Efficient snap-to-contact computations for van der Waals interacting fibers

We consider van der Waals interactions between in-plane fibers, where the computational model employs the Lennard-Jones potential and the coarse-grained approach. The involved 6D integral over two interacting fibers is split into a 4D analytical pre-integration over cross sections and the remaining 2D numerical integration along the fibers' axes. Two section-section interaction laws are implemented, refined, and compared. Fibers are modeled using the Bernoulli-Euler beam theory and spatially discretized with isogeometric finite elements. We derive and solve the weak form of both quasi-static and dynamic boundary value problems. Four numerical examples involving highly nonlinear and dynamic snap-to-contact phenomena are scrutinized. We observe that the coarse-graining and pre-integration of interaction potentials enable the efficient modeling of complex phenomena at small length scales.

==> data/dataCantileverSnapToCOntactDenseDispPathXI0d4.csv <==
0,0
1.00E-07,7.87E-09
1.46078E-05,1.15E-06
3.68006E-05,2.91E-06
5.89945E-05,4.67E-06
8.11893E-05,6.44E-06
0.000103385,8.22E-06
0.000125582,1.00126E-05
0.00014778,1.18108E-05
0.000169978,1.36177E-05
0.000192178,1.54337E-05
0.000214379,1.72588E-05
0.00023658,1.90931E-05
0.000258783,2.09369E-05
0.000280975,2.279E-05
0.000303147,2.46527E-05
0.000325325,2.65254E-05
0.000347508,2.84082E-05
0.000369695,3.03013E-05
0.000391885,3.22047E-05
0.000414078,3.41186E-05
0.000436274,3.60431E-05
0.000458472,3.79784E-05
0.000480673,3.99246E-05
0.000502875,4.18819E-05
0.00052508,4.38505E-05
0.000547286,4.58304E-05
0.000569494,4.7822E-05
0.000591671,4.98251E-05
0.000613851,5.18403E-05
0.000636034,5.38678E-05
0.000658221,5.59078E-05
0.000680411,5.79605E-05
0.000702604,6.0026E-05
0.0007248,6.21047E-05
0.000746999,6.41966E-05
0.0007692,6.63021E-05
0.000791403,6.84214E-05
0.000813609,7.05547E-05
0.000835817,7.27023E-05
0.000858013,7.48643E-05
0.000880192,7.7041E-05
0.000902374,7.92329E-05
0.00092456,8.14402E-05
0.000946749,8.36633E-05
0.000968941,8.59024E-05
0.000991136,8.81579E-05
0.001013334,9.04301E-05
0.001035534,9.27192E-05
0.001057737,9.50258E-05
0.001079943,9.73501E-05
0.001102151,9.96925E-05
0.001124335,0.000102053
0.001146514,0.000104433
0.001168696,0.000106832
0.001190882,0.00010925
0.001213071,0.000111689
0.001235263,0.000114149
0.001257458,0.00011663
0.001279655,0.000119133
0.001301855,0.000121658
0.001324057,0.000124206
0.001346262,0.000126777
0.001368435,0.000129371
0.001390611,0.000131991
0.001412791,0.000134636
0.001434973,0.000137306
0.001457158,0.000140004
0.001479346,0.000142729
0.001501537,0.000145482
0.001523729,0.000148264
0.001545925,0.000151076
0.001568118,0.000153919
0.001590283,0.000156793
0.001612451,0.0001597
0.001634622,0.000162641
0.001656796,0.000165617
0.001678972,0.000168628
0.00170115,0.000171678
0.00172333,0.000174766
0.001745512,0.000177894
0.001767691,0.000181063
0.001789841,0.000184275
0.001811994,0.000187533
0.001834148,0.000190836
0.001856304,0.000194188
0.001878462,0.000197591
0.001900621,0.000201046
0.001922781,0.000204557
0.001944939,0.000208125
0.001967063,0.000211752
0.001989188,0.000215443
0.002011314,0.000219201
0.00203344,0.000223028
0.002055565,0.000226929
0.002077689,0.000230907
0.002099811,0.000234967
0.002121897,0.000239115
0.002143977,0.000243354
0.002166054,0.000247693
0.002188127,0.000252136
0.002210194,0.000256692
0.002232254,0.00026137
0.002254282,0.000266178
0.002276288,0.000271127
0.002298282,0.00027623
0.002320262,0.000281501
0.002342227,0.000286958
0.00236416,0.000292618
0.00238604,0.000298506
0.002407891,0.000304649
0.002429707,0.000311081
0.002451478,0.000317845
0.002473158,0.000324993
0.002494755,0.000332594
0.002516259,0.000340741
0.002537622,0.000349561
0.002558762,0.000359238
0.002579628,0.000370057
0.002600016,0.000382501
0.002619537,0.000397502
0.002637007,0.000417343
0.002645383,0.000451474
0.002360094,0.000608428
0.002336633,0.000615277
0.00231319,0.000621888
0.002289767,0.000628287
0.002266362,0.000634496
0.00224297,0.000640534
0.002219583,0.000646417
0.002196202,0.000652157
0.002172828,0.000657768
0.002149459,0.000663258
0.002126092,0.000668638
0.002102725,0.000673915
0.002079356,0.000679096
0.002055986,0.000684188
0.002032615,0.000689196
0.002009243,0.000694126
0.001985867,0.000698982
0.001962487,0.000703769
0.0019391,0.000708491
0.001915709,0.000713151
0.001892313,0.000717753
0.001868912,0.0007223
0.001845505,0.000726794
0.001822092,0.000731238
0.00179867,0.000735635
0.00177524,0.000739988
0.001751804,0.000744297
0.00172836,0.000748566
0.001704907,0.000752797
0.001681447,0.00075699
0.001657979,0.000761148
0.0016345,0.000765273
0.001611012,0.000769365
0.001587515,0.000773427
0.001564009,0.00077746
0.001540492,0.000781465
0.001516966,0.000785444
0.00149343,0.000789397
0.001469884,0.000793326
0.001446326,0.000797232
0.001422757,0.000801116
0.001399177,0.00080498
0.001375586,0.000808823
0.001351984,0.000812648
0.00132837,0.000816455
0.001304744,0.000820246
0.001281107,0.00082402
0.001257456,0.00082778
0.001233793,0.000831526
0.001210118,0.000835258
0.00118643,0.000838979
0.001162729,0.000842688
0.001139015,0.000846387
0.001115287,0.000850076
0.001091546,0.000853757
0.001067791,0.00085743
0.001044023,0.000861097
0.00102024,0.000864758
0.000996443,0.000868414
0.000972632,0.000872066
0.000948807,0.000875717
0.000924967,0.000879365
0.000901114,0.000883014
0.000877245,0.000886664
0.000853363,0.000890316
0.000829467,0.000893973
0.000805557,0.000897635
0.000781634,0.000901305
0.000757698,0.000904984
0.000733751,0.000908676
0.000709794,0.000912382
0.000685828,0.000916107
0.000661855,0.000919853
0.00063788,0.000923626
0.000613905,0.00092743
0.000589938,0.000931274
0.000565986,0.000935167
0.000542061,0.000939119
0.000518182,0.000943148
0.000494374,0.000947278
0.000470681,0.000951541
0.000447163,0.000955992
0.000423982,0.000960723
0.000401418,0.000965912
0.000380285,0.000971977
0.00036447,0.000980427
0.000749674,0.001044014
0.00076666,0.001046053
0.00078366,0.001048097
0.000800672,0.001050145
0.000817695,0.001052199
0.000834728,0.001054259
0.000851771,0.001056326
0.000868824,0.001058399
0.000885884,0.001060481
0.000902953,0.001062571
0.000920029,0.001064669
0.000937112,0.001066776
0.000954202,0.001068893
0.000971298,0.001071019
0.000988401,0.001073156
0.001005509,0.001075304
0.001022622,0.001077462
0.00103974,0.001079631
0.001056862,0.001081813
0.001073989,0.001084006
0.00109112,0.001086211
0.001108255,0.001088429
0.001125393,0.001090661
0.001142535,0.001092905
0.001159681,0.001095163
0.001176829,0.001097435
0.00119398,0.001099722
0.001211134,0.001102023
0.001228291,0.001104339
0.00124545,0.001106671
0.001262611,0.001109018
0.001279775,0.001111382
0.00129694,0.001113762
0.001314108,0.001116159
0.001331277,0.001118573
0.001348448,0.001121005
0.00136562,0.001123455
0.001382794,0.001125924
0.001399969,0.001128411
0.001417146,0.001130918
0.001434324,0.001133445
0.001451503,0.001135992
0.001468683,0.00113856
0.001485864,0.00114115
0.001503045,0.001143761
0.001520228,0.001146395
0.001537412,0.001149051
0.001554596,0.001151732
0.00157178,0.001154436
0.001588966,0.001157165
0.001606152,0.00115992
0.001623338,0.001162701
0.001640525,0.001165508
0.001657712,0.001168344
0.001674899,0.001171207
0.001692086,0.0011741
0.001709274,0.001177022
0.001726461,0.001179976
0.001743648,0.001182961
0.001760835,0.001185978
0.001778022,0.00118903
0.001795209,0.001192116
0.001812395,0.001195237
0.00182958,0.001198396
0.001846765,0.001201593
0.00186395,0.001204829
0.001881133,0.001208106
0.001898316,0.001211425
0.001915498,0.001214787
0.001932679,0.001218195
0.001949858,0.001221649
0.001967036,0.001225152
0.001984213,0.001228706
0.002001388,0.001232312
0.002018561,0.001235972
0.002035732,0.00123969
0.002052902,0.001243466
0.002070069,0.001247305
0.002087233,0.001251208
0.002104395,0.001255179
0.002121554,0.00125922
0.00213871,0.001263336
0.002155862,0.001267529
0.00217301,0.001271805
0.002190154,0.001276167
0.002207294,0.00128062
0.002224428,0.00128517
0.002241558,0.001289822
0.002258681,0.001294583
0.002275798,0.001299459
0.002292907,0.001304459
0.002310009,0.00130959
0.002327102,0.001314863
0.002344185,0.001320288
0.002361256,0.001325879
0.002378316,0.001331647
0.002395362,0.001337611
0.002412392,0.001343787
0.002429403,0.001350198
0.002446395,0.001356868
0.002463362,0.001363828
0.002480301,0.001371113
0.002497207,0.001378767
0.002514072,0.001386844
0.00253089,0.001395412
0.002547646,0.001404558
0.002564326,0.001414398
0.002580906,0.001425093
0.002597347,0.00143687
0.002613591,0.001450076
0.002629528,0.001465279
0.002644933,0.001483529
0.002659214,0.001507179
0.002669858,0.001543933
0.00260647,0.001701199
0.002588655,0.00172589
0.00257123,0.001750243
0.002554232,0.001775448
0.002537885,0.001803073
0.002522985,0.001836353
0.002514469,0.001887566
0.003341633,0.002290329
0.003358651,0.002294818
0.003377697,0.002299805
0.003396757,0.002304759
0.00341583,0.002309679
0.003434917,0.002314567
0.003454015,0.002319425
0.003473127,0.002324253
0.003492251,0.002329053
0.003511388,0.002333825
0.003530537,0.00233857
0.003549699,0.002343289
0.003568873,0.002347982
0.003588058,0.002352651
0.003607257,0.002357296
0.003626467,0.002361918
0.003645689,0.002366517
0.003664923,0.002371094
0.003684169,0.00237565
0.003703426,0.002380184
0.003722696,0.002384699
0.003741979,0.002389194
0.003761274,0.002393669
0.003780581,0.002398126
0.003799899,0.002402564
0.00381923,0.002406984
0.003838573,0.002411386
0.003857928,0.002415771
0.003877294,0.002420139
0.003896672,0.00242449
0.003916062,0.002428824
0.003935462,0.002433143
0.003954875,0.002437445
0.003974298,0.002441732
0.003993733,0.002446004
0.00401318,0.002450261


==> data/dataCantileverSnapToCOntactDenseDispPathXI0d6.csv <==
0,0
1.00E-07,1.54E-08
1.46078E-05,2.25E-06
3.68006E-05,5.68E-06
5.89945E-05,9.13E-06
8.11893E-05,1.25884E-05
0.000103385,1.60688E-05
0.000125582,1.95666E-05
0.00014778,2.30819E-05
0.000169978,2.66149E-05
0.000192178,3.0166E-05
0.000214379,3.37354E-05
0.00023658,3.73233E-05
0.000258783,4.093E-05
0.000280975,4.45557E-05
0.000303147,4.82008E-05
0.000325325,5.18659E-05
0.000347508,5.55513E-05
0.000369695,5.92571E-05
0.000391885,6.29837E-05
0.000414078,6.67313E-05
0.000436274,7.05002E-05
0.000458472,7.42907E-05
0.000480673,7.81031E-05
0.000502875,8.19378E-05
0.00052508,8.5795E-05
0.000547286,8.96751E-05
0.000569494,9.35785E-05
0.000591671,9.75053E-05
0.000613851,0.000101456
0.000636034,0.000105432
0.000658221,0.000109433
0.000680411,0.000113459
0.000702604,0.000117511
0.0007248,0.00012159
0.000746999,0.000125695
0.0007692,0.000129827
0.000791403,0.000133987
0.000813609,0.000138175
0.000835817,0.000142392
0.000858013,0.000146638
0.000880192,0.000150914
0.000902374,0.00015522
0.00092456,0.000159557
0.000946749,0.000163925
0.000968941,0.000168326
0.000991136,0.00017276
0.001013334,0.000177228
0.001035534,0.000181729
0.001057737,0.000186266
0.001079943,0.000190838
0.001102151,0.000195446
0.001124335,0.000200092
0.001146514,0.000204775
0.001168696,0.000209498
0.001190882,0.00021426
0.001213071,0.000219063
0.001235263,0.000223908
0.001257458,0.000228796
0.001279655,0.000233727
0.001301855,0.000238703
0.001324057,0.000243725
0.001346262,0.000248794
0.001368435,0.00025391
0.001390611,0.000259077
0.001412791,0.000264294
0.001434973,0.000269564
0.001457158,0.000274888
0.001479346,0.000280266
0.001501537,0.000285702
0.001523729,0.000291196
0.001545925,0.00029675
0.001568118,0.000302366
0.001590283,0.000308046
0.001612451,0.000313792
0.001634622,0.000319607
0.001656796,0.000325491
0.001678972,0.000331449
0.00170115,0.000337482
0.00172333,0.000343592
0.001745512,0.000349784
0.001767691,0.000356059
0.001789841,0.000362421
0.001811994,0.000368873
0.001834148,0.000375419
0.001856304,0.000382064
0.001878462,0.00038881
0.001900621,0.000395662
0.001922781,0.000402625
0.001944939,0.000409705
0.001967063,0.000416905
0.001989188,0.000424234
0.002011314,0.000431696
0.00203344,0.0004393
0.002055565,0.000447052
0.002077689,0.000454961
0.002099811,0.000463035
0.002121897,0.000471286
0.002143977,0.000479723
0.002166054,0.00048836
0.002188127,0.00049721
0.002210194,0.000506287
0.002232254,0.00051561
0.002254282,0.000525197
0.002276288,0.00053507
0.002298282,0.000545255
0.002320262,0.00055578
0.002342227,0.000566679
0.00236416,0.000577991
0.00238604,0.000589765
0.002407891,0.000602055
0.002429707,0.000614932
0.002451478,0.00062848
0.002473158,0.000642807
0.002494755,0.000658054
0.002516259,0.000674407
0.002537622,0.000692125
0.002558762,0.000711582
0.002579628,0.000733359
0.002600016,0.000758433
0.002619537,0.000788701
0.002637007,0.000828807
0.002645383,0.000897996
0.002360094,0.001219753
0.002336633,0.001233944
0.00231319,0.001247655
0.002289767,0.001260939
0.002266362,0.001273841
0.00224297,0.001286398
0.002219583,0.001298643
0.002196202,0.001310603
0.002172828,0.001322303
0.002149459,0.001333762
0.002126092,0.001345
0.002102725,0.001356032
0.002079356,0.001366873
0.002055986,0.001377536
0.002032615,0.001388033
0.002009243,0.001398374
0.001985867,0.00140857
0.001962487,0.001418628
0.0019391,0.001428558
0.001915709,0.001438365
0.001892313,0.001448058
0.001868912,0.001457643
0.001845505,0.001467124
0.001822092,0.001476509
0.00179867,0.001485801
0.00177524,0.001495007
0.001751804,0.001504129
0.00172836,0.001513172
0.001704907,0.001522141
0.001681447,0.00153104
0.001657979,0.00153987
0.0016345,0.001548637
0.001611012,0.001557343
0.001587515,0.00156599
0.001564009,0.001574584
0.001540492,0.001583125
0.001516966,0.001591616
0.00149343,0.001600061
0.001469884,0.001608462
0.001446326,0.00161682
0.001422757,0.001625139
0.001399177,0.001633421
0.001375586,0.001641668
0.001351984,0.001649881
0.00132837,0.001658064
0.001304744,0.001666218
0.001281107,0.001674345
0.001257456,0.001682448
0.001233793,0.001690528
0.001210118,0.001698587
0.00118643,0.001706627
0.001162729,0.00171465
0.001139015,0.001722659
0.001115287,0.001730655
0.001091546,0.00173864
0.001067791,0.001746616
0.001044023,0.001754586
0.00102024,0.001762552
0.000996443,0.001770515
0.000972632,0.001778479
0.000948807,0.001786445
0.000924967,0.001794417
0.000901114,0.001802396
0.000877245,0.001810386
0.000853363,0.00181839
0.000829467,0.001826412
0.000805557,0.001834454
0.000781634,0.001842522
0.000757698,0.00185062
0.000733751,0.001858752
0.000709794,0.001866925
0.000685828,0.001875146
0.000661855,0.001883422
0.00063788,0.001891764
0.000613905,0.001900183
0.000589938,0.001908694
0.000565986,0.001917315
0.000542061,0.001926071
0.000518182,0.001934994
0.000494374,0.001944131
0.000470681,0.001953549
0.000447163,0.001963353
0.000423982,0.001973721
0.000401418,0.001984992
0.000380285,0.001997957
0.00036447,0.002015407
0.000749674,0.002118697
0.00076666,0.002121673
0.00078366,0.002124651
0.000800672,0.002127631
0.000817695,0.002130616
0.000834728,0.002133605
0.000851771,0.002136601
0.000868824,0.002139605
0.000885884,0.002142617
0.000902953,0.002145638
0.000920029,0.002148669
0.000937112,0.002151711
0.000954202,0.002154765
0.000971298,0.002157831
0.000988401,0.00216091
0.001005509,0.002164003
0.001022622,0.002167109
0.00103974,0.002170231
0.001056862,0.002173367
0.001073989,0.00217652
0.00109112,0.002179689
0.001108255,0.002182876
0.001125393,0.00218608
0.001142535,0.002189302
0.001159681,0.002192542
0.001176829,0.002195802
0.00119398,0.002199082
0.001211134,0.002202382
0.001228291,0.002205703
0.00124545,0.002209045
0.001262611,0.002212409
0.001279775,0.002215796
0.00129694,0.002219206
0.001314108,0.00222264
0.001331277,0.002226097
0.001348448,0.00222958
0.00136562,0.002233088
0.001382794,0.002236623
0.001399969,0.002240184
0.001417146,0.002243773
0.001434324,0.002247389
0.001451503,0.002251035
0.001468683,0.00225471
0.001485864,0.002258416
0.001503045,0.002262152
0.001520228,0.002265921
0.001537412,0.002269722
0.001554596,0.002273557
0.00157178,0.002277426
0.001588966,0.00228133
0.001606152,0.002285271
0.001623338,0.002289249
0.001640525,0.002293266
0.001657712,0.002297321
0.001674899,0.002301418
0.001692086,0.002305555
0.001709274,0.002309736
0.001726461,0.002313961
0.001743648,0.002318231
0.001760835,0.002322547
0.001778022,0.002326912
0.001795209,0.002331327
0.001812395,0.002335793
0.00182958,0.002340311
0.001846765,0.002344885
0.00186395,0.002349514
0.001881133,0.002354202
0.001898316,0.002358951
0.001915498,0.002363762
0.001932679,0.002368638
0.001949858,0.002373581
0.001967036,0.002378593
0.001984213,0.002383678
0.002001388,0.002388839
0.002018561,0.002394078
0.002035732,0.002399398
0.002052902,0.002404803
0.002070069,0.002410297
0.002087233,0.002415884
0.002104395,0.002421568
0.002121554,0.002427354
0.00213871,0.002433247
0.002155862,0.002439251
0.00217301,0.002445373
0.002190154,0.002451619
0.002207294,0.002457997
0.002224428,0.002464513
0.002241558,0.002471176
0.002258681,0.002477995
0.002275798,0.00248498
0.002292907,0.002492142
0.002310009,0.002499494
0.002327102,0.002507049
0.002344185,0.002514823
0.002361256,0.002522834
0.002378316,0.002531102
0.002395362,0.002539649
0.002412392,0.002548502
0.002429403,0.002557692
0.002446395,0.002567255
0.002463362,0.002577234
0.002480301,0.00258768
0.002497207,0.002598655
0.002514072,0.002610238
0.00253089,0.002622526
0.002547646,0.002635644
0.002564326,0.002649759
0.002580906,0.0026651
0.002597347,0.002681994
0.002613591,0.002700938
0.002629528,0.002722746
0.002644933,0.002748925
0.002659214,0.00278284
0.002669858,0.002835519
0.00260647,0.003059869
0.002588655,0.003094797
0.00257123,0.00312912
0.002554232,0.003164492
0.002537885,0.003203051
0.002522985,0.003249165
0.002514469,0.003319264
0.003341633,0.003815414
0.003358651,0.003820315
0.003377697,0.003825744
0.003396757,0.003831119
0.00341583,0.003836442
0.003434917,0.003841713
0.003454015,0.003846935
0.003473127,0.003852108
0.003492251,0.003857235
0.003511388,0.003862316
0.003530537,0.003867352
0.003549699,0.003872346
0.003568873,0.003877297
0.003588058,0.003882206
0.003607257,0.003887076
0.003626467,0.003891907
0.003645689,0.003896698
0.003664923,0.003901453
0.003684169,0.00390617
0.003703426,0.003910851
0.003722696,0.003915498
0.003741979,0.003920109
0.003761274,0.003924687
0.003780581,0.003929232
0.003799899,0.003933743
0.00381923,0.003938223
0.003838573,0.003942671
0.003857928,0.003947088
0.003877294,0.003951474
0.003896672,0.003955831
0.003916062,0.003960157
0.003935462,0.003964454
0.003954875,0.003968723
0.003974298,0.003972963
0.003993733,0.003977174
0.00401318,0.003981358


==> data/dataCantileverSnapToCOntactDenseDispPathXI0d8.csv <==
0,0
1.00E-07,2.37E-08
1.46078E-05,3.47E-06
3.68006E-05,8.77E-06
5.89945E-05,1.40908E-05
8.11893E-05,1.94397E-05
0.000103385,2.48155E-05
0.000125582,3.02185E-05
0.00014778,3.56491E-05
0.000169978,4.11077E-05
0.000192178,4.65946E-05
0.000214379,5.21103E-05
0.00023658,5.76551E-05
0.000258783,6.32294E-05
0.000280975,6.88338E-05
0.000303147,7.44689E-05
0.000325325,8.01355E-05
0.000347508,8.58338E-05
0.000369695,9.15644E-05
0.000391885,9.73275E-05
0.000414078,0.000103124
0.000436274,0.000108953
0.000458472,0.000114817
0.000480673,0.000120715
0.000502875,0.000126648
0.00052508,0.000132616
0.000547286,0.000138621
0.000569494,0.000144662
0.000591671,0.000150741
0.000613851,0.000156858
0.000636034,0.000163013
0.000658221,0.000169208
0.000680411,0.000175443
0.000702604,0.000181718
0.0007248,0.000188035
0.000746999,0.000194394
0.0007692,0.000200796
0.000791403,0.000207242
0.000813609,0.000213732
0.000835817,0.000220266
0.000858013,0.000226847
0.000880192,0.000233475
0.000902374,0.000240151
0.00092456,0.000246876
0.000946749,0.000253651
0.000968941,0.000260476
0.000991136,0.000267353
0.001013334,0.000274283
0.001035534,0.000281267
0.001057737,0.000288306
0.001079943,0.000295401
0.001102151,0.000302553
0.001124335,0.000309764
0.001146514,0.000317035
0.001168696,0.000324368
0.001190882,0.000331763
0.001213071,0.000339223
0.001235263,0.000346748
0.001257458,0.000354341
0.001279655,0.000362003
0.001301855,0.000369735
0.001324057,0.00037754
0.001346262,0.000385419
0.001368435,0.000393374
0.001390611,0.000401407
0.001412791,0.000409521
0.001434973,0.000417717
0.001457158,0.000425998
0.001479346,0.000434366
0.001501537,0.000442824
0.001523729,0.000451374
0.001545925,0.00046002
0.001568118,0.000468763
0.001590283,0.000477607
0.001612451,0.000486556
0.001634622,0.000495613
0.001656796,0.00050478
0.001678972,0.000514063
0.00170115,0.000523465
0.00172333,0.00053299
0.001745512,0.000542642
0.001767691,0.000552427
0.001789841,0.000562349
0.001811994,0.000572415
0.001834148,0.000582629
0.001856304,0.000592997
0.001878462,0.000603527
0.001900621,0.000614225
0.001922781,0.000625098
0.001944939,0.000636155
0.001967063,0.000647405
0.001989188,0.000658857
0.002011314,0.00067052
0.00203344,0.000682407
0.002055565,0.000694529
0.002077689,0.0007069
0.002099811,0.000719533
0.002121897,0.000732445
0.002143977,0.000745653
0.002166054,0.000759177
0.002188127,0.000773037
0.002210194,0.00078726
0.002232254,0.00080187
0.002254282,0.0008169
0.002276288,0.000832383
0.002298282,0.000848361
0.002320262,0.000864878
0.002342227,0.000881988
0.00236416,0.000899755
0.00238604,0.000918253
0.002407891,0.000937571
0.002429707,0.00095782
0.002451478,0.000979134
0.002473158,0.001001687
0.002494755,0.0010257
0.002516259,0.001051469
0.002537622,0.001079408
0.002558762,0.001110111
0.002579628,0.001144499
0.002600016,0.001184133
0.002619537,0.001232029
0.002637007,0.001295583
0.002645383,0.001405474
0.002360094,0.001921312
0.002336633,0.00194427
0.00231319,0.001966469
0.002289767,0.001987996
0.002266362,0.00200892
0.00224297,0.002029301
0.002219583,0.002049192
0.002196202,0.002068635
0.002172828,0.002087669
0.002149459,0.002106326
0.002126092,0.002124636
0.002102725,0.002142626
0.002079356,0.002160317
0.002055986,0.002177731
0.002032615,0.002194887
0.002009243,0.002211801
0.001985867,0.002228489
0.001962487,0.002244964
0.0019391,0.002261241
0.001915709,0.00227733
0.001892313,0.002293242
0.001868912,0.002308989
0.001845505,0.002324578
0.001822092,0.002340019
0.00179867,0.00235532
0.00177524,0.002370489
0.001751804,0.002385532
0.00172836,0.002400458
0.001704907,0.002415271
0.001681447,0.002429978
0.001657979,0.002444586
0.0016345,0.002459098
0.001611012,0.002473521
0.001587515,0.00248786
0.001564009,0.002502119
0.001540492,0.002516302
0.001516966,0.002530415
0.00149343,0.002544462
0.001469884,0.002558446
0.001446326,0.002572372
0.001422757,0.002586243
0.001399177,0.002600063
0.001375586,0.002613836
0.001351984,0.002627566
0.00132837,0.002641256
0.001304744,0.00265491
0.001281107,0.002668531
0.001257456,0.002682122
0.001233793,0.002695687
0.001210118,0.002709229
0.00118643,0.002722753
0.001162729,0.00273626
0.001139015,0.002749755
0.001115287,0.002763241
0.001091546,0.002776722
0.001067791,0.002790201
0.001044023,0.002803682
0.00102024,0.002817169
0.000996443,0.002830666
0.000972632,0.002844176
0.000948807,0.002857705
0.000924967,0.002871257
0.000901114,0.002884836
0.000877245,0.002898448
0.000853363,0.002912098
0.000829467,0.002925792
0.000805557,0.002939537
0.000781634,0.00295334
0.000757698,0.002967208
0.000733751,0.002981151
0.000709794,0.002995178
0.000685828,0.003009301
0.000661855,0.003023534
0.00063788,0.003037892
0.000613905,0.003052395
0.000589938,0.003067067
0.000565986,0.003081937
0.000542061,0.003097045
0.000518182,0.00311244
0.000494374,0.003128195
0.000470681,0.003144412
0.000447163,0.003161251
0.000423982,0.003178977
0.000401418,0.00319809
0.000380285,0.003219738
0.00036447,0.003247849
0.000749674,0.003365001
0.00076666,0.003367616
0.00078366,0.00337022
0.000800672,0.003372815
0.000817695,0.003375404
0.000834728,0.003377989
0.000851771,0.00338057
0.000868824,0.00338315
0.000885884,0.003385729
0.000902953,0.00338831
0.000920029,0.003390892
0.000937112,0.003393478
0.000954202,0.003396068
0.000971298,0.003398662
0.000988401,0.003401263
0.001005509,0.003403871
0.001022622,0.003406485
0.00103974,0.003409109
0.001056862,0.003411741
0.001073989,0.003414382
0.00109112,0.003417034
0.001108255,0.003419696
0.001125393,0.003422371
0.001142535,0.003425057
0.001159681,0.003427755
0.001176829,0.003430467
0.00119398,0.003433193
0.001211134,0.003435933
0.001228291,0.003438688
0.00124545,0.003441458
0.001262611,0.003444244
0.001279775,0.003447047
0.00129694,0.003449867
0.001314108,0.003452704
0.001331277,0.00345556
0.001348448,0.003458434
0.00136562,0.003461327
0.001382794,0.003464241
0.001399969,0.003467174
0.001417146,0.003470129
0.001434324,0.003473105
0.001451503,0.003476104
0.001468683,0.003479125
0.001485864,0.00348217
0.001503045,0.003485239
0.001520228,0.003488333
0.001537412,0.003491453
0.001554596,0.003494599
0.00157178,0.003497772
0.001588966,0.003500972
0.001606152,0.003504202
0.001623338,0.00350746
0.001640525,0.003510749
0.001657712,0.003514069
0.001674899,0.003517421
0.001692086,0.003520807
0.001709274,0.003524226
0.001726461,0.00352768
0.001743648,0.00353117
0.001760835,0.003534697
0.001778022,0.003538263
0.001795209,0.003541869
0.001812395,0.003545515
0.00182958,0.003549204
0.001846765,0.003552936
0.00186395,0.003556713
0.001881133,0.003560537
0.001898316,0.00356441
0.001915498,0.003568332
0.001932679,0.003572307
0.001949858,0.003576335
0.001967036,0.003580419
0.001984213,0.003584562
0.002001388,0.003588765
0.002018561,0.00359303
0.002035732,0.003597362
0.002052902,0.003601761
0.002070069,0.003606232
0.002087233,0.003610777
0.002104395,0.003615401
0.002121554,0.003620106
0.00213871,0.003624897
0.002155862,0.003629777
0.00217301,0.003634753
0.002190154,0.003639828
0.002207294,0.003645009
0.002224428,0.003650301
0.002241558,0.003655711
0.002258681,0.003661247
0.002275798,0.003666916
0.002292907,0.003672727
0.002310009,0.003678691
0.002327102,0.003684818
0.002344185,0.003691121
0.002361256,0.003697614
0.002378316,0.003704313
0.002395362,0.003711236
0.002412392,0.003718405
0.002429403,0.003725844
0.002446395,0.003733583
0.002463362,0.003741654
0.002480301,0.0037501
0.002497207,0.00375897
0.002514072,0.003768326
0.00253089,0.003778246
0.002547646,0.003788831
0.002564326,0.003800212
0.002580906,0.003812572
0.002597347,0.003826171
0.002613591,0.003841404
0.002629528,0.003858917
0.002644933,0.003879905
0.002659214,0.003907033
0.002669858,0.003949004
0.00260647,0.004124206
0.002588655,0.004150695
0.00257123,0.004176427
0.002554232,0.004202592
0.002537885,0.004230646
0.002522985,0.004263456
0.002514469,0.004311491
0.003341633,0.004550427
0.003358651,0.004551729
0.003377697,0.004553148
0.003396757,0.004554527
0.00341583,0.004555869
0.003434917,0.004557173
0.003454015,0.004558443
0.003473127,0.004559677
0.003492251,0.004560878
0.003511388,0.004562047
0.003530537,0.004563184
0.003549699,0.004564291
0.003568873,0.004565368
0.003588058,0.004566416
0.003607257,0.004567436
0.003626467,0.004568428
0.003645689,0.004569394
0.003664923,0.004570334
0.003684169,0.004571248
0.003703426,0.004572138
0.003722696,0.004573004
0.003741979,0.004573847
0.003761274,0.004574667
0.003780581,0.004575464
0.003799899,0.00457624
0.00381923,0.004576995
0.003838573,0.004577729
0.003857928,0.004578443
0.003877294,0.004579138
0.003896672,0.004579813
0.003916062,0.004580469
0.003935462,0.004581107
0.003954875,0.004581727
0.003974298,0.00458233
0.003993733,0.004582915
0.00401318,0.004583484


==> data/dataCantileverSnapToCOntactDenseDispPathXI1d0.csv <==
0,0
1.00E-07,3.23E-08
1.46078E-05,4.73E-06
3.68006E-05,1.19468E-05
5.89945E-05,1.9199E-05
8.11893E-05,2.64877E-05
0.000103385,3.38134E-05
0.000125582,4.11767E-05
0.00014778,4.85779E-05
0.000169978,5.60177E-05
0.000192178,6.34966E-05
0.000214379,7.10151E-05
0.00023658,7.85737E-05
0.000258783,8.61731E-05
0.000280975,9.3814E-05
0.000303147,0.000101498
0.000325325,0.000109224
0.000347508,0.000116995
0.000369695,0.00012481
0.000391885,0.000132669
0.000414078,0.000140574
0.000436274,0.000148526
0.000458472,0.000156524
0.000480673,0.000164569
0.000502875,0.000172663
0.00052508,0.000180806
0.000547286,0.000188998
0.000569494,0.000197241
0.000591671,0.000205536
0.000613851,0.000213884
0.000636034,0.000222285
0.000658221,0.00023074
0.000680411,0.00023925
0.000702604,0.000247816
0.0007248,0.00025644
0.000746999,0.000265121
0.0007692,0.000273862
0.000791403,0.000282662
0.000813609,0.000291524
0.000835817,0.000300448
0.000858013,0.000309436
0.000880192,0.000318489
0.000902374,0.000327608
0.00092456,0.000336794
0.000946749,0.000346049
0.000968941,0.000355374
0.000991136,0.000364771
0.001013334,0.00037424
0.001035534,0.000383784
0.001057737,0.000393403
0.001079943,0.0004031
0.001102151,0.000412877
0.001124335,0.000422735
0.001146514,0.000432675
0.001168696,0.000442701
0.001190882,0.000452813
0.001213071,0.000463014
0.001235263,0.000473306
0.001257458,0.00048369
0.001279655,0.00049417
0.001301855,0.000504747
0.001324057,0.000515424
0.001346262,0.000526204
0.001368435,0.00053709
0.001390611,0.000548083
0.001412791,0.000559188
0.001434973,0.000570406
0.001457158,0.000581742
0.001479346,0.000593198
0.001501537,0.000604778
0.001523729,0.000616486
0.001545925,0.000628325
0.001568118,0.000640299
0.001590283,0.000652414
0.001612451,0.000664672
0.001634622,0.00067708
0.001656796,0.000689641
0.001678972,0.000702362
0.00170115,0.000715247
0.00172333,0.000728302
0.001745512,0.000741534
0.001767691,0.000754948
0.001789841,0.000768554
0.001811994,0.000782357
0.001834148,0.000796365
0.001856304,0.000810588
0.001878462,0.000825033
0.001900621,0.000839711
0.001922781,0.000854632
0.001944939,0.000869807
0.001967063,0.000885249
0.001989188,0.000900971
0.002011314,0.000916986
0.00203344,0.00093331
0.002055565,0.00094996
0.002077689,0.000966953
0.002099811,0.00098431
0.002121897,0.001002054
0.002143977,0.001020207
0.002166054,0.001038798
0.002188127,0.001057856
0.002210194,0.001077414
0.002232254,0.001097511
0.002254282,0.001118188
0.002276288,0.001139495
0.002298282,0.001161486
0.002320262,0.001184225
0.002342227,0.001207787
0.00236416,0.001232258
0.00238604,0.001257743
0.002407891,0.001284367
0.002429707,0.00131228
0.002451478,0.001341672
0.002473158,0.001372781
0.002494755,0.001405917
0.002516259,0.001441491
0.002537622,0.001480074
0.002558762,0.001522496
0.002579628,0.001570036
0.002600016,0.001624859
0.002619537,0.00169116
0.002637007,0.001779221
0.002645383,0.001931726
0.002360094,0.002652242
0.002336633,0.002684515
0.00231319,0.002715741
0.002289767,0.002746038
0.002266362,0.002775504
0.00224297,0.002804224
0.002219583,0.002832268
0.002196202,0.002859697
0.002172828,0.002886564
0.002149459,0.002912914
0.002126092,0.002938789
0.002102725,0.002964225
0.002079356,0.002989253
0.002055986,0.003013903
0.002032615,0.003038201
0.002009243,0.00306217
0.001985867,0.003085832
0.001962487,0.003109206
0.0019391,0.00313231
0.001915709,0.003155161
0.001892313,0.003177775
0.001868912,0.003200165
0.001845505,0.003222344
0.001822092,0.003244325
0.00179867,0.00326612
0.00177524,0.003287738
0.001751804,0.003309191
0.00172836,0.003330487
0.001704907,0.003351637
0.001681447,0.003372647
0.001657979,0.003393527
0.0016345,0.003414284
0.001611012,0.003434926
0.001587515,0.00345546
0.001564009,0.003475892
0.001540492,0.003496229
0.001516966,0.003516478
0.00149343,0.003536644
0.001469884,0.003556733
0.001446326,0.003576752
0.001422757,0.003596706
0.001399177,0.0036166
0.001375586,0.003636439
0.001351984,0.00365623
0.00132837,0.003675977
0.001304744,0.003695685
0.001281107,0.003715359
0.001257456,0.003735006
0.001233793,0.003754629
0.001210118,0.003774233
0.00118643,0.003793825
0.001162729,0.003813409
0.001139015,0.00383299
0.001115287,0.003852573
0.001091546,0.003872164
0.001067791,0.003891769
0.001044023,0.003911393
0.00102024,0.003931042
0.000996443,0.003950722
0.000972632,0.003970439
0.000948807,0.0039902
0.000924967,0.004010013
0.000901114,0.004029883
0.000877245,0.00404982
0.000853363,0.004069831
0.000829467,0.004089925
0.000805557,0.004110114
0.000781634,0.004130406
0.000757698,0.004150814
0.000733751,0.004171352
0.000709794,0.004192033
0.000685828,0.004212877
0.000661855,0.004233901
0.00063788,0.004255129
0.000613905,0.004276589
0.000589938,0.004298315
0.000565986,0.004320347
0.000542061,0.004342739
0.000518182,0.004365562
0.000494374,0.00438891
0.000470681,0.00441292
0.000447163,0.0044378
0.000423982,0.004463891
0.000401418,0.004491826
0.000380285,0.004523029
0.00036447,0.004562177
0.000749674,0.004655591
0.00076666,0.004656138
0.00078366,0.004656651
0.000800672,0.004657135
0.000817695,0.004657591
0.000834728,0.004658021
0.000851771,0.004658428
0.000868824,0.004658813
0.000885884,0.004659178
0.000902953,0.004659524
0.000920029,0.004659853
0.000937112,0.004660166
0.000954202,0.004660464
0.000971298,0.004660747
0.000988401,0.004661018
0.001005509,0.004661276
0.001022622,0.004661523
0.00103974,0.004661759
0.001056862,0.004661984
0.001073989,0.0046622
0.00109112,0.004662407
0.001108255,0.004662605
0.001125393,0.004662794
0.001142535,0.004662976
0.001159681,0.004663151
0.001176829,0.004663318
0.00119398,0.004663479
0.001211134,0.004663634
0.001228291,0.004663782
0.00124545,0.004663925
0.001262611,0.004664062
0.001279775,0.004664194
0.00129694,0.004664321
0.001314108,0.004664443
0.001331277,0.00466456
0.001348448,0.004664673
0.00136562,0.004664782
0.001382794,0.004664886
0.001399969,0.004664987
0.001417146,0.004665083
0.001434324,0.004665176
0.001451503,0.004665265
0.001468683,0.004665351
0.001485864,0.004665434
0.001503045,0.004665513
0.001520228,0.004665589
0.001537412,0.004665662
0.001554596,0.004665732
0.00157178,0.004665799
0.001588966,0.004665863
0.001606152,0.004665925
0.001623338,0.004665984
0.001640525,0.00466604
0.001657712,0.004666094
0.001674899,0.004666145
0.001692086,0.004666194
0.001709274,0.00466624
0.001726461,0.004666284
0.001743648,0.004666325
0.001760835,0.004666365
0.001778022,0.004666401
0.001795209,0.004666436
0.001812395,0.004666469
0.00182958,0.004666499
0.001846765,0.004666527
0.00186395,0.004666553
0.001881133,0.004666576
0.001898316,0.004666598
0.001915498,0.004666617
0.001932679,0.004666634
0.001949858,0.004666649
0.001967036,0.004666662
0.001984213,0.004666673
0.002001388,0.004666681
0.002018561,0.004666687
0.002035732,0.004666691
0.002052902,0.004666692
0.002070069,0.004666691
0.002087233,0.004666688
0.002104395,0.004666682
0.002121554,0.004666673
0.00213871,0.004666662
0.002155862,0.004666649
0.00217301,0.004666632
0.002190154,0.004666613
0.002207294,0.00466659
0.002224428,0.004666565
0.002241558,0.004666536
0.002258681,0.004666504
0.002275798,0.004666468
0.002292907,0.004666428
0.002310009,0.004666384
0.002327102,0.004666336
0.002344185,0.004666284
0.002361256,0.004666226
0.002378316,0.004666163
0.002395362,0.004666093
0.002412392,0.004666018
0.002429403,0.004665935
0.002446395,0.004665844
0.002463362,0.004665745
0.002480301,0.004665635
0.002497207,0.004665514
0.002514072,0.00466538
0.00253089,0.00466523
0.002547646,0.004665062
0.002564326,0.004664871
0.002580906,0.004664652
0.002597347,0.004664397
0.002613591,0.004664093
0.002629528,0.004663719
0.002644933,0.004663236
0.002659214,0.004662549
0.002669858,0.004661339
0.00260647,0.004653691
0.002588655,0.004652036
0.00257123,0.004650258
0.002554232,0.004648258
0.002537885,0.004645872
0.002522985,0.00464272
0.002514469,0.004637281
0.003341633,0.004588322
0.003358651,0.00458794
0.003377697,0.004587522
0.003396757,0.004587116
0.00341583,0.00458672
0.003434917,0.004586334
0.003454015,0.004585958
0.003473127,0.004585593
0.003492251,0.004585236
0.003511388,0.00458489
0.003530537,0.004584552
0.003549699,0.004584224
0.003568873,0.004583904
0.003588058,0.004583593
0.003607257,0.00458329
0.003626467,0.004582996
0.003645689,0.004582709
0.003664923,0.004582431
0.003684169,0.00458216
0.003703426,0.004581897
0.003722696,0.004581642
0.003741979,0.004581394
0.003761274,0.004581153
0.003780581,0.004580918
0.003799899,0.004580691
0.00381923,0.004580471
0.003838573,0.004580257
0.003857928,0.004580049
0.003877294,0.004579848
0.003896672,0.004579653
0.003916062,0.004579464
0.003935462,0.004579281
0.003954875,0.004579104
0.003974298,0.004578932
0.003993733,0.004578766
0.00401318,0.004578606


==> data/dataCantileverSnapToCOntactDenseShapeTe0d0000.csv <==
0.,-2.5000010742126655e-12
0.,-0.031249999999999986
0.,-0.06250000000000075
0.,-0.09375
0.,-0.12499999999999067
0.,-0.15625
0.,-0.18749999999999697
0.,-0.2187500000001208
0.,-0.2500000000000284
0.,-0.2812500000004121
0.,-0.3125
0.,-0.34374999999954325
0.,-0.3749999999994884
0.,-0.406249999996362
0.,-0.4375000000003979
0.,-0.46875
0.,-0.5000000000011386
0.,-0.5312499999997726
0.,-0.5625000000009095
0.,-0.5937499999954525
0.,-0.6250000000105822
0.,-0.6562499999986651
0.,-0.6875000000027285
0.,-0.7187500000168257
0.,-0.7499999999863576
0.,-0.78125
0.,-0.8124999999993338
0.,-0.843750000048203
0.,-0.8750000000545693
0.,-0.9062500000272846
0.,-0.9374999999999998
0.,-0.968750000019028
0.,-0.999999999970896
0.,-1.0312499999854476
0.,-1.0624999999999996
0.,-1.0937499999999996
0.,-1.1249999998773208
0.,-1.1562499997889968
0.,-1.1875000000145515
0.,-1.218749999919964
0.,-1.2499999999999996
0.,-1.2812499999396745
0.,-1.3125000000072755
0.,-1.3437500000291034
0.,-1.37499999992724
0.,-1.4062499999999998
0.,-1.437499999931049
0.,-1.468749999985448
0.,-1.5
0.,-1.5312500003929017
0.,-1.5624999999999996
0.,-1.593750000353935
0.,-1.6249999998690323
0.,-1.656250000058207
0.,-1.6875000000145508
0.,-1.7187499999999993
0.,-1.7500000002184204
0.,-1.7812499992724036
0.,-1.8124999999999996
0.,-1.8437500008149066
0.,-1.8749999999999996
0.,-1.9062500013862684
0.,-1.9374999999999996
0.,-1.9687500001164147
0.,-1.9999999994179227
0.,-2.031249999999999
0.,-2.0624999978168708
0.,-2.0937500004656604
0.,-2.124999999999999
0.,-2.1562499974097586
0.,-2.187499999999999
0.,-2.2187499978743395
0.,-2.249999999883584
0.,-2.281249999999999
0.,-2.3124999979045238
0.,-2.343749999999999
0.,-2.3749999996905435
0.,-2.406250002444721
0.,-2.4375000018626447
0.,-2.46875000174623
0.,-2.5


==> data/dataCantileverSnapToCOntactDenseShapeTe0d00036.csv <==
7.19781832556261e-27,-2.500001072886513e-12
1.1194018898239231e-6,-0.031249999956949978
4.456589744865364e-6,-0.06249999975659004
9.98005392824143e-6,-0.0937499992471392
0.00001765830794120133,-0.12499999828337553
0.000027459888513109776,-0.15624999672661743
0.00003935335569527647,-0.1874999944445297
0.00005330729298127646,-0.2187499913112506
0.00006929030745347969,-0.24999998720663857
0.00008727102995739603,-0.28124998201768864
0.00010721811530236305,-0.31249997563543175
0.0001291002424993155,-0.3437499679588232
0.00015288611502474122,-0.37499995889231297
0.0001785444611066168,-0.40624994834213046
0.00020604403405517132,-0.4374999362338111
0.00023535361258413906,-0.46874992247656005
0.00026644200123187125,-0.49999990700254865
0.00029927803075541914,-0.5312498897392357
0.00033383055859813706,-0.5624998706283285
0.00037006846935670805,-0.5937498496025311
0.0004079606753685135,-0.6249998266358248
0.00044747611714593546,-0.6562498016322784
0.0004885837641885142,-0.6874997745914244
0.0005312526154704993,-0.7187497454685228
0.0005754517001336221,-0.7499997141747852
0.0006211500785127937,-0.7812496807692029
0.0006683168425344163,-0.8124996451680766
0.000716921116974298,-0.8437496074142774
0.0007669320599628722,-0.8749995673990001
0.000818318864373363,-0.9062495251184383
0.0008710507587723778,-0.9374994805975934
0.0009250970085464091,-0.9687494338780384
0.0009804269168165256,-0.9999993848453718
0.0010370098264522718,-1.0312493336322193
0.0010948151207134781,-1.0624992801822926
0.0011538122251772071,-1.0937492244909475
0.0012139706090988425,-1.1249991664633792
0.00127525978783421,-1.1562491062732567
0.0013376493244851048,-1.1874990442199533
0.0014011088298273176,-1.218748979692415
0.0014656079685603166,-1.2499989132113853
0.0015311164577787434,-1.2812488444907755
0.0015976040723535126,-1.3124987738305796
0.0016650406455733537,-1.3437487010915192
0.0017333960732312964,-1.3749986262327092
0.001802640317538985,-1.406248549592006
0.001872743408459115,-1.4374984708950271
0.0019436754502444704,-1.4687483904510885
0.002015406623365018,-1.4999983081434503
0.0020879071914385113,-1.5312482244388643
0.002161147501278969,-1.5624981382237269
0.0022350979984389232,-1.5937480510831097
0.0023097292197254895,-1.624997961485556
0.002385011814689458,-1.6562478709998616
0.0024609165400484084,-1.6874977787765661
0.00253741427659516,-1.7187476851364987
0.0026144760356777877,-1.7499975903437577
0.0026920729657791288,-1.781247493062384
0.002770176378766879,-1.812497396192968
0.002848757741706936,-1.843747298212737
0.002927788702444356,-1.8749971974689446
0.003007241121142273,-1.9062470978576613
0.00308708705350017,-1.9374969944708618
0.003167298819139819,-1.9687468916498638
0.003247848987235934,-1.999996787143477
0.0033287104349580708,-2.0312466831136824
0.0034098563557310156,-2.062496575581181
0.003491260347146775,-2.093746472209281
0.003572896390138783,-2.1249963651173944
0.003654738972353583,-2.1562462553604522
0.0037367631540079047,-2.187496150307587
0.0038189445949779475,-2.218746040125281
0.003901259759278796,-2.2499959337254984
0.003983685965329756,-2.281245825139644
0.00406620161701679,-2.3124957141051605
0.004148786436242603,-2.3437456070780813
0.004231421714524139,-2.3749954975116014
0.0043140907876020795,-2.4062453909180066
0.004396779527776303,-2.437495280934331
0.004479477148781566,-2.4687451713905038
0.004562177052204883,-2.4999950602088745


==> data/dataCantileverSnapToCOntactDenseShapeTe0d002514.csv <==
1.7056298047738718e-26,-2.500001066766278e-12
2.63913952834347e-6,-0.03124999976190157
0.000010452988879497745,-0.06249999866808152
0.00002328631219669854,-0.0937499959257752
0.00004098403376786906,-0.12499999081662427
0.00006339123927894468,-0.15624998269460738
0.00009035317733362983,-0.18749997098354265
0.00012171526141212474,-0.21874995517491597
0.00015732307229767955,-0.24999993482484867
0.0001970223609456798,-0.28124990955321727
0.0002406590517798429,-0.3124998790382749
0.00028807924649334505,-0.34374984301827627
0.0003391292283427173,-0.37499980128676647
0.0003936554669583551,-0.4062497536866154
0.0004515046237541617,-0.4374997001252783
0.0005125235578380734,-0.46874964053691326
0.0005765593326909111,-0.49999957491942404
0.0006434592234103146,-0.5312495033045466
0.0007130707247806074,-0.5624994257745665
0.0007852415600575775,-0.5937493424368394
0.0008598196907923919,-0.6249992534718436
0.000936653327227968,-0.6562491590197673
0.0010155909403982294,-0.6874990593436706
0.001096481274646101,-0.7187489546875373
0.0011791733617250815,-0.7499988452742932
0.0012635165368203843,-0.7812487314954348
0.0013493604548451903,-0.8124986136183665
0.0014365551099488987,-0.8437484920534698
0.001524950855453846,-0.8749983670736798
0.001614398427413772,-0.9062482390689831
0.0017047489696494342,-0.9374981084680577
0.0017958540616533276,-0.9687479757238786
0.0018875657490477194,-0.9999978411390172
0.0019797365791463352,-1.0312477052665003
0.0020722196379249483,-1.0624975684717306
0.0021648685933504247,-1.0937474311709232
0.0022575377425664155,-1.1249972936871813
0.0023500820662288374,-1.1562471566070291
0.002442357287818784,-1.1874970206355513
0.0025342199377399364,-1.2187468855581844
0.0026255274350098137,-1.249996752280878
0.0027161381669861527,-1.281246620889423
0.0028059115901820117,-1.3124964920403404
0.0028947083370477722,-1.343746365933525
0.002982390342453285,-1.3749962428479323
0.003068820986887888,-1.4062461234199817
0.0031538652566465678,-1.437496007650658
0.0032373899338753753,-1.4687458960995783
0.0033192638085711365,-1.4999957888734061
0.0033993579286436945,-1.531245686633626
0.0034775458801683773,-1.5624955884309855
0.0035537041291512357,-1.5937454959828927
0.0036277123909936983,-1.6249954078566686
0.0036994540921332225,-1.6562453256848995
0.00376881687677569,-1.687495248645626
0.0038356932220726656,-1.7187451770497515
0.003899981143075043,-1.7499951111130723
0.003961585016966483,-1.7812450494122527
0.004020416560228708,-1.8124949947209994
0.004076395937308726,-1.8437449453500803
0.004129453079460279,-1.8749948994410583
0.004179529211355254,-1.9062448606459328
0.004226578574278011,-1.9374948237756666
0.004270570449377468,-1.9687447928558146
0.004311491381578044,-1.9999947652876173
0.004349347687666984,-2.03124474285762
0.004384168139508044,-2.0624947211881373
0.004416006808142744,-2.0937447075271716
0.004444945849673193,-2.124994693568878
0.004471098140582949,-2.1562446799409702
0.004494609397907938,-2.1874946735919427
0.0045156594556381244,-2.2187446642828412
0.004534462345947539,-2.2499946605437344
0.004551264640098489,-2.2812446560546467
0.004566341680545548,-2.3124946502374852
0.004579991189929083,-2.343744649271598
0.004592523787174565,-2.3749946463730063
0.004604249876718416,-2.406244646855515
0.004615462097681218,-2.437494644195189
0.004626412202475532,-2.4687446420991206
0.00463728050555528,-2.499994638414667


==> data/dataCantileverSnapToCOntactDenseShapeTe0d00264.csv <==
3.55103397792341e-27,-2.5000010738908595e-12
5.510677621251794e-7,-0.031249999988766264
2.1892001433343467e-6,-0.06249999993944397
4.891914780879506e-6,-0.093749999816477
8.636897102435215e-6,-0.12499999958626407
0.000013402000724564697,-0.15624999921744553
0.000019165247779682585,-0.18749999868074135
0.000025904829333435867,-0.2187499979491115
0.00003359910589126057,-0.24999999699703612
0.000042226607993905817,-0.28124999580196725
0.000051766036899664516,-0.3124999943412641
0.00006219626535573874,-0.3437499925961163
0.00007349633845493486,-0.37499999054915384
0.00008564547457824535,-0.40624998818076885
0.00009862306643796167,-0.43749998548667846
0.00011240868222363376,-0.46874998244233723
0.00012698206688508182,-0.4999999790422699
0.00014232314344355478,-0.5312499752724315
0.0001584120143820971,-0.5624999711292129
0.00017522896310293324,-0.5937499665962322
0.00019275445551197295,-0.6249999616946604
0.00021096914161546613,-0.6562499563720711
0.00022985385740124267,-0.6874999506678752
0.000249389626650343,-0.718749944573623
0.0002695576628795187,-0.7499999380332748
0.00029033937148502777,-0.7812499311350782
0.00031171635167375725,-0.812499923821146
0.00033367039888751476,-0.8437499161567702
0.00035618350698561017,-0.8749999080522304
0.0003792378708780587,-0.9062498995195115
0.00040281588899736156,-0.9374998905961687
0.0004269001659217824,-0.9687498813331411
0.000451473515012144,-0.9999998716222688
0.00047651896162601845,-1.0312498615993475
0.0005020197457623404,-1.0624998512082362
0.0005279593253205479,-1.0937498404414763
0.0005543213791984147,-1.1249998291985435
0.0005810898109559002,-1.156249817644551
0.0006082487521875743,-1.1874998060675281
0.000635782565180977,-1.2187497938423486
0.0006636758483973546,-1.2499997814730233
0.0006919134386593271,-1.281249768654138
0.0007204804163893413,-1.3124997556638236
0.0007493621088085334,-1.3437497423384663
0.0007785440946783791,-1.3749997286104405
0.0008080122090283089,-1.406249714788535
0.0008377525468154977,-1.4374997005670294
0.0008677514687826946,-1.468749686221701
0.0008979956053853184,-1.4999996716001491
0.0009284718628601708,-1.5312496571314185
0.0009591674263712085,-1.5624996416622163
0.0009900697695963917,-1.5937496267360283
0.0010211666546220692,-1.624999610777985
0.0010524461439035114,-1.6562495953117427
0.0010838966007888457,-1.6874995794410352
0.0011155066992521827,-1.7187495634383128
0.001147265429099873,-1.7499995475178172
0.0011791621010202545,-1.7812495302923428
0.0012111863593769847,-1.8124995146099407
0.0012433281804378749,-1.843749498894092
0.0012755778840545773,-1.8749994814372188
0.0013079261471159466,-1.9062494660795926
0.0013403639965253139,-1.9374994478564942
0.0013728828359548244,-1.9687494310518332
0.0014054744377949894,-1.9999994133563894
0.0014381309632397815,-2.03124939687366
0.00147084496019655,-2.0624993775655307
0.00150360939111951,-2.093749363036398
0.001536417614124666,-2.124999345346782
0.001569263418518137,-2.1562493254930186
0.0016021410323036954,-2.187499310786193
0.0016350451080377204,-2.218749291335517
0.0016679707716176352,-2.2499992759969105
0.0017009135982382455,-2.281249258747286
0.0017338696457914057,-2.312499239271721
0.001766835468128414,-2.3437492239766904
0.0017998081068809069,-2.3749992062694267
0.0018327851309494203,-2.4062491916210567
0.0018657646247757281,-2.437499173633705
0.001898745225681425,-2.4687491561107247
0.0019317261211275684,-2.499999136958249


==> data/dataCantileverSnapToCOntactDenseShapeTe0d002669.csv <==
1.3294797757243935e-26,-2.5000010696889165e-12
2.0592769039673422e-6,-0.031249999854498042
8.16502663797067e-6,-0.06249999918550421
0.00001820925300627628,-0.09374999750411081
0.00003208412968670162,-0.12499999436184217
0.00004968200129517899,-0.15624998934981377
0.00007089538463487692,-0.18749998209744317
0.0000956169702961796,-0.21874997227148585
0.0001237396246319911,-0.24999995957419646
0.00015515639213041602,-0.2812499437436734
0.0001897604981379636,-0.3124999245496696
0.0002274453519368937,-0.3437499017964065
0.00026810455023793716,-0.3749998753190899
0.00031163188108600183,-0.4062498449791181
0.0003579213282054186,-0.4374998106805488
0.00040686707573153475,-0.4687497723334148
0.00045836351352183046,-0.4999997298919526
0.000512305242868874,-0.53124968332589
0.000568587082820922,-0.5624996326383476
0.0006271040770015904,-0.5937495778415568
0.0006877515011713732,-0.6249995190060912
0.0007504248711384895,-0.6562494561486529
0.0008150199519067283,-0.6874993893964072
0.0008814327669904135,-0.7187493188462294
0.0009495596088149225,-0.7499992445638981
0.0010192970504346948,-0.7812491667749075
0.0010905419571785105,-0.8124990855729824
0.001163191500578734,-0.8437490011883233
0.0012371431722258753,-0.874998913708359
0.0013122948001182046,-0.9062488233334125
0.0013885445656327965,-0.9374987302995139
0.0014657910221759103,-0.9687486348651718
0.0015439331151020543,-0.9999985371378329
0.0016228702049249674,-1.0312484374759032
0.0017025020904981696,-1.0624983360518248
0.001782729036146055,-1.0937482330916595
0.0018634518003675536,-1.1249981287323165
0.0019445716686284093,-1.1562480233792212
0.002025990488004116,-1.18749791756259
0.002107610702968527,-1.2187478109003504
0.0021893354031180625,-1.2499977041394155
0.0022710683649125375,-1.2812475972161257
0.002352714107033239,-1.3124974906482292
0.0024341779449694317,-1.3437473845086103
0.002515366055960513,-1.3749972789620442
0.0025961855503225063,-1.4062471745446414
0.0026765445475165064,-1.437497071171982
0.002756352266966301,-1.4687469693341695
0.002835519123582071,-1.4999968690852157
0.0029139568402625615,-1.5312467710517361
0.002991578565920655,-1.562496674268265
0.0030682990251377973,-1.5937465804554738
0.0031440346604904245,-1.624996488204159
0.003218703825076511,-1.6562463991912588
0.00329222696994593,-1.6874963126605804
0.0033645268811368645,-1.7187462290106281
0.00343552893656394,-1.7499961485668771
0.003505161399555755,-1.7812460700378001
0.0035733557716921766,-1.812495996350834
0.003640047163341728,-1.8437459259919027
0.003705174752204215,-1.8749958572982595
0.0037686823124291626,-1.9062457941368176
0.0038305187832431728,-1.937495731550802
0.0038906389991724636,-1.9687456738128521
0.003949004464035171,-1.9999956185828929
0.00400558431057098,-2.031245567913613
0.004060356375161496,-2.062495517695898
0.004113308508501062,-2.0937454754427276
0.004164440023954573,-2.124995433102674
0.004213763490301285,-2.156245391539511
0.004261306770519915,-2.1874953579111067
0.004307115367609858,-2.2187453221527407
0.004351255233857949,-2.2499952929255542
0.004393815860553893,-2.281245263990619
0.004434913793003628,-2.3124952347956436
0.0044746962864742725,-2.343745211487551
0.004513344638900513,-2.374995187191239
0.004551076132430522,-2.406245167073081
0.00458814170031827,-2.4374951444123156
0.00462481267302548,-2.4687451226876553
0.004661339122984962,-2.4999950995374767


==> data/dataCantileverSnapToCOntactDenseShapeTe0d003341.csv <==
2.1911963838720557e-26,-2.500001061922776e-12
3.3863349911430716e-6,-0.031249999608785654
0.000013395780425157419,-0.06249999781617793
0.000029804153844843113,-0.09374999333673825
0.00005238748591437399,-0.12499998502218346
0.000080922022514122,-0.15624997185683734
0.00011518422735790307,-0.18749995295255678
0.00015495078538761996,-0.21874992754400976
0.0001999986069324862,-0.24999989498306005
0.00025010483262180664,-0.28124985473533914
0.00030504683911468714,-0.31249980637233155
0.00036460224570348626,-0.3437497495704244
0.00042854892181187244,-0.374999684103686
0.0004966649954698328,-0.4062496098353386
0.0005687288628795208,-0.43749952673050396
0.000644519199009446,-0.46874943481578496
0.0007238149695932071,-0.49999933421378906
0.0008063954443396511,-0.5312492251106947
0.0008920402117527687,-0.5624991077704599
0.0009805291955020058,-0.5937489825068288
0.0010716426728359751,-0.6249988497288845
0.0011651612945907106,-0.6562487098251388
0.0012608661082993658,-0.6874985633241968
0.0013585385829953613,-0.7187484107503265
0.0014579606373220995,-0.7499982526189933
0.0015589146715592884,-0.7812480896240125
0.0016611836018540528,-0.8124979223424187
0.001764550900496984,-0.8437477514990747
0.0018688006392798954,-0.8749975776837925
0.001973717540181171,-0.9062474016033846
0.0020790870313593477,-0.9374972240008713
0.0021846953107405123,-0.9687470456386569
0.0022903294176046976,-0.9999968671214161
0.0023957773160411893,-1.0312466892945509
0.0025008279871250845,-1.062496512803725
0.0026052715368887385,-1.0937463383309287
0.002708899318843857,-1.124996166448207
0.0028115040768176033,-1.1562459979718636
0.002912880108078002,-1.1874958338152986
0.00301282344970411,-1.2187456739485358
0.0031111321059156772,-1.249995519436152
0.003207606299445316,-1.2812453704944258
0.003302048777793159,-1.312495227880097
0.0033942651648243716,-1.3437450918609652
0.003484064381048798,-1.3749949627496032
0.00357125913967941,-1.4062448411799056
0.0036556665320382625,-1.4374947271124812
0.003737108731078896,-1.468744621027161
0.003815413824660095,-1.499994522910109
0.0038904168178579245,-1.5312444332605393
0.003961960825010767,-1.5624943509244993
0.004029898513893295,-1.5937442773720367
0.0040940938084372295,-1.6249942108808435
0.0041544239496738725,-1.6562441527527378
0.004210781913640577,-1.687494101795947
0.004263079276861793,-1.7187440579158362
0.0043112495293623435,-1.7499940208917353
0.004355251842310395,-1.781243988839541
0.004395075232783428,-1.8124939640566853
0.004430742930373396,-1.843743944373279
0.004462316683975429,-1.8749939274594727
0.004489900517707643,-1.906243916520953
0.004513643284813954,-1.9374939059648164
0.004533739336106033,-1.9687438994728077
0.00455042655641369,-1.999993894178387
0.004563981381431182,-2.0312438916886055
0.004574710774056292,-2.062493887541046
0.00458294175234273,-2.093743888993193
0.004589009488724123,-2.1249938878350134
0.004593245313257096,-2.1562438848622008
0.004595965834012058,-2.1874938872448575
0.004597464108261227,-2.218743884998797
0.004598003344099883,-2.249993886922095
0.004597813163388996,-2.281243886958621
0.00459708815983953,-2.312493884776513
0.004595988296277574,-2.3437438867748903
0.004594640647222836,-2.3749938863587423
0.004593142026138268,-2.406243888999254
0.0045915621259243495,-2.4374938882993638
0.004589946890781649,-2.468743888062874
0.004588321934101191,-2.499993886202034


==> data/dataCantileverSnapToCOntactDenseShapeTe0d00399.csv <==
2.398049932641407e-26,-2.5000010594928916e-12
3.704128435993429e-6,-0.031249999532180096
0.000014645307317328098,-0.06249999739126877
0.00003256691450122079,-0.09374999204911422
0.00005721258272287529,-0.12499998214884833
0.00008832620231416333,-0.15624996649886913
0.0001256519246383046,-0.18749994406622517
0.00016893416654133254,-0.21874991397036025
0.0002179176157914941,-0.24999987547595215
0.0002723472375285995,-0.28124982798797105
0.00033196828180017703,-0.31249977104222265
0.0003965262922586203,-0.343749704302891
0.00046576711606442935,-0.3749996275537827
0.0005394369151117951,-0.40624954068830177
0.0006172821787299502,-0.43749944372066907
0.0006990497378201697,-0.46874933674400376
0.0007844867808923738,-0.4999992199633442
0.0008733408718300016,-0.5312490936617087
0.0009653599698755114,-0.5624989582128106
0.001060292451846191,-0.5937488140515729
0.001157887137190366,-0.6249986617181905
0.001257893315500648,-0.6562485017407351
0.0013600607782181015,-0.6874983347943425
0.0014641398531588022,-0.718748161555302
0.001569881443758275,-0.7499979826951237
0.0016770370738782665,-0.7812477990662239
0.001785358936597332,-0.8124976114053342
0.0018945999513572133,-0.8437474205966566
0.002004513826669814,-0.874997227387538
0.002114855133305328,-0.9062470326390819
0.0022253793863394322,-0.9374968372439224
0.0023358431391025114,-0.9687466421079814
0.0024460040902322304,-0.999996447971942
0.0025556212088187927,-1.0312462558083082
0.0026644548755219264,-1.0624960663795544
0.002772267048481769,-1.0937458804728255
0.002878821454495585,-1.124995698752317
0.00298388381364769,-1.1562455221121575
0.0030872221001062732,-1.187495351527958
0.0031886068456428414,-1.2187451870150814
0.0032878115082183718,-1.2499950296653632
0.0033846128937903793,-1.2812448797031109
0.0034787916694472747,-1.3124947378727798
0.003570132966584573,-1.3437446044085821
0.003658427108188081,-1.3749944795673326
0.0037434704802471533,-1.4062443639042665
0.0038250665770778983,-1.4374942572779086
0.0039030272684227795,-1.468744160042298
0.00397717432339894,-1.4999940720341498
0.004047341256709081,-1.531243993580042
0.004113375547642599,-1.5624939233312227
0.004175141321932396,-1.5937438625425113
0.0042325225295362385,-1.6249938092585805
0.004285426722821897,-1.6562437645342356
0.0043337894154487355,-1.6874937269218702
0.004377579027760603,-1.7187436960690445
0.004416802248168727,-1.749993671504001
0.004451509511236561,-1.7812436511087462
0.004481800065969762,-1.8124936369759788
0.004507825831504378,-1.843743626772804
0.004529793102562863,-1.8749936180597162
0.0045479610956295075,-1.9062436139947123
0.004562636596828139,-1.937493609002565
0.004574164594467675,-1.9687436068446156
0.004582915485662199,-1.9999936047851952
0.0045892702492239465,-2.031243604597069
0.004593605340408668,-2.0624936019991273
0.004596279056620809,-2.0937436044272495
0.004597620652258146,-2.1249936038321846
0.004597922864277995,-2.156243601143651
0.004597437866065351,-2.18749360363556
0.0045963762401812925,-2.2187436013984763
0.004594908324154968,-2.2499936032803194
0.004593167243504227,-2.281243603255362
0.004591253015148421,-2.3124936010082346
0.004589237234591596,-2.343743602945448
0.004587167995456498,-2.374993602474016
0.004585074803671358,-2.406243605064436
0.004582973352769551,-2.4374936043179627
0.004580870081796487,-2.4687436040366575
0.004578766492010498,-2.4999936021327698


==> data/dataCantileverSnapToCOntactDenseShapeTe0d00753.csv <==
3.292295755575157e-26,-2.50000104646804e-12
5.075323293761809e-6,-0.031249999123660645
0.000020025904523838058,-0.06249999513317628
0.00004443901447083794,-0.09374998523172748
0.00007790240576398018,-0.12499996699599776
0.00012000431978064787,-0.15624993836021162
0.00017033349563669282,-0.18749989759922742
0.00022847918174738208,-0.2187498433119407
0.0002940311500080649,-0.24999977440389726
0.00036657971277822594,-0.2812496900720971
0.00044571574286818327,-0.3124995897853427
0.0005310306967898408,-0.34374947327159744
0.0006221166415563578,-0.37499934049908534
0.0007185662854203759,-0.40624919165613765
0.0008199730130708083,-0.437499027152324
0.0009259309255999304,-0.4687488475664604
0.0010360348862890022,-0.49999865366959245
0.0011498805725323033,-0.5312484463810465
0.0012670645351869304,-0.5624982267711629
0.0013871842661449432,-0.5937479960218612
0.0015098382758657334,-0.6249977554607861
0.0016346261815483817,-0.656247506434032
0.001761148809547355,-0.6874972504554843
0.0018890083120491979,-0.7187469890511086
0.002017808302532854,-0.7499967237432592
0.002147154013667353,-0.7812464562266561
0.002276652479008417,-0.8124961880621449
0.002405912747883184,-0.8437459209302633
0.002534546135181121,-0.8749956563374022
0.002662166518320638,-0.9062453958569893
0.0027883906875014464,-0.9374951410379398
0.002912838763016486,-0.9687448933772089
0.0030351346939870684,-0.9999946541322133
0.0031549068606355367,-1.0312444247090184
0.0032717887988444085,-1.0624942062118514
0.003385420083892484,-1.0937439996694496
0.0034954474085306508,-1.1249938058794637
0.00360152590884202,-1.15624362575385
0.003703320797930067,-1.1874934601635556
0.003800509387858238,-1.218743308890768
0.003892783614783745,-1.2499931726607243
0.003979853172073976,-1.2812430511943003
0.004061449430961147,-1.3124929445942766
0.004137330315388888,-1.3437428523162644
0.0042072863481951595,-1.374992773706459
0.004271148065360702,-1.4062427082872544
0.004328794946269146,-1.4374926547781348
0.0043801658640434775,-1.4687426123119969
0.004425270733499876,-1.4999925794560451
0.004464202516737453,-1.5312425552635047
0.0044971479766791785,-1.5624925371634384
0.004524394762940421,-1.5937425253023907
0.0045463318735064085,-1.6249925167947534
0.0045634409282661464,-1.6562425119992903
0.00457627722489685,-1.6874925090446007
0.004585442125466673,-1.71874250743844
0.00459155077984859,-1.7499925068362996
0.004595200441408474,-1.7812425054728465
0.004596944062055035,-1.8124925059610928
0.004597271953558306,-1.843742506592152
0.004596602087512251,-1.8749925055926338
0.004595277910251149,-1.9062425067754913
0.00459357172130369,-1.9374925051678127
0.004591691556327128,-1.968742505052585
0.004589789840132635,-1.9999925041206144
0.004587972538453734,-2.031242504473691
0.004586307989378326,-2.062492502069638
0.004584834943722253,-2.0937425045068228
0.004583569599737866,-2.1249925038384907
0.00458251156937201,-2.156242501053215
0.00458164881870478,-2.1874925034544144
0.004580961671790146,-2.218742501144095
0.004580425990925672,-2.2499925029716836
0.004580015660083052,-2.2812425029083823
0.004579704489788019,-2.3124925006343697
0.004579467660148922,-2.3437425025519865
0.004579282806448604,-2.374992502065043
0.0045791308402698,-2.4062425046419116
0.004578996587604869,-2.43749250388269
0.004578869310241558,-2.468742503588591
0.004578743161124622,-2.499992501678382


==> data/dataCantileverSnapToCOntactDenseShapeTe0d01126.csv <==
4.026585847228975e-26,-2.500001032712267e-12
6.198368006571126e-6,-0.03124999869502543
0.000024421026929642956,-0.06249999277423822
0.000054109838638519354,-0.09374997814350064
0.0000947073874370137,-0.12499995132075292
0.00014565699260626235,-0.15624990940651895
0.0002064027249177737,-0.18749985005306824
0.0002763894278711049,-0.21874977143390523
0.0003550627438675834,-0.24999967221256092
0.0004418691457597793,-0.28124955151358766
0.000536255974193758,-0.31249940888914096
0.0006376714814009034,-0.3437492442926344
0.0007455648821470518,-0.3749990580461578
0.0008593864127663214,-0.4062488508066917
0.000978587399487954,-0.4374986235536488
0.0011026203371452402,-0.46874837752333554
0.001230938980392715,-0.4999981142184325
0.0013629984489137187,-0.5312478353505914
0.0014982553495044618,-0.5624975428297648
0.0016361679176783498,-0.5937472387114193
0.0017761961829547875,-0.6249969252173893
0.0019178021613306439,-0.656246604595373
0.002060450082489495,-0.6874962792551176
0.002203606656119213,-0.7187459515996321
0.002346741388043693,-0.7499956239965124
0.0024893269573882945,-0.7812452989410451
0.002630839665535497,-0.8124949787372218
0.002770759979234458,-0.8437446657387155
0.0029085731853203296,-0.8749943620426446
0.0030437701908270468,-0.9062440697185956
0.003175848501894663,-0.9374937907052159
0.0033043134316554563,-0.9687435267713012
0.0034286795992367956,-0.9999932793172615
0.003548472805140384,-1.0312430497530363
0.0036632323848948345,-1.0624928390382502
0.00377251418764323,-1.0937426479004562
0.003875894357973905,-1.1249924766731614
0.003972974158953774,-1.1562423256372312
0.004063386128284843,-1.187492194864922
0.004146801926867633,-1.2187420831761515
0.0042229422993828696,-1.2499919901807566
0.004291589531588967,-1.2812419143504552
0.004352602697766081,-1.3124918544362547
0.004405935567950295,-1.3437418084857302
0.004451656255788174,-1.3749917744450002
0.0044899663035049674,-1.4062417505268714
0.004521215116114739,-1.4374917343282843
0.004545904149902938,-1.4687417241449465
0.0045646753338402565,-1.4999917180725773
0.004578281077160901,-1.5312417150983275
0.004587538553483603,-1.5624917129730123
0.004593276345813723,-1.5937417124767441
0.004596283884548956,-1.6249917115517052
0.004597272267796272,-1.6562417114479595
0.004596850510293448,-1.687491711134209
0.004595516724325333,-1.7187417108284344
0.0045936609159961585,-1.7499917107302274
0.004591575244317696,-1.7812417094527457
0.004589468058992818,-1.8124917098465534
0.004587479028512811,-1.8437417103345355
0.00458569366465175,-1.874991709204338
0.00458415633287561,-1.9062417102880915
0.004582881367161982,-1.937491708610912
0.004581862225169065,-1.9687417084457512
0.004581078802146024,-1.9999917074725087
0.004580503100638376,-2.031241707784414
0.004580103488362833,-2.062491705333933
0.004579847774799603,-2.0937417077169402
0.004579705325615407,-2.124991706986263
0.004579648410590911,-2.1562417041313098
0.004579652959343367,-2.1874917064569077
0.004579698873334969,-2.218741704066581
0.004579770019734129,-2.249991705811114
0.004579854010192856,-2.281241705662787
0.00457994184681012,-2.3124917033025567
0.004580027498485463,-2.343741705133281
0.004580107453855278,-2.374991704559091
0.004580180282381821,-2.4062417070485353
0.0045802462219567035,-2.4374917062018544
0.004580306801219753,-2.4687417058199848
0.004580364492756949,-2.4999917038288304


==> data/dataCantileverSnapToCOntactDenseShapeTe1d0065.csv <==
3.8049462897444886e-25,-2.4999973695835534e-12
0.00005674770674037202,-0.03124989449019906
0.0002161927395066548,-0.062499454337333074
0.0004621874910557967,-0.09374847005159263
0.0007786572781628441,-0.12499686547368388
0.001149611696475956,-0.15624467222529798
0.0015591621569689131,-0.18749200426085932
0.0019915490880526407,-0.21873903264885367
0.0024311850582149617,-0.2499859606090648
0.0028627255874917436,-0.2812329988726282
0.0032711908224533396,-0.3124803414954902
0.0036421861361527986,-0.34372814245221595
0.003962326275763421,-0.3749764937909541
0.004220096737301329,-0.4062254075340864
0.004407645385409086,-0.43747480747264267
0.004524198803393305,-0.4687245452677344
0.004580264111483311,-0.4999744556731376
0.004596694841724801,-0.531224422831059
0.004594935024169694,-0.5624743989293235
0.004588634399717347,-0.5937243748496238
0.0045835073302398,-0.6249743508076123
0.004580735994299129,-0.6562243269905127
0.004579755402556692,-0.6874743033125522
0.004579705237333838,-0.7187242796708239
0.004579964058613917,-0.7499742559857021
0.0045802207074213605,-0.7812242323445586
0.00458037901465753,-0.8124742086895991
0.00458044646721767,-0.8437241850844768
0.004580459995783454,-0.874974161436909
0.004580451620671773,-0.9062241377556748
0.004580439634338077,-0.9374741140744283
0.004580431094156056,-0.9687240904394928
0.004580426878790903,-0.9999740667373991
0.004580425613111775,-1.0312240430979913
0.004580425745973471,-1.0624740194585849
0.004580426262631233,-1.0937239958046274
0.004580426701631417,-1.1249739720279912
0.004580426949226101,-1.15622394828571
0.004580427043018239,-1.187473924857307
0.004580427053295488,-1.218723901108762
0.004580427033714744,-1.2499738775348401
0.004580427012320726,-1.2812238538205578
0.004580426998515762,-1.3124738302342014
0.004580426992328605,-1.3437238066020716
0.004580426990865298,-1.3749737828462507
0.004580426991426604,-1.4062237592650524
0.004580426992402216,-1.437473735542144
0.0045804269931335895,-1.4687237119425858
0.004580426993509299,-1.49997368830318
0.004580426993631443,-1.5312236650421247
0.004580426993632156,-1.562473640995265
0.004580426993606371,-1.5937236176952427
0.004580426993603993,-1.6249735935563825
0.004580426993637668,-1.656223570091599
0.004580426993683149,-1.6874735463939858
0.004580426993665381,-1.718723522725476
0.004580426993442965,-1.74997349928994
0.004580426992827257,-1.7812234746899671
0.004580426991701282,-1.812473451763605
0.004580426990316932,-1.8437234289245539
0.004580426989800688,-1.8749734044556905
0.0045804269927139105,-1.9062233821880017
0.004580427003094307,-1.9374733571477767
0.004580427024779677,-1.968723333610235
0.0045804270562572755,-1.9999733092577854
0.004580427080643424,-2.031223286185903
0.0045804270522844664,-2.062473260348821
0.004580426888911697,-2.09372323934365
0.00458042649130114,-2.1249732152240317
0.00458042582736815,-2.1562231889798347
0.0045804251205285584,-2.1874731679161155
0.004580425142656906,-2.218723142136499
0.004580427484402347,-2.2499731204917817
0.00458043442101515,-2.2812230969542338
0.004580447640510893,-2.312473071204796
0.00458046486904983,-2.3437230496462864
0.004580473865562867,-2.3749730256830333
0.0045804453153464415,-2.406223004782133
0.004580330904349788,-2.4374729805548974
0.0045800804243083,-2.4687229567158098
0.00457969874125561,-2.499972933079102


==> data/dataCantileverSnapToCOntactDenseShapeTe1d00753.csv <==
3.292295755575157e-26,-2.50000104646804e-12
5.075323293761809e-6,-0.031249999123660645
0.000020025904523838058,-0.06249999513317628
0.00004443901447083794,-0.09374998523172748
0.00007790240576398018,-0.12499996699599776
0.00012000431978064787,-0.15624993836021162
0.00017033349563669282,-0.18749989759922742
0.00022847918174738208,-0.2187498433119407
0.0002940311500080649,-0.24999977440389726
0.00036657971277822594,-0.2812496900720971
0.00044571574286818327,-0.3124995897853427
0.0005310306967898408,-0.34374947327159744
0.0006221166415563578,-0.37499934049908534
0.0007185662854203759,-0.40624919165613765
0.0008199730130708083,-0.437499027152324
0.0009259309255999304,-0.4687488475664604
0.0010360348862890022,-0.49999865366959245
0.0011498805725323033,-0.5312484463810465
0.0012670645351869304,-0.5624982267711629
0.0013871842661449432,-0.5937479960218612
0.0015098382758657334,-0.6249977554607861
0.0016346261815483817,-0.656247506434032
0.001761148809547355,-0.6874972504554843
0.0018890083120491979,-0.7187469890511086
0.002017808302532854,-0.7499967237432592
0.002147154013667353,-0.7812464562266561
0.002276652479008417,-0.8124961880621449
0.002405912747883184,-0.8437459209302633
0.002534546135181121,-0.8749956563374022
0.002662166518320638,-0.9062453958569893
0.0027883906875014464,-0.9374951410379398
0.002912838763016486,-0.9687448933772089
0.0030351346939870684,-0.9999946541322133
0.0031549068606355367,-1.0312444247090184
0.0032717887988444085,-1.0624942062118514
0.003385420083892484,-1.0937439996694496
0.0034954474085306508,-1.1249938058794637
0.00360152590884202,-1.15624362575385
0.003703320797930067,-1.1874934601635556
0.003800509387858238,-1.218743308890768
0.003892783614783745,-1.2499931726607243
0.003979853172073976,-1.2812430511943003
0.004061449430961147,-1.3124929445942766
0.004137330315388888,-1.3437428523162644
0.0042072863481951595,-1.374992773706459
0.004271148065360702,-1.4062427082872544
0.004328794946269146,-1.4374926547781348
0.0043801658640434775,-1.4687426123119969
0.004425270733499876,-1.4999925794560451
0.004464202516737453,-1.5312425552635047
0.0044971479766791785,-1.5624925371634384
0.004524394762940421,-1.5937425253023907
0.0045463318735064085,-1.6249925167947534
0.0045634409282661464,-1.6562425119992903
0.00457627722489685,-1.6874925090446007
0.004585442125466673,-1.71874250743844
0.00459155077984859,-1.7499925068362996
0.004595200441408474,-1.7812425054728465
0.004596944062055035,-1.8124925059610928
0.004597271953558306,-1.843742506592152
0.004596602087512251,-1.8749925055926338
0.004595277910251149,-1.9062425067754913
0.00459357172130369,-1.9374925051678127
0.004591691556327128,-1.968742505052585
0.004589789840132635,-1.9999925041206144
0.004587972538453734,-2.031242504473691
0.004586307989378326,-2.062492502069638
0.004584834943722253,-2.0937425045068228
0.004583569599737866,-2.1249925038384907
0.00458251156937201,-2.156242501053215
0.00458164881870478,-2.1874925034544144
0.004580961671790146,-2.218742501144095
0.004580425990925672,-2.2499925029716836
0.004580015660083052,-2.2812425029083823
0.004579704489788019,-2.3124925006343697
0.004579467660148922,-2.3437425025519865
0.004579282806448604,-2.374992502065043
0.0045791308402698,-2.4062425046419116
0.004578996587604869,-2.43749250388269
0.004578869310241558,-2.468742503588591
0.004578743161124622,-2.499992501678382


==> data/dataDCddappError.csv <==
-4.,-1.969406248126716
-3.5,-1.472594210378785
-3.,-0.9781472693423667
-2.5,-0.4876789461175132
-2.,-0.003666572720186669
-1.5,0.47034685747743105
-1.,0.9292399684640896
-0.5,1.3629126628126964
0,1.745283252051458
0.5,2.030576723006505
1.,2.194356789392169
1.5,2.2661033255172383
2.,2.292179452773527
2.5,2.3008481791638435
3.,2.303635205309952


==> data/dataDCddappScaling.csv <==
-8.,1.500000007916666
-7.899999999999999,1.5000000099664932
-7.799999999999999,1.500000012547071
-7.699999999999999,1.500000015795826
-7.599999999999999,1.5000000198857684
-7.499999999999999,1.5000000250346976
-7.3999999999999995,1.5000000315168183
-7.3,1.500000039677323
-7.199999999999998,1.5000000499507908
-7.099999999999999,1.50000006288432
-7.,1.5000000791666679
-6.9,1.5000000996649323
-6.799999999999999,1.5000001254707158
-6.699999999999999,1.5000001579582756
-6.599999999999999,1.5000001988576888
-6.499999999999999,1.5000002503470022
-6.3999999999999995,1.5000003151682089
-6.3,1.500000396773279
-6.2,1.5000004995079796
-6.099999999999999,1.5000006288433154
-5.999999999999999,1.5000007916668723
-5.8999999999999995,1.5000009966496086
-5.799999999999999,1.5000012547076251
-5.699999999999999,1.5000015795834811
-5.6,1.5000019885780507
-5.5,1.5000025034718634
-5.4,1.5000031516850139
-5.299999999999999,1.5000039677374113
-5.199999999999998,1.5000049950871328
-5.099999999999999,1.5000062884447836
-5.,1.500007916687153
-4.9,1.500009966525311
-4.8,1.5000125471225632
-4.699999999999998,1.5000157959082123
-4.599999999999999,1.500019885896831
-4.499999999999999,1.5000250349029844
-4.3999999999999995,1.5000315171423124
-4.3,1.5000396778371716
-4.199999999999999,1.5000499516051815
-4.1,1.5000628856108569
-3.999999999999999,1.5000791687146549
-3.899999999999999,1.5000996681740206
-3.7999999999999994,1.5001254758544698
-3.6999999999999997,1.5001579664173221
-3.599999999999999,1.5001988705918199
-3.5,1.5002503674478496
-3.399999999999999,1.5003152006057
-3.2999999999999994,1.5003968246070312
-3.1999999999999993,1.5004995892980366
-3.099999999999999,1.5006289721325436
-2.9999999999999996,1.5007918709056174
-2.8999999999999995,1.500996972726365
-2.8,1.5012552192235713
-2.699999999999999,1.5015803932972174
-2.599999999999999,1.5019898595033825
-2.5,1.5025054988064481
-2.399999999999999,1.503154889493484
-2.2999999999999994,1.5039728002282473
-2.1999999999999993,1.5050030794435314
-2.0999999999999996,1.5063010487100332
-1.9999999999999996,1.5079365378641931
-1.8999999999999992,1.5099977383343166
-1.7999999999999996,1.5125961003202435
-1.699999999999999,1.5158725612441848
-1.5999999999999996,1.52000546836798
-1.4999999999999998,1.5252206463624325
-1.3999999999999992,1.531804153858072
-1.2999999999999996,1.5401183527362758
-1.199999999999999,1.5506219391707903
-1.0999999999999996,1.5638944773031778
-0.9999999999999998,1.5806655971880201
-0.8999999999999995,1.6018481516501488
-0.7999999999999997,1.6285729752497555
-0.6999999999999993,1.662220131497256
-0.5999999999999995,1.7044374984174009
-0.4999999999999999,1.7571325481888622
-0.3999999999999994,1.8224185362929552
-0.2999999999999998,1.9024947438570456
-0.1999999999999993,1.9994457959469267
-0.09999999999999963,2.1149608847835832
0.,2.250000000000001
0.09999999999999963,2.404464573087047
0.20000000000000107,2.576951377579313
0.30000000000000066,2.7646671679063037
0.40000000000000036,2.963551493595047
0.5,3.168604493969431
0.5999999999999995,3.3743641950592647
0.700000000000001,3.5754429550380995
0.8000000000000007,3.767024850316284
0.9000000000000002,3.945243319060753
1.,4.107392607392608
1.0999999999999996,4.2519663517100925
1.2000000000000008,4.378551141111394
1.3000000000000007,4.487624071136202
1.4000000000000001,4.580308255829442
1.4999999999999998,4.658131857442955
1.6000000000000014,4.722820748971518
1.7000000000000008,4.776138854969214
1.8000000000000005,4.819777661268216
1.9000000000000001,4.855288737119118
2.,4.884049828125632
2.100000000000001,4.9072547860881075
2.2000000000000006,4.925918920272595
2.3000000000000007,4.940893259912991
2.4000000000000004,4.95288310158617
2.5,4.962467794771668
2.6000000000000014,4.970119916359698
2.700000000000001,4.976222827608746
2.8000000000000003,4.981086163673039
2.9,4.984959150826246
2.9999999999999996,4.988041844603597
3.100000000000001,4.990494483447064
3.2000000000000006,4.9924451932777805
3.3000000000000003,4.993996283518411
3.4,4.995229360677029
3.5,4.996209461880699
3.600000000000001,4.996988383833013
3.7000000000000006,4.997607356033962
3.8000000000000003,4.998099182540684
3.8999999999999995,4.998489954849879
4.,4.998800419844059
4.100000000000001,4.9990470710422565
4.200000000000001,4.999243018352459
4.300000000000001,4.999398680799241
4.3999999999999995,4.999522337951008
4.499999999999999,4.999620568675848
4.600000000000001,4.9996986001259565
4.700000000000001,4.999760585241467
4.800000000000001,4.999809823366207
4.9,4.999848935606822
5.,4.999880004199843
5.1000000000000005,4.999904683261777
5.2,4.999924286790676
5.3,4.999939858586939
5.3999999999999995,4.999952227805182
5.5,4.999962053088074
5.6000000000000005,4.999969857627821
5.7,4.999976057019425
5.8,4.9999809813871865
5.8999999999999995,4.999984892961624
5.999999999999999,4.999988000042002
6.100000000000001,4.9999904680876845
6.200000000000001,4.999992428528587
6.300000000000001,4.999993985763744
6.3999999999999995,4.99999522272061
6.499999999999999,4.9999962052710085
6.6000000000000005,4.999996985738932
6.7,4.999997605686891
6.8,4.999998098129224
6.9,4.99999848929017
7.,4.999998800000419
7.1000000000000005,4.999999046806385
7.2,4.999999242851354
7.3,4.999999398575427
7.3999999999999995,4.999999522271465
7.499999999999999,4.999999620526723
7.6000000000000005,4.999999698573658
7.699999999999999,4.999999760568541
7.799999999999999,4.9999998098128335
7.899999999999999,4.999999848928955
8.,4.999999880000005


==> data/dataDCissipError.csv <==
-4.,-1.7293727594357784
-3.5,-1.2311407103051943
-3.,-0.7341164916878038
-2.5,-0.23889483064593223
-2.,0.25413814343689106
-1.5,0.7461399345734077
-1.,1.2438584853233998
-0.5,1.7701519272710593
0,2.3875388772507193
0.5,3.2275639772646167
1.,4.423766520464821
1.5,5.929319149773491
2.,7.5913464202452285
2.5,9.312271143073898
3.,11.052943521566021


==> data/dataDCissipScaling.csv <==
-8.,1.5
-7.75,1.5
-7.5,1.5
-7.25,1.5
-7.,1.5
-6.75,1.5
-6.5,1.5
-6.25,1.5
-6.,1.5
-5.75,1.5
-5.5,1.5
-5.25,1.5
-5.,1.5
-4.75,1.5
-4.5,1.5
-4.25,1.5
-4.,1.5
-3.75,1.5
-3.5,1.5
-3.25,1.5
-3.,1.5
-2.75,1.5
-2.5,1.5
-2.25,1.5
-2.,1.5
-1.75,1.5
-1.5,1.5
-1.25,1.5
-1.,1.5
-0.75,1.5
-0.5,1.5
-0.25,1.5
0,1.5
0.25,1.5
0.5,1.5
0.75,1.5
1.,1.5
1.25,1.5
1.5,1.5
1.75,1.5
2.,1.5
2.25,1.5
2.5,1.5
2.75,1.5
3.,1.5
3.25,1.5
3.5,1.5
3.75,1.5
4.,1.5
4.25,1.5
4.5,1.5
4.75,1.5
5.,1.5
5.25,1.5
5.5,1.5
5.75,1.5
6.,1.5
6.25,1.5
6.5,1.5
6.75,1.5
7.,1.5
7.25,1.5
7.5,1.5
7.75,1.5
8.,1.5


==> data/dataDispStraightColisionLSip66901Sparse.csv <==
0,0.
0.0002,7.576196776274502e-9
0.0004,3.681247430877291e-8
0.0006000000000000001,9.454336154306271e-8
0.0008500000000000001,2.070729056603695e-7
0.0011,3.644730155476466e-7
0.00135,5.670371026944578e-7
0.0016625000000000001,8.84493117089167e-7
0.001975,1.2742364909839914e-6
0.0022875,1.737251747161161e-6
0.002678125,2.420516873997953e-6
0.00306875,3.2213471010910087e-6
0.0034593749999999998,4.141176187857618e-6
0.00394765625,5.4602496233420335e-6
0.0044359375,6.969241300119121e-6
0.00492421875,8.669840620079997e-6
0.0055345703125,0.00001106716321876423
0.006144921875,0.000013768057234740912
0.0067552734375,0.000016774039217947577
0.007518212890625,0.000020962107314080413
0.00828115234375,0.000025629546108630107
0.009044091796875,0.000030776664115255076
0.00999776611328125,0.000037884390159151763
0.0109514404296875,0.000045738930799419306
0.01190511474609375,0.00005433726133241489
0.013097207641601563,0.00006612486749298427
0.014289300537109376,0.0000790595883416825
0.015481393432617188,0.00009313160826200977
0.016971509552001954,0.00011230434994146162
0.01846162567138672,0.00013321682391065088
0.019951741790771485,0.00015584825657320492
0.021814386940002442,0.0001865228365326161
0.0236770320892334,0.00021981411856257472
0.025539677238464356,0.00025568730273862767
0.027867983675003052,0.00030410974489595064
0.03019629011154175,0.0003564622227675116
0.032524596548080445,0.00041269768055089077
0.035434979593753815,0.0004883924736500875
0.038345362639427186,0.0005700386677462958
0.041255745685100556,0.0006576017407142453
0.04489372449219227,0.0007753671411221924
0.04853170329928398,0.0009024159824672075
0.052169682106375695,0.0010388748730010388
0.056717155615240336,0.0012230595441346148
0.06126462912410498,0.0014230220868418585
0.06581210263296962,0.0016397973519187206
0.07149644451905042,0.0019368394665935681
0.07718078640513122,0.0022666727709580946
0.08286512829121202,0.0026352048145467095
0.08997055564881302,0.0031647294654171135
0.09707598300641403,0.0037962611682080144
0.10418141036401503,0.004578852531905816
0.11306319456101628,0.005981172856706924
0.11750408665951691,0.007008387095795872
0.11972453270876722,0.007767393276127553
0.12041842209915794,0.008090045994781426
0.12111231148954867,0.008565436382271259
0.12145925618474403,0.008900057557541563
0.12189293705373823,0.008932716376167972
0.12232661792273243,0.008341203299597616
0.12265556225916394,0.007867597521068867
0.12298450659559544,0.0075631281978026
0.12331345093202695,0.007324114463851686
0.12362515421577015,0.007132336408588797
0.12393685749951336,0.0069753023670868775
0.12424856078325656,0.006853314567988505
0.12452411741975346,0.006770169060628183
0.12479967405625035,0.006708433731448323
0.12507523069274723,0.006670291436376527
0.12531667142749656,0.006657759758795972
0.12555811216224588,0.006665532152463216
0.1257995528969952,0.00669629385835335


==> data/dataDispStraightColisionLSip66901new16160c0055tr008.csv <==
0,0.
0.0002,8.506861869795472e-9
0.0004,4.133503546982997e-8
0.0006000000000000001,1.0616072792886621e-7
0.0008500000000000001,2.3252909485689149e-7
0.0011,4.0930169276443584e-7
0.00135,6.368113617399199e-7
0.0016625000000000001,9.933745266611073e-7
0.001975,1.431134979828882e-6
0.0022875,1.951190234360424e-6
0.002678125,2.718610273584387e-6
0.00306875,3.6180449300043466e-6
0.0034593749999999998,4.651091483813275e-6
0.00394765625,6.132458533487936e-6
0.0044359375,7.827032233971243e-6
0.00492421875,9.736696247687975e-6
0.0055345703125,0.000012428618136955789
0.006144921875,0.00001546128921849985
0.0067552734375,0.000018836405507527012
0.007518212890625,0.000023538615364274826
0.00828115234375,0.000028778699240907805
0.009044091796875,0.000034556653153620476
0.00999776611328125,0.00004253445770821299
0.0109514404296875,0.00005134946973385771
0.01190511474609375,0.00006099834597875896
0.013097207641601563,0.00007422515630903166
0.014289300537109376,0.0000887382855679451
0.015481393432617188,0.00010452694074619493
0.016971509552001954,0.00012603824165803232
0.01846162567138672,0.0001495016730089424
0.019951741790771485,0.0001748945543599126
0.021814386940002442,0.00020931415776441944
0.0236770320892334,0.0002466735120983017
0.025539677238464356,0.00028693521688639143
0.027867983675003052,0.00034129078243027195
0.03019629011154175,0.0004000712321511524
0.032524596548080445,0.0004632282280277863
0.035434979593753815,0.0005482699854273159
0.038345362639427186,0.0006400363270487879
0.041255745685100556,0.0007384947560282702
0.04489372449219227,0.0008709885302887099
0.04853170329928398,0.0010140382856373238
0.052169682106375695,0.0011678267087705785
0.056717155615240336,0.0013756674170899712
0.06126462912410498,0.0016017035379678646
0.06581210263296962,0.00184728495008879
0.07149644451905042,0.002184938302483252
0.07718078640513122,0.002561755185400614
0.08286512829121202,0.002985794630226807
0.08997055564881302,0.0036031537198757046
0.09707598300641403,0.004358258833506209
0.10418141036401503,0.005346828271121731
0.10862230246251565,0.006171824201459151
0.11306319456101628,0.0074766850066295305
0.11417341758564144,0.007949097625213654
0.11486730697603216,0.008323499725498531
0.11556119636642288,0.008920549007678993
0.11573466871402056,0.009054795510996649
0.11591229457773536,0.009034121696038662
0.11608992044145015,0.008908526921808956
0.11626754630516495,0.008814840395366477
0.11643049484133766,0.00878621708993977
0.1165539318396619,0.00878730547215864
0.11667736883798613,0.008795968711892282
0.11680080583631036,0.008803754495128092
0.11692235934908633,0.008809430117415817
0.11702030705834414,0.008815507523380487
0.11708965285104633,0.008822352856156929
0.11714117470837035,0.008829342052532923
0.1171829265106208,0.008836337685615713
0.11722467831287126,0.008844562256923625
0.11726643011512171,0.008853983400059178
0.11730506626671446,0.008863684752530016
0.1173437024183072,0.008874187633844984
0.11738233856989995,0.008885282019556857
0.1174196917560486,0.008896300746366406
0.11745704494219726,0.00890726283899205
0.11749439812834592,0.008917749681672082
0.11752866824207646,0.00892654530322707
0.117562938355807,0.008934129789676695
0.11759720846953754,0.008940110819705981
0.11762547268008508,0.00894360801428181
0.11764949204857214,0.008945453570614655
0.11766949171571683,0.008946172411596086
0.11768593236088754,0.008946209315837308
0.1176993495570465,0.008945879319110318
0.11771025993515624,0.00894538184165325
0.11771911972360191,0.00894483328804515
0.11772631364798897,0.008944296715465047
0.11773215828757927,0.008943803095437703
0.11773691089956513,0.008943364994590539
0.11774077931250354,0.00894298488930142
0.11774393107298618,0.008942660047474356
0.11774650124823319,0.008942385321671662
0.11774859883518589,0.008942154704792184
0.11775031192722837,0.008941962164533907
0.1177517118437189,0.008941802063036765
0.11775285642077493,0.008941669341552893
0.11775379263354531,0.008941559575133592
0.11775455868932007,0.0089414689582265
0.11775518570230992,0.008941394256245846
0.1177556990374075,0.008941332743005721
0.11775611939131723,0.00894128213502495
0.11775646366465962,0.008941240528517979
0.1177567456671383,0.008941206341879008
0.11775697668891778,0.008941178264752627
0.11775716596445288,0.008941155213830796
0.11775732104960866,0.008941136295017011
0.11775744812869804,0.008941120771361322
0.1177575522647367,0.008941108036086156
0.11775763760362368,0.008941097590018427
0.11775770754085917,0.008941089022788432
0.11775776485777137,0.008941081997217224
0.11775781183285622,0.008941076236389137
0.11775785033287298,0.008941071512962601
0.11857035033287298,0.008876446406866903
0.11938285033287298,0.008877952348302083
0.12019535033287297,0.00883369218688301
0.12053944624382203,0.008807897858545476
0.12088354215477108,0.008825880587598287
0.12122763806572014,0.008840290368670903
0.12150874738612828,0.0088325326377569
0.12178985670653643,0.008838316452395396
0.12207096602694457,0.008865127882841883
0.12242235267745476,0.008882596724311013
0.12268315871703546,0.008877279168377883
0.12294396475661616,0.00888166034053189
0.12320477079619686,0.00890354360423669
0.1235232252467395,0.008921842801259197
0.12384167969728214,0.008917709963200467
0.12416013414782479,0.008918680710352117
0.1244797771721243,0.008935753032110718
0.12479942019642382,0.008943718930760501
0.12511906322072333,0.00893612085932224
0.12539465403630695,0.008934943614579072
0.12567024485189057,0.008943300210885973
0.1259458356674742,0.008945825231007579
0.1262903241869537,0.008936278959163383
0.12655858706741538,0.00893167051444841
0.12682684994787705,0.008934070022604886
0.1270951128283387,0.008932908194237657
0.1274304414289158,0.008921931180632652
0.12770011389869831,0.008914412961783838
0.12796978636848083,0.008912246769378573
0.12823945883826335,0.008907961536583998
0.1285765494254915,0.008895373101287091
0.12885248399512148,0.008885656267492555
0.12912841856475146,0.008879937236207513
0.12940435313438145,0.008872656128096963
0.12974927134641895,0.008858151843175092
0.13009418955845645,0.008844647511393466
0.13043910777049395,0.00883406325923567
0.13080028463339627,0.008819623887007588
0.1311614614962986,0.008802552866668617
0.13152263835920092,0.008788048126946507
0.1319741094378288,0.00876937227938547
0.1324255805164567,0.008746922969980893
0.1328770515950846,0.008725837386677288
0.13344139044336947,0.008699606443812812
0.13400572929165436,0.008669995083206155
0.13457006813993924,0.008641604581029094
0.13527549170029535,0.008605221070213574
0.13598091526065145,0.008566468267349525
0.13668633882100756,0.008529029818751773
0.13756811827145268,0.008479926506173371
0.1384498977218978,0.00843035539379279
0.13933167717234293,0.00838093808727324
0.14043390148539933,0.008317136136216662
0.14153612579845573,0.008254053104316195
0.14263835011151213,0.008189560697599862
0.14401613050283263,0.008109096172194998
0.14539391089415313,0.008028248644402802
0.14677169128547363,0.007947082505912034
0.14849391677462426,0.007848086718090314
0.14972032871810909,0.007778418514427531
0.15031110206563167,0.007744015382656273
0.15064125041010004,0.00772363919814748
0.15083185747929848,0.007711787837418096
0.15094315522130136,0.007705062633458553
0.15100854216980567,0.007701197733686612
0.15104718239230502,0.007698938232278435
0.1510701058791529,0.007697604036203525
0.15108375164132007,0.007696811442760872
0.15109189012205884,0.007696339171576153
0.1510967491026401,0.007696057335138538
0.15109965191200936,0.007695889001966915
0.15110138672545315,0.007695788413170111
0.15110242373553956,0.007695728288953938
0.1511030437052153,0.007695692345527057
0.15110341437919558,0.007695670855795403
0.15110363601207008,0.007695658006861292
0.15110376853421711,0.0076956503240909295
0.1733037685342171,0.006688154005581172
0.1955037685342171,0.0064255938340249
0.2177037685342171,0.006824469619086903
0.23714606653035786,0.00728601644817148
0.23957635377987543,0.007330931854127629
0.24079149740463424,0.00735110718028676
0.24164312342707664,0.007364949785829966
0.24249474944951904,0.0073802951400868694
0.24334637547196145,0.007389277533349327
0.24417587377955102,0.0074018063333949665
0.2450053720871406,0.007414521900057947
0.24583487039473018,0.007418034757587934
0.2466488562931978,0.007434329923098285
0.24746284219166542,0.00743888674474702
0.24827682809013304,0.007442119538365212
0.2489348734017358,0.007458281836439461
0.24959291871333858,0.007455213865966391
0.25025096402494135,0.007456262968579722
0.250820107242905,0.007469841029845693
0.25138925046086863,0.007469639716530096
0.25195839367883227,0.007468140024547525
0.2524252312627828,0.007472234853238143
0.2528920688467334,0.007473758167258091
0.25335890643068393,0.007478262672664135
0.2538281578116276,0.007481518034398324
0.25429740919257127,0.007476306080853997
0.25476666057351494,0.007475504765418807
0.25521691123177265,0.0074815577121461274
0.25566716189003036,0.00748328828171943
0.2559975293940162,0.007482273261780173
0.25626954873118596,0.007481923682834877
0.2565415680683557,0.0074802610722690035
0.25681358740552546,0.007477428525675478
0.25702987333336075,0.0074764117771459054
0.25720514499911823,0.007477224692051539
0.2573804166648757,0.007478758955065612
0.2575556883306332,0.007479894153277798
0.2577460111054988,0.0074803029085251
0.25793633388036435,0.007480505211085858
0.2580765168771272,0.0074808931073803205
0.2581799549756345,0.007481248807912368
0.25825529734457975,0.007481406241435742
0.25831016046682925,0.0074813934265055195
0.2583504524308546,0.007481288478153993
0.2583794020041386,0.007481155167019517
0.25840005500734115,0.007481028481796454
0.25841475181740325,0.007480921906361881
0.2584251966939021,0.007480837801711386
0.2584326324845769,0.007480773694760446
0.25843793713168417,0.0074807258168240725
0.25844172722028114,0.007480690519138007
0.2584444382054903,0.007480664716096935
0.258446378903064,0.007480645961041272
0.25844776899840316,0.007480632381931073
0.2584487651294598,0.007480622576878109
0.2584494791685946,0.00748061551033586
0.25844999111423056,0.007480610424233109
0.2584503582231894,0.007480606766993332
0.2584506215020328,0.007480604138962435
0.25845081033278255,0.0074806022514061245
0.258450945775399,0.007480600896150127


==> data/dataDispStraightColisionLSip66901new16160c0055tr008restarted.csv <==
0,0.
0.0002,8.506861869795472e-9
0.0004,4.133503546982997e-8
0.0006000000000000001,1.0616072792886621e-7
0.0008500000000000001,2.3252909485689149e-7
0.0011,4.0930169276443584e-7
0.00135,6.368113617399199e-7
0.0016625000000000001,9.933745266611073e-7
0.001975,1.431134979828882e-6
0.0022875,1.951190234360424e-6
0.002678125,2.718610273584387e-6
0.00306875,3.6180449300043466e-6
0.0034593749999999998,4.651091483813275e-6
0.00394765625,6.132458533487936e-6
0.0044359375,7.827032233971243e-6
0.00492421875,9.736696247687975e-6
0.0055345703125,0.000012428618136955789
0.006144921875,0.00001546128921849985
0.0067552734375,0.000018836405507527012
0.007518212890625,0.000023538615364274826
0.00828115234375,0.000028778699240907805
0.009044091796875,0.000034556653153620476
0.00999776611328125,0.00004253445770821299
0.0109514404296875,0.00005134946973385771
0.01190511474609375,0.00006099834597875896
0.013097207641601563,0.00007422515630903166
0.014289300537109376,0.0000887382855679451
0.015481393432617188,0.00010452694074619493
0.016971509552001954,0.00012603824165803232
0.01846162567138672,0.0001495016730089424
0.019951741790771485,0.0001748945543599126
0.021814386940002442,0.00020931415776441944
0.0236770320892334,0.0002466735120983017
0.025539677238464356,0.00028693521688639143
0.027867983675003052,0.00034129078243027195
0.03019629011154175,0.0004000712321511524
0.032524596548080445,0.0004632282280277863
0.035434979593753815,0.0005482699854273159
0.038345362639427186,0.0006400363270487879
0.041255745685100556,0.0007384947560282702
0.04489372449219227,0.0008709885302887099
0.04853170329928398,0.0010140382856373238
0.052169682106375695,0.0011678267087705785
0.056717155615240336,0.0013756674170899712
0.06126462912410498,0.0016017035379678646
0.06581210263296962,0.00184728495008879
0.07149644451905042,0.002184938302483252
0.07718078640513122,0.002561755185400614
0.08286512829121202,0.002985794630226807
0.08997055564881302,0.0036031537198757046
0.09707598300641403,0.004358258833506209
0.10418141036401503,0.005346828271121731
0.10862230246251565,0.006171824201459151
0.11306319456101628,0.0074766850066295305
0.11417341758564144,0.007949097625213654
0.11486730697603216,0.008323499725498531
0.11556119636642288,0.008920549007678993
0.11573466871402056,0.009054795510996649
0.11591229457773536,0.009034121696038662
0.11608992044145015,0.008908526921808956
0.11626754630516495,0.008814840395366477
0.11643049484133766,0.00878621708993977
0.1165539318396619,0.00878730547215864
0.11667736883798613,0.008795968711892282
0.11680080583631036,0.008803754495128092
0.11692235934908633,0.008809430117415817
0.11702030705834414,0.008815507523380487
0.11708965285104633,0.008822352856156929
0.11714117470837035,0.008829342052532923
0.1171829265106208,0.008836337685615713
0.11722467831287126,0.008844562256923625
0.11726643011512171,0.008853983400059178
0.11730506626671446,0.008863684752530016
0.1173437024183072,0.008874187633844984
0.11738233856989995,0.008885282019556857
0.1174196917560486,0.008896300746366406
0.11745704494219726,0.00890726283899205
0.11749439812834592,0.008917749681672082
0.11752866824207646,0.00892654530322707
0.117562938355807,0.008934129789676695
0.11759720846953754,0.008940110819705981
0.11762547268008508,0.00894360801428181
0.11764949204857214,0.008945453570614655
0.11766949171571683,0.008946172411596086
0.11768593236088754,0.008946209315837308
0.1176993495570465,0.008945879319110318
0.11771025993515624,0.00894538184165325
0.11771911972360191,0.00894483328804515
0.11772631364798897,0.008944296715465047
0.11773215828757927,0.008943803095437703
0.11773691089956513,0.008943364994590539
0.11774077931250354,0.00894298488930142
0.11774393107298618,0.008942660047474356
0.11774650124823319,0.008942385321671662
0.11774859883518589,0.008942154704792184
0.11775031192722837,0.008941962164533907
0.1177517118437189,0.008941802063036765
0.11775285642077493,0.008941669341552893
0.11775379263354531,0.008941559575133592
0.11775455868932007,0.0089414689582265
0.11775518570230992,0.008941394256245846
0.1177556990374075,0.008941332743005721
0.11775611939131723,0.00894128213502495
0.11775646366465962,0.008941240528517979
0.1177567456671383,0.008941206341879008
0.11775697668891778,0.008941178264752627
0.11775716596445288,0.008941155213830796
0.11775732104960866,0.008941136295017011
0.11775744812869804,0.008941120771361322
0.1177575522647367,0.008941108036086156
0.11775763760362368,0.008941097590018427
0.11775770754085917,0.008941089022788432
0.11775776485777137,0.008941081997217224
0.11775781183285622,0.008941076236389137
0.11775785033287298,0.008941071512962601
0.11857035033287298,0.008876446406866903
0.11938285033287298,0.008877952348302083
0.12019535033287297,0.00883369218688301
0.12053944624382203,0.008807897858545476
0.12088354215477108,0.008825880587598287
0.12122763806572014,0.008840290368670903
0.12150874738612828,0.0088325326377569
0.12178985670653643,0.008838316452395396
0.12207096602694457,0.008865127882841883
0.12242235267745476,0.008882596724311013
0.12268315871703546,0.008877279168377883
0.12294396475661616,0.00888166034053189
0.12320477079619686,0.00890354360423669
0.1235232252467395,0.008921842801259197
0.12384167969728214,0.008917709963200467
0.12416013414782479,0.008918680710352117
0.1244797771721243,0.008935753032110718
0.12479942019642382,0.008943718930760501
0.12511906322072333,0.00893612085932224
0.12539465403630695,0.008934943614579072
0.12567024485189057,0.008943300210885973
0.1259458356674742,0.008945825231007579
0.1262903241869537,0.008936278959163383
0.12655858706741538,0.00893167051444841
0.12682684994787705,0.008934070022604886
0.1270951128283387,0.008932908194237657
0.1274304414289158,0.008921931180632652
0.12770011389869831,0.008914412961783838
0.12796978636848083,0.008912246769378573
0.12823945883826335,0.008907961536583998
0.1285765494254915,0.008895373101287091
0.12885248399512148,0.008885656267492555
0.12912841856475146,0.008879937236207513
0.12940435313438145,0.008872656128096963
0.12974927134641895,0.008858151843175092
0.13009418955845645,0.008844647511393466
0.13043910777049395,0.00883406325923567
0.13080028463339627,0.008819623887007588
0.1311614614962986,0.008802552866668617
0.13152263835920092,0.008788048126946507
0.1319741094378288,0.00876937227938547
0.1324255805164567,0.008746922969980893
0.1328770515950846,0.008725837386677288
0.13344139044336947,0.008699606443812812
0.13400572929165436,0.008669995083206155
0.13457006813993924,0.008641604581029094
0.13527549170029535,0.008605221070213574
0.13598091526065145,0.008566468267349525
0.13668633882100756,0.008529029818751773
0.13756811827145268,0.008479926506173371
0.1384498977218978,0.00843035539379279
0.13933167717234293,0.00838093808727324
0.14043390148539933,0.008317136136216662
0.14153612579845573,0.008254053104316195
0.14263835011151213,0.008189560697599862
0.14401613050283263,0.008109096172194998
0.14539391089415313,0.008028248644402802
0.14677169128547363,0.007947082505912034
0.14849391677462426,0.007848086718090314
0.14972032871810909,0.007778418514427531
0.15031110206563167,0.007744015382656273
0.15064125041010004,0.00772363919814748
0.15083185747929848,0.007711787837418096
0.15094315522130136,0.007705062633458553
0.15100854216980567,0.007701197733686612
0.15104718239230502,0.007698938232278435
0.1510701058791529,0.007697604036203525
0.15108375164132007,0.007696811442760872
0.15109189012205884,0.007696339171576153
0.1510967491026401,0.007696057335138538
0.15109965191200936,0.007695889001966915
0.15110138672545315,0.007695788413170111
0.15110242373553956,0.007695728288953938
0.1511030437052153,0.007695692345527057
0.15110341437919558,0.007695670855795403
0.15110363601207008,0.007695658006861292
0.15110376853421711,0.0076956503240909295
0.1733037685342171,0.006688154005581172
0.1955037685342171,0.0064255938340249
0.2177037685342171,0.006824469619086903
0.23714606653035786,0.00728601644817148
0.23957635377987543,0.007330931854127629
0.24079149740463424,0.00735110718028676
0.24164312342707664,0.007364949785829966
0.24249474944951904,0.0073802951400868694
0.24334637547196145,0.007389277533349327
0.24417587377955102,0.0074018063333949665
0.2450053720871406,0.007414521900057947
0.24583487039473018,0.007418034757587934
0.2466488562931978,0.007434329923098285
0.24746284219166542,0.00743888674474702
0.24827682809013304,0.007442119538365212
0.2489348734017358,0.007458281836439461
0.24959291871333858,0.007455213865966391
0.25025096402494135,0.007456262968579722
0.250820107242905,0.007469841029845693
0.25138925046086863,0.007469639716530096
0.25195839367883227,0.007468140024547525
0.2524252312627828,0.007472234853238143
0.2528920688467334,0.007473758167258091
0.25335890643068393,0.007478262672664135
0.2538281578116276,0.007481518034398324
0.25429740919257127,0.007476306080853997
0.25476666057351494,0.007475504765418807
0.25521691123177265,0.0074815577121461274
0.25566716189003036,0.00748328828171943
0.2559975293940162,0.007482273261780173
0.25626954873118596,0.007481923682834877
0.2565415680683557,0.0074802610722690035
0.25681358740552546,0.007477428525675478
0.25702987333336075,0.0074764117771459054
0.25720514499911823,0.007477224692051539
0.2573804166648757,0.007478758955065612
0.2575556883306332,0.007479894153277798
0.2577460111054988,0.0074803029085251
0.25793633388036435,0.007480505211085858
0.2580765168771272,0.0074808931073803205
0.2581799549756345,0.007481248807912368
0.25825529734457975,0.007481406241435742
0.25831016046682925,0.0074813934265055195
0.2583504524308546,0.007481288478153993
0.2583794020041386,0.007481155167019517
0.25840005500734115,0.007481028481796454
0.25841475181740325,0.007480921906361881
0.2584251966939021,0.007480837801711386
0.2584326324845769,0.007480773694760446
0.25843793713168417,0.0074807258168240725
0.25844172722028114,0.007480690519138007
0.2584444382054903,0.007480664716096935
0.258446378903064,0.007480645961041272
0.25844776899840316,0.007480632381931073
0.2584487651294598,0.007480622576878109
0.2584494791685946,0.00748061551033586
0.25844999111423056,0.007480610424233109
0.2584503582231894,0.007480606766993332
0.2584506215020328,0.007480604138962435
0.25845081033278255,0.0074806022514061245
0.2584509457754078,0.007480600896150039
0.2881509457754078,0.006924996474838628
0.3178509457754078,0.0056706628982858285
0.3475509457754078,0.004307616818497802
0.349105330230286,0.004247463412767114
0.3502250979946297,0.004199346996442236
0.3513448657589734,0.004154530559179935
0.3524646335233171,0.004118088043000085
0.3534063831062945,0.0040776521336984214
0.3539861041000782,0.004054911033270473
0.35456582509386186,0.004034080258673461
0.35514554608764554,0.004010856846423891
0.35560434107405436,0.003995299689068817
0.3560631360604632,0.003980558191225301
0.356521931046872,0.003964513473946203
0.3569090280132226,0.003952863295268282
0.35722529476440007,0.003943653869762114
0.35754156151557753,0.0039317902342554155
0.357857828266755,0.00391874640711712
0.3581721177684159,0.0039073617178153434
0.3584864072700768,0.003896648163107818
0.3588006967717377,0.003884849957803217
0.35905711218635256,0.00387523796445944
0.3593135276009674,0.0038668006871054456
0.35956994301558226,0.0038587609621707807
0.35978970759711687,0.003851213257460081
0.3600094721786515,0.0038432565853879323
0.3602292367601861,0.0038358169109548542
0.3605039424871043,0.003827396685462206
0.3607234977333468,0.0038205523727873857
0.36094305297958923,0.0038130953744735267
0.3611626082258317,0.0038055885662762663
0.3614370522836347,0.0037970566347061436
0.36171149634143773,0.003789003649526574
0.36198594039924076,0.003780457247213674
0.36224665180021604,0.003772150486138527
0.3625073632011913,0.003764593764500882
0.3627680746021666,0.003757735378966021
0.36299059808544065,0.003751783426662619
0.3632131215687147,0.0037455155844000367
0.3633953896411388,0.0037404039604591295
0.36353149450626787,0.0037367241455291515
0.36362102258601614,0.003734341150939284
0.36367227588072815,0.003732965730815295
0.36369904472825365,0.0037322380440147343
0.3637127089311358,0.0037318631822984673
0.36371988616407147,0.00373166522876397
0.36372371647599006,0.0037315592703113703
0.3637257785669656,0.0037315021327347236
0.3637268940393503,0.0037314711968539933
0.36372749902256174,0.0037314544103781216
0.3637278276058608,0.0037314452907425523
0.4000278276058608,0.002936808897113695
0.4363278276058608,0.0023620775877985192
0.4726278276058608,0.0014067494909655125
0.516857697611879,-0.0003159793718764193
0.5536144618803398,-0.0017731227115636871
0.5903712261488006,-0.0028731759208908475
0.6087496082830309,-0.0032927756370990068
0.6097273201451554,-0.0033114754838073695
0.6107050320072799,-0.0033296981728964865
0.6116827438694044,-0.0033549924610765326
0.6125017635789999,-0.003370962794930446
0.6131890937194777,-0.0033855063061290318
0.6138764238599556,-0.0033998512390433686
0.6145637540004334,-0.0034109837314290426
0.6152788641360457,-0.0034267645752299202
0.6158099303348229,-0.003438573459889234
0.6163409965336001,-0.0034493952166963736
0.6168720627323773,-0.0034617167643587214
0.6173143434130111,-0.003470717956877269
0.6176806081786863,-0.0034772616393877807
0.6180468729443616,-0.003484848113340249
0.6184131377100368,-0.0034923532872628096
0.6187460681650299,-0.003498276892065364
0.6190789986200229,-0.0035048007588217222
0.619411929075016,-0.0035123857423073127
0.6198280921437572,-0.0035213688931975753
0.6202442552124985,-0.0035298575095153873
0.6206604182812397,-0.0035390657059349746
0.6210678727772027,-0.0035477735924828967
0.6214753272731656,-0.0035556139679467306
0.6218827817691285,-0.003563850739624552
0.6223039444984235,-0.0035726352045704936
0.6227251072277186,-0.0035809276572620103
0.6231462699570136,-0.0035896369104190867
0.6236727233686323,-0.003601237157170464
0.624199176780251,-0.0036122912240219417
0.6247256301918698,-0.003623285521451466
0.62526534960697,-0.003634746487974641
0.6258050690220702,-0.0036456614920969063
0.6263447884371705,-0.003656818311657291
0.6270194377060458,-0.003671304510883945
0.6276940869749212,-0.0036855701691839637
0.6283687362437966,-0.0037000530319808546
0.6292120478298908,-0.00371796327126584
0.630055359415985,-0.0037357452712296155
0.6308986710020792,-0.003754089365700485
0.6319528104846969,-0.003776883337421106
0.6330069499673145,-0.003799772976391289
0.6340610894499322,-0.0038227958061599347
0.6353787638032043,-0.003851849161672645
0.6366964381564765,-0.003881227630525144
0.6380141125097486,-0.003910663400407976
0.6396612054513388,-0.003948127295852175
0.6413082983929289,-0.003985813457627432
0.6429553913345191,-0.004024069040753772
0.6450142575115068,-0.004072503953545661
0.6470731236884945,-0.004121656160636379
0.6491319898654822,-0.004171615588404027
0.6517055725867168,-0.004235023556313768
0.6542791553079514,-0.004299692145488291
0.6568527380291861,-0.004365417072442994
0.6600697164307294,-0.004449220186850964
0.6632866948322728,-0.004534587358768117
0.6665036732338161,-0.0046215387609980976
0.6705248962357453,-0.0047320598006236215
0.6745461192376745,-0.0048444290739418335
0.6785673422396037,-0.004958184365377609
0.6835938709920152,-0.005101744024232629
0.6886203997444267,-0.005245981916574641
0.6936469284968382,-0.00539002535317908
0.6999300894373525,-0.005568331926655217
0.7062132503778668,-0.005743148854138607
0.712496411318381,-0.005912859249328023
0.720350362494024,-0.006115587546194157
0.7282043136696669,-0.006305915026401742
0.7360582648453098,-0.006482300019022354
0.7458757038148635,-0.006682117867850439
0.7556931427844171,-0.006859217971757849
0.7655105817539708,-0.007015301166346332
0.7777823804659129,-0.007185532054066966
0.7900541791778549,-0.007334503884942226
0.802325977889797,-0.007469279021115221
0.8176657262797246,-0.00762672032233128
0.8330054746696521,-0.007777281432167786
0.8483452230595797,-0.00792128682687993
0.8675199085469891,-0.008083151506214574
0.8866945940343985,-0.008209515771552022
0.905869279521808,-0.00828376427948992
0.9298376363810698,-0.008288643591994155
0.9538059932403316,-0.008197154939535895
0.9777743500995933,-0.008025405136242482
1.0077347961736707,-0.007729483256152156
1.037695242247748,-0.0073624795882593266
1.0676556883218251,-0.00692214245064926
1.1051062459144216,-0.006246297849485935
1.1425568035070182,-0.005425411617363193
1.1800073610996147,-0.004487203963394387
1.2268205580903604,-0.0032151527714223936
1.273633755081106,-0.001875467976037915
1.3204469520718518,-0.00048541467685194584
1.378963448310284,0.0012743345797984061
1.437479944548716,0.002958518650805061
1.4959964407871482,0.004460794595005393
1.5691420610851885,0.005971370735599129
1.6422876813832288,0.006961516134820343
1.715433301681269,0.007318274599869641
1.8068653270538193,0.006836414913809695
1.8982973524263695,0.005438414773784378
1.9897293777989198,0.0033423659538855395
2.1040194095146076,0.00020975380539300437
2.2183094412302955,-0.002933296285367851
2.3325994729459834,-0.005533989599860905
2.4754620125905933,-0.007341126949485402
2.618324552235203,-0.0071497002590135104
2.761187091879813,-0.005053962230090376
2.9397652664355753,-0.0007734063204911043
3.1183434409913375,0.003675469728080574
3.2969216155470997,0.006360666382228073
3.4969216155471,0.005860085687037641
3.6969216155471,0.002130356111476584
3.8969216155471003,-0.002703977697461348
4.0969216155471,-0.006156126838003657
4.296921615547101,-0.006556787907847347
4.496921615547101,-0.0037744802669572035
4.696921615547101,0.0007507797505277464
4.896921615547101,0.004704683289723159
5.096921615547101,0.005988785230235967
5.2969216155471015,0.003954476322860265
5.496921615547102,-0.00017825354434373083
5.696921615547102,-0.00420094873003459
5.896921615547102,-0.006123591387251617
6.096921615547102,-0.005053172902761027
6.296921615547102,-0.0015779016773554053
6.496921615547103,0.0025411110125698085
6.696921615547103,0.00517926992369059
6.896921615547103,0.00494316321749607
7.096921615547103,0.0020416033309838986
7.296921615547103,-0.0019029697692610754
7.4969216155471035,-0.004874604541280009
7.696921615547104,-0.005444425523658775
7.896921615547104,-0.003388165588098982
8.096921615547103,0.00023791324020725312
8.296921615547102,0.0036002560643451885
8.496921615547102,0.0049524556562363835
8.696921615547101,0.0036107073393776886
8.8969216155471,0.00037455404606436926
9.0969216155471,-0.0030321704639207085
9.296921615547099,-0.004922995656137253
9.496921615547098,-0.0044154590823913915
9.696921615547097,-0.001806608988123446
9.896921615547097,0.0015879495852506192
10.096921615547096,0.004043686457340236
10.296921615547095,0.004288130115840944
10.496921615547095,0.0022466703411597733
10.696921615547094,-0.0009411928104903287
10.896921615547093,-0.0036383338502488163
11.096921615547092,-0.004541158571085236
11.296921615547092,-0.0032534435405020476
11.496921615547091,-0.0004435815702797945
11.69692161554709,0.0024776332969478282
11.89692161554709,0.004019132626056875
12.096921615547089,0.0033983132470535755
12.296921615547088,0.0010020737882999778
12.496921615547087,-0.0018864101057704534
12.696921615547087,-0.0038240984016813966
12.896921615547086,-0.003894817748502832
13.096921615547085,-0.0021048025239685034
13.296921615547085,0.0006403986182226543
13.496921615547084,0.0029604685330832056
13.696921615547083,0.0036710794819793694
13.896921615547082,0.002436646264985915
14.096921615547082,-0.00004561179495712963
14.296921615547081,-0.0024877014248026615
14.49692161554708,-0.003695314834431798
14.69692161554708,-0.003113868067119023
14.896921615547079,-0.0010613005897778566
15.096921615547078,0.0014328785038549893
15.296921615547078,0.0031110984035526514
15.496921615547077,0.003123834196213292
15.696921615547076,0.0015060000576819995
15.896921615547075,-0.0008667377343692479
16.096921615547075,-0.0027932484328865607
16.296921615547074,-0.0033482031850148187
16.496921615547073,-0.002294616137941824
16.696921615547073,-0.00017451373224957082
16.896921615547072,0.0019508478919544824
17.09692161554707,0.0030087263661230856
17.29692161554707,0.0024762189820882754
17.49692161554707,0.0006698342519678022
17.69692161554707,-0.001461130359780847
17.89692161554707,-0.00285893125363529
18.096921615547068,-0.0028644297060998374
18.296921615547067,-0.00150501970030731
18.496921615547066,0.0005325578093118232
18.696921615547065,0.00222784403515989
18.896921615547065,0.002727660542014852
19.096921615547064,0.001802284594984935
19.296921615547063,-0.00003710626594656078
19.496921615547063,-0.0018458284613871246
19.696921615547062,-0.002740569169157089
19.89692161554706,-0.002310163359521669
20.09692161554706,-0.0007902496441173727
20.29692161554706,0.0010567265107753931
20.49692161554706,0.0023051919209719557
20.69692161554706,0.0023326738566614423
20.896921615547058,0.001154598817891421
21.096921615547057,-0.0006002353404158673
21.296921615547056,-0.0020471635452749175
21.496921615547055,-0.0024898451665383375
21.696921615547055,-0.0017369962051440905
21.896921615547054,-0.00017762706908607697
22.096921615547053,0.0014080690345827595
22.296921615547053,0.00222619387303113
22.496921615547052,0.0018773247351134793
22.69692161554705,0.0005681973255160004
22.89692161554705,-0.001018732921839118
23.09692161554705,-0.0020956823955923356
23.29692161554705,-0.002152344514670381
23.49692161554705,-0.0011835726898922587
23.696921615547048,0.00031927436626176547
23.896921615547047,0.0016050235756696766
24.096921615547046,0.002032437643530076
24.296921615547046,0.0014039711005305595
24.496921615547045,0.00006431152222316697
24.696921615547044,-0.0013008968810866136
24.896921615547043,-0.002022902855364658
25.096921615547043,-0.0017667965169513643
25.296921615547042,-0.0006773806565266811
25.49692161554704,0.0006972724372861178
25.69692161554704,0.001670720448572262
25.89692161554704,0.0017616069575649032
26.09692161554704,0.0009446508440085937
26.29692161554704,-0.0003464370494990031
26.496921615547038,-0.0014607821179576455
26.696921615547037,-0.001859252679518416
26.896921615547036,-0.0013649862829861418
27.096921615547036,-0.00023647981312647522
27.296921615547035,0.0009608208807730223
27.496921615547034,0.0016302603545862923
27.696921615547033,0.0014463337026969713
27.896921615547033,0.0005223318643011983
28.096921615547032,-0.0006614115943504358
28.29692161554703,-0.0015157574705651662
28.49692161554703,-0.0016327817991564407
28.69692161554703,-0.0009720322738351157
28.89692161554703,0.00012890004295513109
29.09692161554703,0.001119731619910649
29.296921615547028,0.0015087377425633097
29.496921615547027,0.0011137505795972297
29.696921615547026,0.0001522586195633183
29.896921615547026,-0.0008838344910596462
30.096921615547025,-0.0014847157646373924
30.296921615547024,-0.0013683902616903388
30.496921615547024,-0.0006068634878591242
30.696921615547023,0.00041489625567652844
30.896921615547022,0.0011872902970992637
31.09692161554702,0.0013298559915397648
31.29692161554702,0.0007854986949408223
31.49692161554702,-0.00015673987677036264
31.69692161554702,-0.0010210687953761668
31.89692161554702,-0.0013867578002995837
32.09692161554702,-0.0010874094661049443
32.29692161554702,-0.00028280912737200375
32.49692161554702,0.0006226757743149711
32.696921615547026,0.0011787111451135284
32.89692161554703,0.001115011733003247


==> data/dataDispStraightColisionLSip66901new16160c005tr008.csv <==
0,0.
0.0002,8.506861869795472e-9
0.0004,4.133503546982997e-8
0.0006000000000000001,1.0616072792886621e-7
0.0008500000000000001,2.3252909485689149e-7
0.0011,4.0930169276443584e-7
0.00135,6.368113617399199e-7
0.0016625000000000001,9.933745266611073e-7
0.001975,1.431134979828882e-6
0.0022875,1.951190234360424e-6
0.002678125,2.718610273584387e-6
0.00306875,3.6180449300043466e-6
0.0034593749999999998,4.651091483813275e-6
0.00394765625,6.132458533487936e-6
0.0044359375,7.827032233971243e-6
0.00492421875,9.736696247687975e-6
0.0055345703125,0.000012428618136955789
0.006144921875,0.00001546128921849985
0.0067552734375,0.000018836405507527012
0.007518212890625,0.000023538615364274826
0.00828115234375,0.000028778699240907805
0.009044091796875,0.000034556653153620476
0.00999776611328125,0.00004253445770821299
0.0109514404296875,0.00005134946973385771
0.01190511474609375,0.00006099834597875896
0.013097207641601563,0.00007422515630903166
0.014289300537109376,0.0000887382855679451
0.015481393432617188,0.00010452694074619493
0.016971509552001954,0.00012603824165803232
0.01846162567138672,0.0001495016730089424
0.019951741790771485,0.0001748945543599126
0.021814386940002442,0.00020931415776441944
0.0236770320892334,0.0002466735120983017
0.025539677238464356,0.00028693521688639143
0.027867983675003052,0.00034129078243027195
0.03019629011154175,0.0004000712321511524
0.032524596548080445,0.0004632282280277863
0.035434979593753815,0.0005482699854273159
0.038345362639427186,0.0006400363270487879
0.041255745685100556,0.0007384947560282702
0.04489372449219227,0.0008709885302887099
0.04853170329928398,0.0010140382856373238
0.052169682106375695,0.0011678267087705785
0.056717155615240336,0.0013756674170899712
0.06126462912410498,0.0016017035379678646
0.06581210263296962,0.00184728495008879
0.07149644451905042,0.002184938302483252
0.07718078640513122,0.002561755185400614
0.08286512829121202,0.002985794630226807
0.08997055564881302,0.0036031537198757046
0.09707598300641403,0.004358258833506209
0.10418141036401503,0.005346828271121731
0.10862230246251565,0.006171824201459151
0.11306319456101628,0.0074766850066295305
0.11417341758564144,0.007949097625213654
0.11486730697603216,0.008323499725498531
0.11556119636642288,0.008920549007678993
0.11573466871402056,0.009054795510996649
0.11591229457773536,0.009034121696038662
0.11608992044145015,0.008908526921808956
0.11626754630516495,0.008814840395366477
0.11643049484133766,0.00878621708993977
0.1165539318396619,0.00878730547215864
0.11667736883798613,0.008795968711892282


==> data/dataDispStraightColisionLSip66901new1680cInf0055tr0008.csv <==
0,0.
0.0002,8.506861869795436e-9
0.0004,4.133503546982989e-8
0.0006000000000000001,1.0616072792886578e-7
0.0008500000000000001,2.3252909485688974e-7
0.0011,4.0930169276443277e-7
0.00135,6.368113617399154e-7
0.0016625000000000001,9.93374526661098e-7
0.001975,1.4311349798288646e-6
0.0022875,1.951190234360392e-6
0.002678125,2.7186102735843333e-6
0.00306875,3.618044930004275e-6
0.0034593749999999998,4.651091483813179e-6
0.00394765625,6.132458533487784e-6
0.0044359375,7.827032233971021e-6
0.00492421875,9.736696247687662e-6
0.0055345703125,0.000012428618136955338
0.006144921875,0.000015461289218499295
0.0067552734375,0.00001883640550752641
0.007518212890625,0.000023538615364274183
0.00828115234375,0.000028778699240907097
0.009044091796875,0.0000345566531536198
0.00999776611328125,0.00004253445770821243
0.0109514404296875,0.00005134946973385728
0.01190511474609375,0.000060998345978758515
0.013097207641601563,0.00007422515630903099
0.014289300537109376,0.00008873828556794408
0.015481393432617188,0.00010452694074619352
0.016971509552001954,0.00012603824165803118
0.01846162567138672,0.00014950167300894292
0.019951741790771485,0.0001748945543599145
0.021814386940002442,0.00020931415776442107
0.0236770320892334,0.00024667351209830174
0.025539677238464356,0.0002869352168863891
0.027867983675003052,0.0003412907824302662
0.03019629011154175,0.0004000712321511428
0.032524596548080445,0.00046322822802777005
0.035434979593753815,0.0005482699854272893
0.038345362639427186,0.0006400363270487561
0.041255745685100556,0.0007384947560282419
0.04489372449219227,0.0008709885302886894
0.04853170329928398,0.00101403828563731
0.052169682106375695,0.0011678267087705712
0.056717155615240336,0.001375667417089963
0.06126462912410498,0.001601703537967835
0.06581210263296962,0.0018472849500887518
0.07149644451905042,0.002184938302483304
0.07718078640513122,0.0025617551854008993
0.08286512829121202,0.0029857946302274015
0.08997055564881302,0.0036031537198766383
0.09707598300641403,0.004358258833507411
0.10418141036401503,0.005346828271123019
0.10862230246251565,0.006171824201460434
0.11306319456101628,0.00747667073778777
0.11417341758564144,0.007949075718984571
0.11486730697603216,0.008323471558009133
0.11556119636642288,0.008908423125464356
0.11573466871402056,0.009034051090701257
0.11591431448140016,0.009007899793987723
0.11609396024877976,0.008885706580626582
0.11624369606201952,0.008807012359232733
0.11639343187525929,0.008773138047820346
0.11649732363336662,0.008768416337137236
0.11660121539147396,0.008772073170763003
0.1167051071495813,0.008777869382682501
0.11681463928836727,0.008782148067190975
0.11692417142715325,0.008785070515823001
0.1170117525664974,0.008788646002062165
0.11707482747257188,0.008793104203344445
0.11712152867296606,0.0087978105527939
0.11715835927061824,0.008802485916814564
0.11718928295330963,0.00880710747420532
0.11722020663600102,0.008812380188581097
0.11725113031869241,0.008818303629354252
0.11727921310359216,0.008824234934318359
0.1173072958884919,0.008830668074803542
0.11733537867339164,0.008837567423967149
0.1173622475826202,0.008844559764313998
0.11738911649184877,0.008851876783413277
0.11741598540107734,0.008859446920168212
0.11744163485299626,0.00886683022958134
0.11746728430491518,0.008874273947164085
0.1174929337568341,0.008881671694936057
0.11751650565392457,0.008888327080817257
0.11754007755101505,0.008894735087663365
0.11756364944810552,0.00890077983741254
0.11758411565367576,0.00890564107160726
0.117604581859246,0.008910054566453716
0.11762504806481623,0.008913939974772574
0.11764167408154974,0.008916657471347154
0.11765579335661562,0.008918626922548502
0.11766764177398484,0.008920025225446089
0.11767749669388548,0.008921004438445408
0.11768564040720957,0.008921684526518897
0.11769233841897354,0.008922155025238465
0.11769782869042185,0.008922480368417463
0.11770231798422227,0.008922705837336908
0.11770598230156071,0.008922862776608375
0.11770896939536118,0.008922972686889286
0.11771140213150577,0.008923050244995876
0.11771338201014013,0.008923105452119117
0.11771499249477356,0.008923145127492265
0.11771630199301748,0.00892317393233076
0.11771736644097855,0.008923195065714531
0.11771823149911466,0.008923210735181129
0.1177189343933689,0.008923222474215842
0.11771950544510988,0.008923231356353475
0.11771996933462657,0.008923238139711194
0.11772034614005183,0.008923243364783196
0.11772065218896591,0.00892324742083819
0.11772090075488252,0.00892325059120235
0.11772110262591375,0.008923253084312296
0.11772126656849437,0.008923255055148578
0.11772139970519092,0.008923256620140462
0.11772150782227533,0.00892325786761764
0.11772159561999788,0.008923258865207126
0.11772166691614597,0.008923259665120177
0.1177217248115176,0.008923260307970176
0.11772177182449407,0.008923260825560348
0.11772181000031987,0.008923261242939795
0.11856556000031988,0.008860119437199082
0.11940931000031989,0.008846622183998233
0.12025306000031989,0.008824994914876164
0.12061098541135622,0.008776988382547101
0.12096891082239254,0.008789344687929804
0.12132683623342887,0.008825678345001866
0.12161015276278798,0.008822188602701486
0.1218934692921471,0.008815327360539759
0.12217678582150622,0.008839557174738624
0.12253093148320512,0.008871114593876309
0.12288507714490403,0.00886715819831201
0.12323922280660293,0.008869426021605951
0.12363539054739235,0.008902938910938824
0.12403155828818177,0.0089155991139117
0.12442772602897119,0.008904642624576685
0.1248900571171731,0.00892126590488386
0.12535238820537503,0.00893808789450207
0.12581471929357696,0.008923319806653804
0.12639263315382934,0.008927838823150019
0.12697054701408172,0.008935314625939538
0.1275484608743341,0.008914109314251743
0.1282708531996496,0.008915462861742857
0.12899324552496508,0.008916624319559151
0.12955543798277658,0.008910330370036055
0.12990993987738872,0.00892133154593433
0.13015066907708855,0.008926443774786373
0.13032839658953188,0.008922836675619644
0.13044789559455458,0.008918556549660867
0.13053093591068532,0.008916174131998987
0.1305901616301214,0.008915185727315332
0.1306325052266557,0.00891490887099243
0.13066271565816376,0.008914929374195007
0.13068420758345858,0.008915047465931997
0.13069945907986386,0.00891517930531023
0.13071026183492443,0.008915294935626384
0.13071790314563098,0.008915387105936198
0.13072330306920332,0.008915457135306969
0.13072711650767577,0.008915508924277659
0.13072980831063288,0.008915546604656542
0.13073170775997228,0.008915573739130184
0.13073304778461586,0.008915593148521842
0.1307339929940979,0.008915606970113121
0.1307346596386692,0.00891561678276774
0.13073512977755053,0.008915623734799198
0.13073546131587613,0.008915628653072537
0.13073569510496522,0.00891563212907125
0.13073585996018844,0.008915634584026593
0.1307359762047682,0.008915636317014287
0.1307360581713342,0.008915637539935704
0.1307361159671717,0.008915638402709744
0.13073615671959277,0.008915639011295868
0.13198615671959277,0.008889833292768644
0.13302012712693015,0.00883427295379071
0.13373981398411036,0.008804185332016086
0.1342626891700453,0.008778022329865184
0.13466651759096485,0.008753346197702242
0.13500500313880276,0.008738219760754638
0.13534348868664067,0.008722524135475605
0.1356819742344786,0.008701576720803128
0.13597734757967975,0.008684441942611056
0.1362727209248809,0.008670847275319953
0.13656809427008207,0.008655595883855439
0.13690865048955028,0.008634201308314621
0.1372492067090185,0.008614594879704531
0.1375897629284867,0.008597539703709023
0.13801545820282196,0.00857281560623092
0.1384411534771572,0.008546546902348538
0.13886684875149247,0.008523357308649393
0.13939896784441153,0.00849260811563186
0.13993108693733058,0.008459682481922005
0.14046320603024964,0.008429418528214284
0.14112835489639847,0.008389740417895385
0.1417935037625473,0.008348824823253984
0.14245865262869611,0.008309979062530705
0.14329008871138216,0.008258833781390532
0.1441215247940682,0.008208293174768934
0.14495296087675424,0.008158148254324486
0.14599225598011178,0.008093716711138538
0.14703155108346933,0.008030873641360743
0.14807084618682687,0.007966761163861302
0.1493699650660238,0.007887639913809459
0.15066908394522072,0.007808898487012871
0.15196820282441764,0.007730348296797605
0.1535921014234138,0.007634326056202602
0.15521600002240998,0.0075392644349135274
0.15683989862140615,0.007447397842339757
0.15886977187015136,0.007335761465451762
0.16089964511889657,0.007229917689997279
0.16292951836764177,0.007129780264654181
0.1654668599285733,0.007014407152918274
0.16800420148950482,0.006910693041899046
0.17054154305043634,0.006819382459911155
0.17371322000160075,0.006723840595700619
0.17688489695276516,0.006648804390068946
0.18005657390392957,0.006594572351021877
0.18402117009288507,0.006554095140796561
0.18798576628184058,0.00654238813617473
0.19195036247079608,0.006555905924961613
0.19690610770699046,0.006603362571915572
0.20186185294318484,0.006677867478204406
0.20681759817937923,0.0067727068825618915
0.2130122797246222,0.0069086370386966
0.21920696126986516,0.00705294821613039
0.22540164281510813,0.007193738823675943
0.23314499474666184,0.007347973004812071
0.24088834667821554,0.007460910355481023
0.24863169860976925,0.007516659051174315
0.2583108885242114,0.007488140455973307
0.2679900784386536,0.007341951906040208
0.27766926835309574,0.007081551992545733
0.2897682557461484,0.0066239314012802985
0.30186724313920105,0.006067776054764773
0.3139662305322537,0.005473239252217706
0.32908996477356955,0.00476159151514532
0.3442136990148854,0.0041501761037242325
0.35933743325620127,0.003670681719732425
0.37824210105784606,0.0032321165605241494
0.39714676885949085,0.002887607105602182
0.41605143666113564,0.002521297469961114
0.43968227141319166,0.0018952372248644753
0.4633131061652477,0.0010449940908626553
0.4869439409173037,0.000050505256368358324
0.5103857688815367,-0.0009370517807523825
0.5338275968457699,-0.0018111247943208121
0.557269424810003,-0.002538432983628907
0.5865717097652943,-0.0033194712807592033
0.6158739947205856,-0.004089505236330476
0.6451762796758769,-0.00493191632282784
0.681804135869991,-0.006024058720013816
0.7184319920641051,-0.0069924915139020815
0.7550598482582193,-0.00772699137068017
0.800844668500862,-0.008386627342384757
0.8466294887435047,-0.008898021366314662
0.8924143089861475,-0.009265385877580112
0.9496453342894509,-0.009347969932028282
1.0068763595927543,-0.008966933676298193
1.0641073848960578,-0.008248314156205512
1.1356461665251871,-0.00697140706016704
1.2071849481543164,-0.005235957456947384
1.2787237297834457,-0.0031367228747289848
1.3681472068198572,-0.0003211963015835969
1.4575706838562688,0.0024728870807941847
1.5469941608926803,0.004941233287098485
1.6587735071881946,0.006924431027920388
1.770552853483709,0.007274343392284356
1.8823321997792233,0.00596231449128771
2.0220563826486164,0.0025945332606057444
2.1617805655180096,-0.001551905412342985
2.3015047483874027,-0.00529953527165181
2.4761599769741443,-0.008130015387898338
2.6508152055608853,-0.008121739114403562
2.8254704341476264,-0.005338011218662873
3.0254704341476266,-0.00010387770120940336
3.225470434147627,0.004820543518390786
3.425470434147627,0.006623550154524906
3.625470434147627,0.004275045425860194
3.8254704341476273,-0.0006290462549875973
4.0254704341476275,-0.005314614295127874
4.225470434147628,-0.007578508103159965
4.425470434147628,-0.006492763106635281
4.625470434147628,-0.002574286666690989
4.825470434147628,0.0023391609842879383
5.025470434147628,0.005659986041048751
5.225470434147629,0.0054486652686795475
5.425470434147629,0.0019522041413763459
5.625470434147629,-0.0026821579080530088
5.825470434147629,-0.006074494546330387
6.025470434147629,-0.006728239163667861
6.2254704341476295,-0.004413223792787552
6.42547043414763,-0.00019276813910132574
6.62547043414763,0.003860524085182973
6.82547043414763,0.005504587606286512
7.02547043414763,0.0038143905129992923
7.22547043414763,-0.00008433394009774555
7.4254704341476305,-0.004000991359466714
7.625470434147631,-0.006065748418929956
7.825470434147631,-0.005411879037197608
8.02547043414763,-0.002368036854747649
8.22547043414763,0.0016381978707974629
8.425470434147629,0.004537981758217548
8.625470434147628,0.004693904140076524
8.825470434147627,0.002096390920107188
9.025470434147627,-0.0016777491731450398
9.225470434147626,-0.004662892236644585
9.425470434147625,-0.005508760391705612
9.625470434147624,-0.003887773738077494
9.825470434147624,-0.0005568538179082232
10.025470434147623,0.002862122392093577
10.225470434147622,0.0045337320109532266
10.425470434147622,0.003530876533512184
10.625470434147621,0.0005245403617634848
10.82547043414762,-0.002787859102134248
11.02547043414762,-0.004784116588240654
11.225470434147619,-0.004597599881265099
11.425470434147618,-0.0023492952135808817
11.625470434147617,0.0009006289688994443
11.825470434147617,0.0035062005054973004
12.025470434147616,0.004040059897571445
12.225470434147615,0.002250842602896849
12.425470434147615,-0.0007771732299990392
12.625470434147614,-0.0034382544729100774
12.825470434147613,-0.004489655336058859
13.025470434147612,-0.0034961660801054112
13.225470434147612,-0.0009366472790547326
13.425470434147611,0.0019493138391787578
13.62547043414761,0.003652211093870421
13.82547043414761,0.0032434156553720886
14.025470434147609,0.0010189245891396507
14.225470434147608,-0.0017558819225168333
14.425470434147607,-0.0036852638828451167
14.625470434147607,-0.0039006350971188286
14.825470434147606,-0.002338651017228994
15.025470434147605,0.0002552129003381382
15.225470434147605,0.002586336049883729
15.425470434147604,0.00341097264164706
15.625470434147603,0.002303673429203684
15.825470434147602,-0.00005966329392132446
16.025470434147604,-0.0024045937903849736
16.225470434147603,-0.0036008869098621346
16.425470434147602,-0.003128270520268303
16.6254704341476,-0.0012310687022915497
16.8254704341476,0.0011715677803994505
17.0254704341476,0.0028482601167303333
17.2254704341476,0.0029013801201083437
17.4254704341476,0.0013459167312960627
17.625470434147598,-0.0009263921197002001
17.825470434147597,-0.0027451867869583762
18.025470434147596,-0.003263022114956272
18.225470434147596,-0.002270659107500709
18.425470434147595,-0.0002522652539123756
18.625470434147594,0.0017931780271160508
18.825470434147594,0.002797714369266957
19.025470434147593,0.0022353479952352297
19.225470434147592,0.00046016152926368057
19.42547043414759,-0.001557334308460179
19.62547043414759,-0.002817215968611288
19.82547043414759,-0.0027493244803290995
20.02547043414759,-0.0014107542338558134
20.22547043414759,0.0005452997803988074
20.425470434147588,0.0021303605912606615
20.625470434147587,0.002510605640694802
20.825470434147586,0.0015087906682380468
21.025470434147586,-0.0002948858365725909
21.225470434147585,-0.001953424289945313
21.425470434147584,-0.0026702907089235267
21.625470434147584,-0.002132984426939107
21.825470434147583,-0.000614853483204883
22.025470434147582,0.001134167176252199
22.22547043414758,0.002215731335351215
22.42547043414758,0.002065323516853245
22.62547043414758,0.000797564490394372
22.82547043414758,-0.0008865841454891164
23.02547043414758,-0.0021329437501729194
23.225470434147578,-0.0023585799715554125
23.425470434147577,-0.001479590586582436
23.625470434147577,0.00006839500415618994
23.825470434147576,0.0015092845725311228
24.025470434147575,0.002096300410627382
24.225470434147574,0.001534773902256733
24.425470434147574,0.00015687620852571787
24.625470434147573,-0.0013030113760235688
24.825470434147572,-0.0021257062857537165
25.02547043414757,-0.0019366259442091733
25.22547043414757,-0.0008447263065145452
25.42547043414757,0.0006081921478877273
25.62547043414757,0.0016841007548485075
25.82547043414757,0.0018259043376048169
26.025470434147568,0.0009813611186181414
26.225470434147567,-0.00037723604681047225
26.425470434147567,-0.0015480927134530068
26.625470434147566,-0.0019684435122947503
26.825470434147565,-0.0014560370957131031
27.025470434147564,-0.00027223863102011523
27.225470434147564,0.0009907310286957174
27.425470434147563,0.001685711228580245
27.625470434147562,0.0014588035391005442
27.82547043414756,0.00045451235127448857
28.02547043414756,-0.0007853866768986735
28.22547043414756,-0.0016373413569502364
28.42547043414756,-0.00170104756156532
28.62547043414756,-0.0009628644329602353
28.825470434147558,0.00020672850329279878
29.025470434147557,0.0012172227316488203
29.225470434147557,0.0015496770393236157
29.425470434147556,0.0010448987376763983
29.625470434147555,-9.893431193496422e-6
29.825470434147554,-0.0010619433407167223
30.025470434147554,-0.0015941733736631201
30.225470434147553,-0.0013634669719261717
30.425470434147552,-0.000495610480976108
30.62547043414755,0.0005738220834637117
30.82547043414755,0.0013009936033856356
31.02547043414755,0.0013151517059844455
31.22547043414755,0.0006266390352352699
31.42547043414755,-0.000388830622079633
31.625470434147548,-0.0012120974718553097
31.825470434147547,-0.001446719995838274
32.02547043414755,-0.000993159344605169
32.22547043414755,-0.00008390322855340778
32.425470434147556,0.0008226549037164424
32.62547043414756,0.0012640287637657001
32.82547043414756,0.0010207915909050927
33.025470434147564,0.00023742632945118676
33.22547043414757,-0.0006706833774045168
33.42547043414757,-0.0012490735334353582
33.62547043414757,-0.0012250803516992712
33.825470434147576,-0.0006230761495311877
34.02547043414758,0.0002521116204307883
34.22547043414758,0.0009571672409565495
34.425470434147584,0.0011334049466787083
34.62547043414759,0.0007016963883183329
34.82547043414759,-0.00009880603721466524
35.02547043414759,-0.0008534177078250333
35.225470434147596,-0.0011915512846832886
35.4254704341476,-0.000958989027328847
35.6254704341476,-0.0002801975987948642
35.825470434147604,0.0005016413685785217
36.02547043414761,0.0009893984973203622
36.22547043414761,0.0009380082722960969
36.42547043414761,0.0003874153995276116
36.625470434147616,-0.00036717897987104695
36.82547043414762,-0.000942604696669245
37.02547043414762,-0.0010613382208296213
37.225470434147624,-0.0006759014223277653
37.42547043414763,0.00001535193425264833
37.62547043414763,0.0006624336779491459
37.82547043414763,0.0009369639790806623
38.025470434147636,0.0007058135736309415
38.22547043414764,0.00010090950280775173
38.42547043414764,-0.000560910429348094
38.625470434147644,-0.0009494410119462056
38.82547043414765,-0.0008813197820087436
39.02547043414765,-0.0003995175028183276
39.22547043414765,0.0002505955815574599
39.425470434147655,0.0007394142947614393
39.62547043414766,0.00082053630026813
39.82547043414766,0.0004618615157134862
40.025470434147664,-0.00014171399415789757
40.22547043414767,-0.0006800409969803497
40.42547043414767,-0.0008888591881592864
40.62547043414767,-0.0006737154331401477
40.825470434147675,-0.00014876835164059064
41.02547043414768,0.000419431586663498
41.22547043414768,0.0007429679251055564
41.425470434147684,0.0006615783531897467
41.62547043414769,0.00022694759953411587
41.82547043414769,-0.00033089260823706
42.02547043414769,-0.0007300069376833963
42.225470434147695,-0.0007777918192498835
42.4254704341477,-0.0004586702326718152
42.6254704341477,0.00006272227699244951
42.825470434147704,0.0005218772595639355
43.02547043414771,0.0006870779000732778
43.22547043414771,0.0004804916782176627
43.42547043414771,0.000016953449566617276
43.625470434147715,-0.000462907175875819
43.82547043414772,-0.0007201773461343072
44.02547043414772,-0.0006336385914362967
44.225470434147724,-0.00025320786281679374
44.42547043414773,0.0002267154553885647
44.62547043414773,0.0005629545777688296
44.82547043414773,0.0005875243012120207
45.025470434147735,0.00029525609979640024
45.22547043414774,-0.00015729311606409386
45.42547043414774,-0.000538937582734065
45.62547043414774,-0.000662440236025823
45.825470434147746,-0.0004729759832294227
46.02547043414775,-0.00007056043735872201
46.22547043414775,0.00034002136883758843
46.425470434147755,0.0005513684082592951
46.62547043414776,0.0004602959686799792
46.82547043414776,0.00012056299953640674
47.02547043414776,-0.00028975560348318323
47.225470434147766,-0.0005639939864579314
47.42547043414777,-0.0005699009638241374
47.62547043414777,-0.0003105406492597725
47.825470434147775,0.00008012842728892668
48.02547043414778,0.0004038314054683075
48.22547043414778,0.0004981303796018964
48.42547043414778,0.0003203147696077391
48.625470434147786,-0.000032605694557830036
48.82547043414779,-0.00037864363027290593
49.02547043414779,-0.0005458146239490667
49.225470434147795,-0.0004557414991549636
49.4254704341478,-0.0001585062286945824
49.6254704341478,0.000193754342186093
49.8254704341478,0.0004228222920528399
50.025470434147806,0.00041526118102097
50.22547043414781,0.00018051416833132438
50.42547043414781,-0.00015702836202885907
50.625470434147815,-0.00042568938341956436
50.82547043414782,-0.0004938005593437453
51.02547043414782,-0.00033227713755778473
51.22547043414782,-0.000026058478483464896
51.425470434147826,0.00026890804240487583
51.62547043414783,0.00040414558337062206
51.82547043414783,0.00031466998750411044
52.025470434147834,0.00005126840762810321
52.22547043414784,-0.00024900952289093754
52.42547043414784,-0.00043533247503980813
52.62547043414784,-0.00041804155026252876
52.825470434147846,-0.00021023530199190235
53.02547043414785,0.00008074424130365154
53.22547043414785,0.0003073075806664014
53.425470434147854,0.00035640957071266573
53.62547043414786,0.00020727051252927847
53.82547043414786,-0.00005986280064514048
54.02547043414786,-0.0003079435637852535
54.225470434147866,-0.0004138831839841825
54.42547043414787,-0.0003284738706479018
54.62547043414787,-0.00009826802164951772
54.825470434147874,0.00015885644582338957
55.02547043414788,0.0003130889268384519
55.22547043414788,0.0002887420921398496
55.42547043414788,0.00010235641817055628
55.625470434147886,-0.00014812711281139864
55.82547043414789,-0.00033575133318236057
56.02547043414789,-0.00036871989408308306
56.225470434147894,-0.00023419907997659296
56.4254704341479,-2.6954567458457365e-6
56.6254704341479,0.0002079243721909269
56.8254704341479,0.00029203799846915223
57.025470434147906,0.00020999730483774287
57.22547043414791,7.2295421831098655e-6
57.42547043414791,-0.00021136976062507574
57.625470434147914,-0.00033625381578575796
57.82547043414792,-0.00030756378565899257
58.02547043414792,-0.00014298068545986803
58.22547043414792,0.00007253686438788348
58.425470434147925,0.00022981667461334428
58.62547043414793,0.00025083860367956426
58.82547043414793,0.0001281424372026547
59.025470434147934,-0.0000729459072837537
59.22547043414794,-0.000249680609231653
59.42547043414794,-0.00031453623441268265
59.62547043414794,-0.000237862606558829
59.825470434147945,-0.00006092367897181981
60.02547043414795,0.0001257174602766559
60.22547043414795,0.0002280695553665003
60.425470434147954,0.00019639534599029862
60.62547043414796,0.0000498361018767603
60.82547043414796,-0.0001351017977971692
61.02547043414796,-0.0002649528458837853
61.225470434147965,-0.0002763454278050033
61.42547043414797,-0.00016630451520846772
61.62547043414797,7.67018616158847e-6
61.825470434147974,0.00015708557414170602
62.02547043414798,0.0002073064255565802
62.22547043414798,0.00013527195796851881
62.42547043414798,-0.00001980945010417578
62.625470434147985,-0.00017808059460048972
62.82547043414799,-0.00026040115455119254
63.02547043414799,-0.00022755338865926365
63.225470434147994,-0.00009847247511984386
63.425470434148,0.00006028948505402141
63.625470434148,0.00016845126988922866
63.825470434148,0.00017268370204597276
64.025470434148,0.00007326668651372706
64.22547043414801,-0.00007730317425879529
64.42547043414801,-0.00020234952211641306
64.62547043414801,-0.00024007958422887332
64.82547043414802,-0.00017371043772776288
65.02547043414802,-0.00003863954524581888
65.22547043414802,0.00009606965835085276
65.42547043414802,0.00016276581470843748
65.62547043414803,0.00012940224198806428
65.82547043414803,0.000015129870631150927
66.02547043414803,-0.00012071604564629901
66.22547043414804,-0.00020965487401673088
66.42547043414804,-0.00020843134014299897
66.62547043414804,-0.00011970235183767113
66.82547043414804,0.000010304023196450198
67.02547043414805,0.0001155521493342003
67.22547043414805,0.00014368542727333453
67.42547043414805,0.00008231034664124166
67.62547043414806,-0.000035584007710649587
67.82547043414806,-0.0001495200276631181
68.02547043414806,-0.00020265214094592832
68.22547043414806,-0.00016989481876281072
68.42547043414807,-0.00006951706460244148
68.62547043414807,0.00004680887958244433
68.82547043414807,0.00012038173509357135
69.02547043414808,0.00011516410981545085
69.22547043414808,0.00003561108448536251
69.42547043414808,-0.00007654650951154207
69.62547043414808,-0.00016435752402686705
69.82547043414809,-0.00018454196718880895
70.02547043414809,-0.00012858254614281735
70.2254704341481,-0.000026118531868083846
70.4254704341481,0.00007053272955333655
70.6254704341481,0.00011297667556238095
70.8254704341481,0.00008110197563003344
71.0254704341481,-7.324602678568362e-6
71.22547043414811,-0.00010658960824664858
71.42547043414811,-0.00016677142805335832
71.62547043414811,-0.00015873574138924908
71.82547043414812,-0.00008804221440301407
72.02547043414812,8.581709721559837e-6
72.22547043414812,0.00008214085616781299
72.42547043414812,0.00009620239965684349
72.62547043414813,0.000045065604066701976
72.82547043414813,-0.00004404630219309841
73.02547043414813,-0.00012556843031715528
73.22547043414814,-0.00015892231039946558
73.42547043414814,-0.00012856838648619517
73.62547043414814,-0.000051102160388185886
73.82547043414814,0.000033670214370431936
74.02547043414815,0.00008306798149022832
74.22547043414815,0.0000730733976836055
74.42547043414815,0.00001008767968880516
74.62547043414816,-0.00007302737513693077
74.82547043414816,-0.00013417650340339147
75.02547043414816,-0.0001433149006989846
75.22547043414816,-0.00009706973285030946
75.42547043414817,-0.000019797434840672232
75.62547043414817,0.00004911324297753529
75.82547043414817,0.00007526684046643342
76.02547043414818,0.00004650093908400305
76.22547043414818,-0.000021454660248327895
76.42547043414818,-0.00009359991498447879
76.62547043414818,-0.00013373595196453428
76.82547043414819,-0.00012255120617930224
77.02547043414819,-0.00006680004936280038
77.22547043414819,4.632393963822893e-6
77.4254704341482,0.000055594714984219924
77.6254704341482,0.00006096525478961883
77.8254704341482,0.000019097041430306848
78.0254704341482,-0.000047889342815036824
78.2254704341482,-0.00010583971156875081
78.42547043414821,-0.0001259822918773391
78.62547043414821,-0.00009912264274230918
78.82547043414822,-0.0000397499529995353
79.02547043414822,0.00002168634700575274
79.22547043414822,0.00005433074700456123
79.42547043414822,0.000042448711034914836
79.62547043414823,-6.961447231309412e-6
79.82547043414823,-0.0000682374024865565
80.02547043414823,-0.00011041929848257371


==> data/dataDispStraightColisionLSip66901new8080cInf006tr0008.csv <==
0,0.
0.0002,8.501738646815015e-9
0.0004,4.1310138632127416e-8
0.0006000000000000001,1.060967548884151e-7
0.0008500000000000001,2.3238881101773412e-7
0.0011,4.090544461767197e-7
0.00135,6.364262595266096e-7
0.0016625000000000001,9.927732112196712e-7
0.001975,1.4302681728258974e-6
0.0022875,1.9500081193990265e-6
0.002678125,2.716963186634335e-6
0.00306875,3.615853385695914e-6
0.0034593749999999998,4.6482752342254986e-6
0.00394765625,6.128747519313609e-6
0.0044359375,7.822298948575268e-6
0.00492421875,9.730812282367853e-6
0.0055345703125,0.00001242111410802496
0.006144921875,0.000015451962240264754
0.0067552734375,0.00001882505187229194
0.007518212890625,0.000023524441086511344
0.00828115234375,0.000028761545522385793
0.009044091796875,0.0000345366547761162
0.00999776611328125,0.00004251129396467487
0.0109514404296875,0.00005132359940600279
0.01190511474609375,0.000060970252714860554
0.013097207641601563,0.00007419499317280114
0.014289300537109376,0.00008870686283414601
0.015481393432617188,0.00010449508629763383
0.016971509552001954,0.00012600702867381807
0.01846162567138672,0.0001494722633416129
0.019951741790771485,0.00017486781699566618
0.021814386940002442,0.0002092917644687459
0.0236770320892334,0.0002466562734406188
0.025539677238464356,0.00028692342135423776
0.027867983675003052,0.00034128580700766543
0.03019629011154175,0.0004000725928077263
0.032524596548080445,0.000463234136356486
0.035434979593753815,0.0005482770720604733
0.038345362639427186,0.0006400416941037726
0.041255745685100556,0.0007385003832889431
0.04489372449219227,0.0008709972924906273
0.04853170329928398,0.0010140471915626485
0.052169682106375695,0.0011678317259490307
0.056717155615240336,0.0013756659905273028
0.06126462912410498,0.001601698318663896
0.06581210263296962,0.0018472807470845687
0.07149644451905042,0.002184938956430197
0.07718078640513122,0.002561777660045226
0.08286512829121202,0.002985877980169282
0.08997055564881302,0.003603362076578481
0.09707598300641403,0.004358658926696056
0.10418141036401503,0.005347503436310729
0.10862230246251565,0.006172423069904212
0.11306319456101628,0.007476891600603717
0.11417341758564144,0.007949219356948076
0.11486730697603216,0.00832360102291046
0.11556119636642288,0.008908559149793046
0.11573466871402056,0.009034104452878344
0.11591434672189212,0.009007834227229106
0.11609402472976367,0.008885635522946042
0.11624352303026755,0.008807075839793357
0.11639302133077144,0.00877317075951203
0.11649680751076535,0.008768374293481946
0.11660059369075927,0.008771959357863977
0.11670437987075319,0.00877771379872042
0.11681378361614218,0.008781985516205312
0.11692318736153118,0.008784917610353436
0.11701077423269196,0.00878850050956785
0.1170738933455607,0.008792963888700208
0.11712062658347329,0.008797674394985997
0.11715747019381673,0.008802352138412253
0.11718839013150757,0.008806973737208696
0.11721931006919842,0.008812246470187482
0.11725023000688926,0.008818170151444857
0.11727829433291752,0.008824098788014375
0.11730635865894577,0.008830529409024502
0.11733442298497403,0.008837426738156181
0.11736126509717341,0.008844415556377626
0.1173881072093728,0.00885173010590446
0.11741494932157219,0.008859299372015569
0.11744057236380175,0.008866683658074177
0.1174661954060313,0.008874130942252626
0.11749181844826086,0.008881535462695569
0.11751537359250082,0.008888202507421908
0.11753892873674078,0.008894625645224218
0.11756248388098074,0.008900689240123756
0.11758294754978633,0.008905572660702509
0.11760341121859193,0.008910010576969747
0.11762387488739752,0.008913922281437024
0.11764050906110674,0.008916663736941494
0.11765464341070885,0.00891865461837834
0.11766651071911333,0.008920071095055267
0.11767638601230315,0.00892106517270259
0.11768454999812789,0.008921757136367652
0.11769126720978638,0.008922236987885988
0.11769677508213107,0.008922569639905738
0.11770128015174014,0.008922800801770131
0.11770495838346287,0.008922962174293676
0.11770795760592925,0.008923075542781139
0.1177104008209829,0.008923155806292878
0.11771238969192635,0.00892321313734221
0.11771400785234541,0.00892325448643012
0.11771532387500219,0.00892328461517761
0.11771639384979474,0.008923306799552297
0.11771726357656996,0.008923323306146452
0.11771797040528104,0.008923335713990233
0.11771854476616155,0.008923345131910414
0.11771901143413226,0.008923352345507582
0.11771939056896852,0.008923357916784763
0.11771969856827509,0.008923362251924053
0.11771994876533995,0.008923365647610669
0.11772015199910778,0.008923368322876001
0.11772031707910964,0.008923370441134022
0.11772045116435038,0.008923372125548877
0.11772056007184328,0.008923373469844129
0.117720648527726,0.008923374545977459
0.11772072037153102,0.008923375409644423
0.11772077872234077,0.008923376104267442
0.11772082611383526,0.008923376663917309
0.11772086460406112,0.008923377115476208
0.11856461460406113,0.008860207962515578
0.11940836460406114,0.00884665932143434
0.12025211460406114,0.008825196190124687
0.12061006427151233,0.008777014005540963
0.12096801393896352,0.008789360710347464
0.1213259636064147,0.008825895651525887
0.121609302914414,0.008822443240423567
0.1218926422224133,0.00881548546058843
0.1221759815304126,0.00883969068463727
0.12253015566541173,0.008871323120588952
0.12288432980041085,0.008867356293556611
0.12323850393540997,0.008869553355753481
0.12363461316446078,0.008903076367996633
0.1240307223935116,0.008915757435661916
0.1244268316225624,0.008904731607936554
0.12488919127915649,0.008921338301478565
0.12535155093575057,0.00893819891255318
0.12581391059234465,0.00892337226855247
0.12639186016308723,0.008927888340261696
0.12696980973382982,0.008935472338979341
0.1275477593045724,0.008914672806829237
0.12827019626800065,0.008918921673217312
0.1289926332314289,0.008927149601755283
0.12948486699825515,0.00892548529027136
0.12981135551121975,0.008936757052154454
0.1300271213146093,0.008943082535161418
0.1301845143197169,0.008941336179942092
0.13029887549243022,0.008937211540438132
0.1303802186689611,0.00893396725325033
0.130438962086659,0.008931943979837573
0.13048163304147706,0.008930776447709484
0.1305126360283369,0.008930117749707542
0.13053514380881107,0.008929744341240787
0.13055147003627046,0.008929528581135885
0.1305633049320426,0.008929400581227612
0.1305718801216732,0.008929322396639704
0.13057809156160796,0.008929273229828096
0.1305825898913031,0.008929241462541569
0.13058584713985733,0.008929220440954394
0.13058820549813988,0.00892920624629455
0.1305899129200648,0.008929196502050533
0.1305911490170672,0.008929189724754028
0.13059204386802667,0.008929184962896738
0.13059269166555595,0.00892918159111035
0.13059316060965004,0.008929179189655361
0.13059350007699155,0.008929177471851329
0.1305937458145006,0.008929176239127194
0.13059392370076128,0.008929175352416135
0.13059405246983222,0.008929174713494114
0.1305941456834625,0.008929174252536974
0.13059421315899905,0.008929173919669388
0.13059426200315352,0.008929173679137863
0.13059429736039355,0.008929173505244612
0.13185054736039353,0.008891073054213966
0.13270822877099148,0.008844074619214954
0.13330241636716725,0.008820251186219664
0.13376167040055273,0.008799621306519668
0.13414201624869657,0.008775180636923407
0.13446091386065026,0.008759128946613537
0.13472874465393883,0.008748826759223755
0.1349965754472274,0.008734998982318685
0.13526440624051597,0.008717867848898839
0.135539458085327,0.008702485419232044
0.13581450993013802,0.00869004860819217
0.13608956177494905,0.008675794275747547
0.1364227529228984,0.008655012185963422
0.13675594407084776,0.008636011721212134
0.13708913521879712,0.008619457138830541
0.13750562415373382,0.008595454836151963
0.13792211308867053,0.008569773682812806
0.13833860202360723,0.008547127213493762
0.1388592131922781,0.008517379032578548
0.13937982436094895,0.0084851683174368
0.1399004355296198,0.008455511890752151
0.14055119949045838,0.008417038312723436
0.14120196345129696,0.008376906456702311
0.14185272741213553,0.008338923921009513
0.14266618236318376,0.008289115037465836
0.143479637314232,0.008239428854292182
0.14429309226528023,0.00819052691885618
0.14530991095409052,0.008127359857410801
0.1463267296429008,0.008065683353190838
0.1473435483317111,0.00800293277109788
0.14861457169272396,0.007925004249141963
0.14988559505373683,0.007847697735865224
0.1511566184147497,0.007770142329756133
0.15274539761601577,0.007675324664140813
0.15433417681728184,0.007581113883037607
0.15592295601854791,0.0074897056540631215
0.1579089300201305,0.007378282575719363
0.1598949040217131,0.0072718661046814285
0.1618808780232957,0.007170744544207435
0.16436334552527396,0.007053048170851072
0.1668458130272522,0.006946274630247898
0.16932828052923046,0.006850896900741729
0.17243136490670327,0.006749378152784896
0.17553444928417608,0.006667330277747451
0.1786375336616489,0.006605460229037507
0.1825163891334899,0.006554826171245385
0.18639524460533088,0.00653276725091315
0.19027410007717188,0.006536140843171848
0.19512266941697315,0.006571722755388752
0.19997123875677442,0.006635755471688249
0.20481980809657568,0.006721853665159171
0.21088051977132724,0.006849833307595999
0.2169412314460788,0.006989817786795743
0.22300194312083035,0.007130381936534688
0.23057783271426982,0.0072905271279527385
0.2381537223077093,0.007416683357807816
0.24572961190114875,0.007492781045739883
0.25519947389294806,0.0074983332494858385
0.2646693358847474,0.007392619920662243
0.2741391978765467,0.007174535521126213
0.28597652536629586,0.006764506036659932
0.297813852856045,0.006243024527573063
0.30965118034579414,0.005665601628008972
0.3244478397079806,0.0049504908610914795
0.339244499070167,0.004314274110941908
0.35404115843235345,0.003800269536650405
0.3725369826350865,0.0033260043826353397
0.39103280683781955,0.0029729961041332826
0.4095286310405526,0.002634794220227747
0.4326484112939689,0.0020826359079791565
0.45576819154738524,0.0013146184039699324
0.47888797180080156,0.0003721460871462015
0.507787697117572,-0.0008518914025014738
0.5366874224343424,-0.0019332190609253654
0.5655871477511129,-0.002804750128574185
0.6017118043970758,-0.00374626380724103
0.6378364610430388,-0.004724831928479317
0.6739611176890018,-0.005789090399981744


==> data/dataDispStraightColisionLSip66901new880c0055tr0008.csv <==
0,0.
0.0002,8.501950381486194e-9
0.0004,4.131117184210368e-8
0.0006000000000000001,1.0609937927931324e-7
0.0008500000000000001,2.3239433681910138e-7
0.0011,4.0906369266928466e-7
0.00135,6.364399781325392e-7
0.0016625000000000001,9.92793666779852e-7
0.001975,1.4302968153765596e-6
0.0022875,1.9500466246862815e-6
0.002678125,2.7170167391680507e-6
0.00306875,3.6159253846308245e-6
0.0034593749999999998,4.648369462163322e-6
0.00394765625,6.128875391039069e-6
0.0044359375,7.82246749697838e-6
0.00492421875,9.731029050090889e-6
0.0055345703125,0.000012421402451054336
0.006144921875,0.000015452335379402656
0.0067552734375,0.000018825523668480612
0.007518212890625,0.000023525056564976996
0.00828115234375,0.000028762368386594714
0.009044091796875,0.00003453782299337579
0.00999776611328125,0.00004251313918988793
0.0109514404296875,0.000051326401380603264
0.01190511474609375,0.00006097429824124972
0.013097207641601563,0.00007420100474844134
0.014289300537109376,0.00008871530465225124
0.015481393432617188,0.00010450642831544459
0.016971509552001954,0.0001260226636201521
0.01846162567138672,0.0001494930992773666
0.019951741790771485,0.00017489506416812833
0.021814386940002442,0.00020932895055520443
0.0236770320892334,0.0002467058412079636
0.025539677238464356,0.0002869883334238049
0.027867983675003052,0.00034137445614508175
0.03019629011154175,0.00040019055693279874
0.032524596548080445,0.0004633883304500529
0.035434979593753815,0.0005484884939556718
0.038345362639427186,0.0006403180881334226
0.041255745685100556,0.0007388376096613563
0.04489372449219227,0.0008713996517040969
0.04853170329928398,0.0010145091527648047
0.052169682106375695,0.0011683570078774887
0.056717155615240336,0.0013762938290035284
0.06126462912410498,0.0016024528853863002
0.06581210263296962,0.0018481702660326867
0.07149644451905042,0.002186039180607225
0.07718078640513122,0.002563175339193649
0.08286512829121202,0.0029877283500777266
0.08997055564881302,0.0036063591476357734
0.09707598300641403,0.004364673977661118
0.10418141036401503,0.005365932477316225
0.10862230246251565,0.006219818930385783
0.11306319456101628,0.007650851726477
0.11417341758564144,0.008200510659380812
0.11486730697603216,0.008697941423879592
0.11521425167122752,0.008994283823662927
0.11556119636642288,0.009019470104803947
0.11599487723541708,0.008577004357021682
0.11642855810441129,0.008170102453247955
0.11686223897340549,0.007999169108039503
0.11728111558499867,0.007910689753682493
0.11763694251786491,0.007867170722757612
0.11792420714573881,0.007858894295918465
0.11821147177361271,0.00788577131867391


==> data/dataDispStraightColisionLSip66901new880c005tr0008.csv <==
0,0.
0.0002,8.501950381486194e-9
0.0004,4.131117184210368e-8
0.0006000000000000001,1.0609937927931324e-7
0.0008500000000000001,2.3239433681910138e-7
0.0011,4.0906369266928466e-7
0.00135,6.364399781325392e-7
0.0016625000000000001,9.92793666779852e-7
0.001975,1.4302968153765596e-6
0.0022875,1.9500466246862815e-6
0.002678125,2.7170167391680507e-6
0.00306875,3.6159253846308245e-6
0.0034593749999999998,4.648369462163322e-6
0.00394765625,6.128875391039069e-6
0.0044359375,7.82246749697838e-6
0.00492421875,9.731029050090889e-6
0.0055345703125,0.000012421402451054336
0.006144921875,0.000015452335379402656
0.0067552734375,0.000018825523668480612
0.007518212890625,0.000023525056564976996
0.00828115234375,0.000028762368386594714
0.009044091796875,0.00003453782299337579
0.00999776611328125,0.00004251313918988793
0.0109514404296875,0.000051326401380603264
0.01190511474609375,0.00006097429824124972
0.013097207641601563,0.00007420100474844134
0.014289300537109376,0.00008871530465225124
0.015481393432617188,0.00010450642831544459
0.016971509552001954,0.0001260226636201521
0.01846162567138672,0.0001494930992773666
0.019951741790771485,0.00017489506416812833
0.021814386940002442,0.00020932895055520443
0.0236770320892334,0.0002467058412079636
0.025539677238464356,0.0002869883334238049
0.027867983675003052,0.00034137445614508175
0.03019629011154175,0.00040019055693279874
0.032524596548080445,0.0004633883304500529
0.035434979593753815,0.0005484884939556718
0.038345362639427186,0.0006403180881334226
0.041255745685100556,0.0007388376096613563
0.04489372449219227,0.0008713996517040969
0.04853170329928398,0.0010145091527648047
0.052169682106375695,0.0011683570078774887
0.056717155615240336,0.0013762938290035284
0.06126462912410498,0.0016024528853863002
0.06581210263296962,0.0018481702660326867
0.07149644451905042,0.002186039180607225
0.07718078640513122,0.002563175339193649
0.08286512829121202,0.0029877283500777266
0.08997055564881302,0.0036063591476357734
0.09707598300641403,0.004364673977661118
0.10418141036401503,0.005365932477316225
0.10862230246251565,0.006219818930385783
0.11306319456101628,0.007650851726477
0.11417341758564144,0.008200510659380812
0.11486730697603216,0.008697941423879592
0.11521425167122752,0.008994283823662927
0.11556119636642288,0.009019470104803947
0.11599487723541708,0.008577004357021682
0.11642855810441129,0.008170102453247955
0.11686223897340549,0.007999169108039503
0.11728111558499867,0.007910689753682493
0.11763694251786491,0.007867170722757612
0.11792420714573881,0.007858894295918465
0.11821147177361271,0.00788577131867391
0.11849873640148662,0.00794745557318852
0.11874280103557715,0.008027396170182294
0.11894703077035743,0.008117847732675276
0.1191512605051377,0.008234716993809487
0.11935549023991798,0.008377178775846846
0.11954489638229152,0.008522447122553496
0.11973430252466505,0.008662607547980022
0.11992370866703858,0.0087708764560658
0.12009154652519594,0.008813349846239663
0.12025938438335329,0.00880278060659492
0.12042722224151065,0.008773182654195584
0.12061540963451482,0.008757728446939728
0.120803597027519,0.00877072375214803
0.12099178442052318,0.008798372957691255
0.1212270186617784,0.00882177627076746
0.12141991492109502,0.00882521451595725
0.12161281118041165,0.008828017868479879
0.12180570743972827,0.008840296985028213
0.12199590865642193,0.008856132808997136
0.1221861098731156,0.008864467843033949
0.12237631108980926,0.00886387683667353
0.12253289574213612,0.008863613604215097
0.12268948039446298,0.008870450380699717
0.12284606504678984,0.008884787195369476
0.12302053309792657,0.008901228414624604
0.1231950011490633,0.008907673636643285
0.12336946920020003,0.008903094520208491
0.1235732861421666,0.008897631858720249
0.12377710308413317,0.008904735019775331
0.12398092002609974,0.00892229016567098
0.12423569120355796,0.008934940080072687
0.12449046238101617,0.00892728522836322
0.12474523355847439,0.008919347212174415
0.12506369753029717,0.00893226043796265
0.12538216150211995,0.008946014927067215
0.12570062547394273,0.008936294295346543
0.1260987054387212,0.008926526089287887
0.12649678540349968,0.00893842338814451
0.12689486536827815,0.008936386026824113
0.12739246532425125,0.00891683758607342
0.12789006528022434,0.00891853855851308
0.12838766523619743,0.008913932116127388
0.1290096651811638,0.008888744976840626
0.12963166512613017,0.008884128700775634
0.13025366507109654,0.00886979953870921
0.13103116500230447,0.008840202987895639
0.1318086649335124,0.008824188565197446
0.13258616486472033,0.008790068723722236
0.13355803977873026,0.008754507261528979
0.1345299146927402,0.0087202880746289
0.13550178960675013,0.00867688021375566
0.13671663324926253,0.008635302921177479
0.13793147689177493,0.00858102547875099
0.13914632053428733,0.008533086468853755
0.14066487508742784,0.008468754165116487
0.14218342964056835,0.008403432241716354
0.14370198419370886,0.00834057642496826
0.1456001773851345,0.008255727645436847
0.14749837057656015,0.008176807741334495
0.1493965637679858,0.008091856158434899
0.15176930525726784,0.007992077511609411


==> data/dataDispStraightColisionLSip66901new880c006tr0008.csv <==
0,0.
0.0002,8.501950381486194e-9
0.0004,4.131117184210368e-8
0.0006000000000000001,1.0609937927931324e-7
0.0008500000000000001,2.3239433681910138e-7
0.0011,4.0906369266928466e-7
0.00135,6.364399781325392e-7
0.0016625000000000001,9.92793666779852e-7
0.001975,1.4302968153765596e-6
0.0022875,1.9500466246862815e-6
0.002678125,2.7170167391680507e-6
0.00306875,3.6159253846308245e-6
0.0034593749999999998,4.648369462163322e-6
0.00394765625,6.128875391039069e-6
0.0044359375,7.82246749697838e-6
0.00492421875,9.731029050090889e-6
0.0055345703125,0.000012421402451054336
0.006144921875,0.000015452335379402656
0.0067552734375,0.000018825523668480612
0.007518212890625,0.000023525056564976996
0.00828115234375,0.000028762368386594714
0.009044091796875,0.00003453782299337579
0.00999776611328125,0.00004251313918988793
0.0109514404296875,0.000051326401380603264
0.01190511474609375,0.00006097429824124972
0.013097207641601563,0.00007420100474844134
0.014289300537109376,0.00008871530465225124
0.015481393432617188,0.00010450642831544459
0.016971509552001954,0.0001260226636201521
0.01846162567138672,0.0001494930992773666
0.019951741790771485,0.00017489506416812833
0.021814386940002442,0.00020932895055520443
0.0236770320892334,0.0002467058412079636
0.025539677238464356,0.0002869883334238049
0.027867983675003052,0.00034137445614508175
0.03019629011154175,0.00040019055693279874
0.032524596548080445,0.0004633883304500529
0.035434979593753815,0.0005484884939556718
0.038345362639427186,0.0006403180881334226
0.041255745685100556,0.0007388376096613563
0.04489372449219227,0.0008713996517040969
0.04853170329928398,0.0010145091527648047
0.052169682106375695,0.0011683570078774887
0.056717155615240336,0.0013762938290035284
0.06126462912410498,0.0016024528853863002
0.06581210263296962,0.0018481702660326867
0.07149644451905042,0.002186039180607225
0.07718078640513122,0.002563175339193649
0.08286512829121202,0.0029877283500777266
0.08997055564881302,0.0036063591476357734
0.09707598300641403,0.004364673977661118
0.10418141036401503,0.005365932477316225
0.10862230246251565,0.006219818930385783
0.11306319456101628,0.007650851726477
0.11417341758564144,0.008200510659380812
0.11486730697603216,0.008697941423879592
0.11521425167122752,0.008994283823662927
0.11556119636642288,0.009019470104803947
0.11599487723541708,0.008577004357021682
0.11642855810441129,0.008170102453247955
0.11686223897340549,0.007999169108039503
0.11728111558499867,0.007910689753682493
0.11763694251786491,0.007867170722757612
0.11792420714573881,0.007858894295918465
0.11821147177361271,0.00788577131867391
0.11849873640148662,0.00794745557318852
0.11874280103557715,0.008027396170182294
0.11894703077035743,0.008117847732675276
0.1191512605051377,0.008234716993809487
0.11935549023991798,0.008377178775846846
0.11954489638229152,0.008522447122553496
0.11973430252466505,0.008662607547980022
0.11992370866703858,0.0087708764560658
0.12009154652519594,0.008813349846239663
0.12025938438335329,0.00880278060659492
0.12042722224151065,0.008773182654195584
0.12061540963451482,0.008757728446939728
0.120803597027519,0.00877072375214803
0.12099178442052318,0.008798372957691255
0.1212270186617784,0.00882177627076746
0.12141991492109502,0.00882521451595725
0.12161281118041165,0.008828017868479879
0.12180570743972827,0.008840296985028213
0.12199590865642193,0.008856132808997136
0.1221861098731156,0.008864467843033949
0.12237631108980926,0.00886387683667353
0.12253289574213612,0.008863613604215097
0.12268948039446298,0.008870450380699717
0.12284606504678984,0.008884787195369476
0.12302053309792657,0.008901228414624604
0.1231950011490633,0.008907673636643285
0.12336946920020003,0.008903094520208491
0.1235732861421666,0.008897631858720249
0.12377710308413317,0.008904735019775331
0.12398092002609974,0.00892229016567098
0.12423569120355796,0.008934940080072687
0.12449046238101617,0.00892728522836322
0.12474523355847439,0.008919347212174415
0.12506369753029717,0.00893226043796265
0.12538216150211995,0.008946014927067215
0.12570062547394273,0.008936294295346543
0.1260987054387212,0.008926526089287887
0.12649678540349968,0.00893842338814451
0.12689486536827815,0.008936386026824113
0.12739246532425125,0.00891683758607342
0.12789006528022434,0.00891853855851308
0.12838766523619743,0.008913932116127388
0.1290096651811638,0.008888744976840626
0.12963166512613017,0.008884128700775634
0.13025366507109654,0.00886979953870921
0.13103116500230447,0.008840202987895639
0.1318086649335124,0.008824188565197446
0.13258616486472033,0.008790068723722236
0.13355803977873026,0.008754507261528979
0.1345299146927402,0.0087202880746289
0.13550178960675013,0.00867688021375566
0.13671663324926253,0.008635302921177479
0.13793147689177493,0.00858102547875099
0.13914632053428733,0.008533086468853755
0.14066487508742784,0.008468754165116487
0.14218342964056835,0.008403432241716354
0.14370198419370886,0.00834057642496826
0.1456001773851345,0.008255727645436847
0.14749837057656015,0.008176807741334495
0.1493965637679858,0.008091856158434899
0.15176930525726784,0.007992077511609411
0.15414204674654988,0.007889747465885152
0.15651478823583193,0.007793072506547572
0.1594807150974345,0.007675589864917369
0.16244664195903707,0.007569343439237687
0.16541256882063965,0.0074879678535697035
0.1670266665126581,0.007464526387507922
0.16812976482166359,0.007447380626025365
0.16882976601873476,0.0074232142241722355
0.16926665214497777,0.0074062840987888295
0.16952615889609213,0.007396352933307455
0.16967854394864312,0.007390205669621512
0.16976763453607457,0.007386597069448931
0.16981964534183588,0.007384549302628649
0.16985020251559566,0.007383381100955233
0.16986822293360315,0.007382706947945256
0.1698788746903167,0.007382314077695843
0.16988517952130802,0.007382083586180579
0.16988891445277313,0.007381947779820628
0.1698911280803687,0.0073818675509657854
0.16989244044004578,0.007381820079295168
0.169893218613195,0.007381791963229541
0.1698936800839201,0.007381775301385786
0.16989395376104968,0.007381765424056709
0.16989411607226948,0.007381759567478514
0.16989421233715132,0.007381756094511889
0.16989426943144978,0.007381754034886291
0.1740692694314498,0.007268297730250979
0.17708244689679903,0.007204091390651466
0.18009562436214827,0.007160450949736112
0.1831088018274975,0.0071371637049489345
0.18687527365918402,0.007135029770573745
0.19064174549087054,0.00716310793935722
0.19440821732255706,0.007215448148450011
0.19911630711216521,0.0073126799885594625
0.20382439690177337,0.0074335894175048545
0.20853248669138152,0.007573197733655189
0.21441759892839174,0.00775734115416591
0.22030271116540195,0.007944328696052154
0.22618782340241217,0.008120713947466511
0.23354421369867492,0.008317125541234576
0.24090060399493768,0.008473075546251195
0.24825699429120043,0.008580923894127755
0.2574524821615289,0.008634203273411741
0.2666479700318573,0.00859146968632169
0.27584345790218573,0.008450976245548813
0.28733781774009626,0.008155111580734689
0.29883217757800684,0.007757464110877311
0.3103265374159174,0.0073046466264425555
0.3246944872133056,0.006733023598071314
0.33906243701069383,0.006217645784888766
0.35343038680808203,0.005796529956085758
0.37139032405481726,0.005402633309909295
0.3893502613015525,0.005103124403799392
0.4073101985482877,0.004810426305297804
0.4297601201067068,0.004324497534125319
0.45221004166512585,0.0036347642941358853
0.4746599632235449,0.0027640379100487915
0.5027223651715688,0.001582729795964191
0.5307847671195925,0.00047587262415551895
0.5588471690676163,-0.0004719397364763319
0.5939251715026461,-0.0015253155854789424
0.6290031739376759,-0.002606798669079541
0.6640811763727057,-0.003790963490924344
0.707928679416493,-0.005252931782112351
0.7517761824602802,-0.0064802735341751815
0.7956236855040675,-0.0074369178310999704
0.8504330643088015,-0.008423327508456802
0.9052424431135355,-0.009207912397500188
0.9600518219182695,-0.009630632316671965
1.028563545424187,-0.009556440170404554
1.0970752689301047,-0.008960461422063058
1.1655869924360223,-0.0079178819860329
1.2512266468184192,-0.005950929260402946
1.3368663012008162,-0.003436007375588596
1.4225059555832131,-0.0006754727438318271
1.5295555235612093,0.0027729612381171796
1.6366050915392054,0.005660420875150169
1.7436546595172016,0.007310243349728928
1.8774666194896967,0.007157673939939284
2.011278579462192,0.004730225855999651
2.1450905394346873,0.0008971278984540432
2.312355489400306,-0.0040572595722935065
2.479620439365925,-0.00764824730649624
2.646885389331544,-0.008764336471014295
2.8468853893315442,-0.00651871654421405
3.0468853893315444,-0.0014698373150657546
3.2468853893315446,0.003968075850479336
3.4468853893315448,0.006771860577875961
3.646885389331545,0.005268328922706398
3.846885389331545,0.0005639787027484661
4.046885389331545,-0.004559217514255609
4.2468853893315455,-0.007592149707720637
4.446885389331546,-0.007257085733248145
4.646885389331546,-0.0037516513415223234
4.846885389331546,0.0013084464976035846
5.046885389331546,0.0053313198084695415
5.246885389331546,0.005991247260542406
5.4468853893315465,0.0029802758251203662
5.646885389331547,-0.0017711186088046242
5.846885389331547,-0.005719362452601353
6.046885389331547,-0.007075908898441938
6.246885389331547,-0.005305331505041033
6.446885389331547,-0.0012266884138656259
6.646885389331548,0.0032045001790569566
6.846885389331548,0.005589035949627497
7.046885389331548,0.004549314563343996
7.246885389331548,0.0008336184274389702
7.446885389331548,-0.0033887849260049994
7.6468853893315485,-0.006035253232636945
7.846885389331549,-0.005967911529845512
8.046885389331548,-0.0032633656725392876
8.246885389331547,0.0008258332345591458
8.446885389331547,0.004236762149409769
8.646885389331546,0.005059413028363101
8.846885389331545,0.002875427964279999
9.046885389331544,-0.0009390819909568669
9.246885389331544,-0.0043286521580341315
9.446885389331543,-0.005721594331913387
9.646885389331542,-0.004549206868444162
9.846885389331542,-0.0013668301987367565
10.04688538933154,0.0023042502849984848
10.24688538933154,0.004528136269556316
10.44688538933154,0.004055909987370418
10.646885389331539,0.0012505369830438937
10.846885389331538,-0.002252450288274962
11.046885389331537,-0.0046882131382882195
11.246885389331537,-0.004977360076464427
11.446885389331536,-0.0030331615413963127
11.646885389331535,0.00023383574322629602
11.846885389331534,0.0031995784276714727
12.046885389331534,0.004253997718223728
12.246885389331533,0.0028367729997835715
12.446885389331532,-0.00016101613743574528
12.646885389331532,-0.003103402030485672
12.846885389331531,-0.004584844121848876
13.04688538933153,-0.003974189754869505
13.24688538933153,-0.0015787288986176397
13.446885389331529,0.0014564922128658142
13.646885389331528,0.003567833250723269
13.846885389331527,0.0035994359035828524
14.046885389331527,0.0015931769595533517
14.246885389331526,-0.0012775836928015216
14.446885389331525,-0.003532623596580979
14.646885389331525,-0.004137705745951875
14.846885389331524,-0.0028555131998526974
15.046885389331523,-0.00029867508292179853
15.246885389331522,0.0022748235801253215
15.446885389331522,0.0035045673520389155
15.646885389331521,0.002732701275232468
15.84688538933152,0.00045397572151263514
16.04688538933152,-0.002072293577228852
16.24688538933152,-0.0036031028025408822
16.44688538933152,-0.003459462120373871
16.64688538933152,-0.001737415489866915
16.84688538933152,0.0007350506879705491
17.046885389331518,0.0027066108411851197
17.246885389331517,0.0031227586898759825
17.446885389331516,0.0017918043438183674
17.646885389331516,-0.00050284892755432
17.846885389331515,-0.002553460741366642
18.046885389331514,-0.003388074609021398
18.246885389331513,-0.002651842883159296
18.446885389331513,-0.000709600493571176
18.646885389331512,0.0014870789158745543
18.84688538933151,0.002801324246193929
19.04688538933151,0.0025354165503887888
19.24688538933151,0.0008808217197862707
19.44688538933151,-0.0012381682719149615
19.64688538933151,-0.002751584151957568
19.846885389331508,-0.002963526829377965
20.046885389331507,-0.0018031086846546768
20.246885389331506,0.00016408283660477335
20.446885389331506,0.0019536928283709603
20.646885389331505,0.002627405806735062
20.846885389331504,0.0018440871209155058
21.046885389331504,0.00007167648690199332
21.246885389331503,-0.0017413976387865636
21.446885389331502,-0.0027105156011688735
21.6468853893315,-0.002403261438844146
21.8468853893315,-0.000986184139693852
22.0468853893315,0.0008448032824948833
22.2468853893315,0.002156481544102329
22.4468853893315,0.002260804377782501
22.646885389331498,0.0011325987457441113
22.846885389331497,-0.0005914939160296491
23.046885389331496,-0.002022326568742308
23.246885389331496,-0.002481226793412873
23.446885389331495,-0.001775283236417405
23.646885389331494,-0.00025731204339387464
23.846885389331494,0.00131692829007285
24.046885389331493,0.0021349417182386678
24.246885389331492,0.0017758382061499162
24.44688538933149,0.0004648727644469923
24.64688538933149,-0.0010872502666533328
24.84688538933149,-0.0021047679452438667
25.04688538933149,-0.002117128833310551
25.24688538933149,-0.0011390483392401082
25.446885389331488,0.00034463311073875113
25.646885389331487,0.0015848906691901352
25.846885389331486,0.001938888198577669
26.046885389331486,0.0012388906075808768
26.246885389331485,-0.00011461737192650548
26.446885389331484,-0.0014119433225399597
26.646885389331484,-0.0020215387667798764
26.846885389331483,-0.0016704121337079898
27.046885389331482,-0.0005433842366688931
27.24688538933148,0.0007978851746497588
27.44688538933148,0.0016688949067755546
27.64688538933148,0.0016216043216420136
27.84688538933148,0.0007047797233297658
28.04688538933148,-0.000578897217221573
28.246885389331478,-0.0015753108829725702
28.446885389331477,-0.0018103969335767532
28.646885389331477,-0.0011891230533935511
28.846885389331476,-0.000025120692896189186
29.046885389331475,0.0010964232868332243
29.246885389331474,0.0015999778493786003
29.446885389331474,0.0012343636329232722
29.646885389331473,0.00021529226770245603
29.846885389331472,-0.0009158612186321734
30.04688538933147,-0.0015966275101540464
30.24688538933147,-0.0015106853571546911
30.44688538933147,-0.0007148767016906035
30.64688538933147,0.0003914596835620167
30.84688538933147,0.0012475775463954898
31.046885389331468,0.0014150572853299883
31.246885389331467,0.0008225813638438472
31.446885389331467,-0.00020074410512269398
31.646885389331466,-0.0011254390136700117
31.846885389331465,-0.001501354754741325
32.046885389331464,-0.001160553501477751
32.24688538933147,-0.0002812056015404907
32.44688538933147,0.0006942736766952567
32.64688538933147,0.0012688917331443452
32.846885389331476,0.0011525230175854257
33.04688538933148,0.00042352967634049627
33.24688538933148,-0.0005264106020941951
33.446885389331484,-0.0012168071466131605
33.64688538933149,-0.0013182349626584208
33.84688538933149,-0.0007947057246840568
34.04688538933149,0.00008740708420623508
34.246885389331496,0.0008822267166040998
34.4468853893315,0.0011846560181729827
34.6468853893315,0.0008487258853272783
34.846885389331504,0.00006535973967427685
35.04688538933151,-0.0007550957138289691
35.24688538933151,-0.001205763975676288
35.44688538933151,-0.0010767946412325938
35.646885389331516,-0.00044267926299014124
35.84688538933152,0.0003757711466664695
36.04688538933152,0.0009633025633264286
36.246885389331524,0.0010225282325289327
36.44688538933153,0.0005355010293493693
36.64688538933153,-0.0002328942717852154
36.84688538933153,-0.0008886317940800368
37.046885389331536,-0.0011123237710896534
37.24688538933154,-0.00080525154868727
37.44688538933154,-0.00012767962047369896
37.646885389331544,0.0005775262080183007
37.84688538933155,0.0009522138649566288
38.04688538933155,0.0008105767919247362
38.24688538933155,0.00023868570988082771
38.446885389331555,-0.0004606378733952295
38.64688538933156,-0.0009353547243896021
38.84688538933156,-0.0009585645123776465
39.046885389331564,-0.0005288407701165199
39.24688538933157,0.0001340030715930891
39.44688538933157,0.0006940657703985071
39.64688538933157,0.0008679107322847491
39.846885389331575,0.0005749478578403205
40.04688538933158,-0.000022514290355884947
40.24688538933158,-0.00061461826404381
40.446885389331584,-0.0009082030827974497
40.64688538933159,-0.0007667590890749692
40.84688538933159,-0.00026858432958707756
41.04688538933159,0.000333003948909637
41.246885389331595,0.000733011906108767
41.4468853893316,0.0007312186324979739
41.6468853893316,0.00033822884583400883
41.846885389331604,-0.00023549795237554348
42.04688538933161,-0.0006975955613909165
42.24688538933161,-0.0008229342098119282
42.44688538933161,-0.000557820439378914
42.646885389331615,-0.000040524210819491415
42.84688538933162,0.0004663735000797511
43.04688538933162,0.0007064442524952128
43.246885389331624,0.000562808280273711
43.44688538933163,0.00011847912147206264
43.64688538933163,-0.0003937685969226457
43.84688538933163,-0.0007169206543736385
44.046885389331635,-0.0006965138256348864
44.24688538933164,-0.0003500895630889869
44.44688538933164,0.00014458136887122078
44.64688538933164,0.0005366506184673129
44.846885389331646,0.0006290899825565019
45.04688538933165,0.0003816149264051638
45.24688538933165,-0.00007116329488538909
45.446885389331655,-0.0004961217138777577
45.64688538933166,-0.0006831183707933227
45.84688538933166,-0.0005457238085465235
46.04688538933166,-0.00015848787042772866
46.246885389331666,0.00028112867020663835
46.44688538933167,0.0005506561370304116
46.64688538933167,0.0005166503704397839
46.846885389331675,0.0002037443102296137
47.04688538933168,-0.00022241756587606428
47.24688538933168,-0.0005456523978860119
47.44688538933168,-0.0006085491094759865
47.646885389331686,-0.0003860240215754502
47.84688538933169,5.95961138856773e-6
48.04688538933169,0.000368170119094292
48.246885389331695,0.0005181580715416974
48.4468853893317,0.0003843889731742888
48.6468853893317,0.000041841801276930266
48.8468853893317,-0.0003314594229593819
49.046885389331706,-0.0005486849293062845
49.24688538933171,-0.0005062043962143312
49.44688538933171,-0.0002306938605079607
49.646885389331715,0.00013624504577707897
49.84688538933172,0.00040863913414633497
50.04688538933172,0.00045055022350701257
50.24688538933172,0.0002460499968349012
50.446885389331726,-0.00009513674711804971


==> data/dataDispStraightColisionLSipip6601new1680c0055tr008restarted.csv <==
0,0.
0.0002,1.2769748015286162e-8
0.0004,6.204849474070873e-8
0.0006000000000000001,1.5935789765085505e-7
0.0008500000000000001,3.490418093053805e-7
0.0011,6.143734084703728e-7
0.00135,9.558506281680976e-7
0.0016625000000000001,1.4910229873561226e-6
0.001975,2.148069156045596e-6
0.0022875,2.9286474443891256e-6
0.002678125,4.080543766081394e-6
0.00306875,5.430648762509542e-6
0.0034593749999999998,6.981384635552054e-6
0.00394765625,9.205234920677115e-6
0.0044359375,0.000011749323710886105
0.00492421875,0.000014616531648236786
0.0055345703125,0.000018658576585629048
0.006144921875,0.000023212711007255588
0.0067552734375,0.000028281530410559335
0.007518212890625,0.000035343972209264256
0.00828115234375,0.000043215301879832234
0.009044091796875,0.000051896364122723854
0.00999776611328125,0.00006388575449251141
0.0109514404296875,0.00007713722175884167
0.01190511474609375,0.00009164657526245984
0.013097207641601563,0.00011154324073093749
0.014289300537109376,0.00013338378137441682
0.015481393432617188,0.0001571540895194601
0.016971509552001954,0.00018955704572120956
0.01846162567138672,0.00022492252891015435
0.019951741790771485,0.00026322199788507465
0.021814386940002442,0.0003151798658770126
0.0236770320892334,0.00037163258829966755
0.025539677238464356,0.0004325390300974311
0.027867983675003052,0.0005148828322363946
0.03019629011154175,0.0006040837741849732
0.032524596548080445,0.0007001101172523477
0.035434979593753815,0.0008297315428782691
0.038345362639427186,0.000970044757634627
0.041255745685100556,0.001121146334780083
0.04489372449219227,0.0013254807570549157
0.04853170329928398,0.0015474918026396592
0.052169682106375695,0.0017879742539927209
0.056717155615240336,0.0021164264981373805
0.06126462912410498,0.0024788181148732175
0.06581210263296962,0.002879862522325405
0.07149644451905042,0.003447277869255574
0.07718078640513122,0.004109333487026131
0.08286512829121202,0.004907918212288142
0.08997055564881302,0.00629874306820997
0.09352326932761353,0.0073310429343663745
0.09529962616701378,0.008075332503389057
0.09640984919163893,0.008955818979807913
0.09654862706971708,0.009111134048932528
0.09665539683068047,0.009190522012392562
0.09676216659164387,0.009172341669413855
0.09686893635260727,0.009092878885061741
0.09693320190984862,0.0090474958125151
0.09699746746708998,0.00901443776140342
0.09706173302433134,0.00899246596437864
0.09714206497088304,0.008978345982514239
0.09722239691743474,0.00897655223365583
0.09727736183177203,0.008980895298233153
0.09732341750322634,0.008986835104542566
0.09736947317468066,0.008993622213786079
0.09741552884613497,0.008999830906636471
0.09746592013121598,0.009004228363425341
0.09751631141629699,0.009004828752386606
0.097566702701378,0.009001259370701786
0.09761906171532034,0.008993840797069285
0.09767142072926267,0.00898399782382377
0.09771458005256163,0.008975076741291513
0.09774550791418352,0.008968671474844566
0.09776612588625865,0.00896452371487371
0.09777944953997389,0.008961926833993649
0.09778795491344143,0.008960310724605389
0.09779335976062153,0.008959302358541116
0.09779678899747124,0.00895867049669305
0.09779896373609301,0.008958273074786728
0.09780034278513348,0.008958022409433134
0.09780121729767666,0.008957864000779987
0.09780177189166721,0.0089577637642697
0.09780212361793719,0.008957700283596153
0.09780234669239032,0.008957660058644372
0.09780248817581351,0.00895763456084981
0.09780257791217134,0.008957618394664812
0.09780263482838512,0.008957608143462087
0.09780267092833396,0.00895760164243826
0.09844017092833397,0.00898288959791527
0.09907767092833397,0.00905393470946134
0.09971517092833397,0.008998069069676654
0.10024273734832129,0.00898526162757738
0.1007703037683086,0.008978970376999709
0.10129787018829592,0.008924311516875588
0.10174480640115635,0.008930292042971553
0.10219174261401678,0.008950951614084109
0.10263867882687722,0.008935226923677837
0.10299263201101828,0.008950894120125693
0.10334658519515935,0.008989949763654269
0.10370053837930042,0.008995283883726085
0.10404488932877566,0.008988228144217437
0.1043892402782509,0.00901151663422015
0.10473359122772614,0.009037641469352868
0.10510820743495176,0.009035097074452783
0.10548282364217738,0.009034905532268713
0.105857439849403,0.009054415597637516
0.10632571010843503,0.00906064750150834
0.10679398036746705,0.009052257026494226
0.10726225062649908,0.009060261491140725
0.1078475884502891,0.009060348741553315
0.10843292627407913,0.00904626560840371
0.10901826409786916,0.009044805353484953
0.10974993637760669,0.009030802881881047
0.11048160865734422,0.009010877830950474
0.11121328093708174,0.008997767741338154
0.11212787128675365,0.008965081609138646
0.11304246163642556,0.008934908079192255
0.11395705198609747,0.008902049664278077
0.11510028992318737,0.008855066806001462
0.11624352786027727,0.008811669681986458
0.11738676579736716,0.008759824511268234
0.11881581321872953,0.008698340238535471
0.12024486064009189,0.008632564109618643
0.12167390806145426,0.008566802584710436
0.12346021733815721,0.008483557900698345
0.12524652661486016,0.00839794321412314
0.1270328358915631,0.008314204896345594
0.1292657224874418,0.008206050981976586
0.1314986090833205,0.008100600439372567
0.1337314956791992,0.007993811983720171
0.13652260392404758,0.007864888754182377
0.13931371216889596,0.007739166560188377
0.14210482041374434,0.0076214184282640315
0.1455937057198048,0.007486399589599045
0.14908259102586524,0.007370377437284789
0.1525714763319257,0.0072802351242251375
0.15475202964821347,0.0072513561390090886
0.15584230630635737,0.007252310364691048
0.15657961360966088,0.007253454697504399
0.15703246609185412,0.007250043254615495
0.15731013322814308,0.007245280125045633
0.15748115329823734,0.00724139502530754
0.15758642493142194,0.007238747441916719
0.1576505420135541,0.007237067779652016
0.1576891140157159,0.007236038484579631
0.15771218304756823,0.007235417141714093
0.15772593366737309,0.007235044926180429
0.15773411152077982,0.007234822939320472
0.15773896818928718,0.007234690893883651
0.15774184994659526,0.0072346124701739515
0.15774355896193437,0.007234565935871501
0.15774457216444554,0.007234538338790449
0.1577451727349593,0.007234521977659756
0.1577455286797321,0.007234512279693939
0.15774573962609303,0.00723450653193034
0.15774586463591236,0.007234503125589847
0.15774593871675957,0.007234501106944707
0.15774598261647044,0.007234499910695427
0.16008348261647043,0.007186505230295928
0.16154610096636784,0.00716888344152527
0.162595869581282,0.007156212432908233
0.16336193509560895,0.007148812437853503
0.1639298269784063,0.007145446989321146
0.16449771886120365,0.007140873717567378
0.165065610744001,0.007137510157004762
0.1657099160499952,0.007135779706189636
0.16635422135598937,0.007133425424691574
0.16699852666198356,0.007132760675422232
0.1678039082944763,0.007133586302609962
0.16860928992696905,0.007134821754615631
0.1694146715594618,0.007138601339686039
0.1704213986000777,0.007144483418155246
0.17142812564069362,0.007152676071877298
0.17243485268130954,0.0071633791733036675
0.17369326148207945,0.0071788857554715615
0.17495167028284936,0.007198279570336032
0.17621007908361927,0.007220017120192276
0.17778309008458165,0.007251670570807193
0.17935610108554403,0.007287297849851278
0.18092911208650642,0.007326751044394089
0.1828953758377094,0.007381199968829173
0.18486163958891239,0.007440223261437464
0.18682790334011537,0.007503825007183735
0.1892857330291191,0.007587829907757395
0.19174356271812285,0.007676494575608649
0.19420139240712658,0.007767992919965812
0.19727367951838123,0.007885210803394174
0.20034596662963589,0.008003265728220531
0.20341825374089054,0.008120575392062672
0.20725861262995884,0.008263251858712562
0.21109897151902715,0.008399085638328502
0.21493933040809546,0.00852552956555733
0.21973977901943087,0.00866698625987103
0.22454022763076628,0.008786882293645704
0.2293406762421017,0.008882149758217196
0.23534123700627094,0.00896304225136289
0.24134179777044018,0.0089985113909626
0.24734235853460942,0.00898703028563663
0.254843059489821,0.008907198543085968
0.26234376044503255,0.00875934262558189
0.2698444614002441,0.00855231386685151
0.27922033759425857,0.008230592442109233
0.28859621378827305,0.007864608660847771
0.2979720899822875,0.0074833370456377744
0.3096919352248056,0.007024987396055945
0.32141178046732366,0.006619063768785708
0.3331316257098417,0.006285146583391015
0.3477814322629893,0.005969381931368527
0.36243123881613687,0.005738820149863215
0.37708104536928444,0.005542994539104131
0.3953933035607189,0.005257022004525074
0.41370556175215334,0.0048479945477493055
0.4320178199435878,0.004278737165923927
0.4549081426828809,0.003383418156202949
0.47779846542217397,0.0023972108452233673
0.500688788161467,0.001449193096857589
0.5293016915855834,0.0004183749506018567
0.5579145950096998,-0.0004723895642112125
0.5865274984338161,-0.0013432037253539191
0.6222936277139616,-0.0025425950585598947
0.658059756994107,-0.0038352374470887016
0.6938258862742525,-0.005060934983850971
0.7385335478744343,-0.006329117504661831
0.7832412094746161,-0.0073504292520253315
0.8279488710747979,-0.008253662347666488
0.8838334480750252,-0.009191783794253377
0.9397180250752525,-0.00973294163052945
0.9956026020754798,-0.009817342077463702
1.065458323325764,-0.009434807395440722
1.1353140445760481,-0.008555406845510653
1.2051697658263323,-0.0071293167639971955
1.2924894173891874,-0.004749602341281354
1.3798090689520426,-0.0019912413018807794
1.4671287205148977,0.0009405675648422704
1.5762782849684667,0.004351112009615913
1.6854278494220356,0.006779113323921983
1.7945774138756045,0.0076830534634740825
1.9310143694425657,0.006437375102975911
2.0674513250095266,0.003099909231630874
2.2038882805764874,-0.0011295453511620374
2.374434475035189,-0.005885437628270962
2.5449806694938903,-0.008627039339156511
2.715526863952592,-0.00849094086533748
2.915526863952592,-0.0049118648978838
3.115526863952592,0.0007369598351269447
3.3155268639525923,0.005589404461144238
3.5155268639525925,0.006813717825558412
3.7155268639525927,0.0037505966226860127
3.915526863952593,-0.0015631822961263875
4.115526863952593,-0.0061957397910845195
4.315526863952593,-0.008027563733649455
4.515526863952593,-0.006323883020685044
4.715526863952594,-0.0018740194471304084
4.915526863952594,0.0032052841515435204
5.115526863952594,0.00616767904617912
5.315526863952594,0.005260595826072505
5.515526863952594,0.00118483742304571
5.7155268639525945,-0.0036146786046606072
5.915526863952595,-0.006744003272767657
6.115526863952595,-0.006854034571222063
6.315526863952595,-0.003951638717608985
6.515526863952595,0.0006298384802873092
6.715526863952595,0.004589470191652697
6.9155268639525955,0.005685755019913953
7.115526863952596,0.0033325013638719567
7.315526863952596,-0.0009467191454506352
7.515526863952596,-0.004812276837149642
7.715526863952596,-0.0064705746512701365
7.915526863952596,-0.005245756692430161
8.115526863952596,-0.001715768086748676
8.315526863952595,0.0024438012629329564
8.515526863952594,0.0050318348380635125
8.715526863952594,0.004569132401684739
8.915526863952593,0.0014325660768536562
9.115526863952592,-0.002517450469331263
9.315526863952591,-0.005283082715089917
9.51552686395259,-0.005645695341393685
9.71552686395259,-0.0034921485763287144
9.91552686395259,0.00017790045438148333
10.115526863952589,0.0035439559664558126
10.315526863952588,0.0047596997418729164
10.515526863952587,0.0031663742870280975
10.715526863952586,-0.0002148544303631903
10.915526863952586,-0.0035229707765542114
11.115526863952585,-0.00518331983582215
11.315526863952584,-0.004495288112304072
11.515526863952584,-0.001801022684777573
11.715526863952583,0.0016199968958891895
11.915526863952582,0.003998664616626884
12.115526863952581,0.004014606424134356
12.31552686395258,0.001728669927749822
12.51552686395258,-0.0015056408756838908
12.71552686395258,-0.00401878702696246
12.915526863952579,-0.0046677541040125135
13.115526863952578,-0.003202215872645603
13.315526863952577,-0.0003150836821717163
13.515526863952577,0.0025761257826247518
13.715526863952576,0.003929958295483045
13.915526863952575,0.003012733179697068
14.115526863952574,0.0004186257670543027
14.315526863952574,-0.002409960789222108
14.515526863952573,-0.004087520822446435
14.715526863952572,-0.003878408753616643
14.915526863952572,-0.0019103554118591374
15.11552686395257,0.0008770877044320607
15.31552686395257,0.003069514227963939
15.51552686395257,0.0034812544678007725
15.715526863952569,0.0019269928071520195
15.915526863952568,-0.0006701820500052693
16.115526863952567,-0.002942509221903758
16.315526863952567,-0.003821859078954757
16.515526863952566,-0.002940264595275466
16.715526863952565,-0.0007282701473287731
16.915526863952564,0.0017336927272664474
17.115526863952564,0.0031633391018064715
17.315526863952563,0.002793675612360268
17.515526863952562,0.0008837441533054305
17.71552686395256,-0.0014941897499479028
17.91552686395256,-0.003144038730906353
18.11552686395256,-0.003315332891298847
18.31552686395256,-0.0019594257652346693
18.51552686395256,0.0002684442520657836
18.715526863952558,0.002252466898457816
18.915526863952557,0.002943489379671122
19.115526863952557,0.001991297428581982
19.315526863952556,-0.00003279526442077944
19.515526863952555,-0.0020447433760337067
19.715526863952554,-0.0030698318533843895
19.915526863952554,-0.0026567939798584983
20.115526863952553,-0.0010220108839996155
20.315526863952552,0.001035228463272525
20.51552686395255,0.002462048363915316
20.71552686395255,0.002503532424861999
20.91552686395255,0.0011740546088578499
21.11552686395255,-0.0007732972662080788
21.31552686395255,-0.002336961140079756
21.515526863952548,-0.0027821206712005985
21.715526863952547,-0.0019267038130445077
21.915526863952547,-0.00019329605903595736
22.115526863952546,0.0015558055693035873
22.315526863952545,0.00241224942476574
22.515526863952545,0.0019332596418219607
22.715526863952544,0.00041608245932277927
22.915526863952543,-0.0013158364477439395
23.115526863952542,-0.0024016207125311254
23.31552686395254,-0.002344725816498537
23.51552686395254,-0.0011943891020616258
23.71552686395254,0.00048263881890990606
23.91552686395254,0.001837970073325125
24.11552686395254,0.0021643511962043385
24.315526863952538,0.0013112308385724153
24.515526863952537,-0.0002327067325222257
24.715526863952537,-0.001659229793803286
24.915526863952536,-0.0022790928105312375
25.115526863952535,-0.0018190147199121764
25.315526863952535,-0.0005159724092126954
25.515526863952534,0.0009822951831297004
25.715526863952533,0.0019080379055947912
25.915526863952532,0.0017825949376059215
26.11552686395253,0.0007008868469930037
26.31552686395253,-0.0007434767743943571
26.51552686395253,-0.001817426472292604
26.71552686395253,-0.00201462168136626
26.91552686395253,-0.0012607369261608578
27.115526863952528,0.00006697889824505328
27.315526863952527,0.0013008797609138341
27.515526863952527,0.001804604624866098
27.715526863952526,0.0013276273831450433
27.915526863952525,0.00014937024196013928
28.115526863952525,-0.0011047896847703126
28.315526863952524,-0.0018148310325130823
28.515526863952523,-0.001654529543461328
28.715526863952523,-0.0007175635305697386
28.915526863952522,0.0005279071239093712
29.11552686395252,0.0014492132109508696
29.31552686395252,0.001572428258288496
29.51552686395252,0.0008521248392150305
29.71552686395252,-0.00031186135972705476
29.91552686395252,-0.0013189364605388804
30.115526863952518,-0.0016823725661121996
30.315526863952517,-0.00124312109423406
30.515526863952516,-0.00022732362172845266
30.715526863952515,0.0008546838086782014
30.915526863952515,0.0014497818350625118
31.115526863952514,0.0012571255312695808
31.315526863952513,0.0003984049698961262
31.515526863952513,-0.0006653834646559979
31.715526863952512,-0.001398505504102492
31.91552686395251,-0.0014541717256273687
32.11552686395251,-0.0008201959843199345
32.31552686395251,0.0001829899403014964
32.515526863952516,0.0010480117410070168
32.71552686395252,0.001332460114271995
32.91552686395252,0.0009010886090904467
33.115526863952525,-2.383442214693543e-6
33.31552686395253,-0.0009056406822801179
33.51552686395253,-0.0013632620814084753
33.71552686395253,-0.001164718859748272
33.915526863952536,-0.0004191615610678538
34.11552686395254,0.0004973783407162103
34.31552686395254,0.00111900760446154
34.515526863952545,0.0011304307819608667
34.71552686395255,0.0005407353132222172
34.91552686395255,-0.0003299489691854508
35.11552686395255,-0.0010365964415693552
35.315526863952556,-0.0012373545375837414
35.51552686395256,-0.0008465310321003973
35.71552686395256,-0.0000657819705355624
35.915526863952564,0.0007101644376450834
36.11552686395257,0.001086294980441225
36.31552686395257,0.000876703611156596
36.51552686395257,0.0002049865150044095
36.715526863952576,-0.0005738243055574963
36.91552686395258,-0.0010693844376849532
37.11552686395258,-0.0010468539434692978
37.315526863952584,-0.0005282946217477971
37.51552686395259,0.00022239992732226056
37.71552686395259,0.0008246017148378737
37.91552686395259,0.0009729818710753127
38.115526863952596,0.0006014557155555368
38.3155268639526,-0.00008525312758546347
38.5155268639526,-0.0007319162678358308
38.715526863952604,-0.0010200687028717515
38.91552686395261,-0.0008176413511701057
39.11552686395261,-0.00023352041834534637
39.31552686395261,0.00043596914354768955
39.515526863952616,0.0008509688369722526
39.71552686395262,0.0008038553241506547
39.91552686395262,0.0003302473616671258
40.115526863952624,-0.00031686749448993465
40.31552686395263,-0.0008088536933981952
40.51552686395263,-0.0009075793908959182
40.71552686395263,-0.0005736673093822797
40.915526863952635,0.00002026297449241404
41.11552686395264,0.000572936871810625
41.31552686395264,0.0008044055201588574
41.515526863952644,0.0006030299659427197
41.71552686395265,0.0000830451122986771
41.91552686395265,-0.0004837905127504828
42.11552686395265,-0.0008142792997805947
42.315526863952655,-0.0007518738508647644
42.51552686395266,-0.0003356128975224719
42.71552686395266,0.00022177460246749565
42.915526863952664,0.0006375575957821918
43.11552686395267,0.0007027446192089658
43.31552686395267,0.000392174206704295
43.51552686395267,-0.00012608301689784828
43.715526863952675,-0.0005859501774125328
43.91552686395268,-0.0007611859606651886
44.11552686395268,-0.0005723647481389259
44.315526863952684,-0.00011997657896694045
44.51552686395269,0.0003657409036523267
44.71552686395269,0.0006388367480280999
44.91552686395269,0.0005645505921999729
45.115526863952695,0.0001893374655327511
45.3155268639527,-0.0002887579809103809
45.5155268639527,-0.0006280441973624902
45.715526863952704,-0.0006643703830383971
45.91552686395271,-0.0003866513122052631
46.11552686395271,0.00006140524731841325
46.31552686395271,0.0004522285867188774
46.515526863952715,0.0005889158826092503
46.71552686395272,0.0004075060274524587
46.91552686395272,8.330312415233e-6
47.115526863952724,-0.00040171645221970915
47.315526863952726,-0.0006182591573878633
47.51552686395273,-0.0005390598347059668
47.71552686395273,-0.0002095808639584076
47.915526863952735,0.00020142211408656497
48.11552686395274,0.0004856652796776694
48.31552686395274,0.0005015067212911764
48.51552686395274,0.0002472152884479338
48.715526863952746,-0.0001414310080808145
48.91552686395275,-0.0004660043934395546
49.11552686395275,-0.0005670175658126979
49.315526863952755,-0.0003997553973431852
49.51552686395276,-0.00005265401701468121
49.71552686395276,0.00029738582287401676
49.91552686395276,0.0004736815686726829
50.115526863952766,0.0003905075606236201
50.31552686395277,0.00009643265850710575
50.51552686395277,-0.0002547193754371854
50.715526863952775,-0.00048604453017570687
50.91552686395278,-0.00048581731439067326
51.11552686395278,-0.0002593236150682793
51.31552686395278,0.0000762324122588582
51.515526863952786,0.00035043508894749137
51.71552686395279,0.000425907579314297
51.91552686395279,0.0002688876072202661
52.115526863952795,-0.000035321162397323856
52.3155268639528,-0.0003300329171265293
52.5155268639528,-0.0004686630275369066
52.7155268639528,-0.0003862128155607853
52.915526863952806,-0.0001283552464019693
53.11552686395281,0.00017273266183636041
53.31552686395281,0.0003647426202089425
53.515526863952815,0.0003528388031151398
53.71552686395282,0.00014787739487865243
53.91552686395282,-0.00014181572472365034
54.11552686395282,-0.0003689643760993477
54.315526863952826,-0.0004221427709165022
54.51552686395283,-0.00027897421746974206
54.71552686395283,-0.000014794395832874461
54.915526863952834,0.00023573846984436495
55.11552686395284,0.00034662476007158474
55.31552686395284,0.0002648564240422464
55.51552686395284,0.000036464459852074885
55.715526863952846,-0.00021991251355337854
55.91552686395285,-0.0003754821836905834
56.11552686395285,-0.00035535565946343873
56.315526863952854,-0.0001734482940064259
56.51552686395286,0.00007617584347719836
56.71552686395286,0.000266870096905858
56.91552686395286,0.0003036471899662813
57.115526863952866,0.00017145397624320136
57.31552686395287,-0.00005883401373290354
57.51552686395287,-0.00026918362326713656
57.715526863952874,-0.0003551879662143316
57.91552686395288,-0.0002770133113764626
58.11552686395288,-0.00007713125634290527
58.31552686395288,0.0001420216533957676
58.515526863952886,0.0002698456220526029
58.71552686395289,0.00024380344112213818
58.91552686395289,0.00008069074814126483
59.115526863952894,-0.00013396623867869076
59.3155268639529,-0.00029141397597784067
59.5155268639529,-0.00031460272817777175
59.7155268639529,-0.00019506365335894313
59.915526863952906,4.550116175623411e-6
60.11552686395291,0.00018256492224143518
60.31552686395291,0.00024980190362407613
60.515526863952914,0.0001748208324138312
60.71552686395292,-1.1328960682816655e-6
60.91552686395292,-0.00018716019912554233
61.11552686395292,-0.00029004515852709093
61.315526863952925,-0.00026052219855284795
61.51552686395293,-0.0001162489003718971
61.71552686395293,0.00006826623090804625
61.915526863952934,0.00019956109402128144
62.11552686395294,0.00021263237646419563
62.31552686395294,0.00010362509649482535
62.51552686395294,-0.00006960096663593594
62.715526863952945,-0.0002186096694828461
62.91552686395295,-0.00026960975735565906
63.11552686395295,-0.00019947107428614896
63.315526863952954,-0.000045828791838796785
63.51552686395296,0.00011265010508576577
63.71552686395296,0.00019620446046523485
63.91552686395296,0.00016439301792111507
64.11552686395297,0.00003597385125675679
64.31552686395297,-0.00012214144321414565
64.51552686395297,-0.0002300807962462618
64.71552686395297,-0.00023519570121665717
64.91552686395298,-0.00013727541674124266
65.11552686395298,0.000012538422812456593
65.31552686395298,0.00013803792664759246
65.51552686395299,0.00017661401359406922
65.71552686395299,0.00011081149537902095
65.91552686395299,-0.000023747633807687586
66.115526863953,-0.00015785812793385842
66.315526863953,-0.00022448247478136014
66.515526863953,-0.0001919709102679341
66.715526863953,-0.00007876234746681772
66.915526863953,0.000056774729371266036
67.11552686395301,0.00014612657217514955
67.31552686395301,0.0001453450534371803
67.51552686395301,0.00005691808326069498
67.71552686395302,-0.00007258676947238151
67.91552686395302,-0.00017727344657430242
68.11552686395302,-0.00020543709981092243
68.31552686395302,-0.00014478968303197325
68.51552686395303,-0.000027586651364660722
68.71552686395303,0.00008624612973967891
68.91552686395303,0.00013958993723302184
69.11552686395304,0.00010696087450042933
69.31552686395304,6.802599544515914e-6
69.51552686395304,-0.00010896550491758749
69.71552686395304,-0.00018201848571444096
69.91552686395305,-0.0001768810369658401
70.11552686395305,-0.00009789354852362024
70.31552686395305,0.00001382483190441158
70.51552686395306,0.00010154187836057874
70.71552686395306,0.0001216921607107753
70.91552686395306,0.00006568686318030124
71.11552686395306,-0.000036509680525971654
71.31552686395307,-0.00013253234409401862
71.51552686395307,-0.00017450246318924986
71.71552686395307,-0.00014271689025226024
71.91552686395308,-0.00005471118505436376
72.11552686395308,0.00004422714277085954
72.31552686395308,0.00010420126694896212
72.51552686395308,0.00009592897234622733
72.71552686395309,0.000025157766230460465
72.91552686395309,-0.00007107806333027887
73.1155268639531,-0.0001439533849308082
73.3155268639531,-0.00015758872128703141
73.5155268639531,-0.0001065324217815708
73.7155268639531,-0.00001775451257813018
73.9155268639531,0.00006343072418114418
74.11552686395311,0.00009641886192555534
74.31552686395311,0.00006572006212407635
74.51552686395311,-0.000011740981718112892
74.71552686395312,-0.00009598205490578233
74.91552686395312,-0.00014466942687063367
75.11552686395312,-0.00013429871655919277
75.31552686395312,-0.0000713940652245838
75.51552686395313,0.000011398267874419781
75.71552686395313,0.00007211850122118205
75.91552686395313,0.00008075527967353521
76.11552686395314,0.000034166571196487933
76.31552686395314,-0.00004294468945249741
76.51552686395314,-0.0001111942487778619


==> data/dataDispStraightColisionLSipip66901new1680c0055tr008restarted.csv <==
0,0.
0.0002,8.506861869795436e-9
0.0004,4.133503546982989e-8
0.0006000000000000001,1.0616072792886578e-7
0.0008500000000000001,2.3252909485688974e-7
0.0011,4.0930169276443277e-7
0.00135,6.368113617399154e-7
0.0016625000000000001,9.93374526661098e-7
0.001975,1.4311349798288646e-6
0.0022875,1.951190234360392e-6
0.002678125,2.7186102735843333e-6
0.00306875,3.618044930004275e-6
0.0034593749999999998,4.651091483813179e-6
0.00394765625,6.132458533487784e-6
0.0044359375,7.827032233971021e-6
0.00492421875,9.736696247687662e-6
0.0055345703125,0.000012428618136955338
0.006144921875,0.000015461289218499295
0.0067552734375,0.00001883640550752641
0.007518212890625,0.000023538615364274183
0.00828115234375,0.000028778699240907097
0.009044091796875,0.0000345566531536198
0.00999776611328125,0.00004253445770821243
0.0109514404296875,0.00005134946973385728
0.01190511474609375,0.000060998345978758515
0.013097207641601563,0.00007422515630903099
0.014289300537109376,0.00008873828556794408
0.015481393432617188,0.00010452694074619352
0.016971509552001954,0.00012603824165803118
0.01846162567138672,0.00014950167300894292
0.019951741790771485,0.0001748945543599145
0.021814386940002442,0.00020931415776442107
0.0236770320892334,0.00024667351209830174
0.025539677238464356,0.0002869352168863891
0.027867983675003052,0.0003412907824302662
0.03019629011154175,0.0004000712321511428
0.032524596548080445,0.00046322822802777005
0.035434979593753815,0.0005482699854272893
0.038345362639427186,0.0006400363270487561
0.041255745685100556,0.0007384947560282419
0.04489372449219227,0.0008709885302886894
0.04853170329928398,0.00101403828563731
0.052169682106375695,0.0011678267087705712
0.056717155615240336,0.001375667417089963
0.06126462912410498,0.001601703537967835
0.06581210263296962,0.0018472849500887518
0.07149644451905042,0.002184938302483304
0.07718078640513122,0.0025617551854008993
0.08286512829121202,0.0029857946302274015
0.08997055564881302,0.0036031537198766383
0.09707598300641403,0.004358258833507411
0.10418141036401503,0.005346828271123019
0.10862230246251565,0.006171824201460434
0.11306319456101628,0.00747667073778777
0.11417341758564144,0.007949075718984571
0.11486730697603216,0.008323471558009133
0.11556119636642288,0.008908423125464356
0.11573466871402056,0.009034051090701257
0.11591431448140016,0.009007899793987723
0.11609396024877976,0.008885706580626582
0.11624369606201952,0.008807012359232733
0.11639343187525929,0.008773138047820346
0.11649732363336662,0.008768416337137236
0.11660121539147396,0.008772073170763003
0.1167051071495813,0.008777869382682501
0.11681463928836727,0.008782148067190975
0.11692417142715325,0.008785070515823001
0.1170117525664974,0.008788646002062165
0.11707482747257188,0.008793104203344445
0.11712152867296606,0.0087978105527939
0.11715835927061824,0.008802485916814564
0.11718928295330963,0.00880710747420532
0.11722020663600102,0.008812380188581097
0.11725113031869241,0.008818303629354252
0.11727921310359216,0.008824234934318359
0.1173072958884919,0.008830668074803542
0.11733537867339164,0.008837567423967149
0.1173622475826202,0.008844559764313998
0.11738911649184877,0.008851876783413277
0.11741598540107734,0.008859446920168212
0.11744163485299626,0.00886683022958134
0.11746728430491518,0.008874273947164085
0.1174929337568341,0.008881671694936057
0.11751650565392457,0.008888327080817257
0.11754007755101505,0.008894735087663365
0.11756364944810552,0.00890077983741254
0.11758411565367576,0.00890564107160726
0.117604581859246,0.008910054566453716
0.11762504806481623,0.008913939974772574
0.11764167408154974,0.008916657471347154
0.11765579335661562,0.008918626922548502
0.11766764177398484,0.008920025225446089
0.11767749669388548,0.008921004438445408
0.11768564040720957,0.008921684526518897
0.11769233841897354,0.008922155025238465
0.11769782869042185,0.008922480368417463
0.11770231798422227,0.008922705837336908
0.11770598230156071,0.008922862776608375
0.11770896939536118,0.008922972686889286
0.11771140213150577,0.008923050244995876
0.11771338201014013,0.008923105452119117
0.11771499249477356,0.008923145127492265
0.11771630199301748,0.00892317393233076
0.11771736644097855,0.008923195065714531
0.11771823149911466,0.008923210735181129
0.1177189343933689,0.008923222474215842
0.11771950544510988,0.008923231356353475
0.11771996933462657,0.008923238139711194
0.11772034614005183,0.008923243364783196
0.11772065218896591,0.00892324742083819
0.11772090075488252,0.00892325059120235
0.11772110262591375,0.008923253084312296
0.11772126656849437,0.008923255055148578
0.11772139970519092,0.008923256620140462
0.11772150782227533,0.00892325786761764
0.11772159561999788,0.008923258865207126
0.11772166691614597,0.008923259665120177
0.1177217248115176,0.008923260307970176
0.11772177182449407,0.008923260825560348
0.11772181000031987,0.008923261242939795
0.11856556000031988,0.008860119437199082
0.11940931000031989,0.008846622183998233
0.12025306000031989,0.008824994914876164
0.12061098541135622,0.008776988382547101
0.12096891082239254,0.008789344687929804
0.12132683623342887,0.008825678345001866
0.12161015276278798,0.008822188602701486
0.1218934692921471,0.008815327360539759
0.12217678582150622,0.008839557174738624
0.12253093148320512,0.008871114593876309
0.12288507714490403,0.00886715819831201
0.12323922280660293,0.008869426021605951
0.12363539054739235,0.008902938910938824
0.12403155828818177,0.0089155991139117
0.12442772602897119,0.008904642624576685
0.1248900571171731,0.00892126590488386
0.12535238820537503,0.00893808789450207
0.12581471929357696,0.008923319806653804
0.12639263315382934,0.008927838823150019
0.12697054701408172,0.008935314625939538
0.1275484608743341,0.008914109314251743
0.1282708531996496,0.008915462861742857
0.12899324552496508,0.008916624319559151
0.12955543798277658,0.008910330370036055
0.12990993987738872,0.00892133154593433
0.13015066907708855,0.008926443774786373
0.13032839658953188,0.008922836675619644
0.13044789559455458,0.008918556549660867
0.13053093591068532,0.008916174131998987
0.1305901616301214,0.008915185727315332
0.1306325052266557,0.00891490887099243
0.13066271565816376,0.008914929374195007
0.13068420758345858,0.008915047465931997
0.13069945907986386,0.00891517930531023
0.13071026183492443,0.008915294935626384
0.13071790314563098,0.008915387105936198
0.13072330306920332,0.008915457135306969
0.13072711650767577,0.008915508924277659
0.13072980831063288,0.008915546604656542
0.13073170775997228,0.008915573739130184
0.13073304778461586,0.008915593148521842
0.1307339929940979,0.008915606970113121
0.1307346596386692,0.00891561678276774
0.13073512977755053,0.008915623734799198
0.13073546131587613,0.008915628653072537
0.13073569510496522,0.00891563212907125
0.13073585996018844,0.008915634584026593
0.1307359762047682,0.008915636317014287
0.1307360581713342,0.008915637539935704
0.1307361159671717,0.008915638402709744
0.13073615671959277,0.008915639011295868
0.13198615671959277,0.008889833292768644
0.13302012712693015,0.00883427295379071
0.13373981398411036,0.008804185332016086
0.1342626891700453,0.008778022329865184
0.13466651759096485,0.008753346197702242
0.13500500313880276,0.008738219760754638
0.13534348868664067,0.008722524135475605
0.1356819742344786,0.008701576720803128
0.13597734757967975,0.008684441942611056
0.1362727209248809,0.008670847275319953
0.13656809427008207,0.008655595883855439
0.13690865048955028,0.008634201308314621
0.1372492067090185,0.008614594879704531
0.1375897629284867,0.008597539703709023
0.13801545820282196,0.00857281560623092
0.1384411534771572,0.008546546902348538
0.13886684875149247,0.008523357308649393
0.13939896784441153,0.00849260811563186
0.13993108693733058,0.008459682481922005
0.14046320603024964,0.008429418528214284
0.14112835489639847,0.008389740417895385
0.1417935037625473,0.008348824823253984
0.14245865262869611,0.008309979062530705
0.14329008871138216,0.008258833781390532
0.1441215247940682,0.008208293174768934
0.14495296087675424,0.008158148254324486
0.14599225598011178,0.008093716711138538
0.14703155108346933,0.008030873641360743
0.14807084618682687,0.007966761163861302
0.1493699650660238,0.007887639913809459
0.15066908394522072,0.007808898487012871
0.15196820282441764,0.007730348296797605
0.1535921014234138,0.007634326056202602
0.15521600002240998,0.0075392644349135274
0.15683989862140615,0.007447397842339757
0.15886977187015136,0.007335761465451762
0.16089964511889657,0.007229917689997279
0.16292951836764177,0.007129780264654181
0.1654668599285733,0.007014407152918274
0.16800420148950482,0.006910693041899046
0.17054154305043634,0.006819382459911155
0.17371322000160075,0.006723840595700619
0.17688489695276516,0.006648804390068946
0.18005657390392957,0.006594572351021877
0.18402117009288507,0.006554095140796561
0.18798576628184058,0.00654238813617473
0.19195036247079608,0.006555905924961613
0.19690610770699046,0.006603362571915572
0.20186185294318484,0.006677867478204406
0.20681759817937923,0.0067727068825618915
0.2130122797246222,0.0069086370386966
0.21920696126986516,0.00705294821613039
0.22540164281510813,0.007193738823675943
0.23314499474666184,0.007347973004812071
0.24088834667821554,0.007460910355481023
0.24863169860976925,0.007516659051174315
0.2583108885242114,0.007488140455973307
0.2679900784386536,0.007341951906040208
0.27766926835309574,0.007081551992545733
0.2897682557461484,0.0066239314012802985
0.30186724313920105,0.006067776054764773
0.3139662305322537,0.005473239252217706
0.32908996477356955,0.00476159151514532
0.3442136990148854,0.0041501761037242325
0.35933743325620127,0.003670681719732425
0.37824210105784606,0.0032321165605241494
0.39714676885949085,0.002887607105602182
0.41605143666113564,0.002521297469961114
0.43968227141319166,0.0018952372248644753
0.4633131061652477,0.0010449940908626553
0.4869439409173037,0.000050505256368358324
0.5103857688815367,-0.0009370517807523825
0.5338275968457699,-0.0018111247943208121
0.557269424810003,-0.002538432983628907
0.5865717097652943,-0.0033194712807592033
0.6158739947205856,-0.004089505236330476
0.6451762796758769,-0.00493191632282784
0.681804135869991,-0.006024058720013816
0.7184319920641051,-0.0069924915139020815
0.7550598482582193,-0.00772699137068017
0.800844668500862,-0.008386627342384757
0.8466294887435047,-0.008898021366314662
0.8924143089861475,-0.009265385877580112
0.9496453342894509,-0.009347969932028282
1.0068763595927543,-0.008966933676298193
1.0641073848960578,-0.008248314156205512
1.1356461665251871,-0.00697140706016704
1.2071849481543164,-0.005235957456947384
1.2787237297834457,-0.0031367228747289848
1.3681472068198572,-0.0003211963015835969
1.4575706838562688,0.0024728870807941847
1.5469941608926803,0.004941233287098485
1.6587735071881946,0.006924431027920388
1.770552853483709,0.007274343392284356
1.8823321997792233,0.00596231449128771
2.0220563826486164,0.0025945332606057444
2.1617805655180096,-0.001551905412342985
2.3015047483874027,-0.00529953527165181
2.4761599769741443,-0.008130015387898338
2.6508152055608853,-0.008121739114403562
2.8254704341476264,-0.005338011218662873
3.0254704341476266,-0.00010387770120940336
3.225470434147627,0.004820543518390786
3.425470434147627,0.006623550154524906
3.625470434147627,0.004275045425860194
3.8254704341476273,-0.0006290462549875973
4.0254704341476275,-0.005314614295127874
4.225470434147628,-0.007578508103159965
4.425470434147628,-0.006492763106635281
4.625470434147628,-0.002574286666690989
4.825470434147628,0.0023391609842879383
5.025470434147628,0.005659986041048751
5.225470434147629,0.0054486652686795475
5.425470434147629,0.0019522041413763459
5.625470434147629,-0.0026821579080530088
5.825470434147629,-0.006074494546330387
6.025470434147629,-0.006728239163667861
6.2254704341476295,-0.004413223792787552
6.42547043414763,-0.00019276813910132574
6.62547043414763,0.003860524085182973
6.82547043414763,0.005504587606286512
7.02547043414763,0.0038143905129992923
7.22547043414763,-0.00008433394009774555
7.4254704341476305,-0.004000991359466714
7.625470434147631,-0.006065748418929956
7.825470434147631,-0.005411879037197608
8.02547043414763,-0.002368036854747649
8.22547043414763,0.0016381978707974629
8.425470434147629,0.004537981758217548
8.625470434147628,0.004693904140076524
8.825470434147627,0.002096390920107188
9.025470434147627,-0.0016777491731450398
9.225470434147626,-0.004662892236644585
9.425470434147625,-0.005508760391705612
9.625470434147624,-0.003887773738077494
9.825470434147624,-0.0005568538179082232
10.025470434147623,0.002862122392093577
10.225470434147622,0.0045337320109532266
10.425470434147622,0.003530876533512184
10.625470434147621,0.0005245403617634848
10.82547043414762,-0.002787859102134248
11.02547043414762,-0.004784116588240654
11.225470434147619,-0.004597599881265099
11.425470434147618,-0.0023492952135808817
11.625470434147617,0.0009006289688994443
11.825470434147617,0.0035062005054973004
12.025470434147616,0.004040059897571445
12.225470434147615,0.002250842602896849
12.425470434147615,-0.0007771732299990392
12.625470434147614,-0.0034382544729100774
12.825470434147613,-0.004489655336058859
13.025470434147612,-0.0034961660801054112
13.225470434147612,-0.0009366472790547326
13.425470434147611,0.0019493138391787578
13.62547043414761,0.003652211093870421
13.82547043414761,0.0032434156553720886
14.025470434147609,0.0010189245891396507
14.225470434147608,-0.0017558819225168333
14.425470434147607,-0.0036852638828451167
14.625470434147607,-0.0039006350971188286
14.825470434147606,-0.002338651017228994
15.025470434147605,0.0002552129003381382
15.225470434147605,0.002586336049883729
15.425470434147604,0.00341097264164706
15.625470434147603,0.002303673429203684
15.825470434147602,-0.00005966329392132446
16.025470434147604,-0.0024045937903849736
16.225470434147603,-0.0036008869098621346
16.425470434147602,-0.003128270520268303
16.6254704341476,-0.0012310687022915497
16.8254704341476,0.0011715677803994505
17.0254704341476,0.0028482601167303333
17.2254704341476,0.0029013801201083437
17.4254704341476,0.0013459167312960627
17.625470434147598,-0.0009263921197002001
17.825470434147597,-0.0027451867869583762
18.025470434147596,-0.003263022114956272
18.225470434147596,-0.002270659107500709
18.425470434147595,-0.0002522652539123756
18.625470434147594,0.0017931780271160508
18.825470434147594,0.002797714369266957
19.025470434147593,0.0022353479952352297
19.225470434147592,0.00046016152926368057
19.42547043414759,-0.001557334308460179
19.62547043414759,-0.002817215968611288
19.82547043414759,-0.0027493244803290995
20.02547043414759,-0.0014107542338558134
20.22547043414759,0.0005452997803988074
20.425470434147588,0.0021303605912606615
20.625470434147587,0.002510605640694802
20.825470434147586,0.0015087906682380468
21.025470434147586,-0.0002948858365725909
21.225470434147585,-0.001953424289945313
21.425470434147584,-0.0026702907089235267
21.625470434147584,-0.002132984426939107
21.825470434147583,-0.000614853483204883
22.025470434147582,0.001134167176252199
22.22547043414758,0.002215731335351215
22.42547043414758,0.002065323516853245
22.62547043414758,0.000797564490394372
22.82547043414758,-0.0008865841454891164
23.02547043414758,-0.0021329437501729194
23.225470434147578,-0.0023585799715554125
23.425470434147577,-0.001479590586582436
23.625470434147577,0.00006839500415618994
23.825470434147576,0.0015092845725311228
24.025470434147575,0.002096300410627382
24.225470434147574,0.001534773902256733
24.425470434147574,0.00015687620852571787
24.625470434147573,-0.0013030113760235688
24.825470434147572,-0.0021257062857537165
25.02547043414757,-0.0019366259442091733
25.22547043414757,-0.0008447263065145452
25.42547043414757,0.0006081921478877273
25.62547043414757,0.0016841007548485075
25.82547043414757,0.0018259043376048169
26.025470434147568,0.0009813611186181414
26.225470434147567,-0.00037723604681047225
26.425470434147567,-0.0015480927134530068
26.625470434147566,-0.0019684435122947503
26.825470434147565,-0.0014560370957131031
27.025470434147564,-0.00027223863102011523
27.225470434147564,0.0009907310286957174
27.425470434147563,0.001685711228580245
27.625470434147562,0.0014588035391005442
27.82547043414756,0.00045451235127448857
28.02547043414756,-0.0007853866768986735
28.22547043414756,-0.0016373413569502364
28.42547043414756,-0.00170104756156532
28.62547043414756,-0.0009628644329602353
28.825470434147558,0.00020672850329279878
29.025470434147557,0.0012172227316488203
29.225470434147557,0.0015496770393236157
29.425470434147556,0.0010448987376763983
29.625470434147555,-9.893431193496422e-6
29.825470434147554,-0.0010619433407167223
30.025470434147554,-0.0015941733736631201
30.225470434147553,-0.0013634669719261717
30.425470434147552,-0.000495610480976108
30.62547043414755,0.0005738220834637117
30.82547043414755,0.0013009936033856356
31.02547043414755,0.0013151517059844455
31.22547043414755,0.0006266390352352699
31.42547043414755,-0.000388830622079633
31.625470434147548,-0.0012120974718553097
31.825470434147547,-0.001446719995838274
32.02547043414755,-0.000993159344605169
32.22547043414755,-0.00008390322855340778
32.425470434147556,0.0008226549037164424
32.62547043414756,0.0012640287637657001
32.82547043414756,0.0010207915909050927
33.025470434147564,0.00023742632945118676
33.22547043414757,-0.0006706833774045168
33.42547043414757,-0.0012490735334353582
33.62547043414757,-0.0012250803516992712
33.825470434147576,-0.0006230761495311877
34.02547043414758,0.0002521116204307883
34.22547043414758,0.0009571672409565495
34.425470434147584,0.0011334049466787083
34.62547043414759,0.0007016963883183329
34.82547043414759,-0.00009880603721466524
35.02547043414759,-0.0008534177078250333
35.225470434147596,-0.0011915512846832886
35.4254704341476,-0.000958989027328847
35.6254704341476,-0.0002801975987948642
35.825470434147604,0.0005016413685785217
36.02547043414761,0.0009893984973203622
36.22547043414761,0.0009380082722960969
36.42547043414761,0.0003874153995276116
36.625470434147616,-0.00036717897987104695
36.82547043414762,-0.000942604696669245
37.02547043414762,-0.0010613382208296213
37.225470434147624,-0.0006759014223277653
37.42547043414763,0.00001535193425264833
37.62547043414763,0.0006624336779491459
37.82547043414763,0.0009369639790806623
38.025470434147636,0.0007058135736309415
38.22547043414764,0.00010090950280775173
38.42547043414764,-0.000560910429348094
38.625470434147644,-0.0009494410119462056
38.82547043414765,-0.0008813197820087436
39.02547043414765,-0.0003995175028183276
39.22547043414765,0.0002505955815574599
39.425470434147655,0.0007394142947614393
39.62547043414766,0.00082053630026813
39.82547043414766,0.0004618615157134862
40.025470434147664,-0.00014171399415789757
40.22547043414767,-0.0006800409969803497
40.42547043414767,-0.0008888591881592864
40.62547043414767,-0.0006737154331401477
40.825470434147675,-0.00014876835164059064
41.02547043414768,0.000419431586663498
41.22547043414768,0.0007429679251055564
41.425470434147684,0.0006615783531897467
41.62547043414769,0.00022694759953411587
41.82547043414769,-0.00033089260823706
42.02547043414769,-0.0007300069376833963
42.225470434147695,-0.0007777918192498835
42.4254704341477,-0.0004586702326718152
42.6254704341477,0.00006272227699244951
42.825470434147704,0.0005218772595639355
43.02547043414771,0.0006870779000732778
43.22547043414771,0.0004804916782176627
43.42547043414771,0.000016953449566617276
43.625470434147715,-0.000462907175875819
43.82547043414772,-0.0007201773461343072
44.02547043414772,-0.0006336385914362967
44.225470434147724,-0.00025320786281679374
44.42547043414773,0.0002267154553885647
44.62547043414773,0.0005629545777688296
44.82547043414773,0.0005875243012120207
45.025470434147735,0.00029525609979640024
45.22547043414774,-0.00015729311606409386
45.42547043414774,-0.000538937582734065
45.62547043414774,-0.000662440236025823
45.825470434147746,-0.0004729759832294227
46.02547043414775,-0.00007056043735872201
46.22547043414775,0.00034002136883758843
46.425470434147755,0.0005513684082592951
46.62547043414776,0.0004602959686799792
46.82547043414776,0.00012056299953640674
47.02547043414776,-0.00028975560348318323
47.225470434147766,-0.0005639939864579314
47.42547043414777,-0.0005699009638241374
47.62547043414777,-0.0003105406492597725
47.825470434147775,0.00008012842728892668
48.02547043414778,0.0004038314054683075
48.22547043414778,0.0004981303796018964
48.42547043414778,0.0003203147696077391
48.625470434147786,-0.000032605694557830036
48.82547043414779,-0.00037864363027290593
49.02547043414779,-0.0005458146239490667
49.225470434147795,-0.0004557414991549636
49.4254704341478,-0.0001585062286945824
49.6254704341478,0.000193754342186093
49.8254704341478,0.0004228222920528399
50.025470434147806,0.00041526118102097
50.22547043414781,0.00018051416833132438
50.42547043414781,-0.00015702836202885907
50.625470434147815,-0.00042568938341956436
50.82547043414782,-0.0004938005593437453
51.02547043414782,-0.00033227713755778473
51.22547043414782,-0.000026058478483464896
51.425470434147826,0.00026890804240487583
51.62547043414783,0.00040414558337062206
51.82547043414783,0.00031466998750411044
52.025470434147834,0.00005126840762810321
52.22547043414784,-0.00024900952289093754
52.42547043414784,-0.00043533247503980813
52.62547043414784,-0.00041804155026252876
52.825470434147846,-0.00021023530199190235
53.02547043414785,0.00008074424130365154
53.22547043414785,0.0003073075806664014
53.425470434147854,0.00035640957071266573
53.62547043414786,0.00020727051252927847
53.82547043414786,-0.00005986280064514048
54.02547043414786,-0.0003079435637852535
54.225470434147866,-0.0004138831839841825
54.42547043414787,-0.0003284738706479018
54.62547043414787,-0.00009826802164951772
54.825470434147874,0.00015885644582338957
55.02547043414788,0.0003130889268384519
55.22547043414788,0.0002887420921398496
55.42547043414788,0.00010235641817055628
55.625470434147886,-0.00014812711281139864
55.82547043414789,-0.00033575133318236057
56.02547043414789,-0.00036871989408308306
56.225470434147894,-0.00023419907997659296
56.4254704341479,-2.6954567458457365e-6
56.6254704341479,0.0002079243721909269
56.8254704341479,0.00029203799846915223
57.025470434147906,0.00020999730483774287
57.22547043414791,7.2295421831098655e-6
57.42547043414791,-0.00021136976062507574
57.625470434147914,-0.00033625381578575796
57.82547043414792,-0.00030756378565899257
58.02547043414792,-0.00014298068545986803
58.22547043414792,0.00007253686438788348
58.425470434147925,0.00022981667461334428
58.62547043414793,0.00025083860367956426
58.82547043414793,0.0001281424372026547
59.025470434147934,-0.0000729459072837537
59.22547043414794,-0.000249680609231653
59.42547043414794,-0.00031453623441268265
59.62547043414794,-0.000237862606558829
59.825470434147945,-0.00006092367897181981
60.02547043414795,0.0001257174602766559
60.22547043414795,0.0002280695553665003
60.425470434147954,0.00019639534599029862
60.62547043414796,0.0000498361018767603
60.82547043414796,-0.0001351017977971692
61.02547043414796,-0.0002649528458837853
61.225470434147965,-0.0002763454278050033
61.42547043414797,-0.00016630451520846772
61.62547043414797,7.67018616158847e-6
61.825470434147974,0.00015708557414170602
62.02547043414798,0.0002073064255565802
62.22547043414798,0.00013527195796851881
62.42547043414798,-0.00001980945010417578
62.625470434147985,-0.00017808059460048972
62.82547043414799,-0.00026040115455119254
63.02547043414799,-0.00022755338865926365
63.225470434147994,-0.00009847247511984386
63.425470434148,0.00006028948505402141
63.625470434148,0.00016845126988922866
63.825470434148,0.00017268370204597276
64.025470434148,0.00007326668651372706
64.22547043414801,-0.00007730317425879529
64.42547043414801,-0.00020234952211641306
64.62547043414801,-0.00024007958422887332
64.82547043414802,-0.00017371043772776288
65.02547043414802,-0.00003863954524581888
65.22547043414802,0.00009606965835085276
65.42547043414802,0.00016276581470843748
65.62547043414803,0.00012940224198806428
65.82547043414803,0.000015129870631150927
66.02547043414803,-0.00012071604564629901
66.22547043414804,-0.00020965487401673088
66.42547043414804,-0.00020843134014299897
66.62547043414804,-0.00011970235183767113
66.82547043414804,0.000010304023196450198
67.02547043414805,0.0001155521493342003
67.22547043414805,0.00014368542727333453
67.42547043414805,0.00008231034664124166
67.62547043414806,-0.000035584007710649587
67.82547043414806,-0.0001495200276631181
68.02547043414806,-0.00020265214094592832
68.22547043414806,-0.00016989481876281072
68.42547043414807,-0.00006951706460244148
68.62547043414807,0.00004680887958244433
68.82547043414807,0.00012038173509357135
69.02547043414808,0.00011516410981545085
69.22547043414808,0.00003561108448536251
69.42547043414808,-0.00007654650951154207
69.62547043414808,-0.00016435752402686705
69.82547043414809,-0.00018454196718880895
70.02547043414809,-0.00012858254614281735
70.2254704341481,-0.000026118531868083846
70.4254704341481,0.00007053272955333655
70.6254704341481,0.00011297667556238095
70.8254704341481,0.00008110197563003344
71.0254704341481,-7.324602678568362e-6
71.22547043414811,-0.00010658960824664858
71.42547043414811,-0.00016677142805335832
71.62547043414811,-0.00015873574138924908
71.82547043414812,-0.00008804221440301407
72.02547043414812,8.581709721559837e-6
72.22547043414812,0.00008214085616781299
72.42547043414812,0.00009620239965684349
72.62547043414813,0.000045065604066701976
72.82547043414813,-0.00004404630219309841
73.02547043414813,-0.00012556843031715528
73.22547043414814,-0.00015892231039946558
73.42547043414814,-0.00012856838648619517
73.62547043414814,-0.000051102160388185886
73.82547043414814,0.000033670214370431936
74.02547043414815,0.00008306798149022832
74.22547043414815,0.0000730733976836055
74.42547043414815,0.00001008767968880516
74.62547043414816,-0.00007302737513693077
74.82547043414816,-0.00013417650340339147
75.02547043414816,-0.0001433149006989846
75.22547043414816,-0.00009706973285030946
75.42547043414817,-0.000019797434840672232
75.62547043414817,0.00004911324297753529
75.82547043414817,0.00007526684046643342
76.02547043414818,0.00004650093908400305
76.22547043414818,-0.000021454660248327895
76.42547043414818,-0.00009359991498447879
76.62547043414818,-0.00013373595196453428
76.82547043414819,-0.00012255120617930224
77.02547043414819,-0.00006680004936280038
77.22547043414819,4.632393963822893e-6
77.4254704341482,0.000055594714984219924
77.6254704341482,0.00006096525478961883
77.8254704341482,0.000019097041430306848
78.0254704341482,-0.000047889342815036824
78.2254704341482,-0.00010583971156875081
78.42547043414821,-0.0001259822918773391
78.62547043414821,-0.00009912264274230918
78.82547043414822,-0.0000397499529995353
79.02547043414822,0.00002168634700575274
79.22547043414822,0.00005433074700456123
79.42547043414822,0.000042448711034914836
79.62547043414823,-6.961447231309412e-6
79.82547043414823,-0.0000682374024865565
80.02547043414823,-0.00011041929848257371


==> data/dataDispStraightColisionLSipip66901new880c006tr008.csv <==
0,0.
0.0002,8.501950381486194e-9
0.0004,4.131117184210368e-8
0.0006000000000000001,1.0609937927931324e-7
0.0008500000000000001,2.3239433681910138e-7
0.0011,4.0906369266928466e-7
0.00135,6.364399781325392e-7
0.0016625000000000001,9.92793666779852e-7
0.001975,1.4302968153765596e-6
0.0022875,1.9500466246862815e-6
0.002678125,2.7170167391680507e-6
0.00306875,3.6159253846308245e-6
0.0034593749999999998,4.648369462163322e-6
0.00394765625,6.128875391039069e-6
0.0044359375,7.82246749697838e-6
0.00492421875,9.731029050090889e-6
0.0055345703125,0.000012421402451054336
0.006144921875,0.000015452335379402656
0.0067552734375,0.000018825523668480612
0.007518212890625,0.000023525056564976996
0.00828115234375,0.000028762368386594714
0.009044091796875,0.00003453782299337579
0.00999776611328125,0.00004251313918988793
0.0109514404296875,0.000051326401380603264
0.01190511474609375,0.00006097429824124972
0.013097207641601563,0.00007420100474844134
0.014289300537109376,0.00008871530465225124
0.015481393432617188,0.00010450642831544459
0.016971509552001954,0.0001260226636201521
0.01846162567138672,0.0001494930992773666
0.019951741790771485,0.00017489506416812833
0.021814386940002442,0.00020932895055520443
0.0236770320892334,0.0002467058412079636
0.025539677238464356,0.0002869883334238049
0.027867983675003052,0.00034137445614508175
0.03019629011154175,0.00040019055693279874
0.032524596548080445,0.0004633883304500529
0.035434979593753815,0.0005484884939556718
0.038345362639427186,0.0006403180881334226
0.041255745685100556,0.0007388376096613563
0.04489372449219227,0.0008713996517040969
0.04853170329928398,0.0010145091527648047
0.052169682106375695,0.0011683570078774887
0.056717155615240336,0.0013762938290035284
0.06126462912410498,0.0016024528853863002
0.06581210263296962,0.0018481702660326867
0.07149644451905042,0.002186039180607225
0.07718078640513122,0.002563175339193649
0.08286512829121202,0.0029877283500777266
0.08997055564881302,0.0036063591476357734
0.09707598300641403,0.004364673977661118
0.10418141036401503,0.005365932477316225
0.10862230246251565,0.006219818930385783
0.11306319456101628,0.007650851726477
0.11417341758564144,0.008200510659380812
0.11486730697603216,0.008697941423879592
0.11521425167122752,0.008994283823662927
0.11556119636642288,0.009019470104803947
0.11599487723541708,0.008577004357021682
0.11642855810441129,0.008170102453247955
0.11686223897340549,0.007999169108039503
0.11728111558499867,0.007910689753682493
0.11763694251786491,0.007867170722757612
0.11792420714573881,0.007858894295918465
0.11821147177361271,0.00788577131867391
0.11849873640148662,0.00794745557318852
0.11874280103557715,0.008027396170182294
0.11894703077035743,0.008117847732675276
0.1191512605051377,0.008234716993809487
0.11935549023991798,0.008377178775846846
0.11954489638229152,0.008522447122553496
0.11973430252466505,0.008662607547980022
0.11992370866703858,0.0087708764560658
0.12009154652519594,0.008813349846239663
0.12025938438335329,0.00880278060659492
0.12042722224151065,0.008773182654195584
0.12061540963451482,0.008757728446939728
0.120803597027519,0.00877072375214803
0.12099178442052318,0.008798372957691255
0.1212270186617784,0.00882177627076746
0.12141991492109502,0.00882521451595725
0.12161281118041165,0.008828017868479879
0.12180570743972827,0.008840296985028213
0.12199590865642193,0.008856132808997136
0.1221861098731156,0.008864467843033949
0.12237631108980926,0.00886387683667353
0.12253289574213612,0.008863613604215097
0.12268948039446298,0.008870450380699717
0.12284606504678984,0.008884787195369476
0.12302053309792657,0.008901228414624604
0.1231950011490633,0.008907673636643285
0.12336946920020003,0.008903094520208491
0.1235732861421666,0.008897631858720249
0.12377710308413317,0.008904735019775331
0.12398092002609974,0.00892229016567098
0.12423569120355796,0.008934940080072687
0.12449046238101617,0.00892728522836322
0.12474523355847439,0.008919347212174415
0.12506369753029717,0.00893226043796265
0.12538216150211995,0.008946014927067215
0.12570062547394273,0.008936294295346543
0.1260987054387212,0.008926526089287887
0.12649678540349968,0.00893842338814451
0.12689486536827815,0.008936386026824113
0.12739246532425125,0.00891683758607342
0.12789006528022434,0.00891853855851308
0.12838766523619743,0.008913932116127388
0.1290096651811638,0.008888744976840626
0.12963166512613017,0.008884128700775634
0.13025366507109654,0.00886979953870921
0.13103116500230447,0.008840202987895639
0.1318086649335124,0.008824188565197446
0.13258616486472033,0.008790068723722236
0.13355803977873026,0.008754507261528979
0.1345299146927402,0.0087202880746289
0.13550178960675013,0.00867688021375566
0.13671663324926253,0.008635302921177479
0.13793147689177493,0.00858102547875099
0.13914632053428733,0.008533086468853755
0.14066487508742784,0.008468754165116487
0.14218342964056835,0.008403432241716354
0.14370198419370886,0.00834057642496826
0.1456001773851345,0.008255727645436847
0.14749837057656015,0.008176807741334495
0.1493965637679858,0.008091856158434899
0.15176930525726784,0.007992077511609411
0.15414204674654988,0.007889747465885152
0.15651478823583193,0.007793072506547572
0.1594807150974345,0.007675589864917369
0.16244664195903707,0.007569343439237687
0.16541256882063965,0.0074879678535697035
0.1670266665126581,0.007464526387507922
0.16812976482166359,0.007447380626025365
0.16882976601873476,0.0074232142241722355
0.16926665214497777,0.0074062840987888295
0.16952615889609213,0.007396352933307455
0.16967854394864312,0.007390205669621512
0.16976763453607457,0.007386597069448931
0.16981964534183588,0.007384549302628649
0.16985020251559566,0.007383381100955233
0.16986822293360315,0.007382706947945256
0.1698788746903167,0.007382314077695843
0.16988517952130802,0.007382083586180579
0.16988891445277313,0.007381947779820628
0.1698911280803687,0.0073818675509657854
0.16989244044004578,0.007381820079295168
0.169893218613195,0.007381791963229541
0.1698936800839201,0.007381775301385786
0.16989395376104968,0.007381765424056709
0.16989411607226948,0.007381759567478514
0.16989421233715132,0.007381756094511889
0.16989426943144978,0.007381754034886291
0.1740692694314498,0.007268297730250979
0.17708244689679903,0.007204091390651466
0.18009562436214827,0.007160450949736112
0.1831088018274975,0.0071371637049489345
0.18687527365918402,0.007135029770573745
0.19064174549087054,0.00716310793935722
0.19440821732255706,0.007215448148450011
0.19911630711216521,0.0073126799885594625
0.20382439690177337,0.0074335894175048545
0.20853248669138152,0.007573197733655189
0.21441759892839174,0.00775734115416591
0.22030271116540195,0.007944328696052154
0.22618782340241217,0.008120713947466511
0.23354421369867492,0.008317125541234576
0.24090060399493768,0.008473075546251195
0.24825699429120043,0.008580923894127755
0.2574524821615289,0.008634203273411741
0.2666479700318573,0.00859146968632169
0.27584345790218573,0.008450976245548813
0.28733781774009626,0.008155111580734689
0.29883217757800684,0.007757464110877311
0.3103265374159174,0.0073046466264425555
0.3246944872133056,0.006733023598071314
0.33906243701069383,0.006217645784888766
0.35343038680808203,0.005796529956085758
0.37139032405481726,0.005402633309909295
0.3893502613015525,0.005103124403799392
0.4073101985482877,0.004810426305297804
0.4297601201067068,0.004324497534125319
0.45221004166512585,0.0036347642941358853
0.4746599632235449,0.0027640379100487915
0.5027223651715688,0.001582729795964191
0.5307847671195925,0.00047587262415551895
0.5588471690676163,-0.0004719397364763319
0.5939251715026461,-0.0015253155854789424
0.6290031739376759,-0.002606798669079541
0.6640811763727057,-0.003790963490924344
0.707928679416493,-0.005252931782112351
0.7517761824602802,-0.0064802735341751815
0.7956236855040675,-0.0074369178310999704
0.8504330643088015,-0.008423327508456802
0.9052424431135355,-0.009207912397500188
0.9600518219182695,-0.009630632316671965
1.028563545424187,-0.009556440170404554
1.0970752689301047,-0.008960461422063058
1.1655869924360223,-0.0079178819860329
1.2512266468184192,-0.005950929260402946
1.3368663012008162,-0.003436007375588596
1.4225059555832131,-0.0006754727438318271
1.5295555235612093,0.0027729612381171796
1.6366050915392054,0.005660420875150169
1.7436546595172016,0.007310243349728928
1.8774666194896967,0.007157673939939284
2.011278579462192,0.004730225855999651
2.1450905394346873,0.0008971278984540432
2.312355489400306,-0.0040572595722935065
2.479620439365925,-0.00764824730649624
2.646885389331544,-0.008764336471014295
2.8468853893315442,-0.00651871654421405
3.0468853893315444,-0.0014698373150657546
3.2468853893315446,0.003968075850479336
3.4468853893315448,0.006771860577875961
3.646885389331545,0.005268328922706398
3.846885389331545,0.0005639787027484661
4.046885389331545,-0.004559217514255609
4.2468853893315455,-0.007592149707720637
4.446885389331546,-0.007257085733248145
4.646885389331546,-0.0037516513415223234
4.846885389331546,0.0013084464976035846
5.046885389331546,0.0053313198084695415
5.246885389331546,0.005991247260542406
5.4468853893315465,0.0029802758251203662
5.646885389331547,-0.0017711186088046242
5.846885389331547,-0.005719362452601353
6.046885389331547,-0.007075908898441938
6.246885389331547,-0.005305331505041033
6.446885389331547,-0.0012266884138656259
6.646885389331548,0.0032045001790569566
6.846885389331548,0.005589035949627497
7.046885389331548,0.004549314563343996
7.246885389331548,0.0008336184274389702
7.446885389331548,-0.0033887849260049994
7.6468853893315485,-0.006035253232636945
7.846885389331549,-0.005967911529845512
8.046885389331548,-0.0032633656725392876
8.246885389331547,0.0008258332345591458
8.446885389331547,0.004236762149409769
8.646885389331546,0.005059413028363101
8.846885389331545,0.002875427964279999
9.046885389331544,-0.0009390819909568669
9.246885389331544,-0.0043286521580341315
9.446885389331543,-0.005721594331913387
9.646885389331542,-0.004549206868444162
9.846885389331542,-0.0013668301987367565
10.04688538933154,0.0023042502849984848
10.24688538933154,0.004528136269556316
10.44688538933154,0.004055909987370418
10.646885389331539,0.0012505369830438937
10.846885389331538,-0.002252450288274962
11.046885389331537,-0.0046882131382882195
11.246885389331537,-0.004977360076464427
11.446885389331536,-0.0030331615413963127
11.646885389331535,0.00023383574322629602
11.846885389331534,0.0031995784276714727
12.046885389331534,0.004253997718223728
12.246885389331533,0.0028367729997835715
12.446885389331532,-0.00016101613743574528
12.646885389331532,-0.003103402030485672
12.846885389331531,-0.004584844121848876
13.04688538933153,-0.003974189754869505
13.24688538933153,-0.0015787288986176397
13.446885389331529,0.0014564922128658142
13.646885389331528,0.003567833250723269
13.846885389331527,0.0035994359035828524
14.046885389331527,0.0015931769595533517
14.246885389331526,-0.0012775836928015216
14.446885389331525,-0.003532623596580979
14.646885389331525,-0.004137705745951875
14.846885389331524,-0.0028555131998526974
15.046885389331523,-0.00029867508292179853
15.246885389331522,0.0022748235801253215
15.446885389331522,0.0035045673520389155
15.646885389331521,0.002732701275232468
15.84688538933152,0.00045397572151263514
16.04688538933152,-0.002072293577228852
16.24688538933152,-0.0036031028025408822
16.44688538933152,-0.003459462120373871
16.64688538933152,-0.001737415489866915
16.84688538933152,0.0007350506879705491
17.046885389331518,0.0027066108411851197
17.246885389331517,0.0031227586898759825
17.446885389331516,0.0017918043438183674
17.646885389331516,-0.00050284892755432
17.846885389331515,-0.002553460741366642
18.046885389331514,-0.003388074609021398
18.246885389331513,-0.002651842883159296
18.446885389331513,-0.000709600493571176
18.646885389331512,0.0014870789158745543
18.84688538933151,0.002801324246193929
19.04688538933151,0.0025354165503887888
19.24688538933151,0.0008808217197862707
19.44688538933151,-0.0012381682719149615
19.64688538933151,-0.002751584151957568
19.846885389331508,-0.002963526829377965
20.046885389331507,-0.0018031086846546768
20.246885389331506,0.00016408283660477335
20.446885389331506,0.0019536928283709603
20.646885389331505,0.002627405806735062
20.846885389331504,0.0018440871209155058
21.046885389331504,0.00007167648690199332
21.246885389331503,-0.0017413976387865636
21.446885389331502,-0.0027105156011688735
21.6468853893315,-0.002403261438844146
21.8468853893315,-0.000986184139693852
22.0468853893315,0.0008448032824948833
22.2468853893315,0.002156481544102329
22.4468853893315,0.002260804377782501
22.646885389331498,0.0011325987457441113
22.846885389331497,-0.0005914939160296491
23.046885389331496,-0.002022326568742308
23.246885389331496,-0.002481226793412873
23.446885389331495,-0.001775283236417405
23.646885389331494,-0.00025731204339387464
23.846885389331494,0.00131692829007285
24.046885389331493,0.0021349417182386678
24.246885389331492,0.0017758382061499162
24.44688538933149,0.0004648727644469923
24.64688538933149,-0.0010872502666533328
24.84688538933149,-0.0021047679452438667
25.04688538933149,-0.002117128833310551
25.24688538933149,-0.0011390483392401082
25.446885389331488,0.00034463311073875113
25.646885389331487,0.0015848906691901352
25.846885389331486,0.001938888198577669
26.046885389331486,0.0012388906075808768
26.246885389331485,-0.00011461737192650548
26.446885389331484,-0.0014119433225399597
26.646885389331484,-0.0020215387667798764
26.846885389331483,-0.0016704121337079898
27.046885389331482,-0.0005433842366688931
27.24688538933148,0.0007978851746497588
27.44688538933148,0.0016688949067755546
27.64688538933148,0.0016216043216420136
27.84688538933148,0.0007047797233297658
28.04688538933148,-0.000578897217221573
28.246885389331478,-0.0015753108829725702
28.446885389331477,-0.0018103969335767532
28.646885389331477,-0.0011891230533935511
28.846885389331476,-0.000025120692896189186
29.046885389331475,0.0010964232868332243
29.246885389331474,0.0015999778493786003
29.446885389331474,0.0012343636329232722
29.646885389331473,0.00021529226770245603
29.846885389331472,-0.0009158612186321734
30.04688538933147,-0.0015966275101540464
30.24688538933147,-0.0015106853571546911
30.44688538933147,-0.0007148767016906035
30.64688538933147,0.0003914596835620167
30.84688538933147,0.0012475775463954898
31.046885389331468,0.0014150572853299883
31.246885389331467,0.0008225813638438472
31.446885389331467,-0.00020074410512269398
31.646885389331466,-0.0011254390136700117
31.846885389331465,-0.001501354754741325
32.046885389331464,-0.001160553501477751
32.24688538933147,-0.0002812056015404907
32.44688538933147,0.0006942736766952567
32.64688538933147,0.0012688917331443452
32.846885389331476,0.0011525230175854257
33.04688538933148,0.00042352967634049627
33.24688538933148,-0.0005264106020941951
33.446885389331484,-0.0012168071466131605
33.64688538933149,-0.0013182349626584208
33.84688538933149,-0.0007947057246840568
34.04688538933149,0.00008740708420623508
34.246885389331496,0.0008822267166040998
34.4468853893315,0.0011846560181729827
34.6468853893315,0.0008487258853272783
34.846885389331504,0.00006535973967427685
35.04688538933151,-0.0007550957138289691
35.24688538933151,-0.001205763975676288
35.44688538933151,-0.0010767946412325938
35.646885389331516,-0.00044267926299014124
35.84688538933152,0.0003757711466664695
36.04688538933152,0.0009633025633264286
36.246885389331524,0.0010225282325289327
36.44688538933153,0.0005355010293493693
36.64688538933153,-0.0002328942717852154
36.84688538933153,-0.0008886317940800368
37.046885389331536,-0.0011123237710896534
37.24688538933154,-0.00080525154868727
37.44688538933154,-0.00012767962047369896
37.646885389331544,0.0005775262080183007
37.84688538933155,0.0009522138649566288
38.04688538933155,0.0008105767919247362
38.24688538933155,0.00023868570988082771
38.446885389331555,-0.0004606378733952295
38.64688538933156,-0.0009353547243896021
38.84688538933156,-0.0009585645123776465
39.046885389331564,-0.0005288407701165199
39.24688538933157,0.0001340030715930891
39.44688538933157,0.0006940657703985071
39.64688538933157,0.0008679107322847491
39.846885389331575,0.0005749478578403205
40.04688538933158,-0.000022514290355884947
40.24688538933158,-0.00061461826404381
40.446885389331584,-0.0009082030827974497
40.64688538933159,-0.0007667590890749692
40.84688538933159,-0.00026858432958707756
41.04688538933159,0.000333003948909637
41.246885389331595,0.000733011906108767
41.4468853893316,0.0007312186324979739
41.6468853893316,0.00033822884583400883
41.846885389331604,-0.00023549795237554348
42.04688538933161,-0.0006975955613909165
42.24688538933161,-0.0008229342098119282
42.44688538933161,-0.000557820439378914
42.646885389331615,-0.000040524210819491415
42.84688538933162,0.0004663735000797511
43.04688538933162,0.0007064442524952128
43.246885389331624,0.000562808280273711
43.44688538933163,0.00011847912147206264
43.64688538933163,-0.0003937685969226457
43.84688538933163,-0.0007169206543736385
44.046885389331635,-0.0006965138256348864
44.24688538933164,-0.0003500895630889869
44.44688538933164,0.00014458136887122078
44.64688538933164,0.0005366506184673129
44.846885389331646,0.0006290899825565019
45.04688538933165,0.0003816149264051638
45.24688538933165,-0.00007116329488538909
45.446885389331655,-0.0004961217138777577
45.64688538933166,-0.0006831183707933227
45.84688538933166,-0.0005457238085465235
46.04688538933166,-0.00015848787042772866
46.246885389331666,0.00028112867020663835
46.44688538933167,0.0005506561370304116
46.64688538933167,0.0005166503704397839
46.846885389331675,0.0002037443102296137
47.04688538933168,-0.00022241756587606428
47.24688538933168,-0.0005456523978860119
47.44688538933168,-0.0006085491094759865
47.646885389331686,-0.0003860240215754502
47.84688538933169,5.95961138856773e-6
48.04688538933169,0.000368170119094292
48.246885389331695,0.0005181580715416974
48.4468853893317,0.0003843889731742888
48.6468853893317,0.000041841801276930266
48.8468853893317,-0.0003314594229593819
49.046885389331706,-0.0005486849293062845
49.24688538933171,-0.0005062043962143312
49.44688538933171,-0.0002306938605079607
49.646885389331715,0.00013624504577707897
49.84688538933172,0.00040863913414633497
50.04688538933172,0.00045055022350701257
50.24688538933172,0.0002460499968349012
50.446885389331726,-0.00009513674711804971


==> data/dataDispStraightColisionNewAutomC1033ip66.csv <==
0,0.
0.0002,1.2539896733617054e-8
0.0004,6.093161159894806e-8
0.0006000000000000001,1.5648866864653525e-7
0.0008500000000000001,3.427527341895147e-7
0.0011,6.03294007525777e-7
0.00135,9.386000009664545e-7
0.0016625000000000001,1.4640952932029991e-6
0.001975,2.1092588372772643e-6
0.0022875,2.8757227615628815e-6
0.002678125,4.006799407117429e-6
0.00306875,5.332516822511427e-6
0.0034593749999999998,6.8552596599242134e-6
0.00394765625,9.038997449773874e-6
0.0044359375,0.000011537235574018864
0.00492421875,0.000014352809982466733
0.0055345703125,0.000018322124184776027
0.006144921875,0.000022794380010506243
0.0067552734375,0.000027772206169892344
0.007518212890625,0.00003470824602424038
0.00828115234375,0.000042439168655972886
0.009044091796875,0.000050965815028666855
0.00999776611328125,0.00006274250885365774
0.0109514404296875,0.00007575946474267569
0.01190511474609375,0.00009001256414563918
0.013097207641601563,0.00010955847863122592
0.014289300537109376,0.00013101463120923472
0.015481393432617188,0.00015436712245937476
0.016971509552001954,0.00018620116633281264
0.01846162567138672,0.00022094566422415426
0.019951741790771485,0.0002585712025281183
0.021814386940002442,0.00030961179021388467
0.0236770320892334,0.0003650644436247073
0.025539677238464356,0.0004248874144202751
0.027867983675003052,0.0005057571734439132
0.03019629011154175,0.000593350967303407
0.032524596548080445,0.0006876371005452211
0.035434979593753815,0.0008148912681750279
0.038345362639427186,0.0009526150943632755
0.041255745685100556,0.001100892661997688
0.04489372449219227,0.0013013427186975115
0.04853170329928398,0.001519039117747261
0.052169682106375695,0.0017547269832641833
0.056717155615240336,0.0020764072987510857
0.06126462912410498,0.0024309903415239403
0.06581210263296962,0.002822904244293682
0.07149644451905042,0.0033762713119394935
0.07718078640513122,0.004019763005785637
0.08286512829121202,0.004791426049710642
0.08997055564881302,0.006104511347649898
0.09352326932761353,0.007033697735146654
0.09529962616701378,0.007648849478419243
0.09752007221626409,0.009087040707649513
0.09779762797242038,0.009132973167608319
0.09807518372857667,0.008843041946906218
0.09817802404217463,0.008697200271109463
0.09828086435577259,0.008571391896829823
0.09838370466937055,0.008462379110194623
0.09847106383645204,0.00838116744825745
0.09855842300353354,0.008309406576203687
0.09864578217061504,0.008246071680159953
0.09873588233509072,0.00818815533398222
0.0988259824995664,0.008135896215056768
0.09891608266404207,0.00808750907127124
0.09899352653605448,0.008048090648681543
0.0990580284719015,0.008016501368275007
0.09910962608580148,0.007992007536849255
0.09915097091210358,0.007972894194660199
0.09918427277616546,0.007957848077527072
0.0992119634511587,0.00794558610489272
0.09923965412615193,0.007933560578008026
0.09926734480114517,0.007921781297370003
0.0992905580309583,0.007912103295876868
0.09931377126077144,0.007902610729663017
0.09933698449058458,0.007893308891611914
0.09935722866142237,0.007885356237804685
0.09937747283226016,0.007877555297025177
0.09939771700309795,0.007869908650975964
0.09941571300760765,0.007863242470683207
0.09943370901211736,0.007856701184422802
0.09945170501662706,0.00785028572345679
0.09946780085816759,0.007844654758884986
0.09948389669970811,0.007839125161516868
0.09949999254124864,0.007833696925299324
0.0995143605077857,0.007828936860465227
0.09952872847432276,0.007824257091330993
0.09954309644085982,0.007819657182107694
0.0995558366560609,0.007815644762186196
0.09956857687126197,0.007811694226431458
0.09958131708646305,0.00780780503408969
0.0995925128458934,0.007804437491051072
0.09960370860532376,0.007801116410967054
0.09961490436475412,0.0077978413149746885
0.09962464829144714,0.0077950279668088495
0.09963439221814016,0.007792248720917936
0.09964413614483318,0.007789503216454861
0.09965253803033118,0.007787162667991631
0.09966093991582918,0.007784846690438238
0.09966934180132718,0.0077825550374991635
0.09967652384676197,0.007780615202880906
0.09968370589219676,0.007778692805279446
0.09969088793763155,0.00777678768749178
0.09969686074822826,0.00777521638410681
0.09970283355882496,0.007773656833207925
0.09970880636942167,0.00777210894455903
0.0997137357646489,0.007770840185768731
0.09971866515987612,0.007769579259511271
0.09972359455510335,0.007768326115802424
0.09972763919438048,0.007767303672472992
0.0997316838336576,0.007766286408310758
0.09973572847293473,0.0077652742962618275
0.09973903249382567,0.007764451318521357
0.0997423365147166,0.0077636317465381785
0.09974564053560754,0.007762815565893146
0.09974833047129633,0.007762153575449449
0.09975102040698512,0.0077614938157978056
0.09975371034267391,0.0077608362793250285
0.09975589469773702,0.007760303959246524
0.09975807905280012,0.007759773096217506
0.09976026340786323,0.007759243686242642
0.09976203371140244,0.0077588156910174755
0.09976380401494164,0.007758388645508818
0.09976557431848085,0.007757962547627839
0.09976700687490557,0.007757618435086948
0.09976843943133029,0.007757274940637687
0.09976987198775501,0.0077569320631903395
0.09977102986832714,0.007756655378638336
0.09977218774889927,0.0077563790958935265
0.0997733456294714,0.007756103214388064
0.0997742806405026,0.007755880727173362
0.0997752156515338,0.007755658500939769
0.099776150662565,0.007755436535391588
0.09977690515902676,0.007755257612688194
0.09977765965548853,0.007755078859385658
0.0997784141519503,0.0077549002753300785
0.09977902263989892,0.007754756373659339
0.09977963112784755,0.00775461258188994
0.09978023961579617,0.007754468899941767
0.09978073013133516,0.007754353154653434
0.09978122064687416,0.007754237480637303
0.09978171116241315,0.007754121877851674
0.09978210643789966,0.00775402877266994
0.09978250171338617,0.007753935713694863
0.09978289698887267,0.007753842700904739
0.0997832154269033,0.0077537678024131255
0.09978353386493392,0.007753692933870673
0.09978385230296455,0.00775361809526608
0.09978410878255253,0.007753557839757877
0.09978436526214052,0.007753497603657752
0.0997846217417285,0.00775343738695982
0.09978482828125196,0.007753388909371419
0.09978503482077541,0.00775334044435823
0.09978524136029887,0.007753291991917186
0.09978540766004773,0.007753252988524624
0.09978557395979659,0.0077532139932790355
0.09978574025954545,0.007753175006178828
0.0997858741440977,0.007753143624373338
0.09978600802864995,0.00775311224784545
0.0997861419132022,0.007753080876594329
0.09978624969108629,0.007753055626378286
0.09978635746897038,0.007753030379580806
0.09978646524685447,0.007753005136201457
0.09978655200235764,0.007752984819097395
0.09978663875786081,0.0077529645042075735
0.09978672551336398,0.007752944191531766
0.09978679534285255,0.007752927843470812
0.09978686517234112,0.007752911496843977
0.09978693500182968,0.007752895151651141
0.09978699120492089,0.007752881997070513
0.0997870474080121,0.007752868843418695
0.09978710361110331,0.007752855690695627
0.0997871488451107,0.007752845105646828
0.09978719407911808,0.007752834521199559
0.09978723931312547,0.007752823937353788
0.09978727571777071,0.007752815419837573
0.09978731212241596,0.007752806902710921
0.0997873485270612,0.007752798385973815
0.10098109852706119,0.007696605554810063
0.10157797352706119,0.007851308110242695
0.10217484852706119,0.008167298941529368
0.10244070619138254,0.008365309667248327
0.1027065638557039,0.008589957949471037
0.10297242152002525,0.008820347924010524
0.10318740896499809,0.008957169618784854
0.10340239640997093,0.008979442541599818
0.10361738385494376,0.00892565973133111
0.10383443633345044,0.008898806256914115
0.10405148881195711,0.00893754457642905
0.10426854129046378,0.009003404523010615
0.1044711147067478,0.009028241447462162
0.10467368812303182,0.009003463013275627
0.104842289896502,0.00898029232118624
0.10501089166997218,0.008983132349225518
0.10517949344344237,0.009012067256081484
0.10539024566028009,0.009051602612678046
0.10560099787711781,0.009056510150080042
0.10581175009395553,0.009032517554976745
0.10605123027292579,0.009021024673363739
0.10629071045189604,0.009046188805539234
0.1065301906308663,0.009074709865856815
0.10681711669052137,0.009067444937616735
0.10710404275017643,0.009043881760111339
0.1073909688098315,0.00905304325523178
0.10774962638440033,0.009078566314153314
0.10810828395896917,0.009065712762576696
0.108466941533538,0.00904705543961922
0.10891526350174904,0.009061709005362854
0.10936358546996008,0.009060346945846384
0.10981190743817112,0.009034121530453965
0.11037230989843493,0.009036137623364082
0.11093271235869873,0.009030710073902362
0.11149311481896253,0.009000488479909547
0.11219361789429227,0.008994239764173843
0.11289412096962202,0.008970214388297322
0.11359462404495177,0.008935016905337998
0.11447025288911396,0.00891487776866776
0.11534588173327615,0.00887175462981661
0.11622151057743833,0.008840682776868638
0.11731604663264107,0.008797653382297843
0.11841058268784381,0.008743827195129934
0.11950511874304655,0.0087026029027658
0.12087328881204996,0.008633909891288472
0.12224145888105338,0.008576417423240746
0.1236096289500568,0.008509750734903572
0.12531984153631107,0.008429672708720665
0.12703005412256535,0.008349857428617
0.12874026670881963,0.008265724373615552
0.13087803244163748,0.008166625724862236
0.13301579817445533,0.008061531194091628
0.13515356390727318,0.00796387404699789
0.13782577107329547,0.007837571417091889
0.14049797823931776,0.007721387148376106
0.14317018540534004,0.007607506758470255
0.14651044436286792,0.007481765881709615
0.1498507033203958,0.00737695798886817
0.15152083279915973,0.007344264366629173
0.15309243983345197,0.007331276363304754
0.15410898760015354,0.007315945576032115
0.15472594882118998,0.007297474837667739
0.15510029842753897,0.007282825902737171
0.1553178146951487,0.007274954934241705
0.15544277020159605,0.007271162923347058
0.1555149956827231,0.007269198070753144
0.1555572014050163,0.007268103270906629
0.15558201300891916,0.007267471714379295
0.15559664959051958,0.007267102001245479
0.15560530072491618,0.007266884201127592
0.1556104199607949,0.007266755518547766
0.155613451263849,0.007266679379116523
0.15561524693045845,0.0072666342943718785
0.1556163108867435,0.007266607587025135
0.15561694138230558,0.007266591762372636
0.15561731504030438,0.0072665823847042664
0.1556175364948305,0.007266576827110918
0.15561766774670602,0.007266573533313064
0.15561774553832347,0.007266571581141978
0.15561779164500195,0.007266570424110533
0.15920529164500194,0.007185579971403436
0.1617905658737592,0.007142661109334167
0.16437584010251646,0.007115089581061081
0.16696111433127372,0.007103231475164395
0.1701927071172203,0.007109900242001826
0.17342429990316685,0.007139107221692715
0.17665589268911341,0.007189026636346739
0.1806953836715466,0.007276348753985139
0.1847348746539798,0.007386709180769991
0.188774365636413,0.007514230047006003
0.19382372936445452,0.007689353290062262
0.198873093092496,0.007872838538498527
0.2039224568205375,0.008056336951254794
0.21023416148058938,0.008274324843127168
0.21654586614064125,0.00846992663904
0.22285757080069313,0.008633960531275036
0.23074720162575799,0.00878358501037542
0.23863683245082284,0.008862131487621213
0.2465264632758877,0.008863141461649876
0.2563885018072188,0.00875372665023289
0.26625054033854983,0.00853081240331183
0.2761125788698809,0.008215665536929179
0.2884401270340447,0.0077406084805876855
0.3007676751982085,0.007232954718751789
0.31309522336237233,0.006749306530654515
0.3285046585675771,0.006236694376988741
0.34391409377278187,0.005849148431490265
0.35932352897798664,0.00557007298782284
0.3785853229844926,0.005291161992875581
0.39784711699099856,0.004978451236979151
0.4171089109975045,0.004531915557762009
0.441186153505637,0.003736407587106288
0.4652633960137695,0.0027467941145422796
0.48934063852190196,0.0017099736604502505
0.5194371916570676,0.0005388107363216022
0.5495337447922332,-0.0004450070024872056
0.5796302979273987,-0.0013409149893561182
0.6172509893463557,-0.0025379113763421488
0.6548716807653127,-0.003856774643148954
0.6924923721842696,-0.005143261512932033
0.7395182364579659,-0.0064728171320363815
0.7865441007316621,-0.007505741116633265
0.8335699650053584,-0.008389973880117623
0.8923522953474787,-0.009284416452369233
0.951134625689599,-0.009741801861167606
1.0099169560317192,-0.009696206897103894
1.0833948689593695,-0.009113539168349762
1.15687278188702,-0.007998488948316122
1.2303506948146703,-0.006311532237838225
1.3221980859742333,-0.0036335746404724516
1.4140454771337962,-0.000652162847913338
1.5058928682933592,0.0023768268817558986
1.620702107242813,0.005587172255595298
1.7355113461922667,0.007400936667842577
1.8503205851417204,0.0073863378641214165
1.9938321338285374,0.004950131053517761
2.1373436825153544,0.0008255272535676857
2.2808552312021715,-0.003550430418381493
2.460244667060693,-0.007605933324380235
2.639634102919214,-0.008852252038632491
2.8190235387777354,-0.006896603613608504
3.0190235387777355,-0.0019430305347926582
3.2190235387777357,0.0036386692604060663
3.419023538777736,0.006773111305260006
3.619023538777736,0.005582459818219908
3.8190235387777363,0.000978874606609592
4.019023538777736,-0.004269190659667489
4.219023538777736,-0.007554283582847496
4.419023538777736,-0.0074801409527049285
4.6190235387777365,-0.00413255970833001
4.819023538777737,0.000949767490002053
5.019023538777737,0.00518773486159492
5.219023538777737,0.006141139522015783
5.419023538777737,0.0033135752062479
5.619023538777737,-0.0014538273859186815
5.819023538777738,-0.005572628589560993
6.019023538777738,-0.007157916965283537
6.219023538777738,-0.005574413618564604
6.419023538777738,-0.0015591482539956967
6.619023538777738,0.002975386499137962
6.8190235387777385,0.00559053861260376
7.019023538777739,0.0047697125840922856
7.219023538777739,0.0011300742871675883
7.419023538777739,-0.003176137741133311
7.619023538777739,-0.006000892804543247
7.819023538777739,-0.006120680113904018
8.01902353877774,-0.003531819406582405
8.219023538777739,0.0005694061174941007
8.419023538777738,0.004127671094291524
8.619023538777737,0.005156544671431288
8.819023538777737,0.003110348595679182
9.019023538777736,-0.0007048181559334752
9.219023538777735,-0.004210334819110682
9.419023538777735,-0.005767293968634353
9.619023538777734,-0.004733697123045919
9.819023538777733,-0.0016038632446840977
10.019023538777732,0.002132757376052851
10.219023538777732,0.004515500634047619
10.419023538777731,0.0042035237416794755
10.61902353877773,0.00146525373402709
10.81902353877773,-0.0020867545844845074
11.019023538777729,-0.004646887950888497
11.219023538777728,-0.005073549968109775
11.419023538777727,-0.0032200584129177794
11.619023538777727,0.000045974663659373866
11.819023538777726,0.003108443195099558
12.019023538777725,0.004308825496847704
12.219023538777725,0.0029999019378632898
12.419023538777724,0.00001529056126034573
12.619023538777723,-0.0030021233056933307
12.819023538777722,-0.004601011467299925
13.019023538777722,-0.00409588726973701
13.219023538777721,-0.0017473967143088727
13.41902353877772,0.0013248415704811105
13.61902353877772,0.0035437594113859917
13.819023538777719,0.003693808834150954
14.019023538777718,0.0017479007617733201
14.219023538777718,-0.001146439588259899
14.419023538777717,-0.003486109215805047
14.619023538777716,-0.004192445438854583
14.819023538777715,-0.002982792770801057
15.019023538777715,-0.0004362474122273555
15.219023538777714,0.0021979955262963584
15.419023538777713,0.003530116466801459
15.619023538777713,0.002843331864208761
15.819023538777712,0.0005860617018021686
16.019023538777713,-0.0019856762098272446
16.219023538777712,-0.0035993072327764573
16.41902353877771,-0.003535843998873164
16.61902353877771,-0.0018554845128364748
16.81902353877771,0.0006346397516998472
17.01902353877771,0.0026773190155416097
17.21902353877771,0.003179988102011872
17.419023538777708,0.001901426479917113
17.619023538777707,-0.00040010398057731614
17.819023538777707,-0.0025062963700016767
18.019023538777706,-0.0034144600196499755
18.219023538777705,-0.0027357201242872563
18.419023538777704,-0.0008086116789771554
18.619023538777704,0.0014242608332725435
18.819023538777703,0.002808926875710602
19.019023538777702,0.00260837047081545
19.2190235387777,0.0009781047378625346
19.4190235387777,-0.001166060091908553
19.6190235387777,-0.0027364134969077095
19.8190235387777,-0.0030082978922403455
20.0190235387777,-0.0018834979609023844
20.219023538777698,0.00008941452786372473
20.419023538777697,0.0019246696121624797
20.619023538777697,0.0026601852150338603
20.819023538777696,0.0019201090651849275
21.019023538777695,0.00015039735208257184
21.219023538777694,-0.0016976063375865682
21.419023538777694,-0.002718943089081175
21.619023538777693,-0.002456145557968025
21.819023538777692,-0.0010553827682260068
22.01902353877769,0.0007958159917525903
22.21902353877769,0.0021547663916901437
22.41902353877769,0.002307705914589629
22.61902353877769,0.0012027321044039642
22.81902353877769,-0.0005335508987136861
23.019023538777688,-0.0020023406903115384
23.219023538777687,-0.0025049392804815103
23.419023538777687,-0.0018280030674904546
23.619023538777686,-0.0003107838106383679
23.819023538777685,0.0012918467243603635
24.019023538777684,0.002152834457555405
24.219023538777684,0.0018275831449857665
24.419023538777683,0.0005236536897033669
24.619023538777682,-0.0010493959298273489
24.81902353877768,-0.0021029825450759026
25.01902353877768,-0.0021486054397910166
25.21902353877768,-0.0011855488541631554
25.41902353877768,0.00030858394362368957
25.61902353877768,0.001579797857934743
25.819023538777678,0.001968710164909698
26.019023538777677,0.001288505712583246
26.219023538777677,-0.0000696947035860942
26.419023538777676,-0.001391568082165809
26.619023538777675,-0.0020320885470955664
26.819023538777675,-0.0017033894773910074
27.019023538777674,-0.0005798526177639469
27.219023538777673,0.0007786235185456545
27.419023538777672,0.0016787212405847216
27.61902353877767,0.0016565847381577433
27.81902353877767,0.0007476763366117067
28.01902353877767,-0.0005480446119210541
28.21902353877767,-0.0015687123851766812
28.41902353877767,-0.0018277693037760888
28.619023538777668,-0.00121885755836378
28.819023538777667,-0.000049823093857107755
29.019023538777667,0.0010916179409910264
29.219023538777666,0.0016193837554607268
29.419023538777665,0.0012691578935525947
29.619023538777665,0.00024904678603757905
29.819023538777664,-0.0008976679777457176
30.019023538777663,-0.001599678165184341
30.219023538777662,-0.0015301466709378639
30.41902353877766,-0.0007382304055091228
30.61902353877766,0.0003784939581311418
30.81902353877766,0.0012538799011451716
31.01902353877766,0.0014391215617142023
31.21902353877766,0.0008534663155109028
31.419023538777658,-0.00017677398741810152
31.619023538777657,-0.0011174856593226296
31.819023538777657,-0.0015100177411443232
32.01902353877766,-0.0011784110665543867
32.21902353877766,-0.0002965784896363246
32.419023538777665,0.0006916760822076644
32.61902353877767,0.001282573659306003
32.81902353877767,0.0011771975147892304
33.019023538777674,0.00044835503694609863
33.21902353877768,-0.0005115342727749766
33.41902353877768,-0.0012161908588921874
33.61902353877768,-0.0013289394731666728
33.819023538777685,-0.0008084242063185659
34.01902353877769,0.00008027160186888714
34.21902353877769,0.000887764534302328
34.419023538777694,0.0012021385138457773
34.6190235387777,0.0008710632654625634
34.8190235387777,0.00008334063848406081
35.0190235387777,-0.0007477369135531697
35.219023538777705,-0.0012095236868962438
35.41902353877771,-0.0010866813117140313
35.61902353877771,-0.00045086981507631364
35.819023538777714,0.0003760731313435261
36.01902353877772,0.0009743450337813632
36.21902353877772,0.0010407610352401596
36.41902353877772,0.0005536931029190193
36.619023538777725,-0.00022146966286089558
36.81902353877773,-0.0008867352758306863
37.01902353877773,-0.0011177622051713489
37.21902353877773,-0.00081229957971748
37.419023538777736,-0.0001299834351189174
37.61902353877774,0.0005837468486511773
37.81902353877774,0.0009661375500719921
38.019023538777745,0.000827259557048943
38.21902353877775,0.0002519637248301575
38.41902353877775,-0.00045472927957184513
38.61902353877775,-0.0009367304806109607
38.819023538777756,-0.0009634694861830385
39.01902353877776,-0.0005318902887401541
39.21902353877776,0.0001371100282998904
39.419023538777765,0.000704311907673679
39.61902353877777,0.0008824091027337117
39.81902353877777,0.0005886078631479183
40.01902353877777,-0.000014065583557159228
40.219023538777776,-0.0006127438142261491
40.41902353877778,-0.0009107974800879254
40.61902353877778,-0.0007695299570125898
40.819023538777785,-0.0002672708378308003
41.01902353877779,0.0003404537269210998
41.21902353877779,0.0007453279532852295
41.41902353877779,0.0007445009531783576
41.619023538777796,0.00034818486342870795
41.8190235387778,-0.00023116792637736388
42.0190235387778,-0.0006981068958487127
42.219023538777805,-0.0008250245026460791
42.41902353877781,-0.0005575088439901693
42.61902353877781,-0.00003514580031157347
42.81902353877781,0.0004767635770185599
43.019023538777816,0.0007190623226486154
43.21902353877782,0.0005736909834460343
43.41902353877782,0.00012472643602043116
43.619023538777824,-0.0003924557631856875
43.81902353877783,-0.0007182280733898738
44.01902353877783,-0.0006968275509923148
44.21902353877783,-0.00034636706844531386
44.419023538777836,0.00015324012956060234
44.61902353877784,0.0005484854936987944
44.81902353877784,0.0006406023272905392
45.019023538777844,0.00038952158639083854
45.21902353877785,-0.00006811315506631218
45.41902353877785,-0.0004965518087807238
45.61902353877785,-0.0006838588531783862
45.819023538777856,-0.0005434885440247532
46.01902353877786,-0.00015155630253878418
46.21902353877786,0.0002919909947961426
46.419023538777864,0.0005625491545297378
46.61902353877787,0.000526101465940408
46.81902353877787,0.0002086371824838437
47.01902353877787,-0.00022171403543207023
47.219023538777876,-0.0005465637543589563
47.41902353877788,-0.0006076955356896776
47.61902353877788,-0.00038095647423678537
47.819023538777884,0.00001549673525995794
48.01902353877789,0.00038005564706757543
48.21902353877789,0.0005289785051241617
48.41902353877789,0.0003912951507762711
48.619023538777896,0.00004410948165153743
48.8190235387779,-0.00033208524842357455
49.0190235387779,-0.0005489720873214196
49.219023538777904,-0.0005031185464051985
49.41902353877791,-0.00022294021216100234
49.61902353877791,0.00014753048246604364
49.81902353877791,0.00042042736737000054
50.019023538777915,0.0004595102320329678
50.21902353877792,0.00025036127506694643
50.41902353877792,-0.00009481298596781954
50.619023538777924,-0.00039921747000478015
50.81902353877793,-0.0005125156232400959
51.01902353877793,-0.00038311411698914975
51.21902353877793,-0.00008030782407288342
51.419023538777935,0.0002412527928922824
51.61902353877794,0.0004191613055985105
51.81902353877794,0.00036634289206946904
52.019023538777944,0.00011514672082884201
52.21902353877795,-0.00020261442876107904
52.41902353877795,-0.0004262933888753626
52.61902353877795,-0.00044714032968775133
52.819023538777955,-0.00025941171219705835
53.01902353877796,0.00003921024404780066
53.21902353877796,0.0002968728133719467
53.419023538777964,0.0003843260206652411
53.61902353877797,0.0002611005223324262
53.81902353877797,-5.2600150499432714e-6
54.01902353877797,-0.0002771677984425622
54.219023538777975,-0.00041883743571464175
54.41902353877798,-0.00036306172873332707
54.61902353877798,-0.00014185735666918286
54.819023538777984,0.00013103633594387033
55.01902353877799,0.0003174408996923822
55.21902353877799,0.00032499238948542457
55.41902353877799,0.00015405420390914119
55.619023538777995,-0.00010465596243445851
55.819023538778,-0.000319219379161445
56.019023538778,-0.00038387062465978714
56.219023538778,-0.00026997815097105525
56.419023538778006,-0.00003802861277353609
56.61902353877801,0.00019351982730810775
56.81902353877801,0.0003080834998729618
57.019023538778015,0.0002503397332490354
57.21902353877802,0.00005361005596502994
57.41902353877802,-0.0001796094903068716
57.61902353877802,-0.0003317744248885281
57.819023538778026,-0.0003291223668402786
58.01902353877803,-0.00017645955171555292
58.21902353877803,0.00004691864573711327
58.419023538778035,0.0002275260425295261
58.61902353877804,0.00027521610979651905
58.81902353877804,0.0001689311995716199
59.01902353877804,-0.000033953927739050945
59.219023538778046,-0.00022916695370143176
59.41902353877805,-0.00031944505121579074
59.61902353877805,-0.00026233865934120054
59.819023538778055,-0.00008952393002998403
60.01902353877806,0.00011019636791265168
60.21902353877806,0.00023590357686107332
60.41902353877806,0.00022580451480386677
60.619023538778066,0.00008818307054020613
60.81902353877807,-0.00010453665762019337
61.01902353877807,-0.0002544397633139575
61.219023538778075,-0.0002878106282915106
61.41902353877808,-0.00019071460012024726
61.61902353877808,-0.00001440057754802503
61.81902353877808,0.00015116063911339362
62.019023538778086,0.00022289469226477346
62.21902353877809,0.00016672642053988434
62.41902353877809,0.00001402965795913244
62.619023538778094,-0.00015609137363911996
62.8190235387781,-0.00025812534296190757
63.0190235387781,-0.00024283025348092422
63.2190235387781,-0.00012046791549997338
63.419023538778106,0.000045532990706034635
63.61902353877811,0.00017096393720279497
63.81902353877811,0.0001935475386808003
64.01902353877811,0.00010426568712097284
64.21902353877812,-0.00004923160999956998
64.41902353877812,-0.00018837718507893884
64.61902353877812,-0.00024400781629678228
64.81902353877813,-0.00019033678508727082
65.01902353877813,-0.00005655925730780794
65.21902353877813,0.00008866424820759057
65.41902353877813,0.0001721324076863877
65.61902353877814,0.00015317788301144521
65.81902353877814,0.00004375265475280209
66.01902353877814,-0.00009894140644042368
66.21902353877815,-0.00020262865576340107
66.41902353877815,-0.00021647618431034352
66.61902353877815,-0.0001356322149602588
66.81902353877815,-2.5546282268586337e-6
67.01902353877816,0.0001149408585211993
67.21902353877816,0.00015811548543780357
67.41902353877816,0.00010691431102651673
67.61902353877817,-0.000010651335624201303
67.81902353877817,-0.00013395817199801912
68.01902353877817,-0.0002011831285340459
68.21902353877817,-0.00018008943064550542
68.41902353877818,-0.00008319473019190957
68.61902353877818,0.000039383949146827024
68.81902353877818,0.00012558421868984136
69.01902353877819,0.00013284916040794993
69.21902353877819,0.00005934666347077513
69.41902353877819,-0.00005603852941538592
69.6190235387782,-0.00015445008100570473
69.8190235387782,-0.000187099980050025
70.0190235387782,-0.0001392098353820285
70.2190235387782,-0.00003649895707963733
70.4190235387782,0.00006840072730040691
70.61902353877821,0.0001227583695469559
70.81902353877821,0.00010036519285815357
71.01902353877821,0.000014284544337297014
71.21902353877822,-0.00009072909407719884
71.41902353877822,-0.00016163197440394316
71.61902353877822,-0.00016379978899687403
71.81902353877823,-0.00009771783186046522
72.01902353877823,2.0571288749883626e-6
72.21902353877823,0.00008476761502280343
72.41902353877823,0.00010922859204737446
72.61902353877824,0.00006446835185908005
72.81902353877824,-0.000025377718691637918
73.01902353877824,-0.00011415957988628872
73.21902353877825,-0.00015747677734891634
73.41902353877825,-0.0001347448210511522
73.61902353877825,-0.00005881417354327026
73.81902353877825,0.00003113174321012893
74.01902353877826,0.00008965280481754547
74.21902353877826,0.00008803853526717309
74.41902353877826,0.000028493550519723652
74.61902353877826,-0.00005770100479014354
74.81902353877827,-0.00012671095446117208
75.01902353877827,-0.000144426744311674
75.21902353877827,-0.00010317573344526473
75.41902353877828,-0.000024908280265378182
75.61902353877828,0.00005034329235515022
75.81902353877828,0.0000848642417773066
76.01902353877828,0.00006222773407891694
76.21902353877829,-4.854181645070794e-6
76.41902353877829,-0.00008166238212405915
76.6190235387783,-0.00012950055896119938
76.8190235387783,-0.00012512496007993938
77.0190235387783,-0.0000719130521156318
77.2190235387783,2.414262688099906e-6
77.4190235387783,0.0000601196052457056
77.61902353877831,0.00007259256747043861
77.81902353877831,0.000034603705633702166
78.01902353877831,-0.00003358121568066586
78.21902353877832,-0.00009705583137354452
78.41902353877832,-0.00012415995466151327
78.61902353877832,-0.00010218240320723236
78.81902353877832,-0.00004322610891105495
79.01902353877833,0.000022356696322982026
79.21902353877833,0.00006151390011295366
79.41902353877833,0.00005517366152551237
79.61902353877834,7.575579635578202e-6
79.81902353877834,-0.00005641780827315024
80.01902353877834,-0.00010435185599735021
80.21902353877834,-0.00011261723588363312
80.41902353877835,-0.00007799065679772466
80.61902353877835,-0.000018766878004581623
80.81902353877835,0.000034823352646510655
81.01902353877836,0.00005600780992364086
81.21902353877836,0.00003488544431449504
81.41902353877836,-0.00001695011687205357
81.61902353877836,-0.00007277431727600295
81.81902353877837,-0.00010453420306767659
82.01902353877837,-0.00009689859136200425
82.21902353877837,-0.00005458549138373094
82.41902353877838,4.3801952390853915e-7
82.61902353877838,0.00004029538406164001
82.81902353877838,0.00004531905665912324
83.01902353877838,0.000013787976092811789
83.21902353877839,-0.0000376158697656128
83.41902353877839,-0.00008265545296531158
83.61902353877839,-0.00009892991128239244
83.8190235387784,-0.00007895978826660371
84.0190235387784,-0.0000335619850556247
84.2190235387784,0.000013947102629449995
84.4190235387784,0.00003968619086906617
84.6190235387784,0.000031227729423094426
84.81902353877841,-6.389321390294319e-6
85.01902353877841,-0.00005360966182996549
85.21902353877842,-0.00008654702767490864
85.41902353877842,-0.0000890462441214759
85.61902353877842,-0.0000605542689062965
85.81902353877842,-0.000016038102470524373
86.01902353877843,0.000021827380331035742
86.21902353877843,0.00003419136121406071
86.41902353877843,0.000015430935439656633
86.61902353877844,-0.00002431394650708609
86.81902353877844,-0.00006462156407631053
87.01902353877844,-0.00008528878593060037
87.21902353877844,-0.00007642502157165947
87.41902353877845,-0.00004314073374072058
87.61902353877845,-2.6605806926456884e-6
87.81902353877845,0.000024553789514749256
88.01902353877846,0.000025145646128056932
88.21902353877846,-5.685435982917267e-7
88.41902353877846,-0.00003907419360878497
88.61902353877846,-0.00007077140260227253
88.81902353877847,-0.00007994523139715934
89.01902353877847,-0.00006252168501047158
89.21902353877847,-0.00002782976805514433
89.41902353877848,6.355029897391384e-6
89.61902353877848,0.000022896769897708194
89.81902353877848,0.000013896555296436629
90.01902353877848,-0.000015537695419029633
90.21902353877849,-0.00005016706347878283
90.41902353877849,-0.00007251839126822176
90.61902353877849,-0.00007168424559416938
90.8190235387785,-0.00004861335276466906
91.0190235387785,-0.000015366304061077662
91.2190235387785,0.000011159485298786376
91.4190235387785,0.000017808767841013393
91.6190235387785,1.7010378354922312e-6
91.81902353877851,-0.000028554083835705062
92.01902353877851,-0.00005745809897789409
92.21902353877852,-0.00007056282971977092
92.41902353877852,-0.00006167089948117842
92.61902353877852,-0.00003573725776756667
92.81902353877852,-6.1426362588162106e-6
93.01902353877853,0.000012189619880597693
93.21902353877853,0.000010318489772874609
93.41902353877853,-0.000010351347395821497
93.61902353877853,-0.00003901565077508816
93.81902353877854,-0.0000611215118639316
94.01902353877854,-0.00006574856070925451
94.21902353877854,-0.00005098138342276325
94.41902353877855,-0.000024658496416512775
94.61902353877855,-2.3536705349811665e-7
94.81902353877855,0.000010081717279788445
95.01902353877855,1.43946933312778e-6
95.21902353877856,-0.00002138806898047633
95.41902353877856,-0.00004662478101773454
95.61902353877856,-0.00006156881129274893
95.81902353877857,-0.00005897320490576074
96.01902353877857,-0.000040539646878807965
96.21902353877857,-0.000015864079543200662
96.41902353877857,2.540916624685529e-6
96.61902353877858,5.586227653948178e-6
96.81902353877858,-7.902861314590915e-6
97.01902353877858,-0.000030777562815554083
97.21902353877859,-0.00005135274890672115
97.41902353877859,-0.0000593733603286731
97.61902353877859,-0.00005111129199323679
97.8190235387786,-0.000031077200766904885
98.0190235387786,-9.578851305687003e-6
98.2190235387786,2.570409646842428e-6
98.4190235387786,-5.099574417243932e-7
98.6190235387786,-0.000016923626641302996
98.81902353877861,-0.00003813062905705889
99.01902353877861,-0.00005339094989395488
99.21902353877861,-0.00005519719560224563
99.41902353877862,-0.00004295354010074066
99.61902353877862,-0.000023114766911859074
99.81902353877862,-5.798025826134144e-6
100.01902353877863,3.698541875262279e-7
100.21902353877863,-7.449237873259838e-6
100.41902353877863,-0.000025010466326225728
100.61902353877863,-0.00004328350589579932
100.81902353877864,-0.0000530950368613647
101.01902353877864,-0.000049725064568991364
101.21902353877864,-0.000035163746594974634
101.41902353877865,-0.000016963075268543724
101.61902353877865,-4.330796553772209e-6
101.81902353877865,-3.475131533151722e-6
102.01902353877865,-0.000014554372853625563
102.21902353877866,-0.00003173653200145062
102.41902353877866,-0.000046267388139920143
102.61902353877866,-0.00005092743514090886
102.81902353877867,-0.00004360919183809919
103.01902353877867,-0.000028253208779533418
103.21902353877867,-0.00001273919673870267
103.41902353877867,-4.849676841079398e-6
103.61902353877868,-8.366848504403326e-6
103.81902353877868,-0.00002126383703080187
104.01902353877868,-0.00003685717187631528


==> data/dataDispStraightColisionNewAutomC1033ip669.csv <==
0,0.
0.0002,8.195439815906362e-9
0.0004,3.98217833963124e-8
0.0006000000000000001,1.0227318483928683e-7
0.0008500000000000001,2.2400764959267396e-7
0.0011,3.9428889923051906e-7
0.00135,6.134355708639633e-7
0.0016625000000000001,9.5688444340634e-7
0.001975,1.378541584627998e-6
0.0022875,1.8794693106731822e-6
0.002678125,2.618675640013931e-6
0.00306875,3.485062729074227e-6
0.0034593749999999998,4.480177470186055e-6
0.00394765625,5.9071928451541805e-6
0.0044359375,7.539642934609206e-6
0.00492421875,9.379351557343539e-6
0.0055345703125,0.000011972740003023134
0.006144921875,0.000014894490730033991
0.0067552734375,0.00001814624448466781
0.007518212890625,0.000022676695838975142
0.00828115234375,0.000027725678965155155
0.009044091796875,0.00003329354049048374
0.00999776611328125,0.00004098228808597116
0.0109514404296875,0.000049478946593262084
0.01190511474609375,0.000058780291409539006
0.013097207641601563,0.00007153187660592449
0.014289300537109376,0.00008552470293476464
0.015481393432617188,0.0001007482867800897
0.016971509552001954,0.00012149079076194216
0.01846162567138672,0.0001441165651861764
0.019951741790771485,0.00016860349166039195
0.021814386940002442,0.0002017943356829996
0.0236770320892334,0.00023781679535161173
0.025539677238464356,0.00027663311680932554
0.027867983675003052,0.000329029873469131
0.03019629011154175,0.00038568283610397873
0.032524596548080445,0.0004465418624394549
0.035434979593753815,0.0005284651691668503
0.038345362639427186,0.0006168351990056206
0.041255745685100556,0.0007116163709441432
0.04489372449219227,0.000839104520777532
0.04853170329928398,0.0009766690090473144
0.052169682106375695,0.001124464093400339
0.056717155615240336,0.001324036015906873
0.06126462912410498,0.0015408415516447792
0.06581210263296962,0.0017760858976010074
0.07149644451905042,0.00209890989792426
0.07718078640513122,0.0024582051291318864
0.08286512829121202,0.0028610887253989643
0.08997055564881302,0.0034440979256899424
0.09707598300641403,0.0041494492015376385
0.10418141036401503,0.005051794057028167
0.10862230246251565,0.005777774653933885
0.11306319456101628,0.006773537976586282
0.1152836406102666,0.007470691467417603
0.11667141939104804,0.008078428033716046
0.11736530878143876,0.008504275304295265
0.11771225347663412,0.008794334429469934
0.11792909391113122,0.008985253822088618
0.11814593434562833,0.009010805536439116
0.11836277478012543,0.008841604727156276
0.11854533021819627,0.008707432710950017
0.11872788565626712,0.0086487813383371
0.11887986958556522,0.00863559593049214
0.11903185351486333,0.008640200006607323
0.11918383744416143,0.008650218237293613
0.119329186709344,0.008662228293029128
0.11943145114301663,0.008674455233902777
0.11950323136663836,0.008686437409187668
0.11956015542484842,0.008698463961861202
0.11961707948305848,0.00871299058519498
0.11967400354126854,0.008730143561544824
0.1197276692193318,0.008748723984125517
0.11978133489739505,0.008769512510122427
0.1198350005754583,0.008792213548445458
0.11988611440543395,0.008815145418785945
0.1199372282354096,0.008838607892980927
0.11998834206538525,0.00886143669191155
0.12003087476986846,0.008878773904669858
0.12006660902364122,0.008891171215704544
0.12010234327741398,0.008900637286524744
0.12013807753118674,0.008906396596265501
0.1201827453484027,0.008907789714983988
0.12022741316561866,0.00890307542846869
0.12027208098283462,0.008893597230930817
0.1203075871562207,0.008883850831327244
0.12033721272361915,0.008874967397968551
0.1203668382910176,0.008865907717274565
0.12039646385841606,0.008857034480644278
0.12042206026024993,0.008849729034644828
0.1204476566620838,0.00884290608761952
0.12047325306391768,0.008836667609634422
0.12049630761846981,0.008831611517052489
0.12051936217302195,0.008827132992863286
0.12054241672757408,0.008823262474348961
0.12056322534031198,0.008820309044837563
0.12058403395304988,0.008817879692577028
0.12060484256578778,0.008815981245909887
0.1206233416269904,0.00881474203830697
0.12064184068819302,0.008813925326037576
0.12066033974939563,0.008813529426694444
0.12067642594293086,0.008813524679049452
0.12069251213646609,0.008813832206317984
0.12070859833000132,0.008814447565089017
0.1207222619860916,0.008815208088870175
0.12073592564218187,0.008816182736820742
0.12074958929827215,0.008817366786592784
0.12076094781834389,0.008818506742068178
0.12077230633841562,0.008819784185275504
0.12078366485848736,0.008821195172277852
0.120792937745198,0.008822443177573785
0.12080221063190864,0.008823774689470893
0.12081148351861928,0.008825186847794528
0.12081894594277731,0.008826379846155514
0.12082640836693534,0.008827621346044433
0.12083274111072502,0.008828711605905473
0.1208380979774212,0.008829659220978146
0.12084261728713323,0.008830476154074805
0.1208464215813255,0.008831175863029051
0.12084961812978283,0.008831772058566442
0.12085229995310257,0.008832277933560695
0.12085454711195122,0.008832705723760373
0.12085642809747209,0.008833066492856458
0.12085800121943263,0.00883337006398192
0.12085931592502443,0.008833625041672375
0.12086041401185965,0.008833838886073052
0.120861330719455,0.008834018014166138
0.1208620956942988,0.008834167911461632
0.12086273383388155,0.00883429324430845
0.12086326601727673,0.008834397966745278
0.12086370973300342,0.008834485418755804
0.12086407961516783,0.008834558414467753
0.12086438789939838,0.008834619320061497
0.12086464480906928,0.008834670121731314
0.12086485888147468,0.008834712484415086
0.12086503724260657,0.008834747802179762
0.1208651858381809,0.008834777241206264
0.12086530962754541,0.008834801776294282
0.12086541274621516,0.008834822221753472
0.12086549864197915,0.008834839257472936
0.1208655701887275,0.008834853450861678
0.12086562978162493,0.008834865275289141
0.12086567941660012,0.008834875125552675
0.12086572075672396,0.008834883330839293
0.12086575518757967,0.008834890165569247
0.12186575518757964,0.008838063608864185
0.12236575518757964,0.00875635120984922
0.12286575518757964,0.008776447611899406
0.12335465216629997,0.008816235303831629
0.1238435491450203,0.008782421536159893
0.12433244612374063,0.00881947436944078
0.12480043081434081,0.008870044758540946
0.125268415504941,0.008841846775960564
0.12555371446778577,0.008844779734324501
0.12583901343063053,0.008887597250667022
0.1261243123934753,0.008907827720010123
0.12648093609703126,0.0088830751576987
0.1267336362251557,0.008877233167315372
0.12698633635328016,0.008902513575789838
0.1272390364814046,0.008922494468749563
0.1275549116415602,0.008908673268200218
0.12787078680171576,0.008893311450661894
0.12818666196187134,0.008909223380620604
0.1285815059120658,0.008920866161121869
0.12897634986226025,0.008899619516217717
0.1293711938124547,0.008895354479292843
0.1298647487501978,0.008907288833617537
0.13035830368794088,0.008892054035907386
0.13085185862568396,0.008890453933266911
0.13118849883518033,0.008907176601683473
0.13143944179902692,0.00891144436459524
0.13162467582028498,0.008908565234764187
0.13174143011200581,0.008907673479427065
0.13181793691019794,0.00890863720786356
0.1318690689975516,0.008910062990852473
0.13190351310450646,0.008911342574448939
0.13192678161604054,0.008912329013259359
0.13194251076850508,0.008913041847260493
0.13195314316128978,0.008913541245126463
0.1319603283204719,0.008913885576032267
0.1319651826199193,0.008914120955027013
0.13196846142540983,0.008914281074747885
0.13197067569299187,0.00891438968789255
0.13197217086030952,0.008914463235211922
0.13197318037124678,0.008914512983876757
0.1319738619334456,0.00891454661150358
0.1319743220645283,0.008914569331936522
0.13197463269572765,0.008914584678437401
0.13197484239649288,0.008914595042204272
0.13197498395929455,0.008914602040134608
0.13197507952330037,0.008914606764940144
0.13197514403476168,0.008914609954810263
0.13197518758370402,0.008914612108311272
0.13336268758370404,0.008895164760587201
0.13442283543127642,0.008838344378568211
0.1351337128436615,0.008816557355704626
0.13564995074945788,0.008788065210302159
0.13607780648766138,0.008762464268322914
0.13650566222586488,0.008746885772129244
0.13693351796406839,0.00872410700238184
0.1372904158965039,0.008701038302564329
0.1376473138289394,0.008685152579923278
0.13800421176137492,0.008668846005182175
0.1384399224830718,0.00864097003837562
0.13887563320476867,0.008616890714657375
0.13931134392646555,0.00859631856651765
0.13985598232858665,0.00856282761496422
0.14040062073070775,0.008531245514452866
0.14094525913282885,0.00850286410131605
0.14162605713548024,0.008460675105464175
0.14230685513813163,0.008421591491882471
0.14298765314078302,0.008382781926962473
0.14383865064409723,0.008329959680247186
0.14468964814741145,0.008281151015408123
0.14554064565072566,0.00822910309805017


==> data/dataDispStraightColisionNewAutomC1533ip66.csv <==
0,0
0.0002,1.26E-08
0.0004,6.11E-08
0.0006,1.57E-07
0.00085,3.44E-07
0.0011,6.05E-07
0.00135,9.41E-07
0.0016625,1.47E-06
0.001975,2.12E-06
0.0022875,2.88E-06
0.002678125,4.02E-06
0.00306875,5.35E-06
0.003459375,6.87E-06
0.003947656,9.06E-06
0.004435938,1.15699E-05
0.004924219,1.43934E-05
0.00553457,1.83739E-05
0.006144922,2.28588E-05
0.006755273,2.78506E-05
0.007518213,3.48062E-05
0.008281152,4.25589E-05
0.009044092,5.11096E-05
0.009997766,6.29195E-05
0.01095144,7.59731E-05
0.011905115,9.02663E-05
0.013097208,0.000109867
0.014289301,0.000131384
0.015481393,0.000154802
0.01697151,0.000186726
0.018461626,0.000221568
0.019951742,0.0002593
0.021814387,0.000310487
0.023677032,0.000366098
0.025539677,0.000426095
0.027867984,0.000507202
0.03019629,0.000595056
0.032524597,0.000689624
0.03543498,0.000817261
0.038345363,0.000955405
0.041255746,0.001104143
0.044893724,0.00130523
0.048531703,0.001523638
0.052169682,0.00176012
0.056717156,0.002082937
0.061264629,0.002438852
0.065812103,0.002832342
0.071496445,0.003388165
0.077180786,0.004034948
0.082865128,0.004811421
0.089970556,0.006137814
0.093523269,0.00708334
0.095299626,0.007716316
0.096409849,0.008238382
0.096964961,0.008576421
0.097520072,0.009060109
0.097693545,0.009166362
0.097867017,0.009120168
0.098040489,0.009009243
0.098153728,0.00895693
0.098266967,0.008928746
0.098348728,0.008920294
0.098430489,0.008918362
0.098512249,0.008919701
0.098600535,0.008921431
0.09868882,0.008921814
0.098777106,0.008921369
0.098851097,0.008921669
0.098907373,0.008923112
0.098949597,0.0089252
0.098982113,0.008927504
0.099008058,0.008929818
0.099029484,0.008932065
0.099050909,0.008934625
0.099072335,0.008937504
0.09909055,0.008940206
0.099108765,0.008943142
0.09912698,0.008946311
0.099143745,0.008949432
0.09916051,0.008952744
0.099177276,0.008956244
0.099193139,0.008959724
0.099209003,0.008963359
0.099224866,0.008967144
0.099239981,0.00897088
0.099255095,0.008974735
0.09927021,0.008978697
0.099284514,0.008982537
0.099298819,0.008986453
0.099313124,0.008990433
0.099326445,0.008994186
0.099339766,0.008997971
0.099353087,0.009001775
0.099365221,0.009005247
0.099377355,0.009008712
0.099389488,0.009012158
0.09940027,0.009015195
0.099411052,0.009018198
0.099421833,0.009021156
0.099431182,0.009023678
0.09944053,0.009026151
0.099449879,0.009028569
0.099457807,0.00903057
0.099465736,0.009032521
0.099473664,0.009034417
0.099480245,0.009035945
0.099486825,0.00903743
0.099493405,0.009038868
0.099498771,0.009040004
0.099504137,0.009041105
0.099509503,0.009042171
0.099513821,0.009043002
0.09951814,0.009043808
0.099521808,0.009044472
0.099524916,0.00904502
0.099527543,0.009045473
0.099529759,0.009045847
0.099531626,0.009046156
0.099533196,0.009046413
0.099534516,0.009046625
0.099535625,0.009046802
0.099536555,0.009046948
0.099537335,0.00904707
0.099537989,0.009047172
0.099538536,0.009047256
0.099538995,0.009047327
0.099539379,0.009047385
0.099539701,0.009047434
0.09953997,0.009047475
0.099540195,0.009047509
0.099540384,0.009047538
0.099540541,0.009047562
0.099540673,0.009047581
0.099540784,0.009047598
0.099540876,0.009047612
0.099540953,0.009047623
0.099541018,0.009047633
0.099541072,0.009047641
0.099541117,0.009047648
0.099541155,0.009047654
0.100503655,0.009007665
0.101466155,0.00895807
0.101947405,0.008966137
0.102356851,0.008918211
0.102766297,0.008915833
0.103175743,0.008952252
0.103534519,0.008950635
0.103893295,0.008951321
0.104252072,0.008985032
0.104602119,0.009003554
0.104952165,0.008996358
0.105302212,0.009010006
0.105685795,0.009040469
0.106069378,0.009041233
0.10645296,0.009035458
0.106931249,0.009056562
0.107409538,0.009062286
0.107887827,0.009048666
0.108485688,0.00905739
0.109083549,0.009054279
0.10968141,0.009034642
0.110428736,0.009033682
0.111176062,0.009016289
0.111923389,0.0089959
0.112585873,0.008985003
0.113248357,0.008956176
0.113910842,0.008935692
0.114738947,0.008909746
0.115567052,0.008876695
0.116395158,0.008856103
0.117318386,0.0088254
0.118241614,0.00879669
0.118971003,0.00876933
0.119539168,0.008735892
0.119968198,0.008711517
0.120270057,0.008693489
0.120472936,0.008679163
0.120605814,0.00866958
0.120691956,0.008663793
0.120747879,0.008660323
0.120784309,0.008658193
0.120808129,0.008656853
0.120823742,0.008655997
0.12083399,0.008655443
0.120840723,0.008655083
0.120845149,0.008654848
0.12084806,0.008654694
0.120849976,0.008654593
0.120851236,0.008654526
0.120852065,0.008654482
0.120852611,0.008654454
0.12085297,0.008654435
0.120853206,0.008654422
0.120853362,0.008654414
0.120853464,0.008654409
0.120853532,0.008654405
0.120853576,0.008654403
0.126478576,0.008311367
0.129476604,0.008117633
0.132474633,0.007927895
0.135472661,0.007737936
0.138544862,0.007552214
0.141617062,0.007373996
0.144689263,0.007210618
0.147877796,0.007056836
0.15106633,0.006923739
0.154254863,0.006811859
0.15824053,0.006703786
0.162226197,0.006630912
0.166211864,0.006591272
0.171193948,0.0065851
0.176176031,0.006619939
0.181158115,0.006689431
0.187385719,0.006811462
0.193613324,0.006961003
0.199840928,0.007123566
0.207625434,0.00732692
0.21540994,0.007509255
0.223194445,0.007651073
0.232925077,0.007743178
0.242655709,0.007720491
0.252386341,0.007572071
0.264549631,0.007221784
0.276712921,0.006726279
0.288876211,0.00614564
0.304080324,0.005399907
0.319284437,0.004722153
0.334488549,0.004172001
0.35349369,0.003674033
0.37249883,0.003321457
0.391503971,0.002997028
0.415260397,0.002456246
0.439016823,0.001676569
0.462773249,0.000700292
0.492468781,-0.00057253
0.522164313,-0.001688034
0.551859846,-0.002578898
0.588979261,-0.003552069
0.626098676,-0.004586803
0.663218092,-0.005713602
0.709617361,-0.00698368
0.75601663,-0.007895003
0.8024159,-0.008515015
0.860414986,-0.009096696
0.918414073,-0.009390968
0.976413159,-0.009207523
1.048912018,-0.0083849
1.121410876,-0.007119167
1.193909734,-0.005421844
1.284533307,-0.002759272
1.37515688,0.00013506
1.465780452,0.002927341
1.579059918,0.005790217
1.692339384,0.007268171
1.80561885,0.006976707
1.947218183,0.004459905
2.088817515,0.000483217
2.230416848,-0.003650565
2.407416013,-0.007390391
2.584415179,-0.008480743
2.761414344,-0.006572168
2.961414344,-0.001791479
3.161414344,0.00355175
3.361414344,0.006539149
3.561414344,0.005377988
3.761414344,0.000957608
3.961414344,-0.004082527
4.161414344,-0.007244375
4.361414344,-0.007176004
4.561414344,-0.003966064
4.761414344,0.00091455
4.961414344,0.004990372
5.161414344,0.00592832
5.361414344,0.003242772
5.561414344,-0.001330451
5.761414344,-0.005308319
5.961414344,-0.006866909
6.161414344,-0.005379131
6.361414344,-0.001539022
6.561414344,0.002823637
6.761414344,0.005374068
6.961414344,0.004641821
7.161414344,0.001180521
7.361414344,-0.002967118
7.561414344,-0.005726752
7.761414344,-0.005897327
7.961414344,-0.0034517
8.161414344,0.00047804
8.361414344,0.003927136
8.561414344,0.004981778
8.761414344,0.003080375
8.961414344,-0.000566119
9.161414344,-0.003968155
9.361414344,-0.005527501
9.561414344,-0.00459656
9.761414344,-0.001624578
9.961414344,0.001973954
10.16141434,0.004319326
10.36141434,0.004098841
10.56141434,0.00152086
10.76141434,-0.001897026
10.96141434,-0.00441069
11.16141434,-0.004892306
11.36141434,-0.003169009
11.56141434,-5.01858E-05
11.76141434,0.002923983
11.96141434,0.004151466
12.16141434,0.002970192
12.36141434,0.000133534
12.56141434,-0.002794088
12.76141434,-0.004396859
12.96141434,-0.003982509
13.16141434,-0.001770957
13.36141434,0.001182442
13.56141434,0.003367132
13.76141434,0.003592216
13.96141434,0.001784079
14.16141434,-0.000990489
14.36141434,-0.003285162
14.56141434,-0.004035377
14.76141434,-0.002936098
14.96141434,-0.000516696
15.16141434,0.002037228
15.36141434,0.003384236
15.56141434,0.002800834
15.76141434,0.000672423
15.96141434,-0.001814581
16.16141434,-0.003423361
16.36141434,-0.003432055
16.56141434,-0.001867346
16.76141434,0.000517504
16.96141434,0.002521475
17.16141434,0.00307727
17.36141434,0.001912387
17.56141434,-0.000281126
17.76141434,-0.002338474
17.96141434,-0.003274604
18.16141434,-0.002684732
18.36141434,-0.000866657
18.56141434,0.001290235
18.76141434,0.002674992
18.96141434,0.002552467
19.16141434,0.001031901
19.36141434,-0.001031114
19.56141434,-0.002585626
19.76141434,-0.002909829
19.96141434,-0.001879993
20.16141434,-4.17E-07
20.36141434,0.001791031
20.56141434,0.002558484
20.76141434,0.001908247
20.96141434,0.000234402
21.16141434,-0.001560985
21.36141434,-0.00259443
21.56141434,-0.002399648
21.76141434,-0.001090812
21.96141434,0.000688781
22.16141434,0.002034961
22.36141434,0.002242526
22.56141434,0.001228055
22.76141434,-0.000431979
22.96141434,-0.001875359
23.16141434,-0.002411835
23.36141434,-0.001810409
23.56141434,-0.000374786
23.76141434,0.001180909
23.96141434,0.002055922
24.16141434,0.001798372
24.36141434,0.000577194
24.56141434,-0.00094169
24.76141434,-0.001993818
24.96141434,-0.002088507
25.16141434,-0.00120115
25.36141434,0.000226922
25.56141434,0.001475927
25.76141434,0.001899466
25.96141434,0.001291264
26.16141434,2.48E-06
26.36141434,-0.001287282
26.56141434,-0.001945893
26.76141434,-0.00167499
26.96141434,-0.000621267
27.16141434,0.000689692
27.36141434,0.001589972
27.56141434,0.001616064
27.76141434,0.000776291
27.96141434,-0.000466398
28.16141434,-0.001475212
28.36141434,-0.001766947
28.56141434,-0.001218612
28.76141434,-0.000108895
28.96141434,0.001004447
29.16141434,0.001550744
29.36141434,0.001255509
29.56141434,0.00029642
29.76141434,-0.000814611
29.96141434,-0.001522076
30.16141434,-0.001494732
30.36141434,-0.000761036
30.56141434,0.000309879
30.76141434,0.00117558
30.96141434,0.001392716
31.16141434,0.000862825
31.36141434,-0.000117852
31.56141434,-0.001039603
31.76141434,-0.001451271
31.96141434,-0.001166515
32.16141434,-0.00033644
32.36141434,0.000620916
32.56141434,0.001218076
32.76141434,0.001152738
32.96141434,0.000475681
33.16141434,-0.000447757
33.36141434,-0.001148414
33.56141434,-0.00129006
33.76141434,-0.000816715
33.96141434,2.96193E-05
34.16141434,0.000821039
34.36141434,0.001154195
34.56141434,0.000866424
34.76141434,0.000123126
34.96141434,-0.00068487
35.16141434,-0.001155107
35.36141434,-0.001067024
35.56141434,-0.000475072
35.76141434,0.000320614
35.96141434,0.000916316
36.16141434,0.00101016
36.36141434,0.000565514
36.56141434,-0.000174635
36.76141434,-0.000829375
36.96141434,-0.001078378
37.16141434,-0.000809907
37.36141434,-0.000165362
37.56141434,0.000528746
37.76141434,0.000919838
37.96141434,0.000813176
38.16141434,0.00027621
38.36141434,-0.000405756
38.56141434,-0.000888203
38.76141434,-0.000939379
38.96141434,-0.000543861
39.16141434,9.53032E-05
39.36141434,0.000654013
39.56141434,0.000849311
39.76141434,0.000589018
39.96141434,1.83752E-05
40.16141434,-0.000565769
40.36141434,-0.000873165
40.56141434,-0.000759822
40.76141434,-0.000290137
40.96141434,0.000296605
41.16141434,0.00070279
41.36141434,0.000724705
41.56141434,0.000360292
41.76141434,-0.000194585
41.96141434,-0.000656344
42.16141434,-0.000799173
42.36141434,-0.000560368
42.56141434,-6.52314E-05
42.76141434,0.000434613
42.96141434,0.000686134
43.16141434,0.000566199
43.36141434,0.000145353
43.56141434,-0.000355329
43.76141434,-0.00068391
43.96141434,-0.000682617
44.16141434,-0.000359364
44.36141434,0.000119501
44.56141434,0.000510941
44.76141434,0.000618004
44.96141434,0.000392547
45.16141434,-4.21985E-05
45.36141434,-0.000461844
45.56141434,-0.000658263
45.76141434,-0.000539944
45.96141434,-0.000171934
46.16141434,0.000257795
46.36141434,0.000531606
46.56141434,0.000513589
46.76141434,0.000219908
46.96141434,-0.000193533
47.16141434,-0.00051651
47.36141434,-0.000591223
47.56141434,-0.000386486
47.76141434,-9.44E-06
47.96141434,0.000348047
48.16141434,0.000505734
48.36141434,0.000387873
48.56141434,6.11481E-05
48.76141434,-0.000304265
48.96141434,-0.00052505
49.16141434,-0.000495425
49.36141434,-0.000235559
49.56141434,0.000120687
49.76141434,0.000392588
49.96141434,0.000444243
50.16141434,0.000254511
50.36141434,-7.44586E-05
50.56141434,-0.000373868
50.76141434,-0.000495482
50.96141434,-0.000383268
51.16141434,-9.78565E-05
51.36141434,0.000214821
51.56141434,0.000396775
51.76141434,0.000358654
51.96141434,0.000125052
52.16141434,-0.000181187
52.36141434,-0.000404953
52.56141434,-0.000437104
52.76141434,-0.000266063
52.96141434,1.88741E-05
53.16141434,0.00027271
53.36141434,0.000368011
53.56141434,0.000260075
53.76141434,8.48E-06
53.96141434,-0.000256573
54.16141434,-0.000402463
54.36141434,-0.000359594
54.56141434,-0.000153414
54.76141434,0.000109877
54.96141434,0.000296884
55.16141434,0.000314775
55.36141434,0.000158434
55.56141434,-8.89211E-05
55.76141434,-0.000300949
55.96141434,-0.000372878
56.16141434,-0.000272238
56.36141434,-5.28174E-05
56.56141434,0.000173203
56.76141434,0.000291941
56.96141434,0.000245771
57.16141434,6.19597E-05
57.36141434,-0.000163538
57.56141434,-0.000316871
57.76141434,-0.000323451
57.96141434,-0.00018333
58.16141434,3.05111E-05
58.36141434,0.000209346
58.56141434,0.000263803
58.76141434,0.000169208
58.96141434,-2.31044E-05
59.16141434,-0.000214133
59.36141434,-0.00030851
59.56141434,-0.000261544
59.76141434,-9.9746E-05
59.96141434,9.36113E-05
60.16141434,0.000220751
60.36141434,0.000219012
60.56141434,9.22832E-05
60.76141434,-9.25722E-05
60.96141434,-0.000241484
61.16141434,-0.00028104
61.36141434,-0.000194067
61.56141434,-2.66904E-05
61.76141434,0.000135588
61.96141434,0.00021126
62.16141434,0.000164111
62.36141434,2.08293E-05
62.56141434,-0.000144224
62.76141434,-0.000247944
62.96141434,-0.000240075
63.16141434,-0.00012706
63.36141434,3.23809E-05
63.56141434,0.000157296
63.76141434,0.000185561
63.96141434,0.000105147
64.16141434,-4.08517E-05
64.36141434,-0.000177588
64.56141434,-0.000236961
64.76141434,-0.000191174
64.96141434,-6.5406E-05
65.16141434,7.56997E-05
65.36141434,0.000160952
65.56141434,0.000148665
65.76141434,4.73091E-05
65.96141434,-9.00119E-05
66.16141434,-0.000193636
66.36141434,-0.000212625
66.56141434,-0.000139447
66.76141434,-1.26801E-05
66.96141434,0.000103006
67.16141434,0.000149705
67.36141434,0.000105468
67.56141434,-5.29E-06
67.76141434,-0.00012536
67.96141434,-0.00019444
68.16141434,-0.000179244
68.36141434,-8.92604E-05
68.56141434,2.88734E-05
68.76141434,0.000115288
68.96141434,0.000127227
69.16141434,6.04001E-05
69.36141434,-4.97199E-05
69.56141434,-0.000146878
69.76141434,-0.000182808
69.96141434,-0.000140991
70.16141434,-4.40529E-05
70.36141434,5.82638E-05
70.56141434,0.000114471
70.76141434,9.73344E-05
70.96141434,1.71878E-05
71.16141434,-8.42141E-05
71.36141434,-0.000155575
71.56141434,-0.00016194
71.76141434,-0.000101617
71.96141434,-6.25E-06
72.16141434,7.5595E-05
72.36141434,0.000103099
72.56141434,6.36703E-05
72.76141434,-2.12946E-05
72.96141434,-0.000108084
73.16141434,-0.00015322
73.36141434,-0.000135119
73.56141434,-6.42578E-05
73.76141434,2.27303E-05
73.96141434,8.18526E-05
74.16141434,8.40231E-05
74.36141434,2.94669E-05
74.56141434,-5.30731E-05
74.76141434,-0.00012156
74.96141434,-0.000142068
75.16141434,-0.000105455
75.36141434,-3.13107E-05
75.56141434,4.23908E-05
75.76141434,7.86648E-05
75.96141434,6.01308E-05
76.16141434,-2.62E-06
76.36141434,-7.70484E-05
76.56141434,-0.000125601
76.76141434,-0.000124603
76.96141434,-7.56846E-05
77.16141434,-4.40E-06
77.36141434,5.30256E-05
77.56141434,6.80582E-05
77.76141434,3.41198E-05
77.96141434,-3.05968E-05
78.16141434,-9.29104E-05
78.36141434,-0.000121685
78.56141434,-0.000103309
78.76141434,-4.8041E-05
78.96141434,1.56176E-05
79.16141434,5.55472E-05
79.36141434,5.22303E-05
79.56141434,8.33E-06
79.76141434,-5.31567E-05
79.96141434,-0.000101011
80.16141434,-0.000111601
80.36141434,-8.0487E-05
80.56141434,-2.41797E-05
80.76141434,2.85424E-05
80.96141434,5.13019E-05
81.16141434,3.33519E-05
81.36141434,-1.53467E-05
81.56141434,-6.96432E-05
81.76141434,-0.00010221
81.96141434,-9.72588E-05
82.16141434,-5.81217E-05
82.36141434,-5.16E-06
82.56141434,3.4753E-05
82.76141434,4.18871E-05
82.96141434,1.34097E-05
83.16141434,-3.55541E-05
83.36141434,-7.99763E-05
83.56141434,-9.77214E-05
83.76141434,-8.05263E-05
83.96141434,-3.77902E-05
84.16141434,8.50E-06
84.36141434,3.5055E-05
84.56141434,2.89839E-05
84.76141434,-5.91E-06
84.96141434,-5.14396E-05
85.16141434,-8.45485E-05
85.36141434,-8.89489E-05
85.56141434,-6.30974E-05
85.76141434,-2.06221E-05
85.96141434,1.68145E-05
86.16141434,3.05431E-05
86.36141434,1.42152E-05
86.56141434,-2.32766E-05
86.76141434,-6.2637E-05
86.96141434,-8.41062E-05
87.16141434,-7.73519E-05
87.36141434,-4.63993E-05
87.56141434,-7.30E-06
87.76141434,2.01604E-05
87.96141434,2.24644E-05
88.16141434,-9.64E-07
88.36141434,-3.77727E-05
88.56141434,-6.91979E-05
88.76141434,-7.96277E-05
88.96141434,-6.43248E-05
89.16141434,-3.15367E-05
89.36141434,1.91E-06
89.56141434,1.92302E-05
89.76141434,1.2096E-05
89.96141434,-1.53455E-05
90.16141434,-4.88586E-05
90.36141434,-7.1509E-05
90.56141434,-7.22069E-05
90.76141434,-5.11059E-05
90.96141434,-1.92698E-05
91.16141434,7.10E-06
91.36141434,1.49015E-05
91.56141434,6.44E-07
91.76141434,-2.80071E-05
91.96141434,-5.63528E-05
92.16141434,-7.02001E-05
92.36141434,-6.295E-05
92.56141434,-3.87149E-05
92.76141434,-1.00223E-05
92.96141434,8.64E-06
93.16141434,8.14E-06
93.36141434,-1.08323E-05
93.56141434,-3.8331E-05
93.76141434,-6.03757E-05
93.96141434,-6.60511E-05
94.16141434,-5.28917E-05
94.36141434,-2.79177E-05
94.56141434,-3.91E-06
94.76141434,7.11E-06
94.96141434,-9.15E-08
95.16141434,-2.14735E-05
95.36141434,-4.59898E-05
95.56141434,-6.12828E-05
95.76141434,-5.99062E-05
95.96141434,-4.29314E-05
96.16141434,-1.92177E-05
96.36141434,-8.05E-07
96.56141434,3.19E-06
96.76141434,-8.90E-06
96.96141434,-3.06445E-05
97.16141434,-5.09166E-05
97.36141434,-5.95944E-05
97.56141434,-5.25988E-05
97.76141434,-3.3792E-05
97.96141434,-1.2867E-05
98.16141434,-3.63E-07
98.36141434,-2.36E-06
98.56141434,-1.75212E-05
98.76141434,-3.79398E-05
98.96141434,-5.32603E-05
99.16141434,-5.59258E-05
99.36141434,-4.48918E-05
99.56141434,-2.59989E-05
99.76141434,-8.90E-06
99.96141434,-2.12E-06
100.1614143,-8.83E-06
100.3614143,-2.53473E-05
100.5614143,-4.31703E-05
100.7614143,-5.33339E-05
100.9614143,-5.09232E-05
101.1614143,-3.74341E-05
101.3614143,-1.98783E-05
101.5614143,-7.15E-06
101.7614143,-5.52E-06
101.9614143,-1.55518E-05
102.1614143,-3.19458E-05
102.3614143,-4.63366E-05
102.5614143,-5.15602E-05
102.7614143,-4.52107E-05
102.9614143,-3.0734E-05
103.1614143,-1.55705E-05
103.3614143,-7.34E-06
103.5614143,-1.00071E-05
103.7614143,-2.19873E-05
103.9614143,-3.70571E-05
104.1614143,-4.75925E-05
104.3614143,-4.84197E-05
104.5614143,-3.93472E-05
104.7614143,-2.51471E-05
104.9614143,-1.30541E-05
105.1614143,-9.08E-06
105.3614143,-1.50399E-05
105.5614143,-2.77077E-05
105.7614143,-4.05814E-05
105.9614143,-4.7205E-05
106.1614143,-4.44039E-05
106.3614143,-3.37977E-05
106.5614143,-2.08796E-05
106.7614143,-1.21784E-05
106.9614143,-1.19604E-05
107.1614143,-2.01399E-05
107.3614143,-3.24221E-05
107.5614143,-4.25558E-05
107.7614143,-4.5513E-05
107.9614143,-3.99769E-05
108.1614143,-2.8916E-05
108.3614143,-1.80002E-05
108.5614143,-1.26987E-05
108.7614143,-1.55411E-05
108.9614143,-2.49146E-05
109.1614143,-3.59693E-05
109.3614143,-4.3126E-05
109.5614143,-4.28887E-05
109.7614143,-3.55458E-05
109.9614143,-2.49397E-05
110.1614143,-1.64613E-05
110.3614143,-1.43126E-05
110.5614143,-1.94258E-05
110.7614143,-2.90696E-05
110.9614143,-3.83056E-05
111.1614143,-4.25145E-05
111.3614143,-3.97032E-05
111.5614143,-3.14412E-05
111.7614143,-2.1994E-05
111.9614143,-1.61245E-05
112.1614143,-1.66935E-05
112.3614143,-2.32676E-05
112.5614143,-3.24126E-05
112.7614143,-3.94855E-05
112.9614143,-4.09898E-05
113.1614143,-3.62996E-05
113.3614143,-2.79072E-05
113.5614143,-2.01037E-05
113.7614143,-1.67878E-05
113.9614143,-1.95189E-05
114.1614143,-2.67886E-05
114.3614143,-3.4848E-05
114.5614143,-3.96396E-05
114.7614143,-3.88377E-05
114.9614143,-3.29724E-05
115.1614143,-2.50991E-05
115.3614143,-1.92104E-05
115.5614143,-1.8213E-05
115.7614143,-2.24946E-05
115.9614143,-2.9787E-05
116.1614143,-3.63656E-05
116.3614143,-3.89499E-05
116.5614143,-3.63368E-05
116.7614143,-2.99549E-05
116.9614143,-2.30892E-05
117.1614143,-1.91924E-05
117.3614143,-2.01501E-05
117.5614143,-2.53704E-05
117.7614143,-3.21383E-05
117.9614143,-3.70259E-05
118.1614143,-3.76271E-05
118.3614143,-3.37391E-05
118.5614143,-2.74134E-05
118.7614143,-2.18763E-05
118.9614143,-1.98857E-05
119.1614143,-2.2358E-05
119.3614143,-2.79511E-05
119.5614143,-3.37895E-05
119.7614143,-3.69413E-05
119.9614143,-3.5889E-05
120.1614143,-3.12563E-05
120.3614143,-2.54472E-05
120.5614143,-2.14005E-05
120.7614143,-2.11044E-05
120.9614143,-2.46212E-05
121.1614143,-3.01001E-05
121.3614143,-3.47497E-05
121.5614143,-3.62589E-05
121.7614143,-3.39435E-05
121.9614143,-2.90516E-05
122.1614143,-2.40943E-05
122.3614143,-2.15579E-05
122.5614143,-2.26585E-05
122.7614143,-2.67607E-05
122.9614143,-3.1739E-05
123.1614143,-3.50781E-05
123.3614143,-3.51422E-05
123.5614143,-3.19745E-05
123.7614143,-2.72367E-05
123.9614143,-2.33395E-05
124.1614143,-2.22173E-05
124.3614143,-2.43689E-05
124.5614143,-2.86404E-05
124.7614143,-3.28419E-05
124.9614143,-3.48692E-05
125.1614143,-3.37564E-05
125.3614143,-3.01331E-05
125.5614143,-2.58731E-05
125.7614143,-2.31262E-05
125.9614143,-2.32348E-05
126.1614143,-2.60787E-05
126.3614143,-3.01695E-05
126.5614143,-3.3428E-05
126.7614143,-3.42402E-05
126.9614143,-3.22554E-05
127.1614143,-2.85324E-05
127.3614143,-2.49772E-05
127.5614143,-2.3368E-05
127.7614143,-2.44669E-05
127.9614143,-2.76607E-05
128.1614143,-3.13002E-05
128.3614143,-3.35511E-05
128.5614143,-3.33172E-05
128.7614143,-3.07727E-05
128.9614143,-2.7246E-05
129.1614143,-2.45274E-05
129.3614143,-2.39611E-05
129.5614143,-2.57815E-05
129.7614143,-2.90212E-05
129.9614143,-3.20237E-05
130.1614143,-3.32895E-05
130.3614143,-3.22243E-05
130.5614143,-2.94153E-05
130.7614143,-2.63105E-05
130.9614143,-2.4473E-05
131.1614143,-2.47948E-05
131.3614143,-2.70649E-05
131.5614143,-3.01006E-05
131.7614143,-3.23627E-05
131.9614143,-3.27353E-05
132.1614143,-3.1075E-05
132.3614143,-2.82606E-05
132.5614143,-2.57293E-05
132.7614143,-2.47435E-05
132.9614143,-2.57617E-05
133.1614143,-2.82276E-05
133.3614143,-3.08718E-05
133.5614143,-3.23648E-05
133.7614143,-3.19849E-05
133.9614143,-2.99655E-05
134.1614143,-2.73563E-05
134.3614143,-2.54788E-05
134.5614143,-2.52572E-05
134.7614143,-2.67647E-05
134.9614143,-2.92057E-05
135.1614143,-3.13353E-05
135.3614143,-3.20933E-05
135.5614143,-3.11313E-05
135.7614143,-2.8971E-05
135.9614143,-2.67226E-05
136.1614143,-2.55152E-05
136.3614143,-2.59301E-05
136.5614143,-2.77221E-05
136.7614143,-2.99612E-05
136.9614143,-3.15149E-05
137.1614143,-3.16201E-05
137.3614143,-3.02575E-05
137.5614143,-2.81437E-05
137.7614143,-2.63554E-05
137.9614143,-2.57816E-05
138.1614143,-2.6682E-05
138.3614143,-2.85714E-05
138.5614143,-3.04799E-05
138.7614143,-3.14506E-05
138.9614143,-3.10185E-05
139.1614143,-2.94324E-05
139.3614143,-2.75138E-05
139.5614143,-2.62319E-05
139.7614143,-2.62148E-05
139.9614143,-2.74419E-05
140.1614143,-2.92696E-05
140.3614143,-3.07679E-05
140.5614143,-3.11934E-05
140.7614143,-3.03576E-05
140.9614143,-2.87083E-05
141.1614143,-2.70908E-05
141.3614143,-2.63153E-05
141.5614143,-2.6751E-05
141.7614143,-2.81518E-05
141.9614143,-2.97933E-05
142.1614143,-3.08473E-05
142.3614143,-3.07988E-05
142.5614143,-2.96977E-05
142.7614143,-2.81199E-05
142.9614143,-2.68673E-05
143.1614143,-2.65602E-05
143.3614143,-2.73309E-05
143.5614143,-2.87683E-05
143.7614143,-3.01365E-05
143.9614143,-3.07514E-05
144.1614143,-3.03221E-05
144.3614143,-2.90878E-05
144.5614143,-2.76855E-05
144.7614143,-2.68221E-05
144.9614143,-2.6918E-05
145.1614143,-2.7903E-05
145.3614143,-2.9263E-05
145.5614143,-3.03077E-05
145.7614143,-3.05207E-05
145.9614143,-2.98144E-05
146.1614143,-2.85639E-05
146.3614143,-2.74084E-05
146.5614143,-2.69251E-05
146.7614143,-2.73406E-05
146.9614143,-2.84261E-05
147.1614143,-2.96221E-05
147.3614143,-3.03265E-05
147.5614143,-3.01976E-05
147.7614143,-2.93192E-05
147.9614143,-2.81487E-05
148.1614143,-2.72795E-05
148.3614143,-2.71405E-05
148.5614143,-2.77844E-05
148.7614143,-2.88706E-05
148.9614143,-2.98445E-05
149.1614143,-3.02204E-05
149.3614143,-2.98237E-05
149.5614143,-2.88711E-05
149.7614143,-2.78527E-05
149.9614143,-2.72805E-05
150.1614143,-2.74311E-05
150.3614143,-2.82124E-05
150.5614143,-2.92183E-05
150.7614143,-2.99394E-05
150.9614143,-3.00208E-05
151.1614143,-2.94365E-05
151.3614143,-2.84945E-05
151.5614143,-2.76753E-05
151.7614143,-2.73867E-05
151.9614143,-2.77611E-05
152.1614143,-2.85956E-05
152.3614143,-2.94614E-05
152.5614143,-2.99238E-05
152.7614143,-2.97603E-05
152.9614143,-2.90672E-05
153.1614143,-2.82041E-05
153.3614143,-2.76075E-05
153.5614143,-2.75704E-05
153.7614143,-2.80984E-05
153.9614143,-2.89139E-05
154.1614143,-2.96016E-05
154.3614143,-2.98197E-05
154.5614143,-2.94697E-05
154.7614143,-2.874E-05
154.9614143,-2.80052E-05
155.1614143,-2.76336E-05
155.3614143,-2.78032E-05
155.5614143,-2.84165E-05
155.7614143,-2.9156E-05
155.9614143,-2.9648E-05
156.1614143,-2.96516E-05
156.3614143,-2.91763E-05
156.5614143,-2.84713E-05
156.7614143,-2.78952E-05
156.9614143,-2.77339E-05
157.1614143,-2.80586E-05
157.3614143,-2.86955E-05
157.5614143,-2.93181E-05
157.7614143,-2.96147E-05
157.9614143,-2.94441E-05
158.1614143,-2.89026E-05
158.3614143,-2.82701E-05
158.5614143,-2.78657E-05
158.7614143,-2.78869E-05
158.9614143,-2.83133E-05
159.1614143,-2.89218E-05
159.3614143,-2.94033E-05
159.5614143,-2.95193E-05
159.7614143,-2.92201E-05
159.9614143,-2.86652E-05
160.1614143,-2.81386E-05
160.3614143,-2.79036E-05
160.5614143,-2.80713E-05
160.7614143,-2.85484E-05
160.9614143,-2.90886E-05
161.1614143,-2.94198E-05
161.3614143,-2.93806E-05
161.5614143,-2.89994E-05
161.7614143,-2.84749E-05
161.9614143,-2.80734E-05
162.1614143,-2.79933E-05
162.3614143,-2.82674E-05
162.5614143,-2.87501E-05
162.7614143,-2.91947E-05
162.9614143,-2.93792E-05
163.1614143,-2.92172E-05
163.3614143,-2.87977E-05
163.5614143,-2.8337E-05
163.7614143,-2.8067E-05
163.9614143,-2.81185E-05
164.1614143,-2.84584E-05
164.3614143,-2.89098E-05
164.5614143,-2.92437E-05
164.7614143,-2.92955E-05
164.9614143,-2.90458E-05
165.1614143,-2.86266E-05
165.3614143,-2.82519E-05
165.5614143,-2.81086E-05
165.7614143,-2.82631E-05
165.9614143,-2.86311E-05
166.1614143,-2.90234E-05
166.3614143,-2.92426E-05
166.5614143,-2.91829E-05
166.7614143,-2.88807E-05
166.9614143,-2.84929E-05
167.1614143,-2.8216E-05
167.3614143,-2.81861E-05
167.5614143,-2.84126E-05
167.7614143,-2.87761E-05
167.9614143,-2.90912E-05
168.1614143,-2.92011E-05
168.3614143,-2.90554E-05
168.5614143,-2.8733E-05
168.7614143,-2.83996E-05
168.9614143,-2.82226E-05
169.1614143,-2.8287E-05
169.3614143,-2.8555E-05
169.5614143,-2.88877E-05
169.7614143,-2.91167E-05
169.9614143,-2.91298E-05
170.1614143,-2.89252E-05
170.3614143,-2.86105E-05
170.5614143,-2.83461E-05
170.7614143,-2.82632E-05
170.9614143,-2.83993E-05
171.1614143,-2.86811E-05
171.3614143,-2.8964E-05
171.5614143,-2.91062E-05
171.7614143,-2.90396E-05
171.9614143,-2.88025E-05
172.1614143,-2.85175E-05
172.3614143,-2.83287E-05
172.5614143,-2.83284E-05
172.7614143,-2.85125E-05
172.9614143,-2.87844E-05
173.1614143,-2.90059E-05
173.3614143,-2.90671E-05
173.5614143,-2.89409E-05
173.7614143,-2.8695E-05
173.9614143,-2.84554E-05
174.1614143,-2.83419E-05
174.3614143,-2.84087E-05
174.5614143,-2.8618E-05
174.7614143,-2.88617E-05
174.9614143,-2.90169E-05
175.1614143,-2.90078E-05
175.3614143,-2.88427E-05
175.5614143,-2.8608E-05
175.7614143,-2.84229E-05
175.9614143,-2.83791E-05
176.1614143,-2.84952E-05
176.3614143,-2.87095E-05
176.5614143,-2.89121E-05
176.7614143,-2.90019E-05
176.9614143,-2.89364E-05
177.1614143,-2.8752E-05
177.3614143,-2.85439E-05
177.5614143,-2.84169E-05
177.7614143,-2.84328E-05
177.9614143,-2.85804E-05
178.1614143,-2.87826E-05
178.3614143,-2.89369E-05
178.5614143,-2.8967E-05
178.7614143,-2.88607E-05
178.9614143,-2.86744E-05
179.1614143,-2.85033E-05
179.3614143,-2.84328E-05
179.5614143,-2.8496E-05
179.7614143,-2.86581E-05
179.9614143,-2.88356E-05
180.1614143,-2.89391E-05
180.3614143,-2.89185E-05
180.5614143,-2.8787E-05
180.7614143,-2.8613E-05
180.9614143,-2.84847E-05
181.1614143,-2.84654E-05
181.3614143,-2.85622E-05
181.5614143,-2.8724E-05
181.7614143,-2.88681E-05
181.9614143,-2.89228E-05
182.1614143,-2.88626E-05
182.3614143,-2.87204E-05
182.5614143,-2.85694E-05
182.7614143,-2.84854E-05
182.9614143,-2.8509E-05
183.1614143,-2.86259E-05
183.3614143,-2.87754E-05
183.5614143,-2.88817E-05
183.7614143,-2.88927E-05
183.9614143,-2.88049E-05
184.1614143,-2.86646E-05
184.3614143,-2.85434E-05
184.5614143,-2.85016E-05
184.7614143,-2.85583E-05
184.9614143,-2.86828E-05
185.1614143,-2.88112E-05
185.3614143,-2.8879E-05
185.5614143,-2.88536E-05
185.7614143,-2.875E-05
185.9614143,-2.86217E-05
186.1614143,-2.85338E-05
186.3614143,-2.85293E-05
186.5614143,-2.86086E-05
186.7614143,-2.87299E-05
186.9614143,-2.88316E-05
187.1614143,-2.88631E-05
187.3614143,-2.88102E-05
187.5614143,-2.87014E-05
187.7614143,-2.85925E-05
187.9614143,-2.85381E-05
188.1614143,-2.85642E-05
188.3614143,-2.86559E-05
188.5614143,-2.87657E-05
188.7614143,-2.88381E-05
188.9614143,-2.88378E-05
189.1614143,-2.87665E-05
189.3614143,-2.86616E-05
189.5614143,-2.85765E-05
189.7614143,-2.85533E-05
189.9614143,-2.86023E-05
190.1614143,-2.86972E-05
190.3614143,-2.87895E-05
190.5614143,-2.88329E-05
190.7614143,-2.88067E-05
190.9614143,-2.87258E-05
191.1614143,-2.86319E-05
191.3614143,-2.85724E-05
191.5614143,-2.85763E-05
191.7614143,-2.86402E-05
191.9614143,-2.87307E-05
192.1614143,-2.88019E-05
192.3614143,-2.88184E-05
192.5614143,-2.87733E-05
192.7614143,-2.86906E-05
192.9614143,-2.86126E-05
193.1614143,-2.85783E-05
193.3614143,-2.86039E-05
193.5614143,-2.86752E-05
193.7614143,-2.87553E-05
193.9614143,-2.8804E-05
194.1614143,-2.87976E-05
194.3614143,-2.87404E-05
194.5614143,-2.86625E-05
194.7614143,-2.86032E-05
194.9614143,-2.85919E-05
195.1614143,-2.86332E-05
195.3614143,-2.87051E-05
195.5614143,-2.87709E-05
195.7614143,-2.87978E-05
195.9614143,-2.87731E-05
196.1614143,-2.87105E-05
196.3614143,-2.86422E-05
196.5614143,-2.86025E-05
196.7614143,-2.86107E-05
196.9614143,-2.86616E-05
197.1614143,-2.87287E-05
197.3614143,-2.87779E-05
197.5614143,-2.87851E-05
197.7614143,-2.87476E-05
197.9614143,-2.86851E-05
198.1614143,-2.86297E-05
198.3614143,-2.86089E-05
198.5614143,-2.86323E-05
198.7614143,-2.86872E-05
198.9614143,-2.87454E-05
199.1614143,-2.87776E-05
199.3614143,-2.87682E-05
199.5614143,-2.8723E-05
199.7614143,-2.86654E-05
199.9614143,-2.86246E-05
200.1614143,-2.86206E-05


==> data/dataDispStraightColisionNewAutomC1533ip669.csv <==
0,0.
0.0002,8.236902805670738e-9
0.0004,4.002325394549521e-8
0.0006000000000000001,1.0279069446830404e-7
0.0008500000000000001,2.2514164853127483e-7
0.0011,3.962859875451648e-7
0.00135,6.165441387116074e-7
0.0016625000000000001,9.617355722132464e-7
0.001975,1.3855323374191458e-6
0.0022875,1.8890017353239326e-6
0.002678125,2.6319578683144928e-6
0.00306875,3.502738435912638e-6
0.0034593749999999998,4.5028975362264476e-6
0.00394765625,5.9371434591916705e-6
0.0044359375,7.57786119387416e-6
0.00492421875,9.42688314488896e-6
0.0055345703125,0.000012033394636101234
0.006144921875,0.000014969923851824648
0.0067552734375,0.000018238119552390222
0.007518212890625,0.00002279147116074796
0.00828115234375,0.00002786596888476957
0.009044091796875,0.000033461962085627335
0.00999776611328125,0.000041189553078447144
0.0109514404296875,0.000049729135777838786
0.01190511474609375,0.00005907747372743164
0.013097207641601563,0.00007189349689242599
0.014289300537109376,0.00008595705758110341
0.015481393432617188,0.00010125763225046324
0.016971509552001954,0.00012210510652006757
0.01846162567138672,0.0001448454799037719
0.019951741790771485,0.00016945655617143292
0.021814386940002442,0.00020281701041951892
0.0236770320892334,0.0002390259724160444
0.025539677238464356,0.0002780447940805067
0.027867983675003052,0.00033071581366951467
0.03019629011154175,0.00038766631766937697
0.032524596548080445,0.0004488463331186593
0.035434979593753815,0.0005312047459050881
0.038345362639427186,0.0006200514914879711
0.041255745685100556,0.0007153547204925141
0.04489372449219227,0.0008435611920984143
0.04853170329928398,0.0009819183299478024
0.052169682106375695,0.0011305800185599745
0.056717155615240336,0.0013313474128551586
0.06126462912410498,0.0015494915157273914
0.06581210263296962,0.0017862420416222308
0.07149644451905042,0.0021112426333628723
0.07718078640513122,0.0024731350780582226
0.08286512829121202,0.0028791860852673155
0.08997055564881302,0.0034673881691693986
0.09707598300641403,0.004180302894921785
0.10418141036401503,0.0050955511562633254
0.10862230246251565,0.0058357054355825
0.11306319456101628,0.00686544784284941
0.1152836406102666,0.007606165038129997
0.11667141939104804,0.008302501059851274
0.11736530878143876,0.00889265595588868
0.11753878112903644,0.009021125968070792
0.11771810096909449,0.008997594890943303
0.11789742080915254,0.008873599804861724
0.11807674064921059,0.008780314837404664
0.11824495124366666,0.00874843017312936
0.11837266224438318,0.008747027466484328
0.11850037324509971,0.008753747170533368
0.11862808424581624,0.008760581163845798
0.11875368622852692,0.008766168254503525
0.11885594095805653,0.008772591854530318
0.11892928085527131,0.008779925309594944
0.11898425208239269,0.008787476801150712
0.1190292809213661,0.008795133657544673
0.1190743097603395,0.008804162903063942
0.11911933859931291,0.008814535292093799
0.11916089172502672,0.00882521151028476
0.11920244485074054,0.008836789634158793
0.11924399797645435,0.008849031402788282
0.11928387265280707,0.0088610937066682
0.11932374732915979,0.008873061171878936
0.11936362200551251,0.008884433224719188
0.11939962589330239,0.008893709305568178
0.11943562978109226,0.00890154732423243
0.11947163366888214,0.008907492016751808
0.11950077551147548,0.008910668692229022
0.11952519014762134,0.008912101280148695
0.11954531601159574,0.00891242134836919
0.11956175666537609,0.008912115405996276
0.11957513147211646,0.008911504681622405
0.11958600050494328,0.008910780864096435
0.11959483895872355,0.008910049570926427
0.11960203703249628,0.008909364136029031
0.119607910028061,0.008908747874242832
0.11961271101292621,0.008908207626729135
0.11961664276854632,0.00890774165209348
0.1196198679643585,0.008907344096435814
0.11962251741628233,0.008907007464956254
0.11962469664721183,0.008906723947066864
0.11962649104966916,0.008906486091942266
0.1196279699388942,0.008906287120445198
0.11962918973952225,0.008906121037037279
0.11963019649957225,0.008905982635016588
0.11963102788264823,0.008905867448025783
0.11963171475418617,0.008905771677614749
0.11963228245051524,0.008905692113294327
0.1196327517987461,0.008905626053852169
0.11963313993981434,0.00890557123430671
0.11963346099515458,0.008905525760382095
0.11963372660849103,0.008905488051003215
0.11963394638740556,0.008905456788568755
0.11963412826411188,0.008905430876394196
0.11963427879086297,0.008905409402560491
0.11963440338226568,0.00890539160937535
0.11963450651435047,0.008905376867683537
0.11963459188831978,0.008905364655326422
0.11963466256541178,0.008905354539122227
0.11963472107805656,0.008905346159823897
0.1196347695215601,0.008905339219582281
0.11963480962978734,0.008905333471508523
0.12045355962978735,0.00883392752482765
0.12127230962978736,0.008842119669854868
0.12209105962978736,0.008800339185900766
0.12244047869106124,0.008772639159017624
0.12278989775233512,0.008793149870490503
0.123139316813609,0.008814292689179486
0.12342622613116494,0.008809093300930416
0.12371313544872088,0.008813514443328807
0.12400004476627682,0.008840110278846042
0.12435868141322176,0.00886007595394607
0.12464349843787148,0.008854973476079976
0.1249283154625212,0.008859332614077804
0.12521313248717092,0.008882890898312203
0.125515831630602,0.008899513986396613
0.1258185307740331,0.008894265345672607
0.1261212299174642,0.008892920008521883
0.12649260778242208,0.008911957956785545
0.12686398564737997,0.00892105629235925
0.12723536351233786,0.008911306746988767
0.12769958584353522,0.008914688650706267
0.12816380817473258,0.008924140976747808
0.12862803050592994,0.008912534357419646
0.12920830841992664,0.008906257183571372
0.12978858633392334,0.008907755775894458
0.13036886424792005,0.008895349460403346
0.13107005895375895,0.008900520552190738
0.1314960851667841,0.008910123239141716
0.1318167737764706,0.008908324438906452
0.13202260711851055,0.008907050324481738
0.1321635200219289,0.008908523954901087
0.1322617782272797,0.008910327623616654
0.13232993559850298,0.008911481013155274
0.1323768702877568,0.008912032216653987
0.1324107083303287,0.008912242175015822
0.1324358320537728,0.008912276860481764
0.13245484558193826,0.008912228495479926
0.13246938342827844,0.00891214638211139
0.1324805270224922,0.008912056471462489
0.13248908083520705,0.008911971464555518
0.1324956516188035,0.008911896718060117
0.13250070103004147,0.008911833707126015
0.1325045820035358,0.008911781993761136
0.13250756511793646,0.008911740309458259
0.13250985811620067,0.008911707128105425
0.13251162062239416,0.008911680951083516
0.13251297533141415,0.008911660434281089
0.13251401656663578,0.00891164443112443
0.13251481684275276,0.008911631993388115
0.13251543190701223,0.008911622352755662
0.13251590462419577,0.008911614895238975
0.13251626795881963,0.008911609134952165
0.1325165472329895,0.008911604690600167
0.13251676190177403,0.008911601264478488
0.13251692691464192,0.008911598625021581
0.13251705376011413,0.008911596592616467
0.1325171512677064,0.008911595028242727
0.1325172262237623,0.008911593824471549
0.13251728384448785,0.008911592898388145
0.13251732813937098,0.008911592186057504
0.133792328139371,0.008867197579079153
0.134758346203744,0.008825019525725147
0.13541564790149974,0.0087939056241443
0.13589872989755467,0.00876724278213851
0.13629438177473163,0.008749408434494805
0.13662743293374763,0.008732790402052713
0.1369097662894893,0.00871582522203077
0.1371486640851801,0.008702645752718957
0.13738756188087087,0.008691701481134375
0.13762645967656165,0.008680217772519323
0.13787472763089878,0.008665684613521418
0.1381229955852359,0.008650492666179795
0.13837126353957305,0.00863724383210941
0.1386700512357657,0.008622385354119674
0.13896883893195836,0.008605413352886487
0.139267626628151,0.008587145987976823
0.13964111124839182,0.008566474494961457
0.14001459586863263,0.008546350589453454
0.14038808048887344,0.008523895044569536
0.14085493626417445,0.008496314826280582
0.14132179203947545,0.008470345319533414
0.14178864781477646,0.008442445612249083
0.14237221753390272,0.008407412108465514
0.142955787253029,0.008373786277287007
0.14353935697215525,0.00833837953520732
0.14426881912106307,0.008294518446453923
0.14499828126997089,0.00825123094584999
0.1457277434188787,0.008206427027322397
0.1466395711050135,0.008151617026319962
0.14755139879114829,0.008096156016942796
0.14846322647728308,0.008040421175007795
0.14960301108495155,0.007971586849787122
0.15074279569262003,0.007901984387682977
0.1518825803002885,0.007833494691919886
0.1533073110598741,0.007747885165871897
0.1547320418194597,0.007663518093485487
0.1561567725790453,0.007580499422204748
0.1579376860285273,0.007478781254105004
0.15971859947800932,0.007380606589837539
0.16149951292749132,0.0072857385711475355
0.16372565473934383,0.0071737934997561535
0.16595179655119635,0.007069168091889021
0.16817793836304887,0.006973395575583253
0.1709606156278645,0.006866443697762854
0.17374329289268012,0.006774915470534866
0.17652597015749574,0.006699053591258304
0.1800043167385153,0.006626502776372417
0.18348266331953486,0.00657808794430035
0.18696100990055442,0.00655249252097161
0.19130894312682886,0.006549839724246406
0.1956568763531033,0.006575763536547202
0.20000480957937775,0.00662579769445574
0.20543972611222078,0.00671439038381101
0.2108746426450638,0.006823877881343904
0.21630955917790684,0.006945317064584106
0.22310320484396065,0.007101171171366528
0.22989685051001446,0.007247987854118076
0.23669049617606827,0.007372217603209486
0.24518255325863553,0.007476476677984912
0.25367461034120276,0.007507176301739362
0.26216666742377004,0.007451484856309651
0.2727817387769791,0.007254939877687466
0.28339681013018814,0.006927748198290503
0.2940118814833972,0.006496900236931542
0.3072807206749085,0.005873117949129215
0.32054955986641986,0.0052250470850184845
0.3338183990579312,0.004619296809364626
0.35040444804732035,0.0039859305921107185
0.3669904970367095,0.0035083743847605592
0.38357654602609864,0.003155538306814033
0.4043091072628351,0.0027781826616332566
0.42504166849957153,0.00233870775256299
0.445774229736308,0.0017385788330859593
0.4716899312822286,0.0007597385903463244
0.4976056328281492,-0.00034282334546891305
0.5235213343740698,-0.0013890024299275557
0.5559159613064705,-0.0024688816562158343
0.5883105882388712,-0.003345259596030762
0.6207052151712719,-0.004188967253508545
0.6611984988367727,-0.005346926655827828
0.7016917825022736,-0.0065145253617673
0.7421850661677745,-0.00747276824033884
0.7928016707496506,-0.008287665989727718
0.8434182753315267,-0.008842190459813524
0.8940348799134028,-0.009237640892554397
0.957305635640748,-0.009329164010658527
1.0205763913680932,-0.008854810277355098
1.0838471470954383,-0.007952426668445882
1.1629355917546198,-0.006387118899107855
1.2420240364138013,-0.004312101199940087
1.3211124810729828,-0.0018676321403826757
1.4199730368969596,0.0012674103593429869
1.5188335927209364,0.004149836316860665
1.6176941485449132,0.006330881724660887
1.741269843324884,0.0073510390083528325
1.8648455381048552,0.006310742076741869
1.9884212328848263,0.0036084656841898913
2.14289085135979,-0.0008733327489347239
2.297360469834754,-0.005096334003300557
2.451830088309718,-0.007848867944545857
2.6449171114034224,-0.008218109662738424
2.838004134497127,-0.005200053978054557
3.0310911575908315,-0.00010847906092596058
3.2310911575908317,0.004821652211588272
3.431091157590832,0.006633560756143759
3.631091157590832,0.004280565052625602
3.831091157590832,-0.0006245898549222828
4.031091157590832,-0.0053177184585992895
4.231091157590832,-0.007586063622157023
4.431091157590832,-0.0064996919718168225
4.6310911575908325,-0.002579485477913809
4.831091157590833,0.002340959214852012
5.031091157590833,0.005665242482608605
5.231091157590833,0.0054555026326602064
5.431091157590833,0.0019565605230571917
5.631091157590833,-0.002683472126955748
5.8310911575908335,-0.006079590507971485
6.031091157590834,-0.006735450701387926
6.231091157590834,-0.004418216229642363
6.431091157590834,-0.00019347181513228992
6.631091157590834,0.0038641830161299674
6.831091157590834,0.0055108537722250595
7.031091157590835,0.00381918328041521
7.231091157590835,-0.00008327368341994675
7.431091157590835,-0.004004397634981441
7.631091157590835,-0.006071858278512717
7.831091157590835,-0.0054175303792473005
8.031091157590835,-0.0023706816330361386
8.231091157590834,0.0016399045980528414
8.431091157590833,0.004542872075497046
8.631091157590832,0.004699269414958261
8.831091157590832,0.002099284121654651
9.031091157590831,-0.0016788975524860725
9.23109115759083,-0.004667411587959778
9.43109115759083,-0.005514485778752649
9.631091157590829,-0.0038919047615609413
9.831091157590828,-0.0005574900638710585
10.031091157590827,0.002865146546412559
10.231091157590827,0.004538757296418235
10.431091157590826,0.00353510529774154
10.631091157590825,0.0005257520397417883
10.831091157590825,-0.0027902659934249214
11.031091157590824,-0.00478895599154793
11.231091157590823,-0.004602528836039156
11.431091157590823,-0.002352018617301062
11.631091157590822,0.0009013329154929392
11.831091157590821,0.003509870672959042
12.03109115759082,0.0040447039704068315
12.23109115759082,0.0022539744807805423
12.431091157590819,-0.0007771641721208191
12.631091157590818,-0.0034413499307359074
12.831091157590818,-0.004494355939066741
13.031091157590817,-0.0035002534547864195
13.231091157590816,-0.0009382498461022947
13.431091157590815,0.0019508843627854384
13.631091157590815,0.0036560993318727345
13.831091157590814,0.0032475489426308313
14.031091157590813,0.0010211344849643637
14.231091157590813,-0.0017567000373994275
14.431091157590812,-0.003688693621352686
14.631091157590811,-0.0039050379616310084
14.83109115759081,-0.0023419869793440034
15.03109115759081,0.0002544584253903719
15.231091157590809,0.0025884794717682723
15.431091157590808,0.0034148939664215613
15.631091157590808,0.002307307750820034
15.831091157590807,-0.00005819280676123257
16.031091157590808,-0.0024060042023757644
16.231091157590807,-0.00360448161819961
16.431091157590807,-0.003132357509193033
16.631091157590806,-0.0012337727601798142
16.831091157590805,0.001171490090678198
17.031091157590804,0.0028508334032057206
17.231091157590804,0.0029052754952526745
17.431091157590803,0.0013490968667002308
17.631091157590802,-0.0009255459186085976
17.8310911575908,-0.0027470720554937005
18.0310911575908,-0.0032667244173624405
18.2310911575908,-0.002274456382733446
18.4310911575908,-0.0002544092962958985
18.6310911575908,0.001793708346471867
18.831091157590798,0.0028006658718157888
19.031091157590797,0.002239193796872447
19.231091157590797,0.0004629020944315894
19.431091157590796,-0.0015570712790378286
19.631091157590795,-0.0028195360703895684
19.831091157590794,-0.002753120495439884
20.031091157590794,-0.0014142678150465093
20.231091157590793,0.0005437154092840593
20.431091157590792,0.002131499152079619
20.63109115759079,0.002513910919131831
20.83109115759079,0.0015125434400204492
21.03109115759079,-0.00029261927790387573
21.23109115759079,-0.001953756227541563
21.43109115759079,-0.0026730384970706416
21.631091157590788,-0.002136851561821212
21.831091157590787,-0.000618037809043052
22.031091157590787,0.0011332012207652868
22.231091157590786,0.002217500899108156
22.431091157590785,0.0020689368852036356
22.631091157590784,0.0008011388179930234
22.831091157590784,-0.0008848664742533174
23.031091157590783,-0.002133905150261384
23.231091157590782,-0.0023617414008520387
23.43109115759078,-0.0014834660662087322
23.63109115759078,0.00006563995172070531
23.83109115759078,0.0015090227498973084
24.03109115759078,0.002098703005500844
24.23109115759078,0.0015386038064689512
24.431091157590778,0.0001601464200586997
24.631091157590777,-0.0013019364193332921
24.831091157590777,-0.0021273236814777106
25.031091157590776,-0.0019401518298461208
25.231091157590775,-0.0008484957304068302
25.431091157590775,0.0006060026146723755
25.631091157590774,0.0016846178900396535
25.831091157590773,0.001828892627327018
26.031091157590772,0.0009852663652686485
26.23109115759077,-0.0003744198168110708
26.43109115759077,-0.0015477480914520489
26.63109115759077,-0.0019707105485210555
26.83109115759077,-0.00145982810558471
27.03109115759077,-0.00027574259224626867
27.231091157590768,0.00098924969620719
27.431091157590767,0.0016870390743066242
27.631091157590767,0.001462269653931125
27.831091157590766,0.000458313494040438
28.031091157590765,-0.0007831763670963245
28.231091157590765,-0.0016377855030887615
28.431091157590764,-0.0017039086351022796
28.631091157590763,-0.0009667697530842623
28.831091157590762,0.0002036744982388338
29.03109115759076,0.0012165667600871012
29.23109115759076,0.001551784355968666
29.43109115759076,0.0010486787061554205
29.63109115759076,-6.394320708971277e-6
29.83109115759076,-0.001060470492014848
30.031091157590758,-0.0015954180404199854
30.231091157590757,-0.0013668108255877262
30.431091157590757,-0.00049943856556273
30.631091157590756,0.0005714004704442412
30.831091157590755,0.0013012281991973437
31.031091157590755,0.0013179386446895156
31.231091157590754,0.0006305281792420973
31.431091157590753,-0.000385827379067055
31.631091157590753,-0.0012114540309754692
31.831091157590752,-0.0014487200696598993
32.03109115759075,-0.0009968225824459865
32.231091157590754,-0.0000874415948764626
32.43109115759076,0.0008210181455662498
32.63109115759076,0.0012651511021225933
32.83109115759076,0.0010240967623425675
33.031091157590765,0.00024120052048610968
33.23109115759077,-0.0006683444043268517
33.43109115759077,-0.0012492980906649172
33.631091157590774,-0.0012277316572186841
33.83109115759078,-0.0006268555173141851
34.03109115759078,0.0002490717582628178
34.23109115759078,0.0009564147354501594
34.431091157590785,0.001135340067011049
34.63109115759079,0.000705313039310166
34.83109115759079,-0.00009536764581784926
35.031091157590794,-0.0008518684268589981
35.2310911575908,-0.0011926218065283283
35.4310911575908,-0.0009621339231376523
35.6310911575908,-0.0002838688192956998
35.831091157590805,0.0004992802040222653
36.03109115759081,0.000989562029880503
36.23109115759081,0.0009406158801155528
36.431091157590814,0.00039111253750154825
36.63109115759082,-0.0003642729998054877
36.83109115759082,-0.0009419153116065257
37.03109115759082,-0.0010631716227266028
37.231091157590825,-0.000679341201714156
37.43109115759083,0.000012011805184635526
37.63109115759083,0.0006608818603082202
37.83109115759083,0.0009380032647639048
38.031091157590836,0.0007089030173800276
38.23109115759084,0.00010445424238905566
38.43109115759084,-0.0005586921629318851
38.631091157590845,-0.0009496202627836535
38.83109115759085,-0.000883778005241451
39.03109115759085,-0.0004030298723536619
39.23109115759085,0.0002477856760417657
39.431091157590856,0.0007387389389298022
39.63109115759086,0.0008223440688278391
39.83109115759086,0.000465211537774055
40.031091157590865,-0.0001385357322899553
40.23109115759087,-0.0006786124386602764
40.43109115759087,-0.000889854200339278
40.63109115759087,-0.0006766171355557778
40.831091157590876,-0.00015212769079748158
41.03109115759088,0.0004173078374400866
41.23109115759088,0.0007431670540723623
41.431091157590885,0.0006639929910812214
41.63109115759089,0.00023032761985512058
41.83109115759089,-0.00032825897563721197
42.03109115759089,-0.0007294103649089683
42.231091157590896,-0.0007794936590147091
42.4310911575909,-0.0004618066851674729
42.6310911575909,0.0000597244718028854
42.831091157590905,0.0005205385930176019
43.03109115759091,0.0006880832214601444
43.23109115759091,0.00048331471512615674
43.43109115759091,0.00002014374240308394
43.631091157590916,-0.0004609479721775331
43.83109115759092,-0.0007203945033588431
44.03109115759092,-0.0006358927112098887
44.231091157590924,-0.00025636123190790573
44.43109115759093,0.00022425246935105513
44.63109115759093,0.0005624360940235184
44.83109115759093,0.0005892109780126192
45.031091157590936,0.00029827175309907205
45.23109115759094,-0.00015448423216048862
45.43109115759094,-0.0005377270140286224
45.631091157590944,-0.0006633967088211692
45.83109115759095,-0.0004755963644311794
46.03109115759095,-0.00007352240570980846
46.23109115759095,0.0003382175773168786
46.431091157590956,0.0005516417671286929
46.63109115759096,0.00046249729695553186
46.83109115759096,0.00012355735211532734
47.031091157590964,-0.0002874787203975644
47.23109115759097,-0.0005635486113419505
47.43109115759097,-0.0005714750000181299


==> data/dataDispStraightColisionNewAutomC1566ip66.csv <==
0,0.
0.0002,1.2766777829301265e-8
0.0004,6.203406043991243e-8
0.0006000000000000001,1.5932081380786623e-7
0.0008500000000000001,3.489605293400106e-7
0.0011,6.142302410228682e-7
0.00135,9.55627757082285e-7
0.0016625000000000001,1.490675160620577e-6
0.001975,2.1475679140001667e-6
0.0022875,2.927963981853424e-6
0.002678125,4.079591512527786e-6
0.00306875,5.4293816379581216e-6
0.0034593749999999998,6.979756061134762e-6
0.00394765625,9.203088354334909e-6
0.0044359375,0.000011746584982654638
0.00492421875,0.000014613125994549142
0.0055345703125,0.000018654231386437593
0.006144921875,0.00002320730795602165
0.0067552734375,0.000028275010495962575
0.007518212890625,0.00003533613384038252
0.00828115234375,0.000043206303762250406
0.009044091796875,0.000051886372802228186
0.00999776611328125,0.00006387476785172894
0.0109514404296875,0.0000771255235732215
0.01190511474609375,0.00009163445796692168
0.013097207641601563,0.00011153102047464292
0.014289300537109376,0.00013337187406536576
0.015481393432617188,0.0001571428075377174
0.016971509552001954,0.00018954691179562822
0.01846162567138672,0.00022491394001141897
0.019951741790771485,0.00026321524527774844
0.021814386940002442,0.0003151755426059687
0.0236770320892334,0.0003716305490599881
0.025539677238464356,0.0004325388112948501
0.027867983675003052,0.0005148837480599853
0.03019629011154175,0.0006040851010638678
0.032524596548080445,0.0007001125268131223
0.035434979593753815,0.0008297364468721246
0.038345362639427186,0.0009700520042443641
0.041255745685100556,0.001121155831821314
0.04489372449219227,0.001325494539827341
0.04853170329928398,0.0015475091209804317
0.052169682106375695,0.0017879917929426795
0.056717155615240336,0.0021164453906085405
0.06126462912410498,0.0024788406711718797
0.06581210263296962,0.0028798828434400633
0.07149644451905042,0.0034472765133054
0.07718078640513122,0.004109293584329246
0.08286512829121202,0.004907838917699875
0.08997055564881302,0.0062974402607068655
0.09352326932761353,0.007327906797467757
0.09529962616701378,0.008070062835596178
0.09640984919163893,0.008926174227273678
0.09668740494779522,0.009156075501473671
0.09696496070395151,0.009147711708361676
0.09731190539914687,0.008870433596352378
0.09765885009434223,0.008664922646636253
0.0980057947895376,0.00862231442789196
0.09832891175942667,0.008637529728392353
0.09865202872931574,0.008685937886487366
0.09889778256590351,0.008761103366938298
0.09914353640249128,0.008882839018684884
0.09938929023907905,0.00900399142720415
0.099617585347235,0.009029920093897928
0.09984588045539095,0.008971439549483729
0.10007417556354689,0.008926050738750982
0.10027959840156389,0.008940911956034761
0.10048502123958089,0.00898168568822071
0.10065399948263266,0.008991871910160544
0.10082297772568444,0.008962164546023468
0.10099195596873621,0.008921441374520986
0.10114045402025436,0.00890258063613647
0.1012889520717725,0.008907354245008223
0.10143745012329065,0.008930013012311947
0.10156701099582904,0.008951400716063668
0.10169657186836743,0.008958057510830193
0.10182613274090582,0.008945069959359179
0.10197858177945499,0.008919802940990651
0.10213103081800415,0.00890361306240523
0.10224439295303608,0.008904297085716566
0.10235775508806802,0.008916538904908747
0.10247111722309996,0.008936951741259792
0.10257747862656348,0.008957067274143436
0.10268384003002701,0.008970036325458647
0.10279020143349053,0.008971509166098002
0.1028983909547836,0.008964112432643202
0.10300658047607668,0.00895501616870693
0.10311476999736975,0.008950478837834713
0.1032148856030987,0.008953005222598813
0.10331500120882765,0.00896214388890178
0.1034151168145566,0.008975975684025816
0.10353437009939048,0.008993039884308635
0.10365362338422436,0.00900403593728796
0.10377287666905824,0.009005501112286485
0.103899219526406,0.009000165158974413
0.10402556238375377,0.008995127353067327
0.10415190524110153,0.008996231565258472
0.1042894685463527,0.009006204558763711
0.10442703185160386,0.009021750638619822
0.10456459515685503,0.009035128336490375
0.10473046139288555,0.009039570810196042
0.10489632762891608,0.009033492605402232
0.10506219386494661,0.009028120797705107
0.10525524320011556,0.009033787924114405
0.10544829253528451,0.009049531223991806
0.10564134187045346,0.009061205114742763
0.10588044988284326,0.009058058143790751
0.10611955789523306,0.009048835254308323
0.10635866590762286,0.009052641689006567
0.1066575509231101,0.009067793476011377
0.10695643593859736,0.009068239060332172
0.1072553209540846,0.009056059862330355
0.10762892722344367,0.009056842002061572
0.10800253349280273,0.009064970678770636
0.10837613976216179,0.009054246189371156
0.10884314759886062,0.009041908763293725
0.10931015543555944,0.009044149339338309
0.10977716327225827,0.009032034831222564
0.1103609230681318,0.009013073991977474
0.11094468286400534,0.009006407840513073
0.11152844265987888,0.008985787899165609
0.11225814240472079,0.008960359527132096
0.1129878421495627,0.008940478244025937
0.11371754189440461,0.008908300871231688
0.114629666575457,0.008876891797903429
0.1155417912565094,0.008840368424988615
0.1164539159375618,0.008799678683292726
0.11759407178887729,0.008754169826996375
0.11873422764019279,0.008699751250342516
0.11987438349150828,0.008651061486575629
0.12129957830565263,0.008583988944588835
0.12272477311979699,0.008517577746172199
0.12414996793394134,0.008451285592557142
0.1259314614516218,0.008365176785411025
0.12771295496930224,0.008281951886085787
0.1294944484869827,0.008194786168445925
0.13172131538408324,0.008090261749735666
0.1339481822811838,0.007983368017726894
0.13617504917828435,0.00788083576102807
0.13895863279966006,0.007754640334208918
0.14174221642103577,0.007636173258592222
0.14452580004241147,0.00752576883302482
0.1480052795691311,0.007403674765322017
0.1514847590958507,0.007302448903788646
0.15496423862257033,0.0072253672018620626
0.15931358803096987,0.007209815694626045
0.16078240079158265,0.00720896803365482
0.16166115561870112,0.0071932580395561345
0.16219801516029775,0.0071848020432145315
0.1625248775568839,0.007184694107824593
0.1627317527024534,0.007184417183067764
0.16287546950745652,0.007182730878458417
0.16297820516401218,0.0071808516449906
0.16305092351961048,0.007179406664823081
0.16310162115078908,0.0071784456988133365
0.16313654933435615,0.007177838335200873
0.16316041636478668,0.007177457749581113
0.1631766406914272,0.007177217221906184
0.16318763261333996,0.007177063186042651
0.16319506366070535,0.007176963273895193
0.16320008038939784,0.007176897785819081
0.16320346411076775,0.0071768545182441315
0.16320574501082488,0.007176825765727651
0.16320728190637693,0.007176806580424275
0.1632083172065412,0.007176793742366084
0.16320901449214692,0.007176785134766026
0.1632094840651193,0.007176779355843555
0.1632098002641882,0.007176775472485748
0.16321001317348716,0.0071767728613097714
0.16321015652850693,0.007176771104817518
0.16321025304923187,0.0071767699229227655
0.16321031803542682,0.007176769127507379
0.18191031803542682,0.007339153495412058
0.19433966855360563,0.0077431878304049
0.20676901907178444,0.008238758858180782
0.21919836958996325,0.008683710962891403
0.23473505773768677,0.009035565942074539
0.2502717458854103,0.009092064706491383
0.2658084340331338,0.00885297672825847
0.2852292942177882,0.008241812636413222
0.3046501544024426,0.007468020381097198
0.324071014587097,0.006742750650647325
0.34834708981791496,0.006088148793104886
0.37262316504873294,0.005690810503619402
0.3968992402795509,0.005354354773155889
0.4272443343180734,0.004685246005640903
0.4575894283565959,0.00361177419864766
0.48793452239511836,0.002294712686069485
0.5258658899432714,0.0007302331176939987
0.5637972574914245,-0.0005419589268742918
0.6017286250395776,-0.0016756131063872654
0.649142834474769,-0.003241466263442283
0.6965570439099603,-0.004925925953574725
0.7439712533451517,-0.00639147084490376
0.8032390151391409,-0.00773915574456148
0.86250677693313,-0.00877819717441087
0.9217745387271192,-0.009588545281960816
0.9958592409696058,-0.009951014075317153
1.0699439432120923,-0.009526638515930774
1.1440286454545787,-0.00854717494910048
1.236634523257687,-0.006597001278448129
1.3292404010607952,-0.0038861566391479854
1.4218462788639035,-0.0008134527072163125
1.5376036261177886,0.0029694325848143885
1.6533609733716736,0.006073655794254778
1.7691183206255587,0.007637205327918209
1.9138150046929152,0.006891969010476503
2.0585116887602717,0.003671682659349712
2.2032083728276284,-0.0007952932185366697
2.384079227911824,-0.005902170523591471
2.5649500829960195,-0.008751523939728244
2.745820938080215,-0.008379708081555037
2.945820938080215,-0.004485203878509172
3.1458209380802153,0.001257968487767088
3.3458209380802155,0.005919881489901713
3.5458209380802157,0.00674550881913419
3.745820938080216,0.0033292287770065486
3.945820938080216,-0.0020748249536947532
4.145820938080216,-0.0065566218186509494
4.345820938080216,-0.008079954372175548
4.545820938080216,-0.006051987023565657
4.745820938080216,-0.0014054475794244201
4.9458209380802165,0.003633844034623201
5.145820938080217,0.006296949951207901
5.345820938080217,0.005016196685254191
5.545820938080217,0.000724348546112091
5.745820938080217,-0.004043869209412773
5.945820938080217,-0.0069470633079252095
6.145820938080218,-0.006750666327213113
6.345820938080218,-0.0035902589712800094
6.545820938080218,0.0010749578047866376
6.745820938080218,0.004874738315891109
6.945820938080218,0.005638371532783963
7.1458209380802185,0.0029893126938320717
7.345820938080219,-0.0013826513033365143
7.545820938080219,-0.005126997483291207
7.745820938080219,-0.006528773295184139
7.945820938080219,-0.0050278787427767615
8.145820938080218,-0.0013234813501192518
8.345820938080218,0.002812211004799819
8.545820938080217,0.005164772070630309
8.745820938080216,0.0043898351253891885
8.945820938080216,0.0010555027970818888
9.145820938080215,-0.0028883272224489204
9.345820938080214,-0.005476370742046809
9.545820938080213,-0.0055822674909786155
9.745820938080213,-0.0032041613289312547
9.945820938080212,0.0005524498495042486
10.145820938080211,0.0038053925405547077
10.34582093808021,0.004756084394307545
10.54582093808021,0.002905808897301962
10.74582093808021,-0.000578961920703868
10.945820938080209,-0.0038072280095168215
11.145820938080208,-0.005262571782306023
11.345820938080207,-0.00433954728628741
11.545820938080206,-0.0014841797887693098
11.745820938080206,0.0019398413926835195
11.945820938080205,0.004144829357115853
12.145820938080204,0.003903904566430318
12.345820938080204,0.0014321049062924257
12.545820938080203,-0.0018254110979086348
12.745820938080202,-0.004209617739107264
12.945820938080201,-0.00464842893050826
13.1458209380802,-0.002985552369621806
13.3458209380802,-5.05565292325934e-6
13.5458209380802,0.002818508555655618
13.745820938080199,0.0039685469013590515
13.945820938080198,0.002829514667764239
14.145820938080197,0.00012181939295885654
14.345820938080196,-0.002667152620754867
14.545820938080196,-0.004187734542347772
14.745820938080195,-0.003781026367744327
14.945820938080194,-0.0016629833115177823
15.145820938080194,0.001152260462710877
15.345820938080193,0.0032251025021788025
15.545820938080192,0.0034306663701385996
15.745820938080191,0.001704147517269976
15.94582093808019,-0.0009413854814669207
16.145820938080192,-0.0031288793479705103
16.34582093808019,-0.003841072377992856
16.54582093808019,-0.0027873826837636183
16.74582093808019,-0.000477334808194469
16.94582093808019,0.001954869928859417
17.14582093808019,0.003234277534051537
17.345820938080188,0.0026772257479764795
17.545820938080187,0.0006493154979462707
17.745820938080186,-0.0017228798504631139
17.945820938080185,-0.0032589997206920285
18.145820938080185,-0.003267401675339122
18.345820938080184,-0.0017737204208445431
18.545820938080183,0.0005005301502622585
18.745820938080183,0.0024096539666892316
18.945820938080182,0.0029401521797821025
19.14582093808018,0.0018330568213053673
19.34582093808018,-0.000256901678655226
19.54582093808018,-0.0022215630206583116
19.74582093808018,-0.0031183685064371195
19.94582093808018,-0.0025579678030277914
20.145820938080178,-0.0008246108285758589
20.345820938080177,0.001231900796298008
20.545820938080176,0.0025534945274961426
20.745820938080175,0.002441226167473184
20.945820938080175,0.0009960375910033554
21.145820938080174,-0.0009713795722319987
21.345820938080173,-0.0024586496287747808
21.545820938080173,-0.002773149461498898
21.745820938080172,-0.0017940347060574555
21.94582093808017,-2.471232962400519e-6
22.14582093808017,0.0017068101393395872
22.34582093808017,0.0024428106538795843
22.54582093808017,0.0018292516916130143
22.74582093808017,0.00023674449299066733
22.945820938080168,-0.0014778730149194392
23.145820938080167,-0.002469707282935079
23.345820938080166,-0.0022896568711174648
23.545820938080166,-0.0010444236631386057
23.745820938080165,0.0006524629493155859
23.945820938080164,0.0019391392470990208
24.145820938080163,0.002143441144489206
24.345820938080163,0.0011825114913111105
24.545820938080162,-0.0003990756195920488
24.74582093808016,-0.001780121934553924
24.94582093808016,-0.0022986976803840535
25.14582093808016,-0.001730521423185209
25.34582093808016,-0.000363645889865014
25.54582093808016,0.0011211001322318898
25.745820938080158,0.0019604605005964356
25.945820938080157,0.0017221583895347583
26.145820938080156,0.000562674879465554
26.345820938080156,-0.0008867831988031989
26.545820938080155,-0.0018961612212057386
26.745820938080154,-0.001993376538105174
26.945820938080153,-0.0011516738676815418
27.145820938080153,0.00020920730057846028
27.345820938080152,0.001403145144145786
27.54582093808015,0.0018134087550277578
27.74582093808015,0.0012403925320723297
27.94582093808015,0.000014270019370539681
28.14582093808015,-0.0012188386008594764
28.34582093808015,-0.0018536422604192523
28.545820938080148,-0.001601593113128078
28.745820938080147,-0.0006000371335077192
28.945820938080146,0.0006506313360597855
29.145820938080146,0.0015135651762429817
29.345820938080145,0.0015454124587734942
29.545820938080144,0.0007502733479994923
29.745820938080143,-0.0004342142649262037
29.945820938080143,-0.0014009585825525712
30.145820938080142,-0.0016859246768872686
30.34582093808014,-0.0011682909542296452
30.54582093808014,-0.00011193250181553183
30.74582093808014,0.0009518002693741754
30.94582093808014,0.0014782981745568428
31.14582093808014,0.0012034502536347916
31.345820938080138,0.0002926734839797156
31.545820938080137,-0.0007683406291475979
31.745820938080136,-0.0014485982572991895
31.945820938080136,-0.0014287824857458849
32.145820938080135,-0.000733122833505954
32.34582093808014,0.0002877102858991449
32.54582093808014,0.0011166411791593673
32.74582093808014,0.0013297768430344918
32.945820938080146,0.0008301666496252542
33.14582093808015,-0.00010322246222978449
33.34582093808015,-0.0009853423494382133
33.545820938080155,-0.0013837943485919299
33.74582093808016,-0.0011176329977039864
33.94582093808016,-0.0003286856686880916
34.14582093808016,0.0005852767214082428
34.345820938080166,0.0011591358371438698
34.54582093808017,0.0011027961593689623
34.74582093808017,0.00046138657127058264
34.945820938080175,-0.0004193076624524121
35.14582093808018,-0.0010916403873005827
35.34582093808018,-0.0012323657946506877
35.54582093808018,-0.0007852601899859693
35.745820938080186,0.0000205832463745104
35.94582093808019,0.0007775521449519642
36.14582093808019,0.0011002155552442615
36.345820938080195,0.0008310987238954554
36.5458209380802,0.00012486343781227636
36.7458209380802,-0.0006473008573760701
36.9458209380802,-0.0011004180340034486
37.145820938080206,-0.0010214701677583927
37.34582093808021,-0.0004600423175476615
37.54582093808021,0.0002988141416306116
37.745820938080215,0.0008701071858063619
37.94582093808022,0.0009646379708985508
38.14582093808022,0.0005448580033551285
38.34582093808022,-0.00015999852813176825
38.545820938080226,-0.0007871443163115068
38.74582093808023,-0.001029342370966787
38.94582093808023,-0.0007775273968719787
39.145820938080234,-0.00016471295674370202
39.34582093808024,0.000498429638810451
39.54582093808024,0.0008752148938174271
39.74582093808024,0.0007781720736438581
39.945820938080246,0.000269071859160302
40.14582093808025,-0.0003817196467397249
40.34582093808025,-0.0008452515259683173
40.545820938080254,-0.0008984895065149287
40.74582093808026,-0.0005245350583069509
40.94582093808026,0.00008432091290623924
41.14582093808026,0.0006192676711708025
41.345820938080266,0.0008095718043606642
41.54582093808027,0.0005653076724897948
41.74582093808027,0.000022765993441745008
41.945820938080274,-0.0005358556073838555
42.14582093808028,-0.0008327376585377079
42.34582093808028,-0.0007285176721068389
42.54582093808028,-0.00028280379680839177
42.745820938080286,0.0002771080638881183
42.94582093808029,0.0006672479500616068
43.14582093808029,0.0006920810651608554
43.345820938080294,0.0003475866138843846
43.5458209380803,-0.00018114809815540569
43.7458209380803,-0.0006238323338062565
43.9458209380803,-0.0007637242866261723
44.145820938080305,-0.0005391271908192514
44.34582093808031,-0.00006813497419524953
44.54582093808031,0.0004097760038150023
44.745820938080314,0.000652767914578147
44.94582093808032,0.0005418998818748799
45.14582093808032,0.00014255447717557987
45.34582093808032,-0.0003355277643636625
45.545820938080325,-0.0006516472118188845
45.74582093808033,-0.0006537853839527939
45.94582093808033,-0.0003478411922022423
46.145820938080334,0.00010855674547224049
46.34582093808034,0.00048373959004616434
46.54582093808034,0.0005890219961795209
46.74582093808034,0.0003768782286846875
46.945820938080345,-0.00003673414023707198
47.14582093808035,-0.00043831937990230417
47.34582093808035,-0.0006285421648528071
47.545820938080354,-0.0005185863649535259
47.74582093808036,-0.0001691316414509465
47.94582093808036,0.00024120139731889452
48.14582093808036,0.0005046209351052252
48.345820938080365,0.0004904143607980251
48.54582093808037,0.0002124409938061454
48.74582093808037,-0.00018175740504431645
48.945820938080374,-0.0004916730856122635
49.14582093808038,-0.0005657280110455856


==> data/dataDispStraightColisionNewAutomC1566ip669.csv <==
0,0.
0.0002,8.509275541661002e-9
0.0004,4.13467646738936e-8
0.0006000000000000001,1.0619087657460608e-7
0.0008500000000000001,2.3259527505486748e-7
0.0011,4.094184794678646e-7
0.00135,6.369934670391122e-7
0.0016625000000000001,9.936591619402154e-7
0.001975,1.4315455427818766e-6
0.0022875,1.9517503190559537e-6
0.002678125,2.7193907162683845e-6
0.00306875,3.6190831744106784e-6
0.0034593749999999998,4.652425236860327e-6
0.00394765625,6.134215052519662e-6
0.0044359375,7.829271161157895e-6
0.00492421875,9.73947753118186e-6
0.0055345703125,0.000012432162049812051
0.006144921875,0.000015465690177067036
0.0067552734375,0.000018841758190780373
0.007518212890625,0.000023545291100098988
0.00828115234375,0.000028787047599988584
0.009044091796875,0.00003456739093984064
0.00999776611328125,0.00004254944082015187
0.0109514404296875,0.00005137012613626047
0.01190511474609375,0.0000610261321892009
0.013097207641601563,0.00007426393366450533
0.014289300537109376,0.00008879038573853418
0.015481393432617188,0.00010459461565592981
0.016971509552001954,0.00012612830315221225
0.01846162567138672,0.00014961723849436692
0.019951741790771485,0.00017503871144403284
0.021814386940002442,0.00020949811172714996
0.0236770320892334,0.00024690130803246325
0.025539677238464356,0.000287210627947012
0.027867983675003052,0.0003416305247882913
0.03019629011154175,0.0004004798973247146
0.032524596548080445,0.00046370958895426435
0.035434979593753815,0.000548845558401276
0.038345362639427186,0.0006407110097610886
0.041255745685100556,0.0007392780393243148
0.04489372449219227,0.0008719227109308291
0.04853170329928398,0.00101513698065968
0.052169682106375695,0.001169104830927541
0.056717155615240336,0.0013771976080847847
0.06126462912410498,0.001603524931755793
0.06581210263296962,0.0018494443923065176
0.07149644451905042,0.0021875914218198716
0.07718078640513122,0.0025650078867760473
0.08286512829121202,0.0029898144226873976
0.08997055564881302,0.0036084906037062115
0.09707598300641403,0.004365597599373668
0.10418141036401503,0.00535776083195355
0.10862230246251565,0.006186731393037945
0.11306319456101628,0.007510378239792241
0.11417341758564144,0.007994760852909276
0.11486730697603216,0.00838488525057332
0.11521425167122752,0.00863119086745168
0.11556119636642288,0.008943848455054783
0.11577803680091998,0.009035371944155463
0.11599487723541708,0.008931130560081116
0.11614203549701355,0.00884037100768837
0.11624728560198672,0.008804218127469976
0.11635253570695989,0.008786447381739587
0.11643707198900431,0.0087823965107897
0.11652160827104874,0.008783555063247982
0.11660614455309316,0.00878642798730123
0.11669635504914026,0.008788546782511144
0.11678656554518736,0.008789179555923432
0.11687677604123446,0.008789798217933967
0.11694677819114667,0.008791610970764516
0.1169984811482193,0.008794310815969965
0.11703758891127965,0.008797329014215396
0.11706849994163673,0.00880038013757697
0.11709404286227623,0.008803371805000626
0.11711958578291573,0.008806803454834575
0.11714512870355523,0.008810682355773859
0.11716742591739274,0.008814435490807349
0.11718972313123024,0.008818528275980021
0.11721202034506775,0.008822954297600404
0.11723287206839111,0.008827385894141036
0.11725372379171448,0.008832087883384607
0.11727457551503784,0.008837044583950827
0.11729447081048788,0.008841993615040976
0.11731436610593793,0.008847136116737781
0.11733426140138797,0.008852447591664755
0.11735314234422863,0.008857618870768167
0.11737202328706928,0.008862888553040637
0.11739090422990993,0.008868224606609592
0.11740841757483012,0.008873202540018768
0.1174259309197503,0.008878174545457945
0.11744344426467049,0.008883105120446955
0.11745915556058985,0.008887461958369935
0.11747486685650921,0.008891724142679188
0.11749057815242857,0.008895859338819074
0.11750416481541394,0.008899307472079714
0.11751775147839931,0.008902612447735839
0.11753133814138468,0.0089057508034108
0.11754263204995778,0.008908216315816168
0.11755392595853088,0.008910536946694986
0.11756521986710398,0.008912699450435047
0.1175743295546699,0.008914320121008588
0.11758343924223581,0.008915823277887688
0.11759113596648305,0.0089169973849429
0.11759760271436878,0.008917913319376355
0.11760301234608445,0.008918628598976748
0.11760752223274519,0.008919188669778541
0.11761127198389214,0.008919628832677003
0.1176143831882739,0.00891997623620588
0.11761696032717824,0.008920251658846108
0.11761909229509265,0.008920470986770927
0.11762085416549106,0.008920646385608556
0.11762230898450665,0.008920787204596253
0.11762350947095103,0.008920900662800775
0.11762449956222759,0.00892099236509314
0.117625315782838,0.008921066688450928
0.11762598843380918,0.008921127070993223
0.11762654261310386,0.008921176228682213
0.11762699908277442,0.008921216318445856
0.11762737500069875,0.008921249061633
0.1176276845347716,0.008921275838040062
0.11762793937632243,0.008921297758015794
0.11762814916794345,0.008921315718147534
0.11762832185910696,0.008921330444569494
0.11762846400118489,0.008921342526872985
0.11762858099181082,0.008921352444826794
0.11762867727703695,0.008921360589556138
0.11762875651840725,0.008921367280418578
0.11762882173091799,0.008921372778514274
0.11762887539688527,0.008921377297548702
0.11762891955982915,0.008921381012594352
0.11762895590190878,0.00892138406718497
0.11854145590190877,0.008868399606638324
0.11945395590190877,0.008837414802670022
0.11991020590190878,0.008840021022048537
0.12029345965762095,0.0087893285544237
0.12067671341333312,0.00878505516599832
0.1210599671690453,0.008819766710703666
0.12144322092475747,0.008817795738597218
0.12182647468046964,0.008815768558169347
0.12229640390835866,0.008858276705497343
0.12276633313624769,0.00887617559070987
0.1232362623641367,0.008870390669692004
0.12367262498021103,0.008899800288299068
0.12410898759628536,0.00892103791032044
0.12454535021235968,0.008908512103116679
0.1249871788714011,0.008918846942279148
0.1254290075304425,0.00893800143431701
0.12587083618948391,0.008925941412139544
0.12642312201328568,0.008922965078708135
0.12697540783708744,0.008932662568434351
0.1275276936608892,0.008915976739739212
0.12821805094064143,0.008910901352459744
0.12890840822039365,0.008918399642219306
0.1293976563102837,0.008915123475027518
0.12970733251270772,0.008921533775609124
0.12990435467073042,0.008928486339865864
0.13003961516170648,0.008930503504173163
0.13013347213665982,0.008929745350527953
0.13019749363637106,0.008928396903378641
0.13024123562077947,0.008927247641433923
0.1302712830173319,0.008926413567344256
0.13029197485036229,0.008925838482262582
0.13030624390742582,0.008925447914635516
0.13031609044436396,0.008925183220157316
0.13032291384448055,0.008925002717866327
0.13032765547783778,0.008924878891450565
0.1303309567187779,0.00892479352186348
0.13033325808144927,0.008924734438575796
0.13033486383017626,0.008924693429940315
0.1303359849068935,0.008924664906778915
0.130336767934455,0.008924645037759735
0.13033731500903556,0.00892463118222492
0.13033769730963565,0.008924621512771225
0.1303379645028538,0.008924614761046229
0.1303381512651203,0.008924610044844926
0.13033828181697327,0.008924606749615495
0.13033837308066534,0.008924604446794653
0.1303384368817061,0.008924602837292652
0.130338481485088,0.008924601712266248
0.13163848148508803,0.008894854170429466
0.1326185227629682,0.008850543238051647
0.13327610827767217,0.008815147443899265
0.1337504959749548,0.008797178664724332
0.13412908301655563,0.008777144134718043
0.13444403892152856,0.008757229614625963
0.13470870918757832,0.008744345188194436
0.13493089170292866,0.008735407528606912
0.135153074218279,0.008724258577106932
0.13537525673362932,0.008710456282938647
0.13558745271823028,0.008697619774302282
0.13579964870283123,0.008687016486505285
0.1360118446874322,0.008677241082450412
0.13624671224644644,0.008664501248509558
0.1364815798054607,0.008649804103790584
0.13671644736447494,0.008635862665464528
0.13701003181324276,0.00862084487029984
0.13730361626201057,0.008605310531463716
0.13759720071077838,0.008587340810936095
0.13796418127173815,0.00856542938527783
0.13833116183269792,0.008545696424804787
0.1386981423936577,0.008524556364511559
0.1391568680948574,0.00849636948738835
0.1396155937960571,0.008470150341907155
0.1400743194972568,0.008443586866629459
0.1406477266237564,0.00840830634898752
0.14122113375025602,0.008374623239391898
0.14179454087675564,0.008340445457970878
0.14251129978488017,0.008296282716466222
0.1432280586930047,0.008253564314843427
0.14394481760112923,0.008209625272931445
0.1448407662362849,0.008154673484025652
0.14573671487144055,0.008100356184733246
0.1466326635065962,0.00804484891971113
0.14775259930054077,0.007976675266955245
0.14887253509448534,0.007907972094120662
0.1499924708884299,0.007839709591573565
0.1513923906308606,0.00775525112571517
0.1527923103732913,0.007671193376521803
0.154192230115722,0.00758900879726908
0.1559421297937604,0.007487763646114558
0.1576920294717988,0.007390042235103967
0.1594419291498372,0.00729548580128974
0.1616293037473852,0.0071834235497614946
0.1638166783449332,0.007078630574671538
0.16600405294248116,0.006982004260646716
0.16873827118941614,0.006873895142756211
0.17147248943635113,0.006780372748067158
0.1742067076832861,0.006702360958477262
0.17762448049195484,0.006626312677112386
0.18104225330062357,0.0065741720398093785
0.1844600261092923,0.006544424710044721
0.1887322421201282,0.006536607358762081
0.19300445813096412,0.00655742944341736
0.19727667414180003,0.006602811404168267
0.20261694415534492,0.0066864521195732825
0.20795721416888982,0.006792269882277645
0.21329748418243472,0.006911596666193624
0.21997282169936583,0.007067310814169985
0.22664815921629694,0.007217174681330437
0.23332349673322805,0.007347874546376956
0.24166766862939196,0.007465329437005051
0.25001184052555586,0.007514508685103238
0.25835601242171974,0.007481649865711073
0.2687862272919246,0.007316817566505056
0.2792164421621295,0.007021047303195818
0.2896466570323344,0.006616983758897157
0.30268442562009046,0.0060153157077618095
0.31572219420784653,0.005374319150779638
0.3287599627956026,0.004761584626607279
0.34505717353029774,0.004106481612229802
0.3613543842649929,0.0036035776122219894
0.37765159499968803,0.003234040587343526
0.39802310841805694,0.0028614300674129666
0.41839462183642584,0.0024575242301764916
0.43876613525479474,0.0019120769606427966
0.46423052702775586,0.0009957011947041442
0.48969491880071697,-0.00007881818498370986
0.510007431737754,-0.0009344505049738295
0.530319944674791,-0.0017014238364359254
0.5506324576118281,-0.0023535657240344923
0.5760230987831244,-0.003050374713352835
0.6014137399544207,-0.003706507198163276
0.626804381125717,-0.0044044901642941335
0.6585426825898374,-0.005350258346153989
0.6902809840539578,-0.006283589745085394
0.7220192855180781,-0.00708195839114931
0.7616921623482286,-0.007831539789211216
0.801365039178379,-0.008387451070651761
0.8410379160085294,-0.00884893737918772
0.8906290120462175,-0.00926245260135466
0.9402201080839055,-0.009360195386483727
0.9898112041215936,-0.009101640555789249
1.0518000741687037,-0.008414908119447076
1.1137889442158138,-0.0074023812463921606
1.1757778142629238,-0.006029988747678911
1.2532639018218115,-0.003883935601933666
1.330749989380699,-0.001489599526275776
1.4082360769395867,0.0009750618573303974
1.5050936863881963,0.003879412135502844
1.6019512958368058,0.0061153494582761835
1.6988089052854154,0.007251038652038078
1.8198809170961774,0.006881844444302886
1.9409529289069394,0.004699141540601269
2.062024940717701,0.0013723607525853291
2.2133649554811536,-0.0030621130917442996
2.364704970244606,-0.006630063458377708
2.5160449850080586,-0.008390887241684315
2.705220003462374,-0.00749162911149724
2.8943950219166896,-0.0036442707959972965
3.083570040371005,0.0015587409493167908
3.2835700403710053,0.0057963435486369464
3.4835700403710055,0.006328632372323884
3.6835700403710057,0.0029415057209861532
3.883570040371006,-0.002190436947558168
4.083570040371006,-0.006325878059351302
4.283570040371006,-0.007612111778940308
4.483570040371006,-0.00554750030154556
4.6835700403710065,-0.001081636189982776
4.883570040371007,0.003632165314262221
5.083570040371007,0.006011104019167974
5.283570040371007,0.004665719708614723
5.483570040371007,0.0005537640933146067
5.683570040371007,-0.003931076998932707
5.883570040371008,-0.006600583223551171
6.083570040371008,-0.006319304926842894
6.283570040371008,-0.003259611487890612
6.483570040371008,0.0011631945058659496
6.683570040371008,0.00469623997309538
6.8835700403710085,0.0053340011437711145
7.083570040371009,0.0027764086503975945
7.283570040371009,-0.0013678088310237473
7.483570040371009,-0.0048848674869885235
7.683570040371009,-0.0061661662979176305
7.883570040371009,-0.004699248820082034
8.08357004037101,-0.0011691350328674071
8.283570040371009,0.002729943775021698
8.483570040371008,0.004916383745323338
8.683570040371007,0.00415149175850902
8.883570040371007,0.0009861295456555091
9.083570040371006,-0.002743843602584739
9.283570040371005,-0.0051832408092303064
9.483570040371005,-0.0052669829359743275
9.683570040371004,-0.0030012083704755227
9.883570040371003,0.0005570748938116101
10.083570040371002,0.00362485934286217
10.283570040371002,0.004515682887499708
10.483570040371001,0.0027671457663959263
10.683570040371,-0.0005285116015205589
10.883570040371,-0.0035893925364423778
11.083570040370999,-0.004974625744075964
11.283570040370998,-0.004105416352403666
11.483570040370997,-0.0014039500402568388
11.683570040370997,0.0018365279414087237
11.883570040370996,0.003929190767862176
12.083570040370995,0.003718297432935133
12.283570040370995,0.0013948228046619855
12.483570040370994,-0.0016901171290382001
12.683570040370993,-0.003965156109234962
12.883570040370993,-0.004402846513710523
13.083570040370992,-0.0028446707092363585
13.283570040370991,-0.000028640689832577332
13.48357004037099,0.00265230545509268
13.68357004037099,0.0037657467715743313
13.883570040370989,0.0027188665251348153
14.083570040370988,0.00017053908793594733
14.283570040370988,-0.0024824299797915183
14.483570040370987,-0.0039524746774063525
14.683570040370986,-0.0035986509260475252
14.883570040370985,-0.0016126103643779905
15.083570040370985,0.0010523929101469171
15.283570040370984,0.003037127718770102
15.483570040370983,0.0032710503711338244
15.683570040370983,0.0016702310927888488
15.883570040370982,-0.0008294722838336615
16.083570040370983,-0.0029260411909896103
16.283570040370982,-0.003639834991139519
16.48357004037098,-0.0026764469599525253
16.68357004037098,-0.000504621144456768
16.88357004037098,0.0018090784047468014
17.08357004037098,0.0030570593910073914
17.28357004037098,0.0025756082028435094
17.483570040370978,0.0006824885547618676
17.683570040370977,-0.0015721555875681632
17.883570040370977,-0.0030632202777754426
18.083570040370976,-0.0031152796154683597
18.283570040370975,-0.0017327190028166074
18.483570040370974,0.0004144780534956605
18.683570040370974,0.002246605114300835
18.883570040370973,0.0027959474577596666
19.083570040370972,0.0017920952840732082
19.28357004037097,-0.00017218428689559385
19.48357004037097,-0.0020546648075817483
19.68357004037097,-0.002948224818780683
19.88357004037097,-0.002461672700968423
20.08357004037097,-0.0008449618324717527
20.283570040370968,0.0011085436529087223
20.483570040370967,0.0023971190668590435
20.683570040370967,0.0023422169392733863
20.883570040370966,0.0010100436237731616
21.083570040370965,-0.0008527588625573405
21.283570040370964,-0.0022947708422554314
21.483570040370964,-0.002640750033206748
21.683570040370963,-0.0017534086316897636
21.883570040370962,-0.00007091799634632547
22.08357004037096,0.0015672445637406952
22.28357004037096,0.0023106199878111817
22.48357004037096,0.001779078186105465
22.68357004037096,0.00029501766316843267
22.88357004037096,-0.001342609335650502
23.083570040370958,-0.0023237765008725583
23.283570040370957,-0.002201187236400783
23.483570040370957,-0.0010539438971976245
23.683570040370956,0.0005515857476936419
23.883570040370955,0.001801833471386027
24.083570040370955,0.0020461345696574855
24.283570040370954,0.0011783342507551628
24.483570040370953,-0.0003096001168329442
24.683570040370952,-0.001643555731209472
24.88357004037095,-0.002181131499917109
25.08357004037095,-0.0016869948001946133
25.28357004037095,-0.0004139748395106931
25.48357004037095,0.0010038130504332163
25.68357004037095,0.0018397982427018045
25.883570040370948,0.0016641620596623578
26.083570040370947,0.0005973018613435224
26.283570040370947,-0.0007795891621850106
26.483570040370946,-0.0017708266305025248
26.683570040370945,-0.0019101862618188543
26.883570040370945,-0.0011498480005872939
27.083570040370944,0.00012966595963103428
27.283570040370943,0.0012841138303876219
27.483570040370942,0.0017190373184097318
27.68357004037094,0.001220977180287163
27.88357004037094,0.00007804843179366237
28.08357004037094,-0.001106477007550134
28.28357004037094,-0.0017488276938153714
28.48357004037094,-0.0015547516067721955
28.683570040370938,-0.0006334487527816306
28.883570040370937,0.0005542392428685009
29.083570040370937,0.001404856169572115
29.283570040370936,0.001482288929979956
29.483570040370935,0.0007649120541317995
29.683570040370935,-0.00035185681674392596
29.883570040370934,-0.0012941629544182133
30.083570040370933,-0.0016075613374213478
30.283570040370932,-0.0011562923232218962
30.48357004037093,-0.00017200643434070955
30.68357004037093,0.0008503619125641993
30.88357004037093,0.0013886633895922608
31.08357004037093,0.0011723926912203752
31.28357004037093,0.00033440045996042955
31.483570040370928,-0.0006777217190242378
31.683570040370928,-0.001355762972772101
31.883570040370927,-0.001379581058052145
32.08357004037093,-0.0007516898075507247
32.28357004037093,0.00021054562601249962
32.483570040370935,0.0010203582642871658
32.68357004037094,0.0012644441537296028
32.88357004037094,0.0008287020999158293
33.083570040370944,-0.00004259785281494143
33.28357004037095,-0.0008956847663627724
33.48357004037095,-0.0013107376023681315
33.68357004037095,-0.0010974156883891931
33.883570040370955,-0.0003715756631295313
34.08357004037096,0.000500552380676594
34.28357004037096,0.0010759094603483158
34.483570040370964,0.0010636772423665403
34.68357004037097,0.00048471268895365714
34.88357004037097,-0.00034819894685768663
35.08357004037097,-0.001010519466012351
35.283570040370975,-0.0011823205271390496
35.48357004037098,-0.0007914435244285375
35.68357004037098,-0.00003926885436758994
35.883570040370984,0.0006938852813987151
36.08357004037099,0.0010353137534809325
36.28357004037099,0.0008172881100599581
36.48357004037099,0.00016678941472489806
36.683570040370995,-0.000573572421853835
36.883570040371,-0.0010334513816336601
37.083570040371,-0.0009952590267857803
37.283570040371,-0.00048822684316133965
37.483570040371006,0.0002296584403945228
37.68357004037101,0.0007945573142205815
37.88357004037101,0.0009206945997937495
38.083570040371015,0.0005532938978788343
38.28357004037102,-0.0001062156022661725
38.48357004037102,-0.0007175603961802546
38.68357004037102,-0.0009800826710977175
38.883570040371026,-0.0007738832538023443
39.08357004037103,-0.00020933101482276367
39.28357004037103,0.00042719966856399785
39.483570040371035,0.0008129020385965472
39.68357004037104,0.0007554462342215375
39.88357004037104,0.0002952478438579695
40.08357004037104,-0.0003226859187034349
40.283570040371046,-0.000785125867950254
40.48357004037105,-0.0008684860832754539
40.68357004037105,-0.0005405288517662818
40.883570040371055,0.00002935292121022352
41.08357004037106,0.0005521875238481901
41.28357004037106,0.0007635517744430153
41.48357004037106,0.000562116677414891
41.683570040371066,0.00006141172975442332
41.88357004037107,-0.00047751404947199227
42.08357004037107,-0.0007857598143603629
42.283570040371075,-0.0007175147267273129
42.48357004037108,-0.0003143390251915124
42.68357004037108,0.0002177869428095312
42.88357004037108,0.0006091467831235769
43.083570040371086,0.0006634419224347357
43.28357004037109,0.00036082743182581846
43.48357004037109,-0.00013546975402291213
43.683570040371094,-0.0005710968961635251
43.8835700403711,-0.0007319375535767361
44.0835700403711,-0.0005453663761118583
44.2835700403711,-0.00011046537450392987
44.483570040371106,0.0003515061906949671
44.68357004037111,0.0006068865511569071
44.88357004037111,0.0005300243656901888
45.083570040371114,0.00016824228176604263
45.28357004037112,-0.0002879356298308933
45.48357004037112,-0.0006081863881689382
45.68357004037112,-0.0006376908236030222
45.883570040371126,-0.00036843462941199404
46.08357004037113,0.00006032988052322905
46.28357004037113,0.0004309588370008902
46.483570040371134,0.0005570011840873128
46.68357004037114,0.00037981029934890993
46.88357004037114,-2.963178923371661e-6
47.08357004037114,-0.00039325181858214446
47.283570040371146,-0.000596695946740845
47.48357004037115,-0.0005173462692572449
47.68357004037115,-0.00020046979232876634
47.883570040371154,0.00019169193017155308
48.08357004037116,0.0004605737510562508
48.28357004037116,0.00047243190393235723
48.48357004037116,0.000227298532937535
48.683570040371166,-0.00014421348805260253
48.88357004037117,-0.00045264822508244345
49.08357004037117,-0.0005465391574682156
49.283570040371174,-0.0003844694326515555
49.48357004037118,-0.00005205880919578453
49.68357004037118,0.0002813599554850739
49.88357004037118,0.00044767836353869423
50.083570040371185,0.00036620554284666777
50.28357004037119,0.00008429160324028217
50.48357004037119,-0.0002508211889068483
50.683570040371194,-0.00047044631097876966
50.8835700403712,-0.0004685591911282235
51.0835700403712,-0.00025104204883185597


==> data/dataDispStraightColisionNewAutomC2033ip66.csv <==
0,0.
0.0002,1.260528942563244e-8
0.0004,6.1249358049768e-8
0.0006000000000000001,1.5730485956254995e-7
0.0008500000000000001,3.4454126847982477e-7
0.0011,6.064438958960964e-7
0.00135,9.435030927165616e-7
0.0016625000000000001,1.4717470881085722e-6
0.001975,2.1202856849453756e-6
0.0022875,2.8907588418919e-6
0.002678125,4.027750361747023e-6
0.00306875,5.360397862103183e-6
0.0034593749999999998,6.891097315866498e-6
0.00394765625,9.086239837513579e-6
0.0044359375,0.000011597518248776204
0.00492421875,0.000014427782018979027
0.0055345703125,0.000018417794117496608
0.006144921875,0.000022913358569300014
0.0067552734375,0.000027917116805667847
0.007518212890625,0.00003488927472539844
0.00828115234375,0.00004266043904752718
0.009044091796875,0.00005123145545955818
0.00999776611328125,0.00006306941583535328
0.0109514404296875,0.0000761540775854469
0.01190511474609375,0.00009048130487387124
0.013097207641601563,0.00011012887281001532
0.014289300537109376,0.00013169662298133296
0.015481393432617188,0.0001551705974680293
0.016971509552001954,0.00018717026902358332
0.01846162567138672,0.00022209578509718397
0.019951741790771485,0.000259918092285644
0.021814386940002442,0.00031122699730262005
0.0236770320892334,0.00036697262910989197
0.025539677238464356,0.0004271140708095656
0.027867983675003052,0.0005084192402492571
0.03019629011154175,0.000596489089612074
0.032524596548080445,0.000691291476344714
0.035434979593753815,0.0008192493763340156
0.038345362639427186,0.0009577448626514817
0.041255745685100556,0.0011068670519154284
0.04489372449219227,0.0013084849801421302
0.04853170329928398,0.0015274853345342773
0.052169682106375695,0.001764629314342938
0.056717155615240336,0.0020883873660334537
0.06126462912410498,0.002445397617029565
0.06581210263296962,0.0028401795947196494
0.07149644451905042,0.003398007576981948
0.07718078640513122,0.0040474717593930115
0.08286512829121202,0.004827888120255875
0.08997055564881302,0.00616537206855136
0.09352326932761353,0.007124831500033819
0.09529962616701378,0.0077735759365332715
0.09640984919163893,0.008319793236754153
0.09752007221626409,0.009097555799990713
0.09779762797242038,0.00914174815442045
0.09814232754065196,0.008834814955870067
0.09838028418414607,0.0085940659336158
0.09861824082764019,0.00844769796214322
0.0988561974711343,0.00835322952572919
0.09909217927616508,0.00828977940017172
0.09932816108119585,0.00824491487555441
0.09952695491024662,0.008222054315734615
0.09972574873929738,0.00821605804930104
0.09992454256834814,0.008228316882048383
0.10009807295243171,0.008253743607112247
0.10027160333651529,0.00829300456303783
0.1004190714043582,0.00833830366052991
0.10056653947220111,0.008396473539503575
0.10071400754004402,0.008469726697940237
0.10083880108200302,0.008544967141776997
0.10096359462396202,0.008632801644189683
0.10108838816592103,0.008730984654028686
0.10120939867495508,0.00882911338771282
0.10133040918398914,0.008915774751249363
0.1014514196930232,0.00896913934921794
0.10158979383333872,0.008973748829887707
0.10172816797365423,0.00893942786045936
0.10186654211396975,0.008904485774415327
0.10198740050636464,0.008890440063146387
0.10210825889875952,0.008894696988193694
0.1022291172911544,0.008913440595084109
0.1023463145813938,0.008935449958920498
0.1024635118716332,0.00894692584158507
0.1025807091618726,0.00894020675256255
0.10270980472352655,0.008920003140508621
0.10281270843513,0.008904940255819314
0.10291561214673346,0.008898223538144455
0.10301851585833692,0.00890248215682426
0.10314714549784124,0.008922641946740448
0.10327577513734555,0.008952626384048076
0.10340440477684987,0.008977492114233357
0.10356519182623027,0.008981907029909935
0.10372597887561066,0.008963288017832378
0.10388676592499106,0.008946894263535428
0.10408774973671657,0.00895398717665609
0.10428873354844208,0.008988102317120994
0.10448971736016759,0.009018984845480648
0.10474094712482447,0.009018144083558478
0.10499217688948136,0.008999490519168225
0.10524340665413824,0.00900799989570536
0.10555744385995934,0.009044593687279988
0.10587148106578044,0.009053448858569232
0.10618551827160154,0.009035679151694405
0.10656319314718193,0.00904502571963325
0.10694086802276233,0.009069105147776518
0.10731854289834272,0.009058708999023108
0.10779063649281823,0.009048694665552127
0.10826273008729373,0.009064355432532535
0.10873482368176923,0.009054871106433483
0.1093249406748636,0.009038001085758236
0.10991505766795798,0.00904117159206758
0.11050517466105235,0.009022083976380033
0.11124282090242033,0.009002085303503656
0.1119804671437883,0.008989437092632675
0.11271811338515628,0.008957501925848068


==> data/dataDispStraightColisionNewAutomC2033ip669.csv <==
0,0.
0.0002,8.273244081877678e-9
0.0004,4.019983827855217e-8
0.0006000000000000001,1.0324428918183009e-7
0.0008500000000000001,2.2613564887161302e-7
0.0011,3.980366388636014e-7
0.00135,6.192692723546858e-7
0.0016625000000000001,9.659885474609445e-7
0.001975,1.3916613106464488e-6
0.0022875,1.8973591868566317e-6
0.002678125,2.6436029486890876e-6
0.00306875,3.5182353031405565e-6
0.0034593749999999998,4.522816588298272e-6
0.00394765625,5.963400847666294e-6
0.0044359375,7.61136556342977e-6
0.00492421875,9.468550571001453e-6
0.0055345703125,0.000012086563538404064
0.006144921875,0.000015036044248910816
0.0067552734375,0.000018318648385920295
0.007518212890625,0.00002289206676533016
0.00828115234375,0.000027988920807531336
0.009044091796875,0.00003360956218677315
0.00999776611328125,0.000041371184965938745
0.0109514404296875,0.0000499483729888526
0.01190511474609375,0.00005933787939181709
0.013097207641601563,0.00007221035154133344
0.014289300537109376,0.00008633587495140844
0.015481393432617188,0.00010170389119261165
0.016971509552001954,0.00012264331407196537
0.01846162567138672,0.00014548406834731083
0.019951741790771485,0.0001702038898219073
0.021814386940002442,0.00020371190807006177
0.0236770320892334,0.0002400813473718823
0.025539677238464356,0.00027927377271145447
0.027867983675003052,0.00033218050859160455
0.03019629011154175,0.00038938750055590607
0.032524596548080445,0.00045084490596949023
0.035434979593753815,0.000533580038892356
0.038345362639427186,0.0006228372575803133
0.041255745685100556,0.0007185855768093998
0.04489372449219227,0.0008474003235019931
0.04853170329928398,0.000986427622592612
0.052169682106375695,0.0011358254736224052
0.056717155615240336,0.0013376139976312537
0.06126462912410498,0.0015569048441971657
0.06581210263296962,0.001794947740987132
0.07149644451905042,0.002121815904816843
0.07718078640513122,0.0024859348112896444
0.08286512829121202,0.002894700040921124
0.08997055564881302,0.003487348340515359
0.09707598300641403,0.004206734710504537
0.10418141036401503,0.005133079441867907
0.10862230246251565,0.005885564001857334
0.11306319456101628,0.006946458474527979
0.1152836406102666,0.007731662220179686
0.11667141939104804,0.00860969153016285
0.1170183640862434,0.008939885740828537
0.11719183643384108,0.00903361697558875
0.11737776344586526,0.008966145825190765
0.11756369045788943,0.008854062941979324
0.11769428507468263,0.008810811659344202
0.11782487969147583,0.008795278328468738
0.1179332823550677,0.00879610843006502
0.11804168501865957,0.008800569585798716
0.11815008768225144,0.008802507500097985
0.11826291884143142,0.008800443170991762
0.1183757500006114,0.008797814231533923
0.11846059478600887,0.008798279368732705
0.11852316079367299,0.008801071138817434
0.11857255473230997,0.008805056428058157
0.11862194867094696,0.008810733562109051
0.11867134260958394,0.008818119327174832
0.11871708791712333,0.008826429776771085
0.11876283322466273,0.008836026274000802
0.11880857853220213,0.008846703314680552
0.11885250316794595,0.00885770049569379
0.11889642780368977,0.00886907036056446
0.11894035243943359,0.00888036386151084
0.11897971872275513,0.008889983829322427
0.11901908500607668,0.008898654358160136
0.11905845128939822,0.008905896473121074
0.11909023976247433,0.008910401485091781
0.11911680327167828,0.008913085874801116
0.11913866485126469,0.008914496050989882
0.11915651728729199,0.00891509557139131
0.11917105432663015,0.00891521683842748
0.11918289275094242,0.008915076254635959
0.11919254960604664,0.008914806435277412
0.11920044574109233,0.008914485152467448
0.11920691906494879,0.008914156138421024
0.11921223956699539,0.008913842653131148
0.11921662295316837,0.008913555919275822
0.11922024198937237,0.008913300238287899
0.11922323556472214,0.008913076051006203
0.11922571580267532,0.008912881750784179
0.11922777360125376,0.008912714746182115
0.11922948294655568,0.008912572073945389
0.1192309042806597,0.008912450743102263
0.11923208714363637,0.008912347918879952
0.11923307225788386,0.008912261011894164
0.11923389318232723,0.008912187712117398
0.11923457763304264,0.008912125991484002
0.11923514854352865,0.00891207408951266
0.11923562492041,0.008912030490556735
0.11923602253733052,0.008911993897767628
0.11923635450002315,0.008911963206700298
0.11923663170821287,0.00891193748017162
0.11923686323443405,0.008911915925184012
0.11923705663558694,0.00891189787224933
0.11923721820983119,0.008911882757165101
0.1192373532088349,0.008911870105143292
0.11923746601346498,0.008911859517107143
0.11923756027945988,0.00891185065793566
0.11923763905832313,0.008911843246434584
0.11923770489783399,0.008911837046807293
0.11923775992561718,0.00891183186143086
0.11923780591875291,0.008911827524745982
0.11923784436173257,0.008911823898105568
0.12006909436173256,0.008847213806636814
0.12090034436173257,0.008843314652377475
0.12173159436173257,0.008805644393968515
0.12208551204481138,0.008776806503426679
0.1224394297278902,0.008792772514628166
0.122793347410969,0.008813579307297943
0.1230737599200754,0.008810263541900322
0.12335417242918179,0.008813698513258646
0.12363458493828818,0.008837704904830011
0.12398510057467116,0.008859189350479123
0.1242510760746398,0.008856406708728094
0.12451705157460843,0.008857700151359515
0.12478302707457707,0.00887671207052666
0.1250656903167952,0.008896865155516994
0.12534835355901336,0.008897743663407821
0.1256310168012315,0.008892776196527369
0.1259624899364149,0.008904540644730001
0.1262939630715983,0.008920622630116228
0.12662543620678168,0.008918486673112113
0.1270397776257609,0.008912613287747014
0.12745411904474013,0.008922760809691573
0.12786846046371936,0.008924864436388555
0.1283863872374434,0.008912088637268598
0.12890431401116742,0.008912219818116636
0.12942224078489145,0.008909376024567305
0.1300696492520465,0.00889314104696434
0.13071705771920156,0.008894462289241407
0.13121223539135465,0.008896620332064197
0.13156913574572382,0.008892949183935479
0.13179447388538482,0.008893636794348608
0.1319411556202053,0.008895740344818302
0.13203841980118303,0.0088968692824506
0.13210313408042165,0.008897124659592831
0.13214672082097406,0.008896994717548571
0.13217662987432519,0.008896755772024808
0.13219735845057892,0.008896519754659275
0.1322118037617082,0.008896322499668924
0.13222190135060183,0.008896169277708667
0.13222897251275115,0.008896054735713256
0.132233929642533,0.008895970983505204
0.132237407083727,0.008895910569873045
0.1322398475539531,0.00889586736725919
0.13224156075093568,0.008895836647834998
0.1322427636268257,0.0088958148877792
0.13224360829874549,0.008895799513957461
0.13224420148614274,0.008895788671398654
0.1322446180877482,0.008895781033947356
0.13224491068306626,0.008895775658744073
0.1322451161897243,0.008895771877946688
0.1322452605317678,0.008895769219721378
0.13224536191489641,0.008895767351302857
0.13224543312516893,0.00889576603829211
0.1322454831427278,0.008895765115719559
0.1334954831427278,0.008869990707896833
0.13447753239559695,0.008835807005802093
0.13519364582896726,0.00879660656198006
0.1356836736313405,0.008771549698940711
0.13603248640357105,0.008757098903069187
0.13629017734362753,0.008743829875095085
0.13649019207832971,0.008731828074766645
0.13665435036509133,0.008722436960246228
0.13679224990703936,0.008715531258184906
0.13690890230787234,0.008710226857170326
0.1370077661540993,0.00870575620900993
0.13709172202545183,0.008701724230547932
0.13716269764961345,0.008698038344338976
0.1372224661385672,0.008694717593910287
0.13727282802193227,0.008691780980435252
0.13731543597826182,0.008689219829000668
0.13735804393459136,0.008686614428434478
0.1374006518909209,0.008683992325477185
0.13743542027360695,0.008681859344244244
0.13747018865629299,0.008679748849771324
0.13750495703897903,0.008677674202598766
0.13753424460008815,0.008675962543624358
0.13756353216119727,0.0086742895934745
0.1375928197223064,0.008672659034067892
0.1376182715652623,0.008671278053040797
0.1376437234082182,0.008669930917092717
0.13766917525117411,0.008668616870224837
0.13769192236502323,0.008667469121543986
0.13771466947887234,0.008666344594399857
0.13773741659272146,0.008665240866794207
0.1377582553006544,0.00866424555905591
0.13777909400858732,0.008663262713464407
0.13779993271652025,0.008662289504151599
0.13781944750926378,0.008661384210644055
0.13783896230200732,0.008660482116557634
0.13785847709475085,0.008659580546809723
0.1378771196608022,0.00865871730256439
0.13789576222685357,0.00865784974771943
0.13791440479290493,0.008656975607310786
0.13793254524688037,0.008656116623316461
0.1379506857008558,0.008655247447640228
0.13796882615483125,0.008654366333514145
0.13798670867653592,0.00865348453210199
0.1380045911982406,0.008652588278945333
0.13802247371994528,0.008651676460007664
0.13804028325774703,0.00865075200800362
0.1380580927955488,0.008649810586669077
0.13807590233335054,0.008648851791707778
0.1380938174701298,0.008647869625723795
0.13811173260690907,0.008646869817438202
0.13812964774368833,0.008645852715377643
0.13814784858678827,0.008644802299668113
0.13816604942988822,0.00864373552444582
0.13818425027298817,0.008642653499474667
0.13820292583538693,0.008641528802408196
0.1382216013977857,0.008640391097921894
0.13824027696018445,0.008639242219609962
0.13825963297001614,0.008638041831884841
0.13827898897984783,0.008636833936316249
0.13829834498967952,0.008635620983130251
0.1383186132399181,0.008634348195627589
0.13833888149015666,0.0086330755048907
0.13835914974039523,0.008631805759367802
0.13838060061156274,0.008630468223883898
0.13840205148273024,0.008629140169519064
0.13842350235389775,0.008627824447967197
0.13844646324625606,0.00862643269680841
0.13846942413861438,0.008625060696783744
0.1384923850309727,0.008623710636127501
0.1385172696435997,0.00862227413585923
0.1385421542562267,0.008620866604167363
0.13856703886885371,0.008619488508204763
0.1385943966887664,0.008618006911773786
0.1386217545086791,0.008616558739787228
0.1386491123285918,0.008615141205486083
0.1386797169066624,0.008613586853193904
0.13871032148473297,0.008612059244076339
0.13874092606280355,0.008610550534061864
0.1387759406522154,0.008608836134058512
0.13881095524162726,0.008607121410542935
0.1388459698310391,0.008605392767743886
0.1388869231040821,0.008603335734442837
0.1389278763771251,0.008601224455435765
0.13896882965016807,0.008599045395612025
0.13901764802091365,0.008596348162426477
0.13906646639165923,0.008593540446494003
0.1391152847624048,0.008590630902212258
0.13917396458348621,0.008587028338540338
0.13923264440456762,0.008583356324358188
0.13929132422564902,0.008579671883945969
0.13936467400200078,0.00857513744367884


==> data/dataDispStraightColisionNewAutomC2066ip669.csv <==
0,0.
0.0002,8.509275541660978e-9
0.0004,4.134676467389348e-8
0.0006000000000000001,1.0619087657460587e-7
0.0008500000000000001,2.325952750548668e-7
0.0011,4.0941847946786316e-7
0.00135,6.3699346703911e-7
0.0016625000000000001,9.9365916194021e-7
0.001975,1.4315455427818692e-6
0.0022875,1.951750319055947e-6
0.002678125,2.7193907162683828e-6
0.00306875,3.6190831744106923e-6
0.0034593749999999998,4.652425236860365e-6
0.00394765625,6.134215052519726e-6
0.0044359375,7.829271161157976e-6
0.00492421875,9.739477531181948e-6
0.0055345703125,0.000012432162049812106
0.006144921875,0.00001546569017706697
0.0067552734375,0.000018841758190780143
0.007518212890625,0.000023545291100098656
0.00828115234375,0.00002878704759998825
0.009044091796875,0.00003456739093984024
0.00999776611328125,0.00004254944082015134
0.0109514404296875,0.000051370126136259984
0.01190511474609375,0.000061026132189200614
0.013097207641601563,0.00007426393366450525
0.014289300537109376,0.00008879038573853413
0.015481393432617188,0.00010459461565592919
0.016971509552001954,0.00012612830315221043
0.01846162567138672,0.00014961723849436472
0.019951741790771485,0.0001750387114440319
0.021814386940002442,0.00020949811172715142
0.0236770320892334,0.0002469013080324675
0.025539677238464356,0.0002872106279470203
0.027867983675003052,0.00034163052478830634
0.03019629011154175,0.0004004798973247369
0.032524596548080445,0.00046370958895429633
0.035434979593753815,0.0005488455584013224
0.038345362639427186,0.0006407110097611517
0.041255745685100556,0.0007392780393244003
0.04489372449219227,0.0008719227109309446
0.04853170329928398,0.0010151369806598132
0.052169682106375695,0.0011691048309276746
0.056717155615240336,0.0013771976080849107
0.06126462912410498,0.0016035249317559379
0.06581210263296962,0.0018494443923067303
0.07149644451905042,0.002187591421820175
0.07718078640513122,0.0025650078867764164
0.08286512829121202,0.0029898144226878014
0.08997055564881302,0.0036084906037065967
0.09707598300641403,0.004365597599374008
0.10418141036401503,0.005357760831953903
0.10862230246251565,0.006186731393038452
0.11306319456101628,0.00751037823979384
0.11417341758564144,0.007994760852911596
0.11486730697603216,0.008384885250576655
0.11521425167122752,0.008631190867456073
0.11556119636642288,0.00894384845505859
0.11577803680091998,0.009035371944154673
0.11599487723541708,0.00893113056007434
0.11614203549701915,0.008840371007677341
0.11624728560199829,0.008804218127458394
0.11635253570697743,0.008786447381729207
0.11643707198902944,0.008782396510780877
0.11652160827108146,0.008783555063240772
0.11660614455313348,0.008786427987294933
0.11669635504918709,0.008788546782505048
0.1167865655452407,0.008789179555917707
0.1168767760412943,0.008789798217929735
0.11694677819120661,0.008791610970762313
0.116998481148279,0.008794310815969647
0.11703758891134064,0.008797329014216801
0.11706849994170063,0.008800380137580065
0.11709404286234451,0.008803371805005494
0.1171195857829884,0.008806803454841385
0.11714512870363228,0.008810682355782778
0.11716742591747599,0.008814435490818655
0.1171897231313197,0.008818528275993888
0.11721202034516341,0.008822954297616984
0.11723287206849363,0.008827385894160492
0.11725372379182385,0.008832087883407058
0.11727457551515406,0.008837044583976345
0.11729447081061085,0.008841993615069507
0.11731436610606764,0.00884713611676932
0.11733426140152443,0.008852447591699243
0.11735314234437094,0.008857618870805202
0.11737202328721745,0.008862888553080052
0.11739090423006396,0.00886822460665116
0.11740841757498825,0.0088732025400617
0.11742593091991255,0.008878174545501931
0.11744344426483684,0.00888310512049163
0.11745915556075817,0.008887461958414396
0.1174748668566795,0.008891724142723077
0.11749057815260083,0.00889585933886199
0.11750416481558619,0.008899307472121015
0.11751775147857155,0.008902612447775227
0.1175313381415569,0.008905750803447975
0.11754263205012824,0.008908216315850901
0.11755392595869958,0.008910536946727114
0.11756521986727092,0.008912699450464419
0.11757432955483423,0.008914320121035437
0.11758343924239753,0.008915823277911968
0.11759113596664172,0.008916997384964858
0.11759760271452427,0.00891791331939628
0.11760301234623674,0.008918628598994921
0.11760752223289456,0.008919188669795245
0.11761127198403871,0.008919628832692459
0.11761438318841794,0.008919976236220296
0.11761696032732015,0.008920251658859677
0.11761909229523271,0.008920470986783797
0.11762085416562934,0.008920646385620831
0.11762230898464326,0.008920787204608024
0.1176235094710865,0.008920900662812158
0.11762449956236241,0.00892099236510423
0.11762531578297271,0.008921066688461817
0.11762598843394383,0.00892112707100395
0.11762654261323842,0.008921176228692802
0.11762699908290812,0.008921216318456264
0.11762737500083209,0.00892124906164329
0.11762768453490496,0.008921275838050281
0.11762793937645684,0.008921297758026046
0.11762814916807787,0.008921315718157737
0.11762832185924246,0.00892133044457975
0.11762846400132063,0.00892134252688323
0.11762858099195143,0.008921352444837424
0.1176286772771829,0.008921360589567193
0.11762875651855828,0.008921367280430043
0.11762882173108884,0.008921372778527392
0.11762887539707836,0.008921377297563676
0.11762891956004891,0.008921381012611557
0.11762895590214345,0.008921384067203414
0.11854145590214345,0.008868399505127755
0.11945395590214344,0.008837414537762453
0.11991020590214345,0.008840020692686038
0.12029345966752562,0.008789328170566175
0.1206767134329078,0.008785054735266994
0.12105996719828997,0.008819769084901303
0.12152285155720764,0.008818048220788004
0.12198573591612531,0.008824748990862238
0.12244862027504298,0.008867536280654006
0.12297270067883165,0.008876831080559328
0.12340008267478282,0.00887721827887318
0.123827464670734,0.008908211505328448
0.12425484666668517,0.008920448982234517
0.12478907416162413,0.008910274808151028
0.1253233016565631,0.008928608596743926
0.12585752915150208,0.008936072671177499
0.1265253135201758,0.008918529882079185
0.1271930978888495,0.008926526426817107
0.1278608822575232,0.008918899791778675
0.12869561271836535,0.008906766605396816
0.12935019878459947,0.008924044899505957
0.12979896856124615,0.00892560899273628
0.13011332439864096,0.008923896783285106
0.13032587621930908,0.008927366412749884
0.13047660491738497,0.008930067893047565
0.13058375045885784,0.008930168324518968
0.13066614768526014,0.008928658209557586
0.13072878662364543,0.0089266112651477
0.13077603058548887,0.008924661553223991
0.13081142044060637,0.008923042921616772
0.13083774140170967,0.008921785128492905
0.13085719823901862,0.008920840105645804
0.1308715119569451,0.00892014232220594
0.13088202589782552,0.008919630607493706
0.13088974296081402,0.008919256318539192
0.13089540398047225,0.008918982779259167
0.13089955501778044,0.008918782881633702
0.13090259790667774,0.008918636762261425
0.13090482797538527,0.008918529915952192
0.1309064620776853,0.008918451760445863
0.1309076593367,0.008918394574650636
0.13090853645638836,0.00891835272213326
0.13090917899864177,0.008918322085748503
0.1309096496768519,0.008918299656385098
0.13090999444849397,0.008918283233685913
0.13091024698724615,0.008918271208043557
0.1309104319637235,0.008918262401631856
0.13091056745118537,0.008918255952374873
0.13091066668904966,0.00891825122918763
0.13091073937534967,0.00891824777002052
0.1309107926138005,0.008918245236549462
0.130910831607691,0.008918243381026866
0.133560831607691,0.008731248195971895


==> data/dataDispYxi0SqueezeE100D41G160c0045YE105103DoubleAtMaxDT1x10m2.csv <==
0,0.
0.01,8.235777754354277e-6
0.02,0.00007150621794731912
0.03,0.00027303297531326704
0.04,0.0006237150750176428
0.05,0.0010431071493269522
0.060000000000000005,0.001626528921939419
0.07,0.002798644813472837
0.08,0.0050610463692032145
0.09,0.008746463005617855
0.09999999999999999,0.014005238965820132
0.10999999999999999,0.020839783127953915
0.11999999999999998,0.028978203804663795
0.12999999999999998,0.037734290905642176
0.13999999999999999,0.04643999775149787
0.15,0.0551083415754142
0.16,0.06420439907159417
0.17,0.07400616797859247
0.18000000000000002,0.08458644131798554
0.19000000000000003,0.09596870287558243
0.20000000000000004,0.1078700636660959
0.21000000000000005,0.11955061309367478
0.22000000000000006,0.13028248598530703
0.23000000000000007,0.13994413981918916
0.24000000000000007,0.1489282337401598
0.25000000000000006,0.15761110967294378
0.26000000000000006,0.16627039298928004
0.2700000000000001,0.17529548660071073
0.2800000000000001,0.18498424040658043
0.2900000000000001,0.1952614347033343
0.3000000000000001,0.20610484155307632
0.3100000000000001,0.21814534928199342
0.3200000000000001,0.23220083257616633
0.3300000000000001,0.24836944912002526
0.34000000000000014,0.26624705875942195
0.35000000000000014,0.28565591824510894
0.36000000000000015,0.3065644251332706
0.37000000000000016,0.3287444452483214
0.38000000000000017,0.35205962177174294
0.3900000000000002,0.3768145551737257
0.4000000000000002,0.40319444746132016
0.4100000000000002,0.4305547782465786
0.4200000000000002,0.45798678051988484
0.4300000000000002,0.48525504089754007
0.4400000000000002,0.5125514596414643
0.45000000000000023,0.5399947187273794
0.46000000000000024,0.5677805213536411
0.47000000000000025,0.5960910174308663
0.48000000000000026,0.624652141372071
0.49000000000000027,0.6527031486941086
0.5000000000000002,0.6796657197949659
0.5100000000000002,0.7056492255618663
0.5200000000000002,0.7308645832187431
0.5300000000000002,0.7551553324982991
0.5400000000000003,0.7783412974175308
0.5500000000000003,0.8003161426038959
0.5600000000000003,0.8210852631642026
0.5700000000000003,0.8410807652709812
0.5800000000000003,0.8611246429741434
0.5900000000000003,0.8819533574369219
0.6000000000000003,0.9037925155471639
0.6100000000000003,0.9265596317034568
0.6200000000000003,0.9502692811093422
0.6300000000000003,0.9747981621015912
0.6400000000000003,0.999731667459423
0.6500000000000004,1.0249597567892599
0.6600000000000004,1.050708139018354
0.6700000000000004,1.0768330075507488
0.6800000000000004,1.1030200893328064
0.6900000000000004,1.1293902275825582
0.7000000000000004,1.156101561068733
0.7100000000000004,1.1829418230968882
0.7200000000000004,1.209935646767055
0.7300000000000004,1.2375434819338766
0.7400000000000004,1.2659726098077846
0.7500000000000004,1.295251576997352
0.7600000000000005,1.3257456372157888
0.7700000000000005,1.3576950890733381
0.7800000000000005,1.3908439353564541
0.7900000000000005,1.4250138243236765
0.8000000000000005,1.4601555204569887
0.8100000000000005,1.4956954396138273
0.8200000000000005,1.530597074756841
0.8300000000000005,1.5638552218131334
0.8400000000000005,1.594493456197338
0.8500000000000005,1.6217951940388036
0.8600000000000005,1.6462968732344063
0.8700000000000006,1.6697627668695896
0.8800000000000006,1.6935028436140225
0.8900000000000006,1.7178474530718628
0.9000000000000006,1.7429996684227465
0.9100000000000006,1.7689633708576078
0.9200000000000006,1.7954598410712401
0.9300000000000006,1.8226721765302982
0.9400000000000006,1.8511751077334455
0.9500000000000006,1.881212108810076
0.9600000000000006,1.9126405623846834
0.9700000000000006,1.944482953502498
0.9800000000000006,1.9738708573592623
0.9900000000000007,1.9975741057286311
1.0000000000000007,2.0145897376353368


==> data/dataDispYxi0SqueezeE100D41G160c0045YE105103DoubleAtMaxDT1x10m3.csv <==
0,0.
0.001,3.2451843119801e-18
0.002,1.7655982143896987e-16
0.003,4.9429402857006644e-15
0.004,9.210177304652771e-14
0.005,1.2498962037375602e-12
0.006,1.3123856582484354e-11
0.007,1.108688078635872e-10
0.008,7.737176712780634e-10
0.009000000000000001,4.5444949187970555e-9
0.010000000000000002,2.2772969696284695e-8
0.011000000000000003,9.83430379274562e-8
0.012000000000000004,3.687056793850736e-7
0.013000000000000005,1.206642577611168e-6
0.014000000000000005,3.4602386046257246e-6
0.015000000000000006,8.717624449220906e-6
0.016000000000000007,0.00001932970688482431
0.017000000000000008,0.00003777658863348477
0.01800000000000001,0.00006520484689012957
0.01900000000000001,0.00009982278119511162
0.02000000000000001,0.00013677581833900648
0.02100000000000001,0.00017071253095336198
0.022000000000000013,0.00019973927317151798
0.023000000000000013,0.00022692931513040418
0.024000000000000014,0.00025692834702794264
0.025000000000000015,0.0002907599891811676
0.026000000000000016,0.0003251286010197278
0.027000000000000017,0.0003573472222530464
0.028000000000000018,0.0003890324167494744
0.02900000000000002,0.0004231660715807601
0.03000000000000002,0.00045936257167810806
0.03100000000000002,0.000495011960091062
0.03200000000000002,0.0005298108332090226
0.03300000000000002,0.0005654216429491147
0.03400000000000002,0.0006012536972700944
0.035000000000000024,0.0006343850779326951
0.036000000000000025,0.0006631649309516106
0.037000000000000026,0.0006872823857241511
0.03800000000000003,0.0007053476066795528
0.03900000000000003,0.0007163086556348681
0.04000000000000003,0.0007223736199964562
0.04100000000000003,0.0007277163375831309
0.04200000000000003,0.0007358115364294133
0.04300000000000003,0.000749318625374098
0.04400000000000003,0.0007694183016665555
0.04500000000000003,0.0007939848682240369
0.046000000000000034,0.0008192154601141602
0.047000000000000035,0.0008435604047322
0.048000000000000036,0.0008685953783160564
0.04900000000000004,0.0008972053411513124
0.05000000000000004,0.0009316486169627625
0.05100000000000004,0.0009716978081351368
0.05200000000000004,0.0010149050521418108
0.05300000000000004,0.0010600273501982175
0.05400000000000004,0.0011089494406519502
0.05500000000000004,0.0011644136443113035
0.05600000000000004,0.0012272598763390416
0.057000000000000044,0.0012962632774295056
0.058000000000000045,0.0013701316715011088
0.059000000000000045,0.001449596820076099
0.060000000000000046,0.0015367872094255441
0.06100000000000005,0.0016324650844170337
0.06200000000000005,0.0017355108942299635
0.06300000000000004,0.0018451483465930945
0.06400000000000004,0.0019618460018972243
0.06500000000000004,0.002085779254680284
0.06600000000000004,0.002215626307258172
0.06700000000000005,0.0023495768495278477
0.06800000000000005,0.0024872180899419396
0.06900000000000005,0.002629560337767245
0.07000000000000005,0.00277752554397725
0.07100000000000005,0.002931992300601497
0.07200000000000005,0.0030952731745829496
0.07300000000000005,0.003270921042226641
0.07400000000000005,0.0034617796360860826
0.07500000000000005,0.0036689035603542047
0.07600000000000005,0.0038920102192787458
0.07700000000000005,0.0041299892051456935
0.07800000000000006,0.004381098265762376
0.07900000000000006,0.0046440814041725596
0.08000000000000006,0.0049198710501345555
0.08100000000000006,0.005211552761661014
0.08200000000000006,0.0055223947334517905
0.08300000000000006,0.005854266555500916
0.08400000000000006,0.006207367111290408
0.08500000000000006,0.006580635489050863
0.08600000000000006,0.006972909588068897
0.08700000000000006,0.007384566951593403
0.08800000000000006,0.007817894252287396
0.08900000000000007,0.008275286233119666
0.09000000000000007,0.008757091284154868
0.09100000000000007,0.009261251006599972
0.09200000000000007,0.009784547728993018
0.09300000000000007,0.010324096488047536
0.09400000000000007,0.010878204971501161
0.09500000000000007,0.011446131319946396
0.09600000000000007,0.012027225160377818
0.09700000000000007,0.012620922022279725
0.09800000000000007,0.01322781287292201
0.09900000000000007,0.013849974202330056
0.10000000000000007,0.014489376435042604
0.10100000000000008,0.015145802905262901
0.10200000000000008,0.015816579304304915
0.10300000000000008,0.016498510318677488
0.10400000000000008,0.01719020979488644
0.10500000000000008,0.01789272066406772
0.10600000000000008,0.01860810673054762
0.10700000000000008,0.019337692591724704
0.10800000000000008,0.02008144790405319
0.10900000000000008,0.020838256925278444
0.11000000000000008,0.02160631342881851
0.11100000000000008,0.022383752630235825
0.11200000000000009,0.023169693066110178
0.11300000000000009,0.023964922862939678
0.11400000000000009,0.024771202894705475
0.11500000000000009,0.025589403338437955
0.11600000000000009,0.026418349857721405
0.11700000000000009,0.02725592239457491
0.11800000000000009,0.02810120614526837
0.11900000000000009,0.02895498754274253
0.12000000000000009,0.029818016268567737
0.1210000000000001,0.030689078208178112
0.1220000000000001,0.03156476313447546
0.1230000000000001,0.032440904370718254
0.1240000000000001,0.03331428606279639
0.12500000000000008,0.03418333598652305
0.12600000000000008,0.03504769862746522
0.12700000000000009,0.03590740095326574
0.12800000000000009,0.036762401359636834
0.1290000000000001,0.037612969175875206
0.1300000000000001,0.038460247018061534
0.1310000000000001,0.039305704287981996
0.1320000000000001,0.040149708346408526
0.1330000000000001,0.04099100996720724
0.1340000000000001,0.04182782107085781
0.1350000000000001,0.042659159235802185
0.1360000000000001,0.04348515496141247
0.1370000000000001,0.04430658261061247
0.1380000000000001,0.045124640407072376
0.1390000000000001,0.04594111032525411
0.1400000000000001,0.04675814863098742
0.1410000000000001,0.04757752950859354
0.1420000000000001,0.048400065159698774
0.1430000000000001,0.04922592315682561
0.1440000000000001,0.05005578831974698
0.1450000000000001,0.05089169683558155
0.1460000000000001,0.051736337168019085
0.1470000000000001,0.05259140662935594
0.1480000000000001,0.05345671504500668
0.1490000000000001,0.05433057664126595
0.1500000000000001,0.055210761418138334
0.1510000000000001,0.05609527790588815
0.1520000000000001,0.05698284335854817
0.1530000000000001,0.05787334556462258
0.1540000000000001,0.05876815119197546
0.1550000000000001,0.059669450273161104
0.1560000000000001,0.06057882462038224
0.1570000000000001,0.06149653951901532
0.1580000000000001,0.06242200232935417
0.1590000000000001,0.06335424885103239
0.16000000000000011,0.0642920654709864
0.16100000000000012,0.0652345510301853
0.16200000000000012,0.06618207291795951
0.16300000000000012,0.06713645125793533
0.16400000000000012,0.06809997213947325
0.16500000000000012,0.06907405462410071
0.16600000000000012,0.07005835437312193
0.16700000000000012,0.07105076066775665
0.16800000000000012,0.07204874539670683
0.16900000000000012,0.07305151366395984
0.17000000000000012,0.07406099206605608
0.17100000000000012,0.07508054468761274
0.17200000000000013,0.07611277488182146
0.17300000000000013,0.07715845933839882
0.17400000000000013,0.07821722477189498
0.17500000000000013,0.07928909680505608
0.17600000000000013,0.08037537512992571
0.17700000000000013,0.08147788357505996
0.17800000000000013,0.08259738375757499
0.17900000000000013,0.08373268060904294
0.18000000000000013,0.08488087702235428
0.18100000000000013,0.0860383635661531
0.18200000000000013,0.08720213172081875
0.18300000000000013,0.0883708471703181
0.18400000000000014,0.08954506664674254
0.18500000000000014,0.09072643231200062
0.18600000000000014,0.09191613341213184
0.18700000000000014,0.09311352081240884
0.18800000000000014,0.09431611152091278
0.18900000000000014,0.09552096926183451
0.19000000000000014,0.09672580618420877
0.19100000000000014,0.09792879810815994
0.19200000000000014,0.09912796310908116
0.19300000000000014,0.10032118790837784
0.19400000000000014,0.10150692189748146
0.19500000000000015,0.10268480882536749
0.19600000000000015,0.10385548926982247
0.19700000000000015,0.10501963475472029
0.19800000000000015,0.10617726235166769
0.19900000000000015,0.10732803076663165
0.20000000000000015,0.10847199748297723
0.20100000000000015,0.10960998880781092
0.20200000000000015,0.11074331305246908
0.20300000000000015,0.11187306784396918
0.20400000000000015,0.11299958448650246
0.20500000000000015,0.1141223851513047
0.20600000000000016,0.1152403833888379
0.20700000000000016,0.11635203163676122
0.20800000000000016,0.11745575965499502
0.20900000000000016,0.1185508365064196
0.21000000000000016,0.1196378875805253
0.21100000000000016,0.12071835820593942
0.21200000000000016,0.12179328617882938
0.21300000000000016,0.12286250072936128
0.21400000000000016,0.1239248556754585
0.21500000000000016,0.12497888076329261
0.21600000000000016,0.12602314500838432
0.21700000000000016,0.12705659267785768
0.21800000000000017,0.12807898298513756
0.21900000000000017,0.12909082016435666
0.22000000000000017,0.13009280512212348
0.22100000000000017,0.1310855395228781
0.22200000000000017,0.1320693061134628
0.22300000000000017,0.13304333703942323
0.22400000000000017,0.13400541533486413
0.22500000000000017,0.13495303135148787
0.22600000000000017,0.13588517469255124
0.22700000000000017,0.1368028236866262
0.22800000000000017,0.13770815598712738
0.22900000000000018,0.13860378900014628
0.23000000000000018,0.13949232507009449
0.23100000000000018,0.1403759060565629
0.23200000000000018,0.1412560080647159
0.23300000000000018,0.1421337544704543
0.23400000000000018,0.14301054077660968
0.23500000000000018,0.14388814933285912
0.23600000000000018,0.1447677000862682
0.23700000000000018,0.14564850454354453
0.23800000000000018,0.14652859045127709
0.23900000000000018,0.14740656178384137
0.24000000000000019,0.14828293608847967
0.2410000000000002,0.14916013616473284
0.2420000000000002,0.15004134371616257
0.2430000000000002,0.15092872526829293
0.2440000000000002,0.15182226069724894
0.2450000000000002,0.15272014771396827
0.2460000000000002,0.15361999092612025
0.2470000000000002,0.15451948093014178
0.2480000000000002,0.1554166035871304
0.2490000000000002,0.15630987274594366
0.25000000000000017,0.15719836229393258
0.25100000000000017,0.1580814873346143
0.25200000000000017,0.15895904735339406
0.25300000000000017,0.15983144870623417
0.25400000000000017,0.16069954741458067
0.25500000000000017,0.16156430626142354
0.25600000000000017,0.1624267843504393
0.2570000000000002,0.16328831861768098
0.2580000000000002,0.16415056225002228
0.2590000000000002,0.16501532498529858
0.2600000000000002,0.16588425240757382
0.2610000000000002,0.16675849175612342
0.2620000000000002,0.16763841778708788
0.2630000000000002,0.16852342502732268
0.2640000000000002,0.16941226666550682
0.2650000000000002,0.1703042096648299
0.2660000000000002,0.171199988442225
0.2670000000000002,0.17210145879738037
0.2680000000000002,0.17301035061015926
0.2690000000000002,0.17392724934280773
0.2700000000000002,0.1748513445205158
0.2710000000000002,0.17578085340427602
0.2720000000000002,0.17671383720593142
0.2730000000000002,0.1776490602065735
0.2740000000000002,0.1785863830288079
0.2750000000000002,0.17952629838690326
0.2760000000000002,0.1804690109129088
0.2770000000000002,0.1814140267753683
0.2780000000000002,0.18236051726507163
0.2790000000000002,0.1833076861381197
0.2800000000000002,0.18425456729712952
0.2810000000000002,0.18519981648605358
0.2820000000000002,0.18614230077260896
0.2830000000000002,0.18708203824470185
0.2840000000000002,0.18802038368688068
0.2850000000000002,0.18895955760651234
0.2860000000000002,0.18990238887963787
0.2870000000000002,0.1908521825421956
0.2880000000000002,0.19181222999530217
0.2890000000000002,0.19278531617983305
0.2900000000000002,0.19377358128624164
0.2910000000000002,0.19477848641881296
0.2920000000000002,0.1958009109175985
0.2930000000000002,0.196841507864748
0.2940000000000002,0.19790079671078725
0.2950000000000002,0.1989789365137375
0.2960000000000002,0.20007614766645396
0.2970000000000002,0.20119376904437955
0.2980000000000002,0.2023344762241953
0.2990000000000002,0.20350119642407258
0.3000000000000002,0.20469586260654746
0.3010000000000002,0.20591877201838285
0.3020000000000002,0.20716849036986268
0.3030000000000002,0.20844234272359433
0.3040000000000002,0.20973737944848686
0.3050000000000002,0.2110511120155146
0.3060000000000002,0.21238151177656098
0.3070000000000002,0.2137266798264727
0.3080000000000002,0.21508483646321605
0.3090000000000002,0.21645455228781316
0.3100000000000002,0.2178348169869648
0.3110000000000002,0.21922504312581553
0.3120000000000002,0.22062518285334798
0.3130000000000002,0.22203573724093362
0.3140000000000002,0.22345758887290895
0.3150000000000002,0.22489185359624342
0.3160000000000002,0.2263397690804557
0.3170000000000002,0.2278025846018933
0.3180000000000002,0.22928139833807298
0.31900000000000023,0.2307767942683774
0.32000000000000023,0.23228857099987577
0.32100000000000023,0.23381610962142227
0.32200000000000023,0.23535918899110989
0.32300000000000023,0.23691852884512657
0.32400000000000023,0.2384956633289004
0.32500000000000023,0.24009218976793661
0.32600000000000023,0.2417089016934664
0.32700000000000023,0.24334549728289237
0.32800000000000024,0.2450009780906868
0.32900000000000024,0.24667435842433222
0.33000000000000024,0.24836529516433545
0.33100000000000024,0.250074198624183
0.33200000000000024,0.25180172198936623
0.33300000000000024,0.2535481654050121
0.33400000000000024,0.2553131077890887
0.33500000000000024,0.2570950803930063
0.33600000000000024,0.2588914819767096
0.33700000000000024,0.2606991631255149
0.33800000000000024,0.26251535928991654
0.33900000000000025,0.26433817980927204
0.34000000000000025,0.2661664446043001
0.34100000000000025,0.26799946315853934
0.34200000000000025,0.26983727247776046
0.34300000000000025,0.27168090840937753
0.34400000000000025,0.27353202001485205
0.34500000000000025,0.2753921904389015
0.34600000000000025,0.27726277294752055
0.34700000000000025,0.2791450171826392
0.34800000000000025,0.2810398291125674
0.34900000000000025,0.2829474762322473
0.35000000000000026,0.284867932013362
0.35100000000000026,0.2868016336957893
0.35200000000000026,0.288749888358691
0.35300000000000026,0.29071471392788417
0.35400000000000026,0.29269847302169044
0.35500000000000026,0.29470372835042397
0.35600000000000026,0.29673337483689494
0.35700000000000026,0.2987903769560372
0.35800000000000026,0.3008767044333747
0.35900000000000026,0.3029925448807274
0.36000000000000026,0.305136748493249
0.36100000000000027,0.3073076145506837
0.36200000000000027,0.30950321705103906
0.36300000000000027,0.31172187334579887
0.36400000000000027,0.313962695574779
0.36500000000000027,0.31622516696773084
0.36600000000000027,0.31850797033146433
0.36700000000000027,0.32080851196115634
0.36800000000000027,0.3231236460319871
0.36900000000000027,0.3254507521358278
0.3700000000000003,0.3277882685987868
0.3710000000000003,0.33013554621604513
0.3720000000000003,0.33249239575707223
0.3730000000000003,0.33485877475172054
0.3740000000000003,0.33723481051780335
0.3750000000000003,0.3396208562388932
0.3760000000000003,0.3420173542046085
0.3770000000000003,0.3444248776618261
0.3780000000000003,0.34684430678813866
0.3790000000000003,0.34927647311894217
0.3800000000000003,0.3517215997463153
0.3810000000000003,0.35417946093021235
0.3820000000000003,0.35664979812529196
0.3830000000000003,0.35913207717099827
0.3840000000000003,0.36162520130526393
0.3850000000000003,0.364128180626318
0.3860000000000003,0.3666412179681659
0.3870000000000003,0.36916588382951077
0.3880000000000003,0.3717042247122285
0.3890000000000003,0.3742578961159179
0.3900000000000003,0.3768277948346231
0.3910000000000003,0.37941364042344017
0.3920000000000003,0.3820137126750385
0.3930000000000003,0.38462542426912844
0.3940000000000003,0.38724601553278953
0.3950000000000003,0.3898726525010171
0.3960000000000003,0.39250268118313963
0.3970000000000003,0.3951340358072928
0.3980000000000003,0.3977648582113308
0.3990000000000003,0.40039302100056023
0.4000000000000003,0.4030165645987904
0.4010000000000003,0.40563427486948694
0.4020000000000003,0.408245895041935
0.4030000000000003,0.41085220234340997
0.4040000000000003,0.4134541519498298
0.4050000000000003,0.4160513402113375
0.4060000000000003,0.41864212923825256
0.4070000000000003,0.42122547630441604
0.4080000000000003,0.42380175446959345
0.4090000000000003,0.426372180864835
0.4100000000000003,0.42893872474193223
0.4110000000000003,0.4315045430923748
0.4120000000000003,0.4340737458570684
0.4130000000000003,0.4366505992292996
0.4140000000000003,0.43923901224343376
0.4150000000000003,0.4418423675318779
0.4160000000000003,0.4444630794923382
0.4170000000000003,0.44710202109327546
0.4180000000000003,0.44975882749982155
0.4190000000000003,0.4524327911580243
0.4200000000000003,0.45512305843892303
0.4210000000000003,0.4578285190164391
0.4220000000000003,0.46054824892179375
0.4230000000000003,0.4632816533299656
0.4240000000000003,0.466027765495829
0.4250000000000003,0.4687845681492917
0.4260000000000003,0.4715491212835478
0.4270000000000003,0.47431885848719124
0.4280000000000003,0.47709304453704166
0.4290000000000003,0.47987217873455
0.4300000000000003,0.4826559487275448
0.4310000000000003,0.4854428909615253
0.43200000000000033,0.48823178918158316
0.43300000000000033,0.49102220201211433
0.43400000000000033,0.4938140631400189
0.43500000000000033,0.4966079852306561
0.43600000000000033,0.49940573231989094
0.43700000000000033,0.5022094434127032
0.43800000000000033,0.5050203881488863
0.43900000000000033,0.5078387446029697
0.44000000000000034,0.5106639517484225
0.44100000000000034,0.5134950623858594
0.44200000000000034,0.5163319164186535
0.44300000000000034,0.519176383367203
0.44400000000000034,0.5220315195508028
0.44500000000000034,0.5248996082536281
0.44600000000000034,0.5277816172967015
0.44700000000000034,0.5306772640432764
0.44800000000000034,0.533584324580199
0.44900000000000034,0.5364989251930822
0.45000000000000034,0.5394174279957404
0.45100000000000035,0.5423375105233487
0.45200000000000035,0.5452579301094688
0.45300000000000035,0.5481784872349247
0.45400000000000035,0.5510997213953264
0.45500000000000035,0.5540217111956619
0.45600000000000035,0.5569435414268699
0.45700000000000035,0.5598639981680943
0.45800000000000035,0.5627821143390157
0.45900000000000035,0.5656971989624894
0.46000000000000035,0.5686088139582355
0.46100000000000035,0.5715163899989728
0.46200000000000035,0.5744182946457738
0.46300000000000036,0.5773110509907299
0.46400000000000036,0.5801898680780384
0.46500000000000036,0.5830508860206609
0.46600000000000036,0.5858930697153497
0.46700000000000036,0.5887174665726748
0.46800000000000036,0.5915257586066872
0.46900000000000036,0.5943211481827392
0.47000000000000036,0.5971094679277167
0.47100000000000036,0.599897028690984
0.47200000000000036,0.6026875196436967
0.47300000000000036,0.6054823250435802
0.47400000000000037,0.6082829787477471
0.47500000000000037,0.6110913802921676
0.47600000000000037,0.6139079236676762
0.47700000000000037,0.6167312115159672
0.47800000000000037,0.6195596607864252
0.47900000000000037,0.6223921186106848
0.48000000000000037,0.6252271081491845
0.48100000000000037,0.6280627490806904
0.4820000000000004,0.630897581575381
0.4830000000000004,0.6337307832908251
0.4840000000000004,0.636561568372447
0.4850000000000004,0.6393890974138702
0.4860000000000004,0.6422130740277432
0.4870000000000004,0.6450334254599754
0.4880000000000004,0.6478490772073381
0.4890000000000004,0.6506580029176979
0.4900000000000004,0.6534585084811179
0.4910000000000004,0.6562496553743113
0.4920000000000004,0.6590310770096555
0.4930000000000004,0.6618033532251365
0.4940000000000004,0.6645679982914494
0.4950000000000004,0.6673265679408594
0.4960000000000004,0.6700799911205823
0.4970000000000004,0.6728284658612325
0.4980000000000004,0.6755719206178261
0.4990000000000004,0.6783112613244561
0.5000000000000003,0.6810491015723797
0.5010000000000003,0.6837886316680301
0.5020000000000003,0.6865319117166979
0.5030000000000003,0.6892793689627308
0.5040000000000003,0.6920301583125765
0.5050000000000003,0.6947823212478199
0.5060000000000003,0.6975327319231918
0.5070000000000003,0.7002776591911837
0.5080000000000003,0.703014228612067
0.5090000000000003,0.7057413011395676
0.5100000000000003,0.708458328505021
0.5110000000000003,0.711163641820581
0.5120000000000003,0.7138544051448813
0.5130000000000003,0.7165275941169902
0.5140000000000003,0.719180388570703
0.5150000000000003,0.7218102973079651
0.5160000000000003,0.7244156002248396
0.5170000000000003,0.7269954954341245
0.5180000000000003,0.7295495977861858
0.5190000000000003,0.7320771499897037
0.5200000000000004,0.7345763067381761
0.5210000000000004,0.7370440712364895
0.5220000000000004,0.7394773343780665
0.5230000000000004,0.7418743174469484
0.5240000000000004,0.7442352449156712
0.5250000000000004,0.7465620306815947
0.5260000000000004,0.7488575569724881
0.5270000000000004,0.751124951677584
0.5280000000000004,0.7533669632559181
0.5290000000000004,0.7555856292283354
0.5300000000000004,0.757782409757135
0.5310000000000004,0.7599585453910553
0.5320000000000004,0.7621153200750724
0.5330000000000004,0.7642541602816537
0.5340000000000004,0.7663763426691026
0.5350000000000004,0.768482297368988
0.5360000000000004,0.7705713382043363
0.5370000000000004,0.7726422222206927
0.5380000000000004,0.7746938900301618
0.5390000000000004,0.7767262748748283
0.5400000000000004,0.7787411788857015
0.5410000000000004,0.7807420522830337
0.5420000000000004,0.7827325457193951
0.5430000000000004,0.7847154986015378
0.5440000000000004,0.7866928275823363
0.5450000000000004,0.7886655255137723
0.5460000000000004,0.7906337256162425
0.5470000000000004,0.7925969988351934
0.5480000000000004,0.7945549266457853
0.5490000000000004,0.7965079076741582
0.5500000000000004,0.7984574551804423
0.5510000000000004,0.8004059463467164
0.5520000000000004,0.8023566634358009
0.5530000000000004,0.8043133285229108
0.5540000000000004,0.806278344461549
0.5550000000000004,0.8082518755681938
0.5560000000000004,0.8102332769517102
0.5570000000000004,0.8122226491738982
0.5580000000000004,0.8142203890925849
0.5590000000000004,0.8162257980985644
0.5600000000000004,0.8182366984337746
0.5610000000000004,0.8202505217841716
0.5620000000000004,0.8222658798955476
0.5630000000000004,0.824282832247834
0.5640000000000004,0.8263013131524185
0.5650000000000004,0.8283201705791357
0.5660000000000004,0.8303386320603018
0.5670000000000004,0.8323575362864898
0.5680000000000004,0.8343779382342025
0.5690000000000004,0.8363994756174812
0.5700000000000004,0.8384206913064736
0.5710000000000004,0.8404402720194595
0.5720000000000004,0.842458513570855
0.5730000000000004,0.8444783456880068
0.5740000000000004,0.8465043956763172
0.5750000000000004,0.8485412394563159
0.5760000000000004,0.8505927140717918
0.5770000000000004,0.8526611157292626
0.5780000000000004,0.8547463047871017
0.5790000000000004,0.8568469129579529
0.5800000000000004,0.8589623746999993
0.5810000000000004,0.8610930217942196
0.5820000000000004,0.8632391190574663
0.5830000000000004,0.8654003346492615
0.5840000000000004,0.867575314847222
0.5850000000000004,0.8697618252658298
0.5860000000000004,0.871957837635376
0.5870000000000004,0.8741618751250875
0.5880000000000004,0.8763720131346602
0.5890000000000004,0.8785855601953706
0.5900000000000004,0.8808001161485068
0.5910000000000004,0.8830142467172741
0.5920000000000004,0.885227153815536
0.5930000000000004,0.8874383086700953
0.5940000000000004,0.8896472883651378
0.5950000000000004,0.8918540235440923
0.5960000000000004,0.8940598791545177
0.5970000000000004,0.8962681403771108
0.5980000000000004,0.8984827186540717
0.5990000000000004,0.9007069598874806
0.6000000000000004,0.90294372921861
0.6010000000000004,0.9051951873250959
0.6020000000000004,0.9074620966130376
0.6030000000000004,0.9097440150769862
0.6040000000000004,0.9120400636381372
0.6050000000000004,0.9143496527900457
0.6060000000000004,0.9166730767050034
0.6070000000000004,0.9190111002794078
0.6080000000000004,0.9213639909135241
0.6090000000000004,0.9237317191723106
0.6100000000000004,0.9261143463712836
0.6110000000000004,0.9285110189304637
0.6120000000000004,0.9309193351406001
0.6130000000000004,0.933336361066098
0.6140000000000004,0.9357596427548027
0.6150000000000004,0.9381874575189189
0.6160000000000004,0.9406187725487863
0.6170000000000004,0.9430528109766643
0.6180000000000004,0.9454887978821687
0.6190000000000004,0.9479262547086779
0.6200000000000004,0.9503648654161269
0.6210000000000004,0.9528041637059075
0.6220000000000004,0.955244081721138
0.6230000000000004,0.9576854837418048
0.6240000000000004,0.9601297169258101
0.6250000000000004,0.9625778858527307
0.6260000000000004,0.9650305918682185
0.6270000000000004,0.9674882751321298
0.6280000000000004,0.9699519192480449
0.6290000000000004,0.9724234681546968
0.6300000000000004,0.9749057040138738
0.6310000000000004,0.9774017134355243
0.6320000000000005,0.979913910972599
0.6330000000000005,0.9824430335497731
0.6340000000000005,0.984987757512721
0.6350000000000005,0.987545015078153
0.6360000000000005,0.9901109225288911
0.6370000000000005,0.9926820919693748
0.6380000000000005,0.995256501573688
0.6390000000000005,0.997833271455704
0.6400000000000005,1.0004116974301493
0.6410000000000005,1.0029905188779678
0.6420000000000005,1.0055680166091518
0.6430000000000005,1.008142674447226
0.6440000000000005,1.0107138277168382
0.6450000000000005,1.0132818090628923
0.6460000000000005,1.0158473847035674
0.6470000000000005,1.018411145856253
0.6480000000000005,1.0209735296933025
0.6490000000000005,1.0235349745701028
0.6500000000000005,1.0260958995202916
0.6510000000000005,1.028656971352023
0.6520000000000005,1.0312193261082951
0.6530000000000005,1.0337842213569342
0.6540000000000005,1.036352743914899
0.6550000000000005,1.0389260420785638
0.6560000000000005,1.0415054972381792
0.6570000000000005,1.044092113919923
0.6580000000000005,1.0466852944252605
0.6590000000000005,1.0492826683290617
0.6600000000000005,1.0518820773122428
0.6610000000000005,1.054483311777842
0.6620000000000005,1.0570870217859702
0.6630000000000005,1.0596929944015734
0.6640000000000005,1.06230077842149
0.6650000000000005,1.0649108130545308
0.6660000000000005,1.0675234776114384
0.6670000000000005,1.0701379434811475
0.6680000000000005,1.0727531588690402
0.6690000000000005,1.0753690755056935
0.6700000000000005,1.0779859778059708
0.6710000000000005,1.0806037255721848
0.6720000000000005,1.0832224494697784
0.6730000000000005,1.0858427281047487
0.6740000000000005,1.0884645298051985
0.6750000000000005,1.0910870120938716
0.6760000000000005,1.0937092631166285
0.6770000000000005,1.0963304899647854
0.6780000000000005,1.0989502158822657
0.6790000000000005,1.1015690350521379
0.6800000000000005,1.1041886613214562
0.6810000000000005,1.10681095147059
0.6820000000000005,1.1094371621484536
0.6830000000000005,1.112068015024954
0.6840000000000005,1.1147040029587822
0.6850000000000005,1.1173454681338892
0.6860000000000005,1.119992551999906
0.6870000000000005,1.1226450556644585
0.6880000000000005,1.1253021455824437
0.6890000000000005,1.1279623266550785
0.6900000000000005,1.1306239161161913
0.6910000000000005,1.1332855032829756
0.6920000000000005,1.135946265298263
0.6930000000000005,1.1386064723194311
0.6940000000000005,1.1412677935070863
0.6950000000000005,1.1439327736794926
0.6960000000000005,1.1466036484288156
0.6970000000000005,1.1492812238032448
0.6980000000000005,1.1519646475156808
0.6990000000000005,1.1546523326189906
0.7000000000000005,1.157343099876591
0.7010000000000005,1.160036536491598
0.7020000000000005,1.162732856978851
0.7030000000000005,1.1654329172223132
0.7040000000000005,1.1681380460353346
0.7050000000000005,1.1708491837369397
0.7060000000000005,1.1735662149512618
0.7070000000000005,1.1762886931915435
0.7080000000000005,1.1790168199967024
0.7090000000000005,1.1817508772342558
0.7100000000000005,1.184490425854637
0.7110000000000005,1.1872349216978162
0.7120000000000005,1.1899839234611267
0.7130000000000005,1.1927360142892287
0.7140000000000005,1.1954889729038134
0.7150000000000005,1.198241318406335
0.7160000000000005,1.200992591497754
0.7170000000000005,1.2037428735331936
0.7180000000000005,1.20649326985398
0.7190000000000005,1.2092459072469524
0.7200000000000005,1.2120026468015999
0.7210000000000005,1.214764473840528
0.7220000000000005,1.2175317438514615
0.7230000000000005,1.2203040426651353
0.7240000000000005,1.2230805473375326
0.7250000000000005,1.2258612129147837
0.7260000000000005,1.2286469493392582
0.7270000000000005,1.2314386546854847
0.7280000000000005,1.2342365892841844
0.7290000000000005,1.2370403875200298
0.7300000000000005,1.2398497008393232
0.7310000000000005,1.2426651016072587
0.7320000000000005,1.2454877625218503
0.7330000000000005,1.2483183344180293
0.7340000000000005,1.2511573244023815
0.7350000000000005,1.254006400833639
0.7360000000000005,1.256867928287657
0.7370000000000005,1.2597431029417037
0.7380000000000005,1.262631469205259
0.7390000000000005,1.2655320857861325
0.7400000000000005,1.2684439527101004
0.7410000000000005,1.2713653218387517
0.7420000000000005,1.2742942200157397
0.7430000000000005,1.277230094831417
0.7440000000000005,1.2801736100759644
0.7450000000000006,1.2831249773551279
0.7460000000000006,1.2860841818088613
0.7470000000000006,1.289052412062748
0.7480000000000006,1.2920316579113091
0.7490000000000006,1.2950236230912033
0.7500000000000006,1.2980299519638347
0.7510000000000006,1.3010520145071878
0.7520000000000006,1.3040896485341102
0.7530000000000006,1.3071413133393255


==> data/dataDispYxi0SqueezeE100D41G160c0045YE105103DoubleAtMaxDT5x10m3.csv <==
0,0.
0.005,2.1883105277718265e-7
0.01,3.1279721498403647e-6
0.015,0.000020224671851764087
0.02,0.00007831219941642019
0.025,0.00020372817822259618
0.030000000000000002,0.00038332225490007323
0.035,0.0005623686424872439
0.04,0.0007078831556887401
0.045,0.0008390516627736512
0.049999999999999996,0.0009831310777912996
0.05499999999999999,0.0011783234627621487
0.05999999999999999,0.001511246175168674
0.06499999999999999,0.00205405193803589
0.06999999999999999,0.002810695576206639
0.075,0.0037895168150260967
0.08,0.0050485931104094555
0.085,0.006664110092660031
0.09000000000000001,0.008713087852199732
0.09500000000000001,0.011253226250176461
0.10000000000000002,0.014288388927415841
0.10500000000000002,0.017747389222547216
0.11000000000000003,0.021509726257339934
0.11500000000000003,0.02548176623683141
0.12000000000000004,0.02961580538812028
0.12500000000000003,0.03386224251476099
0.13000000000000003,0.03816902609214199
0.13500000000000004,0.04249133901562396
0.14000000000000004,0.046780642260550426
0.14500000000000005,0.05101804928845102
0.15000000000000005,0.055251568014875324
0.15500000000000005,0.05958941987707008
0.16000000000000006,0.06414878714193696
0.16500000000000006,0.06898334253102012
0.17000000000000007,0.07407215303114044
0.17500000000000007,0.07937501739604344
0.18000000000000008,0.0848690272196533
0.18500000000000008,0.0905451221172486
0.19000000000000009,0.09639056707354395
0.1950000000000001,0.10235827362070302
0.2000000000000001,0.10833903490152365
0.2050000000000001,0.11417982188614705
0.2100000000000001,0.11975351704849993
0.2150000000000001,0.12502113299832066
0.2200000000000001,0.1300303497151775
0.22500000000000012,0.13486467871759023
0.23000000000000012,0.13958101849256752
0.23500000000000013,0.14417316733898866
0.24000000000000013,0.1486053934967729
0.24500000000000013,0.15288842466280364
0.2500000000000001,0.15711713166198735
0.2550000000000001,0.1614258633851711
0.2600000000000001,0.1658932560572926
0.2650000000000001,0.17049551205646496
0.27000000000000013,0.17514921608369732
0.27500000000000013,0.17978826684395866
0.28000000000000014,0.1844230161110711
0.28500000000000014,0.18915193904161534
0.29000000000000015,0.1941140119974404
0.29500000000000015,0.1994188259260548
0.30000000000000016,0.20511496845298197
0.30500000000000016,0.21121237467358978
0.31000000000000016,0.21772192561299278
0.31500000000000017,0.2246753871597484
0.3200000000000002,0.2321162330427998
0.3250000000000002,0.24006597505152666
0.3300000000000002,0.24848474021078495
0.3350000000000002,0.25727046218367183
0.3400000000000002,0.2663207085225673
0.3450000000000002,0.2756062465729542
0.3500000000000002,0.2851827242548285
0.3550000000000002,0.29513904954800274
0.3600000000000002,0.3055406435713819
0.3650000000000002,0.3164065920043905
0.3700000000000002,0.32771878472341626
0.3750000000000002,0.33944445955528035
0.3800000000000002,0.3515581406581907
0.38500000000000023,0.3640477085155107
0.39000000000000024,0.3768851439150685
0.39500000000000024,0.3899850741807048
0.40000000000000024,0.40321060317171586
0.40500000000000025,0.41643262764659805
0.41000000000000025,0.42959778634237145
0.41500000000000026,0.4427586939410181
0.42000000000000026,0.4560216098365107
0.42500000000000027,0.4694543574135514
0.43000000000000027,0.4830633478960762
0.4350000000000003,0.49683494459365485
0.4400000000000003,0.5107730649203446
0.4450000000000003,0.5249097193641573
0.4500000000000003,0.5392675223617048
0.4550000000000003,0.5538027716876478
0.4600000000000003,0.5683994661639763
0.4650000000000003,0.5829150561591607
0.4700000000000003,0.5972447722282819
0.4750000000000003,0.6113679786926867
0.4800000000000003,0.6253339976068005
0.4850000000000003,0.6392035891895181
0.4900000000000003,0.652998465456525
0.49500000000000033,0.66670621150861
0.5000000000000003,0.6803282577297985
0.5050000000000003,0.6938719151473914
0.5100000000000003,0.7072919137903091
0.5150000000000003,0.7204907312711758
0.5200000000000004,0.7333530689656143
0.5250000000000004,0.745751820491251
0.5300000000000004,0.7575772760098851
0.5350000000000004,0.7687940764740532
0.5400000000000004,0.779441898416926
0.5450000000000004,0.7895986827636616
0.5500000000000004,0.7994039973814873
0.5550000000000004,0.8090833046751521
0.5600000000000004,0.8188456461403456
0.5650000000000004,0.8287619966111316
0.5700000000000004,0.8388105457573917
0.5750000000000004,0.849007259527752
0.5800000000000004,0.8594207721261554
0.5850000000000004,0.8700885666306594
0.5900000000000004,0.8809831791172634
0.5950000000000004,0.8920558176014513
0.6000000000000004,0.9032941236877476
0.6050000000000004,0.9147293645916981
0.6100000000000004,0.9263765702116789
0.6150000000000004,0.9382054917059438
0.6200000000000004,0.9501930495438732
0.6250000000000004,0.9623606437049804
0.6300000000000004,0.9747431209264846
0.6350000000000005,0.9873348825776296
0.6400000000000005,1.0000646447670836
0.6450000000000005,1.0128374889089824
0.6500000000000005,1.0256313592426367
0.6550000000000005,1.0385222839721096
0.6600000000000005,1.0515647669361545
0.6650000000000005,1.064697827259169
0.6700000000000005,1.0778114439018576
0.6750000000000005,1.0908539425580646
0.6800000000000005,1.1038763049265778
0.6850000000000005,1.1169926905305574
0.6900000000000005,1.1302566792974584
0.6950000000000005,1.1435943545990592
0.7000000000000005,1.156914011679556
0.7050000000000005,1.1702506184380113
0.7100000000000005,1.1837398133740082
0.7150000000000005,1.1974596585477626
0.7200000000000005,1.211348852118227
0.7250000000000005,1.2252951743339697
0.7300000000000005,1.2392832373263831
0.7350000000000005,1.2534269332696766
0.7400000000000005,1.2678473582785343
0.7450000000000006,1.2825489482271144
0.7500000000000006,1.2974525521347213
0.7550000000000006,1.3125382898462614
0.7600000000000006,1.3279136929565836
0.7650000000000006,1.343723435669777
0.7700000000000006,1.360009808668999
0.7750000000000006,1.3767000593350427
0.7800000000000006,1.393729932824383
0.7850000000000006,1.4111220207222457
0.7900000000000006,1.4289049005120187
0.7950000000000006,1.4469786352981981
0.8000000000000006,1.4650963036105487
0.8050000000000006,1.4829687796209365
0.8100000000000006,1.5003880992080838
0.8150000000000006,1.517286838286108
0.8200000000000006,1.533663797981102
0.8250000000000006,1.549457729700457
0.8300000000000006,1.5645801051636716
0.8350000000000006,1.5790699337732608
0.8400000000000006,1.5931063029260588
0.8450000000000006,1.6068137858480245
0.8500000000000006,1.620148973345913
0.8550000000000006,1.6330926371202596
0.8600000000000007,1.645814981046846
0.8650000000000007,1.6584719963365366
0.8700000000000007,1.6710146661933456
0.8750000000000007,1.6833536439893075
0.8800000000000007,1.6955356052863502
0.8850000000000007,1.707677675460108
0.8900000000000007,1.7198770336832085
0.8950000000000007,1.7322142330931876
0.9000000000000007,1.7447508618983394
0.9050000000000007,1.7575280486499734
0.9100000000000007,1.7705943135717686


==> data/dataDispYxi0SqueezeE100D41G160c0045YE105103DoubleAtMaxDTinfinity.csv <==
0,0.
0.01,8.012361407762016e-6
0.02,0.0000695945395087478
0.03,0.00026598536464222516
0.042499999999999996,0.0007064600333769756
0.05499999999999999,0.0013110442323257623
0.06749999999999999,0.0024590496719287787
0.08312499999999999,0.006031283407131016
0.09874999999999999,0.013075179859356452
0.11437499999999999,0.02371786543025004
0.13390625,0.04033722786012232
0.1534375,0.05827890293994111
0.17296875,0.07724150912648518
0.1973828125,0.10417879777161866
0.221796875,0.1319821743309647
0.2462109375,0.15593032226340092
0.276728515625,0.1827867181045261
0.2919873046875,0.1981071703469263
0.30724609375,0.2165144738653048
0.326319580078125,0.24352873813890089
0.34539306640625,0.27633695116641527
0.364466552734375,0.3161448815992247
0.38830841064453125,0.37441117865685325
0.4121502685546875,0.43847393000485707
0.42407119750976563,0.4710206401133389
0.4389723587036133,0.5116749406443059
0.45387351989746094,0.5527317847834685
0.4687746810913086,0.5933735687205539
0.48740113258361817,0.6424608166353214
0.5060275840759277,0.6900221178675665
0.5246540355682373,0.7367858059180697
0.5362955677509308,0.7655561507562177
0.5479370999336243,0.7934844089701334
0.5595786321163178,0.8198201754738876
0.5741305473446846,0.850988548371031
0.581406504958868,0.866303788516487
0.5886824625730515,0.8817110669633403
0.5977774095907807,0.9012417329049048
0.60687235660851,0.9211071334896802
0.6159673036262393,0.9415314523967783
0.6273359873984009,0.9680747722529001
0.6387046711705625,0.9952741022446063
0.6500733549427241,1.0230340052745888
0.6642842096579261,1.0591435943816356
0.6784950643731281,1.0962978232179406
0.6927059190883301,1.1337767986685816
0.7015877032853314,1.1573339042009934
0.7104694874823326,1.1809271533377175
0.7193512716793339,1.2045470624745713
0.7304535019255854,1.2345169352900602
0.741555732171837,1.265457807652318
0.7526579624180886,1.2975119400262585
0.766535750225903,1.3395619963404235
0.7804135380337175,1.3841640773926591
0.794291325841532,1.4308567884795365
0.8116385606013,1.491498893693592
0.8289857953610681,1.5523163725367577
0.8376594127409521,1.581132025467759
0.8485014344658072,1.613912240218068
0.8539224453282347,1.6288232709919896
0.8593434561906622,1.64267192172424
0.8661197197686966,1.6586386113605804
0.8695078515577138,1.666162145671115
0.872895983346731,1.673481548113946
0.8771311480830025,1.6824237197224399
0.881366312819274,1.6911499533877448
0.8856014775555455,1.699664493289413
0.8882484555157153,1.7048905478670942
0.890895433475885,1.7100559187416333
0.8935424114360546,1.7151728504341204
0.8968511338862667,1.7215299833191287
0.9001598563364788,1.7278700821074862
0.9034685787866908,1.7341905781667488
0.907604481849456,1.7420107064861607
0.9117403849122211,1.7497126349396763
0.9158762879749862,1.7573178019655387
0.9210461668034426,1.7666896091833688
0.9262160456318991,1.775873489441798
0.9288009850461273,1.7803964607250915
0.9320321593139126,1.7860032444858005
0.9352633335816979,1.791560599242312
0.9384945078494832,1.7970771429611845
0.9425334756842147,1.8039547753673886
0.9465724435189463,1.8108530439898662
0.9506114113536779,1.8177885856270077
0.9556601211470923,1.82650561306584
0.9607088309405067,1.8352687247557058
0.9657575407339212,1.844056889333971
0.9720684279756893,1.8550578051098001
0.9783793152174574,1.8661034604292375
0.9799570370278994,1.8688750317556129
0.9809431131594256,1.8706084984884785
0.9814361512251888,1.8714752899031826


==> data/dataIForceDistribt0114SqueezeE100D41G160c0045YE105103DoubleAt.csv <==
0.29840625,-7.404208655427327e-6
0.29846874999999995,-0.000015163626997870885
0.29853125,-0.00002330286013507024
0.29859375,-0.000024538988667133568
0.29865624999999996,-0.000033551132189879415
0.29871875,-0.000043029962791361296
0.29878125,-0.000053009782266757014
0.29884374999999996,-0.00006352798210689944
0.29890625,-0.00007462538027422452
0.29896875,-0.00007881768336866995
0.29903124999999997,-0.00009124293240142547
0.29909375,-0.00010439409823961026
0.29915625,-0.0001183299954829753
0.29921875,-0.00013311532221872818
0.29928125,-0.00014882135474938182
0.29934375,-0.0001577656329744199
0.29940625,-0.00017558919397188725
0.29946874999999995,-0.00019459514330386684
0.29953125,-0.0002148904441558536
0.29959375,-0.00023659401558491158
0.29965624999999996,-0.00025983842501337527
0.29971875,-0.0002767643069260883
0.29978125,-0.0003035843671017982
0.29984374999999996,-0.000332444637245019
0.29990625,-0.0003635542584542309
0.29996875,-0.00039714909264895135
0.30003124999999997,-0.0004334071633639046
0.30009375,-0.0004726071237795425
0.30015625,-0.0005069395213753461
0.30021875,-0.0005532876092019382
0.30028125,-0.0006038293180809076
0.30034375,-0.0006590737547668162
0.30040625,-0.0007196074174514183
0.30046874999999995,-0.000786108430950132
0.30053125,-0.0008593642494798944
0.30059375,-0.0009318298322557182
0.30065624999999996,-0.001021539240174466
0.30071875,-0.0011212599965695254
0.30078125,-0.0012324866536813574
0.30084374999999997,-0.00135699560378099
0.30090625,-0.001496909608636945
0.30096875,-0.0016547803679929935
0.30103125,-0.00183369495597366
0.30109375,-0.00202872917688728
0.30115625,-0.002261898182415331
0.30121875,-0.002530190321038465
0.30128125,-0.0028407210125982107
0.30134375,-0.0032024461066504787
0.30140625,-0.003626750462534342
0.30146874999999995,-0.004128263139542152
0.30153125000000003,-0.00472600818892399
0.30159375,-0.005445043580285383
0.30165624999999996,-0.006309952239566515
0.30171875,-0.007384029141865734
0.30178125,-0.008721141044507056
0.30184374999999997,-0.010409764238013179
0.30190625,-0.012577307579377908
0.30196875,-0.015411796009841095
0.30203125,-0.019198468957625395
0.30209375,-0.024383512918000172
0.30215625,-0.031688479942617594
0.30221875,-0.0423198505183847
0.30228125,-0.05834387520216435
0.30234375,-0.08320968833177714
0.30240625,-0.12123391461992619
0.30246874999999995,-0.16262689840305983
0.30253125000000003,-0.03220738549813534
0.30259375,1.5900856053117982
0.30265624999999996,6.308059669271358
0.30271875000000004,7.505173203210313
0.30278125,6.4508109312429465
0.30284374999999997,5.321767383947159
0.30290625,4.386486803389781
0.30296875,3.625672255131377
0.30303125,3.0031045185040037
0.30309375,2.489847651772855
0.30315625,2.0639380417468676
0.30321875,1.7084993049433614
0.30328125,1.4104112391648218
0.30334375,1.1593175035631023
0.30340625,0.9469654576704616
0.30346874999999995,0.7667228522278932
0.30353125000000003,0.6132218532736271
0.30359375,0.4820907126613709
0.30365624999999996,0.3697490027545393
0.30371875,0.2732494312170882
0.30378125,0.19015449737844783
0.30384374999999997,0.11843973606915345
0.30390625,0.05641664527465691
0.30396875,0.0026716673009146708
0.30403125,-0.04398286090306902
0.30409375,-0.08454827803961926
0.30415625,-0.11987155297479592
0.30421875,-0.15067130446024884
0.30428125,-0.17755906207952238
0.30434375,-0.2010567218113758
0.30440625,-0.22160140322865732
0.30446874999999995,-0.23959511815140683
0.30453125000000003,-0.255357896833338
0.30459375,-0.26917380305169386
0.30465624999999996,-0.28128824971328836
0.30471875,-0.29191375889851323
0.30478125,-0.3012347263184458
0.30484374999999997,-0.3094114651305442
0.30490625,-0.31658362495766307
0.30496875,-0.32287305827910656
0.30503125,-0.3283862811089446
0.30509375,-0.33321654945886403
0.30515625,-0.3374456381486196
0.30521875,-0.34114535274722957
0.30528125,-0.34437883099556343
0.30534375,-0.3472016619820767
0.30540625,-0.3496628437418725
0.30546874999999996,-0.3518056067282888
0.30553125000000003,-0.3536681307336761
0.30559375,-0.35528416609981206
0.30565624999999996,-0.35668356359217424
0.30571875,-0.3578927424079735
0.30578125,-0.35893509519775596
0.30584374999999997,-0.3598313398349981
0.30590625,-0.36059982602335955
0.30596875,-0.3612568055599087
0.30603125,-0.36181666709740834
0.30609375,-0.36229214148285627
0.30615625,-0.36269448379337965
0.30621875,-0.3630336311734241
0.30628125,-0.3633183444543341
0.30634375,-0.3635563291658551
0.30640625,-0.36375434548250235
0.30646874999999996,-0.36391830475612497
0.30653125000000003,-0.3640443563962916
0.30659375,-0.364146440294177
0.30665624999999996,-0.36422835644884366
0.30671875000000004,-0.364293343210225
0.30678125,-0.3643441295447293
0.30684374999999997,-0.36438298160114047
0.30690625,-0.3644117434522381
0.30696875,-0.36443187409253286
0.30703125,-0.36444448060180124
0.30709375,-0.36445034724209324
0.30715625,-0.3644499617557101
0.30721875,-0.3644435393201941
0.30728125,-0.3644310441005737
0.30734375,-0.3644122083000802
0.30740625,-0.3643865502424045
0.30746874999999996,-0.3643533900801239
0.30753125000000003,-0.3643118655321185
0.30759375,-0.36426094474496473
0.30765624999999996,-0.36419944005383853
0.30771875,-0.36412601972999625
0.30778125,-0.36403921983685855
0.30784374999999997,-0.36393745565876656
0.30790625,-0.36381903292284246
0.30796875,-0.3636821572338727
0.30803125,-0.3635249471980136
0.30809375,-0.3633454433520662
0.30815625,-0.36315072471198306
0.30821875,-0.36292050494744693
0.30828125,-0.3626617617822835
0.30834375,-0.3623723395606001
0.30840625,-0.36205006503071235
0.30846874999999996,-0.36169275991988303
0.30853125000000003,-0.361298254100708
0.30859375,-0.36086440168648387
0.30865624999999997,-0.3603890962573949
0.30871875,-0.3598702864572483
0.30878125,-0.3593059935760868
0.30884375,-0.35869433069738876
0.30890625,-0.3580335202734811
0.30896875,-0.3573219148996545
0.30903125,-0.3565580181101118
0.30909375,-0.3557405066075008
0.30915625,-0.3548682512702054
0.30921875,-0.3539403425440327
0.30928125,-0.3529561135424901
0.30934375000000003,-0.3519151635728115
0.30940625,-0.35081738471165447
0.30946874999999996,-0.3496629858356701
0.30953125000000004,-0.3484525193118544
0.30959375,-0.3471869047422585
0.30965624999999997,-0.3458674525447226
0.30971875,-0.34449589199693076
0.30978125,-0.34307439242240223
0.30984375,-0.34160558408852604
0.30990625,-0.3400925747837376
0.30996875,-0.3385389806664398
0.31003125,-0.33695042901756567
0.31009375,-0.33531095161634517
0.31015625,-0.33361239491044314
0.31021875,-0.33185409188171283
0.31028125,-0.330035412665198
0.31034375000000003,-0.3281557678983441
0.31040625,-0.3262235005452795
0.31046874999999996,-0.3242203291909248
0.31053125000000004,-0.32215467635997364
0.31059375,-0.32002613060559115
0.31065624999999997,-0.3178343254465548
0.31071875,-0.3155789492733426
0.31078125,-0.31325973927734296
0.31084375,-0.310876489744932
0.31090625,-0.30842904946960875
0.31096875,-0.30591732520423653
0.31103125,-0.30334128509833025
0.31109375,-0.3007009558441137
0.31115625,-0.2979964284982516
0.31121875,-0.29522785855235434
0.31128125,-0.29239546717434844
0.31134375000000003,-0.28949954178033194
0.31140625,-0.28654044018355085
0.31146874999999996,-0.283518588928256
0.31153125000000004,-0.28043448504120694
0.31159375,-0.27728870040118125
0.31165624999999997,-0.2740818744061394
0.31171875,-0.27081472541667023
0.31178125,-0.26748804393426573
0.31184375,-0.26410269723984364
0.31190625,-0.2606596245888806
0.31196875,-0.257159843379764
0.31203125,-0.2536044442930069
0.31209375,-0.24999459750134093
0.31215625,-0.2463315449435735
0.31221875,-0.24261660197373258
0.31228125,-0.2388511589579751
0.31234375000000003,-0.2350366771816924
0.31240625,-0.23117468380333284
0.31246874999999996,-0.22726677689621536
0.31253125000000004,-0.22331464647535176
0.31259375,-0.21932019580051787
0.31265624999999997,-0.21528560730257834
0.31271875000000005,-0.2112125604677582
0.31278125,-0.2071024009817482
0.31284375,-0.2029660481162187
0.31290625,-0.19878842562461185
0.31296875,-0.19458051676422625
0.31303125,-0.19034447865835571
0.31309375,-0.18608252791031474
0.31315625,-0.1817969440272616
0.31321875,-0.1774900603842988
0.31328125,-0.17316426856541245
0.31334375000000003,-0.16882200435252842
0.31340625,-0.1644657510125629
0.31346874999999996,-0.1600980272578535
0.31353125000000004,-0.1557213921450057
0.31359375,-0.1513384407216968
0.31365624999999997,-0.14695179238925266
0.31371875,-0.14256409814690757
0.31378125,-0.13817803646020443
0.31384375,-0.1337962993814426
0.31390625,-0.129421600209814
0.31396875,-0.12505666999237094
0.31403125,-0.12070424593966723
0.31409375,-0.11635819207395962
0.31415625,-0.1120390319045226
0.31421875,-0.10774062435263235
0.31428125,-0.10346571549552909
0.31434375000000003,-0.09921704540085471
0.31440625,-0.09499734179597517
0.31446874999999996,-0.0908093164636228
0.31453125000000004,-0.08665566062104288
0.31459375,-0.08253904165285322
0.31465624999999997,-0.07846210119168245
0.31471875,-0.07442744393431266
0.31478125,-0.07043763627573585
0.31484375,-0.0664952125471149
0.31490625,-0.0626026505823253
0.31496875,-0.05876237809830559
0.31503125,-0.054976770576418296
0.31509375,-0.051248143492741476
0.31515625,-0.047578746753290074
0.31521875,-0.04397075802161058
0.31528125,-0.040426285332375744
0.31534375000000003,-0.03694735759446087
0.31540625,-0.033535920763627436
0.31546874999999996,-0.030193838360032657
0.31553125000000004,-0.026922878180514906
0.31559375,-0.023724719775484696
0.31565624999999997,-0.02060094306695441
0.31571875,-0.01755303436937905
0.31578125,-0.01458236937474798
0.31584375,-0.01169895077453241
0.31590625,-0.008886502580325278
0.31596875,-0.006154797676675969
0.31603125,-0.0035047916008299485
0.31609375,-0.0009373152861046063
0.31615625,0.001546904332122595
0.31621875,0.003947254193534561
0.31628125,0.0062632400168970565
0.31634375000000003,0.00849447427353163
0.31640625,0.010640683072006107
0.31646874999999997,0.012701708701499448
0.31653125000000004,0.01467750945786922
0.31659375,0.016568138234775542
0.31665625,0.018373772840017066
0.31671875000000005,0.02009468951181831
0.31678125,0.021731274859786626
0.31684375,0.023284015370932054
0.31690625,0.024753508058301454
0.31696875,0.026140438348820544
0.31703125,0.027445596456351196
0.31709375,0.028669873378087823
0.31715625000000003,0.02981423987768106
0.31721875,0.030879770122347355
0.31728125,0.031867613189493826
0.31734375000000004,0.03277902823146028
0.31740625,0.03361533493048327
0.31746874999999997,0.034377943807790384
0.31753125000000004,0.035068346799084354
0.31759375,0.0356881136876723
0.31765625,0.03623887825579103
0.31771875,0.03672236591038125
0.31778125,0.03714035756742437
0.31784375,0.03749470872008781
0.31790625,0.03778734019855515
0.31796875,0.0380202417237793
0.31803125,0.03819545414457004
0.31809375,0.03831509531192795
0.31815625000000003,0.0383813257279674
0.31821875,0.03839637899835502
0.31828125,0.03836252808667831
0.31834375000000004,0.03828211000015433
0.31840625,0.03815750518668065
0.31846874999999997,0.03799114911101045
0.31853125000000004,0.03778553175322022
0.31859375,0.03754317149282417
0.31865625,0.037266644202527566
0.31871875,0.03695856599405076
0.31878125,0.03662159543355176
0.31884375,0.03625842383940689
0.31890625,0.035871785461437655
0.31896875,0.03546445336440254
0.31903125,0.03503924205707917
0.31909375,0.03459897646815466
0.31915625000000003,0.03415527266285186
0.31921875,0.03369355576206762
0.31928125,0.033225508761917946
0.31934375000000004,0.032754092225448145
0.31940625,0.03228230313349907
0.31946874999999997,0.03181315593135914
0.31953125000000004,0.031349703540477586
0.31959375,0.030895043280037754
0.31965625,0.030452264972165938
0.31971875,0.03002450873950524
0.31978125,0.029614932598971716
0.31984375,0.029226736864048156
0.31990625,0.02885440259835398
0.31996875,0.02851865787199001
0.32003125,0.02820876319021115
0.32009375,0.027896901975605695
0.32015625000000003,0.02757883195219092
0.32021875,0.02725485500874486
0.32028125,0.02692527386023516
0.32034375000000004,0.02659039141456282
0.32040625,0.026250510574071517
0.32046874999999997,0.02590591697127051
0.32053125000000005,0.025556904662599078
0.32059375,0.025203783257365414
0.32065625,0.024846808738177184
0.32071875,0.024486274279582054
0.32078125,0.024122460104508553
0.32084375,0.02375563293287067
0.32090625,0.02338606270587007
0.32096875,0.023014004146994893
0.32103125,0.022639710788803585
0.32109375,0.02226343700678568
0.32115625000000003,0.021885420917320875
0.32121875,0.021505911069301997
0.32128125,0.021125119947906362
0.32134375000000004,0.020743285240577947
0.32140625,0.02036061513056797
0.32146874999999997,0.019977326573257098
0.32153125000000005,0.01959362311188101
0.32159375,0.019209701224532166
0.32165625,0.018825749795996577
0.32171875,0.018441955764683382
0.32178125,0.018058498610445728
0.32184375,0.017675546161682598
0.32190625,0.017293263969369088
0.32196875,0.01691181592554311
0.32203125,0.01653135564906391
0.32209375,0.01615202980685254
0.32215625000000003,0.015773984228509147
0.32221875,0.015397362262638964
0.32228125,0.015022304720329366
0.32234375000000004,0.014648948081979668
0.32240625,0.01427737988544367
0.32246874999999997,0.013907539028968213
0.32253125000000005,0.013539398016836152
0.32259375,0.013173381022370895
0.32265625,0.012809793737744268
0.32271875000000005,0.012448538978004381
0.32278125,0.012089615074442617
0.32284375,0.01173309640415468
0.32290625,0.011379085658497962
0.32296875,0.011027670377273341
0.32303125,0.010678938801043647
0.32309375,0.010332978510778495
0.32315625000000003,0.009989868513872596
0.32321875,0.009649691619407832
0.32328125,0.00932127532439192
0.32334375000000004,0.008987197705603356
0.32340625,0.008656291709001951
0.32346874999999997,0.008328631973567827
0.32353125000000005,0.008004302687011106
0.32359375,0.007683371305161321
0.32365625,0.007365920273833537
0.32371875,0.007052025217700625
0.32378125,0.006741762929809075
0.32384375,0.0064352046925079814
0.32390625,0.006132431659716456
0.32396875,0.00583351584485739
0.32403125,0.0055385344176970275
0.32409375,0.005247560615600222
0.32415625000000003,0.004960665976969064
0.32421875,0.004677928217629135
0.32428125,0.004390661067690121
0.32434375000000004,0.00411644123350019
0.32440625,0.003846593215864405
0.32446875,0.003581181964056615
0.32453125000000005,0.0033202790725412323
0.32459375,0.003063949365426838
0.32465625,0.0028122533593656074
0.32471875,0.002565259936574138
0.32478125,0.0023230238286209293
0.32484375,0.0020856017268121585
0.32490625,0.0018530510720810578
0.32496875000000003,0.0016254226420058249
0.32503125,0.0014027612347493612
0.32509375,0.0011851167824372677
0.32515625000000004,0.0009725271879795772
0.32521875,0.0007650305447146066
0.32528125,0.0005626609470733568
0.32534375000000004,0.00036544509225761024
0.32540625,0.00017341138063206585
0.32546875,-0.000013424450996696313
0.32553125000000005,-0.0001950430933793379
0.32559375,-0.00037143501811046087
0.32565625,-0.0005425961403646984
0.32571875,-0.0007085212163818744
0.32578125,-0.0008692190648491305
0.32584375,-0.0010246959237479036
0.32590625,-0.0011749671326786726
0.32596875000000003,-0.0013200494501225124
0.32603125,-0.0014599738527087958
0.32609375,-0.0015947630108142374
0.32615625000000004,-0.0017244551366050187
0.32621875,-0.0018490879605106425
0.32628125,-0.001968706556760874
0.32634375000000004,-0.0020833627514743047
0.32640625,-0.0021931046653963504
0.32646875,-0.0022979957047353783
0.32653125000000005,-0.002398094455555333
0.32659375,-0.002493469524550984
0.32665625,-0.002584192922121531
0.32671875000000006,-0.002670338316288684
0.32678125,-0.002751980683617955
0.32684375,-0.002829208965477975
0.32690625,-0.002902098661050262
0.32696875000000003,-0.0029707440866334756
0.32703125,-0.0030352341753281387
0.32709375,-0.003095659703200637
0.32715625000000004,-0.003152116276166267
0.32721875,-0.0032047031733279246
0.32728125,-0.0032535205027907077
0.32734375000000004,-0.003298662511417652
0.32740625,-0.0033402392131480357
0.32746875,-0.0033783494134429215
0.32753125000000005,-0.0034043469238442398
0.32759375,-0.0034358479405775105
0.32765625,-0.003464198302130253
0.32771875,-0.003489504353332465
0.32778125,-0.0035118753720697338
0.32784375,-0.0035314155587820584
0.32790625,-0.00354823403927286
0.32796875000000003,-0.0035624410360524106
0.32803125,-0.0035741430877710423
0.32809375,-0.00358344392548611
0.32815625000000004,-0.003590457530780522
0.32821875,-0.0035952885635423537
0.32828125,-0.003598050725644175
0.32834375000000005,-0.003598845515295074
0.32840625,-0.0035977829376573345
0.32846875,-0.003594976725246349
0.32853125000000005,-0.0035905288352301445
0.32859375,-0.0035933129496784205
0.32865625,-0.0035859355500982293
0.32871875,-0.0035772488412205705
0.32878125,-0.003567370975075382
0.32884375,-0.0035564164485915317
0.32890625,-0.0035444976385052007
0.32896875000000003,-0.0035317358562408085
0.32903125,-0.0035182487802846163
0.32909375,-0.003504151497281005
0.32915625000000004,-0.0034895749138717513
0.32921875,-0.003474644490515544
0.32928125,-0.003459487463799732
0.32934375000000005,-0.0034442339737667804
0.32940625,-0.00342902192387462
0.32946875,-0.003413989149056773
0.32953125000000005,-0.0033992804963667855
0.32959375,-0.003385038829775866
0.32965625,-0.0033714166495106834
0.32971875,-0.0033585717970394946
0.32978125,-0.003346662157629604
0.32984375,-0.003335855903401741
0.32990625,-0.0033263151247625855
0.32996875000000003,-0.00331822399277365
0.33003125,-0.003311431160899464
0.33009375,-0.0033041656301419364
0.33015625000000004,-0.003296129327872127
0.33021875,-0.003287321803399579
0.33028125,-0.0032777751224013496
0.33034375000000005,-0.0032674836340079727
0.33040625,-0.00325648232644718
0.33046875,-0.003244790615022447
0.33053125000000005,-0.003232427591016329
0.33059375,-0.003219423625485912
0.33065625,-0.00320580771800294
0.33071875,-0.0031916030512369187
0.33078125,-0.003176847975426861
0.33084375,-0.00316157331479619
0.33090625,-0.0031458160567441606
0.33096875000000003,-0.003129620545636702
0.33103125,-0.0031130103030359013
0.33109375,-0.003096030244557735
0.33115625000000004,-0.003078721163366077
0.33121875,-0.003061127478748815
0.33128125,-0.0030432840964567665
0.33134375000000005,-0.003025234038458391
0.33140625,-0.003007013506451689
0.33146875,-0.002988671075537741
0.33153125000000006,-0.002970232469335199
0.33159375,-0.0029517460439120596
0.33165625,-0.0029332481415559886
0.33171875,-0.0029147721517363556
0.33178125,-0.002887596520827332
0.33184375,-0.0028692731952357775
0.33190625,-0.002851066336494068
0.33196875000000003,-0.0028330070832968124
0.33203125,-0.0028151209975939423
0.33209375,-0.002797432860922794
0.33215625000000004,-0.0027799630138299752
0.33221875,-0.0027627313600490644
0.33228125000000003,-0.002745745909230532
0.33234375000000005,-0.0027290123842065306
0.33240625,-0.0027125369350032152
0.33246875,-0.002696341194205476
0.33253125000000006,-0.0026804450309687866
0.33259375,-0.002664829280403333
0.33265625,-0.002649490372045024
0.33271875000000006,-0.002634429780855263
0.33278125000000003,-0.0026196363756117724
0.33284375,-0.0026051008830104416
0.33290625,-0.002599570490821948
0.33296875000000004,-0.0025855266304498636
0.33303125,-0.002571703661970265
0.33309375,-0.0025580818275110495
0.33315625000000004,-0.002544644819222064
0.33321875,-0.002531374207548426
0.33328125000000003,-0.0025182447899078364
0.33334375000000005,-0.002505236323409127
0.33340625,-0.0024923267245165193
0.33346875,-0.0024794973410188492
0.33353125000000006,-0.0024667178568726356
0.33359375,-0.002453970385144527
0.33365625,-0.002441231009022521
0.33371875,-0.0024284749976911657
0.33378125000000003,-0.0024156853825447744
0.33384375,-0.002402838538641705
0.33390625,-0.002389918742198016
0.33396875000000004,-0.0023769066683807516
0.33403125,-0.002363783147049686
0.33409375,-0.002350538822604248
0.33415625000000004,-0.002337160504274849
0.33421875,-0.0023236357010665842
0.33428125000000003,-0.002309957467664714
0.33434375000000005,-0.002296120022041742
0.33440625,-0.0022821225318853944
0.33446875,-0.002267960486320081
0.33453125000000006,-0.002253639341655067
0.33459375,-0.002239160730330425
0.33465625,-0.002224529369127759
0.33471875,-0.0022097601988295135
0.33478125000000003,-0.002194859141164157
0.33484375,-0.002179844088857519
0.33490625,-0.0021647284400498346
0.33496875000000004,-0.0021495338454676216
0.33503125,-0.0021342773511079938
0.33509375,-0.0021189818866484134
0.33515625000000004,-0.002103672290044434
0.33521875,-0.0020883743429007395
0.33528125000000003,-0.0020731154834456866
0.33534375000000005,-0.002057922023201514
0.33540625,-0.0020428217131152893
0.33546875,-0.0020278469267458465
0.33553125000000006,-0.002013026359158121
0.33559375,-0.001998390466115746
0.33565625,-0.001983970379760197
0.33571875,-0.001969793935104436
0.33578125000000003,-0.0019558927549249983
0.33584375,-0.0019422937366315035
0.33590625,-0.0019290249473555149
0.33596875000000004,-0.0019161130351068173
0.33603125,-0.0019035829989814401
0.33609375,-0.001882706747993873
0.33615625000000005,-0.0018710185194858592
0.33621875,-0.0018597767090011708
0.33628125000000003,-0.0018489973890643274
0.33634375000000005,-0.0018387020793708686
0.33640625,-0.0018288935327689382
0.33646875,-0.0018195900855660918
0.33653125000000006,-0.0018107958442368927
0.33659375,-0.0018025178397298586
0.33665625,-0.0017947595781538372
0.33671875000000007,-0.0017875114409183351
0.33678125000000003,-0.0017807816333816895
0.33684375,-0.0017745555294251952
0.33690625,-0.0017688275681595478
0.33696875000000004,-0.001763585106205362
0.33703125,-0.0017588140300659055
0.33709375,-0.0017545011595134913
0.33715625000000005,-0.0017506227702883542
0.33721875,-0.001755917124618686
0.33728125000000003,-0.0017528516762334578
0.33734375000000005,-0.0017501532970261025
0.33740625,-0.0017477932835868182
0.33746875,-0.0017457448325981506
0.33753125000000006,-0.0017439787717782596
0.33759375,-0.0017424613163302127
0.33765625,-0.001741163741854873
0.33771875,-0.0017400547900759955
0.33778125000000003,-0.0017390973812682897
0.33784375,-0.0017382612114363594
0.33790625,-0.0017375139619345836
0.33796875000000004,-0.0017368237275758314
0.33803125,-0.001736160645818302
0.33809375,-0.0017354880974306541
0.33815625000000005,-0.0017347778062170582
0.33821875,-0.0017340051699948067
0.33828125000000003,-0.0017331376217656902
0.33834375000000005,-0.0017321558323625252
0.33840625,-0.0017310358490712219
0.33846875,-0.0017297445889036256
0.33853125000000006,-0.0017282758987880176
0.33859375,-0.0017266060738641564
0.33865625,-0.0017247203070016315
0.33871875,-0.0017226031454076474
0.33878125000000003,-0.0017202500925187492
0.33884375,-0.0017176465297104038
0.33890625,-0.0017147968215401876
0.33896875000000004,-0.0017116866482274895
0.33903125,-0.0017083182949151343
0.33909375,-0.0017046984820223154
0.33915625000000005,-0.0017008263432530535
0.33921875,-0.001696713326407251
0.33928125000000003,-0.0016923585592734103
0.33934375000000006,-0.0016877850646868642
0.33940625,-0.001682992895669977
0.33946875,-0.0016780032314351045
0.33953125000000006,-0.0016728318554952992
0.33959375,-0.001667492353239458
0.33965625,-0.001662006931522103
0.33971875,-0.0016563894936728607
0.33978125000000003,-0.0016506645242969908
0.33984375,-0.001644847358925311
0.33990625,-0.0016389591035863016
0.33996875000000004,-0.0016330198085001135
0.34003125,-0.001627068650124519
0.34009375000000003,-0.0016212007036446041
0.34015625000000005,-0.0016154649496417373
0.34021875,-0.0016098905426067955
0.34028125,-0.0016044932765149206
0.34034375000000006,-0.0015993058551152933
0.34040625,-0.001585595381904989
0.34046875,-0.0015808890909333323
0.34053125000000006,-0.001576459015937573
0.34059375000000003,-0.0015723084369772822
0.34065625,-0.0015684598797337107
0.34071875,-0.001564925539880399
0.34078125000000004,-0.0015617203307870947
0.34084375,-0.0015588452535292008
0.34090625,-0.0015563004090947685
0.34096875000000004,-0.0015540995039020344
0.34103125,-0.0015522395190755017
0.34109375000000003,-0.0015507155284284757
0.34115625000000005,-0.001549529471644745
0.34121875,-0.001548662173165044
0.34128125,-0.0015481088733568932
0.34134375000000006,-0.0015478593075623215
0.34140625,-0.0015478974120553823
0.34146875,-0.001548210900299135
0.34153125,-0.0015575242391863142
0.34159375000000003,-0.0015583200774333256
0.34165625,-0.0015593248286101952
0.34171875,-0.001560513843527317
0.34178125000000004,-0.0015618617432729132
0.34184375,-0.0015633368734756514
0.34190625,-0.001564916455398746
0.34196875000000004,-0.001566569367003473
0.34203125,-0.0015682666267438916
0.34209375,-0.0015699775322285947
0.34215625000000005,-0.0015716794813230295
0.34221875,-0.0015733536365443723
0.34228125,-0.001574952254144224
0.34234375000000006,-0.001576450097824006
0.34240625,-0.0015778188905671287
0.34246875,-0.001579040797234199
0.34253125,-0.0015800889316069378
0.34259375000000003,-0.0015809430029165017
0.34265625,-0.001581576556170472
0.34271875,-0.0015819739747730543
0.34278125000000004,-0.001582117405408312
0.34284375,-0.001581993198563364
0.34290624999999997,-0.0015815879272323974
0.34296875000000004,-0.0015808900553103689
0.34303125,-0.0015798896319389744
0.34309375,-0.0015785862741249657
0.34315625000000005,-0.001576971565372537
0.34321875,-0.001575051727850607
0.34328125,-0.0015728262787841618
0.34334375,-0.0015702982903274543
0.34340625,-0.0015674757925550342
0.34346875,-0.0015643712012185784
0.34353125,-0.001560994991946979
0.34359375000000003,-0.0015573645853521056
0.34365625,-0.0015534945006553669
0.34371875,-0.0015494048056393095
0.34378125000000004,-0.001545112376531016
0.34384375,-0.001540645011163022
0.34390624999999997,-0.001536023543596221
0.34396875000000005,-0.0015312752568452381
0.34403125,-0.0015264210596094008
0.34409375,-0.0015214949156824864
0.34415625,-0.0015165204530471488
0.34421875,-0.001511527576497279
0.34428125,-0.001506546280337473
0.34434375,-0.001501598071772553
0.34440625,-0.0014967194168128695
0.34446875,-0.001491930188618873
0.34453125,-0.0014872628687367107
0.34459375000000003,-0.0014827428981258883
0.34465625,-0.0014783904626613359
0.34471874999999996,-0.0014654748943806195
0.34478125000000004,-0.0014615416298732753
0.34484375,-0.0014578374908402608
0.34490624999999997,-0.0014543865721973054
0.34496875,-0.0014512037531188016
0.34503125,-0.0014483054289897296
0.34509375,-0.0014456977208833072
0.34515625,-0.0014433941283605173
0.34521875,-0.0014413971369412887
0.34528125,-0.001439712450472433
0.34534375,-0.0014383414536781047
0.34540625,-0.0014372841983790463
0.34546875,-0.0014365343168657868
0.34553124999999996,-0.001436086926413005
0.34559375000000003,-0.0014359333210492708
0.34565625,-0.001436058888197922
0.34571874999999996,-0.0014364554405496277
0.34578125000000004,-0.001437103412707058
0.34584375,-0.0014379868257761719
0.34590624999999997,-0.0014478448577347758
0.34596875,-0.001449141321089753
0.34603125,-0.0014506107948965008
0.34609375,-0.0014522220774864647
0.34615625,-0.0014539549441204003
0.34621875,-0.0014557802257364472
0.34628125,-0.0014576698048621717
0.34634374999999995,-0.0014595990525992086
0.34640625,-0.0014615354205604891
0.34646875,-0.001463451976698782
0.34653124999999996,-0.0014653171677532217
0.34659375000000003,-0.001467109961247881
0.34665625,-0.0014687987100713285
0.34671874999999996,-0.0014703541157746747
0.34678125,-0.0014717569077890014
0.34684375,-0.0014729767258564452
0.34690624999999997,-0.001473996307480241
0.34696875,-0.0014747932271395592
0.34703125,-0.001475342596682916
0.34709375,-0.0014756359683323894
0.34715625,-0.0014756500491356073
0.34721875,-0.0014753774934545827
0.34728125,-0.0014748066665166981
0.34734374999999995,-0.001473924128996662
0.34740625,-0.0014727324443206957
0.34746875,-0.0014712240917620356
0.34753124999999996,-0.00146939799326945
0.34759375,-0.0014672548945642572
0.34765625,-0.0014648027516256101
0.34771874999999997,-0.0014620494954385999
0.34778125,-0.0014589980051903373
0.34784375,-0.0014556694757487665
0.34790625,-0.0014520704738265888
0.34796875,-0.0014482241870152346
0.34803125,-0.0014441446480933096
0.34809375,-0.0014398503972539722
0.34815624999999994,-0.001435367356089734
0.34821875,-0.0014307197000807959
0.34828125,-0.0014259313860994771
0.34834374999999995,-0.0014210297069054412
0.34840625000000003,-0.0014160351455038689
0.34846875,-0.0014109828877199582
0.34853124999999996,-0.0014059004869161895
0.34859375,-0.001400814766422842
0.34865625,-0.0013957528171013867
0.34871874999999997,-0.001390744176025166
0.34878125,-0.0013858227083241026
0.34884375,-0.001381008925607885
0.34890625,-0.0013763283695639311
0.34896875,-0.0013718105623689303
0.34903125,-0.0013674756449904568
0.34909375,-0.0013546041529436947
0.34915624999999995,-0.0013507175135645116
0.34921875,-0.0013470765697367049
0.34928125,-0.0013437038458672945
0.34934374999999995,-0.0013406101704257212
0.34940625,-0.0013378090166096257
0.34946875,-0.0013353118468255043
0.34953124999999996,-0.00133312552719414
0.34959375,-0.0013312576554201372
0.34965625,-0.0013297040263581805
0.34971874999999997,-0.0013284743250824432
0.34978125,-0.0013275631829613027
0.34984375,-0.0013269576437789643
0.34990625,-0.001326670568645938
0.34996874999999994,-0.0013266691736487646
0.35003125,-0.0013269596268974115
0.35009375000000004,-0.0013275089381468153
0.35015625000000006,-0.001328304995618368
0.35021875,-0.0013380962433666155
0.35028125,-0.0013393448316116746
0.35034375000000006,-0.0013407773635633335
0.35040625000000003,-0.001342370852002478
0.35046875,-0.0013441144247697823
0.35053125000000007,-0.0013459581975372448
0.35059375000000004,-0.0013478888525127464
0.35065625,-0.0013498782974196433
0.35071875,-0.0013519008361092821
0.35078125000000004,-0.0013539220683516096
0.35084375,-0.0013559179822422163
0.35090625000000003,-0.0013578582190779953
0.35096875000000005,-0.0013597151396516072
0.35103125,-0.001361467740072897
0.35109375000000004,-0.0013630746478495437
0.35115625000000006,-0.0013645267558353713
0.35121875,-0.0013657970949827458
0.35128125,-0.0013668627270985723
0.35134375000000007,-0.0013677036086252037
0.35140625000000003,-0.001368296740961894
0.35146875,-0.0013686378486836293
0.35153125,-0.0013686967742595757
0.35159375000000004,-0.0013684756988043
0.35165625,-0.001367955697991502
0.35171875,-0.0013671358432754133
0.35178125000000005,-0.0013660079769848843
0.35184375,-0.001364573082563214
0.35190625000000003,-0.0013628270221734684
0.35196875000000005,-0.0013607786280248613
0.35203125,-0.0013584292806649023
0.35209375,-0.0013557963644819648
0.35215625000000006,-0.0013528824597092148
0.35221875,-0.001349693714900041
0.35228125,-0.00134625557764248
0.35234375000000007,-0.001342583721204882
0.35240625000000003,-0.0013386966275700796
0.35246875,-0.0013346115183575369
0.35253125,-0.0013303586449337212
0.35259375000000004,-0.0013259536429513774
0.35265625,-0.0013214290794533179
0.35271875,-0.0013168088405428047
0.35278125000000005,-0.001312117099824095
0.35284375,-0.0013073839432714007
0.35290625,-0.0013026389613282896
0.35296875000000005,-0.0012979081020153271
0.35303125,-0.0012932184803690627
0.35309375,-0.0012885999975012496
0.35315625000000006,-0.0012840780833897614
0.35321875,-0.0012796853445958822
0.35328125,-0.001275437568753035
0.35334375,-0.0012713701950996248
0.35340625000000003,-0.0012587445291966093
0.35346875,-0.001255095592356606
0.35353125,-0.0012516884934481859
0.35359375000000004,-0.0012485376235559925
0.35365625,-0.0012456601585703053
0.35371875,-0.0012430664483417536
0.35378125000000005,-0.0012407725600294822
0.35384375,-0.0012387859020393799
0.35390625,-0.0012371089141308272
0.35396875000000005,-0.0012357523917120306
0.35403125,-0.0012347122864186377
0.35409375,-0.0012339923922803087
0.35415625,-0.001233583847984665
0.35421875,-0.0012334830775710404
0.35428125,-0.0012336829753628181
0.35434375,-0.001234170916934424
0.35440625000000003,-0.0012349340399236408
0.35446875,-0.0012359554397229355
0.35453125,-0.0012372206112400558
0.35459375000000004,-0.0012474671750651867
0.35465625,-0.0012491646198638517
0.35471874999999997,-0.0012510407171976712
0.35478125000000005,-0.0012530712453288906
0.35484375,-0.0012552327576132727
0.35490625,-0.0012574949907658006
0.35496875,-0.0012598330733094298
0.35503125,-0.0012622227860423774
0.35509375,-0.001264629490717456
0.35515625,-0.0012670286278108067
0.35521875,-0.0012693942598882568
0.35528125,-0.0012716932720625018
0.35534375,-0.0012739032588887367
0.35540625000000003,-0.001275994162618338
0.35546875,-0.001277944296927347
0.35553124999999997,-0.0012797270303703534
0.35559375000000004,-0.001281319327623598
0.35565625,-0.0012827007812376834
0.35571875,-0.001283852173387806
0.35578125000000005,-0.0012847567535242688
0.35584375,-0.0012853982396152375
0.35590625,-0.0012857606799223653
0.35596875,-0.0012858401607324377
0.35603125,-0.0012856202857166599
0.35609375,-0.0012850985621544186
0.35615625,-0.001284270669243609
0.35621875000000003,-0.0012831378058159593
0.35628125,-0.0012816967580523697
0.35634374999999996,-0.0012799548296119068
0.35640625000000004,-0.0012779166788296215
0.35646875,-0.0012755948765608427
0.35653124999999997,-0.0012729967562772893
0.35659375000000004,-0.0012701350960661884
0.35665625,-0.0012670266428226606
0.35671875,-0.0012636945119406384
0.35678125,-0.001260148607546363
0.35684375,-0.0012564181140199138
0.35690625,-0.0012525178659112124
0.35696875,-0.0012484817766385548
0.35703125,-0.0012443318258708591
0.35709375,-0.0012400906338833617
0.35715625,-0.0012357878608153239
0.35721875000000003,-0.001231448960269249
0.35728125,-0.0012271081621730295
0.35734374999999996,-0.001222785655844022
0.35740625000000004,-0.0012185176693144395
0.35746875,-0.0012143219996778587
0.35753124999999997,-0.0012102339472356283
0.35759375,-0.0012062762627548934
0.35765625,-0.0012024738525830275
0.35771875,-0.0011988549573139218
0.35778125,-0.0011866847221988636
0.35784375,-0.0011834924376549483
0.35790625,-0.0011805475048900782
0.35796875,-0.0011778578409147589
0.35803125,-0.0011754457586245493
0.35809375,-0.0011733164895653403
0.35815624999999995,-0.0011714914306024393
0.35821875000000003,-0.001169965844934992
0.35828125,-0.0011687613990983003
0.35834374999999996,-0.0011678741445795143
0.35840625000000004,-0.001167294683045439
0.35846875,-0.0011670302994662013
0.35853124999999997,-0.0011670749975431494
0.35859375,-0.001167431843382874
0.35865625,-0.0011680796265779725
0.35871875,-0.0011690120796495063
0.35878125,-0.0011702095640153398
0.35884375,-0.0011716672643307946
0.35890625,-0.0011733570818241862
0.35896875,-0.001184020945551728
0.35903125,-0.0011861318888964217
0.35909375,-0.0011884117316437182
0.35915624999999995,-0.0011908429957044053
0.35921875000000003,-0.0011933927129146038
0.35928125,-0.0011960348604767301
0.35934374999999996,-0.0011987530609705865
0.35940625,-0.0012015139642500283
0.35946875,-0.0012042874940663417
0.35953124999999997,-0.0012070300057727412
0.35959375,-0.0012097453249841905
0.35965625,-0.0012123884902490722
0.35971875,-0.001214925059341565
0.35978125,-0.0012173546765651688
0.35984375,-0.0012196219364066507
0.35990625,-0.0012217218013640119
0.35996874999999995,-0.0012236251624726802
0.36003125,-0.001225316423683398
0.36009375,-0.0012267721159887057
0.36015624999999996,-0.0012279843859103745
0.36021875,-0.0012289261877476976
0.36028125,-0.0012295936772337146
0.36034374999999996,-0.0012299801746447625
0.36040625,-0.0012300615437860207
0.36046875,-0.0012298502976470227
0.36053124999999997,-0.0012293348112191738
0.36059375,-0.0012285044441029125
0.36065625,-0.0012273802838440595
0.36071875,-0.001225951818251636
0.36078125,-0.0012242343201681327
0.36084375,-0.0012222303808401558
0.36090625,-0.0012199616635426846
0.36096874999999995,-0.0012174282936189829
0.36103125,-0.001214647552306325
0.36109375,-0.0012116547231773578
0.36115624999999996,-0.0012084579878429147
0.36121875,-0.0012050650938379426
0.36128125,-0.0012015177581468361
0.36134374999999996,-0.0011978337526121208
0.36140625,-0.0011940406306046591
0.36146875,-0.0011901623867643651
0.36153124999999997,-0.0011862260624099785
0.36159375,-0.0011822623784099318
0.36165625,-0.001178292874408321
0.36171875,-0.0011743505289073253
0.36178124999999994,-0.0011704634834783512
0.36184375,-0.001166654148010815
0.36190625,-0.0011629546348122244
0.36196874999999995,-0.0011593934052586685
0.36203125,-0.0011559808329994758
0.36209375,-0.0011527521291737064
0.36215624999999996,-0.0011409824908712868
0.36221875,-0.0011381883460507697
0.36228125,-0.0011356390392882748
0.36234374999999996,-0.0011333519821418864
0.36240625,-0.0011313389304656307
0.36246875,-0.0011296122728162716
0.36253124999999997,-0.0011281856267066764
0.36259375,-0.0011270617297859942
0.36265625,-0.0011262462920814953
0.36271875,-0.0011257484113689487
0.36278125,-0.001125565269565837
0.36284375,-0.0011256955999000284
0.36290625,-0.0011261328789572977
0.36296874999999995,-0.0011268713730063773
0.36303125,-0.0011279025633082473
0.36309375,-0.0011292125136962428
0.36315624999999996,-0.0011307913146527543
0.36321875,-0.0011326187734407578
0.36328125,-0.00113467890162465
0.36334374999999997,-0.0011457108853696885
0.36340625,-0.0011481822439067535
0.36346875,-0.0011508215396704852
0.36353125,-0.0011536077681948143
0.36359375,-0.0011565087822984765
0.36365625,-0.00115950136074644
0.36371875,-0.0011625608312179903
0.36378125,-0.0011656587549940534
0.36384375,-0.0011687664259518171
0.36390625,-0.0011718539702519348
0.36396874999999995,-0.0011748950333867747
0.36403125000000003,-0.0011778647648758855
0.36409375,-0.0011807358493575726
0.36415624999999996,-0.001183477675723188
0.36421875,-0.0011860727483861966
0.36428125,-0.0011884921948743798
0.36434374999999997,-0.0011907160942248307
0.36440625,-0.0011927200413372752
0.36446875,-0.0011944899670786324
0.36453125,-0.0011960103362593233
0.36459375,-0.0011972605737059216
0.36465625,-0.0011982339557092825
0.36471875,-0.0011989160059514559
0.36478125,-0.0011992984688869446
0.36484375,-0.0011993783632948951
0.36490625,-0.0011991522585773073
0.36496874999999995,-0.0011986178071092535
0.36503125000000003,-0.0011977789203734823
0.36509375,-0.0011966407406528157
0.36515624999999996,-0.001195205931035448
0.36521875,-0.0011934873316193917
0.36528125,-0.001191496153983257
0.36534374999999997,-0.001189245066743727
0.36540625,-0.001186749688676908
0.36546875,-0.0011840284091514386
0.36553125,-0.0011811046553193427
0.36559375,-0.0011779886959346064
0.36565625,-0.0011747171701581849
0.36571875,-0.0011713070927075464
0.36578124999999995,-0.0011677827358129722
0.36584375,-0.0011641720996975469
0.36590625,-0.0011605032923360514
0.36596874999999995,-0.0011568033757423657
0.36603125000000003,-0.0011530993010082369
0.36609375,-0.0011494177447084197
0.36615624999999996,-0.0011457891821677335
0.36621875,-0.0011422365950544133
0.36628125,-0.0011387882372418112
0.36634374999999997,-0.001135476030145438
0.36640625,-0.0011323167571327397
0.36646875,-0.0011293362991809247
0.36653125,-0.0011178064477775779
0.36659375,-0.0011152549486214552
0.36665625,-0.0011129449476624392
0.36671875,-0.0011108935914664886
0.36678125,-0.001109108793247604
0.36684375,-0.0011076135304101675
0.36690625,-0.001106415184230436
0.36696874999999995,-0.0011055136512097136
0.36703125000000003,-0.0011049233260802954
0.36709375,-0.001104645568151763
0.36715624999999996,-0.0011046776461439145
0.36721875,-0.001105020866392345
0.36728125,-0.0011056726615784745
0.36734374999999997,-0.0011066172490676873
0.36740625,-0.001107858586724908
0.36746875,-0.0011093789747165517
0.36753125,-0.001111161189443946
0.36759375,-0.0011131924628050571
0.36765625,-0.001115451895316838
0.36771875,-0.0011266887719108554
0.36778125,-0.0011293618098429103
0.36784375,-0.0011322017532707784
0.36790625,-0.0011351851388149703
0.36796874999999996,-0.0011382902011512486
0.36803125000000003,-0.001141489708886001
0.36809375,-0.0011447528370787385
0.36815624999999996,-0.0011480547176216938
0.36821875,-0.0011513709830486274
0.36828125,-0.0011546636043942293
0.36834374999999997,-0.0011579180880967876
0.36840625,-0.0011610964421363834
0.36846875,-0.0011641749838544602
0.36853125,-0.0011671376548332835
0.36859375,-0.0011699470249084964
0.36865625,-0.0011725873648911478
0.36871875,-0.001175033086772942
0.36878125,-0.0011772608933044992
0.36884375,-0.0011792526725022956
0.36890625,-0.001181004147636111
0.36896874999999996,-0.0011824867586509302
0.36903125000000003,-0.001183688953164841
0.36909375,-0.0011846064322978689
0.36915624999999996,-0.0011852297021040514
0.36921875,-0.0011855491328160994
0.36928125,-0.0011855594157500482
0.36934374999999997,-0.0011852667209208412
0.36940625,-0.0011846771238788745
0.36946875,-0.0011837879617586644
0.36953125,-0.001182603605218241
0.36959375,-0.001181130377381212
0.36965625,-0.0011793824686608112
0.36971875,-0.00117738655873606
0.36978125,-0.0011751402631291763
0.36984375,-0.0011726633515577178
0.36990625,-0.0011699839509659027
0.36996874999999996,-0.0011671229800421234
0.37003125000000003,-0.0011641015615083683
0.37009375,-0.00116093302858708
0.37015624999999996,-0.0011576503960359918
0.37021875,-0.0011542758955437882
0.37028125,-0.0011508265241622073
0.37034374999999997,-0.0011473478380450153
0.37040625,-0.0011438794398559438
0.37046875,-0.0011404042565199557
0.37053125,-0.0011369831768452687
0.37059375,-0.0011336341752607726
0.37065625,-0.0011303912447534203
0.37071875,-0.001127263177950158
0.37078125,-0.0011242949664510699
0.37084375,-0.001121496945237166
0.37090625,-0.0011101427234325167
0.37096874999999996,-0.0011077625891867116
0.37103125000000003,-0.0011056260096628384
0.37109375,-0.0011037311722188609
0.37115624999999997,-0.0011021035607079316
0.37121875,-0.00110076287834944
0.37128125,-0.0010997108274488354
0.37134375,-0.0010989543940450458
0.37140625,-0.0010985090344082238
0.37146875,-0.0010983688022810079
0.37153125,-0.0010985380782603527
0.37159375,-0.0010990157295746178
0.37165625,-0.001099793593684853
0.37171875,-0.001100876737749154
0.37178124999999995,-0.001102245081591055
0.37184375000000003,-0.0011038888435473404
0.37190625,-0.0011058060003892173
0.37196874999999996,-0.001107966034849056
0.37203125000000004,-0.0011103607529955456
0.37209375,-0.001121718621027723
0.37215624999999997,-0.0011245265151452605
0.37221875,-0.0011275004959862
0.37228125,-0.0011306236462530483
0.37234375,-0.0011338660133646539
0.37240625,-0.0011372022449727404
0.37246875,-0.0011406101662795876
0.37253125,-0.0011440619568634236
0.37259375,-0.0011475220475360426
0.37265625,-0.001150971271312834
0.37271875,-0.0011543781845333445
0.37278125,-0.0011577192074180565
0.37284375000000003,-0.0011609695735024794
0.37290625,-0.0011640911503534856
0.37296874999999996,-0.0011670718865963714
0.37303125000000004,-0.0011698826989741118
0.37309375,-0.001172502917770324
0.37315624999999997,-0.00117491186578203
0.37321875,-0.0011770893950645012
0.37328125,-0.001179020385088353
0.37334375,-0.0011806892817987358
0.37340625,-0.001182080816783837
0.37346875,-0.0011831803592206314
0.37353125,-0.0011839910906095152
0.37359375,-0.0011844966052717842
0.37365625,-0.001184697402635021
0.37371875,-0.001184590351179765
0.37378125,-0.0011841801124565787
0.37384375000000003,-0.001183468269290111
0.37390625,-0.0011824555443336882
0.37396874999999996,-0.001181159195538739
0.37403125000000004,-0.0011795830030107979
0.37409375,-0.001177745505486577
0.37415624999999997,-0.0011756557799233736
0.37421875,-0.001173336684048426
0.37428125,-0.0011708023338666551
0.37434375,-0.0011680773993835991
0.37440625,-0.0011651832668454765
0.37446875,-0.0011621374848864996
0.37453125,-0.0011589750924897724
0.37459375,-0.00115571460238989
0.37465625,-0.0011523839740082698
0.37471875,-0.0011490079122910557
0.37478125,-0.0011456174639241645
0.37484375000000003,-0.0011422405802721802
0.37490625,-0.0011389015746849918
0.37496874999999996,-0.001135629304778507
0.37503125000000004,-0.001132448567686517
0.37509375,-0.001129390011034917
0.37515624999999997,-0.0011264721032453184
0.37521875,-0.0011237249040605551
0.37528125,-0.0011124121801154158
0.37534375,-0.0011100697992327269
0.37540625,-0.0011079599712136429
0.37546875,-0.0011060931430607046
0.37553125,-0.0011044906329227694
0.37559375,-0.0011031649750903733
0.37565625,-0.0011021268544198631
0.37571875,-0.0011013856244774523
0.37578124999999996,-0.00110094603909007
0.37584375000000003,-0.001100814227933511
0.37590625,-0.001100988642813508
0.37596874999999996,-0.0011014751995890582
0.37603125000000004,-0.0011022619598081707
0.37609375,-0.0011033489637574945
0.37615624999999997,-0.0011047278659590681
0.37621875,-0.001106386385506114
0.37628125,-0.0011083126399354104
0.37634375,-0.0011104929557397558
0.37640625,-0.001112907089627413
0.37646875,-0.0011242956192420162
0.37653125,-0.0011271340248524414
0.37659375,-0.0011301495539498413
0.37665625,-0.0011333145933641875
0.37671875,-0.001136611473843585
0.37678125,-0.0011400092908664672
0.37684375000000003,-0.0011434859302747458
0.37690625,-0.0011470049444191055
0.37696874999999996,-0.0011505492509669424
0.37703125000000004,-0.0011540908502568614
0.37709375,-0.0011575983312860916
0.37715624999999997,-0.0011610444636674377
0.37721875,-0.0011644051642519526
0.37728125,-0.0011676529141015635
0.37734375,-0.0011707647053876002
0.37740625,-0.0011737124432818768
0.37746875,-0.0011764758699182032
0.37753125,-0.0011790378152151393
0.37759375,-0.001181373303715233
0.37765625,-0.0011834644429254138
0.37771875,-0.001185297117381523
0.37778125,-0.0011868622134915963
0.37784375000000003,-0.001188144044927425
0.37790625,-0.0011891236927428495
0.37796874999999996,-0.0011898112759711754
0.37803125000000004,-0.0011901931988826664
0.37809375,-0.001190264736113389
0.37815624999999997,-0.00119003275875193
0.37821875,-0.001189500307611585
0.37828125,-0.0011886669027284524
0.37834375,-0.0011875453027229144
0.37840625,-0.0011861368844781062
0.37846875,-0.0011844659345356945
0.37853125,-0.0011825354461295345
0.37859375,-0.0011803673825698247
0.37865625,-0.0011779813073092837
0.37871875,-0.0011753952932341827
0.37878125,-0.001172622693261155
0.37884375000000003,-0.001169703703104985
0.37890625,-0.0011666497244910146
0.37896874999999997,-0.0011634869591070351
0.37903125000000004,-0.001160249056831708
0.37909375,-0.0011569558047309636
0.37915625,-0.0011536273609117076
0.37921875,-0.0011503148070706737
0.37928125,-0.0011470202497854687
0.37934375,-0.001143783186182551
0.37940625,-0.001140625858076172
0.37946875,-0.0011375832116918005
0.37953125,-0.0011346609908239602
0.37959375,-0.001131901085860726
0.37965625000000003,-0.0011205653220538875
0.37971875,-0.0011182025748970453
0.37978125,-0.001116047768326009
0.37984375000000004,-0.001114137922405195
0.37990625,-0.0011124835604856276
0.37996874999999997,-0.0011110941904978883
0.38003125000000004,-0.0011099940595950403
0.38009375,-0.0011091731886754275
0.38015625,-0.001108640668424976
0.38021875,-0.0011084330986895347
0.38028125,-0.0011085234268299743
0.38034375,-0.0011089037118891254
0.38040625,-0.0011096016201807835
0.38046875,-0.0011105931487775805
0.38053125,-0.0011118785942303977
0.38059375,-0.001113442092178757
0.38065625000000003,-0.0011152794114355907
0.38071875,-0.001117371801899969
0.38078125,-0.0011196929535843142
0.38084375000000004,-0.001122254552578389
0.38090625,-0.0011337729616956727
0.38096874999999997,-0.00113671843467876
0.38103125000000004,-0.0011398217505107777
0.38109375,-0.0011430730732212568
0.38115625,-0.0011464143098269541
0.38121875,-0.0011498533727763438
0.38128125,-0.0011533509339593517
0.38134375,-0.0011568772614939382
0.38140625,-0.0011604158682521903
0.38146875,-0.0011639144891451014
0.38153125,-0.001167377632837474
0.38159375,-0.0011707552285912803
0.38165625000000003,-0.0011740339182631232
0.38171875,-0.0011771823985333718
0.38178124999999996,-0.0011801811665357598
0.38184375000000004,-0.0011830015155303297
0.38190625,-0.0011856280769611816
0.38196874999999997,-0.0011880310593606613
0.38203125000000004,-0.0011902037481455463
0.38209375,-0.0011921224220607096
0.38215625,-0.0011937757832823082
0.38221875,-0.0011951430429761878
0.38228125,-0.0011962273938926904
0.38234375,-0.0011970118926355744
0.38240625,-0.0011974953516508124
0.38246875,-0.0011976696705893186
0.38253125,-0.0011975368203764603
0.38259375,-0.0011971007699715652
0.38265625000000003,-0.0011963628663540782
0.38271875,-0.0011953288991123912
0.38278125,-0.0011940118304336333
0.38284375000000004,-0.0011924183515127917
0.38290625,-0.0011905632773187569
0.38296874999999997,-0.0011884613239471764
0.38303125000000005,-0.0011861346464902
0.38309375,-0.001183591763357028
0.38315625,-0.0011808645928809425
0.38321875,-0.0011779710951995426
0.38328125,-0.0011749327667955889
0.38334375,-0.0011717768661277939
0.38340625,-0.0011685252781225564
0.38346875,-0.001165210091852692
0.38353125,-0.0011618537566790432
0.38359375,-0.0011584860212570658
0.38365625000000003,-0.0011551289141402687
0.38371875,-0.001151818323195386
0.38378125,-0.0011485775986711522
0.38384375000000004,-0.001145425080916307
0.38390625,-0.0011424005819613975
0.38396874999999997,-0.0011395197557262232
0.38403125000000005,-0.0011368024769233126
0.38409375,-0.0011255287592624452
0.38415625,-0.0011232229096061197
0.38421875,-0.001121145494525147
0.38428125,-0.0011193166801034687
0.38434375,-0.001117748071549296
0.38440625,-0.0011164534113543428
0.38446875,-0.0011154425477907653
0.38453125,-0.0011147291246030588
0.38459375,-0.001114315441852129
0.38465625000000003,-0.0011142025315043075
0.38471875,-0.0011143961738933061
0.38478125,-0.001114895855049411
0.38484375000000004,-0.001115693185591543
0.38490625,-0.0011167896293181462
0.38496874999999997,-0.001118167723191843
0.38503125000000005,-0.0011198215641438358
0.38509375,-0.0011217442019475776
0.38515625,-0.001123912007981287
0.38521875,-0.001126312587416925
0.38528125,-0.0011376773380116917
0.38534375,-0.0011404961961231364
0.38540625,-0.0011434771202042254
0.38546875,-0.0011466091082729668
0.38553125,-0.0011498648532219935
0.38559375,-0.0011532177960820456
0.38565625000000003,-0.0011566418141683854
0.38571875,-0.001160115218770963
0.38578124999999996,-0.001163605657901079
0.38584375000000004,-0.0011670862541794114
0.38590625,-0.0011705313796933348
0.38596874999999997,-0.0011739119390604402
0.38603125000000005,-0.001177205939797532
0.38609375,-0.0011803828989455922
0.38615625,-0.0011834172091951534
0.38621875,-0.0011862949135053868
0.38628125,-0.0011889809821278574
0.38634375,-0.00119146240536383
0.38640625,-0.0011937180149290405
0.38646875,-0.0011957307589961774
0.38653125,-0.001197482244172987
0.38659375,-0.0011989614726435338
0.38665625000000003,-0.001200157182893763
0.38671875,-0.001201058189342158
0.38678125,-0.001201660223945633
0.38684375000000004,-0.0012019576927739806
0.38690625,-0.0012019465130849727
0.38696875,-0.0012016338683894234
0.38703125000000005,-0.0012010087728145935
0.38709375,-0.0012000935905774057
0.38715625,-0.0011988839840118282
0.38721875,-0.0011973927936462792
0.38728125,-0.001195632058082069
0.38734375,-0.0011936155289478945
0.38740625,-0.0011913609034645278
0.38746875000000003,-0.001188885312324861
0.38753125,-0.0011862103521640688
0.38759375,-0.0011833526272813921
0.38765625000000004,-0.0011803414211647434
0.38771875,-0.0011771915529794896
0.38778125,-0.0011739378840338321
0.38784375000000004,-0.0011705977672375467
0.38790625,-0.0011672059078959574
0.38796875,-0.0011637795652960081
0.38803125000000005,-0.0011603504530666997
0.38809375,-0.0011569522031618928
0.38815625,-0.001153599991320059
0.38821875,-0.001150329545589357
0.38828125,-0.0011471601580634455
0.38834375,-0.0011441245124040739
0.38840625,-0.0011412400607614948
0.38846875000000003,-0.0011297708694959496
0.38853125,-0.001127267702297291
0.38859375,-0.001124979131264886
0.38865625000000004,-0.0011229190809059347
0.38871875,-0.0011211184957220233
0.38878125,-0.00111957402454807
0.38884375000000004,-0.0011183126625313178
0.38890625,-0.0011173277309529106
0.38896875,-0.0011166488211415554
0.38903125000000005,-0.001116255080487974
0.38909375,-0.0011161690382923695
0.38915625,-0.0011163957748013542
0.38921875,-0.0011169159158181258
0.38928125,-0.0011177259958466135
0.38934375,-0.0011188209956001227
0.38940625,-0.001120210901226465
0.38946875000000003,-0.0011218560158125224
0.38953125,-0.0011237505842589396
0.38959375,-0.001125903061874975
0.38965625000000004,-0.0011282533283929197
0.38971875,-0.0011395796653924095
0.38978125,-0.0011423288301480178
0.38984375000000004,-0.0011452429624500826
0.38990625,-0.0011482866955626336
0.38996875,-0.0011514369842976768
0.39003125000000005,-0.001154680347542958
0.39009375,-0.0011579882207252978
0.39015625,-0.00116131661029234
0.39021875,-0.0011646634453782723
0.39028125,-0.0011679896251004518
0.39034375,-0.001171268823833671
0.39040625,-0.0011744721784163192
0.39046875000000003,-0.001177595734457526
0.39053125,-0.0011805785380310796
0.39059375,-0.0011834141418537725
0.39065625000000004,-0.0011860755507733522
0.39071875,-0.0011885525678037023
0.39078125,-0.0011908174492603896
0.39084375000000005,-0.001192845165541745
0.39090625,-0.0011946188259198132
0.39096875,-0.0011961491401945301
0.39103125000000005,-0.001197385234157411
0.39109375,-0.0011983381691625383
0.39115625,-0.001198995889811455
0.39121875,-0.001199354052382584
0.39128125,-0.001199408277404057
0.39134375,-0.0011991534367289391
0.39140625,-0.0011985929092489245
0.39146875000000003,-0.001197733156570846
0.39153125,-0.0011965882901330827
0.39159375,-0.0011951475958187907
0.39165625000000004,-0.0011934312238435218
0.39171875,-0.0011914529531351914
0.39178124999999997,-0.001189222600921358
0.39184375000000005,-0.0011867674147456042
0.39190625,-0.0011840945595346097
0.39196875,-0.001181229594605121
0.39203125000000005,-0.0011781935790012854
0.39209375,-0.0011750094793657184
0.39215625,-0.0011717003121047842
0.39221875,-0.0011682936806458322
0.39228125,-0.0011648139244910816
0.39234375,-0.001161292565720451
0.39240625,-0.0011577488320755336
0.39246875000000003,-0.001154207701404314
0.39253125,-0.001150704530656188
0.39259375,-0.0011472712956727138
0.39265625000000004,-0.0011439148617933825
0.39271875,-0.0011406783245507535
0.39278125,-0.0011375726298036987
0.39284375000000005,-0.001134634446744262
0.39290625,-0.0011231243630379778
0.39296875,-0.0011205787208349582
0.39303125000000005,-0.001118255832174439
0.39309375,-0.0011161731009183828
0.39315625,-0.0011143429200233673
0.39321875,-0.0011127834222332406
0.39328125,-0.0011115128127858753
0.39334375,-0.001110520153552494
0.39340625,-0.001109826901767641
0.39346875000000003,-0.0011094312973158327
0.39353125,-0.0011093420456498165
0.39359375,-0.0011095581089931028
0.39365625000000004,-0.0011100692168006798
0.39371875,-0.0011108699013937517
0.39378125,-0.0011119607003003823
0.39384375000000005,-0.0011133301187871841
0.39390625,-0.0011149571041728645
0.39396875,-0.0011168389324531514
0.39403125000000006,-0.0011189576311950028
0.39409375,-0.0011212910395448084
0.39415625,-0.00113257644628173
0.39421875,-0.0011352840494416594
0.39428125,-0.001138147996703559
0.39434375,-0.0011411401080855532
0.39440625,-0.0011442351193875766
0.39446875000000003,-0.0011474072019475867
0.39453125,-0.0011506327687013929
0.39459375,-0.0011538825807549113
0.39465625000000004,-0.0011571299390539802
0.39471875,-0.0011603463897411626
0.39478125000000003,-0.0011635105484882613
0.39484375000000005,-0.001166587650295814
0.39490625,-0.001169561047929868
0.39496875,-0.001172395905245649
0.39503125000000006,-0.0011750806900317212
0.39509375,-0.0011775814976585919
0.39515625,-0.0011798836294423243
0.39521875,-0.0011819624580266808
0.39528125000000003,-0.0011838010376619967
0.39534375,-0.00118539199184578
0.39540625,-0.0011867074846873271
0.39546875000000004,-0.0011877482443584386
0.39553125,-0.0011884906212117907
0.39559375,-0.00118894461322544
0.39565625000000004,-0.001189087018336088
0.39571875,-0.0011889278959154037
0.39578125,-0.001188458307945589
0.39584375000000005,-0.0011876896751105148
0.39590625,-0.0011866170883717553
0.39596875,-0.0011852502962794165
0.39603125000000006,-0.0011835961392242522
0.39609375,-0.0011816733661307588
0.39615625,-0.0011794895271522998
0.39621875,-0.0011770594877270613
0.39628125000000003,-0.0011744027547280211
0.39634375,-0.0011715361720661677
0.39640625,-0.0011684820526781103
0.39646875000000004,-0.0011652638186712139
0.39653125,-0.0011619029718004936
0.39659375,-0.0011584221215127088
0.39665625000000004,-0.0011548505401681175
0.39671875,-0.0011512090568743805
0.39678125000000003,-0.0011475304772304296
0.39684375000000005,-0.0011438408625076835
0.39690625,-0.0011401631064365259
0.39696875,-0.0011365246462827772
0.39703125000000006,-0.0011329560461521282
0.39709375,-0.001129477984356586
0.39715625,-0.0011261215415441783
0.39721875,-0.001122908452802454
0.39728125000000003,-0.0011198625051942052
0.39734375,-0.0011082555975418518
0.39740625,-0.0011056093084298446
0.39746875000000004,-0.0011031958324581592
0.39753125,-0.0011010145223890183
0.39759375,-0.0010991006094131506
0.39765625000000004,-0.0010974563089703182
0.39771875,-0.001096092408772384
0.39778125000000003,-0.0010950168641374741
0.39784375000000005,-0.0010942379772468924
0.39790625,-0.0010937558039223194
0.39796875,-0.001093582008222585
0.39803125000000006,-0.0010937102071035543
0.39809375,-0.001094128685058468
0.39815625,-0.0010948416031222319
0.39821875,-0.0010958360960194313
0.39828125000000003,-0.0010971046595457945
0.39834375,-0.0010986387772995293
0.39840625,-0.0011004071427708484
0.39846875000000004,-0.0011024170138883294
0.39853125,-0.0011046250575402206
0.39859375,-0.0011157956097815752
0.39865625000000005,-0.0011183800457693904
0.39871875,-0.0011211045129678188
0.39878125000000003,-0.0011239542393441382
0.39884375000000005,-0.001126902691270304
0.39890625,-0.0011299225375580035
0.39896875,-0.0011329932043531443
0.39903125000000006,-0.001136071716185405
0.39909375,-0.0011391479510245717
0.39915625,-0.0011421878602069224
0.39921875,-0.0011451685776762976
0.39928125000000003,-0.0011480588890623034
0.39934375,-0.0011508349395125128
0.39940625,-0.0011534749447822679
0.39946875000000004,-0.0011559541730000733
0.39953125,-0.0011582507339839843
0.39959375,-0.0011603422334207358
0.39965625000000005,-0.0011621919333358044
0.39971875,-0.0011638303796878968
0.39978125000000003,-0.0011651852167532117
0.39984375000000005,-0.0011662878648089625
0.39990625,-0.0011670892989948667
0.39996875,-0.0011676303103773655
0.40003125000000006,-0.0011678388578501842
0.40009375,-0.0011677713098505182
0.40015625,-0.001167370936795531
0.40021875,-0.0011667023631946605
0.40028125000000003,-0.001165703687729086
0.40034375,-0.0011644156964961683
0.40040625,-0.001162852189350555
0.40046875000000004,-0.0011609850602536664
0.40053125,-0.0011588643809959942
0.40059375,-0.0011564892967458051
0.40065625000000005,-0.0011538669597604134
0.40071875,-0.00115100745254465
0.40078125,-0.0011479578257558576
0.40084375000000005,-0.0011447383490580665
0.40090625,-0.001141343469758166
0.40096875,-0.001137822843704006
0.40103125000000006,-0.0011341839864137393
0.40109375,-0.001130464083486854
0.40115625,-0.001126681630106846
0.40121875,-0.0011228648334011548
0.40128125000000003,-0.0011190371694574652
0.40134375,-0.0011152428955656934
0.40140625,-0.0011114914732810177
0.40146875000000004,-0.0011078044674660004
0.40153125,-0.0011042227224817847
0.40159374999999997,-0.0011007653116562321
0.40165625000000005,-0.0010974496204300965
0.40171875,-0.0010855641568069951
0.40178125,-0.001082625394950687
0.40184375000000006,-0.0010798982817122327
0.40190625,-0.0010773987554844044
0.40196875,-0.0010751503683436164
0.40203125,-0.0010731578296299532
0.40209375,-0.0010714425069025257
0.40215625,-0.001070008230076372
0.40221875,-0.0010688682476766853
0.40228125000000003,-0.0010680254271566714
0.40234375,-0.0010674798453405437
0.40240625,-0.0010672364200614293
0.40246875000000004,-0.0010672897594148079
0.40253125,-0.0010676495988771878
0.40259375,-0.0010682898829423998
0.40265625000000005,-0.0010692072575501782
0.40271875,-0.0010704046612691476
0.40278125,-0.0010718605180774499
0.40284375,-0.0010735489220148747
0.40290625,-0.0010754680564575014
0.40296875,-0.0010863503746498249
0.40303125,-0.0010886683761965749
0.40309375000000003,-0.00109115237194643
0.40315625,-0.001093781311734987
0.40321875,-0.001096526917404056
0.40328125000000004,-0.0010993640740361854
0.40334375,-0.001102267434667431
0.40340624999999997,-0.0011052103381121725
0.40346875000000004,-0.0011081712312705494
0.40353125,-0.001111111659366032
0.40359375,-0.0011140145606940433
0.40365625000000005,-0.0011168526117269761
0.40371875,-0.0011195976439484778
0.40378125,-0.001122226760366385
0.40384375,-0.0011247073035510202
0.40390625,-0.0011270240520651342
0.40396875,-0.0011291565773759726
0.40403125,-0.001131076392036967
0.40409375000000003,-0.001132770367882674
0.40415625,-0.001134221295714971
0.40421874999999996,-0.0011354091593334115
0.40428125000000004,-0.0011363262356557102
0.40434375,-0.0011369635345529205
0.40440624999999997,-0.0011373038502933142
0.40446875000000004,-0.001137340752713989
0.40453125,-0.0011370779006932563
0.40459375,-0.0011365087012262798
0.40465625,-0.0011356312766816479
0.40471875,-0.0011344604008581005
0.40478125,-0.00113298090429359
0.40484375,-0.0011312195418074211
0.40490625,-0.0011291772677481937
0.40496875,-0.0011268664058029232
0.40503125,-0.0011242955756763373
0.40509375000000003,-0.0011214927162767063
0.40515625,-0.0011184687505481627
0.40521874999999996,-0.0011152441020407244
0.40528125000000004,-0.0011118421232498843
0.40534375,-0.0011082778327657639
0.40540624999999997,-0.0011045853259076255
0.40546875,-0.0011007817354798943
0.40553125,-0.0010968942687925032
0.40559375,-0.0010929558782452053
0.40565625,-0.001088981099017089
0.40571875,-0.0010850031215824674
0.40578125,-0.0010810513402996491
0.40584375,-0.00107715174177328
0.40590625,-0.0010733245217323661
0.40596875,-0.0010696012114862208
0.40603124999999995,-0.0010660050586654701
0.40609375000000003,-0.0010625583331587696
0.40615625,-0.0010505368186799063
0.40621874999999996,-0.0010474648153821764
0.40628125,-0.0010446081963332299
0.40634375,-0.0010419837184821173
0.40640624999999997,-0.0010396082803039997
0.40646875,-0.0010374914148341269
0.40653125,-0.0010356527606929372
0.40659375,-0.0010340971070966903
0.40665625,-0.0010328365762791863
0.40671875,-0.0010318684125279753
0.40678125,-0.0010312007979920434
0.40684374999999995,-0.0010308397670344138
0.40690625,-0.001030774918010291
0.40696875,-0.001031003851632864
0.40703124999999996,-0.0010315208562762662
0.40709375000000003,-0.0010323180126072806
0.40715625,-0.001033380900964262
0.40721874999999996,-0.0010347056690922507
0.40728125,-0.001036271832570268
0.40734375,-0.0010380600820902308
0.40740624999999997,-0.0010488023505657307
0.40746875,-0.0010509901874926758
0.40753125,-0.001053334708899789
0.40759375,-0.0010558223137020484
0.40765624999999994,-0.0010584269788058709
0.40771875,-0.0010611156751848816
0.40778125,-0.001063872152328671
0.40784374999999995,-0.0010666646094401322
0.40790625,-0.0010694712283826346
0.40796875,-0.0010722650750692175
0.40803124999999996,-0.0010750100776700244
0.40809375,-0.0010776870028970098
0.40815625,-0.0010802755800410346
0.40821874999999996,-0.0010827350431775185
0.40828125,-0.0010850574011856406
0.40834375,-0.0010872062276507666
0.40840624999999997,-0.0010891744735144204
0.40846875,-0.0010909280695955426
0.40853125,-0.0010924610932240841
0.40859375,-0.0010937411685003895
0.40865624999999994,-0.0010947701577860292
0.40871875,-0.0010955195296303843
0.40878125,-0.0010959878875411722
0.40884374999999995,-0.001096174996897542
0.40890624999999997,-0.001096056871438461
0.40896875,-0.0010956209717958576
0.40903124999999996,-0.0010949039882381384
0.40909375,-0.0010938817068755213
0.40915625,-0.0010925430938651393
0.40921874999999996,-0.0010909256180745563
0.40928125,-0.00108901152181351
0.40934375,-0.0010868362235771367
0.40940624999999997,-0.0010843838800531358
0.40946874999999994,-0.0010816902443615273
0.40953125,-0.0010787575487483936
0.40959375,-0.0010756029282918689
0.40965624999999994,-0.0010722639164360281
0.40971875,-0.001068745414262634
0.40978125,-0.0010650674174766672
0.40984374999999995,-0.0010612761650693192
0.40990624999999997,-0.0010573798578335514
0.40996875,-0.0010533917750302213
0.41003125000000007,-0.0010493787697125057
0.41009375000000003,-0.0010453140829213559
0.41015625,-0.0010412520805183345
0.41021875,-0.0010372190622302269
0.41028125000000004,-0.0010332340721699862
0.41034375,-0.0010293375273326688
0.41040625000000003,-0.0010255282970179774
0.41046875000000005,-0.0010218485501428953
0.41053125,-0.001018337175102177
0.41059375000000004,-0.0010062444557853156
0.41065625000000006,-0.0010030923170122191
0.41071875,-0.0010001642180397508
0.41078125,-0.000997469026935524
0.41084375000000006,-0.0009950339751271936
0.41090625000000003,-0.000992834178478147
0.41096875,-0.0009909339668901923
0.41103125000000007,-0.0009892966476254816
0.41109375000000004,-0.0009879612159427592
0.41115625,-0.0009869275130203053
0.41121875,-0.0009861888367799776
0.41128125000000004,-0.0009857541967648042
0.41134375,-0.0009856130732007057
0.41140625000000003,-0.0009857697951794059
0.41146875000000005,-0.0009862076357001898
0.41153125,-0.0009869275487142115
0.41159375,-0.0009879159725638686
0.41165625000000006,-0.000989153274140675
0.41171875,-0.000990635376589638
0.41178125,-0.0009923343475830154
0.41184375000000006,-0.0010029985113533813
0.41190625000000003,-0.0010050912205324253
0.41196875,-0.001007343718007342
0.41203125,-0.0010097373350625716
0.41209375000000004,-0.001012240496228528
0.41215625,-0.001014836750216963
0.41221875,-0.0010174866248953696
0.41228125000000004,-0.001020180754743416
0.41234375,-0.001022879640428298
0.41240625000000003,-0.00102555916270905
0.41246875000000005,-0.0010281916253141454
0.41253125,-0.0010307585312004652
0.41259375,-0.0010332253893921284
0.41265625000000006,-0.0010355688967117194
0.41271875,-0.0010377734838936392
0.41278125,-0.0010398043129182244
0.41284375,-0.0010416400530574577
0.41290625000000003,-0.001043272551585317
0.41296875,-0.0010446735505980076
0.41303125,-0.0010458290615473764
0.41309375000000004,-0.0010467217035098342
0.41315625,-0.0010473412361086676
0.41321875,-0.0010476835288665554
0.41328125000000004,-0.0010477235762972603
0.41334375,-0.0010474700137372839
0.41340625,-0.0010469155722321044
0.41346875000000005,-0.0010460537848683837
0.41353125,-0.0010448857463878358
0.41359375,-0.0010434171444138052
0.41365625000000006,-0.0010416583484520459
0.41371875,-0.0010396096238114716
0.41378125,-0.0010372891164858733
0.41384375,-0.0010347058542883592
0.41390625000000003,-0.001031868365987454
0.41396875,-0.0010287989514110307
0.41403125,-0.0010255146952725669
0.41409375000000004,-0.0010220314419341903
0.41415625,-0.0010183789054972192
0.41421874999999997,-0.0010145684032684121
0.41428125000000005,-0.001010639494589849
0.41434375,-0.001006594644711034
0.41440625,-0.0010024787125984536
0.41446875000000005,-0.0009983130686079256
0.41453125,-0.0009941245298863977
0.41459375,-0.0009899346490040983
0.41465625,-0.0009857755589918193
0.41471875,-0.0009816745112397884
0.41478125,-0.0009776493761742833
0.41484375,-0.0009737347386444689
0.41490625000000003,-0.0009699502213302569
0.41496875,-0.0009663219096876924
0.41503125,-0.0009541209951697827
0.41509375000000004,-0.0009508738360986813
0.41515625,-0.0009478476511743522
0.41521874999999997,-0.0009450540391464785
0.41528125000000005,-0.0009425127131585387
0.41534375,-0.0009402359130792626
0.41540625,-0.0009382364408951627
0.41546875,-0.000936523803741332
0.41553125,-0.0009351041285892425
0.41559375,-0.0009339809023747869
0.41565625,-0.0009331602480445594
0.41571875,-0.0009326424182497517
0.41578125,-0.0009324241302614694
0.41584375,-0.0009325005974811229
0.41590625000000003,-0.0009328618609560635
0.41596875,-0.0009335026576279964
0.41603124999999996,-0.0009344189871581254
0.41609375000000004,-0.000935578876032489
0.41615625,-0.0009369831771253029
0.41621874999999997,-0.0009386102048159067
0.41628125,-0.0009491908844924957
0.41634375,-0.0009512112191283062
0.41640625,-0.0009533880093653413
0.41646875,-0.0009557044294999928
0.41653125,-0.0009581327566642595
0.41659375,-0.0009606496760474204
0.41665625,-0.000963223674756819
0.41671875,-0.0009658371787373832
0.41678125,-0.0009684602030401168
0.41684374999999996,-0.0009710625638606751
0.41690625000000003,-0.000973621576044692
0.41696875,-0.0009761035597937173
0.41703124999999996,-0.000978502108970325
0.41709375000000004,-0.000980767209064426
0.41715625,-0.0009828818117038896
0.41721874999999997,-0.000984835557260949
0.41728125,-0.0009865998236660845
0.41734375,-0.0009881527678424762
0.41740625,-0.000989478444572811
0.41746875,-0.0009905551520703881
0.41753125,-0.0009913728809834987
0.41759375,-0.000991919338183156
0.41765624999999995,-0.0009921727901952004
0.41771875,-0.0009921423525666995
0.41778125,-0.0009918098480632964
0.41784374999999996,-0.000991170897419541
0.41790625000000003,-0.0009902410108045268
0.41796875,-0.0009890004002084118
0.41803124999999997,-0.0009874587268782764
0.41809375,-0.000985630033312368
0.41815625,-0.0009835135495637193
0.41821875,-0.000981115706642749
0.41828125,-0.000978463320891576
0.41834375,-0.0009755493590515862
0.41840625,-0.0009724158859713561
0.41846875,-0.0009690668278585779
0.41853125,-0.0009655131138269213
0.41859375,-0.0009617885005193949
0.41865624999999995,-0.0009579191205721649
0.41871875000000003,-0.0009539211049077734
0.41878125,-0.0009498261337443914
0.41884374999999996,-0.0009456413801611496
0.41890625,-0.0009414194708244339
0.41896875,-0.000937165720845401
0.41903124999999997,-0.0009329139596425673
0.41909375,-0.0009286996795699054
0.41915625,-0.0009245248865135114
0.41921875,-0.0009204528506620013
0.41928125,-0.0009164770677118489
0.41934375,-0.0009126338849387017
0.41940625,-0.000908951926811119
0.41946874999999995,-0.0008966789736165742
0.41953125,-0.0008933863341571424
0.41959375,-0.0008902972280846327
0.41965624999999995,-0.0008874577183334564
0.41971875000000003,-0.000884848816321851
0.41978125,-0.0008825077655608415
0.41984374999999996,-0.0008804597403978681
0.41990625,-0.0008786873442211685
0.41996875,-0.0008772055901091896
0.42003124999999997,-0.0008760293432612531
0.42009375,-0.0008751494253479153
0.42015625,-0.0008745530120920775
0.42021875,-0.0008742701927569041
0.42028125,-0.0008742903412753966
0.42034375,-0.0008745828543308132
0.42040625,-0.0008751612030009209
0.42046874999999995,-0.0008759949198922923
0.42053125,-0.0008770929471325628
0.42059375,-0.0008784232534676528
0.42065624999999995,-0.000879987148511216
0.42071875,-0.00089049112097625
0.42078125,-0.0008924419404635481
0.42084374999999996,-0.0008945345274439936
0.42090625,-0.000896776404897548
0.42096875,-0.0008991217281887898
0.42103124999999997,-0.0009015619815909426
0.42109375,-0.0009040651436287295
0.42115625,-0.00090660218691202
0.42121875,-0.0009091478117193297
0.42128125,-0.0009116599603615494
0.42134375,-0.0009141467784866131
0.42140625,-0.000916540740291738
0.42146874999999995,-0.0009188611235690092
0.42153125,-0.0009210426494477009
0.42159375,-0.0009230931658376629
0.42165624999999995,-0.0009249560415584002
0.42171875,-0.0009266354872422833
0.42178125,-0.000928120661358417
0.42184374999999996,-0.0009293629233028677
0.42190625,-0.0009303630207588842
0.42196875,-0.0009310947086404731
0.42203124999999997,-0.0009315736647999007
0.42209375,-0.000931748737299426
0.42215625,-0.0009316393699884684
0.42221875,-0.0009312294041677605
0.42228125,-0.0009305223750753489
0.42234375,-0.000929514036722312
0.42240625,-0.0009282026726187553
0.42246874999999995,-0.0009265858891507051
0.42253125,-0.0009246893715921245
0.42259375,-0.0009225015302014028
0.42265624999999996,-0.0009200346023852946
0.42271875000000003,-0.0009173108398024266
0.42278125,-0.000914338119657937
0.42284374999999996,-0.0009111280077005457
0.42290625,-0.0009077112567668078
0.42296875,-0.0009041032715201291
0.42303124999999997,-0.0009003187763433895
0.42309375,-0.0008963810920364634
0.42315625,-0.0008923261834568597
0.42321875,-0.0008881645408300998
0.42328125,-0.0008839281376819552
0.42334375,-0.0008796422523787151
0.42340625,-0.0008753371411150401
0.42346874999999995,-0.0008710332886305294
0.42353125,-0.0008667591188750157
0.42359375,-0.0008625436391825336
0.42365624999999996,-0.0008584109114996019
0.42371875,-0.0008543894101477739
0.42378125,-0.0008504962521347359
0.42384374999999996,-0.0008467630785757158
0.42390625,-0.0008344580513836575
0.42396875,-0.0008311143046350611
0.42403124999999997,-0.0008279886113315982
0.42409375,-0.0008250878721341448
0.42415625,-0.0008224459278791674
0.42421875,-0.0008200779154373533
0.42428125,-0.0008179815942037233
0.42434375,-0.0008161735107218571
0.42440625,-0.0008146562751925324
0.42446874999999995,-0.0008134397175830199
0.42453125,-0.0008125316748735512
0.42459375,-0.0008119204167240102
0.42465624999999996,-0.0008116116281944724
0.42471875,-0.0008115933463015562
0.42478125,-0.0008118704282356892
0.42484374999999996,-0.0008124249095509961
0.42490625,-0.000813248359614327
0.42496875,-0.0008143236059568598
0.42503124999999997,-0.0008156476576800797
0.42509375,-0.0008171857047031827
0.42515625,-0.0008276823714279402
0.42521875,-0.0008296147811199805
0.42528125,-0.000831709443064016
0.42534375,-0.0008339436482144302
0.42540625,-0.0008362937176689123
0.42546874999999995,-0.0008387273312931987
0.42553125,-0.0008412258808966622
0.42559375,-0.0008437589356195541
0.42565624999999996,-0.0008462972578157368
0.42571875,-0.000848830149194707
0.42578125,-0.0008513092856589077
0.42584374999999997,-0.000853719070960296
0.42590625,-0.0008560389838117577
0.42596875,-0.0008582309934324905
0.42603125,-0.0008602832064512067
0.42609375,-0.0008621636185169868
0.42615625,-0.0008638550218180163
0.42621875,-0.0008653419606199364
0.42628125,-0.0008665973092910062
0.42634375,-0.0008676050631489796
0.42640625,-0.0008683566406167964
0.42646874999999995,-0.0008688345221995186
0.42653125000000003,-0.0008690335031606988
0.42659375,-0.0008689377959017197
0.42665624999999996,-0.0008685420367906538
0.42671875000000004,-0.0008678512019910101
0.42678125,-0.0008668554824441677
0.42684374999999997,-0.0008655600313405842
0.42690625,-0.0008639650153042244
0.42696875,-0.000862071980492235
0.42703125,-0.000859903267206169
0.42709375,-0.0008574527518526998
0.42715625,-0.0008547390578270697
0.42721875,-0.0008517889151861968
0.42728125,-0.0008485983321747104
0.42734375,-0.0008451925307805253
0.42740625,-0.0008415940169265168
0.42746874999999995,-0.0008378222623483533
0.42753125000000003,-0.0008339060103583207
0.42759375,-0.0008298522335889735
0.42765624999999996,-0.0008257054320498225
0.42771875,-0.0008214765122718237
0.42778125,-0.0008172075392287315
0.42784374999999997,-0.0008129097434255717
0.42790625,-0.0008086109092140248
0.42796875,-0.0008043513064492358
0.42803125,-0.0008001462996947151
0.42809375,-0.0007960005584806695
0.42815625,-0.000791990104296314
0.42821875,-0.0007881062427009811
0.42828125,-0.0007843695866145833
0.42834375,-0.0007720570436050012
0.42840625,-0.000768715033946904
0.42846874999999995,-0.0007655790007778523
0.42853125000000003,-0.0007626853264163375
0.42859375,-0.0007600485534482032
0.42865624999999996,-0.0007576775133310287
0.42871875,-0.0007555693751199744
0.42878125,-0.0007537472440395376
0.42884374999999997,-0.0007522273198289214
0.42890625,-0.0007510041312671079
0.42896875,-0.0007500831735675895
0.42903125,-0.0007494710521400161
0.42909375,-0.0007491406675683293
0.42915625,-0.0007490996134875832
0.42921875,-0.0007493712287265641
0.42928125,-0.000749909272498947
0.42934375,-0.0007507131556980379
0.42940625,-0.0007517724028780204
0.42946874999999995,-0.0007530743464348733
0.42953125000000003,-0.0007545924996320841
0.42959375,-0.0007650607630537987
0.42965624999999996,-0.0007669805963527454
0.42971875,-0.0007690640156861883
0.42978125,-0.0007712666903032794
0.42984374999999997,-0.000773591731873774
0.42990625,-0.0007760023371054248
0.42996875,-0.0007784746587488622
0.43003125,-0.0007809796736977237
0.43009375,-0.0007835147748379012
0.43015625,-0.000786004295494358
0.43021875,-0.0007884758625280042
0.43028125,-0.0007908759504901275
0.43034375,-0.0007931787936213686
0.43040625,-0.0007953394780890743
0.43046874999999996,-0.0007973885809809678
0.43053125000000003,-0.0007992637397089553
0.43059375,-0.0008009639767667109
0.43065624999999996,-0.0008024352407790536
0.43071875,-0.0008036804001187725
0.43078125,-0.0008046967275957828
0.43084374999999997,-0.0008054497273045913
0.43090625,-0.0008059241291969443
0.43096875,-0.0008061273862651486
0.43103125,-0.0008060507957702301
0.43109375,-0.0008056666717000394
0.43115625,-0.0008049906066879275
0.43121875,-0.0008040026863518901
0.43128125,-0.0008027133944429887
0.43134375,-0.0008011496176379695
0.43140625,-0.0007992702660396811
0.43146874999999996,-0.0007971186970414934
0.43153125000000003,-0.0007946915282378286
0.43159375,-0.000791998100851149
0.43165624999999996,-0.0007890691214188228
0.43171875,-0.0007859014867339087
0.43178125,-0.0007825233316756941
0.43184374999999997,-0.0007789438705933238
0.43190625,-0.0007752108045982753
0.43196875,-0.0007713150406456759
0.43203125,-0.0007672899450873183
0.43209375,-0.0007631817771393823
0.43215625,-0.0007589873169092931
0.43221875,-0.0007547440236518321
0.43228125,-0.0007504713900517435
0.43234375,-0.000746208397596676
0.43240625,-0.0007419771111186468
0.43246874999999996,-0.0007378040431524624
0.43253125000000003,-0.0007337064634266588
0.43259375,-0.0007297149323768903
0.43265624999999996,-0.0007258713707088971
0.43271875000000004,-0.0007221760615597761
0.43278125,-0.0007099080017156367
0.43284374999999997,-0.0007065956830751008
0.43290625,-0.0007034972619112817
0.43296875,-0.0007006470501436379
0.43303125,-0.0006980369178632706
0.43309375,-0.0006957048575832736
0.43315625,-0.0006936436133314905
0.43321875,-0.0006918715281427762
0.43328125,-0.0006903927244122088
0.43334375,-0.0006892130216356457
0.43340625,-0.0006883356800733431
0.43346874999999996,-0.0006877672493898063
0.43353125000000003,-0.0006874907272530068
0.43359375,-0.0006875133618742257
0.43365624999999997,-0.0006878259710327295
0.43371875,-0.0006884222414801633
0.43378125,-0.00068928527732115
0.43384375,-0.0006904029918696208
0.43390625,-0.0006917644586480753
0.43396875,-0.0006933528890720742
0.43403125,-0.0007038930594698567
0.43409375,-0.0007058755302324915
0.43415625,-0.0007080229717098818
0.43421875,-0.0007103016091410674
0.43428125,-0.0007127003705711676
0.43434375000000003,-0.0007151905586053608
0.43440625,-0.0007177449239563205
0.43446874999999996,-0.0007203338638887558
0.43453125000000004,-0.0007229391288604559
0.43459375,-0.0007255249307124845
0.43465624999999997,-0.0007280734360385344
0.43471875,-0.0007305490392274516
0.43478125,-0.0007329305656300633
0.43484375,-0.0007351922221593699
0.43490625,-0.0007373136341460862
0.43496875,-0.0007392629566732034
0.43503125,-0.0007410348356621799
0.43509375,-0.0007425917814209981
0.43515625,-0.0007439218445624007
0.43521875,-0.0007450058483487176
0.43528125,-0.000745840633554623
0.43534375000000003,-0.0007463991329284547
0.43540625,-0.0007466733683142435
0.43546874999999996,-0.0007466607260894209
0.43553125000000004,-0.000746353615319717
0.43559375,-0.0007457406340437289
0.43565624999999997,-0.0007448314873891859
0.43571875,-0.0007436116673770476
0.43578125,-0.0007421003511060564
0.43584375,-0.0007402972240168892
0.43590625,-0.0007382059483418413
0.43596875,-0.0007358368312311847
0.43603125,-0.0007332105754029039
0.43609375,-0.000730329884085057
0.43615625,-0.0007272228909574463
0.43621875,-0.0007238970394035094
0.43628125,-0.000720381830384309
0.43634375000000003,-0.00071668660645402
0.43640625,-0.0007128396467707132
0.43646874999999996,-0.0007088656510189362
0.43653125000000004,-0.0007047960008296772
0.43659375,-0.0007006425079273682
0.43665624999999997,-0.0006964319628638971
0.43671875000000004,-0.0006922064420938345
0.43678125,-0.0006879801011909215
0.43684375,-0.0006837820845760345
0.43690625,-0.0006796377815537491
0.43696875,-0.000675575532500583
0.43703125,-0.000671619224826947
0.43709375,-0.0006678018741611835
0.43715625,-0.0006641317476070996
0.43721875,-0.0006518928212714825
0.43728125,-0.0006486024130604034
0.43734375000000003,-0.0006455275752879908
0.43740625,-0.000642696754483224
0.43746874999999996,-0.0006401155811764925
0.43753125000000004,-0.0006377950137540778
0.43759375,-0.0006357551100586306
0.43765624999999997,-0.0006339997037530798
0.43771875,-0.0006325467766291615
0.43778125,-0.0006313811592907753
0.43784375,-0.0006305335751000257
0.43790625,-0.0006299699208877074
0.43796875,-0.0006297169199235425
0.43803125,-0.0006297687879350256
0.43809375,-0.0006300992714366183
0.43815625,-0.0006307156923333751
0.43821875,-0.0006316050550102814
0.43828125,-0.0006327444446636715
0.43834375000000003,-0.0006341222581997402
0.43840625,-0.0006357369399556806
0.43846874999999996,-0.0006463085308983929
0.43853125000000004,-0.0006483203251356762
0.43859375,-0.0006505013385388336
0.43865624999999997,-0.000652804287133546
0.43871875,-0.0006552441847715584
0.43878125,-0.0006577800536725631
0.43884375,-0.0006603602815883625
0.43890625,-0.0006630035744626117
0.43896875,-0.0006656430212222952
0.43903125,-0.0006682645243241692
0.43909375,-0.0006708583911117505
0.43915625,-0.0006733865720014165
0.43921875,-0.0006758169282469195
0.43928125,-0.0006781326593283121
0.43934375000000003,-0.000680319298386578
0.43940625,-0.0006823230010244985
0.43946874999999996,-0.0006841579439977596
0.43953125000000004,-0.0006857681863826348
0.43959375,-0.0006871610938665729
0.43965624999999997,-0.0006883196948054837
0.43971875,-0.0006892213285025206
0.43978125,-0.0006898423282549193
0.43984375,-0.0006902026235104941
0.43990625,-0.0006902726415440041
0.43996875,-0.000690037471339694
0.44003125,-0.0006895074806240187
0.44009375,-0.0006886707730273944
0.44015625,-0.0006875241007748556
0.44021875,-0.000686115687469957
0.44028125,-0.0006843930629957251
0.44034375000000003,-0.0006823836774085268
0.44040625,-0.0006801029052966312
0.44046874999999996,-0.0006775607018776886
0.44053125000000004,-0.0006747753475458695
0.44059375,-0.0006717474589388317
0.44065624999999997,-0.0006685205024399565
0.44071875,-0.000665073853228948
0.44078125,-0.0006614855002308462
0.44084375,-0.0006577322579964795
0.44090625,-0.0006538503918754046
0.44096875,-0.0006498561647362566
0.44103125,-0.0006457877537622003
0.44109375,-0.0006416750080970313
0.44115625,-0.0006375497534006624
0.44121875,-0.0006334023441167402
0.44128125,-0.0006292941127436502
0.44134375000000003,-0.0006252478674637907
0.44140625,-0.0006212705493991721
0.44146874999999997,-0.0006174032660059559
0.44153125000000004,-0.0006136644289454068
0.44159375,-0.000610088337842471
0.44165625,-0.0005979353678949306
0.44171875,-0.000594743619161231
0.44178125,-0.0005917548613244422
0.44184375,-0.0005889987354487092
0.44190625,-0.0005865099417112635
0.44196875,-0.0005842911690310121
0.44203125,-0.0005823395498150558
0.44209375,-0.0005806766677645958
0.44215625000000003,-0.0005792996034403586
0.44221875,-0.0005782393254587237
0.44228125,-0.0005774784932626731
0.44234375000000004,-0.0005770063764375388
0.44240625,-0.0005768430006251046
0.44246874999999997,-0.0005769824377798993
0.44253125000000004,-0.0005774115203496799
0.44259375,-0.0005781185414686085
0.44265625,-0.0005791013912802012
0.44271875000000005,-0.0005803405429913866
0.44278125,-0.0005818182692057527
0.44284375,-0.0005835265906570242
0.44290625,-0.0005941927315370743
0.44296875,-0.000596301488045084
0.44303125,-0.0005985786030959506
0.44309375,-0.0006009964091016895
0.44315625000000003,-0.0006035307239943832
0.44321875,-0.0006061693666277179
0.44328125,-0.0006088602216358652
0.44334375000000004,-0.0006115959942760707
0.44340625,-0.0006143478233427979
0.44346874999999997,-0.0006170859496489323
0.44353125000000004,-0.0006197835605247781
0.44359375,-0.0006224191940475687
0.44365625,-0.0006249672351988089
0.44371875,-0.0006273932466077103
0.44378125,-0.0006296831140132075
0.44384375,-0.0006318070617645499
0.44390625,-0.0006337472291125246
0.44396875,-0.0006354748200337323
0.44403125,-0.0006369901421698909
0.44409375,-0.0006382478648175871
0.44415625000000003,-0.0006392675528314185
0.44421875,-0.0006400018740953806
0.44428125,-0.0006404665163781964
0.44434375000000004,-0.0006406404936737387
0.44440625,-0.0006405175073048164
0.44446874999999997,-0.0006400903362051569
0.44453125000000004,-0.000639368230609838
0.44459375,-0.0006383402491645929
0.44465625,-0.0006370136776738256
0.44471875,-0.000635393871425971
0.44478125,-0.0006334983256785776
0.44484375,-0.000631318167729239
0.44490625,-0.0006288789229452196
0.44496875,-0.0006261852777986188
0.44503125,-0.0006232595865276191
0.44509375,-0.0006201152931770704
0.44515625000000003,-0.0006167791158419311
0.44521875,-0.0006132643871395449
0.44528125,-0.0006096019819953336
0.44534375000000004,-0.000605801620776586
0.44540625,-0.0006018997656061231
0.44546874999999997,-0.0005979172996920523
0.44553125000000005,-0.0005938791351075001
0.44559375,-0.0005898223442133976
0.44565625,-0.0005857647186720272
0.44571875,-0.0005817269678455583
0.44578125,-0.0005777488136226305
0.44584375,-0.0005738434984846608
0.44590625,-0.0005700494788218602
0.44596875,-0.0005663768657085816
0.44603125,-0.0005628665889175766
0.44609375,-0.0005507790463420564
0.44615625000000003,-0.0005476403727331103
0.44621875,-0.0005447157984463935
0.44628125,-0.000542031197152279
0.44634375000000004,-0.0005395988552594905
0.44640625,-0.0005374316008595614
0.44646874999999997,-0.0005355337063354115
0.44653125000000005,-0.0005339263369811831
0.44659375,-0.0005326174351345803
0.44665625,-0.0005316047359261444
0.44671875000000005,-0.0005308947114391616
0.44678125,-0.000530488659392897
0.44684375,-0.0005303883535175552
0.44690625,-0.0005305808032500525
0.44696875,-0.0005310621102349866
0.44703125,-0.0005318319598877352
0.44709375,-0.000532874192864019
0.44715625000000003,-0.0005341756862240754
0.44721875,-0.0005357175438395478
0.44728125,-0.0005374925130207514
0.44734375000000004,-0.0005482241816510691
0.44740625,-0.00055041040248624
0.44746874999999997,-0.0005527547087832985
0.44753125000000005,-0.0005552441093890914
0.44759375,-0.0005578465273769206
0.44765625,-0.0005605549440578506
0.44771875,-0.0005633305693089063
0.44778125,-0.000566150076619143
0.44784375,-0.0005689853856708504
0.44790625,-0.0005718062166306104
0.44796875,-0.0005746048481217458
0.44803125,-0.0005773199079584512
0.44809375,-0.0005799678324748259
0.44815625000000003,-0.0005824861129152814
0.44821875,-0.000584880669425969
0.44828125,-0.0005871061706960723
0.44834375000000004,-0.000589144376936801
0.44840625,-0.0005909760450399648
0.44846874999999997,-0.0005925985154567603
0.44853125000000005,-0.0005939823004297295
0.44859375,-0.0005951015252974312
0.44865625,-0.0005959679018793795
0.44871875,-0.0005965302943773954
0.44878125,-0.0005968413285704355
0.44884375,-0.0005968325362286087
0.44890625,-0.0005965381709029383
0.44896875,-0.0005959272638935698
0.44903125,-0.0005950322332892444
0.44909375,-0.0005938359598679777
0.44915625000000003,-0.0005923524895771748
0.44921875,-0.0005905749441839081
0.44928125,-0.0005885297750964358
0.44934375000000004,-0.0005862210431933912
0.44940625,-0.0005836662513176161
0.44946875,-0.0005808853804720737
0.44953125000000005,-0.0005778680229420741
0.44959375,-0.0005746825351014007
0.44965625,-0.0005713011742004281
0.44971875,-0.0005677532309855682
0.44978125,-0.0005641184001415611
0.44984375,-0.000560366638516413
0.44990625,-0.0005565282640303815
0.44996875000000003,-0.0005526353482056545
0.45003125,-0.000548728537982518
0.45009375,-0.0005448207037885011
0.45015625000000004,-0.000540898001607143
0.45021875,-0.0005370620196154252
0.45028125,-0.000533299626376299
0.45034375000000004,-0.0005296308390512483
0.45040625,-0.0005260899341474612
0.45046875,-0.0005227001561134426
0.45053125000000005,-0.0005107362295394824
0.45059375,-0.000507712846110786
0.45065625,-0.0005049170544293435
0.45071875,-0.0005023696057469829
0.45078125,-0.0005000374182876216
0.45084375,-0.0004979839183583135
0.45090625,-0.0004962121607187814
0.45096875000000003,-0.0004947040923407031
0.45103125,-0.000493511732436544
0.45109375,-0.0004925927477757858
0.45115625000000004,-0.0004919908763903746
0.45121875,-0.0004916955949798851
0.45128125,-0.0004917033222925082
0.45134375000000004,-0.0004920096933161144
0.45140625,-0.0004925971112662297
0.45146875,-0.0004934685326463961
0.45153125000000005,-0.0004946215186380776
0.45159375,-0.0004960296032682499
0.45165625,-0.0004976772524509371
0.45171875,-0.0004995534377313093
0.45178125,-0.0005016394751674036
0.45184375,-0.0005126757587437525
0.45190625,-0.0005151287098261043
0.45196875000000003,-0.0005177365391466071
0.45203125,-0.0005204522233119568
0.45209375,-0.0005232593074926128
0.45215625000000004,-0.0005261534262929191
0.45221875,-0.0005290864248621296
0.45228125,-0.0005320334399628313
0.45234375000000004,-0.0005349675606507176
0.45240625,-0.0005378681489593418
0.45246875,-0.0005407116767595643
0.45253125000000005,-0.0005434674685124985
0.45259375,-0.0005461043667178977
0.45265625,-0.0005486100746225908
0.45271875000000006,-0.0005509381613102715
0.45278125,-0.0005531003666983114
0.45284375,-0.0005550595121581736
0.45290625,-0.0005568031797074657
0.45296875000000003,-0.0005582908964369693
0.45303125,-0.0005595251146134905
0.45309375,-0.0005604945285651031
0.45315625000000004,-0.0005611935211631836
0.45321875,-0.0005616045537754077
0.45328125,-0.000561714815447395
0.45334375000000005,-0.0005615291138330314
0.45340625,-0.0005610366415141343
0.45346875,-0.0005602534250340185
0.45353125000000005,-0.000559166462102495
0.45359375,-0.0005577870752407621
0.45365625,-0.0005561176143600577
0.45371875,-0.000554173283439402
0.45378125,-0.0005519722296085106
0.45384375,-0.0005495157718039545
0.45390625,-0.0005468295112329991
0.45396875000000003,-0.000543918457913517
0.45403125,-0.0005408040429865091
0.45409375,-0.0005375219147003563
0.45415625000000004,-0.000534080879226434
0.45421875,-0.0005305190210613819
0.45428125,-0.00052683329057579
0.45434375000000005,-0.0005230788319126323
0.45440625,-0.0005192670891720486
0.45446875,-0.0005154169694627231
0.45453125000000005,-0.0005115644238524453
0.45459375,-0.0005077547388490089
0.45465625,-0.000503982795383523
0.45471875,-0.000500293860772244
0.45478125,-0.0004966999125662341
0.45484375,-0.0004932361090331655
0.45490625,-0.0004899250415482392
0.45496875000000003,-0.00047803630161959154
0.45503125,-0.0004750966251535482
0.45509375,-0.0004723757078257257
0.45515625000000004,-0.0004698929578184491
0.45521875,-0.0004676510261658884
0.45528125,-0.00046567875401876124
0.45534375000000005,-0.000463979339897308
0.45540625,-0.00046256967288155204
0.45546875,-0.0004614481368866441
0.45553125000000005,-0.0004606339953680816
0.45559375,-0.00046011756463505693
0.45565625,-0.0004599062439863133
0.45571875,-0.00045999563578597025
0.45578125,-0.0004603905820048382
0.45584375,-0.00046107864419681066
0.45590625,-0.00046204762556414924
0.45596875000000003,-0.0004632918572967659
0.45603125,-0.00046479882225294866
0.45609375,-0.00046654208435455147
0.45615625000000004,-0.0004685298005174393
0.45621875,-0.0004707154880056186
0.45628125,-0.0004818702536633357
0.45634375000000005,-0.00048442970548477626
0.45640625,-0.00048714039394098796
0.45646875,-0.0004899706503777579
0.45653125000000006,-0.0004929092467425011
0.45659375,-0.0004959090357592177
0.45665625,-0.0004989647842502942
0.45671875000000006,-0.0005020254569955696
0.45678125,-0.0005050903789092231
0.45684375,-0.0005081181635619436
0.45690625,-0.0005110899063919538
0.45696875000000003,-0.0005139715865619121
0.45703125,-0.0005167466103181417
0.45709375,-0.000519386488252116
0.45715625000000004,-0.0005218569265225681
0.45721875,-0.0005241557612135073
0.45728125000000003,-0.000526252015923101
0.45734375000000005,-0.0005281301683192352
0.45740625,-0.0005297624904392617
0.45746875,-0.0005311394190783136
0.45753125000000006,-0.0005322611195078542
0.45759375,-0.0005331012404075908
0.45765625,-0.0005336502519543429
0.45771875,-0.0005339083177565429
0.45778125000000003,-0.0005338654435639301
0.45784375,-0.0005335299132226134
0.45790625,-0.0005328851996326267
0.45796875000000004,-0.0005319459602679544
0.45803125,-0.0005307105898091635
0.45809375,-0.0005291921921856957
0.45815625000000004,-0.0005273883330535745
0.45821875,-0.0005253210624546756
0.45828125000000003,-0.000523006595277764
0.45834375000000005,-0.0005204433358433069
0.45840625,-0.0005176835986504258
0.45846875,-0.0005147124747127696
0.45853125000000006,-0.0005115601583770557
0.45859375,-0.0005082500252748257
0.45865625,-0.0005048217044265613
0.45871875,-0.0005012625316857811
0.45878125000000003,-0.0004976292117714609
0.45884375,-0.0004939467544969878
0.45890625,-0.0004902299101478547
0.45896875000000004,-0.0004864949384506545
0.45903125,-0.0004827924838420594
0.45909375,-0.0004791468661393683
0.45915625000000004,-0.00047556679437443794
0.45921875,-0.0004720985271911837
0.45928125000000003,-0.0004687133303898777
0.45934375000000005,-0.000465510724821927
0.45940625,-0.00045372768417673015
0.45946875,-0.0004508983347770307
0.45953125000000006,-0.00044828339456612354
0.45959375,-0.00044588295894021357
0.45965625,-0.0004437458799398525
0.45971875,-0.00044187497531635034
0.45978125000000003,-0.0004402697624261709
0.45984375,-0.0004389465109530949
0.45990625,-0.0004379066180963953
0.45996875000000004,-0.0004371818592839305
0.46003125,-0.00043674350487893365
0.46009375,-0.00043662868738247873
0.46015625000000004,-0.0004367947050070431
0.46021875,-0.0004372678464492491
0.46028125,-0.0004380332200556447
0.46034375000000005,-0.0004390851661464912
0.46040625,-0.00044039758669783824
0.46046875,-0.00044198424535345227
0.46053125000000006,-0.0004438254346341153
0.46059375,-0.00044584659219729095
0.46065625,-0.00044812869493646157
0.46071875,-0.0004593561929709944
0.46078125000000003,-0.0004619941570124242
0.46084375,-0.0004647867511426429
0.46090625,-0.00046770434031023767
0.46096875000000004,-0.00047071062399367536
0.46103125,-0.0004737914662695242
0.46109375,-0.000476913918860733
0.46115625000000005,-0.0004800557989126375
0.46121875,-0.000483207984011913
0.46128125,-0.0004863190404554296
0.46134375000000005,-0.0004893583748417918
0.46140625,-0.0004923316063043248
0.46146875,-0.0004951835686737571
0.46153125,-0.0004979119408625721
0.46159375,-0.0005004666737487007
0.46165625,-0.0005028489665067915
0.46171875,-0.0005050363547299541
0.46178125000000003,-0.0005069826979198777
0.46184375,-0.0005087088044919974
0.46190625,-0.0005101971729039312
0.46196875000000004,-0.0005113972548327905
0.46203125,-0.000512320495345997
0.46209374999999997,-0.0005129532762768452
0.46215625000000005,-0.0005132970775110768
0.46221875,-0.0005133510741811009
0.46228125,-0.0005131060184918046
0.46234375000000005,-0.0005125319227864411
0.46240625,-0.0005116731203974323
0.46246875,-0.0005105256962787963
0.46253125,-0.0005091033924835286
0.46259375,-0.0005073887344775041
0.46265625,-0.0005054024074439278
0.46271875,-0.0005031662256816949
0.46278125000000003,-0.0005007082497201776
0.46284375,-0.0004980205744060384
0.46290624999999996,-0.0004951292946450414
0.46296875000000004,-0.0004920636817617452
0.46303125,-0.0004888355876221384
0.46309374999999997,-0.00048547705244156303
0.46315625000000005,-0.0004819995889336348
0.46321875,-0.00047844555855347526
0.46328125,-0.0004748275239411792
0.46334375,-0.00047117399228976953
0.46340625,-0.0004675250556200605
0.46346875,-0.0004638969814053373
0.46353125,-0.0004603057165106228
0.46359375,-0.0004568035824824568
0.46365625,-0.00045339628336735216
0.46371875,-0.0004501103739776441
0.46378125000000003,-0.0004469642701259019
0.46384375,-0.00043524995714122605
0.46390624999999996,-0.0004324783114208197
0.46396875000000004,-0.00042992358231729033
0.46403125,-0.000427600885890958
0.46409374999999997,-0.00042552230103828914
0.46415625,-0.0004237151235304548
0.46421875,-0.0004221743388191368
0.46428125,-0.0004209174982687247
0.46434375,-0.0004199572366113541
0.46440625,-0.00041929325477339796
0.46446875,-0.0004189400623334505
0.46453125,-0.0004188794707777471
0.46459375,-0.0004191210737261031
0.46465625,-0.0004196697405429439
0.46471874999999996,-0.00042051480669116903
0.46478125000000003,-0.0004216384325025635
0.46484375,-0.0004230388628416043
0.46490624999999997,-0.000424700282581833
0.46496875,-0.0004266141530958889
0.46503125,-0.0004287583468386008
0.46509375,-0.0004311211111801133
0.46515625,-0.0004424277184832959
0.46521875,-0.0004451628680810088
0.46528125,-0.00044803434322679414
0.46534375,-0.00045104440167145765
0.46540625,-0.00045414687743255966
0.46546875,-0.0004573286615295047
0.46553124999999995,-0.0004605597198745204
0.46559375000000003,-0.0004638138035161221
0.46565625,-0.0004670628907803842
0.46571874999999996,-0.00047028116506939166
0.46578125000000004,-0.0004734440906984383
0.46584375,-0.00047651482793031885
0.46590624999999997,-0.00047948127520652806
0.46596875,-0.0004823228363806942
0.46603125,-0.00048500302210274793
0.46609375,-0.00048749705199443993
0.46615625,-0.0004897957786273444
0.46621875,-0.0004918817220619931
0.46628125,-0.0004937249286692813
0.46634374999999995,-0.0004953131674479694
0.46640625,-0.0004966404226006138
0.46646875,-0.0004976974787857247
0.46653124999999995,-0.0004984542200538733
0.46659375000000003,-0.0004989207592079326
0.46665625,-0.0004990881748682952
0.46671874999999996,-0.0004989591318590447
0.46678125,-0.0004985276158817331
0.46684375,-0.0004977886368593976
0.46690624999999997,-0.0004967635173668272
0.46696875,-0.0004954470488366114
0.46703125,-0.0004938595592601236
0.46709375,-0.0004920058290946439
0.46715625,-0.0004898826792008315
0.46721875,-0.00048752629166243233
0.46728125,-0.0004849484549151739
0.46734374999999995,-0.0004821698082896342
0.46740625,-0.00047921667116429534
0.46746875,-0.0004760947245084357
0.46753124999999995,-0.0004728379179335107
0.46759375,-0.0004694609274439876
0.46765625,-0.00046600458084744556
0.46771874999999996,-0.0004624909838720215
0.46778125,-0.0004589613122414349
0.46784375,-0.00045538646637405256
0.46790624999999997,-0.0004518468476561177
0.46796875,-0.00044835179782359846
0.46803125,-0.0004449256024119663
0.46809375,-0.0004415910351278085
0.46815624999999994,-0.0004383886559864991
0.46821875,-0.0004353261418754695
0.46828125,-0.0004236875452300337
0.46834374999999995,-0.00042098608061544307
0.46840625,-0.0004185008552672481
0.46846875,-0.00041624987439445316
0.46853124999999995,-0.0004142464895900838
0.46859375,-0.00041248789870917957
0.46865625,-0.0004109977744197052
0.46871874999999996,-0.00040980095478879153
0.46878125,-0.00040891613874488586
0.46884375,-0.00040829961977814633
0.46890624999999997,-0.0004079813860509707
0.46896875,-0.000407988915181845
0.46903125,-0.0004082971334293528
0.46909375,-0.0004088844496238503
0.46915624999999994,-0.0004097762812551309
0.46921875,-0.0004109383946172829
0.46928125,-0.00041238673790221225
0.46934374999999995,-0.00041408074082377455
0.46940624999999997,-0.0004160387883504757
0.46946875,-0.00041821093994154346
0.46953124999999996,-0.0004206150663714353
0.46959375,-0.0004319809218096826
0.46965625,-0.0004347271129763186
0.46971874999999996,-0.000437662645169562
0.46978125,-0.00044069226875095846
0.46984375,-0.0004438570701744693
0.46990624999999997,-0.00044704784064805714
0.46996874999999994,-0.0004503132321533043
0.47003125,-0.0004536233951311086
0.47009375000000003,-0.0004569063032799914
0.47015625000000005,-0.0004601456666424031
0.47021875,-0.00046334838527231637
0.47028125,-0.0004664888147064006
0.47034375000000006,-0.000469513361920082
0.47040625,-0.00047236635990485776
0.47046875,-0.0004750960109312363
0.47053125000000007,-0.0004776654174932782
0.47059375000000003,-0.0004800372189981972
0.47065625,-0.0004821537575618873
0.47071875,-0.00048406758694027885
0.47078125000000004,-0.00048574899791029025
0.47084375,-0.00048713344807294057
0.47090625,-0.0004882079113360249
0.47096875000000005,-0.0004890512942504199
0.47103125,-0.0004896108743263072
0.47109375000000003,-0.0004898626777417037
0.47115625000000005,-0.0004897903608529208
0.47121875,-0.0004894108601810887
0.47128125,-0.0004887761353893905
0.47134375000000006,-0.0004878269299860294
0.47140625,-0.0004865724042829589
0.47146875,-0.00048505739867577
0.47153125,-0.00048328144536938233
0.47159375000000003,-0.00048123434644006813
0.47165625,-0.00047895791743474136
0.47171875,-0.00047645824615577537
0.47178125000000004,-0.00047374957138690554
0.47184375,-0.00047087439418791455
0.47190625,-0.0004678181658734626
0.47196875000000005,-0.0004646424362575452
0.47203125,-0.0004613415374927765
0.47209375,-0.0004579641166429227
0.47215625000000006,-0.0004545244382553604
0.47221875,-0.000451024470831618
0.47228125,-0.0004475331026511653
0.47234375000000006,-0.0004440630432217818
0.47240625,-0.00044062543148332134
0.47246875,-0.000437273709504693
0.47253125,-0.0004340202660935988
0.47259375000000003,-0.00043087603835585686
0.47265625,-0.00042788184734483814
0.47271875,-0.00042505471409454154
0.47278125000000004,-0.0004136596903810963
0.47284375,-0.0004112423412218069
0.47290625,-0.0004090552968415706
0.47296875000000005,-0.00040709595420872213
0.47303125,-0.0004054114258078001
0.47309375,-0.0004040053792835341
0.47315625000000006,-0.0004028710849779543
0.47321875,-0.0004020290836011797
0.47328125,-0.0004014802498235326
0.47334375,-0.0004012348813689226
0.47340625000000003,-0.0004012959427706214
0.47346875,-0.00040166155565767026
0.47353125,-0.00040232912893535533
0.47359375000000004,-0.0004032819345757832
0.47365625,-0.00040452202724984565
0.47371875,-0.0004060349092911558
0.47378125000000004,-0.0004078139709876999
0.47384375,-0.00040985413494888656
0.47390625,-0.0004121140791994715
0.47396875000000005,-0.00041458635361686647
0.47403125,-0.00042601804154583645
0.47409375,-0.0004288737665009562
0.47415625,-0.0004318728059442001
0.47421875,-0.0004350030944625105
0.47428125,-0.0004382450456806575
0.47434375,-0.00044155712417653925
0.47440625000000003,-0.0004449133476323308
0.47446875,-0.000448299897738591
0.47453125,-0.000451685568468696
0.47459375000000004,-0.0004550439425886621
0.47465625,-0.0004583424009506065
0.47471874999999997,-0.00046156617457010496
0.47478125000000004,-0.00046467062450486485
0.47484375,-0.00046765040345056463
0.47490625,-0.0004704753456041544
0.47496875,-0.00047312383573380745
0.47503125,-0.0004755767291782509
0.47509375,-0.00047780410754122427
0.47515625,-0.000479799874403275
0.47521875,-0.00048154150905821425
0.47528125,-0.0004830259828148553
0.47534375,-0.00048422968438877056
0.47540625000000003,-0.0004851408542809188
0.47546875,-0.0004857607379575579
0.47553124999999996,-0.0004860800364406559
0.47559375000000004,-0.0004861038604215828
0.47565625,-0.00048581964590396765
0.47571874999999997,-0.00048523689937393644
0.47578125000000004,-0.0004843579207069182
0.47584375,-0.0004831858827909208
0.47590625,-0.000481741363637489
0.47596875,-0.00048001651549783864
0.47603125,-0.00047804148058674945
0.47609375,-0.00047582337702231636
0.47615625,-0.0004733826635918703
0.47621875,-0.00047073413695231103
0.47628125,-0.00046790306639543644
0.47634374999999995,-0.00046490424424316945
0.47640625000000003,-0.00046176999167008015
0.47646875,-0.0004585150855382081
0.47653124999999996,-0.00045517933041316905
0.47659375000000004,-0.0004517658313845374
0.47665625,-0.0004483247109240418
0.47671874999999997,-0.0004448713735759058
0.47678125,-0.0004414277754896112
0.47684375,-0.0004380276146765949
0.47690625,-0.0004346946797321172
0.47696875,-0.0004314531876852823
0.47703125,-0.00042833475557682577
0.47709375,-0.00042535873602123075
0.47715625,-0.00042255132095521397
0.47721875,-0.0004111832080857525
0.47728125,-0.00040877788162882456
0.47734374999999996,-0.00040658906260396255
0.47740625000000003,-0.0004046491364769339
0.47746875,-0.00040297910916299584
0.47753124999999996,-0.00040156247437392323
0.47759375,-0.0004004280858987408
0.47765625,-0.00039959513232776245
0.47771874999999997,-0.00039906595363103925
0.47778125,-0.0003988232465505087
0.47784375,-0.0003988721721723265
0.47790625,-0.000399245851560065
0.47796875,-0.0003999188654204844
0.47803125,-0.000400873268018076
0.47809375,-0.0004021217541691213
0.47815624999999995,-0.00040363947213183093
0.47821875,-0.00040542116420713703
0.47828125,-0.0004074537005490375
0.47834374999999996,-0.00040973666756970173
0.47840625000000003,-0.0004122032292395439
0.47846875,-0.0004236464915758631
0.47853124999999996,-0.00042651763287789024
0.47859375,-0.0004295364909497057
0.47865625,-0.00043267974147601085
0.47871874999999997,-0.0004359059478673266
0.47878125,-0.00043924214980209375
0.47884375,-0.0004426120326233851
0.47890625,-0.00044603872113524456
0.47896875,-0.00044945861253617436
0.47903125,-0.0004528121675829444
0.47909375,-0.00045617841964329386
0.47915624999999995,-0.00045940339249900264
0.47921875,-0.0004625289864566007
0.47928125,-0.0004655485294239037
0.47934374999999996,-0.000468430761246863
0.47940625,-0.00047111067675170704
0.47946875,-0.00047358730440530405
0.47953124999999996,-0.00047585104662950517
0.47959375,-0.0004778819835944137
0.47965625,-0.000479682708581175
0.47971874999999997,-0.00048121331759246044
0.47978125,-0.0004824657567073509
0.47984375,-0.00048342322241728963
0.47990625,-0.00048409066037838344
0.47996874999999994,-0.00048447443204030494
0.48003125,-0.00048452398423731724
0.48009375,-0.0004842965969268087
0.48015624999999995,-0.00048379234502318735
0.48021874999999997,-0.00048299501831294833
0.48028125,-0.00048185531009595217
0.48034374999999996,-0.00048044592187296287
0.48040625,-0.00047879539580150676
0.48046875,-0.0004768799997288131
0.48053124999999997,-0.000474727928551244
0.48059375,-0.0004723536879906176
0.48065625,-0.00046975476371197145
0.48071875,-0.0004669632808390889
0.48078125,-0.0004640379038951259
0.48084375,-0.0004609595191840954
0.48090625,-0.0004577762405532093
0.48096874999999994,-0.000454480435304494
0.48103125,-0.00045116171199491295
0.48109375,-0.00044774527148569443
0.48115624999999995,-0.00044432390674620237
0.48121875,-0.0004409373811477546
0.48128125,-0.00043761384327950514
0.48134374999999996,-0.0004343282656776859
0.48140625,-0.0004311119628122584
0.48146875,-0.00042804504769106133
0.48153124999999997,-0.000425125524474379
0.48159375,-0.00042236505987773565
0.48165625,-0.00041103729859842675
0.48171875,-0.00040867072797297344
0.48178124999999994,-0.0004065409349438692
0.48184375,-0.00040462422512047014
0.48190625,-0.00040299442883255654
0.48196874999999995,-0.00040161105213648574
0.48203125,-0.00040053430330982964
0.48209375,-0.0003997380225066738
0.48215624999999995,-0.0003992424828010571
0.48221875,-0.00039904052590514216
0.48228125,-0.0003991230886855879
0.48234374999999996,-0.00039954340361099405
0.48240625,-0.00040024516573200497
0.48246875,-0.00040125198105850357
0.48253124999999997,-0.00040253723326340307
0.48259375,-0.0004040740095480194
0.48265625,-0.0004058982724342991
0.48271875,-0.0004079814509510282
0.48278125,-0.00041029502940076457
0.48284375,-0.00041280910283733596
0.48290625,-0.00042429000872538924
0.48296874999999995,-0.0004271917742793424
0.48303125,-0.00043025230170185
0.48309375,-0.0004334429194527145
0.48315624999999995,-0.0004367345750942442
0.48321875,-0.000440094315547257
0.48328125,-0.0004435206001950076
0.48334374999999996,-0.00044697875927099395
0.48340625,-0.000450427206100501
0.48346875,-0.00045385316085694294
0.48353124999999997,-0.0004572354300699244
0.48359375,-0.00046052514316805016
0.48365625,-0.0004637064810600888
0.48371875,-0.00046677317692145337
0.48378125,-0.00046967700229466613
0.48384375,-0.0004724128011980022
0.48390625,-0.0004749456194281243
0.48396874999999995,-0.00047725613471427675
0.48403125,-0.00047935043679331324
0.48409375,-0.00048118439853225836
0.48415624999999995,-0.00048275775355877126
0.48421875,-0.000484045135587724
0.48428125,-0.00048505304433507646
0.48434374999999996,-0.0004857620453408984
0.48440625,-0.0004861753653697676
0.48446875,-0.0004862915698753967
0.48453124999999997,-0.00048609998407495025
0.48459375,-0.00048561910520600327
0.48465625,-0.0004848178516901336
0.48471875,-0.00048372822100420376
0.48478125,-0.0004823761772354551
0.48484375,-0.0004807407434837818
0.48490625,-0.0004788435837320415
0.48496874999999995,-0.0004766970344561028
0.48503125,-0.00047433796672918804
0.48509375,-0.0004717626781834128
0.48515624999999996,-0.0004690031973336173
0.48521875,-0.00046607860708555715
0.48528125,-0.0004630098809690897
0.48534374999999996,-0.0004598124445633067
0.48540625,-0.00045653123452907285
0.48546875,-0.000453181819178472
0.48553124999999997,-0.0004497860928584785
0.48559375,-0.0004463769287207098
0.48565625,-0.00044297494606565513
0.48571875,-0.0004396136789725502
0.48578124999999994,-0.00043632265348259036
0.48584375,-0.0004331126827581966
0.48590625,-0.0004300260194149558
0.48596874999999995,-0.000427082234385201
0.48603125,-0.00042428250473637574
0.48609375,-0.00041293322147273326
0.48615624999999996,-0.00041054422916191047
0.48621875,-0.00040836896100533704
0.48628125,-0.0004064530015559925
0.48634374999999996,-0.0004047817905285106
0.48640625,-0.00040338155339504633
0.48646875,-0.0004022546494315965
0.48653124999999997,-0.0004014123712250822
0.48659375,-0.00040088820685776905
0.48665625,-0.0004006551220420984
0.48671875,-0.0004007183402533754
0.48678125,-0.0004010868832745318
0.48684375,-0.00040175510842956064
0.48690625,-0.00040271532404584365
0.48696874999999995,-0.0004039732497883308
0.48703125,-0.00040548435411891237
0.48709375,-0.00040728410702685347
0.48715624999999996,-0.0004093204702661918
0.48721875,-0.00041159488989363224
0.48728125,-0.00041408765968985184
0.48734374999999996,-0.00042553521148511186
0.48740625,-0.0004284288016310478
0.48746875,-0.000431445363230365
0.48753124999999997,-0.00043461712326958724
0.48759375,-0.0004378807864452994
0.48765625,-0.0004412408743135754
0.48771875,-0.00044464026271226476
0.48778125,-0.00044807683852848834
0.48784375,-0.0004515248165452568
0.48790625,-0.00045494461981496204
0.48796874999999995,-0.00045829608480046913
0.48803125,-0.0004615788788663311
0.48809375,-0.0004647730842273212
0.48815624999999996,-0.0004678295170777169
0.48821875,-0.0004707397743559105
0.48828125,-0.00047347259705340927
0.48834374999999997,-0.00047601248640272154
0.48840625,-0.0004783398683176343
0.48846875,-0.000480432617095794
0.48853125,-0.0004822882577452947
0.48859375,-0.00048387517289602555
0.48865625,-0.00048516114864999293
0.48871875,-0.0004861764477071262
0.48878125,-0.00048692162491534297
0.48884375,-0.0004873553077378301
0.48890625,-0.00048749880749077157
0.48896874999999995,-0.0004873348097977348
0.48903125000000003,-0.0004868581716994669
0.48909375,-0.00048609081471076565
0.48915624999999996,-0.00048502866603872263
0.48921875,-0.0004836987097225631
0.48928125,-0.0004820884504454781
0.48934374999999997,-0.0004802135919976247
0.48940625,-0.0004781458654261328
0.48946875,-0.00047578964320985073
0.48953125,-0.0004732032739175329
0.48959375,-0.00047048982565928155
0.48965625,-0.0004676238563980639
0.48971875,-0.00046459887708238945
0.48978125,-0.00046142771505608415
0.48984375,-0.0004581384927853094
0.48990625,-0.0004548659891991935
0.48996874999999995,-0.0004514874512186462
0.49003125000000003,-0.00044812650592571113
0.49009375,-0.00044477571011294903
0.49015624999999996,-0.0004414361712974657
0.49021875,-0.0004381761821289354
0.49028125,-0.0004349653829065492
0.49034374999999997,-0.0004318901796961372
0.49040625,-0.0004289822391117387
0.49046875,-0.0004261721714910044
0.49053125,-0.0004148762730732669
0.49059375,-0.0004124963026788664
0.49065625,-0.00041034526558324236
0.49071875,-0.00040841243879471967
0.49078125,-0.00040673387743528355
0.49084375,-0.0004053234597040656
0.49090625,-0.0004042041395287965
0.49096874999999995,-0.0004033980830809719
0.49103125000000003,-0.00040286192363853113
0.49109375,-0.00040263858993468127
0.49115624999999996,-0.0004026505400094582
0.49121875,-0.0004030100988554608
0.49128125,-0.0004036886936979317
0.49134374999999997,-0.00040465102097539396
0.49140625,-0.0004058791741810841
0.49146875,-0.0004074006680003933
0.49153125,-0.0004091963517575542
0.49159375,-0.0004112124051536131
0.49165625,-0.0004134836135836484
0.49171875,-0.0004159633284989833
0.49178124999999995,-0.000427414143096827
0.49184375,-0.0004302678819493172
0.49190625,-0.00043329511680956223
0.49196874999999995,-0.0004364485492972803
0.49203125000000003,-0.0004397078719954317
0.49209375,-0.00044304929013419536
0.49215624999999996,-0.00044647589546154
0.49221875,-0.0004499083208250598
0.49228125,-0.0004533289783394956
0.49234374999999997,-0.0004567330311592843
0.49240625,-0.0004600997618247893
0.49246875,-0.0004633987181948407
0.49253125,-0.00046657071117675586
0.49259375,-0.000469642456926489
0.49265625,-0.0004725380245794719
0.49271875,-0.00047525728929342925
0.49278125,-0.0004778119139327297
0.49284375,-0.00048013799266899415
0.49290625,-0.00048223737707089875
0.49296874999999996,-0.00048408075495812164
0.49303125000000003,-0.00048565577743364674
0.49309375,-0.00048697355660412556
0.49315624999999996,-0.0004879898814093009
0.49321875,-0.0004887181133482466
0.49328125,-0.0004891478698853535
0.49334374999999997,-0.0004892709352614655
0.49340625,-0.0004890989564948212
0.49346875,-0.0004886401634322801
0.49353125,-0.000487873985496462
0.49359375,-0.0004868040886712166
0.49365625,-0.0004854437918329624
0.49371875,-0.00048382750398523466
0.49378125,-0.0004819530994296106
0.49384375,-0.0004798244097889981
0.49390625,-0.0004774663893459541
0.49396874999999996,-0.000474925525220965
0.49403125000000003,-0.00047216093564120265
0.49409375,-0.00046922665716297995
0.49415624999999996,-0.0004661714008007689
0.49421875,-0.0004629884801986839
0.49428125,-0.00045969485231081575
0.49434374999999997,-0.0004563242725717509
0.49440625,-0.00045294341425855533
0.49446875,-0.00044952169090370364
0.49453125,-0.00044609986812002567
0.49459375,-0.00044272733805181264
0.49465625,-0.00043941555494009243
0.49471875,-0.00043619626813928836
0.49478125,-0.0004330754839975415
0.49484375,-0.0004300990272562283
0.49490625,-0.00042728273234966807
0.49496874999999996,-0.00041590369398872284
0.49503125000000003,-0.00041349142414255635
0.49509375,-0.0004112816643647432
0.49515624999999996,-0.00040931946301488165
0.49521875,-0.0004076100399136029
0.49528125,-0.00040618784223257764
0.49534374999999997,-0.00040502716107659875
0.49540625,-0.0004041517166960551
0.49546875,-0.0004035743408506154
0.49553125,-0.0004033103638693969
0.49559375,-0.000403332535106965
0.49565625,-0.0004036699537777605
0.49571875,-0.0004042955556907424
0.49578124999999995,-0.0004052189107272286
0.49584375,-0.0004064368969001336
0.49590625,-0.00040793348675211005
0.49596874999999996,-0.00040968236376914824
0.49603125000000003,-0.00041169907296412234
0.49609375,-0.00041394859863559674
0.49615624999999997,-0.0004164194994539516
0.49621875,-0.00042784696430506197
0.49628125,-0.00043070811124977515
0.49634375,-0.0004337279155023077
0.49640625,-0.00043687518985652263
0.49646875,-0.00044013607868972904
0.49653125,-0.0004434720628106459
0.49659375,-0.00044688271858861484
0.49665625,-0.0004503146091170418
0.49671875,-0.0004537580287059806
0.49678125,-0.00045718429914146097
0.49684375000000003,-0.0004605555338198508
0.49690625,-0.00046384832817539245
0.49696874999999996,-0.0004670432908843447
0.49703125000000004,-0.00047012950095320916
0.49709375,-0.00047305413900552984
0.49715624999999997,-0.0004758014911534214
0.49721875,-0.0004783761029784894
0.49728125,-0.00048072923415942714
0.49734375,-0.0004828354038413085
0.49740625,-0.00048471686627180044
0.49746875,-0.00048631527459158663
0.49753125,-0.0004876589621306271
0.49759375,-0.000488702595663193
0.49765625,-0.0004894608037281922
0.49771875,-0.0004899401245715973
0.49778125,-0.0004900970908904845
0.49784375000000003,-0.0004899624214545761
0.49790625,-0.0004895207460232642
0.49796874999999996,-0.0004887674408066423
0.49803125000000004,-0.0004877501906585535
0.49809375,-0.0004864111375175728
0.49815624999999997,-0.0004848309655466343
0.49821875,-0.00048297942737790533
0.49828125,-0.0004808647827009016
0.49834375,-0.0004785432890556107
0.49840625,-0.000476018727285088
0.49846875,-0.0004733007230934283
0.49853125,-0.0004703750839025467
0.49859375,-0.00046731932316881886
0.49865625,-0.0004641503165022376
0.49871875,-0.0004608846839596892
0.49878125,-0.00045752781225327777
0.49884375000000003,-0.00045414617249370237
0.49890625,-0.00045074935717970277
0.49896874999999996,-0.00044734333311935437
0.49903125000000004,-0.0004439731725802698
0.49909375,-0.0004406500025535831
0.49915624999999997,-0.0004374040354390152
0.49921875,-0.0004342863968497812
0.49928125,-0.0004313109999241338
0.49934375,-0.0004284850907363691
0.49940625,-0.0004171117420254944
0.49946875,-0.00041470629212737864
0.49953125,-0.00041249241351316857
0.49959375,-0.00041048606999913306
0.49965625,-0.0004087480905996671
0.49971875,-0.00040731080927965124
0.49978125,-0.00040613336953564116
0.49984375000000003,-0.00040523373593473466
0.49990625,-0.00040460435210284973
0.49996874999999996,-0.00040430546084943564
0.5000312499999999,-0.0004043076845539617
0.50009375,-0.00040466788045040447
0.5001562500000001,-0.00040520101880260617
0.5002187499999999,-0.0004061012698652472
0.50028125,-0.00040731315496100873
0.5003437500000001,-0.0004087484386577078
0.5004062499999999,-0.00041046428276324265
0.50046875,-0.000412423477556878
0.50053125,-0.0004146646372406304
0.50059375,-0.00041709652848695433
0.50065625,-0.00042850776746400365
0.50071875,-0.000431334173137371
0.50078125,-0.0004343065642018473
0.50084375,-0.0004374322420991894
0.50090625,-0.0004406239416365476
0.50096875,-0.0004439433160586259
0.50103125,-0.00044733482811720737
0.50109375,-0.00045072789962008475
0.50115625,-0.0004541434191475957
0.50121875,-0.00045756329525220574
0.50128125,-0.00046088677041231096
0.50134375,-0.0004641404763315593
0.50140625,-0.00046731677865896604
0.50146875,-0.0004703683165508399
0.50153125,-0.00047327177528697084
0.5015937500000001,-0.00047601967615876206
0.5016562499999999,-0.00047853537196160256
0.50171875,-0.0004808780380044786
0.5017812500000001,-0.0004829759669577327
0.5018437499999999,-0.0004848323266795629
0.50190625,-0.00048641652774703004
0.5019687500000001,-0.00048772349635411993
0.5020312499999999,-0.0004887596460294852
0.50209375,-0.0004895143764918064
0.5021562500000001,-0.0004899757600067278
0.5022187499999999,-0.0004900832361447727
0.50228125,-0.0004899276030936872
0.5023437500000001,-0.000489476378931375
0.5024062499999999,-0.0004887236750641399
0.50246875,-0.0004876436866808609
0.50253125,-0.0004863320281827399
0.50259375,-0.0004847154678738197
0.50265625,-0.00048284349960636685
0.50271875,-0.00048072680107363874
0.50278125,-0.00047836819318419765
0.50284375,-0.0004758102485966642
0.50290625,-0.0004730614159343671
0.50296875,-0.0004701290841062078
0.50303125,-0.0004670629917754854
0.50309375,-0.00046386146406474094
0.50315625,-0.00046055408039966106
0.50321875,-0.0004571864429891437
0.50328125,-0.0004537739280879305
0.50334375,-0.00045031356345498486
0.50340625,-0.0004468719023479062
0.5034687499999999,-0.0004434906388470772
0.50353125,-0.0004401491945918157
0.5035937500000001,-0.0004368839284369097
0.5036562499999999,-0.0004337303242282209
0.50371875,-0.00043070659152644186
0.5037812500000001,-0.0004278518378517532
0.5038437499999999,-0.0004164235805795419
0.50390625,-0.0004139550600501529
0.5039687500000001,-0.0004117063903793239
0.5040312499999999,-0.0004096981688563317
0.50409375,-0.00040792827242826235
0.5041562500000001,-0.000406438895028699
0.5042187499999999,-0.0004052215191573949
0.50428125,-0.000404292032332762
0.5043437500000001,-0.00040366527471610847
0.50440625,-0.0004033497406136094
0.50446875,-0.00040330704618565805
0.50453125,-0.00040357306959018513
0.50459375,-0.00040414806606350884
0.50465625,-0.0004050295868199272
0.50471875,-0.00040617365785025616
0.50478125,-0.0004076069953790895
0.50484375,-0.0004093243615904685
0.50490625,-0.000411270260267646
0.50496875,-0.00041348318746878276
0.50503125,-0.00041589792489640787
0.50509375,-0.000427276623681791
0.50515625,-0.0004300983439702727
0.50521875,-0.0004330781667148259
0.50528125,-0.0004361850014246993
0.50534375,-0.0004394077306323352
0.5054062500000001,-0.00044272322568650324
0.50546875,-0.0004461014587416323
0.50553125,-0.00044951312271721
0.5055937500000001,-0.00045292476377428725
0.5056562499999999,-0.00045632964643313456
0.50571875,-0.00045969140328377955
0.5057812500000001,-0.00046297767094646836
0.5058437499999999,-0.00046615756305709577
0.50590625,-0.0004692254205292956
0.5059687500000001,-0.00047216137847119755
0.5060312499999999,-0.0004749066621784759
0.50609375,-0.00047747781361962005
0.5061562500000001,-0.0004798310271506012
0.5062187499999999,-0.00048194591595915326
0.50628125,-0.000483829719436224
0.5063437500000001,-0.00048545137915967373
0.50640625,-0.00048679455579625497
0.50646875,-0.00048786009761317417
0.50653125,-0.0004886443195280532
0.50659375,-0.0004891090356138328
0.50665625,-0.0004892797829064433
0.50671875,-0.0004891512592044844
0.50678125,-0.0004887274899156024
0.50684375,-0.00048798884962447664
0.50690625,-0.00048696280339549647
0.50696875,-0.0004856625887519339
0.50703125,-0.00048408043627864994
0.50709375,-0.00048223611137337974
0.50715625,-0.0004801420736828266
0.50721875,-0.00047782388551065313
0.50728125,-0.00047525827608776994
0.50734375,-0.00047253558279863883
0.5074062500000001,-0.0004696268095210898
0.50746875,-0.0004665796771085029
0.50753125,-0.0004633993550670068
0.5075937500000001,-0.0004601182223961664
0.5076562499999999,-0.0004567550330690784
0.50771875,-0.00045335614167824057
0.5077812500000001,-0.0004498936055795377
0.5078437499999999,-0.0004464576926627162
0.50790625,-0.00044306033857702265
0.5079687500000001,-0.0004397277377425346
0.5080312499999999,-0.000436465410138559
0.50809375,-0.00043331488798475926
0.5081562500000001,-0.00043028030036788845
0.5082187499999999,-0.0004274020376750093
0.50828125,-0.00041597225349943034
0.5083437500000001,-0.00041348081571108974
0.50840625,-0.0004112188741770273
0.50846875,-0.0004091973405951632
0.50853125,-0.0004074128940596833
0.50859375,-0.00040588078889175483
0.50865625,-0.0004046426604759207
0.50871875,-0.0004037009437681399
0.50878125,-0.0004030344582317269
0.50884375,-0.00040268610401776594
0.50890625,-0.0004025983157927987
0.50896875,-0.0004028431832073659
0.50903125,-0.0004033751257603302
0.50909375,-0.00040419645691813777
0.50915625,-0.0004053335873873132
0.50921875,-0.0004067470090037134
0.50928125,-0.00040838886446667444
0.50934375,-0.0004103242957155667
0.5094062500000001,-0.0004124945377748379
0.50946875,-0.0004148683580384449
0.50953125,-0.00042617917794827986
0.5095937500000001,-0.0004289633365855833
0.5096562499999999,-0.00043190824328145916
0.50971875,-0.00043497078571785863
0.5097812500000001,-0.0004381564250386383
0.5098437499999999,-0.0004413935798691093
0.50990625,-0.000444770127252303
0.5099687500000001,-0.0004481595955235229
0.5100312499999999,-0.00045149892058399255
0.51009375,-0.00045484855862157336
0.5101562500000001,-0.0004581574605140304
0.5102187499999999,-0.000461434163237906
0.51028125,-0.00046460195238237634
0.5103437500000001,-0.00046762801490846106
0.51040625,-0.0004705092678841949
0.51046875,-0.00047322610713387836
0.51053125,-0.00047579181746826293
0.51059375,-0.00047810471102163743
0.51065625,-0.00048020850902769086
0.51071875,-0.00048208435083987866
0.51078125,-0.00048370906864020347
0.51084375,-0.0004850258894523729
0.51090625,-0.0004861134270011669
0.51096875,-0.000486868384657585
0.51103125,-0.0004873405539995712
0.51109375,-0.00048750291402360757
0.51115625,-0.0004873503865596984
0.51121875,-0.0004868976336453723
0.51128125,-0.0004862105057725219
0.51134375,-0.0004851590569388553
0.5114062500000001,-0.0004838615871659846
0.51146875,-0.00048228356823973306
0.51153125,-0.0004804385794671129
0.5115937500000001,-0.0004783291131369716
0.5116562499999999,-0.00047599189135238973
0.51171875,-0.00047347419082677256
0.5117812500000001,-0.00047075149414468886
0.5118437499999999,-0.00046784017893924945
0.51190625,-0.0004647699366861491
0.5119687500000001,-0.00046157713244315834
0.5120312499999999,-0.0004582993412715619
0.51209375,-0.0004549326951066024
0.5121562500000001,-0.00045150834574980703
0.51221875,-0.0004480842380554517
0.51228125,-0.00044466610323293243
0.5123437500000001,-0.0004412461486405783
0.51240625,-0.00043786903626297224
0.51246875,-0.0004346115971508857
0.51253125,-0.00043143736603379335
0.51259375,-0.0004284149107194324
0.51265625,-0.000425537166014775
0.51271875,-0.00041409019960725324
0.51278125,-0.0004116048229930447
0.51284375,-0.0004093321985017412
0.51290625,-0.0004072604728591611
0.51296875,-0.00040548089871755844
0.51303125,-0.00040396291141611695
0.51309375,-0.00040271051851357986
0.51315625,-0.0004017467594094465
0.5132187500000001,-0.00040108515479080065
0.51328125,-0.00040071543084815864
0.51334375,-0.00040065365445621226
0.5134062500000001,-0.0004008816973172791
0.5134687499999999,-0.0004014213991704596
0.51353125,-0.00040224700494446985
0.5135937500000001,-0.0004033771334620295
0.5136562499999999,-0.00040477372307347326
0.51371875,-0.0004064294089391324
0.5137812500000001,-0.00040835388934398753
0.5138437499999999,-0.0004105443418945809
0.51390625,-0.00041294056061527695
0.5139687500000001,-0.00042427707837242035
0.5140312499999999,-0.0004270601786553474
0.51409375,-0.00043002157219745873
0.5141562500000001,-0.0004331083072835751
0.51421875,-0.00043630842523256774
0.51428125,-0.00043959794186612666
0.5143437500000001,-0.0004429675920992193
0.51440625,-0.0004463753070881593
0.51446875,-0.00044977352418376637
0.51453125,-0.00045316761617975043
0.51459375,-0.00045652857406952574
0.51465625,-0.0004598204250176874
0.51471875,-0.00046301102911713854
0.51478125,-0.00046605429353227534
0.51484375,-0.0004689908303785184
0.51490625,-0.00047175642785851624
0.51496875,-0.00047433867205959324
0.51503125,-0.00047669428749488874
0.51509375,-0.00047884673410267253
0.51515625,-0.00048074356392766027
0.5152187500000001,-0.0004823669689323906
0.51528125,-0.0004837279927586424
0.51534375,-0.0004848108825866171
0.5154062500000001,-0.00048559467359951536
0.51546875,-0.0004860982132726399
0.51553125,-0.0004863011906125758
0.5155937500000001,-0.0004861812844614011
0.5156562499999999,-0.00048576418546183997
0.51571875,-0.0004850413800502884
0.5157812500000001,-0.0004840553045656337
0.5158437499999999,-0.00048276095176771894
0.51590625,-0.0004811766651544036
0.5159687500000001,-0.0004793729948701364
0.5160312499999999,-0.0004772710600522978
0.51609375,-0.00047493629824263417
0.5161562500000001,-0.0004724129017227574
0.51621875,-0.0004696852368380744
0.51628125,-0.0004667697207185184
0.5163437500000001,-0.000463703226046025
0.51640625,-0.00046054028236264255
0.51646875,-0.0004572329668761088
0.51653125,-0.000453859411223112
0.51659375,-0.0004504318902564808
0.51665625,-0.000446981160224208
0.51671875,-0.00044352607857056636
0.51678125,-0.00044010727329302224
0.51684375,-0.00043674008462518676
0.51690625,-0.0004334422678258787
0.51696875,-0.00043024580584111183
0.51703125,-0.0004272093724211057
0.51709375,-0.000424296589008763
0.51715625,-0.00041281754288816086
0.5172187500000001,-0.00041029720790326796
0.51728125,-0.0004079917121740245
0.51734375,-0.00040590200057966097
0.5174062500000001,-0.0004040792591435277
0.51746875,-0.0004025375290397232
0.51753125,-0.00040125726391518346
0.5175937500000001,-0.00040023984311830796
0.5176562499999999,-0.0003995327433042317
0.51771875,-0.000399141191998853
0.5177812500000001,-0.000399042454545126
0.5178437499999999,-0.00039924982045823343
0.51790625,-0.0003997499153020334
0.5179687500000001,-0.0004005270255362514
0.5180312499999999,-0.00040162379969203854
0.51809375,-0.00040298126066452833
0.5181562500000001,-0.0004046531537685166
0.51821875,-0.0004065261703344314
0.51828125,-0.0004086406247679475
0.5183437500000001,-0.00041103262607573854
0.51840625,-0.0004223829894020592
0.51846875,-0.0004251252194646671
0.51853125,-0.00042804420939168697
0.51859375,-0.00043112519228047375
0.51865625,-0.0004343061103714019
0.51871875,-0.00043759313855748494
0.51878125,-0.0004409478303609715
0.51884375,-0.0004443342363804337
0.51890625,-0.0004477506919468299
0.51896875,-0.00045111345830306515
0.51903125,-0.00045449954485468624
0.51909375,-0.0004577740199918079
0.51915625,-0.0004609147449060602
0.5192187500000001,-0.0004640217110056799
0.51928125,-0.0004669795283686329
0.51934375,-0.00046974098955726573
0.5194062500000001,-0.0004723447148143045
0.51946875,-0.0004747260124386976
0.51953125,-0.0004768860437247835
0.5195937500000001,-0.00047883425835376636
0.5196562499999999,-0.0004804497855823431
0.51971875,-0.0004818464862200722
0.5197812500000001,-0.0004829722998722086
0.5198437499999999,-0.000483794486824507
0.51990625,-0.00048429153151338666
0.5199687500000001,-0.00048448779148835275
0.52003125,-0.00048448838474171585
0.52009375,-0.0004840974313507773
0.5201562500000001,-0.0004833716514257014
0.52021875,-0.00048245977711119936
0.52028125,-0.00048122430900127133
0.5203437500000001,-0.00047969223413679707
0.52040625,-0.000477885151594748
0.52046875,-0.00047587037975233004
0.52053125,-0.000473604269715322
0.52059375,-0.00047109199816203207
0.52065625,-0.00046842713201616926
0.52071875,-0.00046554633434744974
0.52078125,-0.00046252548297817664
0.52084375,-0.0004594037640492099
0.52090625,-0.0004561588219065271
0.52096875,-0.00045283381921629173
0.5210312500000001,-0.0004494458562216974
0.52109375,-0.00044606671572910983
0.52115625,-0.0004426378845606982
0.5212187500000001,-0.00043924115105298256
0.52128125,-0.0004359162919234938
0.52134375,-0.00043265365966807523
0.5214062500000001,-0.0004295442003519889
0.52146875,-0.0004265188470748832
0.52153125,-0.0004236467727480042
0.5215937500000001,-0.0004122129372617911
0.5216562499999999,-0.00040975223064181054
0.52171875,-0.0004074696060767935
0.5217812500000001,-0.00040541818607300883
0.5218437499999999,-0.0004036187232234617
0.52190625,-0.0004021106336619257
0.5219687500000001,-0.00040088676382317445
0.52203125,-0.00039991193753770304
0.52209375,-0.00039923673582072106
0.5221562500000001,-0.0003988994726042
0.52221875,-0.00039882063310206495
0.52228125,-0.00039905560923438055
0.5223437500000001,-0.00039958861524010125
0.52240625,-0.0004004230381431384
0.52246875,-0.00040157090854466004
0.52253125,-0.00040295716845903384
0.52259375,-0.0004046447712988954
0.52265625,-0.0004065962523191746
0.52271875,-0.00040875898157884116
0.52278125,-0.0004111705420260653
0.52284375,-0.00042255319178886863
0.52290625,-0.00042536163382725367
0.52296875,-0.00042833001161550477
0.5230312500000001,-0.00043146703311702783
0.52309375,-0.0004346959582939569
0.52315625,-0.0004380225570634888
0.5232187500000001,-0.0004414259138667831
0.52328125,-0.0004448599745152104
0.52334375,-0.00044832256784319013
0.5234062500000001,-0.00045177790409661744
0.5234687499999999,-0.00045519359930798475
0.52353125,-0.00045851046532224826
0.5235937500000001,-0.00046176778396936347
0.5236562499999999,-0.0004649202536957664
0.52371875,-0.00046790195856205585
0.5237812500000001,-0.0004707185562817795
0.5238437499999999,-0.00047338126578500006
0.52390625,-0.0004758255626220176
0.5239687500000001,-0.0004780461327547336
0.52403125,-0.00048001892544685676
0.52409375,-0.0004817263335249733
0.5241562500000001,-0.00048318871128605334
0.52421875,-0.0004843528189229507
0.52428125,-0.00048523923604898433
0.5243437500000001,-0.0004858343834127643
0.52440625,-0.00048611205208970443
0.52446875,-0.0004860943247462779
0.52453125,-0.0004857688454932563
0.52459375,-0.0004851445054193937
0.52465625,-0.0004842278988427817
0.52471875,-0.0004830214003537503
0.52478125,-0.00048155991026152534
0.52484375,-0.00047981112298586814
0.52490625,-0.000477806367713024
0.52496875,-0.0004755794762394405
0.5250312500000001,-0.0004731238302083107
0.52509375,-0.0004704753890680813
0.52515625,-0.0004676637893037128
0.5252187500000001,-0.00046468438372676557
0.52528125,-0.0004615768101309259
0.52534375,-0.00045834478194106687
0.5254062500000001,-0.0004550497415121424
0.52546875,-0.0004517001661726028
0.52553125,-0.0004483125109395192
0.5255937500000001,-0.0004449183221346409
0.5256562499999999,-0.0004415514444350843
0.52571875,-0.00043824331842429176
0.5257812500000001,-0.00043501402610973683
0.5258437499999999,-0.0004318764634565486
0.52590625,-0.00042887688219228615
0.5259687500000001,-0.0004260388918120861
0.52603125,-0.0004145997690397363
0.52609375,-0.00041211488290154863
0.5261562500000001,-0.00040985594322887065
0.52621875,-0.00040782142929082776
0.52628125,-0.00040606331122958195
0.5263437500000001,-0.0004045275391135472
0.52640625,-0.00040327905430317945
0.52646875,-0.00040232589064112534
0.52653125,-0.00040165497489819124
0.52659375,-0.0004013124005445845
0.52665625,-0.00040124574739154595
0.52671875,-0.0004014772791131327
0.52678125,-0.00040203747162398384
0.52684375,-0.00040287677984714165
0.52690625,-0.00040399980412167413
0.52696875,-0.00040541316675300754
0.5270312500000001,-0.0004071008422498884
0.52709375,-0.0004090477147567356
0.52715625,-0.0004112430485624652
0.5272187500000001,-0.0004136821129265833
0.52728125,-0.00042506190022492674
0.52734375,-0.0004278767825671298
0.5274062500000001,-0.00043087405592903694
0.52746875,-0.000434007318293711
0.52753125,-0.00043727625730208275
0.5275937500000001,-0.0004406331707356992
0.5276562499999999,-0.0004440408546749208
0.52771875,-0.0004475232628442516
0.5277812500000001,-0.0004510288576204946
0.52784375,-0.0004544933706960297
0.52790625,-0.0004579351645500329
0.5279687500000001,-0.00046133861348351957
0.52803125,-0.00046463893267947864
0.52809375,-0.00046781729605704925
0.5281562500000001,-0.00047085280566888654
0.52821875,-0.00047373643367587537
0.52828125,-0.00047644776047345294
0.5283437500000001,-0.00047896214301507145
0.52840625,-0.0004812501650572343
0.52846875,-0.00048327042467288805
0.52853125,-0.00048505510163665555
0.52859375,-0.0004865940483722575
0.52865625,-0.00048783526726342563
0.52871875,-0.0004887773132899453
0.52878125,-0.0004894002356356508
0.5288437500000001,-0.0004897611019449577
0.52890625,-0.0004898382043140304
0.52896875,-0.0004896162286109618
0.5290312500000001,-0.0004890718107345982
0.52909375,-0.0004882234060891999
0.52915625,-0.00048711736075612855
0.5292187500000001,-0.0004857254188234128
0.52928125,-0.00048408657750032
0.52934375,-0.000482185515406075
0.5294062500000001,-0.00048005712426510416
0.52946875,-0.0004776828510047182
0.52953125,-0.0004750863243591086
0.5295937500000001,-0.0004723373984379664
0.5296562499999999,-0.0004694887474293308
0.52971875,-0.0004665389474417525
0.5297812500000001,-0.0004633700564876664
0.52984375,-0.0004601639529911994
0.52990625,-0.00045689024683373547
0.5299687500000001,-0.00045360753381087915
0.53003125,-0.00045033889326748233
0.53009375,-0.0004470426808132477
0.5301562500000001,-0.00044383236569944806
0.53021875,-0.00044073049207479786
0.53028125,-0.00043767087219234724
0.5303437500000001,-0.0004347563651188602
0.53040625,-0.000431972501839864
0.53046875,-0.00042062235346312926
0.53053125,-0.00041820385916330194
0.53059375,-0.0004160352053212135
0.53065625,-0.000414114763931675
0.53071875,-0.0004123928194273013
0.53078125,-0.0004109223120233457
0.5308437500000001,-0.00040972735125535675
0.53090625,-0.000408905089053585
0.53096875,-0.00040828921381161343
0.5310312500000001,-0.0004080009825990494
0.53109375,-0.00040797918052946913
0.53115625,-0.00040829692856933497
0.5312187500000001,-0.00040891119931163455
0.53128125,-0.00040979612893547734
0.53134375,-0.0004110115405183551
0.5314062500000001,-0.0004124787061362961
0.53146875,-0.00041423864031166213
0.53153125,-0.00041624812653243137
0.5315937500000001,-0.0004184856147585875
0.5316562499999999,-0.00042098583860898653
0.53171875,-0.00042368394326935954
0.5317812500000001,-0.00043533269278542286
0.53184375,-0.0004383898150583654
0.53190625,-0.00044160765467141094
0.5319687500000001,-0.00044492024317505097
0.53203125,-0.00044833774707384033
0.53209375,-0.0004518279073695286
0.5321562500000001,-0.0004553771712136334
0.53221875,-0.00045894829893561306
0.53228125,-0.00046248868759274364
0.5323437500000001,-0.0004660036457991845
0.53240625,-0.00046946674926365284
0.53246875,-0.000472823061140909
0.53253125,-0.0004760789184583003
0.53259375,-0.0004792099497287483
0.53265625,-0.0004821815214229863
0.53271875,-0.0004849589479274663
0.53278125,-0.0004875346623263721
0.5328437500000001,-0.0004898662659244268
0.53290625,-0.0004919945028456774
0.53296875,-0.0004938538762776223
0.5330312500000001,-0.0004954444017121473
0.53309375,-0.0004967637848951878
0.53315625,-0.0004977870789645844
0.5332187500000001,-0.0004985259860532665
0.53328125,-0.0004989627913410677
0.53334375,-0.0004990785600933467
0.5334062500000001,-0.0004989192206652504
0.5334687499999999,-0.0004984487980572161
0.53353125,-0.000497682525397003
0.5335937500000001,-0.0004966423149084243
0.5336562499999999,-0.0004953303287987265
0.53371875,-0.0004937243229379829
0.5337812500000001,-0.000491887242329403
0.53384375,-0.0004897849067117266
0.53390625,-0.0004874961136633049
0.5339687500000001,-0.00048500285027974765
0.53403125,-0.0004823359686124684
0.53409375,-0.00047949605305025456
0.5341562500000001,-0.00047650845769339756
0.53421875,-0.000473446471606187
0.53428125,-0.00047028818278280204
0.5343437500000001,-0.00046706619823330686
0.53440625,-0.00046382589210111624
0.53446875,-0.00046056811565553524
0.53453125,-0.00045732800478351376
0.53459375,-0.00045414727114398423
0.53465625,-0.0004510414825440734
0.53471875,-0.00044802917243777496
0.53478125,-0.0004451700275895365
0.5348437500000001,-0.00044243363986870565
0.53490625,-0.0004311224142874853
0.53496875,-0.00042877249269855644
0.5350312500000001,-0.00042662342078769733
0.53509375,-0.00042470266441987925
0.53515625,-0.00042303352999788213
0.5352187500000001,-0.00042164547796957885
0.53528125,-0.0004205170783512374
0.53534375,-0.0004196768240522092
0.5354062500000001,-0.00041912460131535156
0.53546875,-0.0004188800823530098
0.53553125,-0.0004189426824074416
0.5355937500000001,-0.00041930218028088384
0.53565625,-0.0004199560590237572
0.53571875,-0.00042092564805765176
0.5357812500000001,-0.0004221717891262078
0.53584375,-0.0004237111954567552
0.53590625,-0.0004255204498757603
0.5359687500000001,-0.0004276078435980629
0.53603125,-0.00042992781758779963
0.53609375,-0.0004324727194071065
0.5361562500000001,-0.0004352515855449435
0.53621875,-0.00044698273687297785
0.53628125,-0.00045010677533303955
0.5363437500000001,-0.0004533767889647322
0.53640625,-0.00045680083024393636
0.53646875,-0.0004603167707846467
0.53653125,-0.00046390332675319557
0.53659375,-0.00046751755943244544
0.5366562500000001,-0.00047115560742133633
0.53671875,-0.00047483253947061543
0.53678125,-0.0004784412170940888
0.5368437500000001,-0.0004819947792641388
0.53690625,-0.00048545470764399523
0.53696875,-0.0004888171311748235
0.5370312500000001,-0.0004920548590996998
0.53709375,-0.0004951375141534486
0.53715625,-0.0004980172111285208
0.5372187500000001,-0.000500701635792522
0.53728125,-0.0005031693770179702
0.53734375,-0.0005054075236204103
0.5374062500000001,-0.0005073859347533016
0.53746875,-0.000509116272777721
0.53753125,-0.0005105291368950882
0.5375937500000001,-0.0005116783914144163
0.53765625,-0.0005125468774009045
0.53771875,-0.0005130890930055976
0.5377812500000001,-0.0005133531718274631
0.53784375,-0.0005133069427973314
0.53790625,-0.0005129836170193747
0.5379687500000001,-0.0005123309513939134
0.53803125,-0.0005113979309316341
0.53809375,-0.0005102063122796041
0.5381562500000001,-0.0005086998352724637
0.53821875,-0.0005069423180081301
0.53828125,-0.0005050499173460954
0.5383437500000001,-0.000502902200690214
0.53840625,-0.0005005042869517251
0.53846875,-0.0004979243456189608
0.53853125,-0.000495190442227178
0.53859375,-0.0004922905144639778
0.5386562500000001,-0.000489352726268405
0.53871875,-0.0004863029763435278
0.53878125,-0.0004832169475985637
0.5388437500000001,-0.0004800539834241002
0.53890625,-0.00047693648504903985
0.53896875,-0.0004738156072263966
0.5390312500000001,-0.00047070566345108755
0.53909375,-0.00046770684074151636
0.53915625,-0.0004647886034533366
0.5392187500000001,-0.00046196221142372207
0.53928125,-0.0004593914963927498
0.53934375,-0.0004481410706208694
0.5394062500000001,-0.00044590690105658637
0.53946875,-0.00044386072491603423
0.53953125,-0.0004419895014597386
0.5395937500000001,-0.00044039837657428027
0.53965625,-0.00043906774054455755
0.53971875,-0.00043804661280788526
0.5397812500000001,-0.00043725973811326035
0.53984375,-0.00043680040310541124
0.53990625,-0.0004366597517476978
0.5399687500000001,-0.0004368087864583259
0.54003125,-0.0004371927849406154
0.54009375,-0.00043784204889683875
0.5401562500000001,-0.00043893539153490313
0.54021875,-0.0004402680965340522
0.54028125,-0.0004418424075429972
0.5403437500000001,-0.0004437280075857142
0.54040625,-0.00044587734880115193
0.54046875,-0.00044830282647283226
0.54053125,-0.0004509329625189823
0.54059375,-0.0004537488289721725
0.5406562500000001,-0.00046552446221259647
0.54071875,-0.0004686975388276393
0.54078125,-0.00047210496974064986
0.5408437500000001,-0.000475577033272806
0.54090625,-0.0004791525785933226
0.54096875,-0.00048279843804149847
0.5410312500000001,-0.00048651175864938834
0.54109375,-0.0004902033050917798
0.54115625,-0.0004939264980462765
0.5412187500000001,-0.000497609498177537
0.54128125,-0.0005012453321867338
0.54134375,-0.0005048142499201047
0.5414062500000001,-0.0005082503702478203
0.54146875,-0.0005115682726285486
0.54153125,-0.0005147232516352906
0.5415937500000001,-0.000517676778945958
0.54165625,-0.0005204351929082307
0.54171875,-0.0005229854229825692
0.5417812500000001,-0.0005253059995197484
0.54184375,-0.0005273931279512478
0.54190625,-0.0005291578605476355
0.5419687500000001,-0.000530704040408142
0.54203125,-0.0005319156619562615
0.54209375,-0.0005328663238777509
0.5421562500000001,-0.0005335083013577879
0.54221875,-0.0005338573620840004
0.54228125,-0.0005339043161923795
0.5423437500000001,-0.0005336376461277936
0.54240625,-0.0005330961821885805
0.54246875,-0.0005322530865703168
0.54253125,-0.0005311202269783488
0.54259375,-0.0005297441927775148
0.5426562500000001,-0.0005281038675899186
0.54271875,-0.0005262228217636777
0.54278125,-0.000524124602152759
0.5428437500000001,-0.0005218488493451967
0.54290625,-0.0005193960195074565
0.54296875,-0.0005167309241946305
0.5430312500000001,-0.0005139525077199059
0.54309375,-0.0005110767808066963
0.54315625,-0.0005080972453715138
0.5432187500000001,-0.0005050799731016742
0.54328125,-0.000502017960157003
0.54334375,-0.0004989416376836586
0.5434062500000001,-0.0004958955306558765
0.54346875,-0.0004928745774215315
0.54353125,-0.000489940735306782
0.5435937500000001,-0.00048710840075397166
0.54365625,-0.0004844121344818181
0.54371875,-0.0004818413471350813
0.5437812500000001,-0.0004706917399993349
0.54384375,-0.00046849695208714404
0.54390625,-0.00046652370554864375
0.5439687500000001,-0.0004647572294357166
0.54403125,-0.0004632699917986177
0.54409375,-0.00046200674564321476
0.5441562500000001,-0.00046102994826
0.54421875,-0.00046034778809687926
0.54428125,-0.00045996246675776564
0.5443437500000001,-0.0004598553168974756
0.54440625,-0.0004600808807865564
0.5444687500000001,-0.00046058670601997753
0.54453125,-0.00046140806529479383
0.54459375,-0.00046252439657244737
0.5446562500000001,-0.0004639296819231864
0.54471875,-0.0004656343660288803
0.54478125,-0.0004675984407283562
0.5448437500000001,-0.00046982258569211455
0.54490625,-0.0004723426833576905
0.54496875,-0.00047504837863393545
0.5450312500000001,-0.00047797423139464557
0.54509375,-0.0004898708044608346
0.54515625,-0.0004931716291513566
0.5452187500000001,-0.0004966281462888689
0.54528125,-0.0005002359973457216
0.54534375,-0.0005039232160488627
0.5454062500000001,-0.0005076894512542895
0.5454687500000001,-0.0005115066392756551
0.54553125,-0.0005153592464990919
0.5455937500000001,-0.0005192154408746874
0.54565625,-0.0005230344443248047
0.54571875,-0.0005267721631261324
0.5457812500000001,-0.0005304362234611615
0.54584375,-0.0005340093716839911
0.54590625,-0.0005374622575708421
0.5459687500000001,-0.0005407555449600532
0.54603125,-0.0005438547523971271
0.54609375,-0.0005467411690552315
0.5461562500000001,-0.0005494585485410486
0.54621875,-0.0005519297138178725
0.54628125,-0.000554082536811995
0.5463437500000001,-0.0005560366887362445
0.54640625,-0.0005577268804504709
0.5464687500000001,-0.0005591079366929208
0.54653125,-0.0005601773928813891
0.54659375,-0.0005609657043444405
0.5466562500000001,-0.0005614786917483294
0.54671875,-0.0005616408357448921
0.54678125,-0.0005614979372965401
0.5468437500000001,-0.0005611342108731432
0.54690625,-0.0005604469294376857
0.54696875,-0.0005594622097483959
0.5470312500000001,-0.0005582134044417875
0.54709375,-0.0005567119718429825
0.54715625,-0.000554999367141179
0.5472187500000001,-0.0005530306387120099
0.54728125,-0.0005508480472143917
0.54734375,-0.0005485361234096875
0.5474062500000001,-0.0005460323307261705
0.5474687500000001,-0.000543389648641257
0.54753125,-0.0005406264669823857
0.5475937500000001,-0.0005378036638086503
0.54765625,-0.0005348994980066968
0.54771875,-0.0005319831891765769
0.5477812500000001,-0.0005290041044115623
0.54784375,-0.0005260579174307667
0.54790625,-0.0005231961025686793
0.5479687500000001,-0.0005204233888589371
0.54803125,-0.0005176447141844731
0.54809375,-0.000515048183611172
0.5481562500000001,-0.0005126032884706505
0.54821875,-0.0005103332498495594
0.54828125,-0.0004994755596718636
0.5483437500000001,-0.000497601135765996
0.54840625,-0.0004959253587379364
0.5484687500000001,-0.0004945435373922002
0.54853125,-0.0004933797697132813
0.54859375,-0.0004925379102209138
0.5486562500000001,-0.0004919125017764925
0.54871875,-0.0004915924375511055
0.54878125,-0.0004915934151293877
0.5488437500000001,-0.0004919393892795637
0.54890625,-0.0004925323911464108
0.54896875,-0.0004934477315791386
0.5490312500000001,-0.0004946388130809276
0.54909375,-0.0004961421464122207
0.54915625,-0.0004978925185981781
0.5492187500000001,-0.0004999118962996513
0.54928125,-0.0005022906108221176
0.54934375,-0.0005048313504338042
0.5494062500000001,-0.0005076211694512167
0.5494687500000001,-0.0005106454085280904
0.54953125,-0.0005226657246472505
0.5495937500000001,-0.0005260745074395223
0.54965625,-0.000529597073667204
0.54971875,-0.0005332169900554296
0.5497812500000001,-0.0005369507045786537
0.54984375,-0.0005408450324810854
0.54990625,-0.0005447265771110765
0.5499687500000001,-0.0005486621435623895
0.55003125,-0.0005525422181378581
0.55009375,-0.0005564427081697354
0.5501562500000001,-0.000560273850583437
0.55021875,-0.0005640558676482388
0.55028125,-0.0005677372492790544
0.5503437500000001,-0.0005712511602296855
0.55040625,-0.0005745964799238334
0.5504687500000001,-0.0005778180384113096
0.55053125,-0.0005808053721660378
0.55059375,-0.0005836013570997278
0.5506562500000001,-0.0005861470166383664
0.55071875,-0.0005884556274732555
0.55078125,-0.0005905305666047411
0.5508437500000001,-0.0005922958855082705
0.55090625,-0.0005937687046720097
0.55096875,-0.0005949507227879236
0.5510312500000001,-0.0005958429493912731
0.55109375,-0.0005964552518162858
0.55115625,-0.0005968260127109659
0.5512187500000001,-0.0005968209220395537
0.5512812500000001,-0.0005964882364351831
0.55134375,-0.0005958918668357849
0.5514062500000001,-0.0005950651908195326
0.5514687500000001,-0.0005939567701650494
0.55153125,-0.0005925511969818442
0.5515937500000001,-0.0005909506890103
0.55165625,-0.0005891157821092952
0.55171875,-0.0005870294541158727
0.5517812500000001,-0.0005848173183072569
0.55184375,-0.0005824489532270938
0.55190625,-0.0005799584118456325
0.5519687500000001,-0.0005773341723028791
0.55203125,-0.0005745670848206763
0.55209375,-0.0005717951099945828
0.5521562500000001,-0.0005689202696844975
0.55221875,-0.0005661037761474919
0.5522812500000001,-0.0005633186671263612
0.5523437500000001,-0.0005605179361759249
0.55240625,-0.0005578237903908767
0.5524687500000001,-0.0005552065913259352
0.55253125,-0.0005526948336180004
0.55259375,-0.0005503892615104089
0.5526562500000001,-0.0005482345812818923
0.55271875,-0.0005374610661026957
0.55278125,-0.0005356917951637175
0.5528437500000001,-0.000534160208892312
0.55290625,-0.0005328316556317686
0.55296875,-0.0005318037364301642
0.5530312500000001,-0.0005310448651313499
0.55309375,-0.0005305542156881504
0.55315625,-0.0005303475478003472
0.5532187500000001,-0.0005304507026555744
0.5532812500000001,-0.0005308647029768077
0.55334375,-0.0005315865231438482
0.5534062500000001,-0.0005325990415322307
0.55346875,-0.0005339248269231184
0.55353125,-0.000535519904055537
0.5535937500000001,-0.0005374008483095688
0.55365625,-0.0005395726764320652
0.55371875,-0.0005419963006559475
0.5537812500000001,-0.0005446874590475242
0.55384375,-0.0005476187621369089
0.55390625,-0.0005507711702608803
0.5539687500000001,-0.0005628561050358138
0.55403125,-0.0005663500330490706
0.55409375,-0.0005700182993076397
0.5541562500000001,-0.0005738056214067699
0.55421875,-0.0005777286002785209
0.5542812500000001,-0.0005817205532469005
0.5543437500000001,-0.0005857449074438137
0.55440625,-0.0005898078237400184
0.5544687500000001,-0.0005938767968649838
0.55453125,-0.0005978925695477866
0.55459375,-0.0006018811626316567
0.5546562500000001,-0.0006057765388045311
0.55471875,-0.0006095883874175922
0.55478125,-0.0006132444106669854
0.5548437500000001,-0.000616757093760717
0.55490625,-0.0006201022689839575
0.55496875,-0.0006232408675156398
0.5550312500000001,-0.0006261744219608623
0.55509375,-0.0006288569090483476
0.55515625,-0.000631311108541921
0.5552187500000001,-0.0006335107025408626
0.5552812500000001,-0.0006354104460671584
0.55534375,-0.0006369980871587522
0.5554062500000001,-0.0006383251546529245
0.5554687500000001,-0.0006393559352125266
0.55553125,-0.0006401015356479745
0.5555937500000001,-0.0006405256942762505
0.55565625,-0.0006406122128042868
0.55571875,-0.0006404461923917304
0.5557812500000001,-0.0006399973388120928
0.55584375,-0.000639269807086118
0.55590625,-0.0006382646799472924
0.5559687500000001,-0.0006370020098883655
0.55603125,-0.0006354918521117303
0.55609375,-0.0006337217733415335
0.5561562500000001,-0.0006317720933886051
0.55621875,-0.0006296827595637655
0.5562812500000001,-0.0006274121546017419
0.5563437500000001,-0.0006250012834613516
0.55640625,-0.0006224208842205425
0.5564687500000001,-0.0006197644985745376
0.55653125,-0.0006170878292233173
0.55659375,-0.0006143728783326585
0.5566562500000001,-0.0006115992162682993
0.55671875,-0.0006088670142597452
0.55678125,-0.0006061839506271427
0.5568437500000001,-0.0006035403599823908
0.55690625,-0.0006009810869531396
0.55696875,-0.0005985563595683474
0.5570312500000001,-0.0005963189350126907
0.55709375,-0.0005942635117429651
0.55715625,-0.0005835194226613688
0.5572187500000001,-0.0005818098155149776
0.5572812500000001,-0.0005803493002663196
0.55734375,-0.000579110007254996
0.5574062500000001,-0.0005781309003434765
0.5574687500000001,-0.0005774058501413909
0.55753125,-0.000576974825712756
0.5575937500000001,-0.0005768468324970494
0.55765625,-0.0005770063948809245
0.55771875,-0.0005774703315597207
0.5577812500000001,-0.0005782497686959293
0.55784375,-0.0005793280373477538
0.55790625,-0.0005806707157447466
0.5579687500000001,-0.0005823479600530757
0.55803125,-0.0005843119423817461
0.55809375,-0.0005865250978483172
0.5581562500000001,-0.0005889699460418646
0.55821875,-0.0005917376149566916
0.5582812500000001,-0.0005947623437942001
0.5583437500000001,-0.000597973939654009
0.55840625,-0.0006100906938894951
0.5584687500000001,-0.0006136879663148076
0.55853125,-0.0006174142228309032
0.55859375,-0.0006212862679355058
0.5586562500000001,-0.0006252576800693244
0.55871875,-0.0006292750486411869
0.55878125,-0.0006334254212736201
0.5588437500000001,-0.0006375482690491041
0.55890625,-0.0006416480608003594
0.55896875,-0.0006457769409513592
0.5590312500000001,-0.0006498559410998694
0.5590937500000001,-0.0006538670087360698
0.55915625,-0.0006577718348511064
0.5592187500000001,-0.0006614662201780419
0.5592812500000001,-0.0006650501465428893
0.55934375,-0.0006684906970151339
0.5594062500000001,-0.0006717749964333941
0.5594687500000001,-0.0006748113950362788
0.55953125,-0.0006775587612700695
0.5595937500000001,-0.0006801129248880933
0.55965625,-0.0006823942377244818
0.55971875,-0.0006843712393731494
0.5597812500000001,-0.0006861430409783043
0.55984375,-0.0006875711160534426
0.55990625,-0.0006886474008130916
0.5599687500000001,-0.0006894912064265568
0.56003125,-0.0006900553314027613
0.5600937500000001,-0.000690280641493346
0.5601562500000001,-0.0006902352780329413
0.56021875,-0.0006898502698324815
0.5602812500000001,-0.0006891679395192862
0.5603437500000001,-0.0006883216733381825
0.56040625,-0.0006871977269035101
0.5604687500000001,-0.0006858031985520208
0.56053125,-0.0006841737535408787
0.56059375,-0.0006823432127019968
0.5606562500000001,-0.0006803016285459595
0.56071875,-0.0006781540388803298
0.56078125,-0.0006758251451007558
0.5608437500000001,-0.0006734085454265515
0.56090625,-0.0006708597922293613
0.56096875,-0.0006682629012774999
0.5610312500000001,-0.0006656622449460747
0.5610937500000001,-0.0006629793903599468
0.56115625,-0.000660356815301244
0.5612187500000001,-0.0006577793008028798
0.56128125,-0.0006552820510802582
0.56134375,-0.0006528540033453045
0.5614062500000001,-0.0006504823017241673
0.56146875,-0.000648332768526369
0.56153125,-0.0006463318351509484
0.5615937500000001,-0.0006357604826240648
0.56165625,-0.0006341485917882861
0.56171875,-0.0006327493716807159
0.5617812500000001,-0.0006316189385408844
0.56184375,-0.0006307188740777847
0.56190625,-0.0006301168398362839
0.56196875,-0.0006297906702306122
0.56203125,-0.000629761490657077
0.5620937500000001,-0.0006299933756396259
0.56215625,-0.0006304727746813399
0.56221875,-0.0006313800968450745
0.5622812500000001,-0.0006325483371661667
0.56234375,-0.000634005371260904
0.56240625,-0.0006357735628989003
0.5624687500000001,-0.0006377958609775913
0.56253125,-0.0006401133323256092
0.56259375,-0.000642668107928776
0.5626562500000001,-0.0006455321537831848
0.5627187499999999,-0.0006485905526135843
0.56278125,-0.0006518752786095899
0.5628437500000001,-0.00066416066726184
0.5629062499999999,-0.0006678097922220849
0.56296875,-0.0006716123516344041
0.5630312500000001,-0.0006755599081115227
0.56309375,-0.0006796177240489532
0.56315625,-0.0006837785776996896
0.5632187500000001,-0.0006879920646735427
0.56328125,-0.0006922148326751199
0.56334375,-0.0006964189938069021
0.5634062500000001,-0.0007006315244453276
0.56346875,-0.0007047990791221037
0.56353125,-0.0007088673326641204
0.56359375,-0.0007128455142305368
0.56365625,-0.0007166774985965796
0.56371875,-0.0007203739601350789
0.56378125,-0.0007238888183072612
0.56384375,-0.0007272329581907433
0.56390625,-0.0007303343954259967
0.56396875,-0.0007332102619968528
0.56403125,-0.000735858045996296
0.5640937500000001,-0.0007382157924706312
0.56415625,-0.0007402776952235846
0.56421875,-0.0007420972730795283
0.5642812500000001,-0.0007436115027197876
0.5643437499999999,-0.0007448314732758643
0.56440625,-0.000745764137532301
0.5644687500000001,-0.0007463476758562126
0.5645312499999999,-0.0007466524950260067
0.56459375,-0.000746682794666248
0.5646562500000001,-0.0007464084659701276
0.5647187499999999,-0.0007458476673542769
0.56478125,-0.0007450075553661062
0.5648437500000001,-0.0007439273311375949
0.5649062499999999,-0.0007425832390702547
0.56496875,-0.0007410381817159473
0.56503125,-0.0007392787504060805
0.56509375,-0.0007373046568115993
0.56515625,-0.0007351998831249262
0.56521875,-0.000732939050748227
0.56528125,-0.0007305437400664805
0.56534375,-0.0007280895960842804
0.56540625,-0.0007255568944273261
0.56546875,-0.0007229487529346046
0.56553125,-0.0007203445702492484
0.56559375,-0.0007177579619848107
0.56565625,-0.0007151861281576577
0.56571875,-0.0007127156929673806
0.5657812499999999,-0.0007103422233748213
0.56584375,-0.0007080417648997611
0.56590625,-0.0007058768982437236
0.5659687499999999,-0.0007038835467662458
0.56603125,-0.0006933438641843065
0.5660937500000001,-0.0006917705769446808
0.5661562499999999,-0.0006903960862286868
0.56621875,-0.0006893029827566288
0.5662812500000001,-0.000688418362361512
0.5663437499999999,-0.0006878435314998654
0.56640625,-0.0006875309434351135
0.5664687500000001,-0.0006874862382594826
0.5665312499999999,-0.0006877522406402159
0.56659375,-0.0006883202241018543
0.56665625,-0.0006891889196746492
0.5667187499999999,-0.0006904024098392386
0.56678125,-0.0006919148545944664
0.56684375,-0.0006936325314908925
0.56690625,-0.000695711687515907
0.56696875,-0.0006980407361001084
0.56703125,-0.0007006165482651983
0.56709375,-0.0007035224463110695
0.56715625,-0.0007066111577396506
0.56721875,-0.0007098705370677388
0.56728125,-0.0007221468580805718
0.56734375,-0.0007258913657314653
0.5674062499999999,-0.0007297516106266888
0.56746875,-0.0007336986167153503
0.56753125,-0.0007377834736456701
0.5675937499999999,-0.000741950488701959
0.56765625,-0.0007462112315380076
0.56771875,-0.0007504715352750491
0.5677812499999999,-0.0007547279328830869
0.56784375,-0.0007589438918575997
0.5679062500000001,-0.0007631874873214317
0.5679687499999999,-0.0007673441764376454
0.56803125,-0.0007712991777467371
0.5680937500000001,-0.0007752083234127127
0.5681562499999999,-0.0007789983765912889
0.56821875,-0.0007824920261752799
0.56828125,-0.0007858876292312633
0.5683437499999999,-0.0007890757176358953
0.56840625,-0.0007919523180265342
0.56846875,-0.0007946910943628094
0.5685312499999999,-0.0007971524460713142
0.56859375,-0.000799289297104544
0.56865625,-0.0008011794430328179
0.5687187499999999,-0.000802657468144119
0.56878125,-0.00080400930935004
0.5688437499999999,-0.0008050418717057695
0.56890625,-0.0008056604964153391
0.56896875,-0.0008059769724990673
0.5690312499999999,-0.0008061674284234877
0.56909375,-0.0008060215509841373
0.56915625,-0.0008054110665747238
0.5692187499999999,-0.000804674916202619
0.56928125,-0.000803686221679617
0.56934375,-0.0008024736058055704
0.5694062499999999,-0.0008009386937335716
0.56946875,-0.0007991850964387537
0.56953125,-0.0007973854069246167
0.5695937499999999,-0.000795313337940251
0.56965625,-0.0007931935312081584
0.5697187499999999,-0.0007909389683191659
0.5697812499999999,-0.0007884613072286217
0.56984375,-0.0007859795449855489
0.56990625,-0.0007834972209676272
0.5699687499999999,-0.0007809890239200423
0.57003125,-0.0007784480119056303
0.5700937500000001,-0.0007760475385394372
0.5701562500000001,-0.0007736099269254615
0.57021875,-0.0007712635795660006
0.5702812500000001,-0.0007689834361345738
0.5703437500000001,-0.0007669868099884347
0.57040625,-0.0007651037156425622
0.5704687500000001,-0.0007545970053991768
0.57053125,-0.000753053577941365
0.57059375,-0.000751813271363172
0.5706562500000001,-0.0007507129620109021
0.57071875,-0.0007499004604834547
0.57078125,-0.0007493912234910749
0.5708437500000001,-0.0007490922345908257
0.5709062500000001,-0.0007491193922241762
0.57096875,-0.0007494464660294659
0.5710312500000001,-0.0007500938873399865
0.5710937500000001,-0.0007509878663506664
0.57115625,-0.000752227253710186
0.5712187500000001,-0.0007537847565637218
0.57128125,-0.0007556037287664158
0.57134375,-0.0007576713376637456
0.5714062500000001,-0.0007600244838984471
0.57146875,-0.0007626873724875805
0.57153125,-0.0007655460996322527
0.5715937500000001,-0.0007686872067196593
0.57165625,-0.0007720627929639345
0.57171875,-0.0007843444328875515
0.5717812500000001,-0.0007881135946354034
0.57184375,-0.0007920078230723437
0.5719062500000001,-0.0007960403119229298
0.57196875,-0.0008001306944190878
0.57203125,-0.0008043315963844333
0.5720937500000001,-0.0008085908089885963
0.57215625,-0.0008128904595691988
0.57221875,-0.0008171955570675238
0.5722812500000001,-0.0008214712593531681
0.57234375,-0.0008256948601703673
0.57240625,-0.0008298738911658166
0.5724687500000001,-0.000833919133549299
0.57253125,-0.000837789380820464
0.57259375,-0.000841593928488038
0.5726562500000001,-0.000845180256278194
0.5727187499999999,-0.0008485861352522939
0.57278125,-0.0008517807739910066
0.5728437500000001,-0.0008547286869876047
0.57290625,-0.0008574522775238458
0.57296875,-0.0008599166661139024
0.5730312500000001,-0.0008620982839339375
0.57309375,-0.0008639674356325233
0.57315625,-0.0008655349833706638
0.5732187500000001,-0.000866850237931982
0.57328125,-0.000867835746051121
0.57334375,-0.000868540616418112
0.5734062500000001,-0.000868945750533312
0.57346875,-0.0008690390306449192
0.57353125,-0.0008688508821544649
0.57359375,-0.0008683519860878675
0.57365625,-0.0008675995290075567
0.57371875,-0.0008665872535879859
0.57378125,-0.0008653430315973265
0.57384375,-0.0008638580611416147
0.5739062500000001,-0.00086215572365958
0.57396875,-0.0008602896276474481
0.57403125,-0.0008582714369120281
0.5740937500000001,-0.0008560354232900469
0.57415625,-0.0008537196208251163
0.57421875,-0.0008513108284358695
0.5742812500000001,-0.000848839388562006
0.5743437499999999,-0.0008463078679933067
0.57440625,-0.000843756418375502
0.5744687500000001,-0.0008412313043168751
0.5745312499999999,-0.0008387454426814211
0.57459375,-0.000836292031486191
0.5746562500000001,-0.0008339342431999963
0.57471875,-0.0008317259902570345
0.57478125,-0.0008296350411144682
0.5748437500000001,-0.0008276652243109223
0.57490625,-0.0008171648097801965
0.57496875,-0.000815656671541598
0.57503125,-0.0008143203485547201
0.57509375,-0.0008132558197652962
0.57515625,-0.0008124564037989279
0.57521875,-0.000811889469598509
0.57528125,-0.0008115877286695161
0.57534375,-0.0008115808054938167
0.57540625,-0.0008119259174068222
0.57546875,-0.0008125474568637797
0.57553125,-0.0008134659186909976
0.57559375,-0.000814656880562814
0.57565625,-0.0008161642615392151
0.5757187500000001,-0.0008179799321826053
0.5757812499999999,-0.0008200814517850263
0.57584375,-0.0008224451601828026
0.5759062500000001,-0.0008250753439441733
0.5759687499999999,-0.0008279995157855491
0.57603125,-0.0008311267403456613
0.5760937500000001,-0.0008344411714930333
0.5761562499999999,-0.0008467651783602981
0.57621875,-0.0008505016738053761
0.5762812500000001,-0.0008543904454435397
0.5763437499999999,-0.00085843690789289
0.57640625,-0.0008625457509950085
0.5764687500000001,-0.0008667362122210809
0.5765312499999999,-0.0008710040060807001
0.57659375,-0.0008753412405805572
0.57665625,-0.0008796579553408124
0.57671875,-0.0008839020514960216
0.57678125,-0.0008881153780227191
0.57684375,-0.0008923383116802019
0.57690625,-0.0008964166681554031
0.57696875,-0.0009003304991461458
0.57703125,-0.0009041036863864649
0.57709375,-0.0009077087522166571
0.57715625,-0.0009110975776738528
0.57721875,-0.000914385297374587
0.57728125,-0.0009172981593709995
0.57734375,-0.0009200045385129307
0.5774062499999999,-0.0009224841848338716
0.57746875,-0.0009246923728804535
0.57753125,-0.000926588948848811
0.5775937499999999,-0.000928209443112088
0.57765625,-0.0009295730394835444
0.5777187500000001,-0.000930526763002093
0.5777812499999999,-0.0009311902111757697
0.57784375,-0.0009316095227994703
0.5779062500000001,-0.0009318046866779173
0.5779687499999999,-0.000931566207717921
0.57803125,-0.0009311801765424788
0.5780937500000001,-0.0009303982867827909
0.5781562499999999,-0.0009292923939908382
0.57821875,-0.0009280762037779389
0.57828125,-0.0009266493292580391
0.5783437499999999,-0.0009249275416000902
0.57840625,-0.0009230897993994513
0.57846875,-0.0009210887473532214
0.5785312499999999,-0.0009188133770246243
0.57859375,-0.0009165648728824694
0.57865625,-0.0009142120598072401
0.57871875,-0.0009117185604945177
0.57878125,-0.000909165845887322
0.5788437499999999,-0.0009066051347519088
0.57890625,-0.0009040218184363236
0.57896875,-0.0009016270495890988
0.5790312499999999,-0.000899164343717479
0.57909375,-0.000896728333903446
0.57915625,-0.0008944891871952299
0.5792187499999999,-0.000892476240896542
0.57928125,-0.0008905453322337331
0.57934375,-0.0008800073687375842
0.5794062499999999,-0.000878386795267791
0.57946875,-0.0008771546324274487
0.57953125,-0.0008759594726678033
0.5795937499999999,-0.0008750664727744106
0.57965625,-0.0008745022514236311
0.57971875,-0.0008743515895276582
0.5797812499999999,-0.0008743126882634067
0.57984375,-0.0008745412730311319
0.57990625,-0.0008750858321658478
0.5799687499999999,-0.0008759900016497707
0.58003125,-0.0008772568856684482
0.58009375,-0.0008787234944434424
0.5801562499999999,-0.0008804379007726904
0.58021875,-0.0008825852314387483
0.58028125,-0.0008848290885352661
0.5803437499999999,-0.0008874211139705268
0.58040625,-0.0008902543973510063
0.58046875,-0.000893421187681237
0.5805312499999999,-0.0008966997863897735
0.58059375,-0.0009089885357021765
0.5806562499999999,-0.0009126404650098563
0.58071875,-0.000916391926715221
0.58078125,-0.0009204494784774975
0.5808437499999999,-0.000924516396564351
0.58090625,-0.0009287084258242095
0.58096875,-0.0009329007857082905
0.5810312499999999,-0.0009371856404585821
0.58109375,-0.0009414130107769647
0.58115625,-0.0009456565379593329
0.5812187499999999,-0.0009498032677296708
0.58128125,-0.0009539268604331352
0.58134375,-0.0009579324355897534
0.5814062499999999,-0.0009618207395455658
0.58146875,-0.0009654877087588998
0.5815312499999999,-0.0009690513070401141
0.5815937499999999,-0.0009724406110536155
0.58165625,-0.0009755358455159624
0.58171875,-0.0009785155628630193
0.5817812499999999,-0.000981145809658468
0.58184375,-0.0009834863443685948
0.58190625,-0.0009855951669615615
0.5819687499999999,-0.00098746759435131
0.58203125,-0.0009890315441584419
0.58209375,-0.0009902203745454363
0.5821562499999999,-0.0009911739890790805
0.58221875,-0.000991809901174645
0.58228125,-0.0009921563165592728
0.5823437499999999,-0.0009921821933248365
0.58240625,-0.000991908490580673
0.58246875,-0.0009913962768748064
0.58253125,-0.0009905861304742303
0.58259375,-0.0009894709293515047
0.5826562499999999,-0.0009881394822118528
0.58271875,-0.0009865882349228416
0.58278125,-0.000984847788133153
0.5828437499999999,-0.0009829110554470666
0.58290625,-0.000980766667366545
0.58296875,-0.0009784765371654291
0.5830312499999999,-0.0009761211433562123
0.58309375,-0.000973643824005721
0.58315625,-0.0009710605706035325
0.5832187499999999,-0.0009684467280993703
0.58328125,-0.0009658621500173992
0.58334375,-0.0009632462745305381
0.5834062499999999,-0.0009606447309329358
0.58346875,-0.0009581122477911042
0.58353125,-0.000955689386080899
0.5835937499999999,-0.0009534072208193661
0.58365625,-0.0009511979318457958
0.58371875,-0.0009492016629159272
0.5837812499999999,-0.000938623963265342
0.58384375,-0.0009369687448608499
0.58390625,-0.0009355742948807394
0.5839687499999999,-0.0009344256086684655
0.58403125,-0.0009335005457281192
0.58409375,-0.0009328554751718426
0.5841562499999999,-0.0009324921294817101
0.58421875,-0.0009324243543680638
0.58428125,-0.0009326399064512741
0.5843437499999999,-0.0009331452439843291
0.58440625,-0.0009339797755777701
0.58446875,-0.000935126360749064
0.58453125,-0.0009365269834322731
0.58459375,-0.000938202604234023
0.5846562499999999,-0.0009402088824045501
0.58471875,-0.0009425181637707364
0.58478125,-0.0009450518407264075
0.5848437499999999,-0.0009478339766356147
0.58490625,-0.0009508900068878751
0.58496875,-0.0009541318008675637
0.5850312499999999,-0.0009662842410715911
0.58509375,-0.0009699176424500522
0.58515625,-0.0009737196719346308
0.5852187499999999,-0.0009776760471486567
0.58528125,-0.0009816910915352584
0.58534375,-0.0009857787718800248
0.5854062499999999,-0.0009898958730811536
0.58546875,-0.0009941080511854383
0.5855312500000001,-0.0009983180351428311
0.5855937499999999,-0.0010024674904596242
0.58565625,-0.001006579186073303
0.58571875,-0.0010106169775225549
0.5857812499999999,-0.001014579279611738
0.58584375,-0.0010183994500729265
0.58590625,-0.001022033337936129
0.5859687499999999,-0.0010254594731767819
0.58603125,-0.0010287499247069731
0.58609375,-0.00103185272134515
0.5861562499999999,-0.0010346979084931152
0.58621875,-0.0010372720332401664
0.58628125,-0.0010395977122788225
0.5863437499999999,-0.0010416620136345645
0.58640625,-0.0010434465448767305
0.58646875,-0.001044873450654571
0.58653125,-0.0010460316087075872
0.58659375,-0.0010468422362759078
0.5866562499999999,-0.0010474552212317578
0.58671875,-0.001047757178733788
0.58678125,-0.0010476643025459642
0.5868437499999999,-0.0010473254391893116
0.58690625,-0.00104672113181431
0.58696875,-0.0010458459372096607
0.5870312499999999,-0.0010446642634572845
0.58709375,-0.0010432615719239702
0.58715625,-0.0010416367852387476
0.5872187499999999,-0.0010397832425387554
0.58728125,-0.001037760570543278
0.58734375,-0.0010356386904737946
0.5874062499999999,-0.0010332405791355637
0.58746875,-0.0010307547215178126
0.58753125,-0.0010281742011392092
0.5875937499999999,-0.0010255479378548649
0.58765625,-0.001022891114507457
0.58771875,-0.0010201669733599095
0.5877812499999999,-0.001017502653956892
0.58784375,-0.0010148652785295087
0.58790625,-0.0010122241171355573
0.5879687499999999,-0.001009773614214421
0.58803125,-0.0010074014355219985
0.58809375,-0.0010050971073563425
0.5881562499999999,-0.0010029473080269552
0.58821875,-0.0009923274131693194
0.58828125,-0.0009906477431861072
0.5883437499999999,-0.0009891574836566885
0.58840625,-0.0009878764510225374
0.58846875,-0.0009869640065605367
0.58853125,-0.000986257375566138
0.58859375,-0.0009857465548191585
0.5886562499999999,-0.0009856047924984151
0.58871875,-0.0009857710862739705
0.58878125,-0.000986163602148718
0.5888437499999999,-0.000986929357693303
0.58890625,-0.0009879592636263812
0.58896875,-0.000989301221033967
0.5890312499999999,-0.0009909928148016944
0.58909375,-0.000992814485602428
0.58915625,-0.0009949439135301524
0.5892187499999999,-0.000997460386546009
0.58928125,-0.0010002296701649982
0.58934375,-0.001003118901927294
0.5894062499999999,-0.0010062463191422427
0.58946875,-0.001018305704536135
0.58953125,-0.001021811066337433
0.5895937499999999,-0.0010255672039574393
0.58965625,-0.0010293078229274
0.58971875,-0.001033198100849092
0.5897812499999999,-0.0010371812883746834
0.58984375,-0.0010412435196029135
0.58990625,-0.0010453012433108144
0.5899687499999999,-0.0010493664471462882
0.59003125,-0.0010533325188146203
0.59009375,-0.0010573515860339555
0.5901562499999999,-0.0010612805029298622
0.59021875,-0.0010650756851318666
0.59028125,-0.0010687478301207587
0.59034375,-0.0010722686341070042
0.59040625,-0.0010756603304910572
0.59046875,-0.00107879767830249
0.59053125,-0.0010816936220801598
0.59059375,-0.001084318615507729
0.5906562499999999,-0.0010868074892698143
0.59071875,-0.0010890179922194432
0.59078125,-0.0010909585501334695
0.5908437499999999,-0.0010925659079329408
0.59090625,-0.0010939265180854585
0.59096875,-0.001094867185946563
0.5910312499999999,-0.0010955565650390964
0.59109375,-0.0010960678416205016
0.59115625,-0.0010962231969023628
0.5912187499999999,-0.0010960098529170792
0.59128125,-0.0010955370325185232
0.5913437500000001,-0.0010947249476339904
0.5914062499999999,-0.001093764429774241
0.59146875,-0.0010924483908920923
0.59153125,-0.0010909266404468265
0.5915937499999999,-0.0010891670676004828
0.59165625,-0.0010872194559682635
0.59171875,-0.001085106878284836
0.5917812499999999,-0.001082758910634557
0.59184375,-0.0010802227966753286
0.59190625,-0.0010776689913376547
0.5919687499999999,-0.0010750415330311736
0.59203125,-0.0010722859326223744
0.59209375,-0.0010694685038702134
0.5921562499999999,-0.001066659076719989
0.59221875,-0.001063885017099836
0.59228125,-0.001061131145145
0.59234375,-0.0010584543331504936
0.59240625,-0.0010558241886797493
0.59246875,-0.0010533303209506323
0.59253125,-0.0010509784317697252
0.59259375,-0.0010488004632944747
0.5926562499999999,-0.0010380594424651002
0.59271875,-0.0010362977371315418
0.59278125,-0.0010347147756421538
0.5928437499999999,-0.0010333983156321364
0.59290625,-0.0010323184513980066
0.59296875,-0.001031544767813336
0.5930312499999999,-0.00103099977537989
0.59309375,-0.001030763418498143
0.59315625,-0.0010308271150114984
0.5932187499999999,-0.0010312069474514296
0.59328125,-0.0010318725164573106
0.5933437500000001,-0.0010328270570098136
0.5934062499999999,-0.0010340665587865588
0.59346875,-0.0010356833972612611
0.59353125,-0.0010375332175509566
0.5935937499999999,-0.0010395983666626335
0.59365625,-0.0010419987954597004
0.59371875,-0.0010445982281620803
0.5937812499999999,-0.001047453440503443
0.59384375,-0.0010505465587264395
0.59390625,-0.0010625694224116883
0.5939687499999999,-0.0010659978642856838
0.59403125,-0.0010695965764798976
0.59409375,-0.0010733275241227858
0.5941562499999999,-0.0010771234990318568
0.59421875,-0.001081015070441227
0.59428125,-0.0010850260857136196
0.59434375,-0.0010890115376095133
0.59440625,-0.0010929536756872915
0.59446875,-0.001096906542856435
0.59453125,-0.0011007743905811496
0.59459375,-0.0011045387009352703
0.5946562499999999,-0.0011082673882039928
0.59471875,-0.0011118428965322669
0.59478125,-0.001115262083369123
0.5948437499999999,-0.0011184790282851298
0.59490625,-0.0011214888963462788
0.59496875,-0.001124248942666578
0.5950312499999999,-0.001126867318012259
0.59509375,-0.0011291691449905605
0.59515625,-0.0011312237652609247
0.5952187499999999,-0.0011329956472257707
0.59528125,-0.001134482043141316
0.5953437500000001,-0.001135666569393845
0.5954062499999999,-0.001136494773817609
0.59546875,-0.0011370519408174795
0.5955312500000001,-0.0011373031274867218
0.5955937499999999,-0.0011372978475586715
0.59565625,-0.001137012428784806
0.59571875,-0.0011363834465904499
0.5957812499999999,-0.0011353790582454004
0.59584375,-0.0011342002454326205
0.59590625,-0.001132785209834175
0.5959687499999999,-0.0011311359134121013
0.59603125,-0.0011291099586266673
0.59609375,-0.0011270100733259125
0.5961562499999999,-0.0011247281781573693
0.59621875,-0.001122207085528265
0.59628125,-0.0011196038952036025
0.59634375,-0.0011168807134055159
0.59640625,-0.0011140723686987597
0.59646875,-0.001111067377375402
0.59653125,-0.0011081113781047924
0.59659375,-0.0011052174305642426
0.5966562499999999,-0.0011022941375275486
0.59671875,-0.0010994145663924815
0.59678125,-0.001096567957022232
0.5968437499999999,-0.0010937692795044418
0.59690625,-0.001091136314772423
0.59696875,-0.0010886099400686383
0.5970312499999999,-0.0010863165041784806
0.59709375,-0.0010755147794046516
0.59715625,-0.0010736272044675338
0.5972187499999999,-0.001071889417622096
0.59728125,-0.0010703479529869386
0.5973437500000001,-0.0010692171218742441
0.5974062499999999,-0.0010683097099087324
0.59746875,-0.0010676173251370907
0.59753125,-0.001067276760878727
0.5975937499999999,-0.001067254387788763
0.59765625,-0.0010674846514581726
0.59771875,-0.0010680109183956454
0.5977812499999999,-0.0010688568613750615
0.59784375,-0.0010699198764448359
0.59790625,-0.0010714360040313398
0.5979687499999999,-0.0010732609226732776
0.59803125,-0.001075145334884814
0.59809375,-0.0010773955441535088
0.59815625,-0.001079868902797071
0.59821875,-0.0010826008343718663
0.59828125,-0.0010856132659246565
0.59834375,-0.0010974814915412912
0.59840625,-0.0011006676869663584
0.59846875,-0.0011042528084680703
0.59853125,-0.0011078495140188493
0.59859375,-0.0011115142995896943
0.5986562499999999,-0.0011152024883989697
0.59871875,-0.0011190515743637608
0.59878125,-0.0011229896880759482
0.5988437499999999,-0.001126634315984032
0.59890625,-0.0011303383008235413
0.59896875,-0.0011341640477421644
0.5990312499999999,-0.0011378194185708568
0.59909375,-0.001141425378941574
0.5991562500000001,-0.0011447484647513495
0.5992187499999999,-0.0011479289263376102
0.59928125,-0.0011509848484627383
0.5993437500000001,-0.0011538559898426615
0.5994062499999999,-0.0011565102784477088
0.59946875,-0.0011588531317547335
0.59953125,-0.0011610656341992098
0.5995937499999999,-0.001162852156120081
0.59965625,-0.001164424135317338
0.59971875,-0.0011657037145012261
0.5997812499999999,-0.0011666976529736695
0.59984375,-0.001167382570729819
0.59990625,-0.0011677549689261546
0.5999687499999999,-0.0011679212331608957
0.60003125,-0.00116767130114509
0.60009375,-0.0011671396513336374
0.60015625,-0.0011662372954152067
0.60021875,-0.0011652323952182908
0.60028125,-0.0011638603985012208
0.60034375,-0.0011621246574107236
0.60040625,-0.0011603166268447929
0.60046875,-0.0011582478400375962
0.60053125,-0.0011560368004352173
0.60059375,-0.0011535359769783982
0.6006562499999999,-0.001150823889336322
0.60071875,-0.0011480214126776411
0.60078125,-0.0011451506360199981
0.6008437499999999,-0.001142166620792917
0.60090625,-0.0011392475448950001
0.60096875,-0.0011360563049903072
0.6010312499999999,-0.0011330183676593608
0.60109375,-0.001129975157638713
0.6011562500000001,-0.0011268964484119903
0.6012187499999999,-0.0011239498129417547
0.60128125,-0.0011210813977395595
0.6013437500000001,-0.0011183685402641058
0.6014062499999999,-0.0011157895103061227
0.60146875,-0.0011046886314229898
0.60153125,-0.001102456267676813
0.6015937499999999,-0.0011004219728208142
0.60165625,-0.0010986145602298464
0.60171875,-0.0010970888063788348
0.6017812499999999,-0.0010958654595365491
0.60184375,-0.0010948975498330515
0.60190625,-0.0010941263512284638
0.6019687499999999,-0.0010936692570609752
0.60203125,-0.0010935820438924548
0.60209375,-0.0010937776161191598
0.60215625,-0.001094247013240568
0.60221875,-0.0010950283972865626
0.60228125,-0.0010960555506822761
0.60234375,-0.001097446892023471
0.60240625,-0.0010991116859993821
0.60246875,-0.0011010236758749459
0.60253125,-0.0011031957525207692
0.60259375,-0.0011056247807433583
0.6026562499999999,-0.0011082287847908046
0.60271875,-0.0011198768632587064
0.60278125,-0.001122904423626836
0.6028437499999999,-0.001126098220258831
0.60290625,-0.001129486850072886
0.60296875,-0.0011329397589739665
0.6030312499999999,-0.001136523366824349
0.60309375,-0.0011401506520281879
0.6031562500000001,-0.001143858102678863
0.6032187499999999,-0.0011475131049794585
0.60328125,-0.0011511874244962417
0.6033437500000001,-0.0011548547406618204
0.6034062499999999,-0.001158397586983273
0.60346875,-0.001161929353577007
0.60353125,-0.0011652956003468384
0.6035937499999999,-0.0011684506311324394
0.60365625,-0.001171510377648205
0.60371875,-0.0011744256432539568
0.6037812499999999,-0.0011770400631760936
0.60384375,-0.0011794452502887631
0.60390625,-0.0011816624675169973
0.6039687499999999,-0.001183589834631349
0.60403125,-0.0011852134794990976
0.60409375,-0.001186641071382305
0.60415625,-0.0011877366153442426
0.60421875,-0.0011884495820305152
0.60428125,-0.0011889039614695618
0.60434375,-0.0011890493617822961
0.60440625,-0.001188934617105758
0.60446875,-0.0011885233978627396
0.60453125,-0.0011877500016369003
0.60459375,-0.0011867174128344926
0.6046562499999999,-0.001185397859835291
0.60471875,-0.0011837778830711132
0.60478125,-0.0011819291044301017
0.6048437499999999,-0.0011798550794806795
0.60490625,-0.0011775893014394634
0.60496875,-0.0011751320085279793
0.6050312499999999,-0.0011723931666732523
0.60509375,-0.0011695117448492498
0.6051562500000001,-0.0011665503276980516
0.6052187499999999,-0.001163530989741618
0.60528125,-0.0011603451474871962
0.6053437500000001,-0.0011571008532754168
0.6054062499999999,-0.001153899298114991
0.60546875,-0.0011506502263269047
0.6055312500000001,-0.0011474063356254338
0.6055937499999999,-0.0011442594852243138
0.60565625,-0.0011411260796796718
0.60571875,-0.0011381308017628516
0.6057812499999999,-0.0011352975743423172
0.60584375,-0.0011325653065600294
0.60590625,-0.0011212818250146972
0.60596875,-0.0011189770507359365
0.60603125,-0.0011168379901197178
0.60609375,-0.0011149337881978943
0.60615625,-0.0011133244729476938
0.60621875,-0.0011119771222611596
0.60628125,-0.0011108902288634037
0.60634375,-0.0011100650203422213
0.60640625,-0.0011095083879103657
0.60646875,-0.0011093397719990489
0.60653125,-0.001109500137752989
0.60659375,-0.0011097926706886696
0.6066562499999999,-0.0011105227441908783
0.60671875,-0.0011115302140688454
0.60678125,-0.0011127515040095237
0.6068437499999999,-0.001114257322406248
0.60690625,-0.001116166294126933
0.6069687500000001,-0.0011183090066157336
0.6070312499999999,-0.0011205816893488513
0.60709375,-0.0011231102277655114
0.6071562500000001,-0.001134614318214322
0.6072187499999999,-0.0011375311552581785
0.60728125,-0.0011406549652728526
0.6073437500000001,-0.0011438906414098504
0.6074062499999999,-0.001147266053627416
0.60746875,-0.0011507234019511037
0.60753125,-0.001154147330373334
0.6075937499999999,-0.0011577436553723564
0.60765625,-0.0011613385280422328
0.60771875,-0.0011648547790127084
0.6077812499999999,-0.0011682586096197767
0.60784375,-0.001171627535108466
0.60790625,-0.0011749564030275883
0.60796875,-0.0011781700185555244
0.60803125,-0.00118127773442811
0.60809375,-0.0011841054900861014
0.60815625,-0.0011867135440475907
0.60821875,-0.0011892475346137188
0.60828125,-0.0011914722916201437
0.60834375,-0.001193418008666819
0.60840625,-0.0011952007865380643
0.60846875,-0.0011966390622718814
0.60853125,-0.0011977012151928867
0.60859375,-0.001198511408702696
0.6086562499999999,-0.0011990394865963316
0.60871875,-0.0011994184668316366
0.60878125,-0.0011994583852893703
0.6088437499999999,-0.0011990652460562579
0.60890625,-0.0011982091861475475
0.6089687500000001,-0.001197294999932652
0.6090312499999999,-0.0011961680299246713
0.60909375,-0.001194727855908434
0.6091562500000001,-0.001192906925037207
0.6092187499999999,-0.0011907386411612875
0.60928125,-0.0011884904176928113
0.6093437500000001,-0.0011861461701656029
0.6094062499999999,-0.0011834404099407558
0.60946875,-0.0011805997017205194
0.60953125,-0.0011775025454871246
0.6095937499999999,-0.0011744193402051517
0.60965625,-0.0011712470435798483
0.60971875,-0.0011681088276359608
0.6097812499999999,-0.001164683629067187
0.60984375,-0.0011613321903881368
0.60990625,-0.0011580040135909797
0.60996875,-0.0011546982264783734
0.61003125,-0.0011514004200352534
0.61009375,-0.0011482536068713745
0.61015625,-0.0011453387624175554
0.61021875,-0.0011423012582159747
0.61028125,-0.0011395077229058304
0.61034375,-0.0011283229149539747
0.61040625,-0.0011258874815733566
0.61046875,-0.0011237816752134866
0.61053125,-0.0011218769736854872
0.61059375,-0.001120158084312664
0.6106562499999999,-0.0011188260760789104
0.61071875,-0.001117741934348021
0.61078125,-0.0011169002809529732
0.6108437499999999,-0.0011164328190326062
0.61090625,-0.001116183891599884
0.6109687500000001,-0.0011162328335036914
0.6110312499999999,-0.001116605453630598
0.61109375,-0.0011172929601675902
0.6111562500000001,-0.0011183191342609144
0.6112187499999999,-0.0011196179511847315
0.61128125,-0.0011211691369284599
0.6113437500000001,-0.0011229464308318837
0.6114062499999999,-0.0011250151594563162
0.61146875,-0.0011272246894198368
0.61153125,-0.0011297202523159328
0.6115937499999999,-0.0011412006431734956
0.61165625,-0.0011441250692731941
0.61171875,-0.0011471487241377226
0.6117812499999999,-0.0011502507680060947
0.61184375,-0.0011536364374101216
0.61190625,-0.0011570129003192764
0.61196875,-0.0011603681365974228
0.61203125,-0.0011638010571886348
0.61209375,-0.001167173080784678
0.61215625,-0.0011706003824545896
0.61221875,-0.0011739273390892757
0.61228125,-0.0011772331743553355
0.61234375,-0.0011803353739248679
0.61240625,-0.0011833505260563926
0.61246875,-0.0011862174880433174
0.61253125,-0.0011889042174810516
0.61259375,-0.0011913790782730194
0.6126562499999999,-0.0011936145602138015
0.61271875,-0.0011955911980070233
0.61278125,-0.0011974164944623389
0.6128437499999999,-0.001198946551712765
0.61290625,-0.0012000370711943986
0.6129687500000001,-0.0012010162208578035
0.6130312499999999,-0.0012016563523515322
0.61309375,-0.001201961501436366
0.6131562500000001,-0.0012019415434632585
0.6132187499999999,-0.0012016631763002994
0.61328125,-0.0012010585848612754
0.6133437500000001,-0.0012001392501768127
0.6134062499999999,-0.001198981131771748
0.61346875,-0.0011974885885257525
0.61353125,-0.0011957158347462304
0.6135937499999999,-0.0011937205968165499
0.61365625,-0.001191482158073437
0.61371875,-0.0011890158199289735
0.61378125,-0.0011863099355327866
0.61384375,-0.0011834373225115824
0.61390625,-0.001180393886013431
0.61396875,-0.0011772146612704093
0.61403125,-0.001173904044559082
0.61409375,-0.00117051641821167
0.61415625,-0.001167102896633243
0.61421875,-0.0011636204099311764
0.61428125,-0.0011601334140221298
0.61434375,-0.0011566880305488025
0.61440625,-0.001153227607508911
0.61446875,-0.0011498742311231158
0.61453125,-0.001146628285546819
0.61459375,-0.0011434926706516135
0.6146562499999999,-0.0011404964928124345
0.61471875,-0.001137688346592669
0.6147812500000001,-0.0011262818908800432
0.6148437499999999,-0.0011239117025163003
0.61490625,-0.0011217456755224925
0.6149687500000001,-0.0011198177551792199
0.6150312499999999,-0.001118180352693135
0.61509375,-0.0011168475907968323
0.6151562500000001,-0.0011157091009898201
0.6152187499999999,-0.001114869255013931
0.61528125,-0.001114399641079733
0.6153437500000001,-0.0011141889809081346
0.6154062499999999,-0.0011143204292226316
0.61546875,-0.0011147525704821581
0.6155312500000001,-0.0011154452408027177
0.6155937499999999,-0.0011164739532182472
0.61565625,-0.0011177456850627737
0.61571875,-0.0011193197923428377
0.61578125,-0.0011211176764182734
0.61584375,-0.00112321838686473
0.61590625,-0.001125507656362601
0.61596875,-0.0011368007515816236
0.61603125,-0.001139556703273717
0.61609375,-0.0011424311989565727
0.61615625,-0.001145425028954844
0.61621875,-0.001148569064955418
0.61628125,-0.0011517905222963587
0.61634375,-0.0011550359463398663
0.61640625,-0.0011584823937916544
0.61646875,-0.001161898772181258
0.61653125,-0.0011652397309317442
0.61659375,-0.0011685671090980176
0.6166562499999999,-0.001171757754714925
0.61671875,-0.0011748480238539805
0.6167812500000001,-0.0011779940711901526
0.6168437499999999,-0.0011808940320201522
0.61690625,-0.0011835726754215459
0.6169687500000001,-0.0011860770807757548
0.6170312499999999,-0.0011884229395550394
0.61709375,-0.0011905864960345958
0.6171562500000001,-0.001192451739785716
0.6172187499999999,-0.001194080539321879
0.61728125,-0.0011953544094011892
0.6173437500000001,-0.0011962878773690289
0.6174062499999999,-0.0011970448577887927
0.61746875,-0.001197565357893754
0.61753125,-0.0011976844802427389
0.6175937499999999,-0.0011975282286783573
0.61765625,-0.0011969675813642833
0.61771875,-0.0011962129805591637
0.61778125,-0.0011952159440261623
0.61784375,-0.0011937546235381291
0.61790625,-0.0011920915641418783
0.61796875,-0.0011902038007839955
0.61803125,-0.0011880518692411468
0.61809375,-0.0011857275814574908
0.61815625,-0.0011831656488426046
0.61821875,-0.001180111906479625
0.61828125,-0.0011771023898649313
0.61834375,-0.0011741459639292295
0.61840625,-0.0011708041709379002
0.61846875,-0.0011673349616908857
0.61853125,-0.001163817842491005
0.61859375,-0.0011603209004024395
0.6186562499999999,-0.0011569054022854408
0.61871875,-0.0011534418079849895
0.6187812500000001,-0.0011499659081751212
0.6188437499999999,-0.0011463817291553768
0.61890625,-0.001142919805494802
0.6189687500000001,-0.0011397088461974486
0.6190312499999999,-0.001136763326346768
0.61909375,-0.0011338031006371124
0.6191562500000001,-0.001122244313968207
0.6192187499999999,-0.0011197599342009645
0.61928125,-0.0011173854137178502
0.6193437500000001,-0.001115340987756147
0.6194062499999999,-0.0011134068688465754
0.61946875,-0.001111870678812063
0.61953125,-0.0011105919683257748
0.6195937499999999,-0.001109544496718337
0.61965625,-0.001108886009153362
0.61971875,-0.0011085230207859842
0.61978125,-0.001108513184651605
0.61984375,-0.001108740793413887
0.61990625,-0.0011092076847098176
0.61996875,-0.0011099022598914376
0.62003125,-0.0011109881928895171
0.62009375,-0.001112422517412781
0.62015625,-0.0011141706675527052
0.62021875,-0.0011160772184128503
0.62028125,-0.0011182194885337587
0.62034375,-0.0011205386635804726
0.62040625,-0.0011318750034576552
0.62046875,-0.0011346527877708623
0.62053125,-0.0011376433148441029
0.62059375,-0.0011406295189442806
0.6206562499999999,-0.0011437671062436428
0.62071875,-0.0011471266749041586
0.6207812500000001,-0.0011503302453527708
0.6208437499999999,-0.0011535454325282413
0.62090625,-0.0011569228566277456
0.6209687500000001,-0.0011602918431629639
0.6210312499999999,-0.0011634695435811249
0.62109375,-0.0011666042861561698
0.6211562500000001,-0.0011696709821917006
0.6212187499999999,-0.0011726332812140305
0.62128125,-0.0011754466826774945
0.6213437500000001,-0.0011779901097805912
0.6214062499999999,-0.001180374015660457
0.62146875,-0.0011825803255452183
0.62153125,-0.0011844684884725065
0.62159375,-0.0011861023334801546
0.62165625,-0.0011875009953850046
0.62171875,-0.0011886623307616473
0.62178125,-0.001189517136065299
0.62184375,-0.0011900604648923396
0.62190625,-0.0011902612418318026
0.62196875,-0.0011902258267476318
0.62203125,-0.0011897910709480763
0.62209375,-0.0011891007813985
0.62215625,-0.0011881911488394736
0.62221875,-0.0011868580118258587
0.62228125,-0.00118523611347654
0.62234375,-0.0011834506101164044
0.62240625,-0.0011814346901094785
0.62246875,-0.0011790790044845234
0.62253125,-0.0011764693829564576
0.6225937500000001,-0.0011736940767750892
0.6226562499999999,-0.0011707778458870943
0.62271875,-0.001167668975183972
0.6227812500000001,-0.0011644033152784228
0.6228437499999999,-0.001161001405056844
0.62290625,-0.0011576197200227067
0.6229687500000001,-0.0011541194091665707
0.6230312499999999,-0.001150539712049481
0.62309375,-0.0011470447044168164
0.6231562500000001,-0.0011434971504125924
0.6232187499999999,-0.0011400239402269141
0.62328125,-0.0011366150065851843
0.6233437500000001,-0.0011332928333518955
0.6234062499999999,-0.0011301582499538276
0.62346875,-0.0011271570061241049
0.62353125,-0.001124296330896002
0.62359375,-0.0011128921091039107
0.62365625,-0.001110487499267232
0.62371875,-0.0011083217656493172
0.62378125,-0.0011063700039252305
0.62384375,-0.0011047302353294763
0.62390625,-0.0011033777489836555
0.62396875,-0.001102263349289978
0.62403125,-0.001101450940918569
0.62409375,-0.001101011977559463
0.62415625,-0.001100805240496161
0.62421875,-0.0011009111158244989
0.62428125,-0.0011013668083942468
0.62434375,-0.0011021538719238055
0.62440625,-0.001103190134208315
0.62446875,-0.0011044757624036339
0.62453125,-0.001106058034155158
0.6245937500000001,-0.0011079062702340353
0.6246562499999999,-0.0011100643784838216
0.62471875,-0.001112465927450429
0.6247812500000001,-0.0011237686825022603
0.6248437499999999,-0.0011264437246679693
0.62490625,-0.0011293390513910928
0.6249687500000001,-0.0011324188639705302
0.6250312499999999,-0.0011356554607694636
0.62509375,-0.001138938388269617
0.6251562500000001,-0.0011422578324529753
0.6252187499999999,-0.0011455861807133094
0.62528125,-0.0011489608667913098
0.6253437500000001,-0.0011523035064543163
0.6254062499999999,-0.0011557530124795823
0.62546875,-0.0011590820284329006
0.6255312500000001,-0.0011621337800356013
0.62559375,-0.0011651431937582113
0.62565625,-0.0011681072515987712
0.62571875,-0.0011708289801925231
0.62578125,-0.0011732932707383958
0.62584375,-0.0011755821354017815
0.62590625,-0.0011777513916378934
0.62596875,-0.0011795827436313633
0.62603125,-0.0011811095406748795
0.62609375,-0.0011823653279206814
0.62615625,-0.0011835191906160447
0.62621875,-0.0011842493726354208
0.62628125,-0.0011845910211242816
0.62634375,-0.0011847294363641903
0.62640625,-0.0011844427056897366
0.62646875,-0.0011839315512085502
0.62653125,-0.0011832629581058351
0.6265937500000001,-0.001182101944936953
0.6266562499999999,-0.0011807482108345535
0.62671875,-0.0011789962715534896
0.6267812500000001,-0.001176975856325646
0.6268437499999999,-0.0011747958705607409
0.62690625,-0.0011725864539223474
0.6269687500000001,-0.0011699789383082526
0.6270312499999999,-0.0011670507764999505
0.62709375,-0.0011640999433694676
0.6271562500000001,-0.0011610524721316628
0.6272187499999999,-0.0011578194625652682
0.62728125,-0.0011542751045705846
0.6273437500000001,-0.0011508538128643109
0.6274062499999999,-0.0011475635886213365
0.62746875,-0.001144056607867372
0.62753125,-0.0011405093497738605
0.62759375,-0.0011371250613080863
0.62765625,-0.0011339719566207107
0.62771875,-0.001130803553431009
0.62778125,-0.001127468569667528
0.62784375,-0.0011244660926130329
0.62790625,-0.001121747877783033
0.62796875,-0.0011103680323407833
0.62803125,-0.0011079960422849533
0.62809375,-0.001105832927876374
0.62815625,-0.0011038750442445705
0.62821875,-0.0011022226333745194
0.62828125,-0.0011008111922659325
0.62834375,-0.0010997131906981816
0.62840625,-0.0010990882760897325
0.62846875,-0.00109858250512751
0.62853125,-0.0010982853766182687
0.6285937500000001,-0.001098477554024313
0.6286562499999999,-0.0010989633597807968
0.62871875,-0.0010997004171066638
0.6287812500000001,-0.0011008023282318286
0.6288437499999999,-0.0011021979930899706
0.62890625,-0.001103747501402727
0.6289687500000001,-0.001105525136741295
0.6290312499999999,-0.0011077936289186213
0.62909375,-0.0011102026423845113
0.6291562500000001,-0.0011214604954759566
0.6292187499999999,-0.0011242728039413397
0.62928125,-0.001127305359558614
0.6293437500000001,-0.0011303684716033047
0.62940625,-0.001133445006172601
0.62946875,-0.001136909905471023
0.62953125,-0.001140387393507164
0.62959375,-0.0011438653346735883
0.62965625,-0.0011473420015110924
0.62971875,-0.0011508384067572541
0.62978125,-0.0011542597556080114
0.62984375,-0.001157676252616896
0.62990625,-0.0011608366230486666
0.62996875,-0.0011641946117875446
0.63003125,-0.0011671352408009206
0.63009375,-0.0011699389060863818
0.63015625,-0.0011726912103268983
0.63021875,-0.0011751706341115997
0.63028125,-0.0011774032733325168
0.63034375,-0.0011793786554967212
0.6304062500000001,-0.0011811316934203786
0.63046875,-0.0011826302399488842
0.63053125,-0.0011837668156602366
0.6305937500000001,-0.0011846862141040582
0.6306562499999999,-0.0011853545334435944
0.63071875,-0.001185549357767407
0.6307812500000001,-0.0011855048872693452
0.6308437499999999,-0.0011852766608212995
0.63090625,-0.0011844875592838255
0.6309687500000001,-0.0011836821703044564
0.6310312499999999,-0.0011824971207171908
0.63109375,-0.0011810510353270631
0.6311562500000001,-0.0011792274942735714
0.6312187499999999,-0.0011772631065043726
0.63128125,-0.0011750392559716494
0.6313437500000001,-0.0011726132794865896
0.63140625,-0.0011699590607302524
0.63146875,-0.0011671401178921792
0.63153125,-0.0011642615816860602
0.63159375,-0.0011611303144759555
0.63165625,-0.001157916965835476
0.63171875,-0.0011546012533889816
0.63178125,-0.0011513154887956567
0.63184375,-0.0011481105859118546
0.63190625,-0.0011448399332544545
0.63196875,-0.0011415194596120504
0.63203125,-0.00113829246328781
0.63209375,-0.0011351868296253509
0.63215625,-0.0011322447791765888
0.63221875,-0.0011293277008536384
0.63228125,-0.001126658705650846
0.63234375,-0.0011155183176347755
0.6324062500000001,-0.0011132608964272844
0.63246875,-0.001111134563739416
0.63253125,-0.0011093255638634641
0.6325937500000001,-0.0011078679677619108
0.6326562499999999,-0.0011065946360399315
0.63271875,-0.0011056725277999863
0.6327812500000001,-0.0011050488625984484
0.6328437499999999,-0.0011047036359836115
0.63290625,-0.0011046527236232007
0.6329687500000001,-0.0011049012088079624
0.6330312499999999,-0.0011055170520287705
0.63309375,-0.0011064392901783543
0.6331562500000001,-0.001107643203452649
0.6332187499999999,-0.0011090939552387685
0.63328125,-0.0011109100386463289
0.6333437500000001,-0.0011129647128952092
0.63340625,-0.0011152233331844646
0.63346875,-0.0011177619884481516
0.63353125,-0.0011293368871463788
0.63359375,-0.0011323133134547442
0.63365625,-0.0011354611520812408
0.63371875,-0.0011387943234160425
0.63378125,-0.001142283446343706
0.63384375,-0.001145848503196767
0.63390625,-0.0011494679890339532
0.63396875,-0.0011530864701214116
0.63403125,-0.0011567050874776164
0.63409375,-0.001160466980844821
0.63415625,-0.0011642487237833177
0.63421875,-0.0011678099809456222
0.63428125,-0.001171283054229838
0.63434375,-0.001174754939191891
0.6344062500000001,-0.0011779667315774678
0.63446875,-0.0011810678095165172
0.63453125,-0.00118403924038335
0.6345937500000001,-0.0011867372201295467
0.6346562499999999,-0.0011892367410949733
0.63471875,-0.0011915080438127668
0.6347812500000001,-0.0011934772963547724
0.6348437499999999,-0.0011951384161561218
0.63490625,-0.0011966221410604216
0.6349687500000001,-0.0011978841126175643
0.6350312499999999,-0.0011986366195379516
0.63509375,-0.0011991165823945216
0.6351562500000001,-0.001199389163721365
0.6352187499999999,-0.001199368214832519
0.63528125,-0.001198857831910427
0.6353437500000001,-0.0011981873804636778
0.63540625,-0.0011973046485009853
0.63546875,-0.0011960231250923437
0.6355312500000001,-0.0011945530679320082
0.63559375,-0.001192665546133953
0.63565625,-0.0011906701473044234
0.63571875,-0.0011886109872376316
0.63578125,-0.0011861450828910547
0.63584375,-0.0011833959733087707
0.63590625,-0.0011806517598331179
0.63596875,-0.0011779065312669812
0.63603125,-0.001174919424537152
0.63609375,-0.0011717827999295216
0.63615625,-0.0011688027001081625
0.63621875,-0.0011657396796388997
0.63628125,-0.0011625743314740422
0.63634375,-0.0011595075984130176
0.6364062500000001,-0.0011564882786608
0.63646875,-0.0011535712287709388
0.63653125,-0.0011508737910085054
0.6365937500000001,-0.0011482305551391153
0.6366562499999999,-0.0011455912893819087
0.63671875,-0.0011346455402733158
0.6367812500000001,-0.001132676712141456
0.6368437499999999,-0.0011307353190577185
0.63690625,-0.0011291576381581292
0.6369687500000001,-0.0011278865484073558
0.6370312499999999,-0.0011269254057961753
0.63709375,-0.0011262126794774896
0.6371562500000001,-0.0011257286699774965
0.63721875,-0.0011256267363609351
0.63728125,-0.0011257201943104533
0.6373437500000001,-0.001126168119017959
0.63740625,-0.0011270309236735554
0.63746875,-0.0011282969912068258
0.63753125,-0.0011296184967080208
0.63759375,-0.0011312115104701453
0.63765625,-0.0011332783702170113
0.63771875,-0.001135639919006129
0.63778125,-0.00113823490674278
0.63784375,-0.0011409808316569792
0.63790625,-0.0011526273787551
0.63796875,-0.0011559595967941677
0.63803125,-0.0011595433336713118
0.63809375,-0.0011629381382712856
0.63815625,-0.0011665808261906996
0.6382187500000001,-0.001170457473272657
0.63828125,-0.0011743014749626135
0.63834375,-0.0011782553697935738
0.6384062500000001,-0.0011823220243412924
0.63846875,-0.0011862210306441134
0.63853125,-0.0011900450654699635
0.6385937500000001,-0.0011940308767276198
0.6386562499999999,-0.001197961038542833
0.63871875,-0.001201488659665323
0.6387812500000001,-0.001205075569055053
0.6388437499999999,-0.0012084433518680382
0.63890625,-0.0012117142000880043
0.6389687500000001,-0.0012146888116956467
0.6390312499999999,-0.0012175260509597885
0.63909375,-0.0012199253264929821
0.6391562500000001,-0.0012220624720420126
0.63921875,-0.001224177155624756
0.63928125,-0.0012260576239160326
0.6393437500000001,-0.0012273702243886797
0.63940625,-0.0012284642659201317
0.63946875,-0.0012293526047678638
0.63953125,-0.0012300302439165467
0.63959375,-0.0012299802970224538
0.63965625,-0.0012299461126345224
0.63971875,-0.0012296796710920543
0.63978125,-0.0012290475433814063
0.63984375,-0.0012280036975106101
0.63990625,-0.0012267192108660063
0.63996875,-0.0012253020740015108
0.64003125,-0.0012235810288551696
0.64009375,-0.001221772920765224
0.64015625,-0.0012195588538615465
0.6402187500000001,-0.0012173337019455444
0.64028125,-0.001214979182308118
0.64034375,-0.0012124284480671266
0.6404062500000001,-0.0012097363174165543
0.64046875,-0.0012069898455764894
0.64053125,-0.0012042728196674235
0.6405937500000001,-0.0012015170086240867
0.6406562499999999,-0.001198735141871965
0.64071875,-0.0011960091809250228
0.6407812500000001,-0.001193365089462245
0.6408437499999999,-0.0011908811316732604
0.64090625,-0.0011884192054283371
0.6409687500000001,-0.0011861337652561421
0.6410312499999999,-0.001184020305423708
0.64109375,-0.0011733975651265771
0.6411562500000001,-0.0011716481176899107
0.64121875,-0.0011701885471529228
0.64128125,-0.0011690197101034694
0.6413437500000001,-0.001168077669423409
0.64140625,-0.0011674177162660226
0.64146875,-0.0011671345059709182
0.64153125,-0.0011670453739386216
0.64159375,-0.001167268128072857
0.64165625,-0.0011679311176846646
0.64171875,-0.0011687309001966462
0.64178125,-0.0011699525090519552
0.64184375,-0.0011715001327090996
0.64190625,-0.0011733651814180568
0.64196875,-0.0011754358706330542
0.64203125,-0.00117784105114499
0.64209375,-0.0011805135902851621
0.64215625,-0.0011835186718328894
0.6422187500000001,-0.0011867442887316115
0.64228125,-0.0011988629836168496
0.64234375,-0.0012024597724987207
0.6424062500000001,-0.0012061548920422188
0.64246875,-0.0012102252957080506
0.64253125,-0.0012143677695794775
0.6425937500000001,-0.001218552986876592
0.6426562499999999,-0.001222830269378694
0.64271875,-0.0012270780003016124
0.6427812500000001,-0.0012313735964995798
0.6428437499999999,-0.0012358056958730879
0.64290625,-0.0012400711812206866
0.6429687500000001,-0.0012443108140989811
0.6430312499999999,-0.0012485198224530258
0.64309375,-0.0012525223726694013
0.6431562500000001,-0.0012563792391312167
0.64321875,-0.0012601597398004538
0.64328125,-0.00126371346600479
0.6433437500000001,-0.0012670287214906484
0.64340625,-0.001270129648478474
0.64346875,-0.0012729857333835248
0.64353125,-0.0012756156649498251
0.64359375,-0.0012779048909792035
0.64365625,-0.0012799122428195087
0.64371875,-0.0012816754467443459
0.64378125,-0.0012831441771515018
0.64384375,-0.0012842364787963023
0.64390625,-0.00128512268038794
0.64396875,-0.0012856635614534595
0.64403125,-0.0012858444300813676
0.64409375,-0.001285727917404611
0.64415625,-0.001285374988264698
0.6442187500000001,-0.0012848350714568524
0.64428125,-0.001283852334896085
0.64434375,-0.0012826853748595102
0.6444062500000001,-0.0012813025283155144
0.64446875,-0.001279638303054248
0.64453125,-0.00127794338363868
0.6445937500000001,-0.0012760744824663606
0.6446562499999999,-0.0012739454920903392
0.64471875,-0.001271714825018977
0.6447812500000001,-0.001269403494263549
0.6448437499999999,-0.0012669437587294885
0.64490625,-0.0012645755115865964
0.6449687500000001,-0.0012622349723582782
0.64503125,-0.0012598679395765533
0.64509375,-0.0012575169849591838
0.6451562500000001,-0.0012551932556969514
0.64521875,-0.001253042565001472
0.64528125,-0.001251042858589027
0.6453437500000001,-0.0012491983054597755
0.64540625,-0.0012474649707029245
0.64546875,-0.0012373062237768934
0.6455312500000001,-0.0012359686728127123
0.64559375,-0.0012348261927209309
0.64565625,-0.0012341276945172508
0.64571875,-0.0012337495502662693
0.64578125,-0.001233540461401672
0.64584375,-0.0012336124988779062
0.64590625,-0.001233934395848263
0.64596875,-0.0012345893088895055
0.6460312500000001,-0.0012357677914725529
0.64609375,-0.001237234318626823
0.64615625,-0.001238850419042814
0.6462187500000001,-0.0012406873790223594
0.64628125,-0.0012429539080620333
0.64634375,-0.0012456295533366801
0.6464062500000001,-0.001248579788969445
0.64646875,-0.0012517405054181252
0.64653125,-0.0012550871535660507
0.6465937500000001,-0.00125873571793092
0.6466562499999999,-0.0012713671866886045
0.64671875,-0.0012753833223461686
0.6467812500000001,-0.0012795899932595278
0.6468437499999999,-0.001284157810405695
0.64690625,-0.0012886556405737604
0.6469687500000001,-0.0012931987967975123
0.64703125,-0.0012978643088384922
0.64709375,-0.0013026258250995737
0.6471562500000001,-0.001307414386445993
0.64721875,-0.0013121536934745104
0.64728125,-0.001316754063015818
0.6473437500000001,-0.0013213860412009393
0.64740625,-0.0013260391247634506
0.64746875,-0.0013303113006191136
0.64753125,-0.0013344367828380665
0.64759375,-0.0013387755070397578
0.64765625,-0.0013427373744335225
0.64771875,-0.0013463074884918491
0.64778125,-0.0013495737381138961
0.64784375,-0.0013527842342638263
0.64790625,-0.0013559017137760032
0.64796875,-0.001358467256973861
0.6480312500000001,-0.001360646076850075
0.64809375,-0.0013627541521475384
0.64815625,-0.0013647643573388435
0.6482187500000001,-0.00136603839438168
0.64828125,-0.0013670755433701776
0.64834375,-0.001367951633785336
0.6484062500000001,-0.001368485339284603
0.64846875,-0.0013686431676208921
0.64853125,-0.0013686360700592703
0.6485937500000001,-0.0013682997195808289
0.6486562499999999,-0.0013677918257669897
0.64871875,-0.0013669092022456364
0.6487812500000001,-0.0013658275047016555
0.6488437499999999,-0.0013645243795450401
0.64890625,-0.0013630008578444652
0.6489687500000001,-0.0013614240392035015
0.64903125,-0.001359766068092516
0.64909375,-0.0013579485937972036
0.6491562500000001,-0.0013558060453949528
0.64921875,-0.001353824579032742
0.64928125,-0.0013519416845751975
0.6493437500000001,-0.001350002690719665
0.64940625,-0.0013480266821367382
0.64946875,-0.001345902708699026
0.64953125,-0.001344007587102486
0.64959375,-0.0013422747560808551
0.64965625,-0.0013408128926813145
0.64971875,-0.0013393645458096431
0.64978125,-0.0013380665451278861
0.64984375,-0.0013283028918111284
0.64990625,-0.001327645522841217
0.64996875,-0.0013270427948570973
0.6500312500000001,-0.0013266683172321048
0.65009375,-0.0013266215669546083
0.65015625,-0.0013269407402342615
0.6502187500000001,-0.0013276357366151237
0.65028125,-0.001328471023580191
0.65034375,-0.0013296311487612789
0.6504062500000001,-0.0013312022201397988
0.65046875,-0.001333174514105015
0.65053125,-0.001335327018173002
0.6505937500000001,-0.0013377691864910612
0.6506562499999999,-0.0013406282052778468
0.65071875,-0.001343690672123657
0.6507812500000001,-0.001347097565393543
0.6508437499999999,-0.0013507414087787356
0.65090625,-0.0013545657514550113
0.6509687500000001,-0.0013675028145357926
0.65103125,-0.00137186563581973
0.65109375,-0.0013764293428928653
0.6511562500000001,-0.0013810825171509666
0.65121875,-0.0013858185623694674
0.65128125,-0.001390705547967469
0.6513437500000001,-0.0013956451068614928
0.65140625,-0.001400816988603032
0.65146875,-0.0014059658763792005
0.65153125,-0.0014110164366886169
0.65159375,-0.0014160362128516069
0.65165625,-0.0014209997373667571
0.65171875,-0.0014259288326513853
0.65178125,-0.0014307427259591665
0.65184375,-0.0014352884142833366
0.65190625,-0.001439742682036893
0.65196875,-0.0014442219817868418
0.6520312500000001,-0.001448343814398928
0.65209375,-0.0014521345417109754
0.65215625,-0.0014556485910420525
0.6522187500000001,-0.0014589458485080586
0.65228125,-0.0014620152221819227
0.65234375,-0.0014648019591399775
0.6524062500000001,-0.001467260116051361
0.65246875,-0.0014694245575165854
0.65253125,-0.0014713036732511842
0.6525937500000001,-0.0014727404125609855
0.6526562499999999,-0.0014739180117378792
0.65271875,-0.0014747736139627265
0.6527812500000001,-0.0014753419451087602
0.65284375,-0.0014756470867645921
0.65290625,-0.0014756224239133864
0.6529687500000001,-0.0014753865539552935
0.65303125,-0.001474837464201989
0.65309375,-0.0014739587234810225
0.6531562500000001,-0.0014729395505978793
0.65321875,-0.0014718153697082237
0.65328125,-0.0014704314125013052
0.6533437500000001,-0.0014688142078318756
0.65340625,-0.0014670299564454314
0.65346875,-0.0014652540216990306
0.65353125,-0.0014635468150602793
0.65359375,-0.0014615422323575322
0.65365625,-0.0014596609260289217
0.65371875,-0.0014576505240563309
0.65378125,-0.0014557445956958903
0.6538437500000001,-0.0014539425338438716
0.65390625,-0.0014522244966572173
0.65396875,-0.0014506455244880784
0.6540312500000001,-0.0014491104508913416
0.65409375,-0.0014478742995681915
0.65415625,-0.0014379940813259023
0.6542187500000001,-0.0014370987823704995
0.65428125,-0.0014364178989389464
0.65434375,-0.0014359946416611646
0.6544062500000001,-0.0014359289581218349
0.65446875,-0.0014362251103711976
0.65453125,-0.001436732833286672
0.6545937500000001,-0.0014372559697635318
0.6546562499999999,-0.0014381589759611957
0.65471875,-0.0014396079686808116
0.6547812500000001,-0.001441465442131945
0.65484375,-0.0014434080793229581
0.65490625,-0.001445664410868061
0.6549687500000001,-0.0014483019517333162
0.65503125,-0.00145126424245956
0.65509375,-0.0014544937944596936
0.6551562500000001,-0.0014578616750391543
0.65521875,-0.0014614817848450645
0.65528125,-0.0014653281477613606
0.6553437500000001,-0.001478360453859573
0.65540625,-0.001482792101109201
0.65546875,-0.0014872876394237122
0.6555312500000001,-0.0014918913168028014
0.65559375,-0.001496745266481414
0.65565625,-0.0015015237944644988
0.65571875,-0.0015064996496635397
0.65578125,-0.001511543872583898
0.6558437500000001,-0.0015165366523316182
0.65590625,-0.0015216061454642604
0.65596875,-0.0015263863527323895
0.6560312500000001,-0.001531226479578346
0.65609375,-0.0015361482232708057
0.65615625,-0.0015406040122828424
0.6562187500000001,-0.0015449750286413155
0.65628125,-0.0015494437798904415
0.65634375,-0.0015535133378178356
0.6564062500000001,-0.0015572780636802508
0.65646875,-0.001560920054797521
0.65653125,-0.001564488787006546
0.6565937500000001,-0.0015678287594543538
0.6566562499999999,-0.0015702913783359473
0.65671875,-0.001572506363478915
0.6567812500000001,-0.001574957850763864
0.65684375,-0.0015770403604917493
0.65690625,-0.0015786329540412591
0.6569687500000001,-0.001579976323169613
0.65703125,-0.0015807490292581994
0.65709375,-0.0015815310462817256
0.6571562500000001,-0.0015820364389468322
0.65721875,-0.0015821686966377702
0.65728125,-0.0015820526198565554
0.6573437500000001,-0.0015815859850749348
0.65740625,-0.0015808668607307785
0.65746875,-0.0015801199364883778
0.65753125,-0.0015789709914663108
0.65759375,-0.00157788264583697
0.65765625,-0.0015765481359303057
0.65771875,-0.0015748469820369704
0.65778125,-0.001573085359933113
0.6578437500000001,-0.0015716518767556753
0.65790625,-0.0015703560583167353
0.65796875,-0.0015684836713886208
0.6580312500000001,-0.001566292264231689
0.65809375,-0.0015646870603076568
0.65815625,-0.001563365188468474
0.6582187500000001,-0.0015619764425852944
0.65828125,-0.0015604499628892599
0.65834375,-0.0015591585087411791
0.6584062500000001,-0.0015583627614309953
0.65846875,-0.0015577777129210796
0.65853125,-0.0015484244644627665
0.6585937500000001,-0.0015478872175739844
0.6586562499999999,-0.0015476601329730277
0.65871875,-0.0015479654617697042
0.6587812500000001,-0.0015486194054781105
0.65884375,-0.0015495012701285948
0.65890625,-0.0015507387958057228
0.6589687500000001,-0.001552254768705949
0.65903125,-0.001554134780462707
0.65909375,-0.001556397591498504
0.6591562500000001,-0.0015588789014164273
0.65921875,-0.0015617901012238283
0.65928125,-0.001564871041415422
0.6593437500000001,-0.0015683676555028059
0.65940625,-0.001572281251771765
0.65946875,-0.001576447663407532
0.65953125,-0.0015809083073403118
0.65959375,-0.0015856641800586074
0.65965625,-0.0015993474539525848
0.65971875,-0.0016044238460082572
0.65978125,-0.001609773271561754
0.6598437500000001,-0.0016153393499707958
0.65990625,-0.001621292248762507
0.65996875,-0.0016272254773636863
0.6600312500000001,-0.0016330929576606201
0.66009375,-0.0016389555765635722
0.66015625,-0.0016447067473765176
0.6602187500000001,-0.0016505322661709565
0.66028125,-0.001656504545065246
0.66034375,-0.0016620924631752798
0.6604062500000001,-0.0016676336814636095
0.66046875,-0.0016728280591593592
0.66053125,-0.0016778097137960801
0.6605937500000001,-0.001682825475383648
0.66065625,-0.001687861352594272
0.66071875,-0.0016924038203114389
0.6607812500000001,-0.001696767491928458
0.66084375,-0.0017007953956641175
0.66090625,-0.0017047151658717286
0.6609687500000001,-0.001708372039863626
0.66103125,-0.001711730644198467
0.66109375,-0.0017148114492890332
0.6611562500000001,-0.0017176465476414493
0.66121875,-0.0017201219267484746
0.66128125,-0.0017226075165670263
0.6613437500000001,-0.0017248615462144845
0.66140625,-0.0017266243793082892
0.66146875,-0.001728263329544899
0.66153125,-0.0017296837016037014
0.66159375,-0.0017310565671943834
0.6616562500000001,-0.0017321284493397038
0.66171875,-0.0017331578101128509
0.66178125,-0.0017340155333271934
0.6618437500000001,-0.0017347632582946082
0.66190625,-0.0017354612074357567
0.66196875,-0.001736185080757291
0.6620312500000001,-0.00173686864408229
0.66209375,-0.0017375505802974256
0.66215625,-0.0017382103406879124
0.6622187500000001,-0.001739098491155333
0.66228125,-0.0017400542475996261
0.66234375,-0.001741251129302901
0.6624062500000001,-0.0017424631512567568
0.66246875,-0.0017439449542815122
0.66253125,-0.0017457423512459158
0.6625937500000001,-0.0017477706249515584
0.66265625,-0.0017501481540336539
0.66271875,-0.0017528454868676463
0.6627812500000001,-0.0017559628809750705
0.66284375,-0.0017506710899715672
0.66290625,-0.001754489284115049
0.6629687500000001,-0.0017587358914385454
0.66303125,-0.0017636059903194251
0.66309375,-0.0017689228899595427
0.6631562500000001,-0.0017745759678021167
0.66321875,-0.0017807630743123387
0.66328125,-0.0017874870825057287
0.6633437500000001,-0.0017947042834597499
0.66340625,-0.0018024879106401381
0.66346875,-0.001810776760468924
0.66353125,-0.0018196030896662496
0.66359375,-0.0018289219639599508
0.6636562500000001,-0.0018386999040168744
0.66371875,-0.0018489869933770997
0.66378125,-0.0018597463783115165
0.6638437500000001,-0.0018709664519583752
0.66390625,-0.0018826754027923137
0.66396875,-0.0019036758495441786
0.6640312500000001,-0.0019161386129259023
0.66409375,-0.0019289779952879615
0.66415625,-0.0019423008527606478
0.6642187500000001,-0.0019558707361237992
0.66428125,-0.0019697427312329874
0.66434375,-0.0019840079318098613
0.6644062500000001,-0.0019984479495698815
0.66446875,-0.002013019781638814
0.66453125,-0.0020277360540577882
0.6645937500000001,-0.0020428284268063646
0.66465625,-0.0020579513873922595
0.66471875,-0.0020731460520708456
0.6647812500000001,-0.002088423821796942
0.66484375,-0.002103643444643477
0.66490625,-0.002118839999895511
0.6649687500000001,-0.0021343252733885265
0.66503125,-0.0021495743968151793
0.66509375,-0.0021648353249445196
0.6651562500000001,-0.0021798063061181927
0.66521875,-0.0021947884798866335
0.66528125,-0.002209740893304557
0.6653437500000001,-0.0022245708235603123
0.66540625,-0.002239029834711137
0.66546875,-0.0022536690883005472
0.6655312500000001,-0.002268020405147869
0.66559375,-0.002282127952728641
0.6656562500000001,-0.002296142400755541
0.66571875,-0.0023100378052688386
0.66578125,-0.002323558545725607
0.6658437500000001,-0.002337058051046087
0.66590625,-0.002350496488534498
0.66596875,-0.0023637169604127095
0.6660312500000001,-0.002376999576738037
0.66609375,-0.0023899072546241518
0.66615625,-0.0024029519816728684
0.6662187500000001,-0.002415805261502535
0.66628125,-0.002428464896151089
0.66634375,-0.0024410874987643993
0.6664062500000001,-0.0024539261800395895
0.66646875,-0.0024668191493047165
0.66653125,-0.0024795748361428616
0.6665937500000001,-0.0024924065922336813
0.66665625,-0.0025052040224697036
0.66671875,-0.0025180415375751497
0.6667812500000001,-0.0025313313011293415
0.66684375,-0.002544901107975478
0.66690625,-0.00255808261909804
0.6669687500000001,-0.0025714634083090493
0.66703125,-0.002585452941775382
0.66709375,-0.002599668550692838
0.6671562500000001,-0.002605272678117998
0.66721875,-0.0026197282108780945
0.66728125,-0.002634503587571127
0.6673437500000001,-0.002649345830627814
0.66740625,-0.0026646652238119795
0.66746875,-0.002680569945533201
0.66753125,-0.002696487570015643
0.66759375,-0.0027126226050908087
0.6676562500000001,-0.0027288263129102847
0.66771875,-0.0027457832238970414
0.66778125,-0.0027628369806615427
0.6678437500000001,-0.0027798148884374263
0.66790625,-0.002797207492028997
0.66796875,-0.0028150678992228118
0.6680312500000001,-0.002833154105646274
0.66809375,-0.002851239992262139
0.66815625,-0.002869403033661816
0.6682187500000001,-0.0028875217528286923
0.66828125,-0.0029145998921683014
0.66834375,-0.002933224977983803
0.6684062500000001,-0.0029518265441586256
0.6684687500000001,-0.0029701516324096844
0.66853125,-0.0029886982425648967
0.6685937500000001,-0.00300719494350285
0.66865625,-0.0030252040460105045
0.66871875,-0.003043289415913697
0.6687812500000001,-0.0030612055595484466
0.66884375,-0.003078605151356939
0.66890625,-0.0030959740301064465
0.6689687500000001,-0.0031129637988791814
0.66903125,-0.003129537705105462
0.66909375,-0.003145789426706125
0.6691562500000001,-0.003161655432942251
0.66921875,-0.0031767682751576154
0.66928125,-0.0031916503940466745
0.6693437500000001,-0.0032057123088186923
0.66940625,-0.00321936941751913
0.6694687500000001,-0.003232550825904734
0.66953125,-0.003244743053292698
0.66959375,-0.0032565152743723458
0.6696562500000001,-0.0032675916944399364
0.66971875,-0.003277553839396957
0.66978125,-0.0032871554610527376
0.6698437500000001,-0.0032960755460310076
0.66990625,-0.003304284465766305
0.66996875,-0.003311437624456931
0.6700312500000001,-0.0033183275329017325
0.67009375,-0.0033262255025606202
0.67015625,-0.003335800485282925
0.6702187500000001,-0.003346719297320555
0.67028125,-0.0033585905440469133
0.67034375,-0.0033713880088456494
0.6704062500000001,-0.0033850952141881163
0.6704687500000001,-0.0033991912656106127
0.67053125,-0.0034138920915147974
0.6705937500000001,-0.0034290960417566463
0.67065625,-0.0034443688312851273
0.67071875,-0.003459504870332586
0.6707812500000001,-0.003474681919282352
0.67084375,-0.003489608447558412
0.67090625,-0.003504219750527532
0.6709687500000001,-0.0035182886345431763
0.67103125,-0.003531760915987031
0.67109375,-0.003544452928356423
0.6711562500000001,-0.0035563765327366187
0.67121875,-0.003567469674313789
0.67128125,-0.0035772660637648224
0.6713437500000001,-0.003585915983242524
0.67140625,-0.003593329299910228
0.6714687500000001,-0.003590568931710225
0.67153125,-0.003594988386493886
0.67159375,-0.0035978435690882937
0.6716562500000001,-0.003598824829493516
0.67171875,-0.0035979931831422035
0.67178125,-0.0035953831238020317
0.6718437500000001,-0.0035904969539100606
0.67190625,-0.0035833630515202386
0.67196875,-0.003574081896995901
0.6720312500000001,-0.003562420497099539
0.67209375,-0.003548243948592822
0.67215625,-0.0035314108527243343
0.6722187500000001,-0.003511938553054511
0.67228125,-0.003489544542499959
0.67234375,-0.003464209688803885
0.6724062500000001,-0.0034358022585318504
0.6724687500000001,-0.003404325812284739
0.67253125,-0.0033783372894030383
0.6725937500000001,-0.003340284878976474
0.67265625,-0.0032987001305673086
0.67271875,-0.0032535082780216495
0.6727812500000001,-0.003204672180412621
0.67284375,-0.003152128533677939
0.67290625,-0.003095650490743257
0.6729687500000001,-0.0030352835318548377
0.67303125,-0.002970803023203933
0.67309375,-0.002902064012360206
0.6731562500000001,-0.0028291267968295897
0.67321875,-0.002752002009793336
0.67328125,-0.0026703698228906503
0.6733437500000001,-0.0025842353705363696
0.67340625,-0.002493547914729999
0.6734687500000001,-0.002398030724488881
0.67353125,-0.002297920711532675
0.67359375,-0.0021930867802825438
0.6736562500000001,-0.0020833209137813558
0.67371875,-0.0019686703456056887
0.67378125,-0.001849131504519208
0.6738437500000001,-0.0017244730736137581
0.67390625,-0.0015947700997107905
0.67396875,-0.0014599064402242012
0.6740312500000001,-0.0013200709726866044
0.67409375,-0.0011750550284359285
0.67415625,-0.0010247255823006007
0.6742187500000001,-0.0008691937644766667
0.67428125,-0.0007084849391006398
0.67434375,-0.0005424938845014216
0.6744062500000001,-0.0003714403179933823
0.6744687500000001,-0.0001951102338229871
0.67453125,-0.000013518714338300875
0.6745937500000001,0.00017334245841985063
0.67465625,0.0003654893885063626
0.67471875,0.0005627152619994968
0.6747812500000001,0.0007650177900868638
0.67484375,0.0009725822017236929
0.67490625,0.001185182633967885
0.6749687500000001,0.001402672801689403
0.67503125,0.0016253848270125215
0.67509375,0.0018530209999819691
0.6751562500000001,0.002085584474566554
0.67521875,0.0023230015723580966
0.67528125,0.0025652652083322514
0.6753437500000001,0.0028122051183312735
0.67540625,0.003063835002523302
0.6754687500000001,0.003320376440156564
0.6755312500000001,0.0035813249164028116
0.67559375,0.0038464438138428314
0.6756562500000001,0.004116367073654786
0.67571875,0.004390758861424704
0.67578125,0.004677982227414404
0.6758437500000001,0.004960662136918717
0.67590625,0.005247464128857113
0.67596875,0.005538448515839914
0.6760312500000001,0.005833537848956516
0.67609375,0.006132515858144935
0.67615625,0.006435329090561243
0.6762187500000001,0.006741704219482031
0.6762812500000001,0.007051893265189527
0.67634375,0.007365898880977564
0.6764062500000001,0.0076833633077715985
0.6764687500000001,0.008004265430466298
0.67653125,0.008328712525328005
0.6765937500000001,0.008656303355538478
0.67665625,0.008987166452753062
0.67671875,0.009321293584025059
0.6767812500000001,0.009649657849165466
0.67684375,0.009989947975619029
0.67690625,0.010332916337710746
0.6769687500000001,0.010678765191834763
0.67703125,0.011027634750280499
0.67709375,0.011379116328398886
0.6771562500000001,0.01173319645152518
0.67721875,0.012089587934272145
0.6772812500000001,0.012448378371133106
0.6773437500000001,0.01280993732855809
0.67740625,0.013173553629726026
0.6774687500000001,0.013539317357528335
0.67753125,0.013907467730748524
0.67759375,0.014277321401462983
0.6776562500000001,0.014648830099036503
0.67771875,0.015022338806034624
0.67778125,0.01539747110554504
0.6778437500000001,0.015773796664812517
0.67790625,0.016152092082261593
0.67796875,0.016531391716656185
0.6780312500000001,0.016911513068891826
0.67809375,0.01729338591719609
0.67815625,0.017675810777065454
0.6782187500000001,0.018058316058278845
0.6782812500000001,0.01844190238084839
0.67834375,0.018825788403439486
0.6784062500000001,0.01920972947042604
0.6784687500000001,0.01959357552933455
0.67853125,0.019977177183530204
0.6785937500000001,0.020360562106738977
0.67865625,0.020743380970061426
0.67871875,0.021124986513734373
0.6787812500000001,0.021506036673638707
0.67884375,0.021885374437369598
0.67890625,0.02226350295474047
0.6789687500000001,0.022639713222514263
0.67903125,0.023013829676680336
0.67909375,0.023386013334520145
0.6791562500000001,0.023755625385731338
0.67921875,0.024122497806590065
0.6792812500000001,0.024486260190244635
0.6793437500000001,0.02484671893560081
0.67940625,0.025203676681289033
0.6794687500000001,0.025557021611801678
0.67953125,0.0259058596830187
0.67959375,0.026250462453079507
0.6796562500000001,0.026590559961203825
0.67971875,0.026925292043962296
0.67978125,0.0272548664158785
0.6798437500000001,0.0275788521115905
0.67990625,0.02789700771423534
0.67996875,0.028208760344888256
0.6800312500000001,0.028518661825385885
0.68009375,0.028854390800847923
0.68015625,0.029226784056932575
0.6802187500000001,0.029614951371401604
0.6802812500000001,0.03002451736758449
0.68034375,0.0304522229330271
0.6804062500000001,0.030894874908624567
0.68046875,0.03134974483435332
0.68053125,0.03181315434123308
0.6805937500000001,0.03228211453138949
0.68065625,0.03275400587382693
0.68071875,0.03322559489110563
0.6807812500000001,0.03369368067846365
0.68084375,0.03415538987900664
0.68090625,0.03459887563382805
0.6809687500000001,0.035039275814006676
0.68103125,0.03546447357082691
0.68109375,0.03587170943310697
0.6811562500000001,0.036258364696999446
0.68121875,0.03662169054094046
0.6812812500000001,0.03695861500004469
0.68134375,0.03726651160913451
0.68140625,0.037543024034176906
0.6814687500000001,0.03778549683157641
0.68153125,0.037991186249962616
0.68159375,0.03815754682936473
0.6816562500000001,0.038282066377090945
0.68171875,0.03836262678126007
0.68178125,0.03839632763895273
0.6818437500000001,0.03838133440176006
0.6819062499999999,0.0383150109383196
0.68196875,0.03819540824275339
0.6820312500000001,0.03802024421746017
0.6820937499999999,0.03778741520891332
0.68215625,0.037494788276825564
0.6822187500000001,0.0371403593656926
0.68228125,0.03672244035465144
0.68234375,0.03623887691647837
0.6824062500000001,0.03568805188502999
0.68246875,0.03506828440895163
0.68253125,0.034377997869316945
0.6825937500000001,0.03361544849231718
0.68265625,0.03277899304702003
0.68271875,0.0318676178411309
0.68278125,0.030879754630852962
0.68284375,0.02981420500586654
0.68290625,0.02866992201257182
0.68296875,0.027445501391203164
0.68303125,0.02614046135993442
0.68309375,0.024753627944392148
0.68315625,0.023284035294826144
0.68321875,0.021731344876614073
0.6832812500000001,0.02009470559512186
0.68334375,0.018373730746960165
0.68340625,0.016568222749635597
0.6834687500000001,0.014677568720958878
0.6835312499999999,0.0127017383648112
0.68359375,0.010640696386108928
0.6836562500000001,0.008494482344060986
0.6837187499999999,0.006263330998038802
0.68378125,0.003947298316628739
0.6838437500000001,0.0015468911012226222
0.6839062499999999,-0.0009372647684294938
0.68396875,-0.003504675025280443
0.6840312500000001,-0.006154759851590516
0.68409375,-0.008886516835695607
0.68415625,-0.01169892206672507
0.6842187500000001,-0.014582280657714608
0.68428125,-0.01755298931244123
0.68434375,-0.02060084338531698
0.68440625,-0.023724703693834587
0.68446875,-0.02692297201838527
0.68453125,-0.030193732160723574
0.68459375,-0.03353581670453573
0.68465625,-0.03694728806752608
0.68471875,-0.04042622962870246
0.68478125,-0.04397072860662703
0.68484375,-0.04757868816748437
0.68490625,-0.051248067817122545
0.68496875,-0.05497669496924834
0.68503125,-0.0587622863010597
0.6850937500000001,-0.06260258580196806
0.6851562499999999,-0.06649516557505429
0.68521875,-0.07043757390685952
0.6852812500000001,-0.074427321479962
0.6853437499999999,-0.07846199481531906
0.68540625,-0.08253904155252677
0.6854687500000001,-0.08665559117454757
0.6855312499999999,-0.0908092161974192
0.68559375,-0.0949973605998328
0.6856562500000001,-0.09921703766260867
0.6857187499999999,-0.10346555409235153
0.68578125,-0.10774056641530627
0.68584375,-0.11203900829831931
0.6859062499999999,-0.11635806141552792
0.68596875,-0.1207041663308131
0.68603125,-0.12505656879403182
0.68609375,-0.129421463917118
0.68615625,-0.13379632117088663
0.68621875,-0.1381780930254606
0.68628125,-0.14256400917946993
0.68634375,-0.14695159461501114
0.68640625,-0.151338279628629
0.68646875,-0.1557214092006091
0.68653125,-0.1600980705495613
0.6865937499999999,-0.16446575140632372
0.68665625,-0.16882189780625925
0.68671875,-0.17316419115018092
0.6867812499999999,-0.17748993386046558
0.68684375,-0.18179674373345475
0.68690625,-0.1860824318901906
0.6869687499999999,-0.19034449221263527
0.68703125,-0.19458048090029728
0.6870937500000001,-0.19878842022609033
0.6871562499999999,-0.20296597562533408
0.68721875,-0.2071024078969218
0.6872812500000001,-0.21121252557635795
0.6873437499999999,-0.21528551109627772
0.68740625,-0.2193200402665153
0.68746875,-0.2233144484813266
0.6875312499999999,-0.2272667254232967
0.68759375,-0.2311746790656358
0.68765625,-0.23503671062581483
0.6877187499999999,-0.23885111673203535
0.68778125,-0.24261653739841987
0.68784375,-0.24633152043393702
0.6879062499999999,-0.24999445106214227
0.68796875,-0.25360427912005595
0.68803125,-0.25715983667839004
0.68809375,-0.26065969030031816
0.68815625,-0.2641026852679255
0.6882187499999999,-0.2674879409948961
0.68828125,-0.27081468568868416
0.68834375,-0.2740818172796184
0.6884062499999999,-0.2772886113314965
0.68846875,-0.2804344590648667
0.68853125,-0.2835185564820688
0.6885937499999999,-0.28654037246698527
0.68865625,-0.289499492283064
0.68871875,-0.29239542203145524
0.6887812499999999,-0.29522782708935774
0.68884375,-0.2979963970705352
0.6889062499999999,-0.3007009262113127
0.6889687499999999,-0.3033412044928324
0.68903125,-0.3059172681092808
0.68909375,-0.30842902518386384
0.6891562499999999,-0.3108764540013734
0.68921875,-0.3132597066571801
0.68928125,-0.3155789277182879
0.6893437499999999,-0.31783428928235813
0.68940625,-0.320026075154106
0.68946875,-0.3221546457841664
0.6895312499999999,-0.32422036241059476
0.68959375,-0.32622349459630856
0.6896562499999999,-0.3281557037894341
0.6897187499999999,-0.3300353526480157
0.68978125,-0.3318540918850307
0.6898437499999999,-0.3336124049265309
0.6899062499999999,-0.3353109469734427
0.68996875,-0.3369503892427053
0.6900312500000001,-0.3385389424337443
0.6900937500000001,-0.34009258463444947
0.69015625,-0.3416055681519446
0.6902187500000001,-0.3430743697288359
0.6902812500000001,-0.34449586626599915
0.69034375,-0.3458674335100821
0.6904062500000001,-0.34718692258533723
0.69046875,-0.3484525225718863
0.69053125,-0.349662968301887
0.6905937500000001,-0.3508173541527414
0.69065625,-0.35191516274599266
0.69071875,-0.3529561025675495
0.6907812500000001,-0.35394031664305003
0.69084375,-0.3548682454853343
0.69090625,-0.35574049643505323
0.6909687500000001,-0.35655801000206455
0.69103125,-0.3573218975860291
0.6910937500000001,-0.358033522378743
0.6911562500000001,-0.35869433515953936
0.69121875,-0.3593059836497449
0.6912812500000001,-0.35987028048740927
0.69134375,-0.3603891055799957
0.69140625,-0.3608644092669634
0.6914687500000001,-0.36129824133405475
0.69153125,-0.36169275317309835
0.69159375,-0.36205006195999806
0.6916562500000001,-0.3623723506578706
0.69171875,-0.36266176836505515
0.69178125,-0.3629205072453623
0.6918437500000001,-0.36315072550468036
0.69190625,-0.3633454505208787
0.69196875,-0.3635249533144346
0.6920312500000001,-0.36368215209528715
0.69209375,-0.36381902420453105
0.69215625,-0.36393746525826587
0.6922187500000001,-0.3640392295944016
0.69228125,-0.3641260134004617
0.69234375,-0.3641994299658214
0.6924062500000001,-0.3642609426921517
0.69246875,-0.36431186969741775
0.69253125,-0.36435339653017057
0.6925937500000001,-0.36438655088171235
0.69265625,-0.3644122031103988
0.69271875,-0.3644310337395766
0.69278125,-0.36444352517651557
0.69284375,-0.36444995563574434
0.6929062500000001,-0.36445035131078274
0.69296875,-0.36444447700525284
0.69303125,-0.3644318654105986
0.6930937500000001,-0.3644117500774674
0.69315625,-0.3643829874904525
0.69321875,-0.36434412724917226
0.6932812500000001,-0.3642933503510479
0.69334375,-0.36422838324013496
0.69340625,-0.36414645893891906
0.6934687500000001,-0.36404435618413433
0.6935312499999999,-0.3639182984475335
0.69359375,-0.36375434438129733
0.6936562500000001,-0.363556326776956
0.6937187499999999,-0.3633183533323055
0.69378125,-0.363033626912503
0.6938437500000001,-0.3626944705037791
0.69390625,-0.3622921280400033
0.69396875,-0.3618166589266155
0.6940312500000001,-0.3612568093414177
0.69409375,-0.3605998343550876
0.69415625,-0.3598313606876512
0.6942187500000001,-0.35893511033231695
0.69428125,-0.35789275099487117
0.69434375,-0.3566835702526629
0.69440625,-0.35528418116472293
0.69446875,-0.35366818129965305
0.69453125,-0.35180564509701595
0.69459375,-0.3496628693532521
0.69465625,-0.347201724911252
0.69471875,-0.34437888542075734
0.69478125,-0.3411453472421685
0.69484375,-0.3374456596682359
0.6949062500000001,-0.33321668719750747
0.69496875,-0.3283864106216598
0.69503125,-0.3228731630788247
0.6950937500000001,-0.316583620571009
0.6951562499999999,-0.3094115518893443
0.69521875,-0.3012348310305202
0.6952812500000001,-0.2919139371671126
0.6953437499999999,-0.2812884403044772
0.69540625,-0.26917398910655704
0.6954687500000001,-0.25535808046563835
0.6955312499999999,-0.2395953581484757
0.69559375,-0.22160175451915515
0.6956562500000001,-0.2010570065299049
0.6957187499999999,-0.17755946010001702
0.69578125,-0.15067165276380756
0.69584375,-0.11987181505627018
0.69590625,-0.08454878877043448
0.69596875,-0.043983857272213225
0.69603125,0.002670719813631761
0.69609375,0.05641598318515895
0.69615625,0.1184386842223597
0.69621875,0.19015313612881157
0.69628125,0.27324763648961187
0.69634375,0.3697473399051219
0.69640625,0.48208928989341887
0.69646875,0.6132198978464407
0.69653125,0.7667203561632236
0.6965937499999999,0.9469628886636082
0.69665625,1.1593144203189125
0.69671875,1.4104085157636106
0.6967812499999999,1.7084938568093595
0.69684375,2.063929315979313
0.6969062500000001,2.4898422870395374
0.6969687499999999,3.003093876924133
0.69703125,3.625664906666106
0.6970937500000001,4.386473303466504
0.6971562499999999,5.3217507752165165
0.69721875,6.450789231753143
0.6972812500000001,7.505172534602314
0.6973437499999999,6.308115825188872
0.69740625,1.590137058106162
0.69746875,-0.03219997499696568
0.6975312499999999,-0.1626271703464874
0.69759375,-0.12123471127243918
0.69765625,-0.08321016093252243
0.6977187499999999,-0.058344208346152476
0.69778125,-0.04232010054359853
0.69784375,-0.03168864665301709
0.69790625,-0.024383595311366107
0.69796875,-0.019198549045328948
0.69803125,-0.015411853105581446
0.69809375,-0.012577337878480442
0.69815625,-0.010409809525948971
0.6982187499999999,-0.00872117156795018
0.69828125,-0.007384053258286302
0.69834375,-0.006309973736697911
0.6984062499999999,-0.005445056116572437
0.69846875,-0.004726021376939218
0.69853125,-0.0041282729147507965
0.6985937499999999,-0.0036267584917925103
0.69865625,-0.003202455006929479
0.69871875,-0.002840726978216115
0.6987812499999999,-0.002530196708991195
0.69884375,-0.0022619024488365947
0.69890625,-0.002028730760326094
0.6989687499999999,-0.001833699502641616
0.69903125,-0.0016547843947514102
0.69909375,-0.0014969112367828057
0.6991562499999999,-0.0013569986123294763
0.69921875,-0.0012324886180322772
0.69928125,-0.0011212614808412587
0.6993437499999999,-0.0010215408107206443
0.69940625,-0.000931830556392016
0.69946875,-0.0008593648949969457
0.6995312499999999,-0.0007861096171430374
0.69959375,-0.0007196085489446898
0.6996562499999999,-0.0006590752277756271
0.69971875,-0.0006038305136658426
0.69978125,-0.0005532877329787272
0.6998437499999999,-0.0005069401631149501
0.69990625,-0.0004726077334297646
0.69996875,-0.0004334075953396722
0.7000312500000001,-0.00039714982765465755
0.7000937500000001,-0.0003635549221581882
0.70015625,-0.00033244508973899825
0.7002187500000001,-0.0003035846400235886
0.7002812500000001,-0.00027676470896050536
0.70034375,-0.0002598387368502692
0.7004062500000001,-0.00023659432089631833
0.70046875,-0.00021489065853717634
0.70053125,-0.00019459540167851376
0.7005937500000001,-0.0001755894402449383
0.70065625,-0.0001577658554838754
0.7007187500000001,-0.00014882150148026952
0.7007812500000001,-0.00013311553249968522
0.70084375,-0.00011833009144090963
0.7009062500000001,-0.00010439424103015747
0.7009687500000001,-0.00009124301220555927
0.70103125,-0.00007881775297914949
0.7010937500000001,-0.00007462540385319921
0.7011562500000001,-0.00006352802730370797
0.70121875,-0.00005300982736161322
0.7012812500000001,-0.000043030003208524
0.70134375,-0.00003355117541598776
0.70140625,-0.000024539018260420137
0.7014687500000001,-0.000023302886950155727
0.70153125,-0.00001516363755145151
0.70159375,-7.404215171038127e-6


==> data/dataIForceDistribt0114SqueezeE100D41G160c0045YE105103DoubleAtTEST.csv <==
0.29840625,-7.404208655427327e-6
0.29846874999999995,-0.000015163626997870885
0.29853125,-0.00002330286013507024
0.29859375,-0.000024538988667133568
0.29865624999999996,-0.000033551132189879415
0.29871875,-0.000043029962791361296
0.29878125,-0.000053009782266757014
0.29884374999999996,-0.00006352798210689944
0.29890625,-0.00007462538027422452
0.29896875,-0.00007881768336866995
0.29903124999999997,-0.00009124293240142547
0.29909375,-0.00010439409823961026
0.29915625,-0.0001183299954829753
0.29921875,-0.00013311532221872818
0.29928125,-0.00014882135474938182
0.29934375,-0.0001577656329744199
0.29940625,-0.00017558919397188725
0.29946874999999995,-0.00019459514330386684
0.29953125,-0.0002148904441558536
0.29959375,-0.00023659401558491158
0.29965624999999996,-0.00025983842501337527
0.29971875,-0.0002767643069260883
0.29978125,-0.0003035843671017982
0.29984374999999996,-0.000332444637245019
0.29990625,-0.0003635542584542309
0.29996875,-0.00039714909264895135
0.30003124999999997,-0.0004334071633639046
0.30009375,-0.0004726071237795425
0.30015625,-0.0005069395213753461
0.30021875,-0.0005532876092019382
0.30028125,-0.0006038293180809076
0.30034375,-0.0006590737547668162
0.30040625,-0.0007196074174514183
0.30046874999999995,-0.000786108430950132
0.30053125,-0.0008593642494798944
0.30059375,-0.0009318298322557182
0.30065624999999996,-0.001021539240174466
0.30071875,-0.0011212599965695254
0.30078125,-0.0012324866536813574
0.30084374999999997,-0.00135699560378099
0.30090625,-0.001496909608636945
0.30096875,-0.0016547803679929935
0.30103125,-0.00183369495597366
0.30109375,-0.00202872917688728
0.30115625,-0.002261898182415331
0.30121875,-0.002530190321038465
0.30128125,-0.0028407210125982107
0.30134375,-0.0032024461066504787
0.30140625,-0.003626750462534342
0.30146874999999995,-0.004128263139542152
0.30153125000000003,-0.00472600818892399
0.30159375,-0.005445043580285383
0.30165624999999996,-0.006309952239566515
0.30171875,-0.007384029141865734
0.30178125,-0.008721141044507056
0.30184374999999997,-0.010409764238013179
0.30190625,-0.012577307579377908
0.30196875,-0.015411796009841095
0.30203125,-0.019198468957625395
0.30209375,-0.024383512918000172
0.30215625,-0.031688479942617594
0.30221875,-0.0423198505183847
0.30228125,-0.05834387520216435
0.30234375,-0.08320968833177714
0.30240625,-0.12123391461992619
0.30246874999999995,-0.16262689840305983
0.30253125000000003,-0.03220738549813534
0.30259375,1.5900856053117982
0.30265624999999996,6.308059669271358
0.30271875000000004,7.505173203210313
0.30278125,6.4508109312429465
0.30284374999999997,5.321767383947159
0.30290625,4.386486803389781
0.30296875,3.625672255131377
0.30303125,3.0031045185040037
0.30309375,2.489847651772855
0.30315625,2.0639380417468676
0.30321875,1.7084993049433614
0.30328125,1.4104112391648218
0.30334375,1.1593175035631023
0.30340625,0.9469654576704616
0.30346874999999995,0.7667228522278932
0.30353125000000003,0.6132218532736271
0.30359375,0.4820907126613709
0.30365624999999996,0.3697490027545393
0.30371875,0.2732494312170882
0.30378125,0.19015449737844783
0.30384374999999997,0.11843973606915345
0.30390625,0.05641664527465691
0.30396875,0.0026716673009146708
0.30403125,-0.04398286090306902
0.30409375,-0.08454827803961926
0.30415625,-0.11987155297479592
0.30421875,-0.15067130446024884
0.30428125,-0.17755906207952238
0.30434375,-0.2010567218113758
0.30440625,-0.22160140322865732
0.30446874999999995,-0.23959511815140683
0.30453125000000003,-0.255357896833338
0.30459375,-0.26917380305169386
0.30465624999999996,-0.28128824971328836
0.30471875,-0.29191375889851323
0.30478125,-0.3012347263184458
0.30484374999999997,-0.3094114651305442
0.30490625,-0.31658362495766307
0.30496875,-0.32287305827910656
0.30503125,-0.3283862811089446
0.30509375,-0.33321654945886403
0.30515625,-0.3374456381486196
0.30521875,-0.34114535274722957
0.30528125,-0.34437883099556343
0.30534375,-0.3472016619820767
0.30540625,-0.3496628437418725
0.30546874999999996,-0.3518056067282888
0.30553125000000003,-0.3536681307336761
0.30559375,-0.35528416609981206
0.30565624999999996,-0.35668356359217424
0.30571875,-0.3578927424079735
0.30578125,-0.35893509519775596
0.30584374999999997,-0.3598313398349981
0.30590625,-0.36059982602335955
0.30596875,-0.3612568055599087
0.30603125,-0.36181666709740834
0.30609375,-0.36229214148285627
0.30615625,-0.36269448379337965
0.30621875,-0.3630336311734241
0.30628125,-0.3633183444543341
0.30634375,-0.3635563291658551
0.30640625,-0.36375434548250235
0.30646874999999996,-0.36391830475612497
0.30653125000000003,-0.3640443563962916
0.30659375,-0.364146440294177
0.30665624999999996,-0.36422835644884366
0.30671875000000004,-0.364293343210225
0.30678125,-0.3643441295447293
0.30684374999999997,-0.36438298160114047
0.30690625,-0.3644117434522381
0.30696875,-0.36443187409253286
0.30703125,-0.36444448060180124
0.30709375,-0.36445034724209324
0.30715625,-0.3644499617557101
0.30721875,-0.3644435393201941
0.30728125,-0.3644310441005737
0.30734375,-0.3644122083000802
0.30740625,-0.3643865502424045
0.30746874999999996,-0.3643533900801239
0.30753125000000003,-0.3643118655321185
0.30759375,-0.36426094474496473
0.30765624999999996,-0.36419944005383853
0.30771875,-0.36412601972999625
0.30778125,-0.36403921983685855
0.30784374999999997,-0.36393745565876656
0.30790625,-0.36381903292284246
0.30796875,-0.3636821572338727
0.30803125,-0.3635249471980136
0.30809375,-0.3633454433520662
0.30815625,-0.36315072471198306
0.30821875,-0.36292050494744693
0.30828125,-0.3626617617822835
0.30834375,-0.3623723395606001
0.30840625,-0.36205006503071235
0.30846874999999996,-0.36169275991988303
0.30853125000000003,-0.361298254100708
0.30859375,-0.36086440168648387
0.30865624999999997,-0.3603890962573949
0.30871875,-0.3598702864572483
0.30878125,-0.3593059935760868
0.30884375,-0.35869433069738876
0.30890625,-0.3580335202734811
0.30896875,-0.3573219148996545
0.30903125,-0.3565580181101118
0.30909375,-0.3557405066075008
0.30915625,-0.3548682512702054
0.30921875,-0.3539403425440327
0.30928125,-0.3529561135424901
0.30934375000000003,-0.3519151635728115
0.30940625,-0.35081738471165447
0.30946874999999996,-0.3496629858356701
0.30953125000000004,-0.3484525193118544
0.30959375,-0.3471869047422585
0.30965624999999997,-0.3458674525447226
0.30971875,-0.34449589199693076
0.30978125,-0.34307439242240223
0.30984375,-0.34160558408852604
0.30990625,-0.3400925747837376
0.30996875,-0.3385389806664398
0.31003125,-0.33695042901756567
0.31009375,-0.33531095161634517
0.31015625,-0.33361239491044314
0.31021875,-0.33185409188171283
0.31028125,-0.330035412665198
0.31034375000000003,-0.3281557678983441
0.31040625,-0.3262235005452795
0.31046874999999996,-0.3242203291909248
0.31053125000000004,-0.32215467635997364
0.31059375,-0.32002613060559115
0.31065624999999997,-0.3178343254465548
0.31071875,-0.3155789492733426
0.31078125,-0.31325973927734296
0.31084375,-0.310876489744932
0.31090625,-0.30842904946960875
0.31096875,-0.30591732520423653
0.31103125,-0.30334128509833025
0.31109375,-0.3007009558441137
0.31115625,-0.2979964284982516
0.31121875,-0.29522785855235434
0.31128125,-0.29239546717434844
0.31134375000000003,-0.28949954178033194
0.31140625,-0.28654044018355085
0.31146874999999996,-0.283518588928256
0.31153125000000004,-0.28043448504120694
0.31159375,-0.27728870040118125
0.31165624999999997,-0.2740818744061394
0.31171875,-0.27081472541667023
0.31178125,-0.26748804393426573
0.31184375,-0.26410269723984364
0.31190625,-0.2606596245888806
0.31196875,-0.257159843379764
0.31203125,-0.2536044442930069
0.31209375,-0.24999459750134093
0.31215625,-0.2463315449435735
0.31221875,-0.24261660197373258
0.31228125,-0.2388511589579751
0.31234375000000003,-0.2350366771816924
0.31240625,-0.23117468380333284
0.31246874999999996,-0.22726677689621536
0.31253125000000004,-0.22331464647535176
0.31259375,-0.21932019580051787
0.31265624999999997,-0.21528560730257834
0.31271875000000005,-0.2112125604677582
0.31278125,-0.2071024009817482
0.31284375,-0.2029660481162187
0.31290625,-0.19878842562461185
0.31296875,-0.19458051676422625
0.31303125,-0.19034447865835571
0.31309375,-0.18608252791031474
0.31315625,-0.1817969440272616
0.31321875,-0.1774900603842988
0.31328125,-0.17316426856541245
0.31334375000000003,-0.16882200435252842
0.31340625,-0.1644657510125629
0.31346874999999996,-0.1600980272578535
0.31353125000000004,-0.1557213921450057
0.31359375,-0.1513384407216968
0.31365624999999997,-0.14695179238925266
0.31371875,-0.14256409814690757
0.31378125,-0.13817803646020443
0.31384375,-0.1337962993814426
0.31390625,-0.129421600209814
0.31396875,-0.12505666999237094
0.31403125,-0.12070424593966723
0.31409375,-0.11635819207395962
0.31415625,-0.1120390319045226
0.31421875,-0.10774062435263235
0.31428125,-0.10346571549552909
0.31434375000000003,-0.09921704540085471
0.31440625,-0.09499734179597517
0.31446874999999996,-0.0908093164636228
0.31453125000000004,-0.08665566062104288
0.31459375,-0.08253904165285322
0.31465624999999997,-0.07846210119168245
0.31471875,-0.07442744393431266
0.31478125,-0.07043763627573585
0.31484375,-0.0664952125471149
0.31490625,-0.0626026505823253
0.31496875,-0.05876237809830559
0.31503125,-0.054976770576418296
0.31509375,-0.051248143492741476
0.31515625,-0.047578746753290074
0.31521875,-0.04397075802161058
0.31528125,-0.040426285332375744
0.31534375000000003,-0.03694735759446087
0.31540625,-0.033535920763627436
0.31546874999999996,-0.030193838360032657
0.31553125000000004,-0.026922878180514906
0.31559375,-0.023724719775484696
0.31565624999999997,-0.02060094306695441
0.31571875,-0.01755303436937905
0.31578125,-0.01458236937474798
0.31584375,-0.01169895077453241
0.31590625,-0.008886502580325278
0.31596875,-0.006154797676675969
0.31603125,-0.0035047916008299485
0.31609375,-0.0009373152861046063
0.31615625,0.001546904332122595
0.31621875,0.003947254193534561
0.31628125,0.0062632400168970565
0.31634375000000003,0.00849447427353163
0.31640625,0.010640683072006107
0.31646874999999997,0.012701708701499448
0.31653125000000004,0.01467750945786922
0.31659375,0.016568138234775542
0.31665625,0.018373772840017066
0.31671875000000005,0.02009468951181831
0.31678125,0.021731274859786626
0.31684375,0.023284015370932054
0.31690625,0.024753508058301454
0.31696875,0.026140438348820544
0.31703125,0.027445596456351196
0.31709375,0.028669873378087823
0.31715625000000003,0.02981423987768106
0.31721875,0.030879770122347355
0.31728125,0.031867613189493826
0.31734375000000004,0.03277902823146028
0.31740625,0.03361533493048327
0.31746874999999997,0.034377943807790384
0.31753125000000004,0.035068346799084354
0.31759375,0.0356881136876723
0.31765625,0.03623887825579103
0.31771875,0.03672236591038125
0.31778125,0.03714035756742437
0.31784375,0.03749470872008781
0.31790625,0.03778734019855515
0.31796875,0.0380202417237793
0.31803125,0.03819545414457004
0.31809375,0.03831509531192795
0.31815625000000003,0.0383813257279674
0.31821875,0.03839637899835502
0.31828125,0.03836252808667831
0.31834375000000004,0.03828211000015433
0.31840625,0.03815750518668065
0.31846874999999997,0.03799114911101045
0.31853125000000004,0.03778553175322022
0.31859375,0.03754317149282417
0.31865625,0.037266644202527566
0.31871875,0.03695856599405076
0.31878125,0.03662159543355176
0.31884375,0.03625842383940689
0.31890625,0.035871785461437655
0.31896875,0.03546445336440254
0.31903125,0.03503924205707917
0.31909375,0.03459897646815466
0.31915625000000003,0.03415527266285186
0.31921875,0.03369355576206762
0.31928125,0.033225508761917946
0.31934375000000004,0.032754092225448145
0.31940625,0.03228230313349907
0.31946874999999997,0.03181315593135914
0.31953125000000004,0.031349703540477586
0.31959375,0.030895043280037754
0.31965625,0.030452264972165938
0.31971875,0.03002450873950524
0.31978125,0.029614932598971716
0.31984375,0.029226736864048156
0.31990625,0.02885440259835398
0.31996875,0.02851865787199001
0.32003125,0.02820876319021115
0.32009375,0.027896901975605695
0.32015625000000003,0.02757883195219092
0.32021875,0.02725485500874486
0.32028125,0.02692527386023516
0.32034375000000004,0.02659039141456282
0.32040625,0.026250510574071517
0.32046874999999997,0.02590591697127051
0.32053125000000005,0.025556904662599078
0.32059375,0.025203783257365414
0.32065625,0.024846808738177184
0.32071875,0.024486274279582054
0.32078125,0.024122460104508553
0.32084375,0.02375563293287067
0.32090625,0.02338606270587007
0.32096875,0.023014004146994893
0.32103125,0.022639710788803585
0.32109375,0.02226343700678568
0.32115625000000003,0.021885420917320875
0.32121875,0.021505911069301997
0.32128125,0.021125119947906362
0.32134375000000004,0.020743285240577947
0.32140625,0.02036061513056797
0.32146874999999997,0.019977326573257098
0.32153125000000005,0.01959362311188101
0.32159375,0.019209701224532166
0.32165625,0.018825749795996577
0.32171875,0.018441955764683382
0.32178125,0.018058498610445728
0.32184375,0.017675546161682598
0.32190625,0.017293263969369088
0.32196875,0.01691181592554311
0.32203125,0.01653135564906391
0.32209375,0.01615202980685254
0.32215625000000003,0.015773984228509147
0.32221875,0.015397362262638964
0.32228125,0.015022304720329366
0.32234375000000004,0.014648948081979668
0.32240625,0.01427737988544367
0.32246874999999997,0.013907539028968213
0.32253125000000005,0.013539398016836152
0.32259375,0.013173381022370895
0.32265625,0.012809793737744268
0.32271875000000005,0.012448538978004381
0.32278125,0.012089615074442617
0.32284375,0.01173309640415468
0.32290625,0.011379085658497962
0.32296875,0.011027670377273341
0.32303125,0.010678938801043647
0.32309375,0.010332978510778495
0.32315625000000003,0.009989868513872596
0.32321875,0.009649691619407832
0.32328125,0.00932127532439192
0.32334375000000004,0.008987197705603356
0.32340625,0.008656291709001951
0.32346874999999997,0.008328631973567827
0.32353125000000005,0.008004302687011106
0.32359375,0.007683371305161321
0.32365625,0.007365920273833537
0.32371875,0.007052025217700625
0.32378125,0.006741762929809075
0.32384375,0.0064352046925079814
0.32390625,0.006132431659716456
0.32396875,0.00583351584485739
0.32403125,0.0055385344176970275
0.32409375,0.005247560615600222
0.32415625000000003,0.004960665976969064
0.32421875,0.004677928217629135
0.32428125,0.004390661067690121
0.32434375000000004,0.00411644123350019
0.32440625,0.003846593215864405
0.32446875,0.003581181964056615
0.32453125000000005,0.0033202790725412323
0.32459375,0.003063949365426838
0.32465625,0.0028122533593656074
0.32471875,0.002565259936574138
0.32478125,0.0023230238286209293
0.32484375,0.0020856017268121585
0.32490625,0.0018530510720810578
0.32496875000000003,0.0016254226420058249
0.32503125,0.0014027612347493612
0.32509375,0.0011851167824372677
0.32515625000000004,0.0009725271879795772
0.32521875,0.0007650305447146066
0.32528125,0.0005626609470733568
0.32534375000000004,0.00036544509225761024
0.32540625,0.00017341138063206585
0.32546875,-0.000013424450996696313
0.32553125000000005,-0.0001950430933793379
0.32559375,-0.00037143501811046087
0.32565625,-0.0005425961403646984
0.32571875,-0.0007085212163818744
0.32578125,-0.0008692190648491305
0.32584375,-0.0010246959237479036
0.32590625,-0.0011749671326786726
0.32596875000000003,-0.0013200494501225124
0.32603125,-0.0014599738527087958
0.32609375,-0.0015947630108142374
0.32615625000000004,-0.0017244551366050187
0.32621875,-0.0018490879605106425
0.32628125,-0.001968706556760874
0.32634375000000004,-0.0020833627514743047
0.32640625,-0.0021931046653963504
0.32646875,-0.0022979957047353783
0.32653125000000005,-0.002398094455555333
0.32659375,-0.002493469524550984
0.32665625,-0.002584192922121531
0.32671875000000006,-0.002670338316288684
0.32678125,-0.002751980683617955
0.32684375,-0.002829208965477975
0.32690625,-0.002902098661050262
0.32696875000000003,-0.0029707440866334756
0.32703125,-0.0030352341753281387
0.32709375,-0.003095659703200637
0.32715625000000004,-0.003152116276166267
0.32721875,-0.0032047031733279246
0.32728125,-0.0032535205027907077
0.32734375000000004,-0.003298662511417652
0.32740625,-0.0033402392131480357
0.32746875,-0.0033783494134429215
0.32753125000000005,-0.0034043469238442398
0.32759375,-0.0034358479405775105
0.32765625,-0.003464198302130253
0.32771875,-0.003489504353332465
0.32778125,-0.0035118753720697338
0.32784375,-0.0035314155587820584
0.32790625,-0.00354823403927286
0.32796875000000003,-0.0035624410360524106
0.32803125,-0.0035741430877710423
0.32809375,-0.00358344392548611
0.32815625000000004,-0.003590457530780522
0.32821875,-0.0035952885635423537
0.32828125,-0.003598050725644175
0.32834375000000005,-0.003598845515295074
0.32840625,-0.0035977829376573345
0.32846875,-0.003594976725246349
0.32853125000000005,-0.0035905288352301445
0.32859375,-0.0035933129496784205
0.32865625,-0.0035859355500982293
0.32871875,-0.0035772488412205705
0.32878125,-0.003567370975075382
0.32884375,-0.0035564164485915317
0.32890625,-0.0035444976385052007
0.32896875000000003,-0.0035317358562408085
0.32903125,-0.0035182487802846163
0.32909375,-0.003504151497281005
0.32915625000000004,-0.0034895749138717513
0.32921875,-0.003474644490515544
0.32928125,-0.003459487463799732
0.32934375000000005,-0.0034442339737667804
0.32940625,-0.00342902192387462
0.32946875,-0.003413989149056773
0.32953125000000005,-0.0033992804963667855
0.32959375,-0.003385038829775866
0.32965625,-0.0033714166495106834
0.32971875,-0.0033585717970394946
0.32978125,-0.003346662157629604
0.32984375,-0.003335855903401741
0.32990625,-0.0033263151247625855
0.32996875000000003,-0.00331822399277365
0.33003125,-0.003311431160899464
0.33009375,-0.0033041656301419364
0.33015625000000004,-0.003296129327872127
0.33021875,-0.003287321803399579
0.33028125,-0.0032777751224013496
0.33034375000000005,-0.0032674836340079727
0.33040625,-0.00325648232644718
0.33046875,-0.003244790615022447
0.33053125000000005,-0.003232427591016329
0.33059375,-0.003219423625485912
0.33065625,-0.00320580771800294
0.33071875,-0.0031916030512369187
0.33078125,-0.003176847975426861
0.33084375,-0.00316157331479619
0.33090625,-0.0031458160567441606
0.33096875000000003,-0.003129620545636702
0.33103125,-0.0031130103030359013
0.33109375,-0.003096030244557735
0.33115625000000004,-0.003078721163366077
0.33121875,-0.003061127478748815
0.33128125,-0.0030432840964567665
0.33134375000000005,-0.003025234038458391
0.33140625,-0.003007013506451689
0.33146875,-0.002988671075537741
0.33153125000000006,-0.002970232469335199
0.33159375,-0.0029517460439120596
0.33165625,-0.0029332481415559886
0.33171875,-0.0029147721517363556
0.33178125,-0.002887596520827332
0.33184375,-0.0028692731952357775
0.33190625,-0.002851066336494068
0.33196875000000003,-0.0028330070832968124
0.33203125,-0.0028151209975939423
0.33209375,-0.002797432860922794
0.33215625000000004,-0.0027799630138299752
0.33221875,-0.0027627313600490644
0.33228125000000003,-0.002745745909230532
0.33234375000000005,-0.0027290123842065306
0.33240625,-0.0027125369350032152
0.33246875,-0.002696341194205476
0.33253125000000006,-0.0026804450309687866
0.33259375,-0.002664829280403333
0.33265625,-0.002649490372045024
0.33271875000000006,-0.002634429780855263
0.33278125000000003,-0.0026196363756117724
0.33284375,-0.0026051008830104416
0.33290625,-0.002599570490821948
0.33296875000000004,-0.0025855266304498636
0.33303125,-0.002571703661970265
0.33309375,-0.0025580818275110495
0.33315625000000004,-0.002544644819222064
0.33321875,-0.002531374207548426
0.33328125000000003,-0.0025182447899078364
0.33334375000000005,-0.002505236323409127
0.33340625,-0.0024923267245165193
0.33346875,-0.0024794973410188492
0.33353125000000006,-0.0024667178568726356
0.33359375,-0.002453970385144527
0.33365625,-0.002441231009022521
0.33371875,-0.0024284749976911657
0.33378125000000003,-0.0024156853825447744
0.33384375,-0.002402838538641705
0.33390625,-0.002389918742198016
0.33396875000000004,-0.0023769066683807516
0.33403125,-0.002363783147049686
0.33409375,-0.002350538822604248
0.33415625000000004,-0.002337160504274849
0.33421875,-0.0023236357010665842
0.33428125000000003,-0.002309957467664714
0.33434375000000005,-0.002296120022041742
0.33440625,-0.0022821225318853944
0.33446875,-0.002267960486320081
0.33453125000000006,-0.002253639341655067
0.33459375,-0.002239160730330425
0.33465625,-0.002224529369127759
0.33471875,-0.0022097601988295135
0.33478125000000003,-0.002194859141164157
0.33484375,-0.002179844088857519
0.33490625,-0.0021647284400498346
0.33496875000000004,-0.0021495338454676216
0.33503125,-0.0021342773511079938
0.33509375,-0.0021189818866484134
0.33515625000000004,-0.002103672290044434
0.33521875,-0.0020883743429007395
0.33528125000000003,-0.0020731154834456866
0.33534375000000005,-0.002057922023201514
0.33540625,-0.0020428217131152893
0.33546875,-0.0020278469267458465
0.33553125000000006,-0.002013026359158121
0.33559375,-0.001998390466115746
0.33565625,-0.001983970379760197
0.33571875,-0.001969793935104436
0.33578125000000003,-0.0019558927549249983
0.33584375,-0.0019422937366315035
0.33590625,-0.0019290249473555149
0.33596875000000004,-0.0019161130351068173
0.33603125,-0.0019035829989814401
0.33609375,-0.001882706747993873
0.33615625000000005,-0.0018710185194858592
0.33621875,-0.0018597767090011708
0.33628125000000003,-0.0018489973890643274
0.33634375000000005,-0.0018387020793708686
0.33640625,-0.0018288935327689382
0.33646875,-0.0018195900855660918
0.33653125000000006,-0.0018107958442368927
0.33659375,-0.0018025178397298586
0.33665625,-0.0017947595781538372
0.33671875000000007,-0.0017875114409183351
0.33678125000000003,-0.0017807816333816895
0.33684375,-0.0017745555294251952
0.33690625,-0.0017688275681595478
0.33696875000000004,-0.001763585106205362
0.33703125,-0.0017588140300659055
0.33709375,-0.0017545011595134913
0.33715625000000005,-0.0017506227702883542
0.33721875,-0.001755917124618686
0.33728125000000003,-0.0017528516762334578
0.33734375000000005,-0.0017501532970261025
0.33740625,-0.0017477932835868182
0.33746875,-0.0017457448325981506
0.33753125000000006,-0.0017439787717782596
0.33759375,-0.0017424613163302127
0.33765625,-0.001741163741854873
0.33771875,-0.0017400547900759955
0.33778125000000003,-0.0017390973812682897
0.33784375,-0.0017382612114363594
0.33790625,-0.0017375139619345836
0.33796875000000004,-0.0017368237275758314
0.33803125,-0.001736160645818302
0.33809375,-0.0017354880974306541
0.33815625000000005,-0.0017347778062170582
0.33821875,-0.0017340051699948067
0.33828125000000003,-0.0017331376217656902
0.33834375000000005,-0.0017321558323625252
0.33840625,-0.0017310358490712219
0.33846875,-0.0017297445889036256
0.33853125000000006,-0.0017282758987880176
0.33859375,-0.0017266060738641564
0.33865625,-0.0017247203070016315
0.33871875,-0.0017226031454076474
0.33878125000000003,-0.0017202500925187492
0.33884375,-0.0017176465297104038
0.33890625,-0.0017147968215401876
0.33896875000000004,-0.0017116866482274895
0.33903125,-0.0017083182949151343
0.33909375,-0.0017046984820223154
0.33915625000000005,-0.0017008263432530535
0.33921875,-0.001696713326407251
0.33928125000000003,-0.0016923585592734103
0.33934375000000006,-0.0016877850646868642
0.33940625,-0.001682992895669977
0.33946875,-0.0016780032314351045
0.33953125000000006,-0.0016728318554952992
0.33959375,-0.001667492353239458
0.33965625,-0.001662006931522103
0.33971875,-0.0016563894936728607
0.33978125000000003,-0.0016506645242969908
0.33984375,-0.001644847358925311
0.33990625,-0.0016389591035863016
0.33996875000000004,-0.0016330198085001135
0.34003125,-0.001627068650124519
0.34009375000000003,-0.0016212007036446041
0.34015625000000005,-0.0016154649496417373
0.34021875,-0.0016098905426067955
0.34028125,-0.0016044932765149206
0.34034375000000006,-0.0015993058551152933
0.34040625,-0.001585595381904989
0.34046875,-0.0015808890909333323
0.34053125000000006,-0.001576459015937573
0.34059375000000003,-0.0015723084369772822
0.34065625,-0.0015684598797337107
0.34071875,-0.001564925539880399
0.34078125000000004,-0.0015617203307870947
0.34084375,-0.0015588452535292008
0.34090625,-0.0015563004090947685
0.34096875000000004,-0.0015540995039020344
0.34103125,-0.0015522395190755017
0.34109375000000003,-0.0015507155284284757
0.34115625000000005,-0.001549529471644745
0.34121875,-0.001548662173165044
0.34128125,-0.0015481088733568932
0.34134375000000006,-0.0015478593075623215
0.34140625,-0.0015478974120553823
0.34146875,-0.001548210900299135
0.34153125,-0.0015575242391863142
0.34159375000000003,-0.0015583200774333256
0.34165625,-0.0015593248286101952
0.34171875,-0.001560513843527317
0.34178125000000004,-0.0015618617432729132
0.34184375,-0.0015633368734756514
0.34190625,-0.001564916455398746
0.34196875000000004,-0.001566569367003473
0.34203125,-0.0015682666267438916
0.34209375,-0.0015699775322285947
0.34215625000000005,-0.0015716794813230295
0.34221875,-0.0015733536365443723
0.34228125,-0.001574952254144224
0.34234375000000006,-0.001576450097824006
0.34240625,-0.0015778188905671287
0.34246875,-0.001579040797234199
0.34253125,-0.0015800889316069378
0.34259375000000003,-0.0015809430029165017
0.34265625,-0.001581576556170472
0.34271875,-0.0015819739747730543
0.34278125000000004,-0.001582117405408312
0.34284375,-0.001581993198563364
0.34290624999999997,-0.0015815879272323974
0.34296875000000004,-0.0015808900553103689
0.34303125,-0.0015798896319389744
0.34309375,-0.0015785862741249657
0.34315625000000005,-0.001576971565372537
0.34321875,-0.001575051727850607
0.34328125,-0.0015728262787841618
0.34334375,-0.0015702982903274543
0.34340625,-0.0015674757925550342
0.34346875,-0.0015643712012185784
0.34353125,-0.001560994991946979
0.34359375000000003,-0.0015573645853521056
0.34365625,-0.0015534945006553669
0.34371875,-0.0015494048056393095
0.34378125000000004,-0.001545112376531016
0.34384375,-0.001540645011163022
0.34390624999999997,-0.001536023543596221
0.34396875000000005,-0.0015312752568452381
0.34403125,-0.0015264210596094008
0.34409375,-0.0015214949156824864
0.34415625,-0.0015165204530471488
0.34421875,-0.001511527576497279
0.34428125,-0.001506546280337473
0.34434375,-0.001501598071772553
0.34440625,-0.0014967194168128695
0.34446875,-0.001491930188618873
0.34453125,-0.0014872628687367107
0.34459375000000003,-0.0014827428981258883
0.34465625,-0.0014783904626613359
0.34471874999999996,-0.0014654748943806195
0.34478125000000004,-0.0014615416298732753
0.34484375,-0.0014578374908402608
0.34490624999999997,-0.0014543865721973054
0.34496875,-0.0014512037531188016
0.34503125,-0.0014483054289897296
0.34509375,-0.0014456977208833072
0.34515625,-0.0014433941283605173
0.34521875,-0.0014413971369412887
0.34528125,-0.001439712450472433
0.34534375,-0.0014383414536781047
0.34540625,-0.0014372841983790463
0.34546875,-0.0014365343168657868
0.34553124999999996,-0.001436086926413005
0.34559375000000003,-0.0014359333210492708
0.34565625,-0.001436058888197922
0.34571874999999996,-0.0014364554405496277
0.34578125000000004,-0.001437103412707058
0.34584375,-0.0014379868257761719
0.34590624999999997,-0.0014478448577347758
0.34596875,-0.001449141321089753
0.34603125,-0.0014506107948965008
0.34609375,-0.0014522220774864647
0.34615625,-0.0014539549441204003
0.34621875,-0.0014557802257364472
0.34628125,-0.0014576698048621717
0.34634374999999995,-0.0014595990525992086
0.34640625,-0.0014615354205604891
0.34646875,-0.001463451976698782
0.34653124999999996,-0.0014653171677532217
0.34659375000000003,-0.001467109961247881
0.34665625,-0.0014687987100713285
0.34671874999999996,-0.0014703541157746747
0.34678125,-0.0014717569077890014
0.34684375,-0.0014729767258564452
0.34690624999999997,-0.001473996307480241
0.34696875,-0.0014747932271395592
0.34703125,-0.001475342596682916
0.34709375,-0.0014756359683323894
0.34715625,-0.0014756500491356073
0.34721875,-0.0014753774934545827
0.34728125,-0.0014748066665166981
0.34734374999999995,-0.001473924128996662
0.34740625,-0.0014727324443206957
0.34746875,-0.0014712240917620356
0.34753124999999996,-0.00146939799326945
0.34759375,-0.0014672548945642572
0.34765625,-0.0014648027516256101
0.34771874999999997,-0.0014620494954385999
0.34778125,-0.0014589980051903373
0.34784375,-0.0014556694757487665
0.34790625,-0.0014520704738265888
0.34796875,-0.0014482241870152346
0.34803125,-0.0014441446480933096
0.34809375,-0.0014398503972539722
0.34815624999999994,-0.001435367356089734
0.34821875,-0.0014307197000807959
0.34828125,-0.0014259313860994771
0.34834374999999995,-0.0014210297069054412
0.34840625000000003,-0.0014160351455038689
0.34846875,-0.0014109828877199582
0.34853124999999996,-0.0014059004869161895
0.34859375,-0.001400814766422842
0.34865625,-0.0013957528171013867
0.34871874999999997,-0.001390744176025166
0.34878125,-0.0013858227083241026
0.34884375,-0.001381008925607885
0.34890625,-0.0013763283695639311
0.34896875,-0.0013718105623689303
0.34903125,-0.0013674756449904568
0.34909375,-0.0013546041529436947
0.34915624999999995,-0.0013507175135645116
0.34921875,-0.0013470765697367049
0.34928125,-0.0013437038458672945
0.34934374999999995,-0.0013406101704257212
0.34940625,-0.0013378090166096257
0.34946875,-0.0013353118468255043
0.34953124999999996,-0.00133312552719414
0.34959375,-0.0013312576554201372
0.34965625,-0.0013297040263581805
0.34971874999999997,-0.0013284743250824432
0.34978125,-0.0013275631829613027
0.34984375,-0.0013269576437789643
0.34990625,-0.001326670568645938
0.34996874999999994,-0.0013266691736487646
0.35003125,-0.0013269596268974115
0.35009375000000004,-0.0013275089381468153
0.35015625000000006,-0.001328304995618368
0.35021875,-0.0013380962433666155
0.35028125,-0.0013393448316116746
0.35034375000000006,-0.0013407773635633335
0.35040625000000003,-0.001342370852002478
0.35046875,-0.0013441144247697823
0.35053125000000007,-0.0013459581975372448
0.35059375000000004,-0.0013478888525127464
0.35065625,-0.0013498782974196433
0.35071875,-0.0013519008361092821
0.35078125000000004,-0.0013539220683516096
0.35084375,-0.0013559179822422163
0.35090625000000003,-0.0013578582190779953
0.35096875000000005,-0.0013597151396516072
0.35103125,-0.001361467740072897
0.35109375000000004,-0.0013630746478495437
0.35115625000000006,-0.0013645267558353713
0.35121875,-0.0013657970949827458
0.35128125,-0.0013668627270985723
0.35134375000000007,-0.0013677036086252037
0.35140625000000003,-0.001368296740961894
0.35146875,-0.0013686378486836293
0.35153125,-0.0013686967742595757
0.35159375000000004,-0.0013684756988043
0.35165625,-0.001367955697991502
0.35171875,-0.0013671358432754133
0.35178125000000005,-0.0013660079769848843
0.35184375,-0.001364573082563214
0.35190625000000003,-0.0013628270221734684
0.35196875000000005,-0.0013607786280248613
0.35203125,-0.0013584292806649023
0.35209375,-0.0013557963644819648
0.35215625000000006,-0.0013528824597092148
0.35221875,-0.001349693714900041
0.35228125,-0.00134625557764248
0.35234375000000007,-0.001342583721204882
0.35240625000000003,-0.0013386966275700796
0.35246875,-0.0013346115183575369
0.35253125,-0.0013303586449337212
0.35259375000000004,-0.0013259536429513774
0.35265625,-0.0013214290794533179
0.35271875,-0.0013168088405428047
0.35278125000000005,-0.001312117099824095
0.35284375,-0.0013073839432714007
0.35290625,-0.0013026389613282896
0.35296875000000005,-0.0012979081020153271
0.35303125,-0.0012932184803690627
0.35309375,-0.0012885999975012496
0.35315625000000006,-0.0012840780833897614
0.35321875,-0.0012796853445958822
0.35328125,-0.001275437568753035
0.35334375,-0.0012713701950996248
0.35340625000000003,-0.0012587445291966093
0.35346875,-0.001255095592356606
0.35353125,-0.0012516884934481859
0.35359375000000004,-0.0012485376235559925
0.35365625,-0.0012456601585703053
0.35371875,-0.0012430664483417536
0.35378125000000005,-0.0012407725600294822
0.35384375,-0.0012387859020393799
0.35390625,-0.0012371089141308272
0.35396875000000005,-0.0012357523917120306
0.35403125,-0.0012347122864186377
0.35409375,-0.0012339923922803087
0.35415625,-0.001233583847984665
0.35421875,-0.0012334830775710404
0.35428125,-0.0012336829753628181
0.35434375,-0.001234170916934424
0.35440625000000003,-0.0012349340399236408
0.35446875,-0.0012359554397229355
0.35453125,-0.0012372206112400558
0.35459375000000004,-0.0012474671750651867
0.35465625,-0.0012491646198638517
0.35471874999999997,-0.0012510407171976712
0.35478125000000005,-0.0012530712453288906
0.35484375,-0.0012552327576132727
0.35490625,-0.0012574949907658006
0.35496875,-0.0012598330733094298
0.35503125,-0.0012622227860423774
0.35509375,-0.001264629490717456
0.35515625,-0.0012670286278108067
0.35521875,-0.0012693942598882568
0.35528125,-0.0012716932720625018
0.35534375,-0.0012739032588887367
0.35540625000000003,-0.001275994162618338
0.35546875,-0.001277944296927347
0.35553124999999997,-0.0012797270303703534
0.35559375000000004,-0.001281319327623598
0.35565625,-0.0012827007812376834
0.35571875,-0.001283852173387806
0.35578125000000005,-0.0012847567535242688
0.35584375,-0.0012853982396152375
0.35590625,-0.0012857606799223653
0.35596875,-0.0012858401607324377
0.35603125,-0.0012856202857166599
0.35609375,-0.0012850985621544186
0.35615625,-0.001284270669243609
0.35621875000000003,-0.0012831378058159593
0.35628125,-0.0012816967580523697
0.35634374999999996,-0.0012799548296119068
0.35640625000000004,-0.0012779166788296215
0.35646875,-0.0012755948765608427
0.35653124999999997,-0.0012729967562772893
0.35659375000000004,-0.0012701350960661884
0.35665625,-0.0012670266428226606
0.35671875,-0.0012636945119406384
0.35678125,-0.001260148607546363
0.35684375,-0.0012564181140199138
0.35690625,-0.0012525178659112124
0.35696875,-0.0012484817766385548
0.35703125,-0.0012443318258708591
0.35709375,-0.0012400906338833617
0.35715625,-0.0012357878608153239
0.35721875000000003,-0.001231448960269249
0.35728125,-0.0012271081621730295
0.35734374999999996,-0.001222785655844022
0.35740625000000004,-0.0012185176693144395
0.35746875,-0.0012143219996778587
0.35753124999999997,-0.0012102339472356283
0.35759375,-0.0012062762627548934
0.35765625,-0.0012024738525830275
0.35771875,-0.0011988549573139218
0.35778125,-0.0011866847221988636
0.35784375,-0.0011834924376549483
0.35790625,-0.0011805475048900782
0.35796875,-0.0011778578409147589
0.35803125,-0.0011754457586245493
0.35809375,-0.0011733164895653403
0.35815624999999995,-0.0011714914306024393
0.35821875000000003,-0.001169965844934992
0.35828125,-0.0011687613990983003
0.35834374999999996,-0.0011678741445795143
0.35840625000000004,-0.001167294683045439
0.35846875,-0.0011670302994662013
0.35853124999999997,-0.0011670749975431494
0.35859375,-0.001167431843382874
0.35865625,-0.0011680796265779725
0.35871875,-0.0011690120796495063
0.35878125,-0.0011702095640153398
0.35884375,-0.0011716672643307946
0.35890625,-0.0011733570818241862
0.35896875,-0.001184020945551728
0.35903125,-0.0011861318888964217
0.35909375,-0.0011884117316437182
0.35915624999999995,-0.0011908429957044053
0.35921875000000003,-0.0011933927129146038
0.35928125,-0.0011960348604767301
0.35934374999999996,-0.0011987530609705865
0.35940625,-0.0012015139642500283
0.35946875,-0.0012042874940663417
0.35953124999999997,-0.0012070300057727412
0.35959375,-0.0012097453249841905
0.35965625,-0.0012123884902490722
0.35971875,-0.001214925059341565
0.35978125,-0.0012173546765651688
0.35984375,-0.0012196219364066507
0.35990625,-0.0012217218013640119
0.35996874999999995,-0.0012236251624726802
0.36003125,-0.001225316423683398
0.36009375,-0.0012267721159887057
0.36015624999999996,-0.0012279843859103745
0.36021875,-0.0012289261877476976
0.36028125,-0.0012295936772337146
0.36034374999999996,-0.0012299801746447625
0.36040625,-0.0012300615437860207
0.36046875,-0.0012298502976470227
0.36053124999999997,-0.0012293348112191738
0.36059375,-0.0012285044441029125
0.36065625,-0.0012273802838440595
0.36071875,-0.001225951818251636
0.36078125,-0.0012242343201681327
0.36084375,-0.0012222303808401558
0.36090625,-0.0012199616635426846
0.36096874999999995,-0.0012174282936189829
0.36103125,-0.001214647552306325
0.36109375,-0.0012116547231773578
0.36115624999999996,-0.0012084579878429147
0.36121875,-0.0012050650938379426
0.36128125,-0.0012015177581468361
0.36134374999999996,-0.0011978337526121208
0.36140625,-0.0011940406306046591
0.36146875,-0.0011901623867643651
0.36153124999999997,-0.0011862260624099785
0.36159375,-0.0011822623784099318
0.36165625,-0.001178292874408321
0.36171875,-0.0011743505289073253
0.36178124999999994,-0.0011704634834783512
0.36184375,-0.001166654148010815
0.36190625,-0.0011629546348122244
0.36196874999999995,-0.0011593934052586685
0.36203125,-0.0011559808329994758
0.36209375,-0.0011527521291737064
0.36215624999999996,-0.0011409824908712868
0.36221875,-0.0011381883460507697
0.36228125,-0.0011356390392882748
0.36234374999999996,-0.0011333519821418864
0.36240625,-0.0011313389304656307
0.36246875,-0.0011296122728162716
0.36253124999999997,-0.0011281856267066764
0.36259375,-0.0011270617297859942
0.36265625,-0.0011262462920814953
0.36271875,-0.0011257484113689487
0.36278125,-0.001125565269565837
0.36284375,-0.0011256955999000284
0.36290625,-0.0011261328789572977
0.36296874999999995,-0.0011268713730063773
0.36303125,-0.0011279025633082473
0.36309375,-0.0011292125136962428
0.36315624999999996,-0.0011307913146527543
0.36321875,-0.0011326187734407578
0.36328125,-0.00113467890162465
0.36334374999999997,-0.0011457108853696885
0.36340625,-0.0011481822439067535
0.36346875,-0.0011508215396704852
0.36353125,-0.0011536077681948143
0.36359375,-0.0011565087822984765
0.36365625,-0.00115950136074644
0.36371875,-0.0011625608312179903
0.36378125,-0.0011656587549940534
0.36384375,-0.0011687664259518171
0.36390625,-0.0011718539702519348
0.36396874999999995,-0.0011748950333867747
0.36403125000000003,-0.0011778647648758855
0.36409375,-0.0011807358493575726
0.36415624999999996,-0.001183477675723188
0.36421875,-0.0011860727483861966
0.36428125,-0.0011884921948743798
0.36434374999999997,-0.0011907160942248307
0.36440625,-0.0011927200413372752
0.36446875,-0.0011944899670786324
0.36453125,-0.0011960103362593233
0.36459375,-0.0011972605737059216
0.36465625,-0.0011982339557092825
0.36471875,-0.0011989160059514559
0.36478125,-0.0011992984688869446
0.36484375,-0.0011993783632948951
0.36490625,-0.0011991522585773073
0.36496874999999995,-0.0011986178071092535
0.36503125000000003,-0.0011977789203734823
0.36509375,-0.0011966407406528157
0.36515624999999996,-0.001195205931035448
0.36521875,-0.0011934873316193917
0.36528125,-0.001191496153983257
0.36534374999999997,-0.001189245066743727
0.36540625,-0.001186749688676908
0.36546875,-0.0011840284091514386
0.36553125,-0.0011811046553193427
0.36559375,-0.0011779886959346064
0.36565625,-0.0011747171701581849
0.36571875,-0.0011713070927075464
0.36578124999999995,-0.0011677827358129722
0.36584375,-0.0011641720996975469
0.36590625,-0.0011605032923360514
0.36596874999999995,-0.0011568033757423657
0.36603125000000003,-0.0011530993010082369
0.36609375,-0.0011494177447084197
0.36615624999999996,-0.0011457891821677335
0.36621875,-0.0011422365950544133
0.36628125,-0.0011387882372418112
0.36634374999999997,-0.001135476030145438
0.36640625,-0.0011323167571327397
0.36646875,-0.0011293362991809247
0.36653125,-0.0011178064477775779
0.36659375,-0.0011152549486214552
0.36665625,-0.0011129449476624392
0.36671875,-0.0011108935914664886
0.36678125,-0.001109108793247604
0.36684375,-0.0011076135304101675
0.36690625,-0.001106415184230436
0.36696874999999995,-0.0011055136512097136
0.36703125000000003,-0.0011049233260802954
0.36709375,-0.001104645568151763
0.36715624999999996,-0.0011046776461439145
0.36721875,-0.001105020866392345
0.36728125,-0.0011056726615784745
0.36734374999999997,-0.0011066172490676873
0.36740625,-0.001107858586724908
0.36746875,-0.0011093789747165517
0.36753125,-0.001111161189443946
0.36759375,-0.0011131924628050571
0.36765625,-0.001115451895316838
0.36771875,-0.0011266887719108554
0.36778125,-0.0011293618098429103
0.36784375,-0.0011322017532707784
0.36790625,-0.0011351851388149703
0.36796874999999996,-0.0011382902011512486
0.36803125000000003,-0.001141489708886001
0.36809375,-0.0011447528370787385
0.36815624999999996,-0.0011480547176216938
0.36821875,-0.0011513709830486274
0.36828125,-0.0011546636043942293
0.36834374999999997,-0.0011579180880967876
0.36840625,-0.0011610964421363834
0.36846875,-0.0011641749838544602
0.36853125,-0.0011671376548332835
0.36859375,-0.0011699470249084964
0.36865625,-0.0011725873648911478
0.36871875,-0.001175033086772942
0.36878125,-0.0011772608933044992
0.36884375,-0.0011792526725022956
0.36890625,-0.001181004147636111
0.36896874999999996,-0.0011824867586509302
0.36903125000000003,-0.001183688953164841
0.36909375,-0.0011846064322978689
0.36915624999999996,-0.0011852297021040514
0.36921875,-0.0011855491328160994
0.36928125,-0.0011855594157500482
0.36934374999999997,-0.0011852667209208412
0.36940625,-0.0011846771238788745
0.36946875,-0.0011837879617586644
0.36953125,-0.001182603605218241
0.36959375,-0.001181130377381212
0.36965625,-0.0011793824686608112
0.36971875,-0.00117738655873606
0.36978125,-0.0011751402631291763
0.36984375,-0.0011726633515577178
0.36990625,-0.0011699839509659027
0.36996874999999996,-0.0011671229800421234
0.37003125000000003,-0.0011641015615083683
0.37009375,-0.00116093302858708
0.37015624999999996,-0.0011576503960359918
0.37021875,-0.0011542758955437882
0.37028125,-0.0011508265241622073
0.37034374999999997,-0.0011473478380450153
0.37040625,-0.0011438794398559438
0.37046875,-0.0011404042565199557
0.37053125,-0.0011369831768452687
0.37059375,-0.0011336341752607726
0.37065625,-0.0011303912447534203
0.37071875,-0.001127263177950158
0.37078125,-0.0011242949664510699
0.37084375,-0.001121496945237166
0.37090625,-0.0011101427234325167
0.37096874999999996,-0.0011077625891867116
0.37103125000000003,-0.0011056260096628384
0.37109375,-0.0011037311722188609
0.37115624999999997,-0.0011021035607079316
0.37121875,-0.00110076287834944
0.37128125,-0.0010997108274488354
0.37134375,-0.0010989543940450458
0.37140625,-0.0010985090344082238
0.37146875,-0.0010983688022810079
0.37153125,-0.0010985380782603527
0.37159375,-0.0010990157295746178
0.37165625,-0.001099793593684853
0.37171875,-0.001100876737749154
0.37178124999999995,-0.001102245081591055
0.37184375000000003,-0.0011038888435473404
0.37190625,-0.0011058060003892173
0.37196874999999996,-0.001107966034849056
0.37203125000000004,-0.0011103607529955456
0.37209375,-0.001121718621027723
0.37215624999999997,-0.0011245265151452605
0.37221875,-0.0011275004959862
0.37228125,-0.0011306236462530483
0.37234375,-0.0011338660133646539
0.37240625,-0.0011372022449727404
0.37246875,-0.0011406101662795876
0.37253125,-0.0011440619568634236
0.37259375,-0.0011475220475360426
0.37265625,-0.001150971271312834
0.37271875,-0.0011543781845333445
0.37278125,-0.0011577192074180565
0.37284375000000003,-0.0011609695735024794
0.37290625,-0.0011640911503534856
0.37296874999999996,-0.0011670718865963714
0.37303125000000004,-0.0011698826989741118
0.37309375,-0.001172502917770324
0.37315624999999997,-0.00117491186578203
0.37321875,-0.0011770893950645012
0.37328125,-0.001179020385088353
0.37334375,-0.0011806892817987358
0.37340625,-0.001182080816783837
0.37346875,-0.0011831803592206314
0.37353125,-0.0011839910906095152
0.37359375,-0.0011844966052717842
0.37365625,-0.001184697402635021
0.37371875,-0.001184590351179765
0.37378125,-0.0011841801124565787
0.37384375000000003,-0.001183468269290111
0.37390625,-0.0011824555443336882
0.37396874999999996,-0.001181159195538739
0.37403125000000004,-0.0011795830030107979
0.37409375,-0.001177745505486577
0.37415624999999997,-0.0011756557799233736
0.37421875,-0.001173336684048426
0.37428125,-0.0011708023338666551
0.37434375,-0.0011680773993835991
0.37440625,-0.0011651832668454765
0.37446875,-0.0011621374848864996
0.37453125,-0.0011589750924897724
0.37459375,-0.00115571460238989
0.37465625,-0.0011523839740082698
0.37471875,-0.0011490079122910557
0.37478125,-0.0011456174639241645
0.37484375000000003,-0.0011422405802721802
0.37490625,-0.0011389015746849918
0.37496874999999996,-0.001135629304778507
0.37503125000000004,-0.001132448567686517
0.37509375,-0.001129390011034917
0.37515624999999997,-0.0011264721032453184
0.37521875,-0.0011237249040605551
0.37528125,-0.0011124121801154158
0.37534375,-0.0011100697992327269
0.37540625,-0.0011079599712136429
0.37546875,-0.0011060931430607046
0.37553125,-0.0011044906329227694
0.37559375,-0.0011031649750903733
0.37565625,-0.0011021268544198631
0.37571875,-0.0011013856244774523
0.37578124999999996,-0.00110094603909007
0.37584375000000003,-0.001100814227933511
0.37590625,-0.001100988642813508
0.37596874999999996,-0.0011014751995890582
0.37603125000000004,-0.0011022619598081707
0.37609375,-0.0011033489637574945
0.37615624999999997,-0.0011047278659590681
0.37621875,-0.001106386385506114
0.37628125,-0.0011083126399354104
0.37634375,-0.0011104929557397558
0.37640625,-0.001112907089627413
0.37646875,-0.0011242956192420162
0.37653125,-0.0011271340248524414
0.37659375,-0.0011301495539498413
0.37665625,-0.0011333145933641875
0.37671875,-0.001136611473843585
0.37678125,-0.0011400092908664672
0.37684375000000003,-0.0011434859302747458
0.37690625,-0.0011470049444191055
0.37696874999999996,-0.0011505492509669424
0.37703125000000004,-0.0011540908502568614
0.37709375,-0.0011575983312860916
0.37715624999999997,-0.0011610444636674377
0.37721875,-0.0011644051642519526
0.37728125,-0.0011676529141015635
0.37734375,-0.0011707647053876002
0.37740625,-0.0011737124432818768
0.37746875,-0.0011764758699182032
0.37753125,-0.0011790378152151393
0.37759375,-0.001181373303715233
0.37765625,-0.0011834644429254138
0.37771875,-0.001185297117381523
0.37778125,-0.0011868622134915963
0.37784375000000003,-0.001188144044927425
0.37790625,-0.0011891236927428495
0.37796874999999996,-0.0011898112759711754
0.37803125000000004,-0.0011901931988826664
0.37809375,-0.001190264736113389
0.37815624999999997,-0.00119003275875193
0.37821875,-0.001189500307611585
0.37828125,-0.0011886669027284524
0.37834375,-0.0011875453027229144
0.37840625,-0.0011861368844781062
0.37846875,-0.0011844659345356945
0.37853125,-0.0011825354461295345
0.37859375,-0.0011803673825698247
0.37865625,-0.0011779813073092837
0.37871875,-0.0011753952932341827
0.37878125,-0.001172622693261155
0.37884375000000003,-0.001169703703104985
0.37890625,-0.0011666497244910146
0.37896874999999997,-0.0011634869591070351
0.37903125000000004,-0.001160249056831708
0.37909375,-0.0011569558047309636
0.37915625,-0.0011536273609117076
0.37921875,-0.0011503148070706737
0.37928125,-0.0011470202497854687
0.37934375,-0.001143783186182551
0.37940625,-0.001140625858076172
0.37946875,-0.0011375832116918005
0.37953125,-0.0011346609908239602
0.37959375,-0.001131901085860726
0.37965625000000003,-0.0011205653220538875
0.37971875,-0.0011182025748970453
0.37978125,-0.001116047768326009
0.37984375000000004,-0.001114137922405195
0.37990625,-0.0011124835604856276
0.37996874999999997,-0.0011110941904978883
0.38003125000000004,-0.0011099940595950403
0.38009375,-0.0011091731886754275
0.38015625,-0.001108640668424976
0.38021875,-0.0011084330986895347
0.38028125,-0.0011085234268299743
0.38034375,-0.0011089037118891254
0.38040625,-0.0011096016201807835
0.38046875,-0.0011105931487775805
0.38053125,-0.0011118785942303977
0.38059375,-0.001113442092178757
0.38065625000000003,-0.0011152794114355907
0.38071875,-0.001117371801899969
0.38078125,-0.0011196929535843142
0.38084375000000004,-0.001122254552578389
0.38090625,-0.0011337729616956727
0.38096874999999997,-0.00113671843467876
0.38103125000000004,-0.0011398217505107777
0.38109375,-0.0011430730732212568
0.38115625,-0.0011464143098269541
0.38121875,-0.0011498533727763438
0.38128125,-0.0011533509339593517
0.38134375,-0.0011568772614939382
0.38140625,-0.0011604158682521903
0.38146875,-0.0011639144891451014
0.38153125,-0.001167377632837474
0.38159375,-0.0011707552285912803
0.38165625000000003,-0.0011740339182631232
0.38171875,-0.0011771823985333718
0.38178124999999996,-0.0011801811665357598
0.38184375000000004,-0.0011830015155303297
0.38190625,-0.0011856280769611816
0.38196874999999997,-0.0011880310593606613
0.38203125000000004,-0.0011902037481455463
0.38209375,-0.0011921224220607096
0.38215625,-0.0011937757832823082
0.38221875,-0.0011951430429761878
0.38228125,-0.0011962273938926904
0.38234375,-0.0011970118926355744
0.38240625,-0.0011974953516508124
0.38246875,-0.0011976696705893186
0.38253125,-0.0011975368203764603
0.38259375,-0.0011971007699715652
0.38265625000000003,-0.0011963628663540782
0.38271875,-0.0011953288991123912
0.38278125,-0.0011940118304336333
0.38284375000000004,-0.0011924183515127917
0.38290625,-0.0011905632773187569
0.38296874999999997,-0.0011884613239471764
0.38303125000000005,-0.0011861346464902
0.38309375,-0.001183591763357028
0.38315625,-0.0011808645928809425
0.38321875,-0.0011779710951995426
0.38328125,-0.0011749327667955889
0.38334375,-0.0011717768661277939
0.38340625,-0.0011685252781225564
0.38346875,-0.001165210091852692
0.38353125,-0.0011618537566790432
0.38359375,-0.0011584860212570658
0.38365625000000003,-0.0011551289141402687
0.38371875,-0.001151818323195386
0.38378125,-0.0011485775986711522
0.38384375000000004,-0.001145425080916307
0.38390625,-0.0011424005819613975
0.38396874999999997,-0.0011395197557262232
0.38403125000000005,-0.0011368024769233126
0.38409375,-0.0011255287592624452
0.38415625,-0.0011232229096061197
0.38421875,-0.001121145494525147
0.38428125,-0.0011193166801034687
0.38434375,-0.001117748071549296
0.38440625,-0.0011164534113543428
0.38446875,-0.0011154425477907653
0.38453125,-0.0011147291246030588
0.38459375,-0.001114315441852129
0.38465625000000003,-0.0011142025315043075
0.38471875,-0.0011143961738933061
0.38478125,-0.001114895855049411
0.38484375000000004,-0.001115693185591543
0.38490625,-0.0011167896293181462
0.38496874999999997,-0.001118167723191843
0.38503125000000005,-0.0011198215641438358
0.38509375,-0.0011217442019475776
0.38515625,-0.001123912007981287
0.38521875,-0.001126312587416925
0.38528125,-0.0011376773380116917
0.38534375,-0.0011404961961231364
0.38540625,-0.0011434771202042254
0.38546875,-0.0011466091082729668
0.38553125,-0.0011498648532219935
0.38559375,-0.0011532177960820456
0.38565625000000003,-0.0011566418141683854
0.38571875,-0.001160115218770963
0.38578124999999996,-0.001163605657901079
0.38584375000000004,-0.0011670862541794114
0.38590625,-0.0011705313796933348
0.38596874999999997,-0.0011739119390604402
0.38603125000000005,-0.001177205939797532
0.38609375,-0.0011803828989455922
0.38615625,-0.0011834172091951534
0.38621875,-0.0011862949135053868
0.38628125,-0.0011889809821278574
0.38634375,-0.00119146240536383
0.38640625,-0.0011937180149290405
0.38646875,-0.0011957307589961774
0.38653125,-0.001197482244172987
0.38659375,-0.0011989614726435338
0.38665625000000003,-0.001200157182893763
0.38671875,-0.001201058189342158
0.38678125,-0.001201660223945633
0.38684375000000004,-0.0012019576927739806
0.38690625,-0.0012019465130849727
0.38696875,-0.0012016338683894234
0.38703125000000005,-0.0012010087728145935
0.38709375,-0.0012000935905774057
0.38715625,-0.0011988839840118282
0.38721875,-0.0011973927936462792
0.38728125,-0.001195632058082069
0.38734375,-0.0011936155289478945
0.38740625,-0.0011913609034645278
0.38746875000000003,-0.001188885312324861
0.38753125,-0.0011862103521640688
0.38759375,-0.0011833526272813921
0.38765625000000004,-0.0011803414211647434
0.38771875,-0.0011771915529794896
0.38778125,-0.0011739378840338321
0.38784375000000004,-0.0011705977672375467
0.38790625,-0.0011672059078959574
0.38796875,-0.0011637795652960081
0.38803125000000005,-0.0011603504530666997
0.38809375,-0.0011569522031618928
0.38815625,-0.001153599991320059
0.38821875,-0.001150329545589357
0.38828125,-0.0011471601580634455
0.38834375,-0.0011441245124040739
0.38840625,-0.0011412400607614948
0.38846875000000003,-0.0011297708694959496
0.38853125,-0.001127267702297291
0.38859375,-0.001124979131264886
0.38865625000000004,-0.0011229190809059347
0.38871875,-0.0011211184957220233
0.38878125,-0.00111957402454807
0.38884375000000004,-0.0011183126625313178
0.38890625,-0.0011173277309529106
0.38896875,-0.0011166488211415554
0.38903125000000005,-0.001116255080487974
0.38909375,-0.0011161690382923695
0.38915625,-0.0011163957748013542
0.38921875,-0.0011169159158181258
0.38928125,-0.0011177259958466135
0.38934375,-0.0011188209956001227
0.38940625,-0.001120210901226465
0.38946875000000003,-0.0011218560158125224
0.38953125,-0.0011237505842589396
0.38959375,-0.001125903061874975
0.38965625000000004,-0.0011282533283929197
0.38971875,-0.0011395796653924095
0.38978125,-0.0011423288301480178
0.38984375000000004,-0.0011452429624500826
0.38990625,-0.0011482866955626336
0.38996875,-0.0011514369842976768
0.39003125000000005,-0.001154680347542958
0.39009375,-0.0011579882207252978
0.39015625,-0.00116131661029234
0.39021875,-0.0011646634453782723
0.39028125,-0.0011679896251004518
0.39034375,-0.001171268823833671
0.39040625,-0.0011744721784163192
0.39046875000000003,-0.001177595734457526
0.39053125,-0.0011805785380310796
0.39059375,-0.0011834141418537725
0.39065625000000004,-0.0011860755507733522
0.39071875,-0.0011885525678037023
0.39078125,-0.0011908174492603896
0.39084375000000005,-0.001192845165541745
0.39090625,-0.0011946188259198132
0.39096875,-0.0011961491401945301
0.39103125000000005,-0.001197385234157411
0.39109375,-0.0011983381691625383
0.39115625,-0.001198995889811455
0.39121875,-0.001199354052382584
0.39128125,-0.001199408277404057
0.39134375,-0.0011991534367289391
0.39140625,-0.0011985929092489245
0.39146875000000003,-0.001197733156570846
0.39153125,-0.0011965882901330827
0.39159375,-0.0011951475958187907
0.39165625000000004,-0.0011934312238435218
0.39171875,-0.0011914529531351914
0.39178124999999997,-0.001189222600921358
0.39184375000000005,-0.0011867674147456042
0.39190625,-0.0011840945595346097
0.39196875,-0.001181229594605121
0.39203125000000005,-0.0011781935790012854
0.39209375,-0.0011750094793657184
0.39215625,-0.0011717003121047842
0.39221875,-0.0011682936806458322
0.39228125,-0.0011648139244910816
0.39234375,-0.001161292565720451
0.39240625,-0.0011577488320755336
0.39246875000000003,-0.001154207701404314
0.39253125,-0.001150704530656188
0.39259375,-0.0011472712956727138
0.39265625000000004,-0.0011439148617933825
0.39271875,-0.0011406783245507535
0.39278125,-0.0011375726298036987
0.39284375000000005,-0.001134634446744262
0.39290625,-0.0011231243630379778
0.39296875,-0.0011205787208349582
0.39303125000000005,-0.001118255832174439
0.39309375,-0.0011161731009183828
0.39315625,-0.0011143429200233673
0.39321875,-0.0011127834222332406
0.39328125,-0.0011115128127858753
0.39334375,-0.001110520153552494
0.39340625,-0.001109826901767641
0.39346875000000003,-0.0011094312973158327
0.39353125,-0.0011093420456498165
0.39359375,-0.0011095581089931028
0.39365625000000004,-0.0011100692168006798
0.39371875,-0.0011108699013937517
0.39378125,-0.0011119607003003823
0.39384375000000005,-0.0011133301187871841
0.39390625,-0.0011149571041728645
0.39396875,-0.0011168389324531514
0.39403125000000006,-0.0011189576311950028
0.39409375,-0.0011212910395448084
0.39415625,-0.00113257644628173
0.39421875,-0.0011352840494416594
0.39428125,-0.001138147996703559
0.39434375,-0.0011411401080855532
0.39440625,-0.0011442351193875766
0.39446875000000003,-0.0011474072019475867
0.39453125,-0.0011506327687013929
0.39459375,-0.0011538825807549113
0.39465625000000004,-0.0011571299390539802
0.39471875,-0.0011603463897411626
0.39478125000000003,-0.0011635105484882613
0.39484375000000005,-0.001166587650295814
0.39490625,-0.001169561047929868
0.39496875,-0.001172395905245649
0.39503125000000006,-0.0011750806900317212
0.39509375,-0.0011775814976585919
0.39515625,-0.0011798836294423243
0.39521875,-0.0011819624580266808
0.39528125000000003,-0.0011838010376619967
0.39534375,-0.00118539199184578
0.39540625,-0.0011867074846873271
0.39546875000000004,-0.0011877482443584386
0.39553125,-0.0011884906212117907
0.39559375,-0.00118894461322544
0.39565625000000004,-0.001189087018336088
0.39571875,-0.0011889278959154037
0.39578125,-0.001188458307945589
0.39584375000000005,-0.0011876896751105148
0.39590625,-0.0011866170883717553
0.39596875,-0.0011852502962794165
0.39603125000000006,-0.0011835961392242522
0.39609375,-0.0011816733661307588
0.39615625,-0.0011794895271522998
0.39621875,-0.0011770594877270613
0.39628125000000003,-0.0011744027547280211
0.39634375,-0.0011715361720661677
0.39640625,-0.0011684820526781103
0.39646875000000004,-0.0011652638186712139
0.39653125,-0.0011619029718004936
0.39659375,-0.0011584221215127088
0.39665625000000004,-0.0011548505401681175
0.39671875,-0.0011512090568743805
0.39678125000000003,-0.0011475304772304296
0.39684375000000005,-0.0011438408625076835
0.39690625,-0.0011401631064365259
0.39696875,-0.0011365246462827772
0.39703125000000006,-0.0011329560461521282
0.39709375,-0.001129477984356586
0.39715625,-0.0011261215415441783
0.39721875,-0.001122908452802454
0.39728125000000003,-0.0011198625051942052
0.39734375,-0.0011082555975418518
0.39740625,-0.0011056093084298446
0.39746875000000004,-0.0011031958324581592
0.39753125,-0.0011010145223890183
0.39759375,-0.0010991006094131506
0.39765625000000004,-0.0010974563089703182
0.39771875,-0.001096092408772384
0.39778125000000003,-0.0010950168641374741
0.39784375000000005,-0.0010942379772468924
0.39790625,-0.0010937558039223194
0.39796875,-0.001093582008222585
0.39803125000000006,-0.0010937102071035543
0.39809375,-0.001094128685058468
0.39815625,-0.0010948416031222319
0.39821875,-0.0010958360960194313
0.39828125000000003,-0.0010971046595457945
0.39834375,-0.0010986387772995293
0.39840625,-0.0011004071427708484
0.39846875000000004,-0.0011024170138883294
0.39853125,-0.0011046250575402206
0.39859375,-0.0011157956097815752
0.39865625000000005,-0.0011183800457693904
0.39871875,-0.0011211045129678188
0.39878125000000003,-0.0011239542393441382
0.39884375000000005,-0.001126902691270304
0.39890625,-0.0011299225375580035
0.39896875,-0.0011329932043531443
0.39903125000000006,-0.001136071716185405
0.39909375,-0.0011391479510245717
0.39915625,-0.0011421878602069224
0.39921875,-0.0011451685776762976
0.39928125000000003,-0.0011480588890623034
0.39934375,-0.0011508349395125128
0.39940625,-0.0011534749447822679
0.39946875000000004,-0.0011559541730000733
0.39953125,-0.0011582507339839843
0.39959375,-0.0011603422334207358
0.39965625000000005,-0.0011621919333358044
0.39971875,-0.0011638303796878968
0.39978125000000003,-0.0011651852167532117
0.39984375000000005,-0.0011662878648089625
0.39990625,-0.0011670892989948667
0.39996875,-0.0011676303103773655
0.40003125000000006,-0.0011678388578501842
0.40009375,-0.0011677713098505182
0.40015625,-0.001167370936795531
0.40021875,-0.0011667023631946605
0.40028125000000003,-0.001165703687729086
0.40034375,-0.0011644156964961683
0.40040625,-0.001162852189350555
0.40046875000000004,-0.0011609850602536664
0.40053125,-0.0011588643809959942
0.40059375,-0.0011564892967458051
0.40065625000000005,-0.0011538669597604134
0.40071875,-0.00115100745254465
0.40078125,-0.0011479578257558576
0.40084375000000005,-0.0011447383490580665
0.40090625,-0.001141343469758166
0.40096875,-0.001137822843704006
0.40103125000000006,-0.0011341839864137393
0.40109375,-0.001130464083486854
0.40115625,-0.001126681630106846
0.40121875,-0.0011228648334011548
0.40128125000000003,-0.0011190371694574652
0.40134375,-0.0011152428955656934
0.40140625,-0.0011114914732810177
0.40146875000000004,-0.0011078044674660004
0.40153125,-0.0011042227224817847
0.40159374999999997,-0.0011007653116562321
0.40165625000000005,-0.0010974496204300965
0.40171875,-0.0010855641568069951
0.40178125,-0.001082625394950687
0.40184375000000006,-0.0010798982817122327
0.40190625,-0.0010773987554844044
0.40196875,-0.0010751503683436164
0.40203125,-0.0010731578296299532
0.40209375,-0.0010714425069025257
0.40215625,-0.001070008230076372
0.40221875,-0.0010688682476766853
0.40228125000000003,-0.0010680254271566714
0.40234375,-0.0010674798453405437
0.40240625,-0.0010672364200614293
0.40246875000000004,-0.0010672897594148079
0.40253125,-0.0010676495988771878
0.40259375,-0.0010682898829423998
0.40265625000000005,-0.0010692072575501782
0.40271875,-0.0010704046612691476
0.40278125,-0.0010718605180774499
0.40284375,-0.0010735489220148747
0.40290625,-0.0010754680564575014
0.40296875,-0.0010863503746498249
0.40303125,-0.0010886683761965749
0.40309375000000003,-0.00109115237194643
0.40315625,-0.001093781311734987
0.40321875,-0.001096526917404056
0.40328125000000004,-0.0010993640740361854
0.40334375,-0.001102267434667431
0.40340624999999997,-0.0011052103381121725
0.40346875000000004,-0.0011081712312705494
0.40353125,-0.001111111659366032
0.40359375,-0.0011140145606940433
0.40365625000000005,-0.0011168526117269761
0.40371875,-0.0011195976439484778
0.40378125,-0.001122226760366385
0.40384375,-0.0011247073035510202
0.40390625,-0.0011270240520651342
0.40396875,-0.0011291565773759726
0.40403125,-0.001131076392036967
0.40409375000000003,-0.001132770367882674
0.40415625,-0.001134221295714971
0.40421874999999996,-0.0011354091593334115
0.40428125000000004,-0.0011363262356557102
0.40434375,-0.0011369635345529205
0.40440624999999997,-0.0011373038502933142
0.40446875000000004,-0.001137340752713989
0.40453125,-0.0011370779006932563
0.40459375,-0.0011365087012262798
0.40465625,-0.0011356312766816479
0.40471875,-0.0011344604008581005
0.40478125,-0.00113298090429359
0.40484375,-0.0011312195418074211
0.40490625,-0.0011291772677481937
0.40496875,-0.0011268664058029232
0.40503125,-0.0011242955756763373
0.40509375000000003,-0.0011214927162767063
0.40515625,-0.0011184687505481627
0.40521874999999996,-0.0011152441020407244
0.40528125000000004,-0.0011118421232498843
0.40534375,-0.0011082778327657639
0.40540624999999997,-0.0011045853259076255
0.40546875,-0.0011007817354798943
0.40553125,-0.0010968942687925032
0.40559375,-0.0010929558782452053
0.40565625,-0.001088981099017089
0.40571875,-0.0010850031215824674
0.40578125,-0.0010810513402996491
0.40584375,-0.00107715174177328
0.40590625,-0.0010733245217323661
0.40596875,-0.0010696012114862208
0.40603124999999995,-0.0010660050586654701
0.40609375000000003,-0.0010625583331587696
0.40615625,-0.0010505368186799063
0.40621874999999996,-0.0010474648153821764
0.40628125,-0.0010446081963332299
0.40634375,-0.0010419837184821173
0.40640624999999997,-0.0010396082803039997
0.40646875,-0.0010374914148341269
0.40653125,-0.0010356527606929372
0.40659375,-0.0010340971070966903
0.40665625,-0.0010328365762791863
0.40671875,-0.0010318684125279753
0.40678125,-0.0010312007979920434
0.40684374999999995,-0.0010308397670344138
0.40690625,-0.001030774918010291
0.40696875,-0.001031003851632864
0.40703124999999996,-0.0010315208562762662
0.40709375000000003,-0.0010323180126072806
0.40715625,-0.001033380900964262
0.40721874999999996,-0.0010347056690922507
0.40728125,-0.001036271832570268
0.40734375,-0.0010380600820902308
0.40740624999999997,-0.0010488023505657307
0.40746875,-0.0010509901874926758
0.40753125,-0.001053334708899789
0.40759375,-0.0010558223137020484
0.40765624999999994,-0.0010584269788058709
0.40771875,-0.0010611156751848816
0.40778125,-0.001063872152328671
0.40784374999999995,-0.0010666646094401322
0.40790625,-0.0010694712283826346
0.40796875,-0.0010722650750692175
0.40803124999999996,-0.0010750100776700244
0.40809375,-0.0010776870028970098
0.40815625,-0.0010802755800410346
0.40821874999999996,-0.0010827350431775185
0.40828125,-0.0010850574011856406
0.40834375,-0.0010872062276507666
0.40840624999999997,-0.0010891744735144204
0.40846875,-0.0010909280695955426
0.40853125,-0.0010924610932240841
0.40859375,-0.0010937411685003895
0.40865624999999994,-0.0010947701577860292
0.40871875,-0.0010955195296303843
0.40878125,-0.0010959878875411722
0.40884374999999995,-0.001096174996897542
0.40890624999999997,-0.001096056871438461
0.40896875,-0.0010956209717958576
0.40903124999999996,-0.0010949039882381384
0.40909375,-0.0010938817068755213
0.40915625,-0.0010925430938651393
0.40921874999999996,-0.0010909256180745563
0.40928125,-0.00108901152181351
0.40934375,-0.0010868362235771367
0.40940624999999997,-0.0010843838800531358
0.40946874999999994,-0.0010816902443615273
0.40953125,-0.0010787575487483936
0.40959375,-0.0010756029282918689
0.40965624999999994,-0.0010722639164360281
0.40971875,-0.001068745414262634
0.40978125,-0.0010650674174766672
0.40984374999999995,-0.0010612761650693192
0.40990624999999997,-0.0010573798578335514
0.40996875,-0.0010533917750302213
0.41003125000000007,-0.0010493787697125057
0.41009375000000003,-0.0010453140829213559
0.41015625,-0.0010412520805183345
0.41021875,-0.0010372190622302269
0.41028125000000004,-0.0010332340721699862
0.41034375,-0.0010293375273326688
0.41040625000000003,-0.0010255282970179774
0.41046875000000005,-0.0010218485501428953
0.41053125,-0.001018337175102177
0.41059375000000004,-0.0010062444557853156
0.41065625000000006,-0.0010030923170122191
0.41071875,-0.0010001642180397508
0.41078125,-0.000997469026935524
0.41084375000000006,-0.0009950339751271936
0.41090625000000003,-0.000992834178478147
0.41096875,-0.0009909339668901923
0.41103125000000007,-0.0009892966476254816
0.41109375000000004,-0.0009879612159427592
0.41115625,-0.0009869275130203053
0.41121875,-0.0009861888367799776
0.41128125000000004,-0.0009857541967648042
0.41134375,-0.0009856130732007057
0.41140625000000003,-0.0009857697951794059
0.41146875000000005,-0.0009862076357001898
0.41153125,-0.0009869275487142115
0.41159375,-0.0009879159725638686
0.41165625000000006,-0.000989153274140675
0.41171875,-0.000990635376589638
0.41178125,-0.0009923343475830154
0.41184375000000006,-0.0010029985113533813
0.41190625000000003,-0.0010050912205324253
0.41196875,-0.001007343718007342
0.41203125,-0.0010097373350625716
0.41209375000000004,-0.001012240496228528
0.41215625,-0.001014836750216963
0.41221875,-0.0010174866248953696
0.41228125000000004,-0.001020180754743416
0.41234375,-0.001022879640428298
0.41240625000000003,-0.00102555916270905
0.41246875000000005,-0.0010281916253141454
0.41253125,-0.0010307585312004652
0.41259375,-0.0010332253893921284
0.41265625000000006,-0.0010355688967117194
0.41271875,-0.0010377734838936392
0.41278125,-0.0010398043129182244
0.41284375,-0.0010416400530574577
0.41290625000000003,-0.001043272551585317
0.41296875,-0.0010446735505980076
0.41303125,-0.0010458290615473764
0.41309375000000004,-0.0010467217035098342
0.41315625,-0.0010473412361086676
0.41321875,-0.0010476835288665554
0.41328125000000004,-0.0010477235762972603
0.41334375,-0.0010474700137372839
0.41340625,-0.0010469155722321044
0.41346875000000005,-0.0010460537848683837
0.41353125,-0.0010448857463878358
0.41359375,-0.0010434171444138052
0.41365625000000006,-0.0010416583484520459
0.41371875,-0.0010396096238114716
0.41378125,-0.0010372891164858733
0.41384375,-0.0010347058542883592
0.41390625000000003,-0.001031868365987454
0.41396875,-0.0010287989514110307
0.41403125,-0.0010255146952725669
0.41409375000000004,-0.0010220314419341903
0.41415625,-0.0010183789054972192
0.41421874999999997,-0.0010145684032684121
0.41428125000000005,-0.001010639494589849
0.41434375,-0.001006594644711034
0.41440625,-0.0010024787125984536
0.41446875000000005,-0.0009983130686079256
0.41453125,-0.0009941245298863977
0.41459375,-0.0009899346490040983
0.41465625,-0.0009857755589918193
0.41471875,-0.0009816745112397884
0.41478125,-0.0009776493761742833
0.41484375,-0.0009737347386444689
0.41490625000000003,-0.0009699502213302569
0.41496875,-0.0009663219096876924
0.41503125,-0.0009541209951697827
0.41509375000000004,-0.0009508738360986813
0.41515625,-0.0009478476511743522
0.41521874999999997,-0.0009450540391464785
0.41528125000000005,-0.0009425127131585387
0.41534375,-0.0009402359130792626
0.41540625,-0.0009382364408951627
0.41546875,-0.000936523803741332
0.41553125,-0.0009351041285892425
0.41559375,-0.0009339809023747869
0.41565625,-0.0009331602480445594
0.41571875,-0.0009326424182497517
0.41578125,-0.0009324241302614694
0.41584375,-0.0009325005974811229
0.41590625000000003,-0.0009328618609560635
0.41596875,-0.0009335026576279964
0.41603124999999996,-0.0009344189871581254
0.41609375000000004,-0.000935578876032489
0.41615625,-0.0009369831771253029
0.41621874999999997,-0.0009386102048159067
0.41628125,-0.0009491908844924957
0.41634375,-0.0009512112191283062
0.41640625,-0.0009533880093653413
0.41646875,-0.0009557044294999928
0.41653125,-0.0009581327566642595
0.41659375,-0.0009606496760474204
0.41665625,-0.000963223674756819
0.41671875,-0.0009658371787373832
0.41678125,-0.0009684602030401168
0.41684374999999996,-0.0009710625638606751
0.41690625000000003,-0.000973621576044692
0.41696875,-0.0009761035597937173
0.41703124999999996,-0.000978502108970325
0.41709375000000004,-0.000980767209064426
0.41715625,-0.0009828818117038896
0.41721874999999997,-0.000984835557260949
0.41728125,-0.0009865998236660845
0.41734375,-0.0009881527678424762
0.41740625,-0.000989478444572811
0.41746875,-0.0009905551520703881
0.41753125,-0.0009913728809834987
0.41759375,-0.000991919338183156
0.41765624999999995,-0.0009921727901952004
0.41771875,-0.0009921423525666995
0.41778125,-0.0009918098480632964
0.41784374999999996,-0.000991170897419541
0.41790625000000003,-0.0009902410108045268
0.41796875,-0.0009890004002084118
0.41803124999999997,-0.0009874587268782764
0.41809375,-0.000985630033312368
0.41815625,-0.0009835135495637193
0.41821875,-0.000981115706642749
0.41828125,-0.000978463320891576
0.41834375,-0.0009755493590515862
0.41840625,-0.0009724158859713561
0.41846875,-0.0009690668278585779
0.41853125,-0.0009655131138269213
0.41859375,-0.0009617885005193949
0.41865624999999995,-0.0009579191205721649
0.41871875000000003,-0.0009539211049077734
0.41878125,-0.0009498261337443914
0.41884374999999996,-0.0009456413801611496
0.41890625,-0.0009414194708244339
0.41896875,-0.000937165720845401
0.41903124999999997,-0.0009329139596425673
0.41909375,-0.0009286996795699054
0.41915625,-0.0009245248865135114
0.41921875,-0.0009204528506620013
0.41928125,-0.0009164770677118489
0.41934375,-0.0009126338849387017
0.41940625,-0.000908951926811119
0.41946874999999995,-0.0008966789736165742
0.41953125,-0.0008933863341571424
0.41959375,-0.0008902972280846327
0.41965624999999995,-0.0008874577183334564
0.41971875000000003,-0.000884848816321851
0.41978125,-0.0008825077655608415
0.41984374999999996,-0.0008804597403978681
0.41990625,-0.0008786873442211685
0.41996875,-0.0008772055901091896
0.42003124999999997,-0.0008760293432612531
0.42009375,-0.0008751494253479153
0.42015625,-0.0008745530120920775
0.42021875,-0.0008742701927569041
0.42028125,-0.0008742903412753966
0.42034375,-0.0008745828543308132
0.42040625,-0.0008751612030009209
0.42046874999999995,-0.0008759949198922923
0.42053125,-0.0008770929471325628
0.42059375,-0.0008784232534676528
0.42065624999999995,-0.000879987148511216
0.42071875,-0.00089049112097625
0.42078125,-0.0008924419404635481
0.42084374999999996,-0.0008945345274439936
0.42090625,-0.000896776404897548
0.42096875,-0.0008991217281887898
0.42103124999999997,-0.0009015619815909426
0.42109375,-0.0009040651436287295
0.42115625,-0.00090660218691202
0.42121875,-0.0009091478117193297
0.42128125,-0.0009116599603615494
0.42134375,-0.0009141467784866131
0.42140625,-0.000916540740291738
0.42146874999999995,-0.0009188611235690092
0.42153125,-0.0009210426494477009
0.42159375,-0.0009230931658376629
0.42165624999999995,-0.0009249560415584002
0.42171875,-0.0009266354872422833
0.42178125,-0.000928120661358417
0.42184374999999996,-0.0009293629233028677
0.42190625,-0.0009303630207588842
0.42196875,-0.0009310947086404731
0.42203124999999997,-0.0009315736647999007
0.42209375,-0.000931748737299426
0.42215625,-0.0009316393699884684
0.42221875,-0.0009312294041677605
0.42228125,-0.0009305223750753489
0.42234375,-0.000929514036722312
0.42240625,-0.0009282026726187553
0.42246874999999995,-0.0009265858891507051
0.42253125,-0.0009246893715921245
0.42259375,-0.0009225015302014028
0.42265624999999996,-0.0009200346023852946
0.42271875000000003,-0.0009173108398024266
0.42278125,-0.000914338119657937
0.42284374999999996,-0.0009111280077005457
0.42290625,-0.0009077112567668078
0.42296875,-0.0009041032715201291
0.42303124999999997,-0.0009003187763433895
0.42309375,-0.0008963810920364634
0.42315625,-0.0008923261834568597
0.42321875,-0.0008881645408300998
0.42328125,-0.0008839281376819552
0.42334375,-0.0008796422523787151
0.42340625,-0.0008753371411150401
0.42346874999999995,-0.0008710332886305294
0.42353125,-0.0008667591188750157
0.42359375,-0.0008625436391825336
0.42365624999999996,-0.0008584109114996019
0.42371875,-0.0008543894101477739
0.42378125,-0.0008504962521347359
0.42384374999999996,-0.0008467630785757158
0.42390625,-0.0008344580513836575
0.42396875,-0.0008311143046350611
0.42403124999999997,-0.0008279886113315982
0.42409375,-0.0008250878721341448
0.42415625,-0.0008224459278791674
0.42421875,-0.0008200779154373533
0.42428125,-0.0008179815942037233
0.42434375,-0.0008161735107218571
0.42440625,-0.0008146562751925324
0.42446874999999995,-0.0008134397175830199
0.42453125,-0.0008125316748735512
0.42459375,-0.0008119204167240102
0.42465624999999996,-0.0008116116281944724
0.42471875,-0.0008115933463015562
0.42478125,-0.0008118704282356892
0.42484374999999996,-0.0008124249095509961
0.42490625,-0.000813248359614327
0.42496875,-0.0008143236059568598
0.42503124999999997,-0.0008156476576800797
0.42509375,-0.0008171857047031827
0.42515625,-0.0008276823714279402
0.42521875,-0.0008296147811199805
0.42528125,-0.000831709443064016
0.42534375,-0.0008339436482144302
0.42540625,-0.0008362937176689123
0.42546874999999995,-0.0008387273312931987
0.42553125,-0.0008412258808966622
0.42559375,-0.0008437589356195541
0.42565624999999996,-0.0008462972578157368
0.42571875,-0.000848830149194707
0.42578125,-0.0008513092856589077
0.42584374999999997,-0.000853719070960296
0.42590625,-0.0008560389838117577
0.42596875,-0.0008582309934324905
0.42603125,-0.0008602832064512067
0.42609375,-0.0008621636185169868
0.42615625,-0.0008638550218180163
0.42621875,-0.0008653419606199364
0.42628125,-0.0008665973092910062
0.42634375,-0.0008676050631489796
0.42640625,-0.0008683566406167964
0.42646874999999995,-0.0008688345221995186
0.42653125000000003,-0.0008690335031606988
0.42659375,-0.0008689377959017197
0.42665624999999996,-0.0008685420367906538
0.42671875000000004,-0.0008678512019910101
0.42678125,-0.0008668554824441677
0.42684374999999997,-0.0008655600313405842
0.42690625,-0.0008639650153042244
0.42696875,-0.000862071980492235
0.42703125,-0.000859903267206169
0.42709375,-0.0008574527518526998
0.42715625,-0.0008547390578270697
0.42721875,-0.0008517889151861968
0.42728125,-0.0008485983321747104
0.42734375,-0.0008451925307805253
0.42740625,-0.0008415940169265168
0.42746874999999995,-0.0008378222623483533
0.42753125000000003,-0.0008339060103583207
0.42759375,-0.0008298522335889735
0.42765624999999996,-0.0008257054320498225
0.42771875,-0.0008214765122718237
0.42778125,-0.0008172075392287315
0.42784374999999997,-0.0008129097434255717
0.42790625,-0.0008086109092140248
0.42796875,-0.0008043513064492358
0.42803125,-0.0008001462996947151
0.42809375,-0.0007960005584806695
0.42815625,-0.000791990104296314
0.42821875,-0.0007881062427009811
0.42828125,-0.0007843695866145833
0.42834375,-0.0007720570436050012
0.42840625,-0.000768715033946904
0.42846874999999995,-0.0007655790007778523
0.42853125000000003,-0.0007626853264163375
0.42859375,-0.0007600485534482032
0.42865624999999996,-0.0007576775133310287
0.42871875,-0.0007555693751199744
0.42878125,-0.0007537472440395376
0.42884374999999997,-0.0007522273198289214
0.42890625,-0.0007510041312671079
0.42896875,-0.0007500831735675895
0.42903125,-0.0007494710521400161
0.42909375,-0.0007491406675683293
0.42915625,-0.0007490996134875832
0.42921875,-0.0007493712287265641
0.42928125,-0.000749909272498947
0.42934375,-0.0007507131556980379
0.42940625,-0.0007517724028780204
0.42946874999999995,-0.0007530743464348733
0.42953125000000003,-0.0007545924996320841
0.42959375,-0.0007650607630537987
0.42965624999999996,-0.0007669805963527454
0.42971875,-0.0007690640156861883
0.42978125,-0.0007712666903032794
0.42984374999999997,-0.000773591731873774
0.42990625,-0.0007760023371054248
0.42996875,-0.0007784746587488622
0.43003125,-0.0007809796736977237
0.43009375,-0.0007835147748379012
0.43015625,-0.000786004295494358
0.43021875,-0.0007884758625280042
0.43028125,-0.0007908759504901275
0.43034375,-0.0007931787936213686
0.43040625,-0.0007953394780890743
0.43046874999999996,-0.0007973885809809678
0.43053125000000003,-0.0007992637397089553
0.43059375,-0.0008009639767667109
0.43065624999999996,-0.0008024352407790536
0.43071875,-0.0008036804001187725
0.43078125,-0.0008046967275957828
0.43084374999999997,-0.0008054497273045913
0.43090625,-0.0008059241291969443
0.43096875,-0.0008061273862651486
0.43103125,-0.0008060507957702301
0.43109375,-0.0008056666717000394
0.43115625,-0.0008049906066879275
0.43121875,-0.0008040026863518901
0.43128125,-0.0008027133944429887
0.43134375,-0.0008011496176379695
0.43140625,-0.0007992702660396811
0.43146874999999996,-0.0007971186970414934
0.43153125000000003,-0.0007946915282378286
0.43159375,-0.000791998100851149
0.43165624999999996,-0.0007890691214188228
0.43171875,-0.0007859014867339087
0.43178125,-0.0007825233316756941
0.43184374999999997,-0.0007789438705933238
0.43190625,-0.0007752108045982753
0.43196875,-0.0007713150406456759
0.43203125,-0.0007672899450873183
0.43209375,-0.0007631817771393823
0.43215625,-0.0007589873169092931
0.43221875,-0.0007547440236518321
0.43228125,-0.0007504713900517435
0.43234375,-0.000746208397596676
0.43240625,-0.0007419771111186468
0.43246874999999996,-0.0007378040431524624
0.43253125000000003,-0.0007337064634266588
0.43259375,-0.0007297149323768903
0.43265624999999996,-0.0007258713707088971
0.43271875000000004,-0.0007221760615597761
0.43278125,-0.0007099080017156367
0.43284374999999997,-0.0007065956830751008
0.43290625,-0.0007034972619112817
0.43296875,-0.0007006470501436379
0.43303125,-0.0006980369178632706
0.43309375,-0.0006957048575832736
0.43315625,-0.0006936436133314905
0.43321875,-0.0006918715281427762
0.43328125,-0.0006903927244122088
0.43334375,-0.0006892130216356457
0.43340625,-0.0006883356800733431
0.43346874999999996,-0.0006877672493898063
0.43353125000000003,-0.0006874907272530068
0.43359375,-0.0006875133618742257
0.43365624999999997,-0.0006878259710327295
0.43371875,-0.0006884222414801633
0.43378125,-0.00068928527732115
0.43384375,-0.0006904029918696208
0.43390625,-0.0006917644586480753
0.43396875,-0.0006933528890720742
0.43403125,-0.0007038930594698567
0.43409375,-0.0007058755302324915
0.43415625,-0.0007080229717098818
0.43421875,-0.0007103016091410674
0.43428125,-0.0007127003705711676
0.43434375000000003,-0.0007151905586053608
0.43440625,-0.0007177449239563205
0.43446874999999996,-0.0007203338638887558
0.43453125000000004,-0.0007229391288604559
0.43459375,-0.0007255249307124845
0.43465624999999997,-0.0007280734360385344
0.43471875,-0.0007305490392274516
0.43478125,-0.0007329305656300633
0.43484375,-0.0007351922221593699
0.43490625,-0.0007373136341460862
0.43496875,-0.0007392629566732034
0.43503125,-0.0007410348356621799
0.43509375,-0.0007425917814209981
0.43515625,-0.0007439218445624007
0.43521875,-0.0007450058483487176
0.43528125,-0.000745840633554623
0.43534375000000003,-0.0007463991329284547
0.43540625,-0.0007466733683142435
0.43546874999999996,-0.0007466607260894209
0.43553125000000004,-0.000746353615319717
0.43559375,-0.0007457406340437289
0.43565624999999997,-0.0007448314873891859
0.43571875,-0.0007436116673770476
0.43578125,-0.0007421003511060564
0.43584375,-0.0007402972240168892
0.43590625,-0.0007382059483418413
0.43596875,-0.0007358368312311847
0.43603125,-0.0007332105754029039
0.43609375,-0.000730329884085057
0.43615625,-0.0007272228909574463
0.43621875,-0.0007238970394035094
0.43628125,-0.000720381830384309
0.43634375000000003,-0.00071668660645402
0.43640625,-0.0007128396467707132
0.43646874999999996,-0.0007088656510189362
0.43653125000000004,-0.0007047960008296772
0.43659375,-0.0007006425079273682
0.43665624999999997,-0.0006964319628638971
0.43671875000000004,-0.0006922064420938345
0.43678125,-0.0006879801011909215
0.43684375,-0.0006837820845760345
0.43690625,-0.0006796377815537491
0.43696875,-0.000675575532500583
0.43703125,-0.000671619224826947
0.43709375,-0.0006678018741611835
0.43715625,-0.0006641317476070996
0.43721875,-0.0006518928212714825
0.43728125,-0.0006486024130604034
0.43734375000000003,-0.0006455275752879908
0.43740625,-0.000642696754483224
0.43746874999999996,-0.0006401155811764925
0.43753125000000004,-0.0006377950137540778
0.43759375,-0.0006357551100586306
0.43765624999999997,-0.0006339997037530798
0.43771875,-0.0006325467766291615
0.43778125,-0.0006313811592907753
0.43784375,-0.0006305335751000257
0.43790625,-0.0006299699208877074
0.43796875,-0.0006297169199235425
0.43803125,-0.0006297687879350256
0.43809375,-0.0006300992714366183
0.43815625,-0.0006307156923333751
0.43821875,-0.0006316050550102814
0.43828125,-0.0006327444446636715
0.43834375000000003,-0.0006341222581997402
0.43840625,-0.0006357369399556806
0.43846874999999996,-0.0006463085308983929
0.43853125000000004,-0.0006483203251356762
0.43859375,-0.0006505013385388336
0.43865624999999997,-0.000652804287133546
0.43871875,-0.0006552441847715584
0.43878125,-0.0006577800536725631
0.43884375,-0.0006603602815883625
0.43890625,-0.0006630035744626117
0.43896875,-0.0006656430212222952
0.43903125,-0.0006682645243241692
0.43909375,-0.0006708583911117505
0.43915625,-0.0006733865720014165
0.43921875,-0.0006758169282469195
0.43928125,-0.0006781326593283121
0.43934375000000003,-0.000680319298386578
0.43940625,-0.0006823230010244985
0.43946874999999996,-0.0006841579439977596
0.43953125000000004,-0.0006857681863826348
0.43959375,-0.0006871610938665729
0.43965624999999997,-0.0006883196948054837
0.43971875,-0.0006892213285025206
0.43978125,-0.0006898423282549193
0.43984375,-0.0006902026235104941
0.43990625,-0.0006902726415440041
0.43996875,-0.000690037471339694
0.44003125,-0.0006895074806240187
0.44009375,-0.0006886707730273944
0.44015625,-0.0006875241007748556
0.44021875,-0.000686115687469957
0.44028125,-0.0006843930629957251
0.44034375000000003,-0.0006823836774085268
0.44040625,-0.0006801029052966312
0.44046874999999996,-0.0006775607018776886
0.44053125000000004,-0.0006747753475458695
0.44059375,-0.0006717474589388317
0.44065624999999997,-0.0006685205024399565
0.44071875,-0.000665073853228948
0.44078125,-0.0006614855002308462
0.44084375,-0.0006577322579964795
0.44090625,-0.0006538503918754046
0.44096875,-0.0006498561647362566
0.44103125,-0.0006457877537622003
0.44109375,-0.0006416750080970313
0.44115625,-0.0006375497534006624
0.44121875,-0.0006334023441167402
0.44128125,-0.0006292941127436502
0.44134375000000003,-0.0006252478674637907
0.44140625,-0.0006212705493991721
0.44146874999999997,-0.0006174032660059559
0.44153125000000004,-0.0006136644289454068
0.44159375,-0.000610088337842471
0.44165625,-0.0005979353678949306
0.44171875,-0.000594743619161231
0.44178125,-0.0005917548613244422
0.44184375,-0.0005889987354487092
0.44190625,-0.0005865099417112635
0.44196875,-0.0005842911690310121
0.44203125,-0.0005823395498150558
0.44209375,-0.0005806766677645958
0.44215625000000003,-0.0005792996034403586
0.44221875,-0.0005782393254587237
0.44228125,-0.0005774784932626731
0.44234375000000004,-0.0005770063764375388
0.44240625,-0.0005768430006251046
0.44246874999999997,-0.0005769824377798993
0.44253125000000004,-0.0005774115203496799
0.44259375,-0.0005781185414686085
0.44265625,-0.0005791013912802012
0.44271875000000005,-0.0005803405429913866
0.44278125,-0.0005818182692057527
0.44284375,-0.0005835265906570242
0.44290625,-0.0005941927315370743
0.44296875,-0.000596301488045084
0.44303125,-0.0005985786030959506
0.44309375,-0.0006009964091016895
0.44315625000000003,-0.0006035307239943832
0.44321875,-0.0006061693666277179
0.44328125,-0.0006088602216358652
0.44334375000000004,-0.0006115959942760707
0.44340625,-0.0006143478233427979
0.44346874999999997,-0.0006170859496489323
0.44353125000000004,-0.0006197835605247781
0.44359375,-0.0006224191940475687
0.44365625,-0.0006249672351988089
0.44371875,-0.0006273932466077103
0.44378125,-0.0006296831140132075
0.44384375,-0.0006318070617645499
0.44390625,-0.0006337472291125246
0.44396875,-0.0006354748200337323
0.44403125,-0.0006369901421698909
0.44409375,-0.0006382478648175871
0.44415625000000003,-0.0006392675528314185
0.44421875,-0.0006400018740953806
0.44428125,-0.0006404665163781964
0.44434375000000004,-0.0006406404936737387
0.44440625,-0.0006405175073048164
0.44446874999999997,-0.0006400903362051569
0.44453125000000004,-0.000639368230609838
0.44459375,-0.0006383402491645929
0.44465625,-0.0006370136776738256
0.44471875,-0.000635393871425971
0.44478125,-0.0006334983256785776
0.44484375,-0.000631318167729239
0.44490625,-0.0006288789229452196
0.44496875,-0.0006261852777986188
0.44503125,-0.0006232595865276191
0.44509375,-0.0006201152931770704
0.44515625000000003,-0.0006167791158419311
0.44521875,-0.0006132643871395449
0.44528125,-0.0006096019819953336
0.44534375000000004,-0.000605801620776586
0.44540625,-0.0006018997656061231
0.44546874999999997,-0.0005979172996920523
0.44553125000000005,-0.0005938791351075001
0.44559375,-0.0005898223442133976
0.44565625,-0.0005857647186720272
0.44571875,-0.0005817269678455583
0.44578125,-0.0005777488136226305
0.44584375,-0.0005738434984846608
0.44590625,-0.0005700494788218602
0.44596875,-0.0005663768657085816
0.44603125,-0.0005628665889175766
0.44609375,-0.0005507790463420564
0.44615625000000003,-0.0005476403727331103
0.44621875,-0.0005447157984463935
0.44628125,-0.000542031197152279
0.44634375000000004,-0.0005395988552594905
0.44640625,-0.0005374316008595614
0.44646874999999997,-0.0005355337063354115
0.44653125000000005,-0.0005339263369811831
0.44659375,-0.0005326174351345803
0.44665625,-0.0005316047359261444
0.44671875000000005,-0.0005308947114391616
0.44678125,-0.000530488659392897
0.44684375,-0.0005303883535175552
0.44690625,-0.0005305808032500525
0.44696875,-0.0005310621102349866
0.44703125,-0.0005318319598877352
0.44709375,-0.000532874192864019
0.44715625000000003,-0.0005341756862240754
0.44721875,-0.0005357175438395478
0.44728125,-0.0005374925130207514
0.44734375000000004,-0.0005482241816510691
0.44740625,-0.00055041040248624
0.44746874999999997,-0.0005527547087832985
0.44753125000000005,-0.0005552441093890914
0.44759375,-0.0005578465273769206
0.44765625,-0.0005605549440578506
0.44771875,-0.0005633305693089063
0.44778125,-0.000566150076619143
0.44784375,-0.0005689853856708504
0.44790625,-0.0005718062166306104
0.44796875,-0.0005746048481217458
0.44803125,-0.0005773199079584512
0.44809375,-0.0005799678324748259
0.44815625000000003,-0.0005824861129152814
0.44821875,-0.000584880669425969
0.44828125,-0.0005871061706960723
0.44834375000000004,-0.000589144376936801
0.44840625,-0.0005909760450399648
0.44846874999999997,-0.0005925985154567603
0.44853125000000005,-0.0005939823004297295
0.44859375,-0.0005951015252974312
0.44865625,-0.0005959679018793795
0.44871875,-0.0005965302943773954
0.44878125,-0.0005968413285704355
0.44884375,-0.0005968325362286087
0.44890625,-0.0005965381709029383
0.44896875,-0.0005959272638935698
0.44903125,-0.0005950322332892444
0.44909375,-0.0005938359598679777
0.44915625000000003,-0.0005923524895771748
0.44921875,-0.0005905749441839081
0.44928125,-0.0005885297750964358
0.44934375000000004,-0.0005862210431933912
0.44940625,-0.0005836662513176161
0.44946875,-0.0005808853804720737
0.44953125000000005,-0.0005778680229420741
0.44959375,-0.0005746825351014007
0.44965625,-0.0005713011742004281
0.44971875,-0.0005677532309855682
0.44978125,-0.0005641184001415611
0.44984375,-0.000560366638516413
0.44990625,-0.0005565282640303815
0.44996875000000003,-0.0005526353482056545
0.45003125,-0.000548728537982518
0.45009375,-0.0005448207037885011
0.45015625000000004,-0.000540898001607143
0.45021875,-0.0005370620196154252
0.45028125,-0.000533299626376299
0.45034375000000004,-0.0005296308390512483
0.45040625,-0.0005260899341474612
0.45046875,-0.0005227001561134426
0.45053125000000005,-0.0005107362295394824
0.45059375,-0.000507712846110786
0.45065625,-0.0005049170544293435
0.45071875,-0.0005023696057469829
0.45078125,-0.0005000374182876216
0.45084375,-0.0004979839183583135
0.45090625,-0.0004962121607187814
0.45096875000000003,-0.0004947040923407031
0.45103125,-0.000493511732436544
0.45109375,-0.0004925927477757858
0.45115625000000004,-0.0004919908763903746
0.45121875,-0.0004916955949798851
0.45128125,-0.0004917033222925082
0.45134375000000004,-0.0004920096933161144
0.45140625,-0.0004925971112662297
0.45146875,-0.0004934685326463961
0.45153125000000005,-0.0004946215186380776
0.45159375,-0.0004960296032682499
0.45165625,-0.0004976772524509371
0.45171875,-0.0004995534377313093
0.45178125,-0.0005016394751674036
0.45184375,-0.0005126757587437525
0.45190625,-0.0005151287098261043
0.45196875000000003,-0.0005177365391466071
0.45203125,-0.0005204522233119568
0.45209375,-0.0005232593074926128
0.45215625000000004,-0.0005261534262929191
0.45221875,-0.0005290864248621296
0.45228125,-0.0005320334399628313
0.45234375000000004,-0.0005349675606507176
0.45240625,-0.0005378681489593418
0.45246875,-0.0005407116767595643
0.45253125000000005,-0.0005434674685124985
0.45259375,-0.0005461043667178977
0.45265625,-0.0005486100746225908
0.45271875000000006,-0.0005509381613102715
0.45278125,-0.0005531003666983114
0.45284375,-0.0005550595121581736
0.45290625,-0.0005568031797074657
0.45296875000000003,-0.0005582908964369693
0.45303125,-0.0005595251146134905
0.45309375,-0.0005604945285651031
0.45315625000000004,-0.0005611935211631836
0.45321875,-0.0005616045537754077
0.45328125,-0.000561714815447395
0.45334375000000005,-0.0005615291138330314
0.45340625,-0.0005610366415141343
0.45346875,-0.0005602534250340185
0.45353125000000005,-0.000559166462102495
0.45359375,-0.0005577870752407621
0.45365625,-0.0005561176143600577
0.45371875,-0.000554173283439402
0.45378125,-0.0005519722296085106
0.45384375,-0.0005495157718039545
0.45390625,-0.0005468295112329991
0.45396875000000003,-0.000543918457913517
0.45403125,-0.0005408040429865091
0.45409375,-0.0005375219147003563
0.45415625000000004,-0.000534080879226434
0.45421875,-0.0005305190210613819
0.45428125,-0.00052683329057579
0.45434375000000005,-0.0005230788319126323
0.45440625,-0.0005192670891720486
0.45446875,-0.0005154169694627231
0.45453125000000005,-0.0005115644238524453
0.45459375,-0.0005077547388490089
0.45465625,-0.000503982795383523
0.45471875,-0.000500293860772244
0.45478125,-0.0004966999125662341
0.45484375,-0.0004932361090331655
0.45490625,-0.0004899250415482392
0.45496875000000003,-0.00047803630161959154
0.45503125,-0.0004750966251535482
0.45509375,-0.0004723757078257257
0.45515625000000004,-0.0004698929578184491
0.45521875,-0.0004676510261658884
0.45528125,-0.00046567875401876124
0.45534375000000005,-0.000463979339897308
0.45540625,-0.00046256967288155204
0.45546875,-0.0004614481368866441
0.45553125000000005,-0.0004606339953680816
0.45559375,-0.00046011756463505693
0.45565625,-0.0004599062439863133
0.45571875,-0.00045999563578597025
0.45578125,-0.0004603905820048382
0.45584375,-0.00046107864419681066
0.45590625,-0.00046204762556414924
0.45596875000000003,-0.0004632918572967659
0.45603125,-0.00046479882225294866
0.45609375,-0.00046654208435455147
0.45615625000000004,-0.0004685298005174393
0.45621875,-0.0004707154880056186
0.45628125,-0.0004818702536633357
0.45634375000000005,-0.00048442970548477626
0.45640625,-0.00048714039394098796
0.45646875,-0.0004899706503777579
0.45653125000000006,-0.0004929092467425011
0.45659375,-0.0004959090357592177
0.45665625,-0.0004989647842502942
0.45671875000000006,-0.0005020254569955696
0.45678125,-0.0005050903789092231
0.45684375,-0.0005081181635619436
0.45690625,-0.0005110899063919538
0.45696875000000003,-0.0005139715865619121
0.45703125,-0.0005167466103181417
0.45709375,-0.000519386488252116
0.45715625000000004,-0.0005218569265225681
0.45721875,-0.0005241557612135073
0.45728125000000003,-0.000526252015923101
0.45734375000000005,-0.0005281301683192352
0.45740625,-0.0005297624904392617
0.45746875,-0.0005311394190783136
0.45753125000000006,-0.0005322611195078542
0.45759375,-0.0005331012404075908
0.45765625,-0.0005336502519543429
0.45771875,-0.0005339083177565429
0.45778125000000003,-0.0005338654435639301
0.45784375,-0.0005335299132226134
0.45790625,-0.0005328851996326267
0.45796875000000004,-0.0005319459602679544
0.45803125,-0.0005307105898091635
0.45809375,-0.0005291921921856957
0.45815625000000004,-0.0005273883330535745
0.45821875,-0.0005253210624546756
0.45828125000000003,-0.000523006595277764
0.45834375000000005,-0.0005204433358433069
0.45840625,-0.0005176835986504258
0.45846875,-0.0005147124747127696
0.45853125000000006,-0.0005115601583770557
0.45859375,-0.0005082500252748257
0.45865625,-0.0005048217044265613
0.45871875,-0.0005012625316857811
0.45878125000000003,-0.0004976292117714609
0.45884375,-0.0004939467544969878
0.45890625,-0.0004902299101478547
0.45896875000000004,-0.0004864949384506545
0.45903125,-0.0004827924838420594
0.45909375,-0.0004791468661393683
0.45915625000000004,-0.00047556679437443794
0.45921875,-0.0004720985271911837
0.45928125000000003,-0.0004687133303898777
0.45934375000000005,-0.000465510724821927
0.45940625,-0.00045372768417673015
0.45946875,-0.0004508983347770307
0.45953125000000006,-0.00044828339456612354
0.45959375,-0.00044588295894021357
0.45965625,-0.0004437458799398525
0.45971875,-0.00044187497531635034
0.45978125000000003,-0.0004402697624261709
0.45984375,-0.0004389465109530949
0.45990625,-0.0004379066180963953
0.45996875000000004,-0.0004371818592839305
0.46003125,-0.00043674350487893365
0.46009375,-0.00043662868738247873
0.46015625000000004,-0.0004367947050070431
0.46021875,-0.0004372678464492491
0.46028125,-0.0004380332200556447
0.46034375000000005,-0.0004390851661464912
0.46040625,-0.00044039758669783824
0.46046875,-0.00044198424535345227
0.46053125000000006,-0.0004438254346341153
0.46059375,-0.00044584659219729095
0.46065625,-0.00044812869493646157
0.46071875,-0.0004593561929709944
0.46078125000000003,-0.0004619941570124242
0.46084375,-0.0004647867511426429
0.46090625,-0.00046770434031023767
0.46096875000000004,-0.00047071062399367536
0.46103125,-0.0004737914662695242
0.46109375,-0.000476913918860733
0.46115625000000005,-0.0004800557989126375
0.46121875,-0.000483207984011913
0.46128125,-0.0004863190404554296
0.46134375000000005,-0.0004893583748417918
0.46140625,-0.0004923316063043248
0.46146875,-0.0004951835686737571
0.46153125,-0.0004979119408625721
0.46159375,-0.0005004666737487007
0.46165625,-0.0005028489665067915
0.46171875,-0.0005050363547299541
0.46178125000000003,-0.0005069826979198777
0.46184375,-0.0005087088044919974
0.46190625,-0.0005101971729039312
0.46196875000000004,-0.0005113972548327905
0.46203125,-0.000512320495345997
0.46209374999999997,-0.0005129532762768452
0.46215625000000005,-0.0005132970775110768
0.46221875,-0.0005133510741811009
0.46228125,-0.0005131060184918046
0.46234375000000005,-0.0005125319227864411
0.46240625,-0.0005116731203974323
0.46246875,-0.0005105256962787963
0.46253125,-0.0005091033924835286
0.46259375,-0.0005073887344775041
0.46265625,-0.0005054024074439278
0.46271875,-0.0005031662256816949
0.46278125000000003,-0.0005007082497201776
0.46284375,-0.0004980205744060384
0.46290624999999996,-0.0004951292946450414
0.46296875000000004,-0.0004920636817617452
0.46303125,-0.0004888355876221384
0.46309374999999997,-0.00048547705244156303
0.46315625000000005,-0.0004819995889336348
0.46321875,-0.00047844555855347526
0.46328125,-0.0004748275239411792
0.46334375,-0.00047117399228976953
0.46340625,-0.0004675250556200605
0.46346875,-0.0004638969814053373
0.46353125,-0.0004603057165106228
0.46359375,-0.0004568035824824568
0.46365625,-0.00045339628336735216
0.46371875,-0.0004501103739776441
0.46378125000000003,-0.0004469642701259019
0.46384375,-0.00043524995714122605
0.46390624999999996,-0.0004324783114208197
0.46396875000000004,-0.00042992358231729033
0.46403125,-0.000427600885890958
0.46409374999999997,-0.00042552230103828914
0.46415625,-0.0004237151235304548
0.46421875,-0.0004221743388191368
0.46428125,-0.0004209174982687247
0.46434375,-0.0004199572366113541
0.46440625,-0.00041929325477339796
0.46446875,-0.0004189400623334505
0.46453125,-0.0004188794707777471
0.46459375,-0.0004191210737261031
0.46465625,-0.0004196697405429439
0.46471874999999996,-0.00042051480669116903
0.46478125000000003,-0.0004216384325025635
0.46484375,-0.0004230388628416043
0.46490624999999997,-0.000424700282581833
0.46496875,-0.0004266141530958889
0.46503125,-0.0004287583468386008
0.46509375,-0.0004311211111801133
0.46515625,-0.0004424277184832959
0.46521875,-0.0004451628680810088
0.46528125,-0.00044803434322679414
0.46534375,-0.00045104440167145765
0.46540625,-0.00045414687743255966
0.46546875,-0.0004573286615295047
0.46553124999999995,-0.0004605597198745204
0.46559375000000003,-0.0004638138035161221
0.46565625,-0.0004670628907803842
0.46571874999999996,-0.00047028116506939166
0.46578125000000004,-0.0004734440906984383
0.46584375,-0.00047651482793031885
0.46590624999999997,-0.00047948127520652806
0.46596875,-0.0004823228363806942
0.46603125,-0.00048500302210274793
0.46609375,-0.00048749705199443993
0.46615625,-0.0004897957786273444
0.46621875,-0.0004918817220619931
0.46628125,-0.0004937249286692813
0.46634374999999995,-0.0004953131674479694
0.46640625,-0.0004966404226006138
0.46646875,-0.0004976974787857247
0.46653124999999995,-0.0004984542200538733
0.46659375000000003,-0.0004989207592079326
0.46665625,-0.0004990881748682952
0.46671874999999996,-0.0004989591318590447
0.46678125,-0.0004985276158817331
0.46684375,-0.0004977886368593976
0.46690624999999997,-0.0004967635173668272
0.46696875,-0.0004954470488366114
0.46703125,-0.0004938595592601236
0.46709375,-0.0004920058290946439
0.46715625,-0.0004898826792008315
0.46721875,-0.00048752629166243233
0.46728125,-0.0004849484549151739
0.46734374999999995,-0.0004821698082896342
0.46740625,-0.00047921667116429534
0.46746875,-0.0004760947245084357
0.46753124999999995,-0.0004728379179335107
0.46759375,-0.0004694609274439876
0.46765625,-0.00046600458084744556
0.46771874999999996,-0.0004624909838720215
0.46778125,-0.0004589613122414349
0.46784375,-0.00045538646637405256
0.46790624999999997,-0.0004518468476561177
0.46796875,-0.00044835179782359846
0.46803125,-0.0004449256024119663
0.46809375,-0.0004415910351278085
0.46815624999999994,-0.0004383886559864991
0.46821875,-0.0004353261418754695
0.46828125,-0.0004236875452300337
0.46834374999999995,-0.00042098608061544307
0.46840625,-0.0004185008552672481
0.46846875,-0.00041624987439445316
0.46853124999999995,-0.0004142464895900838
0.46859375,-0.00041248789870917957
0.46865625,-0.0004109977744197052
0.46871874999999996,-0.00040980095478879153
0.46878125,-0.00040891613874488586
0.46884375,-0.00040829961977814633
0.46890624999999997,-0.0004079813860509707
0.46896875,-0.000407988915181845
0.46903125,-0.0004082971334293528
0.46909375,-0.0004088844496238503
0.46915624999999994,-0.0004097762812551309
0.46921875,-0.0004109383946172829
0.46928125,-0.00041238673790221225
0.46934374999999995,-0.00041408074082377455
0.46940624999999997,-0.0004160387883504757
0.46946875,-0.00041821093994154346
0.46953124999999996,-0.0004206150663714353
0.46959375,-0.0004319809218096826
0.46965625,-0.0004347271129763186
0.46971874999999996,-0.000437662645169562
0.46978125,-0.00044069226875095846
0.46984375,-0.0004438570701744693
0.46990624999999997,-0.00044704784064805714
0.46996874999999994,-0.0004503132321533043
0.47003125,-0.0004536233951311086
0.47009375000000003,-0.0004569063032799914
0.47015625000000005,-0.0004601456666424031
0.47021875,-0.00046334838527231637
0.47028125,-0.0004664888147064006
0.47034375000000006,-0.000469513361920082
0.47040625,-0.00047236635990485776
0.47046875,-0.0004750960109312363
0.47053125000000007,-0.0004776654174932782
0.47059375000000003,-0.0004800372189981972
0.47065625,-0.0004821537575618873
0.47071875,-0.00048406758694027885
0.47078125000000004,-0.00048574899791029025
0.47084375,-0.00048713344807294057
0.47090625,-0.0004882079113360249
0.47096875000000005,-0.0004890512942504199
0.47103125,-0.0004896108743263072
0.47109375000000003,-0.0004898626777417037
0.47115625000000005,-0.0004897903608529208
0.47121875,-0.0004894108601810887
0.47128125,-0.0004887761353893905
0.47134375000000006,-0.0004878269299860294
0.47140625,-0.0004865724042829589
0.47146875,-0.00048505739867577
0.47153125,-0.00048328144536938233
0.47159375000000003,-0.00048123434644006813
0.47165625,-0.00047895791743474136
0.47171875,-0.00047645824615577537
0.47178125000000004,-0.00047374957138690554
0.47184375,-0.00047087439418791455
0.47190625,-0.0004678181658734626
0.47196875000000005,-0.0004646424362575452
0.47203125,-0.0004613415374927765
0.47209375,-0.0004579641166429227
0.47215625000000006,-0.0004545244382553604
0.47221875,-0.000451024470831618
0.47228125,-0.0004475331026511653
0.47234375000000006,-0.0004440630432217818
0.47240625,-0.00044062543148332134
0.47246875,-0.000437273709504693
0.47253125,-0.0004340202660935988
0.47259375000000003,-0.00043087603835585686
0.47265625,-0.00042788184734483814
0.47271875,-0.00042505471409454154
0.47278125000000004,-0.0004136596903810963
0.47284375,-0.0004112423412218069
0.47290625,-0.0004090552968415706
0.47296875000000005,-0.00040709595420872213
0.47303125,-0.0004054114258078001
0.47309375,-0.0004040053792835341
0.47315625000000006,-0.0004028710849779543
0.47321875,-0.0004020290836011797
0.47328125,-0.0004014802498235326
0.47334375,-0.0004012348813689226
0.47340625000000003,-0.0004012959427706214
0.47346875,-0.00040166155565767026
0.47353125,-0.00040232912893535533
0.47359375000000004,-0.0004032819345757832
0.47365625,-0.00040452202724984565
0.47371875,-0.0004060349092911558
0.47378125000000004,-0.0004078139709876999
0.47384375,-0.00040985413494888656
0.47390625,-0.0004121140791994715
0.47396875000000005,-0.00041458635361686647
0.47403125,-0.00042601804154583645
0.47409375,-0.0004288737665009562
0.47415625,-0.0004318728059442001
0.47421875,-0.0004350030944625105
0.47428125,-0.0004382450456806575
0.47434375,-0.00044155712417653925
0.47440625000000003,-0.0004449133476323308
0.47446875,-0.000448299897738591
0.47453125,-0.000451685568468696
0.47459375000000004,-0.0004550439425886621
0.47465625,-0.0004583424009506065
0.47471874999999997,-0.00046156617457010496
0.47478125000000004,-0.00046467062450486485
0.47484375,-0.00046765040345056463
0.47490625,-0.0004704753456041544
0.47496875,-0.00047312383573380745
0.47503125,-0.0004755767291782509
0.47509375,-0.00047780410754122427
0.47515625,-0.000479799874403275
0.47521875,-0.00048154150905821425
0.47528125,-0.0004830259828148553
0.47534375,-0.00048422968438877056
0.47540625000000003,-0.0004851408542809188
0.47546875,-0.0004857607379575579
0.47553124999999996,-0.0004860800364406559
0.47559375000000004,-0.0004861038604215828
0.47565625,-0.00048581964590396765
0.47571874999999997,-0.00048523689937393644
0.47578125000000004,-0.0004843579207069182
0.47584375,-0.0004831858827909208
0.47590625,-0.000481741363637489
0.47596875,-0.00048001651549783864
0.47603125,-0.00047804148058674945
0.47609375,-0.00047582337702231636
0.47615625,-0.0004733826635918703
0.47621875,-0.00047073413695231103
0.47628125,-0.00046790306639543644
0.47634374999999995,-0.00046490424424316945
0.47640625000000003,-0.00046176999167008015
0.47646875,-0.0004585150855382081
0.47653124999999996,-0.00045517933041316905
0.47659375000000004,-0.0004517658313845374
0.47665625,-0.0004483247109240418
0.47671874999999997,-0.0004448713735759058
0.47678125,-0.0004414277754896112
0.47684375,-0.0004380276146765949
0.47690625,-0.0004346946797321172
0.47696875,-0.0004314531876852823
0.47703125,-0.00042833475557682577
0.47709375,-0.00042535873602123075
0.47715625,-0.00042255132095521397
0.47721875,-0.0004111832080857525
0.47728125,-0.00040877788162882456
0.47734374999999996,-0.00040658906260396255
0.47740625000000003,-0.0004046491364769339
0.47746875,-0.00040297910916299584
0.47753124999999996,-0.00040156247437392323
0.47759375,-0.0004004280858987408
0.47765625,-0.00039959513232776245
0.47771874999999997,-0.00039906595363103925
0.47778125,-0.0003988232465505087
0.47784375,-0.0003988721721723265
0.47790625,-0.000399245851560065
0.47796875,-0.0003999188654204844
0.47803125,-0.000400873268018076
0.47809375,-0.0004021217541691213
0.47815624999999995,-0.00040363947213183093
0.47821875,-0.00040542116420713703
0.47828125,-0.0004074537005490375
0.47834374999999996,-0.00040973666756970173
0.47840625000000003,-0.0004122032292395439
0.47846875,-0.0004236464915758631
0.47853124999999996,-0.00042651763287789024
0.47859375,-0.0004295364909497057
0.47865625,-0.00043267974147601085
0.47871874999999997,-0.0004359059478673266
0.47878125,-0.00043924214980209375
0.47884375,-0.0004426120326233851
0.47890625,-0.00044603872113524456
0.47896875,-0.00044945861253617436
0.47903125,-0.0004528121675829444
0.47909375,-0.00045617841964329386
0.47915624999999995,-0.00045940339249900264
0.47921875,-0.0004625289864566007
0.47928125,-0.0004655485294239037
0.47934374999999996,-0.000468430761246863
0.47940625,-0.00047111067675170704
0.47946875,-0.00047358730440530405
0.47953124999999996,-0.00047585104662950517
0.47959375,-0.0004778819835944137
0.47965625,-0.000479682708581175
0.47971874999999997,-0.00048121331759246044
0.47978125,-0.0004824657567073509
0.47984375,-0.00048342322241728963
0.47990625,-0.00048409066037838344
0.47996874999999994,-0.00048447443204030494
0.48003125,-0.00048452398423731724
0.48009375,-0.0004842965969268087
0.48015624999999995,-0.00048379234502318735
0.48021874999999997,-0.00048299501831294833
0.48028125,-0.00048185531009595217
0.48034374999999996,-0.00048044592187296287
0.48040625,-0.00047879539580150676
0.48046875,-0.0004768799997288131
0.48053124999999997,-0.000474727928551244
0.48059375,-0.0004723536879906176
0.48065625,-0.00046975476371197145
0.48071875,-0.0004669632808390889
0.48078125,-0.0004640379038951259
0.48084375,-0.0004609595191840954
0.48090625,-0.0004577762405532093
0.48096874999999994,-0.000454480435304494
0.48103125,-0.00045116171199491295
0.48109375,-0.00044774527148569443
0.48115624999999995,-0.00044432390674620237
0.48121875,-0.0004409373811477546
0.48128125,-0.00043761384327950514
0.48134374999999996,-0.0004343282656776859
0.48140625,-0.0004311119628122584
0.48146875,-0.00042804504769106133
0.48153124999999997,-0.000425125524474379
0.48159375,-0.00042236505987773565
0.48165625,-0.00041103729859842675
0.48171875,-0.00040867072797297344
0.48178124999999994,-0.0004065409349438692
0.48184375,-0.00040462422512047014
0.48190625,-0.00040299442883255654
0.48196874999999995,-0.00040161105213648574
0.48203125,-0.00040053430330982964
0.48209375,-0.0003997380225066738
0.48215624999999995,-0.0003992424828010571
0.48221875,-0.00039904052590514216
0.48228125,-0.0003991230886855879
0.48234374999999996,-0.00039954340361099405
0.48240625,-0.00040024516573200497
0.48246875,-0.00040125198105850357
0.48253124999999997,-0.00040253723326340307
0.48259375,-0.0004040740095480194
0.48265625,-0.0004058982724342991
0.48271875,-0.0004079814509510282
0.48278125,-0.00041029502940076457
0.48284375,-0.00041280910283733596
0.48290625,-0.00042429000872538924
0.48296874999999995,-0.0004271917742793424
0.48303125,-0.00043025230170185
0.48309375,-0.0004334429194527145
0.48315624999999995,-0.0004367345750942442
0.48321875,-0.000440094315547257
0.48328125,-0.0004435206001950076
0.48334374999999996,-0.00044697875927099395
0.48340625,-0.000450427206100501
0.48346875,-0.00045385316085694294
0.48353124999999997,-0.0004572354300699244
0.48359375,-0.00046052514316805016
0.48365625,-0.0004637064810600888
0.48371875,-0.00046677317692145337
0.48378125,-0.00046967700229466613
0.48384375,-0.0004724128011980022
0.48390625,-0.0004749456194281243
0.48396874999999995,-0.00047725613471427675
0.48403125,-0.00047935043679331324
0.48409375,-0.00048118439853225836
0.48415624999999995,-0.00048275775355877126
0.48421875,-0.000484045135587724
0.48428125,-0.00048505304433507646
0.48434374999999996,-0.0004857620453408984
0.48440625,-0.0004861753653697676
0.48446875,-0.0004862915698753967
0.48453124999999997,-0.00048609998407495025
0.48459375,-0.00048561910520600327
0.48465625,-0.0004848178516901336
0.48471875,-0.00048372822100420376
0.48478125,-0.0004823761772354551
0.48484375,-0.0004807407434837818
0.48490625,-0.0004788435837320415
0.48496874999999995,-0.0004766970344561028
0.48503125,-0.00047433796672918804
0.48509375,-0.0004717626781834128
0.48515624999999996,-0.0004690031973336173
0.48521875,-0.00046607860708555715
0.48528125,-0.0004630098809690897
0.48534374999999996,-0.0004598124445633067
0.48540625,-0.00045653123452907285
0.48546875,-0.000453181819178472
0.48553124999999997,-0.0004497860928584785
0.48559375,-0.0004463769287207098
0.48565625,-0.00044297494606565513
0.48571875,-0.0004396136789725502
0.48578124999999994,-0.00043632265348259036
0.48584375,-0.0004331126827581966
0.48590625,-0.0004300260194149558
0.48596874999999995,-0.000427082234385201
0.48603125,-0.00042428250473637574
0.48609375,-0.00041293322147273326
0.48615624999999996,-0.00041054422916191047
0.48621875,-0.00040836896100533704
0.48628125,-0.0004064530015559925
0.48634374999999996,-0.0004047817905285106
0.48640625,-0.00040338155339504633
0.48646875,-0.0004022546494315965
0.48653124999999997,-0.0004014123712250822
0.48659375,-0.00040088820685776905
0.48665625,-0.0004006551220420984
0.48671875,-0.0004007183402533754
0.48678125,-0.0004010868832745318
0.48684375,-0.00040175510842956064
0.48690625,-0.00040271532404584365
0.48696874999999995,-0.0004039732497883308
0.48703125,-0.00040548435411891237
0.48709375,-0.00040728410702685347
0.48715624999999996,-0.0004093204702661918
0.48721875,-0.00041159488989363224
0.48728125,-0.00041408765968985184
0.48734374999999996,-0.00042553521148511186
0.48740625,-0.0004284288016310478
0.48746875,-0.000431445363230365
0.48753124999999997,-0.00043461712326958724
0.48759375,-0.0004378807864452994
0.48765625,-0.0004412408743135754
0.48771875,-0.00044464026271226476
0.48778125,-0.00044807683852848834
0.48784375,-0.0004515248165452568
0.48790625,-0.00045494461981496204
0.48796874999999995,-0.00045829608480046913
0.48803125,-0.0004615788788663311
0.48809375,-0.0004647730842273212
0.48815624999999996,-0.0004678295170777169
0.48821875,-0.0004707397743559105
0.48828125,-0.00047347259705340927
0.48834374999999997,-0.00047601248640272154
0.48840625,-0.0004783398683176343
0.48846875,-0.000480432617095794
0.48853125,-0.0004822882577452947
0.48859375,-0.00048387517289602555
0.48865625,-0.00048516114864999293
0.48871875,-0.0004861764477071262
0.48878125,-0.00048692162491534297
0.48884375,-0.0004873553077378301
0.48890625,-0.00048749880749077157
0.48896874999999995,-0.0004873348097977348
0.48903125000000003,-0.0004868581716994669
0.48909375,-0.00048609081471076565
0.48915624999999996,-0.00048502866603872263
0.48921875,-0.0004836987097225631
0.48928125,-0.0004820884504454781
0.48934374999999997,-0.0004802135919976247
0.48940625,-0.0004781458654261328
0.48946875,-0.00047578964320985073
0.48953125,-0.0004732032739175329
0.48959375,-0.00047048982565928155
0.48965625,-0.0004676238563980639
0.48971875,-0.00046459887708238945
0.48978125,-0.00046142771505608415
0.48984375,-0.0004581384927853094
0.48990625,-0.0004548659891991935
0.48996874999999995,-0.0004514874512186462
0.49003125000000003,-0.00044812650592571113
0.49009375,-0.00044477571011294903
0.49015624999999996,-0.0004414361712974657
0.49021875,-0.0004381761821289354
0.49028125,-0.0004349653829065492
0.49034374999999997,-0.0004318901796961372
0.49040625,-0.0004289822391117387
0.49046875,-0.0004261721714910044
0.49053125,-0.0004148762730732669
0.49059375,-0.0004124963026788664
0.49065625,-0.00041034526558324236
0.49071875,-0.00040841243879471967
0.49078125,-0.00040673387743528355
0.49084375,-0.0004053234597040656
0.49090625,-0.0004042041395287965
0.49096874999999995,-0.0004033980830809719
0.49103125000000003,-0.00040286192363853113
0.49109375,-0.00040263858993468127
0.49115624999999996,-0.0004026505400094582
0.49121875,-0.0004030100988554608
0.49128125,-0.0004036886936979317
0.49134374999999997,-0.00040465102097539396
0.49140625,-0.0004058791741810841
0.49146875,-0.0004074006680003933
0.49153125,-0.0004091963517575542
0.49159375,-0.0004112124051536131
0.49165625,-0.0004134836135836484
0.49171875,-0.0004159633284989833
0.49178124999999995,-0.000427414143096827
0.49184375,-0.0004302678819493172
0.49190625,-0.00043329511680956223
0.49196874999999995,-0.0004364485492972803
0.49203125000000003,-0.0004397078719954317
0.49209375,-0.00044304929013419536
0.49215624999999996,-0.00044647589546154
0.49221875,-0.0004499083208250598
0.49228125,-0.0004533289783394956
0.49234374999999997,-0.0004567330311592843
0.49240625,-0.0004600997618247893
0.49246875,-0.0004633987181948407
0.49253125,-0.00046657071117675586
0.49259375,-0.000469642456926489
0.49265625,-0.0004725380245794719
0.49271875,-0.00047525728929342925
0.49278125,-0.0004778119139327297
0.49284375,-0.00048013799266899415
0.49290625,-0.00048223737707089875
0.49296874999999996,-0.00048408075495812164
0.49303125000000003,-0.00048565577743364674
0.49309375,-0.00048697355660412556
0.49315624999999996,-0.0004879898814093009
0.49321875,-0.0004887181133482466
0.49328125,-0.0004891478698853535
0.49334374999999997,-0.0004892709352614655
0.49340625,-0.0004890989564948212
0.49346875,-0.0004886401634322801
0.49353125,-0.000487873985496462
0.49359375,-0.0004868040886712166
0.49365625,-0.0004854437918329624
0.49371875,-0.00048382750398523466
0.49378125,-0.0004819530994296106
0.49384375,-0.0004798244097889981
0.49390625,-0.0004774663893459541
0.49396874999999996,-0.000474925525220965
0.49403125000000003,-0.00047216093564120265
0.49409375,-0.00046922665716297995
0.49415624999999996,-0.0004661714008007689
0.49421875,-0.0004629884801986839
0.49428125,-0.00045969485231081575
0.49434374999999997,-0.0004563242725717509
0.49440625,-0.00045294341425855533
0.49446875,-0.00044952169090370364
0.49453125,-0.00044609986812002567
0.49459375,-0.00044272733805181264
0.49465625,-0.00043941555494009243
0.49471875,-0.00043619626813928836
0.49478125,-0.0004330754839975415
0.49484375,-0.0004300990272562283
0.49490625,-0.00042728273234966807
0.49496874999999996,-0.00041590369398872284
0.49503125000000003,-0.00041349142414255635
0.49509375,-0.0004112816643647432
0.49515624999999996,-0.00040931946301488165
0.49521875,-0.0004076100399136029
0.49528125,-0.00040618784223257764
0.49534374999999997,-0.00040502716107659875
0.49540625,-0.0004041517166960551
0.49546875,-0.0004035743408506154
0.49553125,-0.0004033103638693969
0.49559375,-0.000403332535106965
0.49565625,-0.0004036699537777605
0.49571875,-0.0004042955556907424
0.49578124999999995,-0.0004052189107272286
0.49584375,-0.0004064368969001336
0.49590625,-0.00040793348675211005
0.49596874999999996,-0.00040968236376914824
0.49603125000000003,-0.00041169907296412234
0.49609375,-0.00041394859863559674
0.49615624999999997,-0.0004164194994539516
0.49621875,-0.00042784696430506197
0.49628125,-0.00043070811124977515
0.49634375,-0.0004337279155023077
0.49640625,-0.00043687518985652263
0.49646875,-0.00044013607868972904
0.49653125,-0.0004434720628106459
0.49659375,-0.00044688271858861484
0.49665625,-0.0004503146091170418
0.49671875,-0.0004537580287059806
0.49678125,-0.00045718429914146097
0.49684375000000003,-0.0004605555338198508
0.49690625,-0.00046384832817539245
0.49696874999999996,-0.0004670432908843447
0.49703125000000004,-0.00047012950095320916
0.49709375,-0.00047305413900552984
0.49715624999999997,-0.0004758014911534214
0.49721875,-0.0004783761029784894
0.49728125,-0.00048072923415942714
0.49734375,-0.0004828354038413085
0.49740625,-0.00048471686627180044
0.49746875,-0.00048631527459158663
0.49753125,-0.0004876589621306271
0.49759375,-0.000488702595663193
0.49765625,-0.0004894608037281922
0.49771875,-0.0004899401245715973
0.49778125,-0.0004900970908904845
0.49784375000000003,-0.0004899624214545761
0.49790625,-0.0004895207460232642
0.49796874999999996,-0.0004887674408066423
0.49803125000000004,-0.0004877501906585535
0.49809375,-0.0004864111375175728
0.49815624999999997,-0.0004848309655466343
0.49821875,-0.00048297942737790533
0.49828125,-0.0004808647827009016
0.49834375,-0.0004785432890556107
0.49840625,-0.000476018727285088
0.49846875,-0.0004733007230934283
0.49853125,-0.0004703750839025467
0.49859375,-0.00046731932316881886
0.49865625,-0.0004641503165022376
0.49871875,-0.0004608846839596892
0.49878125,-0.00045752781225327777
0.49884375000000003,-0.00045414617249370237
0.49890625,-0.00045074935717970277
0.49896874999999996,-0.00044734333311935437
0.49903125000000004,-0.0004439731725802698
0.49909375,-0.0004406500025535831
0.49915624999999997,-0.0004374040354390152
0.49921875,-0.0004342863968497812
0.49928125,-0.0004313109999241338
0.49934375,-0.0004284850907363691
0.49940625,-0.0004171117420254944
0.49946875,-0.00041470629212737864
0.49953125,-0.00041249241351316857
0.49959375,-0.00041048606999913306
0.49965625,-0.0004087480905996671
0.49971875,-0.00040731080927965124
0.49978125,-0.00040613336953564116
0.49984375000000003,-0.00040523373593473466
0.49990625,-0.00040460435210284973
0.49996874999999996,-0.00040430546084943564
0.5000312499999999,-0.0004043076845539617
0.50009375,-0.00040466788045040447
0.5001562500000001,-0.00040520101880260617
0.5002187499999999,-0.0004061012698652472
0.50028125,-0.00040731315496100873
0.5003437500000001,-0.0004087484386577078
0.5004062499999999,-0.00041046428276324265
0.50046875,-0.000412423477556878
0.50053125,-0.0004146646372406304
0.50059375,-0.00041709652848695433
0.50065625,-0.00042850776746400365
0.50071875,-0.000431334173137371
0.50078125,-0.0004343065642018473
0.50084375,-0.0004374322420991894
0.50090625,-0.0004406239416365476
0.50096875,-0.0004439433160586259
0.50103125,-0.00044733482811720737
0.50109375,-0.00045072789962008475
0.50115625,-0.0004541434191475957
0.50121875,-0.00045756329525220574
0.50128125,-0.00046088677041231096
0.50134375,-0.0004641404763315593
0.50140625,-0.00046731677865896604
0.50146875,-0.0004703683165508399
0.50153125,-0.00047327177528697084
0.5015937500000001,-0.00047601967615876206
0.5016562499999999,-0.00047853537196160256
0.50171875,-0.0004808780380044786
0.5017812500000001,-0.0004829759669577327
0.5018437499999999,-0.0004848323266795629
0.50190625,-0.00048641652774703004
0.5019687500000001,-0.00048772349635411993
0.5020312499999999,-0.0004887596460294852
0.50209375,-0.0004895143764918064
0.5021562500000001,-0.0004899757600067278
0.5022187499999999,-0.0004900832361447727
0.50228125,-0.0004899276030936872
0.5023437500000001,-0.000489476378931375
0.5024062499999999,-0.0004887236750641399
0.50246875,-0.0004876436866808609
0.50253125,-0.0004863320281827399
0.50259375,-0.0004847154678738197
0.50265625,-0.00048284349960636685
0.50271875,-0.00048072680107363874
0.50278125,-0.00047836819318419765
0.50284375,-0.0004758102485966642
0.50290625,-0.0004730614159343671
0.50296875,-0.0004701290841062078
0.50303125,-0.0004670629917754854
0.50309375,-0.00046386146406474094
0.50315625,-0.00046055408039966106
0.50321875,-0.0004571864429891437
0.50328125,-0.0004537739280879305
0.50334375,-0.00045031356345498486
0.50340625,-0.0004468719023479062
0.5034687499999999,-0.0004434906388470772
0.50353125,-0.0004401491945918157
0.5035937500000001,-0.0004368839284369097
0.5036562499999999,-0.0004337303242282209
0.50371875,-0.00043070659152644186
0.5037812500000001,-0.0004278518378517532
0.5038437499999999,-0.0004164235805795419
0.50390625,-0.0004139550600501529
0.5039687500000001,-0.0004117063903793239
0.5040312499999999,-0.0004096981688563317
0.50409375,-0.00040792827242826235
0.5041562500000001,-0.000406438895028699
0.5042187499999999,-0.0004052215191573949
0.50428125,-0.000404292032332762
0.5043437500000001,-0.00040366527471610847
0.50440625,-0.0004033497406136094
0.50446875,-0.00040330704618565805
0.50453125,-0.00040357306959018513
0.50459375,-0.00040414806606350884
0.50465625,-0.0004050295868199272
0.50471875,-0.00040617365785025616
0.50478125,-0.0004076069953790895
0.50484375,-0.0004093243615904685
0.50490625,-0.000411270260267646
0.50496875,-0.00041348318746878276
0.50503125,-0.00041589792489640787
0.50509375,-0.000427276623681791
0.50515625,-0.0004300983439702727
0.50521875,-0.0004330781667148259
0.50528125,-0.0004361850014246993
0.50534375,-0.0004394077306323352
0.5054062500000001,-0.00044272322568650324
0.50546875,-0.0004461014587416323
0.50553125,-0.00044951312271721
0.5055937500000001,-0.00045292476377428725
0.5056562499999999,-0.00045632964643313456
0.50571875,-0.00045969140328377955
0.5057812500000001,-0.00046297767094646836
0.5058437499999999,-0.00046615756305709577
0.50590625,-0.0004692254205292956
0.5059687500000001,-0.00047216137847119755
0.5060312499999999,-0.0004749066621784759
0.50609375,-0.00047747781361962005
0.5061562500000001,-0.0004798310271506012
0.5062187499999999,-0.00048194591595915326
0.50628125,-0.000483829719436224
0.5063437500000001,-0.00048545137915967373
0.50640625,-0.00048679455579625497
0.50646875,-0.00048786009761317417
0.50653125,-0.0004886443195280532
0.50659375,-0.0004891090356138328
0.50665625,-0.0004892797829064433
0.50671875,-0.0004891512592044844
0.50678125,-0.0004887274899156024
0.50684375,-0.00048798884962447664
0.50690625,-0.00048696280339549647
0.50696875,-0.0004856625887519339
0.50703125,-0.00048408043627864994
0.50709375,-0.00048223611137337974
0.50715625,-0.0004801420736828266
0.50721875,-0.00047782388551065313
0.50728125,-0.00047525827608776994
0.50734375,-0.00047253558279863883
0.5074062500000001,-0.0004696268095210898
0.50746875,-0.0004665796771085029
0.50753125,-0.0004633993550670068
0.5075937500000001,-0.0004601182223961664
0.5076562499999999,-0.0004567550330690784
0.50771875,-0.00045335614167824057
0.5077812500000001,-0.0004498936055795377
0.5078437499999999,-0.0004464576926627162
0.50790625,-0.00044306033857702265
0.5079687500000001,-0.0004397277377425346
0.5080312499999999,-0.000436465410138559
0.50809375,-0.00043331488798475926
0.5081562500000001,-0.00043028030036788845
0.5082187499999999,-0.0004274020376750093
0.50828125,-0.00041597225349943034
0.5083437500000001,-0.00041348081571108974
0.50840625,-0.0004112188741770273
0.50846875,-0.0004091973405951632
0.50853125,-0.0004074128940596833
0.50859375,-0.00040588078889175483
0.50865625,-0.0004046426604759207
0.50871875,-0.0004037009437681399
0.50878125,-0.0004030344582317269
0.50884375,-0.00040268610401776594
0.50890625,-0.0004025983157927987
0.50896875,-0.0004028431832073659
0.50903125,-0.0004033751257603302
0.50909375,-0.00040419645691813777
0.50915625,-0.0004053335873873132
0.50921875,-0.0004067470090037134
0.50928125,-0.00040838886446667444
0.50934375,-0.0004103242957155667
0.5094062500000001,-0.0004124945377748379
0.50946875,-0.0004148683580384449
0.50953125,-0.00042617917794827986
0.5095937500000001,-0.0004289633365855833
0.5096562499999999,-0.00043190824328145916
0.50971875,-0.00043497078571785863
0.5097812500000001,-0.0004381564250386383
0.5098437499999999,-0.0004413935798691093
0.50990625,-0.000444770127252303
0.5099687500000001,-0.0004481595955235229
0.5100312499999999,-0.00045149892058399255
0.51009375,-0.00045484855862157336
0.5101562500000001,-0.0004581574605140304
0.5102187499999999,-0.000461434163237906
0.51028125,-0.00046460195238237634
0.5103437500000001,-0.00046762801490846106
0.51040625,-0.0004705092678841949
0.51046875,-0.00047322610713387836
0.51053125,-0.00047579181746826293
0.51059375,-0.00047810471102163743
0.51065625,-0.00048020850902769086
0.51071875,-0.00048208435083987866
0.51078125,-0.00048370906864020347
0.51084375,-0.0004850258894523729
0.51090625,-0.0004861134270011669
0.51096875,-0.000486868384657585
0.51103125,-0.0004873405539995712
0.51109375,-0.00048750291402360757
0.51115625,-0.0004873503865596984
0.51121875,-0.0004868976336453723
0.51128125,-0.0004862105057725219
0.51134375,-0.0004851590569388553
0.5114062500000001,-0.0004838615871659846
0.51146875,-0.00048228356823973306
0.51153125,-0.0004804385794671129
0.5115937500000001,-0.0004783291131369716
0.5116562499999999,-0.00047599189135238973
0.51171875,-0.00047347419082677256
0.5117812500000001,-0.00047075149414468886
0.5118437499999999,-0.00046784017893924945
0.51190625,-0.0004647699366861491
0.5119687500000001,-0.00046157713244315834
0.5120312499999999,-0.0004582993412715619
0.51209375,-0.0004549326951066024
0.5121562500000001,-0.00045150834574980703
0.51221875,-0.0004480842380554517
0.51228125,-0.00044466610323293243
0.5123437500000001,-0.0004412461486405783
0.51240625,-0.00043786903626297224
0.51246875,-0.0004346115971508857
0.51253125,-0.00043143736603379335
0.51259375,-0.0004284149107194324
0.51265625,-0.000425537166014775
0.51271875,-0.00041409019960725324
0.51278125,-0.0004116048229930447
0.51284375,-0.0004093321985017412
0.51290625,-0.0004072604728591611
0.51296875,-0.00040548089871755844
0.51303125,-0.00040396291141611695
0.51309375,-0.00040271051851357986
0.51315625,-0.0004017467594094465
0.5132187500000001,-0.00040108515479080065
0.51328125,-0.00040071543084815864
0.51334375,-0.00040065365445621226
0.5134062500000001,-0.0004008816973172791
0.5134687499999999,-0.0004014213991704596
0.51353125,-0.00040224700494446985
0.5135937500000001,-0.0004033771334620295
0.5136562499999999,-0.00040477372307347326
0.51371875,-0.0004064294089391324
0.5137812500000001,-0.00040835388934398753
0.5138437499999999,-0.0004105443418945809
0.51390625,-0.00041294056061527695
0.5139687500000001,-0.00042427707837242035
0.5140312499999999,-0.0004270601786553474
0.51409375,-0.00043002157219745873
0.5141562500000001,-0.0004331083072835751
0.51421875,-0.00043630842523256774
0.51428125,-0.00043959794186612666
0.5143437500000001,-0.0004429675920992193
0.51440625,-0.0004463753070881593
0.51446875,-0.00044977352418376637
0.51453125,-0.00045316761617975043
0.51459375,-0.00045652857406952574
0.51465625,-0.0004598204250176874
0.51471875,-0.00046301102911713854
0.51478125,-0.00046605429353227534
0.51484375,-0.0004689908303785184
0.51490625,-0.00047175642785851624
0.51496875,-0.00047433867205959324
0.51503125,-0.00047669428749488874
0.51509375,-0.00047884673410267253
0.51515625,-0.00048074356392766027
0.5152187500000001,-0.0004823669689323906
0.51528125,-0.0004837279927586424
0.51534375,-0.0004848108825866171
0.5154062500000001,-0.00048559467359951536
0.51546875,-0.0004860982132726399
0.51553125,-0.0004863011906125758
0.5155937500000001,-0.0004861812844614011
0.5156562499999999,-0.00048576418546183997
0.51571875,-0.0004850413800502884
0.5157812500000001,-0.0004840553045656337
0.5158437499999999,-0.00048276095176771894
0.51590625,-0.0004811766651544036
0.5159687500000001,-0.0004793729948701364
0.5160312499999999,-0.0004772710600522978
0.51609375,-0.00047493629824263417
0.5161562500000001,-0.0004724129017227574
0.51621875,-0.0004696852368380744
0.51628125,-0.0004667697207185184
0.5163437500000001,-0.000463703226046025
0.51640625,-0.00046054028236264255
0.51646875,-0.0004572329668761088
0.51653125,-0.000453859411223112
0.51659375,-0.0004504318902564808
0.51665625,-0.000446981160224208
0.51671875,-0.00044352607857056636
0.51678125,-0.00044010727329302224
0.51684375,-0.00043674008462518676
0.51690625,-0.0004334422678258787
0.51696875,-0.00043024580584111183
0.51703125,-0.0004272093724211057
0.51709375,-0.000424296589008763
0.51715625,-0.00041281754288816086
0.5172187500000001,-0.00041029720790326796
0.51728125,-0.0004079917121740245
0.51734375,-0.00040590200057966097
0.5174062500000001,-0.0004040792591435277
0.51746875,-0.0004025375290397232
0.51753125,-0.00040125726391518346
0.5175937500000001,-0.00040023984311830796
0.5176562499999999,-0.0003995327433042317
0.51771875,-0.000399141191998853
0.5177812500000001,-0.000399042454545126
0.5178437499999999,-0.00039924982045823343
0.51790625,-0.0003997499153020334
0.5179687500000001,-0.0004005270255362514
0.5180312499999999,-0.00040162379969203854
0.51809375,-0.00040298126066452833
0.5181562500000001,-0.0004046531537685166
0.51821875,-0.0004065261703344314
0.51828125,-0.0004086406247679475
0.5183437500000001,-0.00041103262607573854
0.51840625,-0.0004223829894020592
0.51846875,-0.0004251252194646671
0.51853125,-0.00042804420939168697
0.51859375,-0.00043112519228047375
0.51865625,-0.0004343061103714019
0.51871875,-0.00043759313855748494
0.51878125,-0.0004409478303609715
0.51884375,-0.0004443342363804337
0.51890625,-0.0004477506919468299
0.51896875,-0.00045111345830306515
0.51903125,-0.00045449954485468624
0.51909375,-0.0004577740199918079
0.51915625,-0.0004609147449060602
0.5192187500000001,-0.0004640217110056799
0.51928125,-0.0004669795283686329
0.51934375,-0.00046974098955726573
0.5194062500000001,-0.0004723447148143045
0.51946875,-0.0004747260124386976
0.51953125,-0.0004768860437247835
0.5195937500000001,-0.00047883425835376636
0.5196562499999999,-0.0004804497855823431
0.51971875,-0.0004818464862200722
0.5197812500000001,-0.0004829722998722086
0.5198437499999999,-0.000483794486824507
0.51990625,-0.00048429153151338666
0.5199687500000001,-0.00048448779148835275
0.52003125,-0.00048448838474171585
0.52009375,-0.0004840974313507773
0.5201562500000001,-0.0004833716514257014
0.52021875,-0.00048245977711119936
0.52028125,-0.00048122430900127133
0.5203437500000001,-0.00047969223413679707
0.52040625,-0.000477885151594748
0.52046875,-0.00047587037975233004
0.52053125,-0.000473604269715322
0.52059375,-0.00047109199816203207
0.52065625,-0.00046842713201616926
0.52071875,-0.00046554633434744974
0.52078125,-0.00046252548297817664
0.52084375,-0.0004594037640492099
0.52090625,-0.0004561588219065271
0.52096875,-0.00045283381921629173
0.5210312500000001,-0.0004494458562216974
0.52109375,-0.00044606671572910983
0.52115625,-0.0004426378845606982
0.5212187500000001,-0.00043924115105298256
0.52128125,-0.0004359162919234938
0.52134375,-0.00043265365966807523
0.5214062500000001,-0.0004295442003519889
0.52146875,-0.0004265188470748832
0.52153125,-0.0004236467727480042
0.5215937500000001,-0.0004122129372617911
0.5216562499999999,-0.00040975223064181054
0.52171875,-0.0004074696060767935
0.5217812500000001,-0.00040541818607300883
0.5218437499999999,-0.0004036187232234617
0.52190625,-0.0004021106336619257
0.5219687500000001,-0.00040088676382317445
0.52203125,-0.00039991193753770304
0.52209375,-0.00039923673582072106
0.5221562500000001,-0.0003988994726042
0.52221875,-0.00039882063310206495
0.52228125,-0.00039905560923438055
0.5223437500000001,-0.00039958861524010125
0.52240625,-0.0004004230381431384
0.52246875,-0.00040157090854466004
0.52253125,-0.00040295716845903384
0.52259375,-0.0004046447712988954
0.52265625,-0.0004065962523191746
0.52271875,-0.00040875898157884116
0.52278125,-0.0004111705420260653
0.52284375,-0.00042255319178886863
0.52290625,-0.00042536163382725367
0.52296875,-0.00042833001161550477
0.5230312500000001,-0.00043146703311702783
0.52309375,-0.0004346959582939569
0.52315625,-0.0004380225570634888
0.5232187500000001,-0.0004414259138667831
0.52328125,-0.0004448599745152104
0.52334375,-0.00044832256784319013
0.5234062500000001,-0.00045177790409661744
0.5234687499999999,-0.00045519359930798475
0.52353125,-0.00045851046532224826
0.5235937500000001,-0.00046176778396936347
0.5236562499999999,-0.0004649202536957664
0.52371875,-0.00046790195856205585
0.5237812500000001,-0.0004707185562817795
0.5238437499999999,-0.00047338126578500006
0.52390625,-0.0004758255626220176
0.5239687500000001,-0.0004780461327547336
0.52403125,-0.00048001892544685676
0.52409375,-0.0004817263335249733
0.5241562500000001,-0.00048318871128605334
0.52421875,-0.0004843528189229507
0.52428125,-0.00048523923604898433
0.5243437500000001,-0.0004858343834127643
0.52440625,-0.00048611205208970443
0.52446875,-0.0004860943247462779
0.52453125,-0.0004857688454932563
0.52459375,-0.0004851445054193937
0.52465625,-0.0004842278988427817
0.52471875,-0.0004830214003537503
0.52478125,-0.00048155991026152534
0.52484375,-0.00047981112298586814
0.52490625,-0.000477806367713024
0.52496875,-0.0004755794762394405
0.5250312500000001,-0.0004731238302083107
0.52509375,-0.0004704753890680813
0.52515625,-0.0004676637893037128
0.5252187500000001,-0.00046468438372676557
0.52528125,-0.0004615768101309259
0.52534375,-0.00045834478194106687
0.5254062500000001,-0.0004550497415121424
0.52546875,-0.0004517001661726028
0.52553125,-0.0004483125109395192
0.5255937500000001,-0.0004449183221346409
0.5256562499999999,-0.0004415514444350843
0.52571875,-0.00043824331842429176
0.5257812500000001,-0.00043501402610973683
0.5258437499999999,-0.0004318764634565486
0.52590625,-0.00042887688219228615
0.5259687500000001,-0.0004260388918120861
0.52603125,-0.0004145997690397363
0.52609375,-0.00041211488290154863
0.5261562500000001,-0.00040985594322887065
0.52621875,-0.00040782142929082776
0.52628125,-0.00040606331122958195
0.5263437500000001,-0.0004045275391135472
0.52640625,-0.00040327905430317945
0.52646875,-0.00040232589064112534
0.52653125,-0.00040165497489819124
0.52659375,-0.0004013124005445845
0.52665625,-0.00040124574739154595
0.52671875,-0.0004014772791131327
0.52678125,-0.00040203747162398384
0.52684375,-0.00040287677984714165
0.52690625,-0.00040399980412167413
0.52696875,-0.00040541316675300754
0.5270312500000001,-0.0004071008422498884
0.52709375,-0.0004090477147567356
0.52715625,-0.0004112430485624652
0.5272187500000001,-0.0004136821129265833
0.52728125,-0.00042506190022492674
0.52734375,-0.0004278767825671298
0.5274062500000001,-0.00043087405592903694
0.52746875,-0.000434007318293711
0.52753125,-0.00043727625730208275
0.5275937500000001,-0.0004406331707356992
0.5276562499999999,-0.0004440408546749208
0.52771875,-0.0004475232628442516
0.5277812500000001,-0.0004510288576204946
0.52784375,-0.0004544933706960297
0.52790625,-0.0004579351645500329
0.5279687500000001,-0.00046133861348351957
0.52803125,-0.00046463893267947864
0.52809375,-0.00046781729605704925
0.5281562500000001,-0.00047085280566888654
0.52821875,-0.00047373643367587537
0.52828125,-0.00047644776047345294
0.5283437500000001,-0.00047896214301507145
0.52840625,-0.0004812501650572343
0.52846875,-0.00048327042467288805
0.52853125,-0.00048505510163665555
0.52859375,-0.0004865940483722575
0.52865625,-0.00048783526726342563
0.52871875,-0.0004887773132899453
0.52878125,-0.0004894002356356508
0.5288437500000001,-0.0004897611019449577
0.52890625,-0.0004898382043140304
0.52896875,-0.0004896162286109618
0.5290312500000001,-0.0004890718107345982
0.52909375,-0.0004882234060891999
0.52915625,-0.00048711736075612855
0.5292187500000001,-0.0004857254188234128
0.52928125,-0.00048408657750032
0.52934375,-0.000482185515406075
0.5294062500000001,-0.00048005712426510416
0.52946875,-0.0004776828510047182
0.52953125,-0.0004750863243591086
0.5295937500000001,-0.0004723373984379664
0.5296562499999999,-0.0004694887474293308
0.52971875,-0.0004665389474417525
0.5297812500000001,-0.0004633700564876664
0.52984375,-0.0004601639529911994
0.52990625,-0.00045689024683373547
0.5299687500000001,-0.00045360753381087915
0.53003125,-0.00045033889326748233
0.53009375,-0.0004470426808132477
0.5301562500000001,-0.00044383236569944806
0.53021875,-0.00044073049207479786
0.53028125,-0.00043767087219234724
0.5303437500000001,-0.0004347563651188602
0.53040625,-0.000431972501839864
0.53046875,-0.00042062235346312926
0.53053125,-0.00041820385916330194
0.53059375,-0.0004160352053212135
0.53065625,-0.000414114763931675
0.53071875,-0.0004123928194273013
0.53078125,-0.0004109223120233457
0.5308437500000001,-0.00040972735125535675
0.53090625,-0.000408905089053585
0.53096875,-0.00040828921381161343
0.5310312500000001,-0.0004080009825990494
0.53109375,-0.00040797918052946913
0.53115625,-0.00040829692856933497
0.5312187500000001,-0.00040891119931163455
0.53128125,-0.00040979612893547734
0.53134375,-0.0004110115405183551
0.5314062500000001,-0.0004124787061362961
0.53146875,-0.00041423864031166213
0.53153125,-0.00041624812653243137
0.5315937500000001,-0.0004184856147585875
0.5316562499999999,-0.00042098583860898653
0.53171875,-0.00042368394326935954
0.5317812500000001,-0.00043533269278542286
0.53184375,-0.0004383898150583654
0.53190625,-0.00044160765467141094
0.5319687500000001,-0.00044492024317505097
0.53203125,-0.00044833774707384033
0.53209375,-0.0004518279073695286
0.5321562500000001,-0.0004553771712136334
0.53221875,-0.00045894829893561306
0.53228125,-0.00046248868759274364
0.5323437500000001,-0.0004660036457991845
0.53240625,-0.00046946674926365284
0.53246875,-0.000472823061140909
0.53253125,-0.0004760789184583003
0.53259375,-0.0004792099497287483
0.53265625,-0.0004821815214229863
0.53271875,-0.0004849589479274663
0.53278125,-0.0004875346623263721
0.5328437500000001,-0.0004898662659244268
0.53290625,-0.0004919945028456774
0.53296875,-0.0004938538762776223
0.5330312500000001,-0.0004954444017121473
0.53309375,-0.0004967637848951878
0.53315625,-0.0004977870789645844
0.5332187500000001,-0.0004985259860532665
0.53328125,-0.0004989627913410677
0.53334375,-0.0004990785600933467
0.5334062500000001,-0.0004989192206652504
0.5334687499999999,-0.0004984487980572161
0.53353125,-0.000497682525397003
0.5335937500000001,-0.0004966423149084243
0.5336562499999999,-0.0004953303287987265
0.53371875,-0.0004937243229379829
0.5337812500000001,-0.000491887242329403
0.53384375,-0.0004897849067117266
0.53390625,-0.0004874961136633049
0.5339687500000001,-0.00048500285027974765
0.53403125,-0.0004823359686124684
0.53409375,-0.00047949605305025456
0.5341562500000001,-0.00047650845769339756
0.53421875,-0.000473446471606187
0.53428125,-0.00047028818278280204
0.5343437500000001,-0.00046706619823330686
0.53440625,-0.00046382589210111624
0.53446875,-0.00046056811565553524
0.53453125,-0.00045732800478351376
0.53459375,-0.00045414727114398423
0.53465625,-0.0004510414825440734
0.53471875,-0.00044802917243777496
0.53478125,-0.0004451700275895365
0.5348437500000001,-0.00044243363986870565
0.53490625,-0.0004311224142874853
0.53496875,-0.00042877249269855644
0.5350312500000001,-0.00042662342078769733
0.53509375,-0.00042470266441987925
0.53515625,-0.00042303352999788213
0.5352187500000001,-0.00042164547796957885
0.53528125,-0.0004205170783512374
0.53534375,-0.0004196768240522092
0.5354062500000001,-0.00041912460131535156
0.53546875,-0.0004188800823530098
0.53553125,-0.0004189426824074416
0.5355937500000001,-0.00041930218028088384
0.53565625,-0.0004199560590237572
0.53571875,-0.00042092564805765176
0.5357812500000001,-0.0004221717891262078
0.53584375,-0.0004237111954567552
0.53590625,-0.0004255204498757603
0.5359687500000001,-0.0004276078435980629
0.53603125,-0.00042992781758779963
0.53609375,-0.0004324727194071065
0.5361562500000001,-0.0004352515855449435
0.53621875,-0.00044698273687297785
0.53628125,-0.00045010677533303955
0.5363437500000001,-0.0004533767889647322
0.53640625,-0.00045680083024393636
0.53646875,-0.0004603167707846467
0.53653125,-0.00046390332675319557
0.53659375,-0.00046751755943244544
0.5366562500000001,-0.00047115560742133633
0.53671875,-0.00047483253947061543
0.53678125,-0.0004784412170940888
0.5368437500000001,-0.0004819947792641388
0.53690625,-0.00048545470764399523
0.53696875,-0.0004888171311748235
0.5370312500000001,-0.0004920548590996998
0.53709375,-0.0004951375141534486
0.53715625,-0.0004980172111285208
0.5372187500000001,-0.000500701635792522
0.53728125,-0.0005031693770179702
0.53734375,-0.0005054075236204103
0.5374062500000001,-0.0005073859347533016
0.53746875,-0.000509116272777721
0.53753125,-0.0005105291368950882
0.5375937500000001,-0.0005116783914144163
0.53765625,-0.0005125468774009045
0.53771875,-0.0005130890930055976
0.5377812500000001,-0.0005133531718274631
0.53784375,-0.0005133069427973314
0.53790625,-0.0005129836170193747
0.5379687500000001,-0.0005123309513939134
0.53803125,-0.0005113979309316341
0.53809375,-0.0005102063122796041
0.5381562500000001,-0.0005086998352724637
0.53821875,-0.0005069423180081301
0.53828125,-0.0005050499173460954
0.5383437500000001,-0.000502902200690214
0.53840625,-0.0005005042869517251
0.53846875,-0.0004979243456189608
0.53853125,-0.000495190442227178
0.53859375,-0.0004922905144639778
0.5386562500000001,-0.000489352726268405
0.53871875,-0.0004863029763435278
0.53878125,-0.0004832169475985637
0.5388437500000001,-0.0004800539834241002
0.53890625,-0.00047693648504903985
0.53896875,-0.0004738156072263966
0.5390312500000001,-0.00047070566345108755
0.53909375,-0.00046770684074151636
0.53915625,-0.0004647886034533366
0.5392187500000001,-0.00046196221142372207
0.53928125,-0.0004593914963927498
0.53934375,-0.0004481410706208694
0.5394062500000001,-0.00044590690105658637
0.53946875,-0.00044386072491603423
0.53953125,-0.0004419895014597386
0.5395937500000001,-0.00044039837657428027
0.53965625,-0.00043906774054455755
0.53971875,-0.00043804661280788526
0.5397812500000001,-0.00043725973811326035
0.53984375,-0.00043680040310541124
0.53990625,-0.0004366597517476978
0.5399687500000001,-0.0004368087864583259
0.54003125,-0.0004371927849406154
0.54009375,-0.00043784204889683875
0.5401562500000001,-0.00043893539153490313
0.54021875,-0.0004402680965340522
0.54028125,-0.0004418424075429972
0.5403437500000001,-0.0004437280075857142
0.54040625,-0.00044587734880115193
0.54046875,-0.00044830282647283226
0.54053125,-0.0004509329625189823
0.54059375,-0.0004537488289721725
0.5406562500000001,-0.00046552446221259647
0.54071875,-0.0004686975388276393
0.54078125,-0.00047210496974064986
0.5408437500000001,-0.000475577033272806
0.54090625,-0.0004791525785933226
0.54096875,-0.00048279843804149847
0.5410312500000001,-0.00048651175864938834
0.54109375,-0.0004902033050917798
0.54115625,-0.0004939264980462765
0.5412187500000001,-0.000497609498177537
0.54128125,-0.0005012453321867338
0.54134375,-0.0005048142499201047
0.5414062500000001,-0.0005082503702478203
0.54146875,-0.0005115682726285486
0.54153125,-0.0005147232516352906
0.5415937500000001,-0.000517676778945958
0.54165625,-0.0005204351929082307
0.54171875,-0.0005229854229825692
0.5417812500000001,-0.0005253059995197484
0.54184375,-0.0005273931279512478
0.54190625,-0.0005291578605476355
0.5419687500000001,-0.000530704040408142
0.54203125,-0.0005319156619562615
0.54209375,-0.0005328663238777509
0.5421562500000001,-0.0005335083013577879
0.54221875,-0.0005338573620840004
0.54228125,-0.0005339043161923795
0.5423437500000001,-0.0005336376461277936
0.54240625,-0.0005330961821885805
0.54246875,-0.0005322530865703168
0.54253125,-0.0005311202269783488
0.54259375,-0.0005297441927775148
0.5426562500000001,-0.0005281038675899186
0.54271875,-0.0005262228217636777
0.54278125,-0.000524124602152759
0.5428437500000001,-0.0005218488493451967
0.54290625,-0.0005193960195074565
0.54296875,-0.0005167309241946305
0.5430312500000001,-0.0005139525077199059
0.54309375,-0.0005110767808066963
0.54315625,-0.0005080972453715138
0.5432187500000001,-0.0005050799731016742
0.54328125,-0.000502017960157003
0.54334375,-0.0004989416376836586
0.5434062500000001,-0.0004958955306558765
0.54346875,-0.0004928745774215315
0.54353125,-0.000489940735306782
0.5435937500000001,-0.00048710840075397166
0.54365625,-0.0004844121344818181
0.54371875,-0.0004818413471350813
0.5437812500000001,-0.0004706917399993349
0.54384375,-0.00046849695208714404
0.54390625,-0.00046652370554864375
0.5439687500000001,-0.0004647572294357166
0.54403125,-0.0004632699917986177
0.54409375,-0.00046200674564321476
0.5441562500000001,-0.00046102994826
0.54421875,-0.00046034778809687926
0.54428125,-0.00045996246675776564
0.5443437500000001,-0.0004598553168974756
0.54440625,-0.0004600808807865564
0.5444687500000001,-0.00046058670601997753
0.54453125,-0.00046140806529479383
0.54459375,-0.00046252439657244737
0.5446562500000001,-0.0004639296819231864
0.54471875,-0.0004656343660288803
0.54478125,-0.0004675984407283562
0.5448437500000001,-0.00046982258569211455
0.54490625,-0.0004723426833576905
0.54496875,-0.00047504837863393545
0.5450312500000001,-0.00047797423139464557
0.54509375,-0.0004898708044608346
0.54515625,-0.0004931716291513566
0.5452187500000001,-0.0004966281462888689
0.54528125,-0.0005002359973457216
0.54534375,-0.0005039232160488627
0.5454062500000001,-0.0005076894512542895
0.5454687500000001,-0.0005115066392756551
0.54553125,-0.0005153592464990919
0.5455937500000001,-0.0005192154408746874
0.54565625,-0.0005230344443248047
0.54571875,-0.0005267721631261324
0.5457812500000001,-0.0005304362234611615
0.54584375,-0.0005340093716839911
0.54590625,-0.0005374622575708421
0.5459687500000001,-0.0005407555449600532
0.54603125,-0.0005438547523971271
0.54609375,-0.0005467411690552315
0.5461562500000001,-0.0005494585485410486
0.54621875,-0.0005519297138178725
0.54628125,-0.000554082536811995
0.5463437500000001,-0.0005560366887362445
0.54640625,-0.0005577268804504709
0.5464687500000001,-0.0005591079366929208
0.54653125,-0.0005601773928813891
0.54659375,-0.0005609657043444405
0.5466562500000001,-0.0005614786917483294
0.54671875,-0.0005616408357448921
0.54678125,-0.0005614979372965401
0.5468437500000001,-0.0005611342108731432
0.54690625,-0.0005604469294376857
0.54696875,-0.0005594622097483959
0.5470312500000001,-0.0005582134044417875
0.54709375,-0.0005567119718429825
0.54715625,-0.000554999367141179
0.5472187500000001,-0.0005530306387120099
0.54728125,-0.0005508480472143917
0.54734375,-0.0005485361234096875
0.5474062500000001,-0.0005460323307261705
0.5474687500000001,-0.000543389648641257
0.54753125,-0.0005406264669823857
0.5475937500000001,-0.0005378036638086503
0.54765625,-0.0005348994980066968
0.54771875,-0.0005319831891765769
0.5477812500000001,-0.0005290041044115623
0.54784375,-0.0005260579174307667
0.54790625,-0.0005231961025686793
0.5479687500000001,-0.0005204233888589371
0.54803125,-0.0005176447141844731
0.54809375,-0.000515048183611172
0.5481562500000001,-0.0005126032884706505
0.54821875,-0.0005103332498495594
0.54828125,-0.0004994755596718636
0.5483437500000001,-0.000497601135765996
0.54840625,-0.0004959253587379364
0.5484687500000001,-0.0004945435373922002
0.54853125,-0.0004933797697132813
0.54859375,-0.0004925379102209138
0.5486562500000001,-0.0004919125017764925
0.54871875,-0.0004915924375511055
0.54878125,-0.0004915934151293877
0.5488437500000001,-0.0004919393892795637
0.54890625,-0.0004925323911464108
0.54896875,-0.0004934477315791386
0.5490312500000001,-0.0004946388130809276
0.54909375,-0.0004961421464122207
0.54915625,-0.0004978925185981781
0.5492187500000001,-0.0004999118962996513
0.54928125,-0.0005022906108221176
0.54934375,-0.0005048313504338042
0.5494062500000001,-0.0005076211694512167
0.5494687500000001,-0.0005106454085280904
0.54953125,-0.0005226657246472505
0.5495937500000001,-0.0005260745074395223
0.54965625,-0.000529597073667204
0.54971875,-0.0005332169900554296
0.5497812500000001,-0.0005369507045786537
0.54984375,-0.0005408450324810854
0.54990625,-0.0005447265771110765
0.5499687500000001,-0.0005486621435623895
0.55003125,-0.0005525422181378581
0.55009375,-0.0005564427081697354
0.5501562500000001,-0.000560273850583437
0.55021875,-0.0005640558676482388
0.55028125,-0.0005677372492790544
0.5503437500000001,-0.0005712511602296855
0.55040625,-0.0005745964799238334
0.5504687500000001,-0.0005778180384113096
0.55053125,-0.0005808053721660378
0.55059375,-0.0005836013570997278
0.5506562500000001,-0.0005861470166383664
0.55071875,-0.0005884556274732555
0.55078125,-0.0005905305666047411
0.5508437500000001,-0.0005922958855082705
0.55090625,-0.0005937687046720097
0.55096875,-0.0005949507227879236
0.5510312500000001,-0.0005958429493912731
0.55109375,-0.0005964552518162858
0.55115625,-0.0005968260127109659
0.5512187500000001,-0.0005968209220395537
0.5512812500000001,-0.0005964882364351831
0.55134375,-0.0005958918668357849
0.5514062500000001,-0.0005950651908195326
0.5514687500000001,-0.0005939567701650494
0.55153125,-0.0005925511969818442
0.5515937500000001,-0.0005909506890103
0.55165625,-0.0005891157821092952
0.55171875,-0.0005870294541158727
0.5517812500000001,-0.0005848173183072569
0.55184375,-0.0005824489532270938
0.55190625,-0.0005799584118456325
0.5519687500000001,-0.0005773341723028791
0.55203125,-0.0005745670848206763
0.55209375,-0.0005717951099945828
0.5521562500000001,-0.0005689202696844975
0.55221875,-0.0005661037761474919
0.5522812500000001,-0.0005633186671263612
0.5523437500000001,-0.0005605179361759249
0.55240625,-0.0005578237903908767
0.5524687500000001,-0.0005552065913259352
0.55253125,-0.0005526948336180004
0.55259375,-0.0005503892615104089
0.5526562500000001,-0.0005482345812818923
0.55271875,-0.0005374610661026957
0.55278125,-0.0005356917951637175
0.5528437500000001,-0.000534160208892312
0.55290625,-0.0005328316556317686
0.55296875,-0.0005318037364301642
0.5530312500000001,-0.0005310448651313499
0.55309375,-0.0005305542156881504
0.55315625,-0.0005303475478003472
0.5532187500000001,-0.0005304507026555744
0.5532812500000001,-0.0005308647029768077
0.55334375,-0.0005315865231438482
0.5534062500000001,-0.0005325990415322307
0.55346875,-0.0005339248269231184
0.55353125,-0.000535519904055537
0.5535937500000001,-0.0005374008483095688
0.55365625,-0.0005395726764320652
0.55371875,-0.0005419963006559475
0.5537812500000001,-0.0005446874590475242
0.55384375,-0.0005476187621369089
0.55390625,-0.0005507711702608803
0.5539687500000001,-0.0005628561050358138
0.55403125,-0.0005663500330490706
0.55409375,-0.0005700182993076397
0.5541562500000001,-0.0005738056214067699
0.55421875,-0.0005777286002785209
0.5542812500000001,-0.0005817205532469005
0.5543437500000001,-0.0005857449074438137
0.55440625,-0.0005898078237400184
0.5544687500000001,-0.0005938767968649838
0.55453125,-0.0005978925695477866
0.55459375,-0.0006018811626316567
0.5546562500000001,-0.0006057765388045311
0.55471875,-0.0006095883874175922
0.55478125,-0.0006132444106669854
0.5548437500000001,-0.000616757093760717
0.55490625,-0.0006201022689839575
0.55496875,-0.0006232408675156398
0.5550312500000001,-0.0006261744219608623
0.55509375,-0.0006288569090483476
0.55515625,-0.000631311108541921
0.5552187500000001,-0.0006335107025408626
0.5552812500000001,-0.0006354104460671584
0.55534375,-0.0006369980871587522
0.5554062500000001,-0.0006383251546529245
0.5554687500000001,-0.0006393559352125266
0.55553125,-0.0006401015356479745
0.5555937500000001,-0.0006405256942762505
0.55565625,-0.0006406122128042868
0.55571875,-0.0006404461923917304
0.5557812500000001,-0.0006399973388120928
0.55584375,-0.000639269807086118
0.55590625,-0.0006382646799472924
0.5559687500000001,-0.0006370020098883655
0.55603125,-0.0006354918521117303
0.55609375,-0.0006337217733415335
0.5561562500000001,-0.0006317720933886051
0.55621875,-0.0006296827595637655
0.5562812500000001,-0.0006274121546017419
0.5563437500000001,-0.0006250012834613516
0.55640625,-0.0006224208842205425
0.5564687500000001,-0.0006197644985745376
0.55653125,-0.0006170878292233173
0.55659375,-0.0006143728783326585
0.5566562500000001,-0.0006115992162682993
0.55671875,-0.0006088670142597452
0.55678125,-0.0006061839506271427
0.5568437500000001,-0.0006035403599823908
0.55690625,-0.0006009810869531396
0.55696875,-0.0005985563595683474
0.5570312500000001,-0.0005963189350126907
0.55709375,-0.0005942635117429651
0.55715625,-0.0005835194226613688
0.5572187500000001,-0.0005818098155149776
0.5572812500000001,-0.0005803493002663196
0.55734375,-0.000579110007254996
0.5574062500000001,-0.0005781309003434765
0.5574687500000001,-0.0005774058501413909
0.55753125,-0.000576974825712756
0.5575937500000001,-0.0005768468324970494
0.55765625,-0.0005770063948809245
0.55771875,-0.0005774703315597207
0.5577812500000001,-0.0005782497686959293
0.55784375,-0.0005793280373477538
0.55790625,-0.0005806707157447466
0.5579687500000001,-0.0005823479600530757
0.55803125,-0.0005843119423817461
0.55809375,-0.0005865250978483172
0.5581562500000001,-0.0005889699460418646
0.55821875,-0.0005917376149566916
0.5582812500000001,-0.0005947623437942001
0.5583437500000001,-0.000597973939654009
0.55840625,-0.0006100906938894951
0.5584687500000001,-0.0006136879663148076
0.55853125,-0.0006174142228309032
0.55859375,-0.0006212862679355058
0.5586562500000001,-0.0006252576800693244
0.55871875,-0.0006292750486411869
0.55878125,-0.0006334254212736201
0.5588437500000001,-0.0006375482690491041
0.55890625,-0.0006416480608003594
0.55896875,-0.0006457769409513592
0.5590312500000001,-0.0006498559410998694
0.5590937500000001,-0.0006538670087360698
0.55915625,-0.0006577718348511064
0.5592187500000001,-0.0006614662201780419
0.5592812500000001,-0.0006650501465428893
0.55934375,-0.0006684906970151339
0.5594062500000001,-0.0006717749964333941
0.5594687500000001,-0.0006748113950362788
0.55953125,-0.0006775587612700695
0.5595937500000001,-0.0006801129248880933
0.55965625,-0.0006823942377244818
0.55971875,-0.0006843712393731494
0.5597812500000001,-0.0006861430409783043
0.55984375,-0.0006875711160534426
0.55990625,-0.0006886474008130916
0.5599687500000001,-0.0006894912064265568
0.56003125,-0.0006900553314027613
0.5600937500000001,-0.000690280641493346
0.5601562500000001,-0.0006902352780329413
0.56021875,-0.0006898502698324815
0.5602812500000001,-0.0006891679395192862
0.5603437500000001,-0.0006883216733381825
0.56040625,-0.0006871977269035101
0.5604687500000001,-0.0006858031985520208
0.56053125,-0.0006841737535408787
0.56059375,-0.0006823432127019968
0.5606562500000001,-0.0006803016285459595
0.56071875,-0.0006781540388803298
0.56078125,-0.0006758251451007558
0.5608437500000001,-0.0006734085454265515
0.56090625,-0.0006708597922293613
0.56096875,-0.0006682629012774999
0.5610312500000001,-0.0006656622449460747
0.5610937500000001,-0.0006629793903599468
0.56115625,-0.000660356815301244
0.5612187500000001,-0.0006577793008028798
0.56128125,-0.0006552820510802582
0.56134375,-0.0006528540033453045
0.5614062500000001,-0.0006504823017241673
0.56146875,-0.000648332768526369
0.56153125,-0.0006463318351509484
0.5615937500000001,-0.0006357604826240648
0.56165625,-0.0006341485917882861
0.56171875,-0.0006327493716807159
0.5617812500000001,-0.0006316189385408844
0.56184375,-0.0006307188740777847
0.56190625,-0.0006301168398362839
0.56196875,-0.0006297906702306122
0.56203125,-0.000629761490657077
0.5620937500000001,-0.0006299933756396259
0.56215625,-0.0006304727746813399
0.56221875,-0.0006313800968450745
0.5622812500000001,-0.0006325483371661667
0.56234375,-0.000634005371260904
0.56240625,-0.0006357735628989003
0.5624687500000001,-0.0006377958609775913
0.56253125,-0.0006401133323256092
0.56259375,-0.000642668107928776
0.5626562500000001,-0.0006455321537831848
0.5627187499999999,-0.0006485905526135843
0.56278125,-0.0006518752786095899
0.5628437500000001,-0.00066416066726184
0.5629062499999999,-0.0006678097922220849
0.56296875,-0.0006716123516344041
0.5630312500000001,-0.0006755599081115227
0.56309375,-0.0006796177240489532
0.56315625,-0.0006837785776996896
0.5632187500000001,-0.0006879920646735427
0.56328125,-0.0006922148326751199
0.56334375,-0.0006964189938069021
0.5634062500000001,-0.0007006315244453276
0.56346875,-0.0007047990791221037
0.56353125,-0.0007088673326641204
0.56359375,-0.0007128455142305368
0.56365625,-0.0007166774985965796
0.56371875,-0.0007203739601350789
0.56378125,-0.0007238888183072612
0.56384375,-0.0007272329581907433
0.56390625,-0.0007303343954259967
0.56396875,-0.0007332102619968528
0.56403125,-0.000735858045996296
0.5640937500000001,-0.0007382157924706312
0.56415625,-0.0007402776952235846
0.56421875,-0.0007420972730795283
0.5642812500000001,-0.0007436115027197876
0.5643437499999999,-0.0007448314732758643
0.56440625,-0.000745764137532301
0.5644687500000001,-0.0007463476758562126
0.5645312499999999,-0.0007466524950260067
0.56459375,-0.000746682794666248
0.5646562500000001,-0.0007464084659701276
0.5647187499999999,-0.0007458476673542769
0.56478125,-0.0007450075553661062
0.5648437500000001,-0.0007439273311375949
0.5649062499999999,-0.0007425832390702547
0.56496875,-0.0007410381817159473
0.56503125,-0.0007392787504060805
0.56509375,-0.0007373046568115993
0.56515625,-0.0007351998831249262
0.56521875,-0.000732939050748227
0.56528125,-0.0007305437400664805
0.56534375,-0.0007280895960842804
0.56540625,-0.0007255568944273261
0.56546875,-0.0007229487529346046
0.56553125,-0.0007203445702492484
0.56559375,-0.0007177579619848107
0.56565625,-0.0007151861281576577
0.56571875,-0.0007127156929673806
0.5657812499999999,-0.0007103422233748213
0.56584375,-0.0007080417648997611
0.56590625,-0.0007058768982437236
0.5659687499999999,-0.0007038835467662458
0.56603125,-0.0006933438641843065
0.5660937500000001,-0.0006917705769446808
0.5661562499999999,-0.0006903960862286868
0.56621875,-0.0006893029827566288
0.5662812500000001,-0.000688418362361512
0.5663437499999999,-0.0006878435314998654
0.56640625,-0.0006875309434351135
0.5664687500000001,-0.0006874862382594826
0.5665312499999999,-0.0006877522406402159
0.56659375,-0.0006883202241018543
0.56665625,-0.0006891889196746492
0.5667187499999999,-0.0006904024098392386
0.56678125,-0.0006919148545944664
0.56684375,-0.0006936325314908925
0.56690625,-0.000695711687515907
0.56696875,-0.0006980407361001084
0.56703125,-0.0007006165482651983
0.56709375,-0.0007035224463110695
0.56715625,-0.0007066111577396506
0.56721875,-0.0007098705370677388
0.56728125,-0.0007221468580805718
0.56734375,-0.0007258913657314653
0.5674062499999999,-0.0007297516106266888
0.56746875,-0.0007336986167153503
0.56753125,-0.0007377834736456701
0.5675937499999999,-0.000741950488701959
0.56765625,-0.0007462112315380076
0.56771875,-0.0007504715352750491
0.5677812499999999,-0.0007547279328830869
0.56784375,-0.0007589438918575997
0.5679062500000001,-0.0007631874873214317
0.5679687499999999,-0.0007673441764376454
0.56803125,-0.0007712991777467371
0.5680937500000001,-0.0007752083234127127
0.5681562499999999,-0.0007789983765912889
0.56821875,-0.0007824920261752799
0.56828125,-0.0007858876292312633
0.5683437499999999,-0.0007890757176358953
0.56840625,-0.0007919523180265342
0.56846875,-0.0007946910943628094
0.5685312499999999,-0.0007971524460713142
0.56859375,-0.000799289297104544
0.56865625,-0.0008011794430328179
0.5687187499999999,-0.000802657468144119
0.56878125,-0.00080400930935004
0.5688437499999999,-0.0008050418717057695
0.56890625,-0.0008056604964153391
0.56896875,-0.0008059769724990673
0.5690312499999999,-0.0008061674284234877
0.56909375,-0.0008060215509841373
0.56915625,-0.0008054110665747238
0.5692187499999999,-0.000804674916202619
0.56928125,-0.000803686221679617
0.56934375,-0.0008024736058055704
0.5694062499999999,-0.0008009386937335716
0.56946875,-0.0007991850964387537
0.56953125,-0.0007973854069246167
0.5695937499999999,-0.000795313337940251
0.56965625,-0.0007931935312081584
0.5697187499999999,-0.0007909389683191659
0.5697812499999999,-0.0007884613072286217
0.56984375,-0.0007859795449855489
0.56990625,-0.0007834972209676272
0.5699687499999999,-0.0007809890239200423
0.57003125,-0.0007784480119056303
0.5700937500000001,-0.0007760475385394372
0.5701562500000001,-0.0007736099269254615
0.57021875,-0.0007712635795660006
0.5702812500000001,-0.0007689834361345738
0.5703437500000001,-0.0007669868099884347
0.57040625,-0.0007651037156425622
0.5704687500000001,-0.0007545970053991768
0.57053125,-0.000753053577941365
0.57059375,-0.000751813271363172
0.5706562500000001,-0.0007507129620109021
0.57071875,-0.0007499004604834547
0.57078125,-0.0007493912234910749
0.5708437500000001,-0.0007490922345908257
0.5709062500000001,-0.0007491193922241762
0.57096875,-0.0007494464660294659
0.5710312500000001,-0.0007500938873399865
0.5710937500000001,-0.0007509878663506664
0.57115625,-0.000752227253710186
0.5712187500000001,-0.0007537847565637218
0.57128125,-0.0007556037287664158
0.57134375,-0.0007576713376637456
0.5714062500000001,-0.0007600244838984471
0.57146875,-0.0007626873724875805
0.57153125,-0.0007655460996322527
0.5715937500000001,-0.0007686872067196593
0.57165625,-0.0007720627929639345
0.57171875,-0.0007843444328875515
0.5717812500000001,-0.0007881135946354034
0.57184375,-0.0007920078230723437
0.5719062500000001,-0.0007960403119229298
0.57196875,-0.0008001306944190878
0.57203125,-0.0008043315963844333
0.5720937500000001,-0.0008085908089885963
0.57215625,-0.0008128904595691988
0.57221875,-0.0008171955570675238
0.5722812500000001,-0.0008214712593531681
0.57234375,-0.0008256948601703673
0.57240625,-0.0008298738911658166
0.5724687500000001,-0.000833919133549299
0.57253125,-0.000837789380820464
0.57259375,-0.000841593928488038
0.5726562500000001,-0.000845180256278194
0.5727187499999999,-0.0008485861352522939
0.57278125,-0.0008517807739910066
0.5728437500000001,-0.0008547286869876047
0.57290625,-0.0008574522775238458
0.57296875,-0.0008599166661139024
0.5730312500000001,-0.0008620982839339375
0.57309375,-0.0008639674356325233
0.57315625,-0.0008655349833706638
0.5732187500000001,-0.000866850237931982
0.57328125,-0.000867835746051121
0.57334375,-0.000868540616418112
0.5734062500000001,-0.000868945750533312
0.57346875,-0.0008690390306449192
0.57353125,-0.0008688508821544649
0.57359375,-0.0008683519860878675
0.57365625,-0.0008675995290075567
0.57371875,-0.0008665872535879859
0.57378125,-0.0008653430315973265
0.57384375,-0.0008638580611416147
0.5739062500000001,-0.00086215572365958
0.57396875,-0.0008602896276474481
0.57403125,-0.0008582714369120281
0.5740937500000001,-0.0008560354232900469
0.57415625,-0.0008537196208251163
0.57421875,-0.0008513108284358695
0.5742812500000001,-0.000848839388562006
0.5743437499999999,-0.0008463078679933067
0.57440625,-0.000843756418375502
0.5744687500000001,-0.0008412313043168751
0.5745312499999999,-0.0008387454426814211
0.57459375,-0.000836292031486191
0.5746562500000001,-0.0008339342431999963
0.57471875,-0.0008317259902570345
0.57478125,-0.0008296350411144682
0.5748437500000001,-0.0008276652243109223
0.57490625,-0.0008171648097801965
0.57496875,-0.000815656671541598
0.57503125,-0.0008143203485547201
0.57509375,-0.0008132558197652962
0.57515625,-0.0008124564037989279
0.57521875,-0.000811889469598509
0.57528125,-0.0008115877286695161
0.57534375,-0.0008115808054938167
0.57540625,-0.0008119259174068222
0.57546875,-0.0008125474568637797
0.57553125,-0.0008134659186909976
0.57559375,-0.000814656880562814
0.57565625,-0.0008161642615392151
0.5757187500000001,-0.0008179799321826053
0.5757812499999999,-0.0008200814517850263
0.57584375,-0.0008224451601828026
0.5759062500000001,-0.0008250753439441733
0.5759687499999999,-0.0008279995157855491
0.57603125,-0.0008311267403456613
0.5760937500000001,-0.0008344411714930333
0.5761562499999999,-0.0008467651783602981
0.57621875,-0.0008505016738053761
0.5762812500000001,-0.0008543904454435397
0.5763437499999999,-0.00085843690789289
0.57640625,-0.0008625457509950085
0.5764687500000001,-0.0008667362122210809
0.5765312499999999,-0.0008710040060807001
0.57659375,-0.0008753412405805572
0.57665625,-0.0008796579553408124
0.57671875,-0.0008839020514960216
0.57678125,-0.0008881153780227191
0.57684375,-0.0008923383116802019
0.57690625,-0.0008964166681554031
0.57696875,-0.0009003304991461458
0.57703125,-0.0009041036863864649
0.57709375,-0.0009077087522166571
0.57715625,-0.0009110975776738528
0.57721875,-0.000914385297374587
0.57728125,-0.0009172981593709995
0.57734375,-0.0009200045385129307
0.5774062499999999,-0.0009224841848338716
0.57746875,-0.0009246923728804535
0.57753125,-0.000926588948848811
0.5775937499999999,-0.000928209443112088
0.57765625,-0.0009295730394835444
0.5777187500000001,-0.000930526763002093
0.5777812499999999,-0.0009311902111757697
0.57784375,-0.0009316095227994703
0.5779062500000001,-0.0009318046866779173
0.5779687499999999,-0.000931566207717921
0.57803125,-0.0009311801765424788
0.5780937500000001,-0.0009303982867827909
0.5781562499999999,-0.0009292923939908382
0.57821875,-0.0009280762037779389
0.57828125,-0.0009266493292580391
0.5783437499999999,-0.0009249275416000902
0.57840625,-0.0009230897993994513
0.57846875,-0.0009210887473532214
0.5785312499999999,-0.0009188133770246243
0.57859375,-0.0009165648728824694
0.57865625,-0.0009142120598072401
0.57871875,-0.0009117185604945177
0.57878125,-0.000909165845887322
0.5788437499999999,-0.0009066051347519088
0.57890625,-0.0009040218184363236
0.57896875,-0.0009016270495890988
0.5790312499999999,-0.000899164343717479
0.57909375,-0.000896728333903446
0.57915625,-0.0008944891871952299
0.5792187499999999,-0.000892476240896542
0.57928125,-0.0008905453322337331
0.57934375,-0.0008800073687375842
0.5794062499999999,-0.000878386795267791
0.57946875,-0.0008771546324274487
0.57953125,-0.0008759594726678033
0.5795937499999999,-0.0008750664727744106
0.57965625,-0.0008745022514236311
0.57971875,-0.0008743515895276582
0.5797812499999999,-0.0008743126882634067
0.57984375,-0.0008745412730311319
0.57990625,-0.0008750858321658478
0.5799687499999999,-0.0008759900016497707
0.58003125,-0.0008772568856684482
0.58009375,-0.0008787234944434424
0.5801562499999999,-0.0008804379007726904
0.58021875,-0.0008825852314387483
0.58028125,-0.0008848290885352661
0.5803437499999999,-0.0008874211139705268
0.58040625,-0.0008902543973510063
0.58046875,-0.000893421187681237
0.5805312499999999,-0.0008966997863897735
0.58059375,-0.0009089885357021765
0.5806562499999999,-0.0009126404650098563
0.58071875,-0.000916391926715221
0.58078125,-0.0009204494784774975
0.5808437499999999,-0.000924516396564351
0.58090625,-0.0009287084258242095
0.58096875,-0.0009329007857082905
0.5810312499999999,-0.0009371856404585821
0.58109375,-0.0009414130107769647
0.58115625,-0.0009456565379593329
0.5812187499999999,-0.0009498032677296708
0.58128125,-0.0009539268604331352
0.58134375,-0.0009579324355897534
0.5814062499999999,-0.0009618207395455658
0.58146875,-0.0009654877087588998
0.5815312499999999,-0.0009690513070401141
0.5815937499999999,-0.0009724406110536155
0.58165625,-0.0009755358455159624
0.58171875,-0.0009785155628630193
0.5817812499999999,-0.000981145809658468
0.58184375,-0.0009834863443685948
0.58190625,-0.0009855951669615615
0.5819687499999999,-0.00098746759435131
0.58203125,-0.0009890315441584419
0.58209375,-0.0009902203745454363
0.5821562499999999,-0.0009911739890790805
0.58221875,-0.000991809901174645
0.58228125,-0.0009921563165592728
0.5823437499999999,-0.0009921821933248365
0.58240625,-0.000991908490580673
0.58246875,-0.0009913962768748064
0.58253125,-0.0009905861304742303
0.58259375,-0.0009894709293515047
0.5826562499999999,-0.0009881394822118528
0.58271875,-0.0009865882349228416
0.58278125,-0.000984847788133153
0.5828437499999999,-0.0009829110554470666
0.58290625,-0.000980766667366545
0.58296875,-0.0009784765371654291
0.5830312499999999,-0.0009761211433562123
0.58309375,-0.000973643824005721
0.58315625,-0.0009710605706035325
0.5832187499999999,-0.0009684467280993703
0.58328125,-0.0009658621500173992
0.58334375,-0.0009632462745305381
0.5834062499999999,-0.0009606447309329358
0.58346875,-0.0009581122477911042
0.58353125,-0.000955689386080899
0.5835937499999999,-0.0009534072208193661
0.58365625,-0.0009511979318457958
0.58371875,-0.0009492016629159272
0.5837812499999999,-0.000938623963265342
0.58384375,-0.0009369687448608499
0.58390625,-0.0009355742948807394
0.5839687499999999,-0.0009344256086684655
0.58403125,-0.0009335005457281192
0.58409375,-0.0009328554751718426
0.5841562499999999,-0.0009324921294817101
0.58421875,-0.0009324243543680638
0.58428125,-0.0009326399064512741
0.5843437499999999,-0.0009331452439843291
0.58440625,-0.0009339797755777701
0.58446875,-0.000935126360749064
0.58453125,-0.0009365269834322731
0.58459375,-0.000938202604234023
0.5846562499999999,-0.0009402088824045501
0.58471875,-0.0009425181637707364
0.58478125,-0.0009450518407264075
0.5848437499999999,-0.0009478339766356147
0.58490625,-0.0009508900068878751
0.58496875,-0.0009541318008675637
0.5850312499999999,-0.0009662842410715911
0.58509375,-0.0009699176424500522
0.58515625,-0.0009737196719346308
0.5852187499999999,-0.0009776760471486567
0.58528125,-0.0009816910915352584
0.58534375,-0.0009857787718800248
0.5854062499999999,-0.0009898958730811536
0.58546875,-0.0009941080511854383
0.5855312500000001,-0.0009983180351428311
0.5855937499999999,-0.0010024674904596242
0.58565625,-0.001006579186073303
0.58571875,-0.0010106169775225549
0.5857812499999999,-0.001014579279611738
0.58584375,-0.0010183994500729265
0.58590625,-0.001022033337936129
0.5859687499999999,-0.0010254594731767819
0.58603125,-0.0010287499247069731
0.58609375,-0.00103185272134515
0.5861562499999999,-0.0010346979084931152
0.58621875,-0.0010372720332401664
0.58628125,-0.0010395977122788225
0.5863437499999999,-0.0010416620136345645
0.58640625,-0.0010434465448767305
0.58646875,-0.001044873450654571
0.58653125,-0.0010460316087075872
0.58659375,-0.0010468422362759078
0.5866562499999999,-0.0010474552212317578
0.58671875,-0.001047757178733788
0.58678125,-0.0010476643025459642
0.5868437499999999,-0.0010473254391893116
0.58690625,-0.00104672113181431
0.58696875,-0.0010458459372096607
0.5870312499999999,-0.0010446642634572845
0.58709375,-0.0010432615719239702
0.58715625,-0.0010416367852387476
0.5872187499999999,-0.0010397832425387554
0.58728125,-0.001037760570543278
0.58734375,-0.0010356386904737946
0.5874062499999999,-0.0010332405791355637
0.58746875,-0.0010307547215178126
0.58753125,-0.0010281742011392092
0.5875937499999999,-0.0010255479378548649
0.58765625,-0.001022891114507457
0.58771875,-0.0010201669733599095
0.5877812499999999,-0.001017502653956892
0.58784375,-0.0010148652785295087
0.58790625,-0.0010122241171355573
0.5879687499999999,-0.001009773614214421
0.58803125,-0.0010074014355219985
0.58809375,-0.0010050971073563425
0.5881562499999999,-0.0010029473080269552
0.58821875,-0.0009923274131693194
0.58828125,-0.0009906477431861072
0.5883437499999999,-0.0009891574836566885
0.58840625,-0.0009878764510225374
0.58846875,-0.0009869640065605367
0.58853125,-0.000986257375566138
0.58859375,-0.0009857465548191585
0.5886562499999999,-0.0009856047924984151
0.58871875,-0.0009857710862739705
0.58878125,-0.000986163602148718
0.5888437499999999,-0.000986929357693303
0.58890625,-0.0009879592636263812
0.58896875,-0.000989301221033967
0.5890312499999999,-0.0009909928148016944
0.58909375,-0.000992814485602428
0.58915625,-0.0009949439135301524
0.5892187499999999,-0.000997460386546009
0.58928125,-0.0010002296701649982
0.58934375,-0.001003118901927294
0.5894062499999999,-0.0010062463191422427
0.58946875,-0.001018305704536135
0.58953125,-0.001021811066337433
0.5895937499999999,-0.0010255672039574393
0.58965625,-0.0010293078229274
0.58971875,-0.001033198100849092
0.5897812499999999,-0.0010371812883746834
0.58984375,-0.0010412435196029135
0.58990625,-0.0010453012433108144
0.5899687499999999,-0.0010493664471462882
0.59003125,-0.0010533325188146203
0.59009375,-0.0010573515860339555
0.5901562499999999,-0.0010612805029298622
0.59021875,-0.0010650756851318666
0.59028125,-0.0010687478301207587
0.59034375,-0.0010722686341070042
0.59040625,-0.0010756603304910572
0.59046875,-0.00107879767830249
0.59053125,-0.0010816936220801598
0.59059375,-0.001084318615507729
0.5906562499999999,-0.0010868074892698143
0.59071875,-0.0010890179922194432
0.59078125,-0.0010909585501334695
0.5908437499999999,-0.0010925659079329408
0.59090625,-0.0010939265180854585
0.59096875,-0.001094867185946563
0.5910312499999999,-0.0010955565650390964
0.59109375,-0.0010960678416205016
0.59115625,-0.0010962231969023628
0.5912187499999999,-0.0010960098529170792
0.59128125,-0.0010955370325185232
0.5913437500000001,-0.0010947249476339904
0.5914062499999999,-0.001093764429774241
0.59146875,-0.0010924483908920923
0.59153125,-0.0010909266404468265
0.5915937499999999,-0.0010891670676004828
0.59165625,-0.0010872194559682635
0.59171875,-0.001085106878284836
0.5917812499999999,-0.001082758910634557
0.59184375,-0.0010802227966753286
0.59190625,-0.0010776689913376547
0.5919687499999999,-0.0010750415330311736
0.59203125,-0.0010722859326223744
0.59209375,-0.0010694685038702134
0.5921562499999999,-0.001066659076719989
0.59221875,-0.001063885017099836
0.59228125,-0.001061131145145
0.59234375,-0.0010584543331504936
0.59240625,-0.0010558241886797493
0.59246875,-0.0010533303209506323
0.59253125,-0.0010509784317697252
0.59259375,-0.0010488004632944747
0.5926562499999999,-0.0010380594424651002
0.59271875,-0.0010362977371315418
0.59278125,-0.0010347147756421538
0.5928437499999999,-0.0010333983156321364
0.59290625,-0.0010323184513980066
0.59296875,-0.001031544767813336
0.5930312499999999,-0.00103099977537989
0.59309375,-0.001030763418498143
0.59315625,-0.0010308271150114984
0.5932187499999999,-0.0010312069474514296
0.59328125,-0.0010318725164573106
0.5933437500000001,-0.0010328270570098136
0.5934062499999999,-0.0010340665587865588
0.59346875,-0.0010356833972612611
0.59353125,-0.0010375332175509566
0.5935937499999999,-0.0010395983666626335
0.59365625,-0.0010419987954597004
0.59371875,-0.0010445982281620803
0.5937812499999999,-0.001047453440503443
0.59384375,-0.0010505465587264395
0.59390625,-0.0010625694224116883
0.5939687499999999,-0.0010659978642856838
0.59403125,-0.0010695965764798976
0.59409375,-0.0010733275241227858
0.5941562499999999,-0.0010771234990318568
0.59421875,-0.001081015070441227
0.59428125,-0.0010850260857136196
0.59434375,-0.0010890115376095133
0.59440625,-0.0010929536756872915
0.59446875,-0.001096906542856435
0.59453125,-0.0011007743905811496
0.59459375,-0.0011045387009352703
0.5946562499999999,-0.0011082673882039928
0.59471875,-0.0011118428965322669
0.59478125,-0.001115262083369123
0.5948437499999999,-0.0011184790282851298
0.59490625,-0.0011214888963462788
0.59496875,-0.001124248942666578
0.5950312499999999,-0.001126867318012259
0.59509375,-0.0011291691449905605
0.59515625,-0.0011312237652609247
0.5952187499999999,-0.0011329956472257707
0.59528125,-0.001134482043141316
0.5953437500000001,-0.001135666569393845
0.5954062499999999,-0.001136494773817609
0.59546875,-0.0011370519408174795
0.5955312500000001,-0.0011373031274867218
0.5955937499999999,-0.0011372978475586715
0.59565625,-0.001137012428784806
0.59571875,-0.0011363834465904499
0.5957812499999999,-0.0011353790582454004
0.59584375,-0.0011342002454326205
0.59590625,-0.001132785209834175
0.5959687499999999,-0.0011311359134121013
0.59603125,-0.0011291099586266673
0.59609375,-0.0011270100733259125
0.5961562499999999,-0.0011247281781573693
0.59621875,-0.001122207085528265
0.59628125,-0.0011196038952036025
0.59634375,-0.0011168807134055159
0.59640625,-0.0011140723686987597
0.59646875,-0.001111067377375402
0.59653125,-0.0011081113781047924
0.59659375,-0.0011052174305642426
0.5966562499999999,-0.0011022941375275486
0.59671875,-0.0010994145663924815
0.59678125,-0.001096567957022232
0.5968437499999999,-0.0010937692795044418
0.59690625,-0.001091136314772423
0.59696875,-0.0010886099400686383
0.5970312499999999,-0.0010863165041784806
0.59709375,-0.0010755147794046516
0.59715625,-0.0010736272044675338
0.5972187499999999,-0.001071889417622096
0.59728125,-0.0010703479529869386
0.5973437500000001,-0.0010692171218742441
0.5974062499999999,-0.0010683097099087324
0.59746875,-0.0010676173251370907
0.59753125,-0.001067276760878727
0.5975937499999999,-0.001067254387788763
0.59765625,-0.0010674846514581726
0.59771875,-0.0010680109183956454
0.5977812499999999,-0.0010688568613750615
0.59784375,-0.0010699198764448359
0.59790625,-0.0010714360040313398
0.5979687499999999,-0.0010732609226732776
0.59803125,-0.001075145334884814
0.59809375,-0.0010773955441535088
0.59815625,-0.001079868902797071
0.59821875,-0.0010826008343718663
0.59828125,-0.0010856132659246565
0.59834375,-0.0010974814915412912
0.59840625,-0.0011006676869663584
0.59846875,-0.0011042528084680703
0.59853125,-0.0011078495140188493
0.59859375,-0.0011115142995896943
0.5986562499999999,-0.0011152024883989697
0.59871875,-0.0011190515743637608
0.59878125,-0.0011229896880759482
0.5988437499999999,-0.001126634315984032
0.59890625,-0.0011303383008235413
0.59896875,-0.0011341640477421644
0.5990312499999999,-0.0011378194185708568
0.59909375,-0.001141425378941574
0.5991562500000001,-0.0011447484647513495
0.5992187499999999,-0.0011479289263376102
0.59928125,-0.0011509848484627383
0.5993437500000001,-0.0011538559898426615
0.5994062499999999,-0.0011565102784477088
0.59946875,-0.0011588531317547335
0.59953125,-0.0011610656341992098
0.5995937499999999,-0.001162852156120081
0.59965625,-0.001164424135317338
0.59971875,-0.0011657037145012261
0.5997812499999999,-0.0011666976529736695
0.59984375,-0.001167382570729819
0.59990625,-0.0011677549689261546
0.5999687499999999,-0.0011679212331608957
0.60003125,-0.00116767130114509
0.60009375,-0.0011671396513336374
0.60015625,-0.0011662372954152067
0.60021875,-0.0011652323952182908
0.60028125,-0.0011638603985012208
0.60034375,-0.0011621246574107236
0.60040625,-0.0011603166268447929
0.60046875,-0.0011582478400375962
0.60053125,-0.0011560368004352173
0.60059375,-0.0011535359769783982
0.6006562499999999,-0.001150823889336322
0.60071875,-0.0011480214126776411
0.60078125,-0.0011451506360199981
0.6008437499999999,-0.001142166620792917
0.60090625,-0.0011392475448950001
0.60096875,-0.0011360563049903072
0.6010312499999999,-0.0011330183676593608
0.60109375,-0.001129975157638713
0.6011562500000001,-0.0011268964484119903
0.6012187499999999,-0.0011239498129417547
0.60128125,-0.0011210813977395595
0.6013437500000001,-0.0011183685402641058
0.6014062499999999,-0.0011157895103061227
0.60146875,-0.0011046886314229898
0.60153125,-0.001102456267676813
0.6015937499999999,-0.0011004219728208142
0.60165625,-0.0010986145602298464
0.60171875,-0.0010970888063788348
0.6017812499999999,-0.0010958654595365491
0.60184375,-0.0010948975498330515
0.60190625,-0.0010941263512284638
0.6019687499999999,-0.0010936692570609752
0.60203125,-0.0010935820438924548
0.60209375,-0.0010937776161191598
0.60215625,-0.001094247013240568
0.60221875,-0.0010950283972865626
0.60228125,-0.0010960555506822761
0.60234375,-0.001097446892023471
0.60240625,-0.0010991116859993821
0.60246875,-0.0011010236758749459
0.60253125,-0.0011031957525207692
0.60259375,-0.0011056247807433583
0.6026562499999999,-0.0011082287847908046
0.60271875,-0.0011198768632587064
0.60278125,-0.001122904423626836
0.6028437499999999,-0.001126098220258831
0.60290625,-0.001129486850072886
0.60296875,-0.0011329397589739665
0.6030312499999999,-0.001136523366824349
0.60309375,-0.0011401506520281879
0.6031562500000001,-0.001143858102678863
0.6032187499999999,-0.0011475131049794585
0.60328125,-0.0011511874244962417
0.6033437500000001,-0.0011548547406618204
0.6034062499999999,-0.001158397586983273
0.60346875,-0.001161929353577007
0.60353125,-0.0011652956003468384
0.6035937499999999,-0.0011684506311324394
0.60365625,-0.001171510377648205
0.60371875,-0.0011744256432539568
0.6037812499999999,-0.0011770400631760936
0.60384375,-0.0011794452502887631
0.60390625,-0.0011816624675169973
0.6039687499999999,-0.001183589834631349
0.60403125,-0.0011852134794990976
0.60409375,-0.001186641071382305
0.60415625,-0.0011877366153442426
0.60421875,-0.0011884495820305152
0.60428125,-0.0011889039614695618
0.60434375,-0.0011890493617822961
0.60440625,-0.001188934617105758
0.60446875,-0.0011885233978627396
0.60453125,-0.0011877500016369003
0.60459375,-0.0011867174128344926
0.6046562499999999,-0.001185397859835291
0.60471875,-0.0011837778830711132
0.60478125,-0.0011819291044301017
0.6048437499999999,-0.0011798550794806795
0.60490625,-0.0011775893014394634
0.60496875,-0.0011751320085279793
0.6050312499999999,-0.0011723931666732523
0.60509375,-0.0011695117448492498
0.6051562500000001,-0.0011665503276980516
0.6052187499999999,-0.001163530989741618
0.60528125,-0.0011603451474871962
0.6053437500000001,-0.0011571008532754168
0.6054062499999999,-0.001153899298114991
0.60546875,-0.0011506502263269047
0.6055312500000001,-0.0011474063356254338
0.6055937499999999,-0.0011442594852243138
0.60565625,-0.0011411260796796718
0.60571875,-0.0011381308017628516
0.6057812499999999,-0.0011352975743423172
0.60584375,-0.0011325653065600294
0.60590625,-0.0011212818250146972
0.60596875,-0.0011189770507359365
0.60603125,-0.0011168379901197178
0.60609375,-0.0011149337881978943
0.60615625,-0.0011133244729476938
0.60621875,-0.0011119771222611596
0.60628125,-0.0011108902288634037
0.60634375,-0.0011100650203422213
0.60640625,-0.0011095083879103657
0.60646875,-0.0011093397719990489
0.60653125,-0.001109500137752989
0.60659375,-0.0011097926706886696
0.6066562499999999,-0.0011105227441908783
0.60671875,-0.0011115302140688454
0.60678125,-0.0011127515040095237
0.6068437499999999,-0.001114257322406248
0.60690625,-0.001116166294126933
0.6069687500000001,-0.0011183090066157336
0.6070312499999999,-0.0011205816893488513
0.60709375,-0.0011231102277655114
0.6071562500000001,-0.001134614318214322
0.6072187499999999,-0.0011375311552581785
0.60728125,-0.0011406549652728526
0.6073437500000001,-0.0011438906414098504
0.6074062499999999,-0.001147266053627416
0.60746875,-0.0011507234019511037
0.60753125,-0.001154147330373334
0.6075937499999999,-0.0011577436553723564
0.60765625,-0.0011613385280422328
0.60771875,-0.0011648547790127084
0.6077812499999999,-0.0011682586096197767
0.60784375,-0.001171627535108466
0.60790625,-0.0011749564030275883
0.60796875,-0.0011781700185555244
0.60803125,-0.00118127773442811
0.60809375,-0.0011841054900861014
0.60815625,-0.0011867135440475907
0.60821875,-0.0011892475346137188
0.60828125,-0.0011914722916201437
0.60834375,-0.001193418008666819
0.60840625,-0.0011952007865380643
0.60846875,-0.0011966390622718814
0.60853125,-0.0011977012151928867
0.60859375,-0.001198511408702696
0.6086562499999999,-0.0011990394865963316
0.60871875,-0.0011994184668316366
0.60878125,-0.0011994583852893703
0.6088437499999999,-0.0011990652460562579
0.60890625,-0.0011982091861475475
0.6089687500000001,-0.001197294999932652
0.6090312499999999,-0.0011961680299246713
0.60909375,-0.001194727855908434
0.6091562500000001,-0.001192906925037207
0.6092187499999999,-0.0011907386411612875
0.60928125,-0.0011884904176928113
0.6093437500000001,-0.0011861461701656029
0.6094062499999999,-0.0011834404099407558
0.60946875,-0.0011805997017205194
0.60953125,-0.0011775025454871246
0.6095937499999999,-0.0011744193402051517
0.60965625,-0.0011712470435798483
0.60971875,-0.0011681088276359608
0.6097812499999999,-0.001164683629067187
0.60984375,-0.0011613321903881368
0.60990625,-0.0011580040135909797
0.60996875,-0.0011546982264783734
0.61003125,-0.0011514004200352534
0.61009375,-0.0011482536068713745
0.61015625,-0.0011453387624175554
0.61021875,-0.0011423012582159747
0.61028125,-0.0011395077229058304
0.61034375,-0.0011283229149539747
0.61040625,-0.0011258874815733566
0.61046875,-0.0011237816752134866
0.61053125,-0.0011218769736854872
0.61059375,-0.001120158084312664
0.6106562499999999,-0.0011188260760789104
0.61071875,-0.001117741934348021
0.61078125,-0.0011169002809529732
0.6108437499999999,-0.0011164328190326062
0.61090625,-0.001116183891599884
0.6109687500000001,-0.0011162328335036914
0.6110312499999999,-0.001116605453630598
0.61109375,-0.0011172929601675902
0.6111562500000001,-0.0011183191342609144
0.6112187499999999,-0.0011196179511847315
0.61128125,-0.0011211691369284599
0.6113437500000001,-0.0011229464308318837
0.6114062499999999,-0.0011250151594563162
0.61146875,-0.0011272246894198368
0.61153125,-0.0011297202523159328
0.6115937499999999,-0.0011412006431734956
0.61165625,-0.0011441250692731941
0.61171875,-0.0011471487241377226
0.6117812499999999,-0.0011502507680060947
0.61184375,-0.0011536364374101216
0.61190625,-0.0011570129003192764
0.61196875,-0.0011603681365974228
0.61203125,-0.0011638010571886348
0.61209375,-0.001167173080784678
0.61215625,-0.0011706003824545896
0.61221875,-0.0011739273390892757
0.61228125,-0.0011772331743553355
0.61234375,-0.0011803353739248679
0.61240625,-0.0011833505260563926
0.61246875,-0.0011862174880433174
0.61253125,-0.0011889042174810516
0.61259375,-0.0011913790782730194
0.6126562499999999,-0.0011936145602138015
0.61271875,-0.0011955911980070233
0.61278125,-0.0011974164944623389
0.6128437499999999,-0.001198946551712765
0.61290625,-0.0012000370711943986
0.6129687500000001,-0.0012010162208578035
0.6130312499999999,-0.0012016563523515322
0.61309375,-0.001201961501436366
0.6131562500000001,-0.0012019415434632585
0.6132187499999999,-0.0012016631763002994
0.61328125,-0.0012010585848612754
0.6133437500000001,-0.0012001392501768127
0.6134062499999999,-0.001198981131771748
0.61346875,-0.0011974885885257525
0.61353125,-0.0011957158347462304
0.6135937499999999,-0.0011937205968165499
0.61365625,-0.001191482158073437
0.61371875,-0.0011890158199289735
0.61378125,-0.0011863099355327866
0.61384375,-0.0011834373225115824
0.61390625,-0.001180393886013431
0.61396875,-0.0011772146612704093
0.61403125,-0.001173904044559082
0.61409375,-0.00117051641821167
0.61415625,-0.001167102896633243
0.61421875,-0.0011636204099311764
0.61428125,-0.0011601334140221298
0.61434375,-0.0011566880305488025
0.61440625,-0.001153227607508911
0.61446875,-0.0011498742311231158
0.61453125,-0.001146628285546819
0.61459375,-0.0011434926706516135
0.6146562499999999,-0.0011404964928124345
0.61471875,-0.001137688346592669
0.6147812500000001,-0.0011262818908800432
0.6148437499999999,-0.0011239117025163003
0.61490625,-0.0011217456755224925
0.6149687500000001,-0.0011198177551792199
0.6150312499999999,-0.001118180352693135
0.61509375,-0.0011168475907968323
0.6151562500000001,-0.0011157091009898201
0.6152187499999999,-0.001114869255013931
0.61528125,-0.001114399641079733
0.6153437500000001,-0.0011141889809081346
0.6154062499999999,-0.0011143204292226316
0.61546875,-0.0011147525704821581
0.6155312500000001,-0.0011154452408027177
0.6155937499999999,-0.0011164739532182472
0.61565625,-0.0011177456850627737
0.61571875,-0.0011193197923428377
0.61578125,-0.0011211176764182734
0.61584375,-0.00112321838686473
0.61590625,-0.001125507656362601
0.61596875,-0.0011368007515816236
0.61603125,-0.001139556703273717
0.61609375,-0.0011424311989565727
0.61615625,-0.001145425028954844
0.61621875,-0.001148569064955418
0.61628125,-0.0011517905222963587
0.61634375,-0.0011550359463398663
0.61640625,-0.0011584823937916544
0.61646875,-0.001161898772181258
0.61653125,-0.0011652397309317442
0.61659375,-0.0011685671090980176
0.6166562499999999,-0.001171757754714925
0.61671875,-0.0011748480238539805
0.6167812500000001,-0.0011779940711901526
0.6168437499999999,-0.0011808940320201522
0.61690625,-0.0011835726754215459
0.6169687500000001,-0.0011860770807757548
0.6170312499999999,-0.0011884229395550394
0.61709375,-0.0011905864960345958
0.6171562500000001,-0.001192451739785716
0.6172187499999999,-0.001194080539321879
0.61728125,-0.0011953544094011892
0.6173437500000001,-0.0011962878773690289
0.6174062499999999,-0.0011970448577887927
0.61746875,-0.001197565357893754
0.61753125,-0.0011976844802427389
0.6175937499999999,-0.0011975282286783573
0.61765625,-0.0011969675813642833
0.61771875,-0.0011962129805591637
0.61778125,-0.0011952159440261623
0.61784375,-0.0011937546235381291
0.61790625,-0.0011920915641418783
0.61796875,-0.0011902038007839955
0.61803125,-0.0011880518692411468
0.61809375,-0.0011857275814574908
0.61815625,-0.0011831656488426046
0.61821875,-0.001180111906479625
0.61828125,-0.0011771023898649313
0.61834375,-0.0011741459639292295
0.61840625,-0.0011708041709379002
0.61846875,-0.0011673349616908857
0.61853125,-0.001163817842491005
0.61859375,-0.0011603209004024395
0.6186562499999999,-0.0011569054022854408
0.61871875,-0.0011534418079849895
0.6187812500000001,-0.0011499659081751212
0.6188437499999999,-0.0011463817291553768
0.61890625,-0.001142919805494802
0.6189687500000001,-0.0011397088461974486
0.6190312499999999,-0.001136763326346768
0.61909375,-0.0011338031006371124
0.6191562500000001,-0.001122244313968207
0.6192187499999999,-0.0011197599342009645
0.61928125,-0.0011173854137178502
0.6193437500000001,-0.001115340987756147
0.6194062499999999,-0.0011134068688465754
0.61946875,-0.001111870678812063
0.61953125,-0.0011105919683257748
0.6195937499999999,-0.001109544496718337
0.61965625,-0.001108886009153362
0.61971875,-0.0011085230207859842
0.61978125,-0.001108513184651605
0.61984375,-0.001108740793413887
0.61990625,-0.0011092076847098176
0.61996875,-0.0011099022598914376
0.62003125,-0.0011109881928895171
0.62009375,-0.001112422517412781
0.62015625,-0.0011141706675527052
0.62021875,-0.0011160772184128503
0.62028125,-0.0011182194885337587
0.62034375,-0.0011205386635804726
0.62040625,-0.0011318750034576552
0.62046875,-0.0011346527877708623
0.62053125,-0.0011376433148441029
0.62059375,-0.0011406295189442806
0.6206562499999999,-0.0011437671062436428
0.62071875,-0.0011471266749041586
0.6207812500000001,-0.0011503302453527708
0.6208437499999999,-0.0011535454325282413
0.62090625,-0.0011569228566277456
0.6209687500000001,-0.0011602918431629639
0.6210312499999999,-0.0011634695435811249
0.62109375,-0.0011666042861561698
0.6211562500000001,-0.0011696709821917006
0.6212187499999999,-0.0011726332812140305
0.62128125,-0.0011754466826774945
0.6213437500000001,-0.0011779901097805912
0.6214062499999999,-0.001180374015660457
0.62146875,-0.0011825803255452183
0.62153125,-0.0011844684884725065
0.62159375,-0.0011861023334801546
0.62165625,-0.0011875009953850046
0.62171875,-0.0011886623307616473
0.62178125,-0.001189517136065299
0.62184375,-0.0011900604648923396
0.62190625,-0.0011902612418318026
0.62196875,-0.0011902258267476318
0.62203125,-0.0011897910709480763
0.62209375,-0.0011891007813985
0.62215625,-0.0011881911488394736
0.62221875,-0.0011868580118258587
0.62228125,-0.00118523611347654
0.62234375,-0.0011834506101164044
0.62240625,-0.0011814346901094785
0.62246875,-0.0011790790044845234
0.62253125,-0.0011764693829564576
0.6225937500000001,-0.0011736940767750892
0.6226562499999999,-0.0011707778458870943
0.62271875,-0.001167668975183972
0.6227812500000001,-0.0011644033152784228
0.6228437499999999,-0.001161001405056844
0.62290625,-0.0011576197200227067
0.6229687500000001,-0.0011541194091665707
0.6230312499999999,-0.001150539712049481
0.62309375,-0.0011470447044168164
0.6231562500000001,-0.0011434971504125924
0.6232187499999999,-0.0011400239402269141
0.62328125,-0.0011366150065851843
0.6233437500000001,-0.0011332928333518955
0.6234062499999999,-0.0011301582499538276
0.62346875,-0.0011271570061241049
0.62353125,-0.001124296330896002
0.62359375,-0.0011128921091039107
0.62365625,-0.001110487499267232
0.62371875,-0.0011083217656493172
0.62378125,-0.0011063700039252305
0.62384375,-0.0011047302353294763
0.62390625,-0.0011033777489836555
0.62396875,-0.001102263349289978
0.62403125,-0.001101450940918569
0.62409375,-0.001101011977559463
0.62415625,-0.001100805240496161
0.62421875,-0.0011009111158244989
0.62428125,-0.0011013668083942468
0.62434375,-0.0011021538719238055
0.62440625,-0.001103190134208315
0.62446875,-0.0011044757624036339
0.62453125,-0.001106058034155158
0.6245937500000001,-0.0011079062702340353
0.6246562499999999,-0.0011100643784838216
0.62471875,-0.001112465927450429
0.6247812500000001,-0.0011237686825022603
0.6248437499999999,-0.0011264437246679693
0.62490625,-0.0011293390513910928
0.6249687500000001,-0.0011324188639705302
0.6250312499999999,-0.0011356554607694636
0.62509375,-0.001138938388269617
0.6251562500000001,-0.0011422578324529753
0.6252187499999999,-0.0011455861807133094
0.62528125,-0.0011489608667913098
0.6253437500000001,-0.0011523035064543163
0.6254062499999999,-0.0011557530124795823
0.62546875,-0.0011590820284329006
0.6255312500000001,-0.0011621337800356013
0.62559375,-0.0011651431937582113
0.62565625,-0.0011681072515987712
0.62571875,-0.0011708289801925231
0.62578125,-0.0011732932707383958
0.62584375,-0.0011755821354017815
0.62590625,-0.0011777513916378934
0.62596875,-0.0011795827436313633
0.62603125,-0.0011811095406748795
0.62609375,-0.0011823653279206814
0.62615625,-0.0011835191906160447
0.62621875,-0.0011842493726354208
0.62628125,-0.0011845910211242816
0.62634375,-0.0011847294363641903
0.62640625,-0.0011844427056897366
0.62646875,-0.0011839315512085502
0.62653125,-0.0011832629581058351
0.6265937500000001,-0.001182101944936953
0.6266562499999999,-0.0011807482108345535
0.62671875,-0.0011789962715534896
0.6267812500000001,-0.001176975856325646
0.6268437499999999,-0.0011747958705607409
0.62690625,-0.0011725864539223474
0.6269687500000001,-0.0011699789383082526
0.6270312499999999,-0.0011670507764999505
0.62709375,-0.0011640999433694676
0.6271562500000001,-0.0011610524721316628
0.6272187499999999,-0.0011578194625652682
0.62728125,-0.0011542751045705846
0.6273437500000001,-0.0011508538128643109
0.6274062499999999,-0.0011475635886213365
0.62746875,-0.001144056607867372
0.62753125,-0.0011405093497738605
0.62759375,-0.0011371250613080863
0.62765625,-0.0011339719566207107
0.62771875,-0.001130803553431009
0.62778125,-0.001127468569667528
0.62784375,-0.0011244660926130329
0.62790625,-0.001121747877783033
0.62796875,-0.0011103680323407833
0.62803125,-0.0011079960422849533
0.62809375,-0.001105832927876374
0.62815625,-0.0011038750442445705
0.62821875,-0.0011022226333745194
0.62828125,-0.0011008111922659325
0.62834375,-0.0010997131906981816
0.62840625,-0.0010990882760897325
0.62846875,-0.00109858250512751
0.62853125,-0.0010982853766182687
0.6285937500000001,-0.001098477554024313
0.6286562499999999,-0.0010989633597807968
0.62871875,-0.0010997004171066638
0.6287812500000001,-0.0011008023282318286
0.6288437499999999,-0.0011021979930899706
0.62890625,-0.001103747501402727
0.6289687500000001,-0.001105525136741295
0.6290312499999999,-0.0011077936289186213
0.62909375,-0.0011102026423845113
0.6291562500000001,-0.0011214604954759566
0.6292187499999999,-0.0011242728039413397
0.62928125,-0.001127305359558614
0.6293437500000001,-0.0011303684716033047
0.62940625,-0.001133445006172601
0.62946875,-0.001136909905471023
0.62953125,-0.001140387393507164
0.62959375,-0.0011438653346735883
0.62965625,-0.0011473420015110924
0.62971875,-0.0011508384067572541
0.62978125,-0.0011542597556080114
0.62984375,-0.001157676252616896
0.62990625,-0.0011608366230486666
0.62996875,-0.0011641946117875446
0.63003125,-0.0011671352408009206
0.63009375,-0.0011699389060863818
0.63015625,-0.0011726912103268983
0.63021875,-0.0011751706341115997
0.63028125,-0.0011774032733325168
0.63034375,-0.0011793786554967212
0.6304062500000001,-0.0011811316934203786
0.63046875,-0.0011826302399488842
0.63053125,-0.0011837668156602366
0.6305937500000001,-0.0011846862141040582
0.6306562499999999,-0.0011853545334435944
0.63071875,-0.001185549357767407
0.6307812500000001,-0.0011855048872693452
0.6308437499999999,-0.0011852766608212995
0.63090625,-0.0011844875592838255
0.6309687500000001,-0.0011836821703044564
0.6310312499999999,-0.0011824971207171908
0.63109375,-0.0011810510353270631
0.6311562500000001,-0.0011792274942735714
0.6312187499999999,-0.0011772631065043726
0.63128125,-0.0011750392559716494
0.6313437500000001,-0.0011726132794865896
0.63140625,-0.0011699590607302524
0.63146875,-0.0011671401178921792
0.63153125,-0.0011642615816860602
0.63159375,-0.0011611303144759555
0.63165625,-0.001157916965835476
0.63171875,-0.0011546012533889816
0.63178125,-0.0011513154887956567
0.63184375,-0.0011481105859118546
0.63190625,-0.0011448399332544545
0.63196875,-0.0011415194596120504
0.63203125,-0.00113829246328781
0.63209375,-0.0011351868296253509
0.63215625,-0.0011322447791765888
0.63221875,-0.0011293277008536384
0.63228125,-0.001126658705650846
0.63234375,-0.0011155183176347755
0.6324062500000001,-0.0011132608964272844
0.63246875,-0.001111134563739416
0.63253125,-0.0011093255638634641
0.6325937500000001,-0.0011078679677619108
0.6326562499999999,-0.0011065946360399315
0.63271875,-0.0011056725277999863
0.6327812500000001,-0.0011050488625984484
0.6328437499999999,-0.0011047036359836115
0.63290625,-0.0011046527236232007
0.6329687500000001,-0.0011049012088079624
0.6330312499999999,-0.0011055170520287705
0.63309375,-0.0011064392901783543
0.6331562500000001,-0.001107643203452649
0.6332187499999999,-0.0011090939552387685
0.63328125,-0.0011109100386463289
0.6333437500000001,-0.0011129647128952092
0.63340625,-0.0011152233331844646
0.63346875,-0.0011177619884481516
0.63353125,-0.0011293368871463788
0.63359375,-0.0011323133134547442
0.63365625,-0.0011354611520812408
0.63371875,-0.0011387943234160425
0.63378125,-0.001142283446343706
0.63384375,-0.001145848503196767
0.63390625,-0.0011494679890339532
0.63396875,-0.0011530864701214116
0.63403125,-0.0011567050874776164
0.63409375,-0.001160466980844821
0.63415625,-0.0011642487237833177
0.63421875,-0.0011678099809456222
0.63428125,-0.001171283054229838
0.63434375,-0.001174754939191891
0.6344062500000001,-0.0011779667315774678
0.63446875,-0.0011810678095165172
0.63453125,-0.00118403924038335
0.6345937500000001,-0.0011867372201295467
0.6346562499999999,-0.0011892367410949733
0.63471875,-0.0011915080438127668
0.6347812500000001,-0.0011934772963547724
0.6348437499999999,-0.0011951384161561218
0.63490625,-0.0011966221410604216
0.6349687500000001,-0.0011978841126175643
0.6350312499999999,-0.0011986366195379516
0.63509375,-0.0011991165823945216
0.6351562500000001,-0.001199389163721365
0.6352187499999999,-0.001199368214832519
0.63528125,-0.001198857831910427
0.6353437500000001,-0.0011981873804636778
0.63540625,-0.0011973046485009853
0.63546875,-0.0011960231250923437
0.6355312500000001,-0.0011945530679320082
0.63559375,-0.001192665546133953
0.63565625,-0.0011906701473044234
0.63571875,-0.0011886109872376316
0.63578125,-0.0011861450828910547
0.63584375,-0.0011833959733087707
0.63590625,-0.0011806517598331179
0.63596875,-0.0011779065312669812
0.63603125,-0.001174919424537152
0.63609375,-0.0011717827999295216
0.63615625,-0.0011688027001081625
0.63621875,-0.0011657396796388997
0.63628125,-0.0011625743314740422
0.63634375,-0.0011595075984130176
0.6364062500000001,-0.0011564882786608
0.63646875,-0.0011535712287709388
0.63653125,-0.0011508737910085054
0.6365937500000001,-0.0011482305551391153
0.6366562499999999,-0.0011455912893819087
0.63671875,-0.0011346455402733158
0.6367812500000001,-0.001132676712141456
0.6368437499999999,-0.0011307353190577185
0.63690625,-0.0011291576381581292
0.6369687500000001,-0.0011278865484073558
0.6370312499999999,-0.0011269254057961753
0.63709375,-0.0011262126794774896
0.6371562500000001,-0.0011257286699774965
0.63721875,-0.0011256267363609351
0.63728125,-0.0011257201943104533
0.6373437500000001,-0.001126168119017959
0.63740625,-0.0011270309236735554
0.63746875,-0.0011282969912068258
0.63753125,-0.0011296184967080208
0.63759375,-0.0011312115104701453
0.63765625,-0.0011332783702170113
0.63771875,-0.001135639919006129
0.63778125,-0.00113823490674278
0.63784375,-0.0011409808316569792
0.63790625,-0.0011526273787551
0.63796875,-0.0011559595967941677
0.63803125,-0.0011595433336713118
0.63809375,-0.0011629381382712856
0.63815625,-0.0011665808261906996
0.6382187500000001,-0.001170457473272657
0.63828125,-0.0011743014749626135
0.63834375,-0.0011782553697935738
0.6384062500000001,-0.0011823220243412924
0.63846875,-0.0011862210306441134
0.63853125,-0.0011900450654699635
0.6385937500000001,-0.0011940308767276198
0.6386562499999999,-0.001197961038542833
0.63871875,-0.001201488659665323
0.6387812500000001,-0.001205075569055053
0.6388437499999999,-0.0012084433518680382
0.63890625,-0.0012117142000880043
0.6389687500000001,-0.0012146888116956467
0.6390312499999999,-0.0012175260509597885
0.63909375,-0.0012199253264929821
0.6391562500000001,-0.0012220624720420126
0.63921875,-0.001224177155624756
0.63928125,-0.0012260576239160326
0.6393437500000001,-0.0012273702243886797
0.63940625,-0.0012284642659201317
0.63946875,-0.0012293526047678638
0.63953125,-0.0012300302439165467
0.63959375,-0.0012299802970224538
0.63965625,-0.0012299461126345224
0.63971875,-0.0012296796710920543
0.63978125,-0.0012290475433814063
0.63984375,-0.0012280036975106101
0.63990625,-0.0012267192108660063
0.63996875,-0.0012253020740015108
0.64003125,-0.0012235810288551696
0.64009375,-0.001221772920765224
0.64015625,-0.0012195588538615465
0.6402187500000001,-0.0012173337019455444
0.64028125,-0.001214979182308118
0.64034375,-0.0012124284480671266
0.6404062500000001,-0.0012097363174165543
0.64046875,-0.0012069898455764894
0.64053125,-0.0012042728196674235
0.6405937500000001,-0.0012015170086240867
0.6406562499999999,-0.001198735141871965
0.64071875,-0.0011960091809250228
0.6407812500000001,-0.001193365089462245
0.6408437499999999,-0.0011908811316732604
0.64090625,-0.0011884192054283371
0.6409687500000001,-0.0011861337652561421
0.6410312499999999,-0.001184020305423708
0.64109375,-0.0011733975651265771
0.6411562500000001,-0.0011716481176899107
0.64121875,-0.0011701885471529228
0.64128125,-0.0011690197101034694
0.6413437500000001,-0.001168077669423409
0.64140625,-0.0011674177162660226
0.64146875,-0.0011671345059709182
0.64153125,-0.0011670453739386216
0.64159375,-0.001167268128072857
0.64165625,-0.0011679311176846646
0.64171875,-0.0011687309001966462
0.64178125,-0.0011699525090519552
0.64184375,-0.0011715001327090996
0.64190625,-0.0011733651814180568
0.64196875,-0.0011754358706330542
0.64203125,-0.00117784105114499
0.64209375,-0.0011805135902851621
0.64215625,-0.0011835186718328894
0.6422187500000001,-0.0011867442887316115
0.64228125,-0.0011988629836168496
0.64234375,-0.0012024597724987207
0.6424062500000001,-0.0012061548920422188
0.64246875,-0.0012102252957080506
0.64253125,-0.0012143677695794775
0.6425937500000001,-0.001218552986876592
0.6426562499999999,-0.001222830269378694
0.64271875,-0.0012270780003016124
0.6427812500000001,-0.0012313735964995798
0.6428437499999999,-0.0012358056958730879
0.64290625,-0.0012400711812206866
0.6429687500000001,-0.0012443108140989811
0.6430312499999999,-0.0012485198224530258
0.64309375,-0.0012525223726694013
0.6431562500000001,-0.0012563792391312167
0.64321875,-0.0012601597398004538
0.64328125,-0.00126371346600479
0.6433437500000001,-0.0012670287214906484
0.64340625,-0.001270129648478474
0.64346875,-0.0012729857333835248
0.64353125,-0.0012756156649498251
0.64359375,-0.0012779048909792035
0.64365625,-0.0012799122428195087
0.64371875,-0.0012816754467443459
0.64378125,-0.0012831441771515018
0.64384375,-0.0012842364787963023
0.64390625,-0.00128512268038794
0.64396875,-0.0012856635614534595
0.64403125,-0.0012858444300813676
0.64409375,-0.001285727917404611
0.64415625,-0.001285374988264698
0.6442187500000001,-0.0012848350714568524
0.64428125,-0.001283852334896085
0.64434375,-0.0012826853748595102
0.6444062500000001,-0.0012813025283155144
0.64446875,-0.001279638303054248
0.64453125,-0.00127794338363868
0.6445937500000001,-0.0012760744824663606
0.6446562499999999,-0.0012739454920903392
0.64471875,-0.001271714825018977
0.6447812500000001,-0.001269403494263549
0.6448437499999999,-0.0012669437587294885
0.64490625,-0.0012645755115865964
0.6449687500000001,-0.0012622349723582782
0.64503125,-0.0012598679395765533
0.64509375,-0.0012575169849591838
0.6451562500000001,-0.0012551932556969514
0.64521875,-0.001253042565001472
0.64528125,-0.001251042858589027
0.6453437500000001,-0.0012491983054597755
0.64540625,-0.0012474649707029245
0.64546875,-0.0012373062237768934
0.6455312500000001,-0.0012359686728127123
0.64559375,-0.0012348261927209309
0.64565625,-0.0012341276945172508
0.64571875,-0.0012337495502662693
0.64578125,-0.001233540461401672
0.64584375,-0.0012336124988779062
0.64590625,-0.001233934395848263
0.64596875,-0.0012345893088895055
0.6460312500000001,-0.0012357677914725529
0.64609375,-0.001237234318626823
0.64615625,-0.001238850419042814
0.6462187500000001,-0.0012406873790223594
0.64628125,-0.0012429539080620333
0.64634375,-0.0012456295533366801
0.6464062500000001,-0.001248579788969445
0.64646875,-0.0012517405054181252
0.64653125,-0.0012550871535660507
0.6465937500000001,-0.00125873571793092
0.6466562499999999,-0.0012713671866886045
0.64671875,-0.0012753833223461686
0.6467812500000001,-0.0012795899932595278
0.6468437499999999,-0.001284157810405695
0.64690625,-0.0012886556405737604
0.6469687500000001,-0.0012931987967975123
0.64703125,-0.0012978643088384922
0.64709375,-0.0013026258250995737
0.6471562500000001,-0.001307414386445993
0.64721875,-0.0013121536934745104
0.64728125,-0.001316754063015818
0.6473437500000001,-0.0013213860412009393
0.64740625,-0.0013260391247634506
0.64746875,-0.0013303113006191136
0.64753125,-0.0013344367828380665
0.64759375,-0.0013387755070397578
0.64765625,-0.0013427373744335225
0.64771875,-0.0013463074884918491
0.64778125,-0.0013495737381138961
0.64784375,-0.0013527842342638263
0.64790625,-0.0013559017137760032
0.64796875,-0.001358467256973861
0.6480312500000001,-0.001360646076850075
0.64809375,-0.0013627541521475384
0.64815625,-0.0013647643573388435
0.6482187500000001,-0.00136603839438168
0.64828125,-0.0013670755433701776
0.64834375,-0.001367951633785336
0.6484062500000001,-0.001368485339284603
0.64846875,-0.0013686431676208921
0.64853125,-0.0013686360700592703
0.6485937500000001,-0.0013682997195808289
0.6486562499999999,-0.0013677918257669897
0.64871875,-0.0013669092022456364
0.6487812500000001,-0.0013658275047016555
0.6488437499999999,-0.0013645243795450401
0.64890625,-0.0013630008578444652
0.6489687500000001,-0.0013614240392035015
0.64903125,-0.001359766068092516
0.64909375,-0.0013579485937972036
0.6491562500000001,-0.0013558060453949528
0.64921875,-0.001353824579032742
0.64928125,-0.0013519416845751975
0.6493437500000001,-0.001350002690719665
0.64940625,-0.0013480266821367382
0.64946875,-0.001345902708699026
0.64953125,-0.001344007587102486
0.64959375,-0.0013422747560808551
0.64965625,-0.0013408128926813145
0.64971875,-0.0013393645458096431
0.64978125,-0.0013380665451278861
0.64984375,-0.0013283028918111284
0.64990625,-0.001327645522841217
0.64996875,-0.0013270427948570973
0.6500312500000001,-0.0013266683172321048
0.65009375,-0.0013266215669546083
0.65015625,-0.0013269407402342615
0.6502187500000001,-0.0013276357366151237
0.65028125,-0.001328471023580191
0.65034375,-0.0013296311487612789
0.6504062500000001,-0.0013312022201397988
0.65046875,-0.001333174514105015
0.65053125,-0.001335327018173002
0.6505937500000001,-0.0013377691864910612
0.6506562499999999,-0.0013406282052778468
0.65071875,-0.001343690672123657
0.6507812500000001,-0.001347097565393543
0.6508437499999999,-0.0013507414087787356
0.65090625,-0.0013545657514550113
0.6509687500000001,-0.0013675028145357926
0.65103125,-0.00137186563581973
0.65109375,-0.0013764293428928653
0.6511562500000001,-0.0013810825171509666
0.65121875,-0.0013858185623694674
0.65128125,-0.001390705547967469
0.6513437500000001,-0.0013956451068614928
0.65140625,-0.001400816988603032
0.65146875,-0.0014059658763792005
0.65153125,-0.0014110164366886169
0.65159375,-0.0014160362128516069
0.65165625,-0.0014209997373667571
0.65171875,-0.0014259288326513853
0.65178125,-0.0014307427259591665
0.65184375,-0.0014352884142833366
0.65190625,-0.001439742682036893
0.65196875,-0.0014442219817868418
0.6520312500000001,-0.001448343814398928
0.65209375,-0.0014521345417109754
0.65215625,-0.0014556485910420525
0.6522187500000001,-0.0014589458485080586
0.65228125,-0.0014620152221819227
0.65234375,-0.0014648019591399775
0.6524062500000001,-0.001467260116051361
0.65246875,-0.0014694245575165854
0.65253125,-0.0014713036732511842
0.6525937500000001,-0.0014727404125609855
0.6526562499999999,-0.0014739180117378792
0.65271875,-0.0014747736139627265
0.6527812500000001,-0.0014753419451087602
0.65284375,-0.0014756470867645921
0.65290625,-0.0014756224239133864
0.6529687500000001,-0.0014753865539552935
0.65303125,-0.001474837464201989
0.65309375,-0.0014739587234810225
0.6531562500000001,-0.0014729395505978793
0.65321875,-0.0014718153697082237
0.65328125,-0.0014704314125013052
0.6533437500000001,-0.0014688142078318756
0.65340625,-0.0014670299564454314
0.65346875,-0.0014652540216990306
0.65353125,-0.0014635468150602793
0.65359375,-0.0014615422323575322
0.65365625,-0.0014596609260289217
0.65371875,-0.0014576505240563309
0.65378125,-0.0014557445956958903
0.6538437500000001,-0.0014539425338438716
0.65390625,-0.0014522244966572173
0.65396875,-0.0014506455244880784
0.6540312500000001,-0.0014491104508913416
0.65409375,-0.0014478742995681915
0.65415625,-0.0014379940813259023
0.6542187500000001,-0.0014370987823704995
0.65428125,-0.0014364178989389464
0.65434375,-0.0014359946416611646
0.6544062500000001,-0.0014359289581218349
0.65446875,-0.0014362251103711976
0.65453125,-0.001436732833286672
0.6545937500000001,-0.0014372559697635318
0.6546562499999999,-0.0014381589759611957
0.65471875,-0.0014396079686808116
0.6547812500000001,-0.001441465442131945
0.65484375,-0.0014434080793229581
0.65490625,-0.001445664410868061
0.6549687500000001,-0.0014483019517333162
0.65503125,-0.00145126424245956
0.65509375,-0.0014544937944596936
0.6551562500000001,-0.0014578616750391543
0.65521875,-0.0014614817848450645
0.65528125,-0.0014653281477613606
0.6553437500000001,-0.001478360453859573
0.65540625,-0.001482792101109201
0.65546875,-0.0014872876394237122
0.6555312500000001,-0.0014918913168028014
0.65559375,-0.001496745266481414
0.65565625,-0.0015015237944644988
0.65571875,-0.0015064996496635397
0.65578125,-0.001511543872583898
0.6558437500000001,-0.0015165366523316182
0.65590625,-0.0015216061454642604
0.65596875,-0.0015263863527323895
0.6560312500000001,-0.001531226479578346
0.65609375,-0.0015361482232708057
0.65615625,-0.0015406040122828424
0.6562187500000001,-0.0015449750286413155
0.65628125,-0.0015494437798904415
0.65634375,-0.0015535133378178356
0.6564062500000001,-0.0015572780636802508
0.65646875,-0.001560920054797521
0.65653125,-0.001564488787006546
0.6565937500000001,-0.0015678287594543538
0.6566562499999999,-0.0015702913783359473
0.65671875,-0.001572506363478915
0.6567812500000001,-0.001574957850763864
0.65684375,-0.0015770403604917493
0.65690625,-0.0015786329540412591
0.6569687500000001,-0.001579976323169613
0.65703125,-0.0015807490292581994
0.65709375,-0.0015815310462817256
0.6571562500000001,-0.0015820364389468322
0.65721875,-0.0015821686966377702
0.65728125,-0.0015820526198565554
0.6573437500000001,-0.0015815859850749348
0.65740625,-0.0015808668607307785
0.65746875,-0.0015801199364883778
0.65753125,-0.0015789709914663108
0.65759375,-0.00157788264583697
0.65765625,-0.0015765481359303057
0.65771875,-0.0015748469820369704
0.65778125,-0.001573085359933113
0.6578437500000001,-0.0015716518767556753
0.65790625,-0.0015703560583167353
0.65796875,-0.0015684836713886208
0.6580312500000001,-0.001566292264231689
0.65809375,-0.0015646870603076568
0.65815625,-0.001563365188468474
0.6582187500000001,-0.0015619764425852944
0.65828125,-0.0015604499628892599
0.65834375,-0.0015591585087411791
0.6584062500000001,-0.0015583627614309953
0.65846875,-0.0015577777129210796
0.65853125,-0.0015484244644627665
0.6585937500000001,-0.0015478872175739844
0.6586562499999999,-0.0015476601329730277
0.65871875,-0.0015479654617697042
0.6587812500000001,-0.0015486194054781105
0.65884375,-0.0015495012701285948
0.65890625,-0.0015507387958057228
0.6589687500000001,-0.001552254768705949
0.65903125,-0.001554134780462707
0.65909375,-0.001556397591498504
0.6591562500000001,-0.0015588789014164273
0.65921875,-0.0015617901012238283
0.65928125,-0.001564871041415422
0.6593437500000001,-0.0015683676555028059
0.65940625,-0.001572281251771765
0.65946875,-0.001576447663407532
0.65953125,-0.0015809083073403118
0.65959375,-0.0015856641800586074
0.65965625,-0.0015993474539525848
0.65971875,-0.0016044238460082572
0.65978125,-0.001609773271561754
0.6598437500000001,-0.0016153393499707958
0.65990625,-0.001621292248762507
0.65996875,-0.0016272254773636863
0.6600312500000001,-0.0016330929576606201
0.66009375,-0.0016389555765635722
0.66015625,-0.0016447067473765176
0.6602187500000001,-0.0016505322661709565
0.66028125,-0.001656504545065246
0.66034375,-0.0016620924631752798
0.6604062500000001,-0.0016676336814636095
0.66046875,-0.0016728280591593592
0.66053125,-0.0016778097137960801
0.6605937500000001,-0.001682825475383648
0.66065625,-0.001687861352594272
0.66071875,-0.0016924038203114389
0.6607812500000001,-0.001696767491928458
0.66084375,-0.0017007953956641175
0.66090625,-0.0017047151658717286
0.6609687500000001,-0.001708372039863626
0.66103125,-0.001711730644198467
0.66109375,-0.0017148114492890332
0.6611562500000001,-0.0017176465476414493
0.66121875,-0.0017201219267484746
0.66128125,-0.0017226075165670263
0.6613437500000001,-0.0017248615462144845
0.66140625,-0.0017266243793082892
0.66146875,-0.001728263329544899
0.66153125,-0.0017296837016037014
0.66159375,-0.0017310565671943834
0.6616562500000001,-0.0017321284493397038
0.66171875,-0.0017331578101128509
0.66178125,-0.0017340155333271934
0.6618437500000001,-0.0017347632582946082
0.66190625,-0.0017354612074357567
0.66196875,-0.001736185080757291
0.6620312500000001,-0.00173686864408229
0.66209375,-0.0017375505802974256
0.66215625,-0.0017382103406879124
0.6622187500000001,-0.001739098491155333
0.66228125,-0.0017400542475996261
0.66234375,-0.001741251129302901
0.6624062500000001,-0.0017424631512567568
0.66246875,-0.0017439449542815122
0.66253125,-0.0017457423512459158
0.6625937500000001,-0.0017477706249515584
0.66265625,-0.0017501481540336539
0.66271875,-0.0017528454868676463
0.6627812500000001,-0.0017559628809750705
0.66284375,-0.0017506710899715672
0.66290625,-0.001754489284115049
0.6629687500000001,-0.0017587358914385454
0.66303125,-0.0017636059903194251
0.66309375,-0.0017689228899595427
0.6631562500000001,-0.0017745759678021167
0.66321875,-0.0017807630743123387
0.66328125,-0.0017874870825057287
0.6633437500000001,-0.0017947042834597499
0.66340625,-0.0018024879106401381
0.66346875,-0.001810776760468924
0.66353125,-0.0018196030896662496
0.66359375,-0.0018289219639599508
0.6636562500000001,-0.0018386999040168744
0.66371875,-0.0018489869933770997
0.66378125,-0.0018597463783115165
0.6638437500000001,-0.0018709664519583752
0.66390625,-0.0018826754027923137
0.66396875,-0.0019036758495441786
0.6640312500000001,-0.0019161386129259023
0.66409375,-0.0019289779952879615
0.66415625,-0.0019423008527606478
0.6642187500000001,-0.0019558707361237992
0.66428125,-0.0019697427312329874
0.66434375,-0.0019840079318098613
0.6644062500000001,-0.0019984479495698815
0.66446875,-0.002013019781638814
0.66453125,-0.0020277360540577882
0.6645937500000001,-0.0020428284268063646
0.66465625,-0.0020579513873922595
0.66471875,-0.0020731460520708456
0.6647812500000001,-0.002088423821796942
0.66484375,-0.002103643444643477
0.66490625,-0.002118839999895511
0.6649687500000001,-0.0021343252733885265
0.66503125,-0.0021495743968151793
0.66509375,-0.0021648353249445196
0.6651562500000001,-0.0021798063061181927
0.66521875,-0.0021947884798866335
0.66528125,-0.002209740893304557
0.6653437500000001,-0.0022245708235603123
0.66540625,-0.002239029834711137
0.66546875,-0.0022536690883005472
0.6655312500000001,-0.002268020405147869
0.66559375,-0.002282127952728641
0.6656562500000001,-0.002296142400755541
0.66571875,-0.0023100378052688386
0.66578125,-0.002323558545725607
0.6658437500000001,-0.002337058051046087
0.66590625,-0.002350496488534498
0.66596875,-0.0023637169604127095
0.6660312500000001,-0.002376999576738037
0.66609375,-0.0023899072546241518
0.66615625,-0.0024029519816728684
0.6662187500000001,-0.002415805261502535
0.66628125,-0.002428464896151089
0.66634375,-0.0024410874987643993
0.6664062500000001,-0.0024539261800395895
0.66646875,-0.0024668191493047165
0.66653125,-0.0024795748361428616
0.6665937500000001,-0.0024924065922336813
0.66665625,-0.0025052040224697036
0.66671875,-0.0025180415375751497
0.6667812500000001,-0.0025313313011293415
0.66684375,-0.002544901107975478
0.66690625,-0.00255808261909804
0.6669687500000001,-0.0025714634083090493
0.66703125,-0.002585452941775382
0.66709375,-0.002599668550692838
0.6671562500000001,-0.002605272678117998
0.66721875,-0.0026197282108780945
0.66728125,-0.002634503587571127
0.6673437500000001,-0.002649345830627814
0.66740625,-0.0026646652238119795
0.66746875,-0.002680569945533201
0.66753125,-0.002696487570015643
0.66759375,-0.0027126226050908087
0.6676562500000001,-0.0027288263129102847
0.66771875,-0.0027457832238970414
0.66778125,-0.0027628369806615427
0.6678437500000001,-0.0027798148884374263
0.66790625,-0.002797207492028997
0.66796875,-0.0028150678992228118
0.6680312500000001,-0.002833154105646274
0.66809375,-0.002851239992262139
0.66815625,-0.002869403033661816
0.6682187500000001,-0.0028875217528286923
0.66828125,-0.0029145998921683014
0.66834375,-0.002933224977983803
0.6684062500000001,-0.0029518265441586256
0.6684687500000001,-0.0029701516324096844
0.66853125,-0.0029886982425648967
0.6685937500000001,-0.00300719494350285
0.66865625,-0.0030252040460105045
0.66871875,-0.003043289415913697
0.6687812500000001,-0.0030612055595484466
0.66884375,-0.003078605151356939
0.66890625,-0.0030959740301064465
0.6689687500000001,-0.0031129637988791814
0.66903125,-0.003129537705105462
0.66909375,-0.003145789426706125
0.6691562500000001,-0.003161655432942251
0.66921875,-0.0031767682751576154
0.66928125,-0.0031916503940466745
0.6693437500000001,-0.0032057123088186923
0.66940625,-0.00321936941751913
0.6694687500000001,-0.003232550825904734
0.66953125,-0.003244743053292698
0.66959375,-0.0032565152743723458
0.6696562500000001,-0.0032675916944399364
0.66971875,-0.003277553839396957
0.66978125,-0.0032871554610527376
0.6698437500000001,-0.0032960755460310076
0.66990625,-0.003304284465766305
0.66996875,-0.003311437624456931
0.6700312500000001,-0.0033183275329017325
0.67009375,-0.0033262255025606202
0.67015625,-0.003335800485282925
0.6702187500000001,-0.003346719297320555
0.67028125,-0.0033585905440469133
0.67034375,-0.0033713880088456494
0.6704062500000001,-0.0033850952141881163
0.6704687500000001,-0.0033991912656106127
0.67053125,-0.0034138920915147974
0.6705937500000001,-0.0034290960417566463
0.67065625,-0.0034443688312851273
0.67071875,-0.003459504870332586
0.6707812500000001,-0.003474681919282352
0.67084375,-0.003489608447558412
0.67090625,-0.003504219750527532
0.6709687500000001,-0.0035182886345431763
0.67103125,-0.003531760915987031
0.67109375,-0.003544452928356423
0.6711562500000001,-0.0035563765327366187
0.67121875,-0.003567469674313789
0.67128125,-0.0035772660637648224
0.6713437500000001,-0.003585915983242524
0.67140625,-0.003593329299910228
0.6714687500000001,-0.003590568931710225
0.67153125,-0.003594988386493886
0.67159375,-0.0035978435690882937
0.6716562500000001,-0.003598824829493516
0.67171875,-0.0035979931831422035
0.67178125,-0.0035953831238020317
0.6718437500000001,-0.0035904969539100606
0.67190625,-0.0035833630515202386
0.67196875,-0.003574081896995901
0.6720312500000001,-0.003562420497099539
0.67209375,-0.003548243948592822
0.67215625,-0.0035314108527243343
0.6722187500000001,-0.003511938553054511
0.67228125,-0.003489544542499959
0.67234375,-0.003464209688803885
0.6724062500000001,-0.0034358022585318504
0.6724687500000001,-0.003404325812284739
0.67253125,-0.0033783372894030383
0.6725937500000001,-0.003340284878976474
0.67265625,-0.0032987001305673086
0.67271875,-0.0032535082780216495
0.6727812500000001,-0.003204672180412621
0.67284375,-0.003152128533677939
0.67290625,-0.003095650490743257
0.6729687500000001,-0.0030352835318548377
0.67303125,-0.002970803023203933
0.67309375,-0.002902064012360206
0.6731562500000001,-0.0028291267968295897
0.67321875,-0.002752002009793336
0.67328125,-0.0026703698228906503
0.6733437500000001,-0.0025842353705363696
0.67340625,-0.002493547914729999
0.6734687500000001,-0.002398030724488881
0.67353125,-0.002297920711532675
0.67359375,-0.0021930867802825438
0.6736562500000001,-0.0020833209137813558
0.67371875,-0.0019686703456056887
0.67378125,-0.001849131504519208
0.6738437500000001,-0.0017244730736137581
0.67390625,-0.0015947700997107905
0.67396875,-0.0014599064402242012
0.6740312500000001,-0.0013200709726866044
0.67409375,-0.0011750550284359285
0.67415625,-0.0010247255823006007
0.6742187500000001,-0.0008691937644766667
0.67428125,-0.0007084849391006398
0.67434375,-0.0005424938845014216
0.6744062500000001,-0.0003714403179933823
0.6744687500000001,-0.0001951102338229871
0.67453125,-0.000013518714338300875
0.6745937500000001,0.00017334245841985063
0.67465625,0.0003654893885063626
0.67471875,0.0005627152619994968
0.6747812500000001,0.0007650177900868638
0.67484375,0.0009725822017236929
0.67490625,0.001185182633967885
0.6749687500000001,0.001402672801689403
0.67503125,0.0016253848270125215
0.67509375,0.0018530209999819691
0.6751562500000001,0.002085584474566554
0.67521875,0.0023230015723580966
0.67528125,0.0025652652083322514
0.6753437500000001,0.0028122051183312735
0.67540625,0.003063835002523302
0.6754687500000001,0.003320376440156564
0.6755312500000001,0.0035813249164028116
0.67559375,0.0038464438138428314
0.6756562500000001,0.004116367073654786
0.67571875,0.004390758861424704
0.67578125,0.004677982227414404
0.6758437500000001,0.004960662136918717
0.67590625,0.005247464128857113
0.67596875,0.005538448515839914
0.6760312500000001,0.005833537848956516
0.67609375,0.006132515858144935
0.67615625,0.006435329090561243
0.6762187500000001,0.006741704219482031
0.6762812500000001,0.007051893265189527
0.67634375,0.007365898880977564
0.6764062500000001,0.0076833633077715985
0.6764687500000001,0.008004265430466298
0.67653125,0.008328712525328005
0.6765937500000001,0.008656303355538478
0.67665625,0.008987166452753062
0.67671875,0.009321293584025059
0.6767812500000001,0.009649657849165466
0.67684375,0.009989947975619029
0.67690625,0.010332916337710746
0.6769687500000001,0.010678765191834763
0.67703125,0.011027634750280499
0.67709375,0.011379116328398886
0.6771562500000001,0.01173319645152518
0.67721875,0.012089587934272145
0.6772812500000001,0.012448378371133106
0.6773437500000001,0.01280993732855809
0.67740625,0.013173553629726026
0.6774687500000001,0.013539317357528335
0.67753125,0.013907467730748524
0.67759375,0.014277321401462983
0.6776562500000001,0.014648830099036503
0.67771875,0.015022338806034624
0.67778125,0.01539747110554504
0.6778437500000001,0.015773796664812517
0.67790625,0.016152092082261593
0.67796875,0.016531391716656185
0.6780312500000001,0.016911513068891826
0.67809375,0.01729338591719609
0.67815625,0.017675810777065454
0.6782187500000001,0.018058316058278845
0.6782812500000001,0.01844190238084839
0.67834375,0.018825788403439486
0.6784062500000001,0.01920972947042604
0.6784687500000001,0.01959357552933455
0.67853125,0.019977177183530204
0.6785937500000001,0.020360562106738977
0.67865625,0.020743380970061426
0.67871875,0.021124986513734373
0.6787812500000001,0.021506036673638707
0.67884375,0.021885374437369598
0.67890625,0.02226350295474047
0.6789687500000001,0.022639713222514263
0.67903125,0.023013829676680336
0.67909375,0.023386013334520145
0.6791562500000001,0.023755625385731338
0.67921875,0.024122497806590065
0.6792812500000001,0.024486260190244635
0.6793437500000001,0.02484671893560081
0.67940625,0.025203676681289033
0.6794687500000001,0.025557021611801678
0.67953125,0.0259058596830187
0.67959375,0.026250462453079507
0.6796562500000001,0.026590559961203825
0.67971875,0.026925292043962296
0.67978125,0.0272548664158785
0.6798437500000001,0.0275788521115905
0.67990625,0.02789700771423534
0.67996875,0.028208760344888256
0.6800312500000001,0.028518661825385885
0.68009375,0.028854390800847923
0.68015625,0.029226784056932575
0.6802187500000001,0.029614951371401604
0.6802812500000001,0.03002451736758449
0.68034375,0.0304522229330271
0.6804062500000001,0.030894874908624567
0.68046875,0.03134974483435332
0.68053125,0.03181315434123308
0.6805937500000001,0.03228211453138949
0.68065625,0.03275400587382693
0.68071875,0.03322559489110563
0.6807812500000001,0.03369368067846365
0.68084375,0.03415538987900664
0.68090625,0.03459887563382805
0.6809687500000001,0.035039275814006676
0.68103125,0.03546447357082691
0.68109375,0.03587170943310697
0.6811562500000001,0.036258364696999446
0.68121875,0.03662169054094046
0.6812812500000001,0.03695861500004469
0.68134375,0.03726651160913451
0.68140625,0.037543024034176906
0.6814687500000001,0.03778549683157641
0.68153125,0.037991186249962616
0.68159375,0.03815754682936473
0.6816562500000001,0.038282066377090945
0.68171875,0.03836262678126007
0.68178125,0.03839632763895273
0.6818437500000001,0.03838133440176006
0.6819062499999999,0.0383150109383196
0.68196875,0.03819540824275339
0.6820312500000001,0.03802024421746017
0.6820937499999999,0.03778741520891332
0.68215625,0.037494788276825564
0.6822187500000001,0.0371403593656926
0.68228125,0.03672244035465144
0.68234375,0.03623887691647837
0.6824062500000001,0.03568805188502999
0.68246875,0.03506828440895163
0.68253125,0.034377997869316945
0.6825937500000001,0.03361544849231718
0.68265625,0.03277899304702003
0.68271875,0.0318676178411309
0.68278125,0.030879754630852962
0.68284375,0.02981420500586654
0.68290625,0.02866992201257182
0.68296875,0.027445501391203164
0.68303125,0.02614046135993442
0.68309375,0.024753627944392148
0.68315625,0.023284035294826144
0.68321875,0.021731344876614073
0.6832812500000001,0.02009470559512186
0.68334375,0.018373730746960165
0.68340625,0.016568222749635597
0.6834687500000001,0.014677568720958878
0.6835312499999999,0.0127017383648112
0.68359375,0.010640696386108928
0.6836562500000001,0.008494482344060986
0.6837187499999999,0.006263330998038802
0.68378125,0.003947298316628739
0.6838437500000001,0.0015468911012226222
0.6839062499999999,-0.0009372647684294938
0.68396875,-0.003504675025280443
0.6840312500000001,-0.006154759851590516
0.68409375,-0.008886516835695607
0.68415625,-0.01169892206672507
0.6842187500000001,-0.014582280657714608
0.68428125,-0.01755298931244123
0.68434375,-0.02060084338531698
0.68440625,-0.023724703693834587
0.68446875,-0.02692297201838527
0.68453125,-0.030193732160723574
0.68459375,-0.03353581670453573
0.68465625,-0.03694728806752608
0.68471875,-0.04042622962870246
0.68478125,-0.04397072860662703
0.68484375,-0.04757868816748437
0.68490625,-0.051248067817122545
0.68496875,-0.05497669496924834
0.68503125,-0.0587622863010597
0.6850937500000001,-0.06260258580196806
0.6851562499999999,-0.06649516557505429
0.68521875,-0.07043757390685952
0.6852812500000001,-0.074427321479962
0.6853437499999999,-0.07846199481531906
0.68540625,-0.08253904155252677
0.6854687500000001,-0.08665559117454757
0.6855312499999999,-0.0908092161974192
0.68559375,-0.0949973605998328
0.6856562500000001,-0.09921703766260867
0.6857187499999999,-0.10346555409235153
0.68578125,-0.10774056641530627
0.68584375,-0.11203900829831931
0.6859062499999999,-0.11635806141552792
0.68596875,-0.1207041663308131
0.68603125,-0.12505656879403182
0.68609375,-0.129421463917118
0.68615625,-0.13379632117088663
0.68621875,-0.1381780930254606
0.68628125,-0.14256400917946993
0.68634375,-0.14695159461501114
0.68640625,-0.151338279628629
0.68646875,-0.1557214092006091
0.68653125,-0.1600980705495613
0.6865937499999999,-0.16446575140632372
0.68665625,-0.16882189780625925
0.68671875,-0.17316419115018092
0.6867812499999999,-0.17748993386046558
0.68684375,-0.18179674373345475
0.68690625,-0.1860824318901906
0.6869687499999999,-0.19034449221263527
0.68703125,-0.19458048090029728
0.6870937500000001,-0.19878842022609033
0.6871562499999999,-0.20296597562533408
0.68721875,-0.2071024078969218
0.6872812500000001,-0.21121252557635795
0.6873437499999999,-0.21528551109627772
0.68740625,-0.2193200402665153
0.68746875,-0.2233144484813266
0.6875312499999999,-0.2272667254232967
0.68759375,-0.2311746790656358
0.68765625,-0.23503671062581483
0.6877187499999999,-0.23885111673203535
0.68778125,-0.24261653739841987
0.68784375,-0.24633152043393702
0.6879062499999999,-0.24999445106214227
0.68796875,-0.25360427912005595
0.68803125,-0.25715983667839004
0.68809375,-0.26065969030031816
0.68815625,-0.2641026852679255
0.6882187499999999,-0.2674879409948961
0.68828125,-0.27081468568868416
0.68834375,-0.2740818172796184
0.6884062499999999,-0.2772886113314965
0.68846875,-0.2804344590648667
0.68853125,-0.2835185564820688
0.6885937499999999,-0.28654037246698527
0.68865625,-0.289499492283064
0.68871875,-0.29239542203145524
0.6887812499999999,-0.29522782708935774
0.68884375,-0.2979963970705352
0.6889062499999999,-0.3007009262113127
0.6889687499999999,-0.3033412044928324
0.68903125,-0.3059172681092808
0.68909375,-0.30842902518386384
0.6891562499999999,-0.3108764540013734
0.68921875,-0.3132597066571801
0.68928125,-0.3155789277182879
0.6893437499999999,-0.31783428928235813
0.68940625,-0.320026075154106
0.68946875,-0.3221546457841664
0.6895312499999999,-0.32422036241059476
0.68959375,-0.32622349459630856
0.6896562499999999,-0.3281557037894341
0.6897187499999999,-0.3300353526480157
0.68978125,-0.3318540918850307
0.6898437499999999,-0.3336124049265309
0.6899062499999999,-0.3353109469734427
0.68996875,-0.3369503892427053
0.6900312500000001,-0.3385389424337443
0.6900937500000001,-0.34009258463444947
0.69015625,-0.3416055681519446
0.6902187500000001,-0.3430743697288359
0.6902812500000001,-0.34449586626599915
0.69034375,-0.3458674335100821
0.6904062500000001,-0.34718692258533723
0.69046875,-0.3484525225718863
0.69053125,-0.349662968301887
0.6905937500000001,-0.3508173541527414
0.69065625,-0.35191516274599266
0.69071875,-0.3529561025675495
0.6907812500000001,-0.35394031664305003
0.69084375,-0.3548682454853343
0.69090625,-0.35574049643505323
0.6909687500000001,-0.35655801000206455
0.69103125,-0.3573218975860291
0.6910937500000001,-0.358033522378743
0.6911562500000001,-0.35869433515953936
0.69121875,-0.3593059836497449
0.6912812500000001,-0.35987028048740927
0.69134375,-0.3603891055799957
0.69140625,-0.3608644092669634
0.6914687500000001,-0.36129824133405475
0.69153125,-0.36169275317309835
0.69159375,-0.36205006195999806
0.6916562500000001,-0.3623723506578706
0.69171875,-0.36266176836505515
0.69178125,-0.3629205072453623
0.6918437500000001,-0.36315072550468036
0.69190625,-0.3633454505208787
0.69196875,-0.3635249533144346
0.6920312500000001,-0.36368215209528715
0.69209375,-0.36381902420453105
0.69215625,-0.36393746525826587
0.6922187500000001,-0.3640392295944016
0.69228125,-0.3641260134004617
0.69234375,-0.3641994299658214
0.6924062500000001,-0.3642609426921517
0.69246875,-0.36431186969741775
0.69253125,-0.36435339653017057
0.6925937500000001,-0.36438655088171235
0.69265625,-0.3644122031103988
0.69271875,-0.3644310337395766
0.69278125,-0.36444352517651557
0.69284375,-0.36444995563574434
0.6929062500000001,-0.36445035131078274
0.69296875,-0.36444447700525284
0.69303125,-0.3644318654105986
0.6930937500000001,-0.3644117500774674
0.69315625,-0.3643829874904525
0.69321875,-0.36434412724917226
0.6932812500000001,-0.3642933503510479
0.69334375,-0.36422838324013496
0.69340625,-0.36414645893891906
0.6934687500000001,-0.36404435618413433
0.6935312499999999,-0.3639182984475335
0.69359375,-0.36375434438129733
0.6936562500000001,-0.363556326776956
0.6937187499999999,-0.3633183533323055
0.69378125,-0.363033626912503
0.6938437500000001,-0.3626944705037791
0.69390625,-0.3622921280400033
0.69396875,-0.3618166589266155
0.6940312500000001,-0.3612568093414177
0.69409375,-0.3605998343550876
0.69415625,-0.3598313606876512
0.6942187500000001,-0.35893511033231695
0.69428125,-0.35789275099487117
0.69434375,-0.3566835702526629
0.69440625,-0.35528418116472293
0.69446875,-0.35366818129965305
0.69453125,-0.35180564509701595
0.69459375,-0.3496628693532521
0.69465625,-0.347201724911252
0.69471875,-0.34437888542075734
0.69478125,-0.3411453472421685
0.69484375,-0.3374456596682359
0.6949062500000001,-0.33321668719750747
0.69496875,-0.3283864106216598
0.69503125,-0.3228731630788247
0.6950937500000001,-0.316583620571009
0.6951562499999999,-0.3094115518893443
0.69521875,-0.3012348310305202
0.6952812500000001,-0.2919139371671126
0.6953437499999999,-0.2812884403044772
0.69540625,-0.26917398910655704
0.6954687500000001,-0.25535808046563835
0.6955312499999999,-0.2395953581484757
0.69559375,-0.22160175451915515
0.6956562500000001,-0.2010570065299049
0.6957187499999999,-0.17755946010001702
0.69578125,-0.15067165276380756
0.69584375,-0.11987181505627018
0.69590625,-0.08454878877043448
0.69596875,-0.043983857272213225
0.69603125,0.002670719813631761
0.69609375,0.05641598318515895
0.69615625,0.1184386842223597
0.69621875,0.19015313612881157
0.69628125,0.27324763648961187
0.69634375,0.3697473399051219
0.69640625,0.48208928989341887
0.69646875,0.6132198978464407
0.69653125,0.7667203561632236
0.6965937499999999,0.9469628886636082
0.69665625,1.1593144203189125
0.69671875,1.4104085157636106
0.6967812499999999,1.7084938568093595
0.69684375,2.063929315979313
0.6969062500000001,2.4898422870395374
0.6969687499999999,3.003093876924133
0.69703125,3.625664906666106
0.6970937500000001,4.386473303466504
0.6971562499999999,5.3217507752165165
0.69721875,6.450789231753143
0.6972812500000001,7.505172534602314
0.6973437499999999,6.308115825188872
0.69740625,1.590137058106162
0.69746875,-0.03219997499696568
0.6975312499999999,-0.1626271703464874
0.69759375,-0.12123471127243918
0.69765625,-0.08321016093252243
0.6977187499999999,-0.058344208346152476
0.69778125,-0.04232010054359853
0.69784375,-0.03168864665301709
0.69790625,-0.024383595311366107
0.69796875,-0.019198549045328948
0.69803125,-0.015411853105581446
0.69809375,-0.012577337878480442
0.69815625,-0.010409809525948971
0.6982187499999999,-0.00872117156795018
0.69828125,-0.007384053258286302
0.69834375,-0.006309973736697911
0.6984062499999999,-0.005445056116572437
0.69846875,-0.004726021376939218
0.69853125,-0.0041282729147507965
0.6985937499999999,-0.0036267584917925103
0.69865625,-0.003202455006929479
0.69871875,-0.002840726978216115
0.6987812499999999,-0.002530196708991195
0.69884375,-0.0022619024488365947
0.69890625,-0.002028730760326094
0.6989687499999999,-0.001833699502641616
0.69903125,-0.0016547843947514102
0.69909375,-0.0014969112367828057
0.6991562499999999,-0.0013569986123294763
0.69921875,-0.0012324886180322772
0.69928125,-0.0011212614808412587
0.6993437499999999,-0.0010215408107206443
0.69940625,-0.000931830556392016
0.69946875,-0.0008593648949969457
0.6995312499999999,-0.0007861096171430374
0.69959375,-0.0007196085489446898
0.6996562499999999,-0.0006590752277756271
0.69971875,-0.0006038305136658426
0.69978125,-0.0005532877329787272
0.6998437499999999,-0.0005069401631149501
0.69990625,-0.0004726077334297646
0.69996875,-0.0004334075953396722
0.7000312500000001,-0.00039714982765465755
0.7000937500000001,-0.0003635549221581882
0.70015625,-0.00033244508973899825
0.7002187500000001,-0.0003035846400235886
0.7002812500000001,-0.00027676470896050536
0.70034375,-0.0002598387368502692
0.7004062500000001,-0.00023659432089631833
0.70046875,-0.00021489065853717634
0.70053125,-0.00019459540167851376
0.7005937500000001,-0.0001755894402449383
0.70065625,-0.0001577658554838754
0.7007187500000001,-0.00014882150148026952
0.7007812500000001,-0.00013311553249968522
0.70084375,-0.00011833009144090963
0.7009062500000001,-0.00010439424103015747
0.7009687500000001,-0.00009124301220555927
0.70103125,-0.00007881775297914949
0.7010937500000001,-0.00007462540385319921
0.7011562500000001,-0.00006352802730370797
0.70121875,-0.00005300982736161322
0.7012812500000001,-0.000043030003208524
0.70134375,-0.00003355117541598776
0.70140625,-0.000024539018260420137
0.7014687500000001,-0.000023302886950155727
0.70153125,-0.00001516363755145151
0.70159375,-7.404215171038127e-6


==> data/dataIForceDistribt0114SqueezeE100D41G160c0055YE105103DoubleAt.csv <==
0.29465624999999995,-8.223955999258579e-7
0.29471875,-1.6665219975676164e-6
0.29478125,-1.7132075247414814e-6
0.29484374999999996,-2.6046964183378977e-6
0.29490625,-3.521291238223147e-6
0.29496875,-4.461639754960884e-6
0.29503124999999997,-5.4313488985355155e-6
0.29509375,-6.425716565039657e-6
0.29515625,-7.4497116437289566e-6
0.29521875,-7.664699502304648e-6
0.29528125,-8.749311452140684e-6
0.29534375,-9.862031993271381e-6
0.29540625,-0.000011008287688456342
0.29546874999999995,-0.00001218575487464889
0.29553125,-0.000013397496849048368
0.29559375,-0.000014645134018901631
0.29565624999999995,-0.000015929578340247027
0.29571875,-0.00001640608056760972
0.29578125,-0.000017771144755294424
0.29584374999999996,-0.00001917636828229639
0.29590625,-0.000020624968397341637
0.29596875,-0.00002212002942553491
0.29603124999999997,-0.000023661266492895147
0.29609375,-0.000025250984993838244
0.29615625,-0.000026892293363048507
0.29621875,-0.000027732187565463193
0.29628125,-0.00002948562048565649
0.29634375,-0.000031296410655057004
0.29640625,-0.000033168466263818027
0.29646874999999995,-0.000035104299077923026
0.29653125,-0.000037106174585438405
0.29659375,-0.00003917788153878272
0.29665624999999995,-0.00004132320655230364
0.29671875000000003,-0.00004268064505093623
0.29678125,-0.00004498391171751681
0.29684374999999996,-0.00004737151780390802
0.29690625,-0.000049847624652148724
0.29696875,-0.00005241664437056127
0.29703124999999997,-0.00005508325945599325
0.29709375,-0.000057852442018290745
0.29715625,-0.000060729474661762736
0.29721875,-0.00006371997624329885
0.29728125,-0.00006595816702832175
0.29734375,-0.0000691958701599296
0.29740625,-0.00007256614951587849
0.29746874999999995,-0.00007607623856163663
0.29753125,-0.00007973385293710022
0.29759375,-0.0000835472368397381
0.29765624999999996,-0.00008752519655107411
0.29771875,-0.00009167715923996022
0.29778125,-0.00009601320854848206
0.29784374999999996,-0.0001005441597415729
0.29790625,-0.00010440281668521493
0.29796875,-0.00010936106657877415
0.29803124999999997,-0.00011455160627091613
0.29809375,-0.00011998881343662592
0.29815625,-0.00012568816545213874
0.29821875,-0.00013166634029053575
0.29828125,-0.000137941324749889
0.29834375,-0.00014453254598023146
0.29840625,-0.0001514609936647392
0.29846874999999995,-0.00015786078610793852
0.29853125,-0.00016553555793566782
0.29859375,-0.00017362158366797652
0.29865624999999996,-0.00018214785044336912
0.29871875,-0.0001911458886572187
0.29878125,-0.00020065002434769245
0.29884374999999996,-0.00021069767688170968
0.29890625,-0.00022132970101031087
0.29896875,-0.00023259076163499226
0.29903124999999997,-0.00024452975985525435
0.29909375,-0.000257200312109736
0.29915625,-0.00026976542726867464
0.29921875,-0.0002840833412806043
0.29928125,-0.00029932781961842196
0.29934375,-0.00031557765172867823
0.29940625,-0.00033291993690179897
0.29946874999999995,-0.00035145116283707636
0.29953125,-0.000371278466192613
0.29959375,-0.0003925209459438097
0.29965624999999996,-0.00041531139747227603
0.29971875,-0.00043979810260580247
0.29978125,-0.0004661470791879032
0.29984374999999996,-0.0004945446235482972
0.29990625,-0.0005252002676180362
0.29996875,-0.0005574491030042501
0.30003124999999997,-0.0005932566958458226
0.30009375,-0.0006320007607304835
0.30015625,-0.0006741207131776559
0.30021875,-0.0007200049864298399
0.30028125,-0.0007700979060681731
0.30034375,-0.0008249097404218956
0.30040625,-0.0008850283622366804
0.30046874999999995,-0.000951133526095868
0.30053125,-0.0010240146630792017
0.30059375,-0.0011045919242432891
0.30065624999999996,-0.0011939430548710901
0.30071875,-0.001293335881252082
0.30078125,-0.0014042691873794794
0.30084374999999997,-0.0015276184832317698
0.30090625,-0.0016673266559644058
0.30096875,-0.0018250458290715956
0.30103125,-0.0020038731302252717
0.30109375,-0.0022075818597830756
0.30115625,-0.002440801598139435
0.30121875,-0.0027092589563223438
0.30128125,-0.0030200963588216103
0.30134375,-0.0033823051001962996
0.30140625,-0.003807317097397047
0.30146874999999995,-0.004309824656881075
0.30153125000000003,-0.004908938071610443
0.30159375,-0.005629834623108106
0.30165624999999996,-0.006506168443676709
0.30171875,-0.007583638391587263
0.30178125,-0.008925397332465137
0.30184374999999997,-0.01062044841140854
0.30190625,-0.01279700894312874
0.30196875,-0.01564437944321591
0.30203125,-0.019448966571509685
0.30209375,-0.024662262767467528
0.30215625,-0.03201096823207538
0.30221875,-0.04271233176062005
0.30228125,-0.0588514503329276
0.30234375,-0.08391326772684882
0.30240625,-0.12217256508635753
0.30246874999999995,-0.16314186989279061
0.30253125000000003,-0.024601350539594995
0.30259375,1.6489282616024785
0.30265624999999996,6.377079166552314
0.30271875000000004,7.501266612608928
0.30278125,6.436059829156365
0.30284374999999997,5.308672870731257
0.30290625,4.375715330862686
0.30296875,3.6168060958270956
0.30303125,2.9957527834526054
0.30309375,2.4837119120439843
0.30315625,2.05878061871939
0.30321875,1.7041509619286388
0.30328125,1.4067298531652792
0.30334375,1.1561885055752836
0.30340625,0.9442956743393182
0.30346874999999995,0.7644360395014022
0.30353125000000003,0.6112553346581664
0.30359375,0.4803927808961173
0.30365624999999996,0.36827687309420154
0.30371875,0.2719676080579184
0.30378125,0.18903345915437236
0.30384374999999997,0.11745486984260389
0.30390625,0.05554738077115533
0.30396875,0.0019007704477549403
0.30403125,-0.0446698653250024
0.30409375,-0.08516357900771122
0.30415625,-0.12042544080642315
0.30421875,-0.1511724891264876
0.30428125,-0.17801403117463765
0.30434375,-0.20147266844239348
0.30440625,-0.22199312772790783
0.30446874999999995,-0.2399577546892572
0.30453125000000003,-0.2556953773260948
0.30459375,-0.2694895056599576
0.30465624999999996,-0.2815850833656589
0.30471875,-0.292194233811486
0.30478125,-0.30150101304403487
0.30484374999999997,-0.3096654440956364
0.30490625,-0.3168269281345559
0.30496875,-0.3231071043453529
0.30503125,-0.3286123051709804
0.30509375,-0.33343562825866946
0.30515625,-0.337658711485275
0.30521875,-0.34135324173348935
0.30528125,-0.3445822536460628
0.30534375,-0.34740124656092225
0.30540625,-0.34985914021349174
0.30546874999999996,-0.35199909659853135
0.30553125000000003,-0.3538592355362363
0.30559375,-0.3554732547112651
0.30565624999999996,-0.35687095856227824
0.30571875,-0.3580787254405772
0.30578125,-0.3591199119049965
0.30584374999999997,-0.3600152038636907
0.30590625,-0.36078292265156836
0.30596875,-0.36143929481341297
0.30603125,-0.3619986864852621
0.30609375,-0.36247380836380805
0.30615625,-0.3628758974533065
0.30621875,-0.3632148746334713
0.30628125,-0.36349948604945287
0.30634375,-0.3637374239301939
0.30640625,-0.36393543634806663
0.30646874999999996,-0.3640994236063632
0.30653125000000003,-0.3642354143706027
0.30659375,-0.364346069162782
0.30665624999999996,-0.3644361058399498
0.30671875000000004,-0.36450878509603346
0.30678125,-0.3645668563048281
0.30684374999999997,-0.36461260424935094
0.30690625,-0.3646478900027894
0.30696875,-0.3646741880636314
0.30703125,-0.3646926196272553
0.30709375,-0.3647039818031521
0.30715625,-0.3647087739930692
0.30721875,-0.36470722194368854
0.30728125,-0.3646992993838042
0.30734375,-0.36468474714321186
0.30740625,-0.3646630913048341
0.30746874999999996,-0.36463365897593186
0.30753125000000003,-0.3645955940931467
0.30759375,-0.3645478703313161
0.30765624999999996,-0.36448930492444565
0.30771875,-0.3644185704542853
0.30778125,-0.36433420676646144
0.30784374999999997,-0.36423463244182364
0.30790625,-0.36411815606586373
0.30796875,-0.36398298569805354
0.30803125,-0.36382724206117
0.30809375,-0.3636489674950048
0.30815625,-0.3634461377812443
0.30821875,-0.3632166731993413
0.30828125,-0.36295845184097414
0.30834375,-0.3626693190817134
0.30840625,-0.3623471026285574
0.30846874999999996,-0.36198962514071964
0.30853125000000003,-0.36159471743888133
0.30859375,-0.3611602346626198
0.30865624999999997,-0.36068407154485355
0.30871875,-0.360164178060451
0.30878125,-0.35959857706661547
0.30884375,-0.3589853835114526
0.30890625,-0.35832282206102595
0.30896875,-0.3576092479391907
0.30903125,-0.35684316778318026
0.30909375,-0.35602326193738043
0.30915625,-0.3551484055160775
0.30921875,-0.3542176938666284
0.30928125,-0.35323046573157924
0.30934375000000003,-0.35218632683378587
0.30940625,-0.35108517652126936
0.30946874999999996,-0.3499272318555943
0.30953125000000004,-0.34871305437059547
0.30959375,-0.3474435738694087
0.30965624999999997,-0.34612011206213544
0.30971875,-0.3447444106773082
0.30978125,-0.34331865270177625
0.30984375,-0.3418454833165677
0.30990625,-0.34032890889098716
0.30996875,-0.33877079894914736
0.31003125,-0.33717769086221006
0.31009375,-0.335533564132154
0.31015625,-0.33382935943635406
0.31021875,-0.33206531773138237
0.31028125,-0.33024081190141263
0.31034375000000003,-0.32835525550369815
0.31040625,-0.32640810102927686
0.31046874999999996,-0.32439884804882174
0.31053125000000004,-0.3223270383235835
0.31059375,-0.3201922640339756
0.31065624999999997,-0.3179941624943996
0.31071875,-0.31573242608657115
0.31078125,-0.313406796163771
0.31084375,-0.31101707136296214
0.31090625,-0.3085631050015285
0.31096875,-0.3060448085300751
0.31103125,-0.3034621549699694
0.31109375,-0.3008151760397306
0.31115625,-0.2981039679779488
0.31121875,-0.2953286916021768
0.31128125,-0.2924895735333385
0.31134375000000003,-0.28958690675784504
0.31140625,-0.2866210547623452
0.31146874999999996,-0.2835924498456851
0.31153125000000004,-0.2805015948530709
0.31159375,-0.2773490675309864
0.31165624999999997,-0.2741355131586442
0.31171875,-0.2708616559854093
0.31178125,-0.2675282923797321
0.31184375,-0.26413629543734907
0.31190625,-0.26068661015823846
0.31196875,-0.2571802595915774
0.31203125,-0.2536183399434265
0.31209375,-0.250002026776791
0.31215625,-0.24633256724753413
0.31221875,-0.24261128173332402
0.31228125,-0.23883956541681997
0.31234375000000003,-0.2350188841588105
0.31240625,-0.23115076942931437
0.31246874999999996,-0.2272368234949801
0.31253125000000004,-0.22327874128908348
0.31259375,-0.21927843399936436
0.31265624999999997,-0.21523808770616978
0.31271875000000005,-0.21115937063605963
0.31278125,-0.2070436350053246
0.31284375,-0.20289304517075157
0.31290625,-0.19871005635139652
0.31296875,-0.19449777003795904
0.31303125,-0.19025658555594174
0.31309375,-0.18598960175920395
0.31315625,-0.18169910069704567
0.31321875,-0.17738741820856205
0.31328125,-0.17305606179776867
0.31334375000000003,-0.1687092431637645
0.31340625,-0.1643485612119828
0.31346874999999996,-0.15997653730672884
0.31353125000000004,-0.15559573329851556
0.31359375,-0.15120874720035943
0.31365624999999997,-0.14681820154957098
0.31371875,-0.14242675068708455
0.31378125,-0.13803707662535133
0.31384375,-0.1336518751600455
0.31390625,-0.12927386352814527
0.31396875,-0.12490577690005084
0.31403125,-0.12055035675015363
0.31409375,-0.11621035365364618
0.31415625,-0.1118885233455708
0.31421875,-0.10758761931629043
0.31428125,-0.10331039211749239
0.31434375000000003,-0.09905958619854321
0.31440625,-0.09483793351976057
0.31446874999999996,-0.09064814986424499
0.31453125000000004,-0.08649293015332965
0.31459375,-0.0823749450984993
0.31465624999999997,-0.07829683921052671
0.31471875,-0.07426121953672629
0.31478125,-0.07027065422622275
0.31484375,-0.06632767871299672
0.31490625,-0.06243477120262594
0.31496875,-0.058594359018021354
0.31503125,-0.05480881642922357
0.31509375,-0.05108045686126747
0.31515625,-0.04741152729389837
0.31521875,-0.0438042016006747
0.31528125,-0.04026058314030494
0.31534375000000003,-0.03678269531231723
0.31540625,-0.03337247770951823
0.31546874999999996,-0.03003178674366598
0.31553125000000004,-0.026762382359769438
0.31559375,-0.0235659355872056
0.31565624999999997,-0.02044401726715442
0.31571875,-0.017398104115998736
0.31578125,-0.014429561850424155
0.31584375,-0.011539656031138101
0.31590625,-0.008729545047863912
0.31596875,-0.006000273206645229
0.31603125,-0.003352785513066725
0.31609375,-0.0007879024757581066
0.31615625,0.0016936591464907919
0.31621875,0.004091296136840297
0.31628125,0.0064045236383189486
0.31634375000000003,0.008632963027630003
0.31640625,0.010776348729525043
0.31646874999999997,0.012834530697452967
0.31653125000000004,0.014806593615417918
0.31659375,0.016694357300976015
0.31665625,0.018497124860054753
0.31671875000000005,0.020215177173451893
0.31678125,0.021848904710656897
0.31684375,0.023398797024551443
0.31690625,0.024865453452837943
0.31696875,0.02624956100589934
0.31703125,0.02755191081982203
0.31709375,0.028773394184641116
0.31715625000000003,0.029914981590539708
0.31721875,0.030977746454611182
0.31728125,0.03196283665374133
0.31734375000000004,0.03287150987616955
0.31740625,0.03370508401503872
0.31746874999999997,0.03446496765520485
0.31753125000000004,0.0351526507195182
0.31759375,0.03576970093577744
0.31765625,0.036317750101464596
0.31771875,0.03679852180943452
0.31778125,0.03721379531350055
0.31784375,0.03756542471378435
0.31790625,0.037855329789196535
0.31796875,0.03808549952460902
0.31803125,0.038257974431972847
0.31809375,0.038374872453562636
0.31815625000000003,0.038439235646250916
0.31821875,0.038451536088449846
0.31828125,0.03841492958692032
0.31834375000000004,0.03833175499154687
0.31840625,0.03820439501303084
0.31846874999999997,0.038035287788848106
0.31853125000000004,0.037826926342701975
0.31859375,0.03758183244516451
0.31865625,0.03730258567428528
0.31871875,0.036991806103544536
0.31878125,0.03665215649753013
0.31884375,0.0362863325562818
0.31890625,0.03589707303981719
0.31896875,0.03548715561340801
0.31903125,0.0350593994190639
0.31909375,0.03461663403988134
0.31915625000000003,0.034161747732683476
0.31921875,0.03369764225592155
0.31928125,0.03322726522596267
0.31934375000000004,0.03275358141090895
0.31940625,0.03227959183145743
0.31946874999999997,0.031808314771946886
0.31953125000000004,0.03134280669456835
0.31959375,0.03088616820505012
0.31965625,0.030441492175550006
0.31971875,0.030011921447924833
0.31978125,0.02960061647630788
0.31984375,0.029210779696048614
0.31990625,0.0288456433734081
0.31996875,0.028508445093139698
0.32003125,0.028197175014962328
0.32009375,0.02788400157199042
0.32015625000000003,0.027564692316754486
0.32021875,0.02723954991295012
0.32028125,0.0269088775616787
0.32034375000000004,0.02657297835167159
0.32040625,0.026232155059024848
0.32046874999999997,0.025886692861241622
0.32053125000000005,0.02553688505974447
0.32059375,0.025183040203598683
0.32065625,0.024825412891866794
0.32071875,0.02446429463069752
0.32078125,0.02409908221116558
0.32084375,0.023731802700319243
0.32090625,0.023361842451363857
0.32096875,0.02298945346173706
0.32103125,0.02261488632713718
0.32109375,0.022238392263676965
0.32115625000000003,0.02186020608889591
0.32121875,0.021480572842119044
0.32128125,0.021099701454199427
0.32134375000000004,0.02071782588079296
0.32140625,0.020335150560775783
0.32146874999999997,0.019951888606843243
0.32153125000000005,0.019568239726753672
0.32159375,0.019184396572887646
0.32165625,0.018800544233124217
0.32171875,0.018416865901364737
0.32178125,0.018033537411973055
0.32184375,0.017650723059921547
0.32190625,0.0172685849927198
0.32196875,0.0168872838619491
0.32203125,0.01650697021392608
0.32209375,0.016127787870733795
0.32215625000000003,0.015749880030742264
0.32221875,0.015373387637823005
0.32228125,0.01499844934913136
0.32234375000000004,0.014626080689754559
0.32240625,0.014254603664198347
0.32246874999999997,0.01388483495507395
0.32253125000000005,0.013516751999977171
0.32259375,0.013150781586674792
0.32265625,0.012787221347396932
0.32271875000000005,0.012425972764126478
0.32278125,0.012067036593281386
0.32284375,0.011710488069159836
0.32290625,0.011356430472968457
0.32296875,0.011004952101007229
0.32303125,0.010656142211128941
0.32309375,0.010310089648336102
0.32315625000000003,0.009966874869651046
0.32321875,0.009626582360913669
0.32328125,0.009289295616956211
0.32334375000000004,0.008955093603357486
0.32340625,0.008624058331736323
0.32346874999999997,0.008296266700213897
0.32353125000000005,0.007971805229870274
0.32359375,0.007650743759225309
0.32365625,0.007333167188670803
0.32371875,0.007019153594393701
0.32378125,0.006708782241255526
0.32384375,0.006402126827714835
0.32390625,0.006099270911655852
0.32396875,0.005800288799190728
0.32403125,0.005505259887469582
0.32409375,0.005214259523607961
0.32415625000000003,0.004927361216121626
0.32421875,0.004644644514148824
0.32428125,0.004366181737866848
0.32434375000000004,0.004092044295930547
0.32440625,0.0038223078260627708
0.32446875,0.0035570383550972418
0.32453125000000005,0.0032963083365540047
0.32459375,0.00304018323303612
0.32465625,0.0027887239590528023
0.32471875,0.00254199957069548
0.32478125,0.002300064722384393
0.32484375,0.002062975793465177
0.32490625,0.001830789676983191
0.32496875000000003,0.0016035563661767893
0.32503125,0.0013813196424062035
0.32509375,0.0011641282032760492
0.32515625000000004,0.0009511367055564934
0.32521875,0.0007441447970404635
0.32528125,0.0005423033028805202
0.32534375000000004,0.00034563690148367576
0.32540625,0.00015417180744201064
0.32546875,-0.00003207858943665709
0.32553125000000005,-0.00021309743346123455
0.32559375,-0.0003888777758934425
0.32565625,-0.000559418191150407
0.32571875,-0.0007247161799340818
0.32578125,-0.0008847833466745225
0.32584375,-0.0010396287445689767
0.32590625,-0.001189270538005549
0.32596875000000003,-0.0013337283019716484
0.32603125,-0.0014730357895249013
0.32609375,-0.0016072183904491388
0.32615625000000004,-0.0017363169796871247
0.32621875,-0.001860371827789975
0.32628125,-0.0019794304531482454
0.32634375000000004,-0.002093546989567291
0.32640625,-0.0022027717066122887
0.32646875,-0.002307170008435111
0.32653125000000005,-0.002406802287597848
0.32659375,-0.002500857546379548
0.32665625,-0.0025911720168902766
0.32671875000000006,-0.0026769389683954856
0.32678125,-0.0027582343366710504
0.32684375,-0.002835147810085349
0.32690625,-0.002907755377180875
0.32696875000000003,-0.002976151619604135
0.32703125,-0.0030404254852253107
0.32709375,-0.0031006675275344064
0.32715625000000004,-0.0031569728917082845
0.32721875,-0.0032094401574827153
0.32728125,-0.0032581685127214127
0.32734375000000004,-0.003303251064639967
0.32740625,-0.0033447964638488453
0.32746875,-0.0033829019676219624
0.32753125000000005,-0.003417669690053582
0.32759375,-0.0034492066896263662
0.32765625,-0.0034776139194824807
0.32771875,-0.0035029955235400534
0.32778125,-0.0035254584516966336
0.32784375,-0.003545104460864923
0.32790625,-0.0035620401569131377
0.32796875000000003,-0.0035763731984632674
0.32803125,-0.0035882074872009145
0.32809375,-0.003597644116409879
0.32815625000000004,-0.0036047944290483053
0.32821875,-0.0036097604605273698
0.32828125,-0.0036126533316379467
0.32834375000000005,-0.0036135720481952904
0.32840625,-0.0036126241687528537
0.32846875,-0.003609921109466327
0.32853125000000005,-0.003605562634082668
0.32859375,-0.0035996653136038115
0.32865625,-0.00359233667554594
0.32871875,-0.0035836792870539563
0.32878125,-0.0035738097560806814
0.32884375,-0.003562841242381154
0.32890625,-0.003550884988115066
0.32896875000000003,-0.0035380613932032845
0.32903125,-0.003524487455120906
0.32909375,-0.0035102778044791283
0.32915625000000004,-0.00349556313855956
0.32921875,-0.0034804689407920697
0.32928125,-0.003465122706371171
0.32934375000000005,-0.003449655061264434
0.32940625,-0.0034342046476513177
0.32946875,-0.0034197919763330753
0.32953125000000005,-0.00340479997419027
0.32959375,-0.003390254223742367
0.32965625,-0.003376308789391491
0.32971875,-0.0033631232688270396
0.32978125,-0.0033508574586394724
0.32984375,-0.003339681579096032
0.32990625,-0.0033297598992412525
0.32996875000000003,-0.003321278908810621
0.33003125,-0.0033140907026629196
0.33009375,-0.00330642786274421
0.33015625000000004,-0.00329799416104834
0.33021875,-0.0032887917717839
0.33028125,-0.003278855331123265
0.33034375000000005,-0.003268181806742959
0.33040625,-0.0032568087112946065
0.33046875,-0.0032447579232301182
0.33053125000000005,-0.003232050935839781
0.33059375,-0.0032187203818561105
0.33065625,-0.0032047974235956123
0.33071875,-0.0031903072646520536
0.33078125,-0.0031752900867494105
0.33084375,-0.0031588969790466784
0.33090625,-0.003142929619710362
0.33096875000000003,-0.0031265518294702754
0.33103125,-0.003109788203061542
0.33109375,-0.003092684497249941
0.33115625000000004,-0.0030752821105593034
0.33121875,-0.0030576258450926985
0.33128125,-0.0030397507371463448
0.33134375000000005,-0.0030216997114604002
0.33140625,-0.003003508619851755
0.33146875,-0.002985225471912198
0.33153125000000006,-0.0029668751612564326
0.33159375,-0.0029485050169046623
0.33165625,-0.0029301501327560625
0.33171875,-0.002911842446661414
0.33178125,-0.002893613412836407
0.33184375,-0.0028754966563309114
0.33190625,-0.002857516143995223
0.33196875000000003,-0.0028397008887396102
0.33203125,-0.0028220741717963627
0.33209375,-0.002804658383811734
0.33215625000000004,-0.002787471368321942
0.33221875,-0.0027705304618624305
0.33228125000000003,-0.002753840975384253
0.33234375000000005,-0.002737405963284395
0.33240625,-0.0027212293314937547
0.33246875,-0.002705330006773532
0.33253125000000006,-0.002689724895838852
0.33259375,-0.0026743923721398583
0.33265625,-0.0026593264866955763
0.33271875000000006,-0.0026445263999363144
0.33278125000000003,-0.002629978710821476
0.33284375,-0.0026156720346111745
0.33290625,-0.002601595306557375
0.33296875000000004,-0.002587733621799787
0.33303125,-0.0025740705728995866
0.33309375,-0.0025605849815741877
0.33315625000000004,-0.0025472593444249014
0.33321875,-0.0025340742490098933
0.33328125000000003,-0.0025210037298634136
0.33334375000000005,-0.0025080270158098217
0.33340625,-0.0024951217317640273
0.33346875,-0.002482269174878371
0.33353125000000006,-0.002469439205033813
0.33359375,-0.002456614355943687
0.33365625,-0.002443771355442992
0.33371875,-0.0024308863520788593
0.33378125000000003,-0.0024188252081150385
0.33384375,-0.002405802489765574
0.33390625,-0.002392685341025186
0.33396875000000004,-0.0023794561172338635
0.33403125,-0.0023660975075832924
0.33409375,-0.0023526021566177835
0.33415625000000004,-0.0023389590218222678
0.33421875,-0.0023251578764215686
0.33428125000000003,-0.0023111941461803898
0.33434375000000005,-0.002297064484059086
0.33440625,-0.0022827705633746143
0.33446875,-0.0022683104208515714
0.33453125000000006,-0.0022536920657375836
0.33459375,-0.002238919695384506
0.33465625,-0.002224000549437277
0.33471875,-0.0022089520577968647
0.33478125000000003,-0.002193782550538842
0.33484375,-0.002178512253500381
0.33490625,-0.002163156776112618
0.33496875000000004,-0.0021477398814970516
0.33503125,-0.002132280550839777
0.33509375,-0.0021168035123927953
0.33515625000000004,-0.002100453928139824
0.33521875,-0.002085021964291632
0.33528125000000003,-0.00206965462646589
0.33534375000000005,-0.0020543792412303294
0.33540625,-0.002039224364390378
0.33546875,-0.0020242229469889933
0.33553125000000006,-0.002009404027416735
0.33559375,-0.0019947981786199095
0.33565625,-0.0019804364135278044
0.33571875,-0.001966346212828915
0.33578125000000003,-0.0019525586233452158
0.33584375,-0.0019390997357882772
0.33590625,-0.0019259965913239613
0.33596875000000004,-0.0019132746149851249
0.33603125,-0.001900957365068276
0.33609375,-0.0018890682326388603
0.33615625000000005,-0.0018776263519550973
0.33621875,-0.0018666484024573993
0.33628125000000003,-0.0018561483630697567
0.33634375000000005,-0.0018461455358489837
0.33640625,-0.0018366403583757185
0.33646875,-0.0018276487546455833
0.33653125000000006,-0.0018191723537737403
0.33659375,-0.0018112156759295672
0.33665625,-0.001803779671533029
0.33671875000000007,-0.0017968521686220762
0.33678125000000003,-0.0017904388359037682
0.33684375,-0.0017845225674272824
0.33690625,-0.0017790953394911657
0.33696875000000004,-0.0017741421604722807
0.33703125,-0.0017696466582362708
0.33709375,-0.0017655934814738011
0.33715625000000005,-0.0017619569147906827
0.33721875,-0.001758716979605529
0.33728125000000003,-0.0017558450504528422
0.33734375000000005,-0.001753317228122414
0.33740625,-0.0017511034791617974
0.33746875,-0.0017491758696969728
0.33753125000000006,-0.0017475043204217
0.33759375,-0.0017460543463182765
0.33765625,-0.0017447967571035394
0.33771875,-0.0017437000507903033
0.33778125000000003,-0.0017427271315373638
0.33784375,-0.0017418479104734097
0.33790625,-0.001741030514284897
0.33796875000000004,-0.001740243705138922
0.33803125,-0.0017394585079771319
0.33809375,-0.0017395210673718242
0.33815625000000005,-0.001738641408277064
0.33821875,-0.0017376777315027125
0.33828125000000003,-0.0017365991086224775
0.33834375000000005,-0.0017353880673152688
0.33840625,-0.0017340226158811534
0.33846875,-0.0017324717453345573
0.33853125000000006,-0.0017307315486993768
0.33859375,-0.001728780619539072
0.33865625,-0.001726606535842834
0.33871875,-0.0017241962832481583
0.33878125000000003,-0.001721547860715933
0.33884375,-0.0017186491160319783
0.33890625,-0.0017155069460722538
0.33896875000000004,-0.0017121094410450788
0.33903125,-0.0017084613222339007
0.33909375,-0.0017045716746127981
0.33915625000000005,-0.0017004418718794545
0.33921875,-0.0016960855428175825
0.33928125000000003,-0.0016915038269434413
0.33934375000000006,-0.0016867216768175208
0.33940625,-0.0016817408664782374
0.33946875,-0.0016757029294775377
0.33953125000000006,-0.0016703878865910043
0.33959375,-0.00166492891644765
0.33965625,-0.0016593492321240952
0.33971875,-0.0016536635219927542
0.33978125000000003,-0.0016478968527648269
0.33984375,-0.0016420649098200235
0.33990625,-0.0016361889321606163
0.33996875000000004,-0.001630288875164164
0.34003125,-0.0016244036488408942
0.34009375000000003,-0.0016186279579567947
0.34015625000000005,-0.0016130100684123017
0.34021875,-0.0016075781719481763
0.34028125,-0.0016023468859059087
0.34034375000000006,-0.0015973475679279814
0.34040625,-0.0015925986040883772
0.34046875,-0.0015881127571004128
0.34053125000000006,-0.0015839201739049347
0.34059375000000003,-0.0015800221019613148
0.34065625,-0.0015764389797208456
0.34071875,-0.001573180764708304
0.34078125000000004,-0.0015702600995860239
0.34084375,-0.001567675580858352
0.34090625,-0.0015654248802664528
0.34096875000000004,-0.001563519298466265
0.34103125,-0.001561953346879169
0.34109375000000003,-0.001560719687463935
0.34115625000000005,-0.00155981783060119
0.34121875,-0.001559226261831026
0.34128125,-0.0015589379364291528
0.34134375000000006,-0.0015589404305051402
0.34140625,-0.0015592155932732527
0.34146875,-0.00155974921233612
0.34153125,-0.0015605089114529708
0.34159375000000003,-0.0015614786244197015
0.34165625,-0.0015626353647100327
0.34171875,-0.0015639531996161637
0.34178125000000004,-0.0015654056462032773
0.34184375,-0.0015669601471001438
0.34190625,-0.0015685932303534655
0.34196875000000004,-0.0015702733009347325
0.34203125,-0.0015719711201617192
0.34209375,-0.001573655961641468
0.34215625000000005,-0.0015753054660528343
0.34221875,-0.0015769011664171217
0.34228125,-0.0015783957603326126
0.34234375000000006,-0.0015797649155821492
0.34240625,-0.0015818630827244828
0.34246875,-0.0015829108405734926
0.34253125,-0.0015837638745545835
0.34259375000000003,-0.0015844034568332221
0.34265625,-0.0015848048873892684
0.34271875,-0.0015849544118442804
0.34278125000000004,-0.0015848362047400366
0.34284375,-0.0015844387303406426
0.34290624999999997,-0.0015837507579480603
0.34296875000000004,-0.0015827630756204691
0.34303125,-0.0015814680651270174
0.34309375,-0.0015798677206813327
0.34315625000000005,-0.0015779560478522137
0.34321875,-0.001575741667986963
0.34328125,-0.0015732264784549255
0.34334375,-0.0015704158848447447
0.34340625,-0.0015673202074441839
0.34346875,-0.0015639540716514133
0.34353125,-0.0015603300472802617
0.34359375000000003,-0.0015564675490006563
0.34365625,-0.0015523829665488598
0.34371875,-0.0015480980747780704
0.34378125000000004,-0.0015427500640981529
0.34384375,-0.0015381309906545501
0.34390624999999997,-0.0015333812652340503
0.34396875000000005,-0.0015285291891697361
0.34403125,-0.0015235964695261145
0.34409375,-0.0015186176850613478
0.34415625,-0.0015136168489276597
0.34421875,-0.0015086240439111248
0.34428125,-0.0015036692249853004
0.34434375,-0.0014987736407953423
0.34440625,-0.0014939732966949282
0.34446875,-0.0014892873773137
0.34453125,-0.0014847474954107764
0.34459375000000003,-0.0014803780097544794
0.34465625,-0.001476197846952576
0.34471874999999996,-0.0014722288343985285
0.34478125000000004,-0.0014684998427121898
0.34484375,-0.0014650169662090706
0.34490624999999997,-0.0014618024121598738
0.34496875,-0.0014588690579254854
0.34503125,-0.0014562311837342246
0.34509375,-0.0014538926954833359
0.34515625,-0.0014518648303032677
0.34521875,-0.00145014775001083
0.34528125,-0.0014487448233069383
0.34534375,-0.0014476550520892556
0.34540625,-0.00144687615388836
0.34546875,-0.0014463994132341007
0.34553124999999996,-0.0014462176916098662
0.34559375000000003,-0.0014463200441577895
0.34565625,-0.0014466897425171321
0.34571874999999996,-0.0014473165608881594
0.34578125000000004,-0.0014481790269671169
0.34584375,-0.0014492593699894918
0.34590624999999997,-0.0014505356888444287
0.34596875,-0.0014519821335169103
0.34603125,-0.0014535796111505295
0.34609375,-0.0014552957964893143
0.34615625,-0.0014571095378029253
0.34621875,-0.001458990937223209
0.34628125,-0.00146091135292864
0.34634374999999995,-0.001462845840359439
0.34640625,-0.0014647617438853788
0.34646875,-0.0014666322421497957
0.34653124999999996,-0.0014684260946534189
0.34659375000000003,-0.0014701228053383697
0.34665625,-0.0014716914481736343
0.34671874999999996,-0.0014731036463305758
0.34678125,-0.0014752230066014116
0.34684375,-0.001476257328697328
0.34690624999999997,-0.0014770722022045824
0.34696875,-0.0014776468207923221
0.34703125,-0.0014779580462984387
0.34709375,-0.0014779993627286325
0.34715625,-0.0014777494495189503
0.34721875,-0.0014772030854310336
0.34728125,-0.0014763508302804151
0.34734374999999995,-0.0014751814663451213
0.34740625,-0.0014736998663935075
0.34746875,-0.0014719008302190306
0.34753124999999996,-0.001469785572984439
0.34759375,-0.001467357165510469
0.34765625,-0.001464625836522071
0.34771874999999997,-0.0014616017543424287
0.34778125,-0.0014582899180807518
0.34784375,-0.0014547136333393496
0.34790625,-0.0014508814031061745
0.34796875,-0.00144681827711024
0.34803125,-0.0014425399975085962
0.34809375,-0.0014371853159688003
0.34815624999999994,-0.0014325446269557937
0.34821875,-0.0014277616137822954
0.34828125,-0.0014228612920303557
0.34834374999999995,-0.0014178718112386052
0.34840625000000003,-0.001412814310201689
0.34846875,-0.0014077244460687227
0.34853124999999996,-0.0014026300251136076
0.34859375,-0.0013975579195496385
0.34865625,-0.0013925350605904774
0.34871874999999997,-0.001387590618625173
0.34878125,-0.001382757891490713
0.34884375,-0.0013780566271763134
0.34890625,-0.0013735114008450178
0.34896875,-0.0013691506052243146
0.34903125,-0.0013649930686719103
0.34909375,-0.0013610670720627244
0.34915624999999995,-0.0013573868833113012
0.34921875,-0.0013539678856273885
0.34928125,-0.001350830704419187
0.34934374999999995,-0.0013479841966175243
0.34940625,-0.0013454397380117666
0.34946875,-0.0013432066308975837
0.34953124999999996,-0.0013412895259346663
0.34959375,-0.0013396937720293461
0.34965625,-0.0013384128810387252
0.34971874999999997,-0.0013374542691886454
0.34978125,-0.001336810322450352
0.34984375,-0.0013364658703991505
0.34990625,-0.001336431563745133
0.34996874999999994,-0.0013366725893032977
0.35003125,-0.0013371930760612688
0.35009375000000004,-0.00133795816526798
0.35015625000000006,-0.0013389539870934664
0.35021875,-0.0013401716712344303
0.35028125,-0.0013415761226742706
0.35034375000000006,-0.00134314399610784
0.35040625000000003,-0.0013448511319803513
0.35046875,-0.0013466856911156788
0.35053125000000007,-0.0013485969568737266
0.35059375000000004,-0.0013505710230188595
0.35065625,-0.0013525793856050683
0.35071875,-0.0013545961497430092
0.35078125000000004,-0.0013565869057980962
0.35084375,-0.001358527846080121
0.35090625000000003,-0.001360389017748348
0.35096875000000005,-0.0013621433795963367
0.35103125,-0.0013637707256123344
0.35109375000000004,-0.0013661121570165136
0.35115625000000006,-0.0013673971011200214
0.35121875,-0.0013684810440256212
0.35128125,-0.00136934253074264
0.35134375000000007,-0.0013699631345163166
0.35140625000000003,-0.0013703216436818655
0.35146875,-0.0013704156344416796
0.35153125,-0.0013702169441795753
0.35159375000000004,-0.0013697297998642444
0.35165625,-0.0013689374359550366
0.35171875,-0.001367841086784144
0.35178125000000005,-0.0013664348149197703
0.35184375,-0.0013647218329807531
0.35190625000000003,-0.0013627002350587447
0.35196875000000005,-0.0013603810594190746
0.35203125,-0.0013577679108521257
0.35209375,-0.0013548802082415379
0.35215625000000006,-0.001351722527386523
0.35221875,-0.0013483030297520848
0.35228125,-0.0013446490290256463
0.35234375000000007,-0.0013407778915871527
0.35240625000000003,-0.0013358281730715613
0.35246875,-0.0013315819014538682
0.35253125,-0.0013271887298264631
0.35259375000000004,-0.0013226654090968334
0.35265625,-0.0013180454324687452
0.35271875,-0.0013133534279732226
0.35278125000000005,-0.0013086141193924261
0.35284375,-0.001303857951720111
0.35290625,-0.0012991146749745733
0.35296875000000005,-0.001294410190556837
0.35303125,-0.0012897713715824405
0.35309375,-0.001285227684258372
0.35315625000000006,-0.0012808039225930268
0.35321875,-0.0012765318856766683
0.35328125,-0.001272426348795222
0.35334375,-0.0012685215775294634
0.35340625000000003,-0.001264830331327016
0.35346875,-0.0012613735182969849
0.35353125,-0.001258174483429797
0.35359375000000004,-0.0012552458510007303
0.35365625,-0.0012526029326531268
0.35371875,-0.0012502541077628049
0.35378125000000005,-0.0012482134235913128
0.35384375,-0.0012464861629792462
0.35390625,-0.0012450726357615544
0.35396875000000005,-0.0012439814281962613
0.35403125,-0.001243206309840511
0.35409375,-0.0012427489126539404
0.35415625,-0.0012425981712543
0.35421875,-0.0012427484218986151
0.35428125,-0.0012431904747274153
0.35434375,-0.001243909739282928
0.35440625000000003,-0.001244891440780188
0.35446875,-0.00124611690168408
0.35453125,-0.0012475699380249394
0.35459375000000004,-0.0012492287698375182
0.35465625,-0.0012510701984050077
0.35471874999999997,-0.0012530699405986223
0.35478125000000005,-0.0012552027075743155
0.35484375,-0.0012574441768339883
0.35490625,-0.0012597633768668404
0.35496875,-0.001262134932203507
0.35503125,-0.001264534305460363
0.35509375,-0.0012669267272485962
0.35515625,-0.0012692877121421309
0.35521875,-0.0012715915946946432
0.35528125,-0.0012738057080469711
0.35534375,-0.0012759083075397637
0.35540625000000003,-0.0012778701596245778
0.35546875,-0.0012805521532882613
0.35553124999999997,-0.001282166064453416
0.35559375000000004,-0.0012835713856560182
0.35565625,-0.0012847491976445136
0.35571875,-0.001285681892171875
0.35578125000000005,-0.001286354467188916
0.35584375,-0.001286752471250513
0.35590625,-0.0012868618924415376
0.35596875,-0.0012866808428910748
0.35603125,-0.0012861949784474525
0.35609375,-0.0012854039358238534
0.35615625,-0.0012843055444305695
0.35621875000000003,-0.00128290315143334
0.35628125,-0.001281195680903069
0.35634374999999996,-0.0012791925530716286
0.35640625000000004,-0.001276900517431706
0.35646875,-0.0012743341475540404
0.35653124999999997,-0.0012715027152090386
0.35659375000000004,-0.0012684208445515321
0.35665625,-0.0012651070300242484
0.35671875,-0.0012615860150367586
0.35678125,-0.0012569878387859723
0.35684375,-0.0012531060766687654
0.35690625,-0.0012490750331118003
0.35696875,-0.0012449296607728103
0.35703125,-0.0012406927747427438
0.35709375,-0.0012363876680407601
0.35715625,-0.0012320444746487663
0.35721875000000003,-0.001227688947813478
0.35728125,-0.001223355418750481
0.35734374999999996,-0.0012190639849044144
0.35740625000000004,-0.0012148505944729326
0.35746875,-0.001210732578635812
0.35753124999999997,-0.0012067445769906593
0.35759375,-0.0012029085161267966
0.35765625,-0.0011992483004944487
0.35771875,-0.001195790997072066
0.35778125,-0.0011925507998547108
0.35784375,-0.0011895477768062157
0.35790625,-0.0011868071312740591
0.35796875,-0.0011843350859829793
0.35803125,-0.0011821521223779607
0.35809375,-0.001180261579416808
0.35815624999999995,-0.0011786828643813307
0.35821875000000003,-0.0011774092194686558
0.35828125,-0.0011764602260079804
0.35834374999999996,-0.0011758298347537832
0.35840625000000004,-0.0011755065580761337
0.35846875,-0.0011754955701701597
0.35853124999999997,-0.0011757888258611127
0.35859375,-0.0011763873308365813
0.35865625,-0.0011772679372397954
0.35871875,-0.001178422485430236
0.35878125,-0.001179829534128915
0.35884375,-0.00118148257904796
0.35890625,-0.0011833519572871792
0.35896875,-0.0011854190941192472
0.35903125,-0.0011876667986079614
0.35909375,-0.0011900637252293678
0.35915624999999995,-0.0011925914199459875
0.35921875000000003,-0.0011952160997406036
0.35928125,-0.0011979111076003968
0.35934374999999996,-0.0012006596263055558
0.35940625,-0.001203428032575532
0.35946875,-0.0012061861777714622
0.35953124999999997,-0.0012088905087002388
0.35959375,-0.0012115451773817565
0.35965625,-0.0012141056880006218
0.35971875,-0.0012165382482551557
0.35978125,-0.0012188433804292131
0.35984375,-0.0012218482106978734
0.35990625,-0.001223786096975904
0.35996874999999995,-0.0012255104452830179
0.36003125,-0.0012270070680661938
0.36009375,-0.0012282537843586738
0.36015624999999996,-0.0012292443672602682
0.36021875,-0.001229953584474558
0.36028125,-0.0012303794579177907
0.36034374999999996,-0.0012305172667856912
0.36040625,-0.0012303449012519563
0.36046875,-0.0012298768679855354
0.36053124999999997,-0.001229103659460773
0.36059375,-0.0012280166890507038
0.36065625,-0.0012266391128534504
0.36071875,-0.0012249624358374733
0.36078125,-0.0012230039356084244
0.36084375,-0.0012207681285904826
0.36090625,-0.0012182785328755108
0.36096874999999995,-0.0012155370489050354
0.36103125,-0.0012125626079368401
0.36109375,-0.0012093920275552672
0.36115624999999996,-0.0012051536722197734
0.36121875,-0.0012016194120408746
0.36128125,-0.001197950467382164
0.36134374999999996,-0.0011941655788620248
0.36140625,-0.001190293083795535
0.36146875,-0.0011863575961362713
0.36153124999999997,-0.001182386605094149
0.36159375,-0.0011784110869559536
0.36165625,-0.0011744526489927062
0.36171875,-0.0011705441718186868
0.36178124999999994,-0.0011667135033534698
0.36184375,-0.0011629825761939327
0.36190625,-0.0011593828950286211
0.36196874999999995,-0.0011559420702368928
0.36203125,-0.001152669443788501
0.36209375,-0.0011495991520156512
0.36215624999999996,-0.0011467540916603736
0.36221875,-0.001144144254872817
0.36228125,-0.0011417934632745597
0.36234374999999996,-0.0011397174891953354
0.36240625,-0.0011379263259162359
0.36246875,-0.0011364304968373568
0.36253124999999997,-0.0011352417541379695
0.36259375,-0.0011343608356350343
0.36265625,-0.0011337914750165906
0.36271875,-0.0011335407584067841
0.36278125,-0.0011336038370477752
0.36284375,-0.0011339774301097338
0.36290625,-0.001134653025017654
0.36296874999999995,-0.001135622950265397
0.36303125,-0.0011368768003892638
0.36309375,-0.0011383988374181753
0.36315624999999996,-0.0011401774243886137
0.36321875,-0.0011421907523082725
0.36328125,-0.0011444213340503218
0.36334374999999997,-0.0011468477432535762
0.36340625,-0.0011494477060847996
0.36346875,-0.0011521964876182178
0.36353125,-0.0011550721429625932
0.36359375,-0.0011580417552040367
0.36365625,-0.0011610815147710674
0.36371875,-0.0011641663213463882
0.36378125,-0.0011672674882222955
0.36384375,-0.0011703562398708844
0.36390625,-0.0011734028246637163
0.36396874999999995,-0.0011763811859380469
0.36403125000000003,-0.00117926692821263
0.36409375,-0.0011820333836539687
0.36415624999999996,-0.0011846507566714848
0.36421875,-0.0011879840670151187
0.36428125,-0.001190242822263543
0.36434374999999997,-0.001192289555764392
0.36440625,-0.0011941012570468867
0.36446875,-0.0011956653770265335
0.36453125,-0.00119696800313851
0.36459375,-0.001197990293203638
0.36465625,-0.001198727325821769
0.36471875,-0.0011991664928824586
0.36478125,-0.0011993014641462074
0.36484375,-0.0011991312276519728
0.36490625,-0.001198654327933868
0.36496874999999995,-0.0011978704041462895
0.36503125000000003,-0.0011967853392982897
0.36509375,-0.0011954062401595134
0.36515624999999996,-0.0011937376600747174
0.36521875,-0.001191794298684934
0.36528125,-0.0011895891421184746
0.36534374999999997,-0.0011871365404117207
0.36540625,-0.0011844537085378692
0.36546875,-0.00118156050674878
0.36553125,-0.0011776005337930592
0.36559375,-0.0011743480066160467
0.36565625,-0.0011709590919504048
0.36571875,-0.0011674517143591412
0.36578124999999995,-0.0011638509043007672
0.36584375,-0.0011601852525443546
0.36590625,-0.0011564832886848328
0.36596874999999995,-0.0011527723174328403
0.36603125000000003,-0.0011490793593535442
0.36609375,-0.0011454309887889563
0.36615624999999996,-0.0011418573942240384
0.36621875,-0.0011383811007173034
0.36628125,-0.0011350297423163014
0.36634374999999997,-0.00113183445414608
0.36640625,-0.0011288110707312338
0.36646875,-0.0011259843812619769
0.36653125,-0.0011233735604731648
0.36659375,-0.0011210007400288824
0.36665625,-0.0011188832239681645
0.36671875,-0.0011170365591400416
0.36678125,-0.0011154669833548375
0.36684375,-0.0011141956916628781
0.36690625,-0.0011132282342729838
0.36696874999999995,-0.0011125626444556669
0.36703125000000003,-0.0011122113661981015
0.36709375,-0.0011121738396546316
0.36715624999999996,-0.0011124453660642103
0.36721875,-0.0011130253268197277
0.36728125,-0.0011139092382284055
0.36734374999999997,-0.0011150794499553418
0.36740625,-0.0011165380913304018
0.36746875,-0.0011182657339839086
0.36753125,-0.0011202434894330149
0.36759375,-0.0011224570252430788
0.36765625,-0.001124883991123815
0.36771875,-0.0011275138198728746
0.36778125,-0.001130314048372133
0.36784375,-0.001133262848903721
0.36790625,-0.0011363358526744471
0.36796874999999996,-0.0011395105425498486
0.36803125000000003,-0.001142759093544915
0.36809375,-0.001146050259636544
0.36815624999999996,-0.001149358924172783
0.36821875,-0.0011526606366947245
0.36828125,-0.0011559174551530327
0.36834374999999997,-0.0011591151629929686
0.36840625,-0.0011622161834518585
0.36846875,-0.0011651974316102265
0.36853125,-0.001168043634889926
0.36859375,-0.0011707182473836286
0.36865625,-0.0011740884631824544
0.36871875,-0.001176366545735441
0.36878125,-0.0011784120183443436
0.36884375,-0.001180208192036264
0.36890625,-0.0011817523781459394
0.36896874999999996,-0.0011830176240807122
0.36903125000000003,-0.0011839940979892494
0.36909375,-0.0011846793110226739
0.36915624999999996,-0.0011850655969785628
0.36921875,-0.0011851451868264973
0.36928125,-0.0011849146681249534
0.36934374999999997,-0.0011843821293954504
0.36940625,-0.0011835555586902635
0.36946875,-0.001182434137262156
0.36953125,-0.001181024062648195
0.36959375,-0.0011793334199398375
0.36965625,-0.0011773781260201177
0.36971875,-0.0011751865183713128
0.36978125,-0.0011727576912813342
0.36984375,-0.0011701128559200025
0.36990625,-0.0011664002631922715
0.36996874999999996,-0.0011634047792040414
0.37003125000000003,-0.0011602670012849994
0.37009375,-0.001157001262190406
0.37015624999999996,-0.001153641341719136
0.37021875,-0.001150210058562036
0.37028125,-0.0011467248365731042
0.37034374999999997,-0.0011432314940057822
0.37040625,-0.0011397697447319138
0.37046875,-0.0011363223957867805
0.37053125,-0.0011329501161010808
0.37059375,-0.0011296704718570805
0.37065625,-0.0011265168869853681
0.37071875,-0.0011234973986675584
0.37078125,-0.0011206561409445454
0.37084375,-0.0011180024053576432
0.37090625,-0.0011155578184518788
0.37096874999999996,-0.0011133460397796807
0.37103125000000003,-0.0011113913261056735
0.37109375,-0.0011096903008979558
0.37115624999999997,-0.0011082668809148932
0.37121875,-0.0011071390990477908
0.37128125,-0.0011063069062691722
0.37134375,-0.0011057754704827116
0.37140625,-0.0011055584284271336
0.37146875,-0.0011056479693527521
0.37153125,-0.0011060465958215582
0.37159375,-0.0011067513308760657
0.37165625,-0.0011077521649767857
0.37171875,-0.0011090523889077525
0.37178124999999995,-0.0011106301512232158
0.37184375000000003,-0.001112474000142527
0.37190625,-0.0011145803047849095
0.37196874999999996,-0.001116916996556916
0.37203125000000004,-0.0011194745077160728
0.37209375,-0.0011222230730210947
0.37215624999999997,-0.0011251552651437013
0.37221875,-0.001128236128583343
0.37228125,-0.0011314478909377756
0.37234375,-0.0011347598369052803
0.37240625,-0.001138146006478269
0.37246875,-0.0011415838212069374
0.37253125,-0.001145045160068331
0.37259375,-0.001148494356606411
0.37265625,-0.0011519122975699458
0.37271875,-0.0011552677639525832
0.37278125,-0.0011585375630006611
0.37284375000000003,-0.001161697476108725
0.37290625,-0.0011647100563144386
0.37296874999999996,-0.0011675641019804894
0.37303125000000004,-0.0011711132597229112
0.37309375,-0.001173574879810374
0.37315624999999997,-0.0011758108975557513
0.37321875,-0.0011778025282390692
0.37328125,-0.0011795361304683394
0.37334375,-0.0011809976846564874
0.37340625,-0.0011821735703286262
0.37346875,-0.001183050875720737
0.37353125,-0.0011836345160245731
0.37359375,-0.0011839098862443664
0.37365625,-0.0011838793040590823
0.37371875,-0.001183541466223459
0.37378125,-0.001182902859469842
0.37384375000000003,-0.0011819668644693915
0.37390625,-0.0011807359710100107
0.37396874999999996,-0.001179229160804457
0.37403125000000004,-0.0011774518672370837
0.37409375,-0.0011754242248081248
0.37415624999999997,-0.001173156790227059
0.37421875,-0.0011706738254063098
0.37428125,-0.0011671094767662302
0.37434375,-0.0011642524540427732
0.37440625,-0.0011612435653405861
0.37446875,-0.0011581012417383532
0.37453125,-0.0011548612967335961
0.37459375,-0.0011515428278998444
0.37465625,-0.0011481742533112835
0.37471875,-0.0011447805532202454
0.37478125,-0.0011413929168097928
0.37484375000000003,-0.0011380392561130548
0.37490625,-0.0011347436885275897
0.37496874999999996,-0.001131534719187588
0.37503125000000004,-0.0011284366393923967
0.37509375,-0.0011254794264833196
0.37515624999999997,-0.0011226807499104402
0.37521875,-0.001120069705004778
0.37528125,-0.0011176595981090137
0.37534375,-0.001115476888406422
0.37540625,-0.0011135400739844814
0.37546875,-0.0011118581622850815
0.37553125,-0.0011104509768619514
0.37559375,-0.0011093294489282757
0.37565625,-0.001108502609915421
0.37571875,-0.0011079781038623726
0.37578124999999996,-0.0011077589194907894
0.37584375000000003,-0.0011078494178687615
0.37590625,-0.0011082462603371757
0.37596874999999996,-0.001108953579180158
0.37603125000000004,-0.0011099576563399632
0.37609375,-0.001111256799286628
0.37615624999999997,-0.0011128409721308935
0.37621875,-0.0011146962492894208
0.37628125,-0.0011168091989975648
0.37634375,-0.0011191646470952027
0.37640625,-0.0011217409809258921
0.37646875,-0.001124522989607371
0.37653125,-0.0011274870088168881
0.37659375,-0.0011306117356626594
0.37665625,-0.0011338686364382455
0.37671875,-0.0011372392925407815
0.37678125,-0.0011406921668426773
0.37684375000000003,-0.0011442046939938166
0.37690625,-0.00114774010064439
0.37696874999999996,-0.001151281157244305
0.37703125000000004,-0.001154799870066725
0.37709375,-0.0011582649832584668
0.37715624999999997,-0.0011616495803229432
0.37721875,-0.0011649300557465547
0.37728125,-0.0011680795061294602
0.37734375,-0.001171075694464535
0.37740625,-0.0011747729727529521
0.37746875,-0.0011773893719033701
0.37753125,-0.001179790079704729
0.37759375,-0.0011819513699027895
0.37765625,-0.0011838567301250824
0.37771875,-0.0011854935105081177
0.37778125,-0.0011868541497530027
0.37784375000000003,-0.0011879245539256622
0.37790625,-0.0011886874500786904
0.37796874999999996,-0.0011891547120615742
0.37803125000000004,-0.0011893144513657194
0.37809375,-0.0011891636756621304
0.37815624999999997,-0.0011887110236256382
0.37821875,-0.0011879612756313107
0.37828125,-0.0011869156461163377
0.37834375,-0.0011855885642965691
0.37840625,-0.0011839829849697447
0.37846875,-0.0011821247849189143
0.37853125,-0.0011800183855522062
0.37859375,-0.0011776871338681494
0.37865625,-0.0011742705226400613
0.37871875,-0.0011715508372597966
0.37878125,-0.0011686607354373518
0.37884375000000003,-0.001165641355241484
0.37890625,-0.0011625048603760985
0.37896874999999997,-0.0011592780748221967
0.37903125000000004,-0.001155995137461674
0.37909375,-0.0011526761591004395
0.37915625,-0.001149341484355533
0.37921875,-0.0011460422287729519
0.37928125,-0.001142780352410555
0.37934375,-0.0011395950850662528
0.37940625,-0.0011365082263574272
0.37946875,-0.001133554149237409
0.37953125,-0.0011307378773359328
0.37959375,-0.0011281004384411375
0.37965625000000003,-0.0011256555268555762
0.37971875,-0.0011234382010028299
0.37978125,-0.0011214420468154823
0.37984375000000004,-0.0011197027387261083
0.37990625,-0.001118229370559179
0.37996874999999997,-0.0011170299726396687
0.38003125000000004,-0.0011161272767247488
0.38009375,-0.001115509895419503
0.38015625,-0.0011151852945668755
0.38021875,-0.00111518845946125
0.38028125,-0.001115490538077496
0.38034375,-0.0011160818462236793
0.38040625,-0.0011169884297859561
0.38046875,-0.0011181845395032974
0.38053125,-0.001119668854556638
0.38059375,-0.001121423882242678
0.38065625000000003,-0.0011234438996488016
0.38071875,-0.0011257086652051024
0.38078125,-0.0011281904807168286
0.38084375000000004,-0.0011308998205618037
0.38090625,-0.0011337935131375265
0.38096874999999997,-0.0011368504378786448
0.38103125000000004,-0.0011400491033443094
0.38109375,-0.0011433788878459361
0.38115625,-0.0011467810023582103
0.38121875,-0.001150262883067965
0.38128125,-0.001153784829475507
0.38134375,-0.0011573168820797064
0.38140625,-0.0011608425007530732
0.38146875,-0.001164309476419545
0.38153125,-0.001167722577875674
0.38159375,-0.0011710321107242516
0.38165625000000003,-0.0011742252347817228
0.38171875,-0.001177271330168067
0.38178124999999996,-0.001180151677037583
0.38184375000000004,-0.001183720227271312
0.38190625,-0.001186199585018366
0.38196874999999997,-0.0011884424907041835
0.38203125000000004,-0.0011904434729951008
0.38209375,-0.0011921801747866445
0.38215625,-0.001193642732115141
0.38221875,-0.0011948118920915296
0.38228125,-0.0011956923902502192
0.38234375,-0.0011962689027134876
0.38240625,-0.0011965418851207499
0.38246875,-0.001196504899136197
0.38253125,-0.0011961616042052148
0.38259375,-0.0011955176088895847
0.38265625000000003,-0.0011945759056167793
0.38271875,-0.001193343913905659
0.38278125,-0.0011918361239433017
0.38284375000000004,-0.0011900607632517879
0.38290625,-0.001188034070960381
0.38296874999999997,-0.0011857721272841293
0.38303125000000005,-0.0011824168193685439
0.38309375,-0.0011797411977384764
0.38315625,-0.001176896373535484
0.38321875,-0.0011739012276377123
0.38328125,-0.0011707780519676844
0.38334375,-0.0011675547714559559
0.38340625,-0.00116425381136364
0.38346875,-0.0011609076336204296
0.38353125,-0.0011575389355023488
0.38359375,-0.0011541775594477444
0.38365625000000003,-0.0011508454805486401
0.38371875,-0.0011475783901727377
0.38378125,-0.0011443992945715797
0.38384375000000004,-0.001141326046814592
0.38390625,-0.0011383978326991312
0.38396874999999997,-0.0011356295547656353
0.38403125000000005,-0.0011330401744907848
0.38409375,-0.0011306576223713977
0.38415625,-0.0011285003471701582
0.38421875,-0.0011265835533513235
0.38428125,-0.0011249260987324233
0.38434375,-0.001123538182993808
0.38440625,-0.00112243208377448
0.38446875,-0.0011216161335527997
0.38453125,-0.0011211024100882538
0.38459375,-0.0011208916021042126
0.38465625000000003,-0.0011209831080267185
0.38471875,-0.0011213810691615839
0.38478125,-0.0011220833441650535
0.38484375000000004,-0.0011230799406589387
0.38490625,-0.0011243707133483244
0.38496874999999997,-0.0011259366587360597
0.38503125000000005,-0.0011277703713623438
0.38509375,-0.001129863512845608
0.38515625,-0.0011321910747319197
0.38521875,-0.0011347394106234476
0.38528125,-0.001137484251001214
0.38534375,-0.0011404165251604759
0.38540625,-0.0011434957015163671
0.38546875,-0.0011467099558514215
0.38553125,-0.0011500312912960386
0.38559375,-0.0011534325947602508
0.38565625000000003,-0.0011568873301800175
0.38571875,-0.0011603735227379564
0.38578124999999996,-0.0011638586934436534
0.38584375000000004,-0.0011673159728877447
0.38590625,-0.001170719882170046
0.38596874999999997,-0.0011740416345504545
0.38603125000000005,-0.0011772596625108933
0.38609375,-0.0011803440607378868
0.38615625,-0.0011832699239667233
0.38621875,-0.001186905636911817
0.38628125,-0.0011894544609893087
0.38634375,-0.0011917856074980249
0.38640625,-0.001193879058160735
0.38646875,-0.0011957190244211435
0.38653125,-0.0011972884502705339
0.38659375,-0.0011985777570883427
0.38665625000000003,-0.0011995771492819551
0.38671875,-0.0012002769806904734
0.38678125,-0.0012006745381082096
0.38684375000000004,-0.0012007658213267214
0.38690625,-0.0012005483480480028
0.38696875,-0.0012000308908236001
0.38703125000000005,-0.0011992040541938809
0.38709375,-0.0011980917992786
0.38715625,-0.0011966912830331522
0.38721875,-0.0011950168354136204
0.38728125,-0.0011930819054791764
0.38734375,-0.0011909015945515966
0.38740625,-0.0011884948602375878
0.38746875000000003,-0.0011849986966365467
0.38753125,-0.0011821987489852928
0.38759375,-0.0011792309067255105
0.38765625000000004,-0.0011761252980493145
0.38771875,-0.0011728974506505507
0.38778125,-0.0011695828248607584
0.38784375000000004,-0.0011661992235636187
0.38790625,-0.001162781679079787
0.38796875,-0.0011593476134756225
0.38803125000000005,-0.001155928787985476
0.38809375,-0.0011525587449290609
0.38815625,-0.001149252404799933
0.38821875,-0.0011460451191711296
0.38828125,-0.0011429556719794037
0.38834375,-0.0011400160994739783
0.38840625,-0.00113724309112051
0.38846875000000003,-0.0011346523828273392
0.38853125,-0.0011322816732639573
0.38859375,-0.0011301379654332366
0.38865625000000004,-0.001128233976528642
0.38871875,-0.0011265993716051415
0.38878125,-0.0011252294684344633
0.38884375000000004,-0.0011241498238196423
0.38890625,-0.001123352303144337
0.38896875,-0.0011228649864605117
0.38903125000000005,-0.001122665504036141
0.38909375,-0.0011227748010622374
0.38915625,-0.00112319640189526
0.38921875,-0.001123909410388202
0.38928125,-0.0011249088350240022
0.38934375,-0.0011261881456522682
0.38940625,-0.0011277558831648965
0.38946875000000003,-0.001129570959677459
0.38953125,-0.0011316262827118367
0.38959375,-0.0011339290832309418
0.38965625000000004,-0.001136418080757387
0.38971875,-0.0011391134451942952
0.38978125,-0.0011419680663568577
0.38984375000000004,-0.001144973185792847
0.38990625,-0.0011480926959739068
0.38996875,-0.001151302934371573
0.39003125000000005,-0.001154589919142357
0.39009375,-0.0011579245042432351
0.39015625,-0.0011612623935113586
0.39021875,-0.0011646014626412182
0.39028125,-0.001167902681865951
0.39034375,-0.0011711399217775031
0.39040625,-0.0011742846191008793
0.39046875000000003,-0.0011773333217270088
0.39053125,-0.0011802256601313454
0.39059375,-0.0011829558885284308
0.39065625000000004,-0.0011863794496802804
0.39071875,-0.0011887242582150626
0.39078125,-0.001190844861225393
0.39084375000000005,-0.0011927173563756333
0.39090625,-0.0011943261126798332
0.39096875,-0.0011956830920865635
0.39103125000000005,-0.0011967388311077687
0.39109375,-0.0011975058054360388
0.39115625,-0.0011979734324569502
0.39121875,-0.001198138862115783
0.39128125,-0.0011979992304414766
0.39134375,-0.0011975509667628281
0.39140625,-0.0011967989198453655
0.39146875000000003,-0.0011957510865679977
0.39153125,-0.0011944230408280632
0.39159375,-0.0011928055491614298
0.39165625000000004,-0.0011909201199980235
0.39171875,-0.0011887818619251977
0.39178124999999997,-0.0011864018492041273
0.39184375000000005,-0.0011838085033807622
0.39190625,-0.0011801288945782196
0.39196875,-0.0011771522579757526
0.39203125000000005,-0.0011740190038517784
0.39209375,-0.0011707528582462906
0.39215625,-0.0011673774871948372
0.39221875,-0.0011639209919945895
0.39228125,-0.001160408097663962
0.39234375,-0.001156870601647958
0.39240625,-0.0011533278552037507
0.39246875000000003,-0.0011498047959487695
0.39253125,-0.0011463366638339023
0.39259375,-0.001142955150282371
0.39265625000000004,-0.0011396667081084305
0.39271875,-0.0011365139099391158
0.39278125,-0.0011335070215928444
0.39284375000000005,-0.0011306819767169518
0.39290625,-0.0011280483539073405
0.39296875,-0.0011256347462395705
0.39303125000000005,-0.001123455282312169
0.39309375,-0.0011215261472598131
0.39315625,-0.001119858511978808
0.39321875,-0.0011184692182877598
0.39328125,-0.0011173750567464724
0.39334375,-0.0011165636807849433
0.39340625,-0.0011160550983738
0.39346875000000003,-0.0011158460851188878
0.39353125,-0.001115943850664769
0.39359375,-0.0011163458646308855
0.39365625000000004,-0.0011170403846204047
0.39371875,-0.0011180204876348743
0.39378125,-0.0011192853072664044
0.39384375000000005,-0.001120821938859956
0.39390625,-0.0011226080409786066
0.39396875,-0.0011246396329379627
0.39403125000000006,-0.0011268976046995421
0.39409375,-0.0011293586539583983
0.39415625,-0.0011320001224241483
0.39421875,-0.0011348023276144814
0.39428125,-0.0011377465982151946
0.39434375,-0.0011408040844005374
0.39440625,-0.0011439489954350457
0.39446875000000003,-0.0011471550534171704
0.39453125,-0.0011503983954256614
0.39459375,-0.001153649612172375
0.39465625000000004,-0.0011568819575699663
0.39471875,-0.0011600670829010895
0.39478125000000003,-0.00116318385162556
0.39484375000000005,-0.0011661978213115543
0.39490625,-0.0011690928301809067
0.39496875,-0.0011718346419056502
0.39503125000000006,-0.001174412458103763
0.39509375,-0.0011776748502768941
0.39515625,-0.0011798450692831197
0.39521875,-0.0011817808355467085
0.39528125000000003,-0.0011834663042856186
0.39534375,-0.001184895286642007
0.39540625,-0.0011860412326262504
0.39546875000000004,-0.0011869061780078183
0.39553125,-0.0011874678341233236
0.39559375,-0.001187737629051805
0.39565625000000004,-0.0011876937729880244
0.39571875,-0.0011873477958277978
0.39578125,-0.0011866921924795215
0.39584375000000005,-0.0011857398638978056
0.39590625,-0.001184487317586247
0.39596875,-0.0011829456886823797
0.39603125000000006,-0.0011811232041812336
0.39609375,-0.0011790398975214944
0.39615625,-0.0011767045645809104
0.39621875,-0.0011741332744467092
0.39628125000000003,-0.0011704652024186538
0.39634375,-0.0011674813651338309
0.39640625,-0.0011643232266324646
0.39646875000000004,-0.0011610150251869858
0.39653125,-0.001157578934005081
0.39659375,-0.0011540381591843701
0.39665625000000004,-0.0011504224245812017
0.39671875,-0.0011467529012135214
0.39678125000000003,-0.0011430626056169735
0.39684375000000005,-0.0011393776857367005
0.39690625,-0.0011357209927315218
0.39696875,-0.0011321197858388532
0.39703125000000006,-0.0011286043373621157
0.39709375,-0.001125194918827399
0.39715625,-0.0011219220639039074
0.39721875,-0.001118806845767803
0.39728125000000003,-0.0011158722870023147
0.39734375,-0.0011131372756165436
0.39740625,-0.0011106198011096302
0.39746875000000004,-0.0011083458008467606
0.39753125,-0.001106313489948052
0.39759375,-0.0011045568894551827
0.39765625000000004,-0.0011030769415044384
0.39771875,-0.0011018831323973688
0.39778125000000003,-0.0011009820615046628
0.39784375000000005,-0.0011003806093805718
0.39790625,-0.0011000774556948062
0.39796875,-0.0011000828248196037
0.39803125000000006,-0.001100388928297738
0.39809375,-0.0011009826535409856
0.39815625,-0.0011018667623225037
0.39821875,-0.0011030270812070753
0.39828125000000003,-0.001104454765048113
0.39834375,-0.0011061401161200635
0.39840625,-0.0011080506016795388
0.39846875000000004,-0.0011101924011188286
0.39853125,-0.0011125211730832057
0.39859375,-0.0011150398654967975
0.39865625000000005,-0.0011177130034857319
0.39871875,-0.0011205124803025102
0.39878125000000003,-0.0011234229352461433
0.39884375000000005,-0.0011264173286029688
0.39890625,-0.0011294679623702064
0.39896875,-0.001132554000474073
0.39903125000000006,-0.0011356323307387672
0.39909375,-0.0011386928410148378
0.39915625,-0.0011417015931791674
0.39921875,-0.0011446359565571718
0.39928125000000003,-0.0011474650796990116
0.39934375,-0.0011501656062748722
0.39940625,-0.0011527163276209285
0.39946875000000004,-0.0011550932192277985
0.39953125,-0.0011581569219389354
0.39959375,-0.0011601228540902564
0.39965625000000005,-0.0011618366143456016
0.39971875,-0.0011633299002540287
0.39978125000000003,-0.0011645314000081897
0.39984375000000005,-0.0011654738354643923
0.39990625,-0.0011661093695437552
0.39996875,-0.001166480226396871
0.40003125000000006,-0.0011665155242711611
0.40009375,-0.001166272909223165
0.40015625,-0.0011656970543288958
0.40021875,-0.001164853869037863
0.40028125000000003,-0.0011636829038276508
0.40034375,-0.0011622262922396653
0.40040625,-0.0011604991349544458
0.40046875000000004,-0.001158474657952907
0.40053125,-0.001156204147722134
0.40059375,-0.00115368794422413
0.40065625000000005,-0.0011509342851596105
0.40071875,-0.0011470729638090593
0.40078125,-0.0011439150077980284
0.40084375000000005,-0.0011405998467579337
0.40090625,-0.0011371226290125963
0.40096875,-0.00113353369896433
0.40103125000000006,-0.0011298411091180127
0.40109375,-0.001126082462376464
0.40115625,-0.0011222765382848804
0.40121875,-0.0011184517420168016
0.40128125000000003,-0.0011146315954113847
0.40134375,-0.001110860348683726
0.40140625,-0.0011071472345085404
0.40146875000000004,-0.001103513479403892
0.40153125,-0.0010999995897606196
0.40159374999999997,-0.00109662408289532
0.40165625000000005,-0.001093403712199334
0.40171875,-0.001090379410991979
0.40178125,-0.0010875535172899242
0.40184375000000006,-0.001084950192843992
0.40190625,-0.0010825843463583007
0.40196875,-0.0010804784566779413
0.40203125,-0.0010786360519146887
0.40209375,-0.001077077311544189
0.40215625,-0.0010758048295635425
0.40221875,-0.001074830525581022
0.40228125000000003,-0.0010741559564754893
0.40234375,-0.0010737798189797976
0.40240625,-0.0010737057534642158
0.40246875000000004,-0.0010739269794830392
0.40253125,-0.0010744519342333336
0.40259375,-0.0010752532227284173
0.40265625000000005,-0.001076326241497616
0.40271875,-0.0010776727119737178
0.40278125,-0.001079269904472907
0.40284375,-0.0010810907963994948
0.40290625,-0.0010831325234412215
0.40296875,-0.0010853720105300502
0.40303125,-0.0010877831677746364
0.40309375000000003,-0.0010903478453312687
0.40315625,-0.0010930443308694027
0.40321875,-0.0010958438065949982
0.40328125000000004,-0.0010987206812962114
0.40334375,-0.0011016492996375193
0.40340624999999997,-0.0011046027417804805
0.40346875000000004,-0.00110755936928833
0.40353125,-0.0011104807366420777
0.40359375,-0.0011133499349642029
0.40365625000000005,-0.0011161398635778363
0.40371875,-0.001118822714256229
0.40378125,-0.001121376076134717
0.40384375,-0.0011237678658190808
0.40390625,-0.0011259835595980039
0.40396875,-0.0011288852542463146
0.40403125,-0.001130682177123754
0.40409375000000003,-0.0011322435658742414
0.40415625,-0.00113355324585232
0.40421874999999996,-0.0011345922880127701
0.40428125000000004,-0.001135354133641936
0.40434375,-0.0011358310099766344
0.40440624999999997,-0.001136006967066061
0.40446875000000004,-0.00113587685176178
0.40453125,-0.0011354456158688686
0.40459375,-0.0011347079940226545
0.40465625,-0.0011336634221018882
0.40471875,-0.0011323279933889985
0.40478125,-0.001130687783817863
0.40484375,-0.0011287708372665073
0.40490625,-0.0011265793111753242
0.40496875,-0.0011241266850799403
0.40503125,-0.0011214226752412904
0.40509375000000003,-0.0011184962921519381
0.40515625,-0.0011144781486744498
0.40521874999999996,-0.0011111524101759945
0.40528125000000004,-0.0011076616170156844
0.40534375,-0.0011040214658454076
0.40540624999999997,-0.0011002666609351217
0.40546875,-0.0010964148170952773
0.40553125,-0.001092493526081366
0.40559375,-0.0010885360045924941
0.40565625,-0.0010845569426621224
0.40571875,-0.0010805895572293875
0.40578125,-0.0010766631930132359
0.40584375,-0.0010728036219246895
0.40590625,-0.001069030741042823
0.40596875,-0.0010653756777643658
0.40603124999999995,-0.0010618611503363101
0.40609375000000003,-0.0010585088161316897
0.40615625,-0.0010553457439537034
0.40621874999999996,-0.0010523844699058815
0.40628125,-0.0010496489091627592
0.40634375,-0.001047154864155686
0.40640624999999997,-0.0010449181647739503
0.40646875,-0.0010429472548173224
0.40653125,-0.0010412606129786561
0.40659375,-0.0010398618221136302
0.40665625,-0.0010387617480918793
0.40671875,-0.0010379563869758884
0.40678125,-0.00103745264410246
0.40684374999999995,-0.0010372552575760308
0.40690625,-0.0010373525844442483
0.40696875,-0.001037740909083859
0.40703124999999996,-0.0010384133059503226
0.40709375000000003,-0.0010393606711670694
0.40715625,-0.0010405673983682473
0.40721874999999996,-0.0010420285294700654
0.40728125,-0.00104372255603985
0.40734375,-0.0010456291847166926
0.40740624999999997,-0.0010477241164461304
0.40746875,-0.0010500018222413532
0.40753125,-0.0010524242702817932
0.40759375,-0.0010549772517029765
0.40765624999999994,-0.0010576342252551219
0.40771875,-0.0010603617091227424
0.40778125,-0.0010631431667950664
0.40784374999999995,-0.0010659465752274055
0.40790625,-0.001068750035716215
0.40796875,-0.0010715266297506854
0.40803124999999996,-0.001074240412903521
0.40809375,-0.0010768723804968627
0.40815625,-0.0010794026444687355
0.40821874999999996,-0.0010817908499737294
0.40828125,-0.0010840295978445935
0.40834375,-0.0010860830872831406
0.40840624999999997,-0.0010888268156271363
0.40846875,-0.0010904643468842568
0.40853125,-0.0010918720779857782
0.40859375,-0.0010930185902170986
0.40865624999999994,-0.0010939068397807228
0.40871875,-0.0010945093557911678
0.40878125,-0.0010948258898880736
0.40884374999999995,-0.0010948574582810289
0.40890624999999997,-0.001094581200128203
0.40896875,-0.0010939858167871852
0.40903124999999996,-0.0010931093168610184
0.40909375,-0.0010919286746176593
0.40915625,-0.0010904340748443542
0.40921874999999996,-0.0010886642290058035
0.40928125,-0.001086602508400203
0.40934375,-0.0010842855493340964
0.40940624999999997,-0.0010816985717521654
0.40946874999999994,-0.001078878342873929
0.40953125,-0.0010758280609766413
0.40959375,-0.0010716846120473952
0.40965624999999994,-0.0010682490838717223
0.40971875,-0.001064645539581903
0.40978125,-0.001060894639342301
0.40984374999999995,-0.0010570431951701723
0.40990624999999997,-0.0010530998106940762
0.40996875,-0.0010490781401071778
0.41003125000000007,-0.0010450453169603552
0.41009375000000003,-0.0010409748827827081
0.41015625,-0.0010369213269688926
0.41021875,-0.0010329108219851169
0.41028125000000004,-0.0010289622266766718
0.41034375,-0.001025115703549448
0.41040625000000003,-0.0010213696744935385
0.41046875000000005,-0.0010177658274723306
0.41053125,-0.0010143424656120642
0.41059375000000004,-0.001011100370717527
0.41065625000000006,-0.001008051343860894
0.41071875,-0.0010052361373344143
0.41078125,-0.0010026627388462495
0.41084375000000006,-0.0010003573399605392
0.41090625000000003,-0.0009982939588432799
0.41096875,-0.0009965358923179346
0.41103125000000007,-0.0009950452655290293
0.41109375000000004,-0.0009938599194432574
0.41115625,-0.0009929785364786448
0.41121875,-0.0009923931470975644
0.41128125000000004,-0.000992111552908806
0.41134375,-0.000992121999705775
0.41140625000000003,-0.000992427660476719
0.41146875000000005,-0.0009930106283201207
0.41153125,-0.0009938707182529372
0.41159375,-0.0009949933030138358
0.41165625000000006,-0.0009963576600339336
0.41171875,-0.000997958764327192
0.41178125,-0.0009997677352968637
0.41184375000000006,-0.0010017762771137306
0.41190625000000003,-0.001003951665286093
0.41196875,-0.0010062755298549386
0.41203125,-0.0010087286113955596
0.41209375000000004,-0.0010112789406080402
0.41215625,-0.0010139095890271954
0.41221875,-0.0010165807770903812
0.41228125000000004,-0.0010192830255985053
0.41234375,-0.001021976735154112
0.41240625000000003,-0.0010246377555862274
0.41246875000000005,-0.0010272385891331448
0.41253125,-0.001029760971379745
0.41259375,-0.0010321706940293052
0.41265625000000006,-0.0010344449309193093
0.41271875,-0.0010365686491350945
0.41278125,-0.001038507624270657
0.41284375,-0.0010411230151423922
0.41290625000000003,-0.0010426442800074986
0.41296875,-0.001043925440425253
0.41303125,-0.0010449534277580663
0.41309375000000004,-0.0010457118527122111
0.41315625,-0.0010461915543361622
0.41321875,-0.0010463894813797503
0.41328125000000004,-0.0010462817518497314
0.41334375,-0.0010458781293888886
0.41340625,-0.001045172537736505
0.41346875000000005,-0.001044159697192737
0.41353125,-0.0010428418752397861
0.41359375,-0.00104122592168851
0.41365625000000006,-0.0010393233760623843
0.41371875,-0.0010371355594576692
0.41378125,-0.0010346817556566301
0.41384375,-0.0010319720568381374
0.41390625000000003,-0.0010290158986934472
0.41396875,-0.0010258365449000995
0.41403125,-0.0010215707803926041
0.41409375000000004,-0.001017997897552969
0.41415625,-0.001014266786191459
0.41421874999999997,-0.0010103893937830552
0.41428125000000005,-0.0010064057844768534
0.41434375,-0.001002318826358664
0.41440625,-0.000998173754074988
0.41446875000000005,-0.000993992151021611
0.41453125,-0.0009898009489404877
0.41459375,-0.0009856217141581622
0.41465625,-0.0009814865244740026
0.41471875,-0.0009774224411484844
0.41478125,-0.000973447041640263
0.41484375,-0.0009695945417759477
0.41490625000000003,-0.0009658840762647308
0.41496875,-0.0009623411846299279
0.41503125,-0.0009589870888335461
0.41509375000000004,-0.0009558390798843908
0.41515625,-0.0009529212307263502
0.41521874999999997,-0.0009502442081120166
0.41528125000000005,-0.0009478268371617138
0.41534375,-0.0009456803233142547
0.41540625,-0.0009438164417313044
0.41546875,-0.0009422436218679692
0.41553125,-0.0009409668675686989
0.41559375,-0.0009399885405375064
0.41565625,-0.0009393136194213864
0.41571875,-0.0009389412062351249
0.41578125,-0.0009388668751321716
0.41584375,-0.0009390847073915409
0.41590625000000003,-0.0009395836504376698
0.41596875,-0.0009403573687453703
0.41603124999999996,-0.0009414008182003913
0.41609375000000004,-0.0009426810381397976
0.41615625,-0.0009441979783048754
0.41621874999999997,-0.0009459290733383197
0.41628125,-0.00094784845941287
0.41634375,-0.0009499464763525339
0.41640625,-0.0009521902107836322
0.41646875,-0.0009545622971423307
0.41653125,-0.0009570345430877925
0.41659375,-0.0009595832525772785
0.41665625,-0.0009621766787313302
0.41671875,-0.000964797051545091
0.41678125,-0.0009674143060153517
0.41684374999999996,-0.0009699983026990322
0.41690625000000003,-0.0009725264713825177
0.41696875,-0.0009749653706854766
0.41703124999999996,-0.0009773089176569605
0.41709375000000004,-0.0009795074842726126
0.41715625,-0.0009815445495091335
0.41721874999999997,-0.0009834103693805163
0.41728125,-0.0009859587516244106
0.41734375,-0.0009874054043769176
0.41740625,-0.0009886166332218893
0.41746875,-0.00098957162756097
0.41753125,-0.000990261298240508
0.41759375,-0.0009906743601340584
0.41765624999999995,-0.000990790100805522
0.41771875,-0.0009906187311609638
0.41778125,-0.0009901431119270776
0.41784374999999996,-0.0009893600119960655
0.41790625000000003,-0.0009882860710961339
0.41796875,-0.0009869025650299512
0.41803124999999997,-0.0009852202790535947
0.41809375,-0.0009832543656049797
0.41815625,-0.0009810050982440033
0.41821875,-0.0009784799162374236
0.41828125,-0.0009757066447607932
0.41834375,-0.0009726791215210473
0.41840625,-0.0009694403576638311
0.41846875,-0.000965113892350343
0.41853125,-0.0009614740640577213
0.41859375,-0.0009576737816935632
0.41865624999999995,-0.0009537397566472122
0.41871875000000003,-0.0009496886192406212
0.41878125,-0.0009455524384062927
0.41884374999999996,-0.0009413386979502045
0.41890625,-0.0009371002713525894
0.41896875,-0.0009328425385263725
0.41903124999999997,-0.0009285993994107775
0.41909375,-0.0009244062589141705
0.41915625,-0.0009202649186178802
0.41921875,-0.0009162384712306515
0.41928125,-0.0009123199811452154
0.41934375,-0.0009085453432160912
0.41940625,-0.0009049426664195503
0.41946874999999995,-0.0009015095809608159
0.41953125,-0.000898308898122091
0.41959375,-0.0008953204131996878
0.41965624999999995,-0.0008925893660803319
0.41971875000000003,-0.0008900959133698594
0.41978125,-0.0008878763224129671
0.41984374999999996,-0.0008859547902177467
0.41990625,-0.0008843129336759126
0.41996875,-0.0008829646967802168
0.42003124999999997,-0.0008819239071747448
0.42009375,-0.0008811804050643801
0.42015625,-0.0008807202667992509
0.42021875,-0.0008805725748241705
0.42028125,-0.0008807256006639341
0.42034375,-0.000881147655813666
0.42040625,-0.0008818512810222362
0.42046874999999995,-0.0008828049107167807
0.42053125,-0.0008840166443104536
0.42059375,-0.0008854535785745576
0.42065624999999995,-0.0008871161510564662
0.42071875,-0.0008889540781488181
0.42078125,-0.0008909786027533617
0.42084374999999996,-0.0008931348783194348
0.42090625,-0.0008954299514405129
0.42096875,-0.000897817514543181
0.42103124999999997,-0.0009002887247685776
0.42109375,-0.0009028113139867011
0.42115625,-0.0009053559898166696
0.42121875,-0.0009078974620805036
0.42128125,-0.0009103936904455712
0.42134375,-0.0009128529357390336
0.42140625,-0.0009152078237923689
0.42146874999999995,-0.0009174779959134904
0.42153125,-0.0009195985403236406
0.42159375,-0.0009215777749171927
0.42165624999999995,-0.0009233596278488132
0.42171875,-0.0009258307196671756
0.42178125,-0.0009272176956528488
0.42184374999999996,-0.0009283541184373079
0.42190625,-0.0009292415757454764
0.42196875,-0.00092985471888829
0.42203124999999997,-0.0009302100910431321
0.42209375,-0.0009302575704790428
0.42215625,-0.0009300175790478982
0.42221875,-0.0009294750061440427
0.42228125,-0.0009286343771563732
0.42234375,-0.0009274924973893262
0.42240625,-0.0009260487630382286
0.42246874999999995,-0.0009243017599107062
0.42253125,-0.0009222782124541362
0.42259375,-0.0009199674807652825
0.42265624999999996,-0.0009173828285190533
0.42271875000000003,-0.0009145474176468493
0.42278125,-0.0009114699489899125
0.42284374999999996,-0.0009081628560194954
0.42290625,-0.0009037764970618103
0.42296875,-0.0009000895880283202
0.42303124999999997,-0.0008962360099474403
0.42309375,-0.0008922396102883645
0.42315625,-0.0008881368118452693
0.42321875,-0.0008839384928667621
0.42328125,-0.0008796769198539459
0.42334375,-0.0008753775570676109
0.42340625,-0.0008710707933846443
0.42346874999999995,-0.0008667771260146562
0.42353125,-0.0008625248919172171
0.42359375,-0.0008583429787001329
0.42365624999999996,-0.0008542551545433485
0.42371875,-0.000850289596436099
0.42378125,-0.0008464629965051623
0.42384374999999996,-0.0008428064125570178
0.42390625,-0.0008393379239663712
0.42396875,-0.0008360823062319028
0.42403124999999997,-0.0008330528542686705
0.42409375,-0.0008302557255209092
0.42415625,-0.0008277239661989289
0.42421875,-0.0008254717926692856
0.42428125,-0.0008234960319793011
0.42434375,-0.0008218122795029537
0.42440625,-0.0008204221792443012
0.42446874999999995,-0.0008193345447063405
0.42453125,-0.0008185561826554166
0.42459375,-0.0008180743664522455
0.42465624999999996,-0.0008178937499898342
0.42471875,-0.0008180013793234603
0.42478125,-0.0008184011551462117
0.42484374999999996,-0.0008190741017296138
0.42490625,-0.0008200109245661835
0.42496875,-0.0008211935642615104
0.42503124999999997,-0.0008226181930841847
0.42509375,-0.0008242492399469087
0.42515625,-0.0008260747291957277
0.42521875,-0.0008280760184897207
0.42528125,-0.0008302300629051962
0.42534375,-0.0008325136731451022
0.42540625,-0.0008349027350212923
0.42546874999999995,-0.0008373646304881133
0.42553125,-0.0008398804889434286
0.42559375,-0.0008424197215999019
0.42565624999999996,-0.0008449530336509525
0.42571875,-0.0008474697598614966
0.42578125,-0.0008499216696707945
0.42584374999999997,-0.0008522933618323181
0.42590625,-0.0008545645945891023
0.42596875,-0.0008566977282814248
0.42603125,-0.0008586813010051375
0.42609375,-0.0008604838239142376
0.42615625,-0.0008629704438279096
0.42621875,-0.0008643632364222775
0.42628125,-0.0008655171899638048
0.42634375,-0.0008664170705880436
0.42640625,-0.0008670551233860013
0.42646874999999995,-0.0008674147431138313
0.42653125000000003,-0.0008674916013884371
0.42659375,-0.0008672708516196115
0.42665624999999996,-0.0008667481268686272
0.42671875000000004,-0.0008659293803037482
0.42678125,-0.0008648057606212567
0.42684374999999997,-0.0008633834433604548
0.42690625,-0.0008616635535773909
0.42696875,-0.0008596485986088753
0.42703125,-0.0008573618750448708
0.42709375,-0.0008547981272234162
0.42715625,-0.0008519769121331511
0.42721875,-0.0008489257752222479
0.42728125,-0.0008456414478716368
0.42734375,-0.0008412687426064894
0.42740625,-0.0008375935149567346
0.42746874999999995,-0.0008337542874130507
0.42753125000000003,-0.000829780359518209
0.42759375,-0.0008256790972862652
0.42765624999999996,-0.000821495394324627
0.42771875,-0.0008172404177297504
0.42778125,-0.000812956468437688
0.42784374999999997,-0.0008086548687405368
0.42790625,-0.0008043634116558784
0.42796875,-0.000800122335497512
0.42803125,-0.0007959468681933979
0.42809375,-0.0007918414201000951
0.42815625,-0.0007878817404966959
0.42821875,-0.00078405875682859
0.42828125,-0.0007803925750613644
0.42834375,-0.0007769100506655746
0.42840625,-0.0007736491826198788
0.42846874999999995,-0.0007706021037310745
0.42853125000000003,-0.0007678044799479533
0.42859375,-0.0007652700995694761
0.42865624999999996,-0.0007630069383082749
0.42871875,-0.0007610113172055177
0.42878125,-0.000759305476593794
0.42884374999999997,-0.0007579046680603607
0.42890625,-0.000756802511301391
0.42896875,-0.0007560035095304507
0.42903125,-0.0007555133290086252
0.42909375,-0.0007553039891798063
0.42915625,-0.0007553821102804226
0.42921875,-0.0007557700681196794
0.42928125,-0.0007564207973937698
0.42934375,-0.0007573328475276864
0.42940625,-0.000758494869864304
0.42946874999999995,-0.000759893514906379
0.42953125000000003,-0.0007615015110906398
0.42959375,-0.0007632964419247573
0.42965624999999996,-0.0007652836205960523
0.42971875,-0.000767425749963746
0.42978125,-0.0007696780509824086
0.42984374999999997,-0.0007720432400395716
0.42990625,-0.0007744842394599716
0.42996875,-0.0007769769371143154
0.43003125,-0.000779492158218098
0.43009375,-0.000782026917423545
0.43015625,-0.0007845055389210376
0.43021875,-0.000786955803093764
0.43028125,-0.0007893243286066776
0.43034375,-0.0007915855832009711
0.43040625,-0.0007936949805292526
0.43046874999999996,-0.0007956836372972342
0.43053125000000003,-0.0007974895381348268
0.43059375,-0.0007999940492769142
0.43065624999999996,-0.0008013806627174824
0.43071875,-0.0008025342757809473
0.43078125,-0.000803452848615771
0.43084374999999997,-0.0008041027125802735
0.43090625,-0.0008044694058943203
0.43096875,-0.000804561249097363
0.43103125,-0.000804370367253171
0.43109375,-0.0008038700493617212
0.43115625,-0.000803076743725456
0.43121875,-0.0008019715074902289
0.43128125,-0.0008005657529136512
0.43134375,-0.0007988872034535854
0.43140625,-0.0007968957396862764
0.43146874999999996,-0.0007946356313714154
0.43153125000000003,-0.0007921042553977464
0.43159375,-0.0007893118218951778
0.43165624999999996,-0.0007862898255869555
0.43171875,-0.0007830358601262355
0.43178125,-0.0007786975668218343
0.43184374999999997,-0.0007750475075783692
0.43190625,-0.0007712523829031051
0.43196875,-0.0007673035937975706
0.43203125,-0.0007632349199745911
0.43209375,-0.000759092994311393
0.43215625,-0.0007548748305037378
0.43221875,-0.0007506180353422515
0.43228125,-0.000746342310323056
0.43234375,-0.0007420866005396765
0.43240625,-0.0007378729613683535
0.43246874999999996,-0.0007337277166547529
0.43253125000000003,-0.0007296679638890136
0.43259375,-0.0007257240110887658
0.43265624999999996,-0.0007219373715664362
0.43271875000000004,-0.0007183078801784593
0.43278125,-0.0007148647698800026
0.43284374999999997,-0.0007116276770407493
0.43290625,-0.0007086117351410987
0.43296875,-0.0007058505843766522
0.43303125,-0.000703335359514376
0.43309375,-0.0007011033210750778
0.43315625,-0.0006991463621735527
0.43321875,-0.0006974820322221409
0.43328125,-0.0006961135525083567
0.43334375,-0.0006950458918081881
0.43340625,-0.0006942814282661774
0.43346874999999996,-0.0006938258197940333
0.43353125000000003,-0.0006936611570617229
0.43359375,-0.0006937938656967763
0.43365624999999997,-0.0006942138264463132
0.43371875,-0.0006949139379912594
0.43378125,-0.0006958765134021383
0.43384375,-0.0006970886757628331
0.43390625,-0.0006985387953035022
0.43396875,-0.0007002093777623564
0.43403125,-0.0007020691419391684
0.43409375,-0.0007041120788782163
0.43415625,-0.0007063117638594074
0.43421875,-0.0007086340490426446
0.43428125,-0.0007110674726907296
0.43434375000000003,-0.0007135830422920209
0.43440625,-0.0007161532649889168
0.43446874999999996,-0.0007187484464671601
0.43453125000000004,-0.0007213502235802194
0.43459375,-0.0007239228401824116
0.43465624999999997,-0.0007264485538815701
0.43471875,-0.0007288919048151765
0.43478125,-0.0007312319786243471
0.43484375,-0.0007334432729995122
0.43490625,-0.0007355058031604522
0.43496875,-0.0007373881796330917
0.43503125,-0.0007399672675554858
0.43509375,-0.0007414430795340543
0.43515625,-0.0007426856628967582
0.43521875,-0.0007436764989267319
0.43528125,-0.0007444131736401849
0.43534375000000003,-0.0007448693530900941
0.43540625,-0.0007450378616562225
0.43546874999999996,-0.0007449169061192196
0.43553125000000004,-0.0007444997399220499
0.43559375,-0.0007437757976622716
0.43565624999999997,-0.0007427556611654118
0.43571875,-0.00074142566055313
0.43578125,-0.0007398058519135498
0.43584375,-0.0007378967622250765
0.43590625,-0.0007357028417956102
0.43596875,-0.0007332352147649823
0.43603125,-0.0007305153520559826
0.43609375,-0.0007275466386156282
0.43615625,-0.0007243579545125334
0.43621875,-0.0007200761268790351
0.43628125,-0.0007164939910121529
0.43634375000000003,-0.0007127398666082752
0.43640625,-0.0007088424925747738
0.43646874999999996,-0.0007048269563453419
0.43653125000000004,-0.0007007249511704478
0.43659375,-0.0006965485348992412
0.43665624999999997,-0.0006923247000283836
0.43671875000000004,-0.0006880956354193696
0.43678125,-0.0006838754888343415
0.43684375,-0.0006796933957039161
0.43690625,-0.0006755745990070228
0.43696875,-0.0006715472756320673
0.43703125,-0.0006676350576267365
0.43709375,-0.0006638706064977101
0.43715625,-0.0006602617693987206
0.43721875,-0.000656843045824973
0.43728125,-0.0006536224169975263
0.43734375000000003,-0.0006506242374864774
0.43740625,-0.0006478763250516717
0.43746874999999996,-0.0006453836215619957
0.43753125000000004,-0.0006431563890371833
0.43759375,-0.0006412139075958057
0.43765624999999997,-0.0006395592759942531
0.43771875,-0.0006382096652067931
0.43778125,-0.0006371490580548145
0.43784375,-0.0006364073911954565
0.43790625,-0.0006359497221768845
0.43796875,-0.0006358019468573756
0.43803125,-0.0006359574471748175
0.43809375,-0.0006363891917784692
0.43815625,-0.0006371037401686208
0.43821875,-0.0006380872970836171
0.43828125,-0.0006393162415399001
0.43834375000000003,-0.0006407783277290885
0.43840625,-0.0006424713448408004
0.43846874999999996,-0.000644359614345974
0.43853125000000004,-0.000646429253557998
0.43859375,-0.0006486605473730034
0.43865624999999997,-0.0006510058586149392
0.43871875,-0.0006534798377839657
0.43878125,-0.0006560411463845672
0.43884375,-0.0006586380633736288
0.43890625,-0.0006612891771810014
0.43896875,-0.0006639273626109221
0.43903125,-0.0006665386325971356
0.43909375,-0.0006691133914318581
0.43915625,-0.0006716136403915884
0.43921875,-0.0006740075120005296
0.43928125,-0.0006762785073355648
0.43934375000000003,-0.0006784124726100793
0.43940625,-0.0006803559448703422
0.43946874999999996,-0.0006830053221341115
0.43953125000000004,-0.0006845421046511313
0.43959375,-0.0006858556631900714
0.43965624999999997,-0.0006869295618603111
0.43971875,-0.0006877418066469354
0.43978125,-0.0006882694778564957
0.43984375,-0.0006885332226307939
0.43990625,-0.0006885041928565427
0.43996875,-0.0006881682652072618
0.44003125,-0.0006875365914481568
0.44009375,-0.0006865979425906554
0.44015625,-0.0006853499097500826
0.44021875,-0.0006838415089309713
0.44028125,-0.0006820210109084457
0.44034375000000003,-0.0006799166222119235
0.44040625,-0.0006775444799260177
0.44046874999999996,-0.0006749152974885597
0.44053125000000004,-0.0006720479746162022
0.44059375,-0.0006689437779200946
0.44065624999999997,-0.0006647655716162451
0.44071875,-0.0006612560664901665
0.44078125,-0.000657612143559104
0.44084375,-0.0006538110158888638
0.44090625,-0.0006498893655436308
0.44096875,-0.0006458637727614208
0.44103125,-0.0006417726097440735
0.44109375,-0.0006376460152641844
0.44115625,-0.000633515824662409
0.44121875,-0.0006293723204126231
0.44128125,-0.000625276996008603
0.44134375000000003,-0.0006212525408959835
0.44140625,-0.0006173056349687567
0.44146874999999997,-0.0006134771452227655
0.44153125000000004,-0.0006097852892025524
0.44159375,-0.0006062639551266125
0.44165625,-0.0006029243397113748
0.44171875,-0.0005997946382042263
0.44178125,-0.0005968742571983293
0.44184375,-0.0005941923403314647
0.44190625,-0.0005917829448533751
0.44196875,-0.000589648070418558
0.44203125,-0.0005877841640970216
0.44209375,-0.0005862120926449915
0.44215625000000003,-0.0005849282792084742
0.44221875,-0.0005839628691726717
0.44228125,-0.0005832977424441999
0.44234375000000004,-0.0005829214371878555
0.44240625,-0.0005828532732346514
0.44246874999999997,-0.0005830864790313944
0.44253125000000004,-0.0005836072199737058
0.44259375,-0.0005844030006245393
0.44265625,-0.0005854710664539853
0.44271875000000005,-0.0005867912054656477
0.44278125,-0.000588345080308153
0.44284375,-0.0005901240964870796
0.44290625,-0.0005921002039606105
0.44296875,-0.0005942603360216681
0.44303125,-0.0005965818771553333
0.44309375,-0.0005990368072205654
0.44315625000000003,-0.0006016006634146365
0.44321875,-0.0006042609417331035
0.44328125,-0.0006069653236610295
0.44334375000000004,-0.0006097064542001096
0.44340625,-0.000612455330155276
0.44346874999999997,-0.000615182248619478
0.44353125000000004,-0.0006178604325112191
0.44359375,-0.0006204685448216174
0.44365625,-0.000622981175722126
0.44371875,-0.0006253641493284834
0.44378125,-0.00062760367211942
0.44384375,-0.0006296703098328804
0.44390625,-0.0006324283207435888
0.44396875,-0.0006340864600554441
0.44403125,-0.0006355268218211363
0.44409375,-0.0006367046502550044
0.44415625000000003,-0.0006376401473623672
0.44421875,-0.0006382866125115849
0.44428125,-0.0006386604036600629
0.44434375000000004,-0.0006387412435094331
0.44440625,-0.0006385235328042471
0.44446874999999997,-0.0006380007698446322
0.44453125000000004,-0.0006371829731720569
0.44459375,-0.0006360599082878837
0.44465625,-0.0006346396053154846
0.44471875,-0.0006329281388393615
0.44478125,-0.0006309437039878352
0.44484375,-0.0006286780788866408
0.44490625,-0.0006261575019078092
0.44496875,-0.0006233872442411859
0.44503125,-0.0006203902529081928
0.44509375,-0.0006162992527804223
0.44515625000000003,-0.0006129043556908909
0.44521875,-0.0006093377074965559
0.44528125,-0.0006056305949565521
0.44534375000000004,-0.0006017930699072638
0.44540625,-0.0005978618725316215
0.44546874999999997,-0.0005938581229563145
0.44553125000000005,-0.0005898069039606893
0.44559375,-0.0005857453619326145
0.44565625,-0.0005816913356531048
0.44571875,-0.0005776655179629206
0.44578125,-0.0005737075263862468
0.44584375,-0.0005698304306913926
0.44590625,-0.0005660725251702969
0.44596875,-0.0005624436162936369
0.44603125,-0.0005589842893772567
0.44609375,-0.0005557061636767002
0.44615625000000003,-0.0005526248516424526
0.44621875,-0.0005497635782726329
0.44628125,-0.0005471477287847804
0.44634375000000004,-0.0005447889893359648
0.44640625,-0.0005426996076003804
0.44646874999999997,-0.000540883187553895
0.44653125000000005,-0.0005393602872998948
0.44659375,-0.0005381381456525391
0.44665625,-0.0005372138057667952
0.44671875000000005,-0.000536593038871408
0.44678125,-0.0005362764356474925
0.44684375,-0.0005362650467161667
0.44690625,-0.0005365452233431767
0.44696875,-0.0005371123502515285
0.44703125,-0.0005379654512405879
0.44709375,-0.0005390877545678324
0.44715625000000003,-0.0005404654475599097
0.44721875,-0.0005420791352715587
0.44728125,-0.0005439209734859479
0.44734375000000004,-0.0005459596841128622
0.44740625,-0.0005481944655394422
0.44746874999999997,-0.0005505809890558044
0.44753125000000005,-0.0005531059385606996
0.44759375,-0.0005557368696535447
0.44765625,-0.0005584665597621052
0.44771875,-0.0005612560371057729
0.44778125,-0.0005640817942280663
0.44784375,-0.0005669156772439288
0.44790625,-0.0005697274625797166
0.44796875,-0.0005725094478355452
0.44803125,-0.0005752003345677881
0.44809375,-0.0005778167620957009
0.44815625000000003,-0.0005802964617838136
0.44821875,-0.0005826456312765516
0.44828125,-0.000584819205463688
0.44834375000000004,-0.000587681032293591
0.44840625,-0.0005894494047317678
0.44846874999999997,-0.000591003403065421
0.44853125000000005,-0.0005923140401129512
0.44859375,-0.0005933559953801293
0.44865625,-0.0005941415902321334
0.44871875,-0.000594620237092558
0.44878125,-0.000594845326191501
0.44884375,-0.0005947488600154538
0.44890625,-0.0005943659025105519
0.44896875,-0.0005936660626709167
0.44903125,-0.000592682467243727
0.44909375,-0.000591398659694542
0.44915625000000003,-0.0005898293370172891
0.44921875,-0.0005879682610791248
0.44928125,-0.0005858425103979215
0.44934375000000004,-0.0005834567264954849
0.44940625,-0.0005808289949845447
0.44946875,-0.0005779798392705482
0.44953125000000005,-0.0005740180590473182
0.44959375,-0.0005707753892924758
0.44965625,-0.0005673428096480554
0.44971875,-0.0005637500444994267
0.44978125,-0.0005600771674157956
0.44984375,-0.0005562942061100862
0.44990625,-0.0005524317966080286
0.44996875000000003,-0.0005485222030137127
0.45003125,-0.0005446061063808655
0.45009375,-0.0005406967062090984
0.45015625000000004,-0.0005367801926960125
0.45021875,-0.0005329580650733495
0.45028125,-0.0005292170817044473
0.45034375000000004,-0.0005255770129581616
0.45040625,-0.0005220719143857744
0.45046875,-0.000518724751940744
0.45053125000000005,-0.0005155618494252501
0.45059375,-0.0005125866244970329
0.45065625,-0.0005098446532742773
0.45071875,-0.0005073561826398898
0.45078125,-0.0005050874245416809
0.45084375,-0.000503101559379257
0.45090625,-0.0005014009187638002
0.45096875000000003,-0.0004999667597380408
0.45103125,-0.0004988506729745046
0.45109375,-0.0004980095034796822
0.45115625000000004,-0.0004974865397101291
0.45121875,-0.000497270494790536
0.45128125,-0.000497357128075443
0.45134375000000004,-0.000497741487039377
0.45140625,-0.000498405354914605
0.45146875,-0.0004993510238307519
0.45153125000000005,-0.000500575526508118
0.45159375,-0.0005020517738075353
0.45165625,-0.0005037637514882926
0.45171875,-0.0005056998555118541
0.45178125,-0.0005078410497231511
0.45184375,-0.0005101662773294713
0.45190625,-0.0005126565576883263
0.45196875000000003,-0.0005152957389882307
0.45203125,-0.0005180365026729583
0.45209375,-0.0005208621856985785
0.45215625000000004,-0.000523768308881456
0.45221875,-0.0005267064276197331
0.45228125,-0.0005296517444414173
0.45234375000000004,-0.0005325773054059846
0.45240625,-0.0005354624805861685
0.45246875,-0.0005382839069328071
0.45253125000000005,-0.0005410109457481826
0.45259375,-0.0005436127415756886
0.45265625,-0.000546077207408957
0.45271875000000006,-0.0005483582269185938
0.45278125,-0.0005513495233173404
0.45284375,-0.0005532514251790077
0.45290625,-0.0005549331442133709
0.45296875000000003,-0.0005563547658011259
0.45303125,-0.0005575192170022281
0.45309375,-0.0005584156928960804
0.45315625000000004,-0.0005590391867527633
0.45321875,-0.0005593726790426023
0.45328125,-0.0005594039511834792
0.45334375000000005,-0.0005591384582980252
0.45340625,-0.0005585659979020496
0.45346875,-0.0005577031737141747
0.45353125000000005,-0.0005565375644975279
0.45359375,-0.0005550811625054108
0.45365625,-0.0005533368802506933
0.45371875,-0.0005513204809439454
0.45378125,-0.000549050670078044
0.45384375,-0.0005465292575858038
0.45390625,-0.0005437823514404527
0.45396875000000003,-0.0005399341278923622
0.45403125,-0.0005367694131895168
0.45409375,-0.0005334425715862318
0.45415625000000004,-0.0005299627245224925
0.45421875,-0.0005263682798400532
0.45428125,-0.0005226563718970512
0.45434375000000005,-0.0005188824344231902
0.45440625,-0.0005150579660798266
0.45446875,-0.0005112019804455262
0.45453125000000005,-0.0005073505338998169
0.45459375,-0.0005035488529183535
0.45465625,-0.0004997917314497891
0.45471875,-0.0004961243403241444
0.45478125,-0.000492558502656254
0.45484375,-0.0004891291478472809
0.45490625,-0.0004858585947244698
0.45496875000000003,-0.00048276850500600377
0.45503125,-0.0004798736188152408
0.45509375,-0.0004772024914206918
0.45515625000000004,-0.00047477410775692563
0.45521875,-0.0004725906869031682
0.45528125,-0.00047068057894311677
0.45534375000000005,-0.00046904642522947737
0.45540625,-0.0004677045903000998
0.45546875,-0.00046665291851122337
0.45553125000000005,-0.00046591009269897343
0.45559375,-0.00046546584807317937
0.45565625,-0.0004653270086918404
0.45571875,-0.00046548858923411984
0.45578125,-0.0004659548707350303
0.45584375,-0.00046671284618352016
0.45590625,-0.00046774973480893933
0.45596875000000003,-0.0004690593639687518
0.45603125,-0.00047062870642217147
0.45609375,-0.000472430824842926
0.45615625000000004,-0.00047447343918531615
0.45621875,-0.00047670963269816347
0.45628125,-0.0004791496006554957
0.45634375000000005,-0.0004817427444172018
0.45640625,-0.00048448170650705613
0.45646875,-0.0004873345416943342
0.45653125000000006,-0.0004902898386515697
0.45659375,-0.0004933002479177717
0.45665625,-0.0004963604541198818
0.45671875000000006,-0.0004994193176760253
0.45678125,-0.0005024762094759938
0.45684375,-0.0005054897044771411
0.45690625,-0.000508441063003684
0.45696875000000003,-0.0005112963391956382
0.45703125,-0.0005140391316811876
0.45709375,-0.0005166411707320517
0.45715625000000004,-0.000519068447091181
0.45721875,-0.0005222006927030343
0.45728125000000003,-0.0005242444937086088
0.45734375000000005,-0.000526065894086325
0.45740625,-0.0005276376136311711
0.45746875,-0.0005289505746785272
0.45753125000000006,-0.000530005391053967
0.45759375,-0.0005307761943199873
0.45765625,-0.0005312539788647763
0.45771875,-0.000531439467165773
0.45778125000000003,-0.0005313232196967055
0.45784375,-0.0005309140438899684
0.45790625,-0.0005301959497307773
0.45796875000000004,-0.000529184161662144
0.45803125,-0.0005278776335645718
0.45809375,-0.00052629001193924
0.45815625000000004,-0.0005244193148390974
0.45821875,-0.0005222881242291921
0.45828125000000003,-0.0005199131596119178
0.45834375000000005,-0.0005172932642030503
0.45840625,-0.0005135998271875997
0.45846875,-0.0005105813070557935
0.45853125000000006,-0.0005073866103100233
0.45859375,-0.0005040394347639171
0.45865625,-0.0005005796375325486
0.45871875,-0.0004969947873972938
0.45878125000000003,-0.0004933418137788304
0.45884375,-0.0004896458114055507
0.45890625,-0.00048592160537919843
0.45896875000000004,-0.0004821855663525859
0.45903125,-0.0004784883015972255
0.45909375,-0.0004748540965268111
0.45915625000000004,-0.00047129152362905546
0.45921875,-0.00046784668283582354
0.45928125000000003,-0.0004644907020486533
0.45934375000000005,-0.0004613229280917841
0.45940625,-0.00045833273415174514
0.45946875,-0.00045554146706212884
0.45953125000000006,-0.0004529692430712551
0.45959375,-0.0004506157779279041
0.45965625,-0.0004485295370732223
0.45971875,-0.0004467128252843289
0.45978125000000003,-0.0004451647341504328
0.45984375,-0.0004439010990512082
0.45990625,-0.0004429227427129173
0.45996875000000004,-0.00044226103320167687
0.46003125,-0.00044188666758274153
0.46009375,-0.00044183631194291695
0.46015625000000004,-0.0004420667368723319
0.46021875,-0.0004426037661067195
0.46028125,-0.0004434319977390522
0.46034375000000005,-0.0004445451924145749
0.46040625,-0.0004459168069258085
0.46046875,-0.00044756015683124206
0.46053125000000006,-0.0004494550916284007
0.46059375,-0.0004515266312918875
0.46065625,-0.00045385539336205427
0.46071875,-0.00045636527325566834
0.46078125000000003,-0.0004590344500012833
0.46084375,-0.0004618535353948239
0.46090625,-0.00046479270807769923
0.46096875000000004,-0.0004678153797492979
0.46103125,-0.000470907348143923
0.46109375,-0.00047403549943814127
0.46115625000000005,-0.0004771776719768861
0.46121875,-0.0004803246118094129
0.46128125,-0.00048342492394468084
0.46134375000000005,-0.00048644816913853695
0.46140625,-0.0004894000371481744
0.46146875,-0.0004922254162123552
0.46153125,-0.0004949222984948209
0.46159375,-0.0004974408155942189
0.46165625,-0.0005006640325518341
0.46171875,-0.0005028070227339476
0.46178125000000003,-0.0005047051173303618
0.46184375,-0.0005063796306764012
0.46190625,-0.0005078133874393265
0.46196875000000004,-0.000508956205594574
0.46203125,-0.0005098200119086349
0.46209374999999997,-0.0005103916971520572
0.46215625000000005,-0.0005106732025848826
0.46221875,-0.0005106641056686345
0.46228125,-0.0005103556889573535
0.46234375000000005,-0.0005097184630833695
0.46240625,-0.0005087972713018751
0.46246875,-0.0005075886401928464
0.46253125,-0.0005061068034093452
0.46259375,-0.0005043347236391715
0.46265625,-0.0005022935275115215
0.46271875,-0.0005000055050831675
0.46278125000000003,-0.0004974990809374635
0.46284375,-0.0004938853157239464
0.46290624999999996,-0.0004909538092197491
0.46296875000000004,-0.000487852358853999
0.46303125,-0.00048459313624753253
0.46309374999999997,-0.0004812084074424308
0.46315625000000005,-0.00047770987602909626
0.46321875,-0.00047414008927799955
0.46328125,-0.00047051172039084405
0.46334375,-0.0004668533535278352
0.46340625,-0.0004632051569335993
0.46346875,-0.0004595833202261715
0.46353125,-0.0004560038304266961
0.46359375,-0.0004525188892270937
0.46365625,-0.00044913406068267103
0.46371875,-0.00044587572226374717
0.46378125000000003,-0.0004427621383637226
0.46384375,-0.00043983824276079553
0.46390624999999996,-0.0004371012619262815
0.46396875000000004,-0.0004345853724746357
0.46403125,-0.00043230522206741395
0.46409374999999997,-0.0004302726334840662
0.46415625,-0.0004285144609608438
0.46421875,-0.0004270252975606542
0.46428125,-0.00042582228038437475
0.46434375,-0.000424917583344106
0.46440625,-0.0004243104732299524
0.46446875,-0.00042401500049410457
0.46453125,-0.0004240124784682664
0.46459375,-0.00042431211830680493
0.46465625,-0.0004249182909107502
0.46471874999999996,-0.00042581985409896606
0.46478125000000003,-0.00042699854175592966
0.46484375,-0.0004284522114659378
0.46490624999999997,-0.0004301646082326416
0.46496875,-0.000432126792303561
0.46503125,-0.00043431630786992803
0.46509375,-0.00043672104642900056
0.46515625,-0.00043930620923030017
0.46521875,-0.0004420688053630717
0.46528125,-0.0004449635174689215
0.46534375,-0.0004479924359283016
0.46540625,-0.00045110917572516174
0.46546875,-0.0004543005251882448
0.46553124999999995,-0.00045753632787084997
0.46559375000000003,-0.00046079027645618
0.46565625,-0.0004640343418719217
0.46571874999999996,-0.00046724273121503956
0.46578125000000004,-0.00047039092953990447
0.46584375,-0.00047344223544570907
0.46590624999999997,-0.000476384685365594
0.46596875,-0.0004791978159214838
0.46603125,-0.0004818453724267091
0.46609375,-0.0004851842996232425
0.46615625,-0.00048744310038451033
0.46621875,-0.000489485719316729
0.46628125,-0.0004912825404716215
0.46634374999999995,-0.0004928216676232944
0.46640625,-0.0004940974823631761
0.46646875,-0.0004951011375412817
0.46653124999999995,-0.0004958029132171582
0.46659375000000003,-0.0004962133854863049
0.46665625,-0.0004963240200333008
0.46671874999999996,-0.0004961379307261704
0.46678125,-0.0004956495083326962
0.46684375,-0.0004948542320732385
0.46690624999999997,-0.0004937738539314562
0.46696875,-0.0004924035552822115
0.46703125,-0.0004907641017289077
0.46709375,-0.00048886062999004
0.46715625,-0.00048669036264467613
0.46721875,-0.00048428984118367713
0.46728125,-0.0004807897825642657
0.46734374999999995,-0.00047797429761751997
0.46740625,-0.0004749882296231356
0.46746875,-0.000471837501091088
0.46753124999999995,-0.0004685562638318541
0.46759375,-0.00046515938938190143
0.46765625,-0.00046168791683520033
0.46771874999999996,-0.0004581640253701891
0.46778125,-0.00045462893575981544
0.46784375,-0.00045105357987872824
0.46790624999999997,-0.0004475184701649565
0.46796875,-0.0004440328531780807
0.46803125,-0.000440620903080266
0.46809375,-0.00043730536860252245
0.46815624999999994,-0.00043412667066113075
0.46821875,-0.00043109227236545755
0.46828125,-0.0004282396548708767
0.46834374999999995,-0.0004255676448724627
0.46840625,-0.00042311566146557844
0.46846875,-0.00042090141509468215
0.46853124999999995,-0.000418937931248628
0.46859375,-0.00041722204501526416
0.46865625,-0.00041577713428125884
0.46871874999999996,-0.00041462769245650954
0.46878125,-0.0004137919829721587
0.46884375,-0.000413225898548808
0.46890624999999997,-0.00041295909278098175
0.46896875,-0.00041301866446571966
0.46903125,-0.0004133790095984108
0.46909375,-0.00041401825330407427
0.46915624999999994,-0.0004149614668999546
0.46921875,-0.0004161738842111268
0.46928125,-0.00041767121768437887
0.46934374999999995,-0.0004194125076450034
0.46940624999999997,-0.0004214157234503496
0.46946875,-0.0004236307427274988
0.46953124999999996,-0.00042607508666077376
0.46959375,-0.00042871880661909945
0.46965625,-0.0004314921821506751
0.46971874999999996,-0.0004344515242427627
0.46978125,-0.00043750131418621163
0.46984375,-0.00044068259192561743
0.46990624999999997,-0.00044388599390063344
0.46996874999999994,-0.00044716008155321063
0.47003125,-0.00045047494329031323
0.47009375000000003,-0.00045375813256803843
0.47015625000000005,-0.00045699345274355374
0.47021875,-0.00046018790042581803
0.47028125,-0.0004633157306746516
0.47034375000000006,-0.0004663235439484603
0.47040625,-0.00046915590969612286
0.47046875,-0.00047186113098415805
0.47053125000000007,-0.00047440251080196894
0.47059375000000003,-0.0004776247840490577
0.47065625,-0.00047970719001436124
0.47071875,-0.0004815841366551943
0.47078125000000004,-0.0004832261436285845
0.47084375,-0.0004845689119790386
0.47090625,-0.00048559994470040446
0.47096875000000005,-0.0004863984531219556
0.47103125,-0.00048691197909730977
0.47109375000000003,-0.00048711692936254103
0.47115625000000005,-0.00048699733992754735
0.47121875,-0.00048657061797330314
0.47128125,-0.00048588906703828094
0.47134375000000006,-0.0004848936923170788
0.47140625,-0.00048359413440257626
0.47146875,-0.0004820355603769033
0.47153125,-0.00048021778596435416
0.47159375000000003,-0.00047813103328209206
0.47165625,-0.00047581739004765033
0.47171875,-0.0004724017535320049
0.47178125000000004,-0.0004696619194036883
0.47184375,-0.0004667588609062259
0.47190625,-0.00046367816000700973
0.47196875000000005,-0.0004604816441580381
0.47203125,-0.00045716376693581
0.47209375,-0.0004537733346959699
0.47215625000000006,-0.00045032467120243586
0.47221875,-0.0004468198500972437
0.47228125,-0.0004433278238081262
0.47234375000000006,-0.0004398612984855485
0.47240625,-0.00043643135279419765
0.47246875,-0.00043309143596295674
0.47253125,-0.0004298538162682275
0.47259375000000003,-0.00042672931808450387
0.47265625,-0.000423758628310969
0.47271875,-0.0004209585977628383
0.47278125000000004,-0.0004183411897312195
0.47284375,-0.0004159506627148396
0.47290625,-0.00041379332733833263
0.47296875000000005,-0.00041186643392020217
0.47303125,-0.0004102167397834894
0.47309375,-0.0004088476522672163
0.47315625000000006,-0.00040775208050965184
0.47321875,-0.0004069502881700465
0.47328125,-0.00040644279185526877
0.47334375,-0.00040623958716150266
0.47340625000000003,-0.00040634326922657504
0.47346875,-0.0004067516212642175
0.47353125,-0.00040746170272354387
0.47359375000000004,-0.00040845648198181705
0.47365625,-0.0004097376509322598
0.47371875,-0.00041129040645625226
0.47378125000000004,-0.0004131078756055562
0.47384375,-0.00041518463382339554
0.47390625,-0.0004174790632550385
0.47396875000000005,-0.00041998353848606007
0.47403125,-0.00042268591681185463
0.47409375,-0.0004255615769320348
0.47415625,-0.0004285775754213905
0.47421875,-0.000431721723011258
0.47428125,-0.0004349742652788591
0.47434375,-0.000438293538209511
0.47440625000000003,-0.00044165351543004605
0.47446875,-0.0004450403093971822
0.47453125,-0.0004484227138649155
0.47459375000000004,-0.0004517742831753324
0.47465625,-0.0004550624611496523
0.47471874999999997,-0.00045827252264435403
0.47478125000000004,-0.0004613599248436129
0.47484375,-0.0004643194648436544
0.47490625,-0.00046712108150978593
0.47496875,-0.00046974335436750225
0.47503125,-0.00047304913902035395
0.47509375,-0.0004752454462205735
0.47515625,-0.0004772078991313322
0.47521875,-0.00047891421112855603
0.47528125,-0.0004803616389468801
0.47534375,-0.00048152681670440844
0.47540625000000003,-0.000482398292103392
0.47546875,-0.0004829776265231345
0.47553124999999996,-0.00048325582486691276
0.47559375000000004,-0.00048323830654575795
0.47565625,-0.00048291281635853833
0.47571874999999997,-0.000482289184970619
0.47578125000000004,-0.0004813700106596208
0.47584375,-0.0004801587930290119
0.47590625,-0.00047867640139084844
0.47596875,-0.00047691525038209837
0.47603125,-0.0004749057928494782
0.47609375,-0.00047265539339960694
0.47615625,-0.00046930328888679373
0.47621875,-0.00046662779681884425
0.47628125,-0.00046377256580667353
0.47634374999999995,-0.0004607525761677958
0.47640625000000003,-0.0004576003196729364
0.47646875,-0.00045433069453548747
0.47653124999999996,-0.00045098365099169313
0.47659375000000004,-0.0004475623378249055
0.47665625,-0.0004441169899426084
0.47671874999999997,-0.0004406630196309644
0.47678125,-0.00043722238574965544
0.47684375,-0.0004338287932586504
0.47690625,-0.0004305059739799222
0.47696875,-0.00042727809430535835
0.47703125,-0.0004241766586545598
0.47709375,-0.00042122091183990906
0.47715625,-0.0004184369092471302
0.47721875,-0.00041584271026201547
0.47728125,-0.00041345961619959626
0.47734374999999996,-0.0004112956412366531
0.47740625000000003,-0.00040938297275794344
0.47746875,-0.0004077423017960491
0.47753124999999996,-0.000406356882699091
0.47759375,-0.00040525539347448236
0.47765625,-0.0004044566862804605
0.47771874999999997,-0.0004039628208258872
0.47778125,-0.0004037562251396204
0.47784375,-0.0004038417474741818
0.47790625,-0.0004042523242162033
0.47796875,-0.00040496210498887353
0.47803125,-0.000405952944125737
0.47809375,-0.00040723727235071616
0.47815624999999995,-0.00040878992994580754
0.47821875,-0.000410605408490361
0.47828125,-0.00041267034910486
0.47834374999999996,-0.0004149841207472249
0.47840625000000003,-0.00041747958474797064
0.47846875,-0.00042019123453118645
0.47853124999999996,-0.0004230801272781526
0.47859375,-0.00042611433915695773
0.47865625,-0.00042927040555598706
0.47871874999999997,-0.00043250676781753095
0.47878125,-0.0004358504122479179
0.47884375,-0.000439224898903523
0.47890625,-0.00044265332010587355
0.47896875,-0.00044607204720870097
0.47903125,-0.00044942151283389187
0.47909375,-0.0004527808483847928
0.47915624999999995,-0.000455995965793321
0.47921875,-0.0004591090235396833
0.47928125,-0.0004621133543347977
0.47934374999999996,-0.00046497779311688303
0.47940625,-0.0004676374477436962
0.47946875,-0.0004709733215992329
0.47953124999999996,-0.00047321276832931747
0.47959375,-0.0004752175124052016
0.47965625,-0.0004769903268850295
0.47971874999999997,-0.0004784914619541114
0.47978125,-0.00047971316526387864
0.47984375,-0.0004806388495156022
0.47990625,-0.0004812736606000234
0.47996874999999994,-0.00048162424845474283
0.48003125,-0.00048164029136513187
0.48009375,-0.0004813793115517051
0.48015624999999995,-0.0004808416027177187
0.48021874999999997,-0.0004800112103783283
0.48028125,-0.00047883907597032205
0.48034374999999996,-0.00047739817665312656
0.48040625,-0.00047571730723786065
0.48046875,-0.0004737729423945347
0.48053124999999997,-0.0004715934914781006
0.48059375,-0.00046919368434389375
0.48065625,-0.000465690013578296
0.48071875,-0.00046287746753276987
0.48078125,-0.00045993339150751655
0.48084375,-0.00045683874820004466
0.48090625,-0.00045364181874489595
0.48096874999999994,-0.00045033506386247396
0.48103125,-0.00044700814480865686
0.48109375,-0.0004435862696609977
0.48115624999999995,-0.00044016244106097335
0.48121875,-0.0004367763389700949
0.48128125,-0.0004334560872271964
0.48134374999999996,-0.00043017658526189884
0.48140625,-0.0004269692503877376
0.48146875,-0.00042391403374812675
0.48153124999999997,-0.0004210088409464102
0.48159375,-0.00041826527960579785
0.48165625,-0.0004157047820179949
0.48171875,-0.000413352911062953
0.48178124999999994,-0.00041123995246721
0.48184375,-0.0004093420607624021
0.48190625,-0.00040773285728533393
0.48196874999999995,-0.00040637165157353383
0.48203125,-0.00040531851997335777
0.48209375,-0.0004045469821138403
0.48215624999999995,-0.00040407715760140683
0.48221875,-0.0004039016421531483
0.48228125,-0.0004040111712326211
0.48234374999999996,-0.00040445877994634005
0.48240625,-0.00040518783288040483
0.48246875,-0.0004062218288075764
0.48253124999999997,-0.0004075338531587258
0.48259375,-0.0004090967955641678
0.48265625,-0.0004109464849942762
0.48271875,-0.00041305407846184417
0.48278125,-0.0004153908957159197
0.48284375,-0.00041792684156706505
0.48290625,-0.00042067000631795803
0.48296874999999995,-0.0004235835946590355
0.48303125,-0.00042665415696022113
0.48309375,-0.00042985290763608575
0.48315624999999995,-0.0004331507025781556
0.48321875,-0.0004365144989236791
0.48328125,-0.0004399427420073432
0.48334374999999996,-0.0004434006710428984
0.48340625,-0.0004468466820865269
0.48346875,-0.00045026802225031637
0.48353124999999997,-0.0004536434857862759
0.48359375,-0.0004569242335005774
0.48365625,-0.00046009452100925774
0.48371875,-0.000463148147243686
0.48378125,-0.00046603693754931896
0.48384375,-0.00046875588287245695
0.48390625,-0.0004721518506714262
0.48396874999999995,-0.00047444254719561374
0.48403125,-0.0004765156089582001
0.48409375,-0.0004783270158723596
0.48415624999999995,-0.0004798766997509418
0.48421875,-0.00048113945576447326
0.48428125,-0.0004821219861238235
0.48434374999999996,-0.0004828050356338043
0.48440625,-0.0004831920220713104
0.48446875,-0.0004832817162712111
0.48453124999999997,-0.00048306364162342685
0.48459375,-0.00048255649310133264
0.48465625,-0.00048172936296630997
0.48471875,-0.0004806144865666939
0.48478125,-0.0004792380101942273
0.48484375,-0.00047757910453122276
0.48490625,-0.000475659636639425
0.48496874999999995,-0.0004734921181537288
0.48503125,-0.00047111357672530163
0.48509375,-0.0004676392743152638
0.48515624999999996,-0.00046486407875059865
0.48521875,-0.00046192567981613586
0.48528125,-0.0004588451326755852
0.48534374999999996,-0.0004556379665085278
0.48540625,-0.00045234922175479975
0.48546875,-0.00044899449043712264
0.48553124999999997,-0.0004455957333694763
0.48559375,-0.00044218585800279153
0.48565625,-0.00043878548635335746
0.48571875,-0.00043542815805564655
0.48578124999999994,-0.0004321433706477307
0.48584375,-0.0004289419246248094
0.48590625,-0.00042586600025791566
0.48596874999999995,-0.00042293509807404817
0.48603125,-0.0004201503314473637
0.48609375,-0.00041756634988138197
0.48615624999999996,-0.00041518927850814347
0.48621875,-0.00041302768774366394
0.48628125,-0.0004111270645476145
0.48634374999999996,-0.00040947266145886785
0.48640625,-0.00040809058592722325
0.48646875,-0.0004069830313602474
0.48653124999999997,-0.0004061611553033556
0.48659375,-0.0004056582550288207
0.48665625,-0.0004054471233476409
0.48671875,-0.0004055328158525662
0.48678125,-0.00040592419180777994
0.48684375,-0.0004066154218485968
0.48690625,-0.00040759865411489626
0.48696874999999995,-0.0004088794471101831
0.48703125,-0.00041041306728445415
0.48709375,-0.00041223488867406233
0.48715624999999996,-0.00041429265106085467
0.48721875,-0.00041658770909969167
0.48728125,-0.0004191002080328604
0.48734374999999996,-0.00042180870988925423
0.48740625,-0.0004247129187658627
0.48746875,-0.00042773880895899397
0.48753124999999997,-0.00043091857469890193
0.48759375,-0.0004341887921816556
0.48765625,-0.000437553928029466
0.48771875,-0.00044095681947758925
0.48778125,-0.0004443953111034904
0.48784375,-0.0004478435830174432
0.48790625,-0.00045126204494239097
0.48796874999999995,-0.00045461053838910526
0.48803125,-0.00045788875710278676
0.48809375,-0.0004610768008896926
0.48815624999999996,-0.0004641255226189578
0.48821875,-0.00046702661255373923
0.48828125,-0.0004697488130681604
0.48834374999999997,-0.00047315846225770564
0.48840625,-0.0004754730027188292
0.48846875,-0.0004775517420951836
0.48853125,-0.00047939233179777885
0.48859375,-0.0004809632416003795
0.48865625,-0.00048223238587824513
0.48871875,-0.000483230185484268
0.48878125,-0.0004839572936383152
0.48884375,-0.00048437247236968184
0.48890625,-0.000484497209422563
0.48896874999999995,-0.00048431425474568246
0.48903125000000003,-0.00048381866173241583
0.48909375,-0.0004830324873601466
0.48915624999999996,-0.0004819517541805318
0.48921875,-0.0004806036355397836
0.48928125,-0.00047897570781668675
0.48934374999999997,-0.0004770838542683953
0.48940625,-0.0004749999160325591
0.48946875,-0.0004726282771962964
0.48953125,-0.00046914628571533695
0.48959375,-0.0004664199152212001
0.48965625,-0.0004635421643190002
0.48971875,-0.0004605066239254732
0.48978125,-0.00045732618259423236
0.48984375,-0.00045402902248741633
0.48990625,-0.00045075005169982474
0.48996874999999995,-0.00044736641824282
0.49003125000000003,-0.0004440019073947213
0.49009375,-0.0004406492965442557
0.49015624999999996,-0.00043730972050507605
0.49021875,-0.00043405148803318805
0.49028125,-0.00043084418261986335
0.49034374999999997,-0.00042777424135136133
0.49040625,-0.00042487321798180544
0.49046875,-0.0004220717095359261
0.49053125,-0.0004195347699577495
0.49059375,-0.0004171595034100223
0.49065625,-0.0004150146511298358
0.49071875,-0.00041308931170166985
0.49078125,-0.0004114195059111425
0.49084375,-0.00041001899020573496
0.49090625,-0.00040891062027602343
0.49096874999999995,-0.0004081164671462245
0.49103125000000003,-0.00040759302605193615
0.49109375,-0.0004073831032923442
0.49115624999999996,-0.00040740901455882383
0.49121875,-0.00040778306666969244
0.49128125,-0.0004084765200633722
0.49134374999999997,-0.00040945391580887724
0.49140625,-0.0004106972488729932
0.49146875,-0.000412233984017657
0.49153125,-0.0004140447791046026
0.49159375,-0.00041607572713919794
0.49165625,-0.0004183615628255283
0.49171875,-0.0004208554941200482
0.49178124999999995,-0.00042356273067162276
0.49184375,-0.00042642271162650347
0.49190625,-0.00042945556639739646
0.49196874999999995,-0.000432613901979656
0.49203125000000003,-0.0004358773579752062
0.49209375,-0.00043922210501459724
0.49215624999999996,-0.0004426512109369507
0.49221875,-0.000446085206132818
0.49228125,-0.0004495065242890728
0.49234374999999997,-0.0004529103335230156
0.49240625,-0.0004562758839852521
0.49246875,-0.00045957274845487284
0.49253125,-0.00046274171479396276
0.49259375,-0.00046580955848712913
0.49265625,-0.0004687003333238571
0.49271875,-0.00047141399042058274
0.49278125,-0.0004748439167661933
0.49284375,-0.0004771632249823965
0.49290625,-0.000479255170946713
0.49296874999999996,-0.000481090483791774
0.49303125000000003,-0.0004826568895281991
0.49309375,-0.00048396557947366636
0.49315624999999996,-0.0004849724002327638
0.49321875,-0.0004856908073842814
0.49328125,-0.00048611049150459884
0.49334374999999997,-0.00048622332172085225
0.49340625,-0.00048604103996130466
0.49346875,-0.00048557195443163503
0.49353125,-0.000484795561246365
0.49359375,-0.0004837156166580814
0.49365625,-0.00048234552399084585
0.49371875,-0.00048071978774538726
0.49378125,-0.0004788363496265602
0.49384375,-0.0004766990991664777
0.49390625,-0.00047433308220648507
0.49396874999999996,-0.0004709036359048027
0.49403125000000003,-0.0004681326970539107
0.49409375,-0.0004651928256011392
0.49415624999999996,-0.0004621327844284845
0.49421875,-0.00045894590063613044
0.49428125,-0.00045564917429056356
0.49434374999999997,-0.0004522764150320033
0.49440625,-0.0004488943354079289
0.49446875,-0.00044547232315501895
0.49453125,-0.00044205118356145656
0.49459375,-0.0004386803315352336
0.49465625,-0.0004353712092258766
0.49471875,-0.0004321555640697111
0.49478125,-0.0004290393812790283
0.49484375,-0.00042606848778503625
0.49490625,-0.0004232586910518643
0.49496874999999996,-0.00042063623650812065
0.49503125000000003,-0.00041822534543223266
0.49509375,-0.0004160178025225808
0.49515624999999996,-0.0004140586319314049
0.49521875,-0.000412353005837765
0.49528125,-0.00041093533181328634
0.49534374999999997,-0.00040977982244527755
0.49540625,-0.0004089101733922573
0.49546875,-0.0004083391514533019
0.49553125,-0.0004080820373165983
0.49559375,-0.00040811151160498327
0.49565625,-0.00040845663261043774
0.49571875,-0.00040909025332948323
0.49578124999999995,-0.0004100219084622325
0.49584375,-0.00041124841347678354
0.49590625,-0.0004127536827870232
0.49596874999999996,-0.00041451132725688067
0.49603125000000003,-0.0004165368745282505
0.49609375,-0.00041879523586713097
0.49615624999999997,-0.0004212749239433239
0.49621875,-0.000423954172243321
0.49628125,-0.0004268169607778982
0.49634375,-0.0004298382249707522
0.49640625,-0.00043298673765906903
0.49646875,-0.00043624862119584495
0.49653125,-0.0004395853146250961
0.49659375,-0.00044299638892075777
0.49665625,-0.00044642836292635435
0.49671875,-0.0004498715393364272
0.49678125,-0.000453297213683701
0.49684375000000003,-0.00045666748211736774
0.49690625,-0.00045995894038633467
0.49696874999999996,-0.0004631522043529457
0.49703125000000004,-0.00046623636134482394
0.49709375,-0.00046915857119489424
0.49715624999999997,-0.00047190314165704295
0.49721875,-0.00047535629857325956
0.49728125,-0.00047770635056459954
0.49734375,-0.0004798091229532564
0.49740625,-0.0004816869232296961
0.49746875,-0.00048328138232789364
0.49753125,-0.0004846208974060018
0.49759375,-0.0004856601336486188
0.49765625,-0.0004864137665633317
0.49771875,-0.0004868883689913839
0.49778125,-0.0004870404730204503
0.49784375000000003,-0.00048690085491642776
0.49790625,-0.00048645416407644415
0.49796874999999996,-0.00048569579801191476
0.49803125000000004,-0.00048467350769482165
0.49809375,-0.0004833294192105875
0.49815624999999997,-0.00048174430328765117
0.49821875,-0.00047988789831984735
0.49828125,-0.0004777685026864098
0.49834375,-0.0004754424345148611
0.49840625,-0.000472032227885881
0.49846875,-0.0004693104036297621
0.49853125,-0.0004663811547353028
0.49859375,-0.0004633220639664107
0.49865625,-0.0004601500232517125
0.49871875,-0.0004568816682003346
0.49878125,-0.00045352239383352616
0.49884375000000003,-0.00045013872339936395
0.49890625,-0.00044674024995913775
0.49896874999999996,-0.00044333294711744464
0.49903125000000004,-0.00043996191700557824
0.49909375,-0.00043663828985927855
0.49915624999999997,-0.00043339229637230636
0.49921875,-0.00043027509308639356
0.49928125,-0.00042730059773393725
0.49934375,-0.00042447605602911886
0.49940625,-0.0004218541636291373
0.49946875,-0.0004194441703388452
0.49953125,-0.0004172262292353457
0.49959375,-0.00041521631103873247
0.49965625,-0.0004134752899767197
0.49971875,-0.0004120355141815357
0.49978125,-0.0004108560947765627
0.49984375000000003,-0.00040995500934523643
0.49990625,-0.0004093246895061631
0.49996874999999996,-0.00040902542691108323
0.5000312499999999,-0.00040902782185014974
0.50009375,-0.0004093887730406698
0.5001562500000001,-0.00040992310218138095
0.5002187499999999,-0.0004108251326153667
0.50028125,-0.00041203934010762555
0.5003437500000001,-0.0004134774205445113
0.5004062499999999,-0.00041519658344436883
0.50046875,-0.0004171595898677244
0.50053125,-0.0004194050888006312
0.50059375,-0.0004218417815875508
0.50065625,-0.0004245018196784023
0.50071875,-0.000427327047667847
0.50078125,-0.0004302986990295521
0.50084375,-0.00043342408683910705
0.50090625,-0.00043661588130886053
0.50096875,-0.0004399357903933365
0.50103125,-0.00044332824071896537
0.50109375,-0.00044672260409481246
0.50115625,-0.0004501397866245871
0.50121875,-0.0004535616884339122
0.50128125,-0.0004568874761032571
0.50134375,-0.00046014379973025044
0.50140625,-0.00046332301752780025
0.50146875,-0.00046637773157587326
0.50153125,-0.0004692846041526866
0.5015937500000001,-0.0004720361437439702
0.5016562499999999,-0.00047543725114021496
0.50171875,-0.00047778426492200987
0.5017812500000001,-0.0004798866652073186
0.5018437499999999,-0.0004817476057962511
0.50190625,-0.0004833364595894507
0.5019687500000001,-0.0004846481287058557
0.5020312499999999,-0.0004856890065855213
0.50209375,-0.00048644846580928047
0.5021562500000001,-0.00048691455164059927
0.5022187499999999,-0.00048702661407051817
0.50228125,-0.00048687550309373107
0.5023437500000001,-0.0004864286865925993
0.5024062499999999,-0.00048568023517048253
0.50246875,-0.00048460429123181603
0.50253125,-0.0004832965182859361
0.50259375,-0.0004816835892817728
0.50265625,-0.0004798150074393215
0.50271875,-0.0004777014328268825
0.50278125,-0.0004753456518900856
0.50284375,-0.00047190894902031377
0.50290625,-0.0004691626968465132
0.50296875,-0.0004662326045754006
0.50303125,-0.0004631684298527297
0.50309375,-0.0004599684778349572
0.50315625,-0.0004566623203256723
0.50321875,-0.0004532955773780059
0.50328125,-0.0004498836330250819
0.50334375,-0.00044642350034651557
0.50340625,-0.0004429817623294238
0.5034687499999999,-0.0004396001530553237
0.50353125,-0.0004362580818028372
0.5035937500000001,-0.0004329919299710383
0.5036562499999999,-0.00042983721952213894
0.50371875,-0.0004268121900808941
0.5037812500000001,-0.0004239559895660022
0.5038437499999999,-0.0004212761715174096
0.50390625,-0.0004187991009002301
0.5039687500000001,-0.00041654185880216077
0.5040312499999999,-0.00041452508624681417
0.50409375,-0.0004127466916986344
0.5041562500000001,-0.00041124895030009156
0.5042187499999999,-0.00041002337532730637
0.50428125,-0.0004090859150140541
0.5043437500000001,-0.0004084514654696253
0.50440625,-0.0004081285910710053
0.50446875,-0.0004080789220989728
0.50453125,-0.0004083384158000414
0.50459375,-0.0004089073897890483
0.50465625,-0.00040978346097496343
0.50471875,-0.0004109226627513063
0.50478125,-0.00041235178346407664
0.50484375,-0.00041406566086188423
0.50490625,-0.0004160087981549959
0.50496875,-0.0004182197669888865
0.50503125,-0.00042063336690420505
0.50509375,-0.00042325570617869623
0.50515625,-0.0004260711272209561
0.50521875,-0.00042904556056741483
0.50528125,-0.000432147922877657
0.50534375,-0.0004353671214900323
0.5054062500000001,-0.00043868004629407653
0.50546875,-0.00044205666122543175
0.50553125,-0.00044546765853764603
0.5055937500000001,-0.0004488795738392115
0.5056562499999999,-0.00045228565896920925
0.50571875,-0.0004556495286683615
0.5057812500000001,-0.00045893879619113287
0.5058437499999999,-0.00046212252031196943
0.50590625,-0.0004651950200825483
0.5059687500000001,-0.0004681364065981797
0.5060312499999999,-0.0004708878162850705
0.50609375,-0.0004743473452188396
0.5061562500000001,-0.00047670831447380047
0.5062187499999999,-0.0004788314842000818
0.50628125,-0.0004807240409021307
0.5063437500000001,-0.00048235485630940267
0.50640625,-0.00048370750801013385
0.50646875,-0.00048478276210206506
0.50653125,-0.0004855768786221626
0.50659375,-0.00048605156155420715
0.50665625,-0.00048623227346450415
0.50671875,-0.00048611363873610203
0.50678125,-0.0004856996089299681
0.50684375,-0.00048497045633222324
0.50690625,-0.0004839535809765261
0.50696875,-0.0004826621491409999
0.50703125,-0.00048108830233895006
0.50709375,-0.0004792517635315019
0.50715625,-0.0004771648980785581
0.50721875,-0.000474853228059513
0.50728125,-0.00047141208391254796
0.50734375,-0.00046869480314620793
0.5074062500000001,-0.0004657906159205097
0.50746875,-0.0004627472403980343
0.50753125,-0.00045956981925609347
0.5075937500000001,-0.000456290697859206
0.5076562499999999,-0.0004529286105589142
0.50771875,-0.0004495299319433668
0.5077812500000001,-0.0004460667075675481
0.5078437499999999,-0.0004426292168812074
0.50790625,-0.0004392294268994734
0.5079687500000001,-0.0004358936074355113
0.5080312499999999,-0.0004326272429543976
0.50809375,-0.00042947195165977947
0.5081562500000001,-0.0004264319037395742
0.5082187499999999,-0.00042354755844672964
0.50828125,-0.0004208615996244003
0.5083437500000001,-0.00041835616639604445
0.50840625,-0.000416079864283353
0.50846875,-0.00041404370261970136
0.50853125,-0.00041224443454501714
0.50859375,-0.0004106974068481817
0.50865625,-0.00040944439862179716
0.50871875,-0.00040848793961806296
0.50878125,-0.00040780693296084414
0.50884375,-0.00040744447668755734
0.50890625,-0.00040734299548425557
0.50896875,-0.0004075747607421021
0.50903125,-0.0004080943522528635
0.50909375,-0.000408904124100426
0.50915625,-0.00041003060242675304
0.50921875,-0.0004114344513085483
0.50928125,-0.00041306783315978035
0.50934375,-0.00041499604123312883
0.5094062500000001,-0.0004171603859014078
0.50946875,-0.00041952972975049796
0.50953125,-0.0004220818324426334
0.5095937500000001,-0.0004248576212306926
0.5096562499999999,-0.00042779576391852037
0.50971875,-0.0004308531967482099
0.5097812500000001,-0.00043403545598480475
0.5098437499999999,-0.00043727091577183685
0.50990625,-0.0004406475617207417
0.5099687500000001,-0.000444038912161826
0.5100312499999999,-0.000447381804559277
0.51009375,-0.00045073646120608046
0.5101562500000001,-0.0004540517995015869
0.5102187499999999,-0.0004573363433535982
0.51028125,-0.0004605132772019793
0.5103437500000001,-0.00046354976079951427
0.51040625,-0.00046644264356809906
0.51046875,-0.00046917221260395214
0.51053125,-0.0004726332947392331
0.51059375,-0.00047496130745694476
0.51065625,-0.0004770810817908422
0.51071875,-0.0004789736579236814
0.51078125,-0.0004806157601406069
0.51084375,-0.0004819504000133368
0.51090625,-0.0004830562252079451
0.51096875,-0.0004838296838842737
0.51103125,-0.0004843204606817808
0.51109375,-0.00048450142692568754
0.51115625,-0.0004843673289001704
0.51121875,-0.0004839327112063363
0.51128125,-0.0004832633750652682
0.51134375,-0.0004822290741121338
0.5114062500000001,-0.00048094811133952975
0.51146875,-0.00047938579553091776
0.51153125,-0.0004775555922511554
0.5115937500000001,-0.0004754598572165869
0.5116562499999999,-0.00047313520704309053
0.51171875,-0.0004697475282325614
0.5117812500000001,-0.0004670352572397479
0.5118437499999999,-0.00046413296090905276
0.51190625,-0.00046107024947626
0.5119687500000001,-0.0004578834574163193
0.5120312499999999,-0.0004546101513235659
0.51209375,-0.0004512464317978915
0.5121562500000001,-0.0004478233485657873
0.51221875,-0.00044439892345683046
0.51228125,-0.0004409789447758772
0.5123437500000001,-0.0004375555348019311
0.51240625,-0.0004341734098633615
0.51246875,-0.00043090953771068863
0.51253125,-0.00042772744648283956
0.51259375,-0.00042469579695192383
0.51265625,-0.00042180764508389923
0.51271875,-0.00041909994876787593
0.51278125,-0.0004165950760343373
0.51284375,-0.0004143021031442623
0.51290625,-0.0004122092173044073
0.51296875,-0.00041040785348753217
0.51303125,-0.00040886766333129987
0.51309375,-0.0004075927319792394
0.51315625,-0.0004066062836824147
0.5132187500000001,-0.00040592201260769567
0.51328125,-0.0004055297914224848
0.51334375,-0.00040544586502880287
0.5134062500000001,-0.0004056523096548359
0.5134687499999999,-0.00040617109189081124
0.51353125,-0.00040697661792946094
0.5135937500000001,-0.00040808771718550685
0.5136562499999999,-0.0004094664691192129
0.51371875,-0.00041110560843170274
0.5137812500000001,-0.0004130150306109748
0.5138437499999999,-0.00041519207876135333
0.51390625,-0.0004175766460001312
0.5139687500000001,-0.00042014809280851995
0.5140312499999999,-0.0004229163929053009
0.51409375,-0.00042586506802308466
0.5141562500000001,-0.00042894123398662387
0.51421875,-0.00043213294550076276
0.51428125,-0.00043541629052731845
0.5143437500000001,-0.00043878205762482025
0.51440625,-0.00044218820418295834
0.51446875,-0.00044558713956383
0.51453125,-0.0004489842115665832
0.51459375,-0.0004523504198127859
0.51465625,-0.0004556497394889447
0.51471875,-0.00045884995596734424
0.51478125,-0.00046190487281372317
0.51484375,-0.00046485503440357734
0.51490625,-0.00046763615467398933
0.51496875,-0.0004711172002835051
0.51503125,-0.0004734920389029007
0.51509375,-0.00047566519195632595
0.51515625,-0.0004775840652676
0.5152187500000001,-0.0004792306257055401
0.51528125,-0.0004806157718885151
0.51534375,-0.00048172359042497614
0.5154062500000001,-0.0004825328985095523
0.51546875,-0.00048306238394510426
0.51553125,-0.00048329152409992693
0.5155937500000001,-0.00048319779702554744
0.5156562499999999,-0.00048280668829173146
0.51571875,-0.00048210948594579195
0.5157812500000001,-0.0004811484663063692
0.5158437499999999,-0.0004798784407385459
0.51590625,-0.0004783174939272661
0.5159687500000001,-0.0004765360987403211
0.5160312499999999,-0.00047445517041583285
0.51609375,-0.00047213993708566937
0.5161562500000001,-0.000468753148666505
0.51621875,-0.0004660421463361236
0.51628125,-0.0004631414687607943
0.5163437500000001,-0.00046008786472160473
0.51640625,-0.00045693588135767294
0.51646875,-0.0004536374239422561
0.51653125,-0.000450270585289278
0.51659375,-0.00044684763887242046
0.51665625,-0.00044339933937209697
0.51671875,-0.0004399444731068569
0.51678125,-0.00043652378837133465
0.51684375,-0.0004331526075673081
0.51690625,-0.00042984877028527657
0.51696875,-0.00042664426933093635
0.51703125,-0.00042359798200908294
0.51709375,-0.00042067356522021426
0.51715625,-0.0004179325062112632
0.5172187500000001,-0.0004153904734228442
0.51728125,-0.0004130620369080379
0.51734375,-0.0004109481616350885
0.5174062500000001,-0.00040910028833142376
0.51746875,-0.0004075326816990882
0.51753125,-0.00040622599172007723
0.5175937500000001,-0.0004051817159326926
0.5176562499999999,-0.0004044475886937765
0.51771875,-0.00040402915355086666
0.5177812500000001,-0.00040390377473926986
0.5178437499999999,-0.00040408503896743886
0.51790625,-0.00040455977640760366
0.5179687500000001,-0.0004053124271645725
0.5180312499999999,-0.00040638593960523606
0.51809375,-0.00040772151758941555
0.5181562500000001,-0.00040937311088939943
0.51821875,-0.00041122765397062777
0.51828125,-0.0004133254531190206
0.5183437500000001,-0.0004157029585778321
0.51840625,-0.00041828639764458775
0.51846875,-0.0004210118982136135
0.51853125,-0.0004239167189663967
0.51859375,-0.00042698614729574924
0.51865625,-0.00043015822620978694
0.51871875,-0.000433439243140904
0.51878125,-0.00043679065548937746
0.51884375,-0.0004401767339509144
0.51890625,-0.00044359572293589666
0.51896875,-0.00044696378543501725
0.51903125,-0.0004503580073292601
0.51909375,-0.00045364342335610375
0.51915625,-0.0004567976503179194
0.5192187500000001,-0.0004599206750683926
0.51928125,-0.00046289708095639814
0.51934375,-0.00046567940434794064
0.5194062500000001,-0.0004691876124363614
0.51946875,-0.0004715942625396763
0.51953125,-0.000473781424180586
0.5195937500000001,-0.0004757583427911771
0.5196562499999999,-0.00047740394115872165
0.51971875,-0.00047883177974972213
0.5197812500000001,-0.000479989664178615
0.5198437499999999,-0.00048084469906820027
0.51990625,-0.00048137485121135803
0.5199687500000001,-0.0004816042408576082
0.52003125,-0.000481638100030074
0.52009375,-0.0004812800607823797
0.5201562500000001,-0.0004805864487698319
0.52021875,-0.0004797060200542047
0.52028125,-0.00047850106307092966
0.5203437500000001,-0.00047699816125404415
0.52040625,-0.0004752186613388165
0.52046875,-0.00047322987941636474
0.52053125,-0.000470987814980256
0.52059375,-0.00046761597320343906
0.52065625,-0.0004649711934226475
0.52071875,-0.000462108017940846
0.52078125,-0.00045910220965121595
0.52084375,-0.000455992938288928
0.52090625,-0.000452757695460243
0.52096875,-0.0004494395672003937
0.5210312500000001,-0.00044605559017984325
0.52109375,-0.0004426776913541708
0.52115625,-0.00043924714406329973
0.5212187500000001,-0.0004358458150271888
0.52128125,-0.0004325136046814809
0.52134375,-0.00042924087162532487
0.5214062500000001,-0.0004261187602558614
0.52146875,-0.0004230782267236055
0.52153125,-0.00042018858580172846
0.5215937500000001,-0.00041748654660081486
0.5216562499999999,-0.0004149971965432264
0.52171875,-0.0004126840667425663
0.5217812500000001,-0.0004106004928230572
0.5218437499999999,-0.000408767491859946
0.52190625,-0.0004072247228869563
0.5219687500000001,-0.0004059654520422451
0.52203125,-0.00040495446200974894
0.52209375,-0.0004042427654556563
0.5221562500000001,-0.000403869030559903
0.52221875,-0.00040375394641761764
0.52228125,-0.00040395308881475966
0.5223437500000001,-0.00040445113754457307
0.52240625,-0.00040525164728599794
0.52246875,-0.0004063669723039509
0.52253125,-0.00040772230667553144
0.52259375,-0.00040938081066940746
0.52265625,-0.0004113053796895999
0.52271875,-0.0004134435152494953
0.52278125,-0.0004158330611147565
0.52284375,-0.00041844201371329937
0.52290625,-0.00042122730425042665
0.52296875,-0.00042417555030174747
0.5230312500000001,-0.0004272957108280018
0.52309375,-0.0004305111993689603
0.52315625,-0.00043382773258521246
0.5232187500000001,-0.000437224583300172
0.52328125,-0.00044065573091667254
0.52334375,-0.00044411891647130886
0.5234062500000001,-0.00044757845934578766
0.5234687499999999,-0.00045100195329511594
0.52353125,-0.0004543300264036043
0.5235937500000001,-0.00045760189267970985
0.5236562499999999,-0.00046077224854029764
0.52371875,-0.0004637749785908474
0.5237812500000001,-0.0004666155059241117
0.5238437499999999,-0.00046930495266056527
0.52390625,-0.0004726604040393434
0.5239687500000001,-0.00047491301923069384
0.52403125,-0.0004769199704478533
0.52409375,-0.000478663344555319
0.5241562500000001,-0.00048016331270436807
0.52421875,-0.00048136628004225024
0.52428125,-0.0004822925412361623
0.5243437500000001,-0.0004829282535113999
0.52440625,-0.0004832468710727067
0.52446875,-0.00048327014894902764
0.52453125,-0.00048298543000033223
0.52459375,-0.0004824013075870326
0.52465625,-0.00048152406162979555
0.52471875,-0.0004803557417868698
0.52478125,-0.0004789310238400568
0.52484375,-0.0004772172828084176
0.52490625,-0.00047524556024697295
0.52496875,-0.0004730494639734184
0.5250312500000001,-0.0004697407102138354
0.52509375,-0.000467118262060702
0.52515625,-0.00046432980678838554
0.5252187500000001,-0.0004613705063075402
0.52528125,-0.0004582798381773251
0.52534375,-0.00045506140979482274
0.5254062500000001,-0.00045177656662689913
0.52546875,-0.00044843375422331383
0.52553125,-0.000445049377933715
0.5255937500000001,-0.00044165494747606254
0.5256562499999999,-0.00043828433703350933
0.52571875,-0.00043496908818638214
0.5257812500000001,-0.00043172932128235364
0.5258437499999999,-0.00042857806274192167
0.52590625,-0.0004255616401251938
0.5259687500000001,-0.0004227038977827474
0.52603125,-0.0004199943590798977
0.52609375,-0.00041747748940858254
0.5261562500000001,-0.0004151842819801743
0.52621875,-0.00041311344747037293
0.52628125,-0.0004113172377709362
0.5263437500000001,-0.00040974194427725874
0.52640625,-0.0004084526211586975
0.52646875,-0.00040745785427022396
0.52653125,-0.0004067447246702688
0.52659375,-0.0004063597689693277
0.52665625,-0.0004062508648176588
0.52671875,-0.00040644056691238606
0.52678125,-0.00040695972664420155
0.52684375,-0.000407759218982659
0.52690625,-0.0004088437777960696
0.52696875,-0.00041022052787896557
0.5270312500000001,-0.00041187367359964144
0.52709375,-0.00041378840490532975
0.52715625,-0.0004159542138830463
0.5272187500000001,-0.0004183667768710986
0.52728125,-0.000420969185014608
0.52734375,-0.0004237571593338485
0.5274062500000001,-0.00042673108660201686
0.52746875,-0.00042984475769966557
0.52753125,-0.00043309797186075194
0.5275937500000001,-0.00043644324899094755
0.5276562499999999,-0.0004398433043576455
0.52771875,-0.0004433221203122284
0.5277812500000001,-0.0004468284701845404
0.52784375,-0.0004502978084589826
0.52790625,-0.00045374845481693793
0.5279687500000001,-0.00045716483130631147
0.52803125,-0.0004604820744173732
0.52809375,-0.0004636810724418794
0.5281562500000001,-0.0004667409066836936
0.52821875,-0.0004696521742884041
0.52828125,-0.000472394435024337
0.5283437500000001,-0.0004758245292157959
0.52840625,-0.0004781495390649426
0.52846875,-0.00048020918555038983
0.52853125,-0.00048203532036808494
0.52859375,-0.0004836175067338411
0.52865625,-0.0004849034894086057
0.52871875,-0.00048589141798754953
0.52878125,-0.0004865607897903135
0.5288437500000001,-0.00048696852207491537
0.52890625,-0.00048709245477018825
0.52896875,-0.00048691702822611926
0.5290312500000001,-0.0004864183944157108
0.52909375,-0.0004856145287416569
0.52915625,-0.00048455161501145816
0.5292187500000001,-0.00048320091043799196
0.52928125,-0.0004816012573779782
0.52934375,-0.00047973680105040106
0.5294062500000001,-0.0004776422681222747
0.52946875,-0.00047441735383585426
0.52953125,-0.0004718486365729718
0.5295937500000001,-0.0004691238197158734
0.5296562499999999,-0.00046629550535022546
0.52971875,-0.0004633625731213231
0.5297812500000001,-0.0004602060429916982
0.52984375,-0.0004570081748417401
0.52990625,-0.0004537384440004705
0.5299687500000001,-0.0004504553121849261
0.53003125,-0.0004471820668459567
0.53009375,-0.0004438772067048985
0.5301562500000001,-0.000440654286908454
0.53021875,-0.00043753600375451285
0.53028125,-0.0004344563358710113
0.5303437500000001,-0.000431518235088052
0.53040625,-0.00042870735403176263
0.53046875,-0.00042607950075171375
0.53053125,-0.0004236210200160295
0.53059375,-0.0004214096842883458
0.53065625,-0.00041944438220639646
0.53071875,-0.00041767548000878896
0.53078125,-0.0004161563033900917
0.5308437500000001,-0.00041491115149268343
0.53090625,-0.00041403794660210824
0.53096875,-0.0004133704996527876
0.5310312500000001,-0.0004130304050171951
0.53109375,-0.00041295688767442607
0.53115625,-0.00041322357512417474
0.5312187500000001,-0.00041378769306626983
0.53128125,-0.00041462387957430513
0.53134375,-0.00041579216990940415
0.5314062500000001,-0.00041721445951595215
0.53146875,-0.00041893192002942503
0.53153125,-0.00042090184658161167
0.5315937500000001,-0.00042310283390431525
0.5316562499999999,-0.00042556998946120805
0.53171875,-0.0004282388687810862
0.5317812500000001,-0.0004311018003807926
0.53184375,-0.0004341310525058373
0.53190625,-0.00043732527405954125
0.5319687500000001,-0.0004406189997277765
0.53203125,-0.00044402224494458076
0.53209375,-0.00044750303280965964
0.5321562500000001,-0.0004510477871044749
0.53221875,-0.0004546194086972599
0.53228125,-0.0004581651660824637
0.5323437500000001,-0.0004616903570113795
0.53240625,-0.0004651684957476532
0.53246875,-0.0004685445280277478
0.53253125,-0.00047182458327310606
0.53259375,-0.00047498418814018173
0.53265625,-0.00047798853212513426
0.53271875,-0.00048080255521051884
0.53278125,-0.00048430022340953394
0.5328437500000001,-0.0004866756565634067
0.53290625,-0.0004888506268796999
0.53296875,-0.0004907594613744459
0.5330312500000001,-0.0004924015798953019
0.53309375,-0.0004937744420734358
0.53315625,-0.0004948526459357394
0.5332187500000001,-0.0004956474649720488
0.53328125,-0.0004961407940370366
0.53334375,-0.0004963132257670977
0.5334062500000001,-0.0004962102669471558
0.5334687499999999,-0.0004957955694478433
0.53353125,-0.0004950838449867268
0.5335937500000001,-0.0004940966689562787
0.5336562499999999,-0.0004928358340342553
0.53371875,-0.0004912785609111348
0.5337812500000001,-0.000489487586028875
0.53384375,-0.00048742824813829966
0.53390625,-0.0004851790356011909
0.5339687500000001,-0.00048184065290506756
0.53403125,-0.00047920617318075037
0.53409375,-0.0004763945106133413
0.5341562500000001,-0.00047343067945568307
0.53421875,-0.0004703879772374464
0.53428125,-0.00046724428407830115
0.5343437500000001,-0.00046403206916371953
0.53440625,-0.0004607967287704254
0.53446875,-0.0004575390935878318
0.53453125,-0.00045429416292156605
0.53459375,-0.00045110389954958197
0.53465625,-0.0004479839192387397
0.53471875,-0.00044495275808698054
0.53478125,-0.0004420705138925146
0.5348437500000001,-0.0004393068324470978
0.53490625,-0.00043671717326321247
0.53496875,-0.0004343255055841988
0.5350312500000001,-0.00043213132176228575
0.53509375,-0.00043016245975582845
0.53515625,-0.000428442548892391
0.5352187500000001,-0.00042700149425160816
0.53528125,-0.0004258183456346404
0.53534375,-0.00042492184185799475
0.5354062500000001,-0.0004243124171557783
0.53546875,-0.0004240101401208479
0.53553125,-0.0004240149537007576
0.5355937500000001,-0.00042431703101361573
0.53565625,-0.0004249143125142907
0.53571875,-0.0004258286390841082
0.5357812500000001,-0.00042702125606133845
0.53584375,-0.0004285092972347859
0.53590625,-0.0004302697683802037
0.5359687500000001,-0.00043231139282884357
0.53603125,-0.0004345891098178206
0.53609375,-0.0004370953483782136
0.5361562500000001,-0.00043983965877385234
0.53621875,-0.0004427806544287649
0.53628125,-0.00044587232672134436
0.5363437500000001,-0.000449114794687705
0.53640625,-0.00045251642778304513
0.53646875,-0.0004560152771456716
0.53653125,-0.00045959011503637903
0.53659375,-0.00046319815508397144
0.5366562500000001,-0.0004668352989437574
0.53671875,-0.0004705170303868078
0.53678125,-0.0004741360172377529
0.5368437500000001,-0.0004777051848825209
0.53690625,-0.0004811860748031582
0.53696875,-0.0004845744661134965
0.5370312500000001,-0.0004878431153517715
0.53709375,-0.000490961392657141
0.53715625,-0.0004938811388431608
0.5372187500000001,-0.0004974913728989783
0.53728125,-0.0005000072713398362
0.53734375,-0.0005022969825299872
0.5374062500000001,-0.0005043298987812694
0.53746875,-0.0005061173756592541
0.53753125,-0.0005075894762220368
0.5375937500000001,-0.0005087994888886005
0.53765625,-0.0005097300978954
0.53771875,-0.0005103351303429593
0.5377812500000001,-0.0005106621800029798
0.53784375,-0.0005106786509945505
0.53790625,-0.00051041735138313
0.5379687500000001,-0.0005098255220435111
0.53803125,-0.000508951575455524
0.53809375,-0.0005078169175580238
0.5381562500000001,-0.0005063648889098438
0.53821875,-0.0005046585562367423
0.53828125,-0.0005028139984444291
0.5383437500000001,-0.0005007106989776133
0.53840625,-0.0004974717758038302
0.53846875,-0.0004949278098369952
0.53853125,-0.0004922253526154496
0.53859375,-0.0004893516398340736
0.5386562500000001,-0.0004864352962996657
0.53871875,-0.00048340161734591186
0.53878125,-0.0004803264345961053
0.5388437500000001,-0.00047716859010864254
0.53890625,-0.0004740509237389015
0.53896875,-0.0004709245126690645
0.5390312500000001,-0.00046780360415565186
0.53909375,-0.0004647884591296447
0.53915625,-0.0004618490406630149
0.5392187500000001,-0.000458996185453045
0.53928125,-0.0004563946471895508
0.53934375,-0.0004538621092212425
0.5394062500000001,-0.0004515817324043797
0.53946875,-0.0004494854504839274
0.53953125,-0.00044756106388745
0.5395937500000001,-0.00044591349915006073
0.53965625,-0.0004445240495996039
0.53971875,-0.00044344211804527023
0.5397812500000001,-0.0004425929373228915
0.53984375,-0.00044207007532301446
0.53990625,-0.0004418655344508582
0.5399687500000001,-0.00044195069185981595
0.54003125,-0.00044227144877936886
0.54009375,-0.0004428578771201591
0.5401562500000001,-0.0004438902288262936
0.54021875,-0.00044516396673922876
0.54028125,-0.00044668161367841797
0.5403437500000001,-0.0004485135606615842
0.54040625,-0.0004506126183393411
0.54046875,-0.0004529916471880252
0.54053125,-0.00045557968406227667
0.54059375,-0.0004583579649714564
0.5406562500000001,-0.0004613414041837738
0.54071875,-0.00046447998256775314
0.54078125,-0.00046785865444617936
0.5408437500000001,-0.00047130789936633555
0.54090625,-0.0004748664234236477
0.54096875,-0.0004785012636381314
0.5410312500000001,-0.0004822098704514166
0.54109375,-0.00048590293145417407
0.54115625,-0.0004896338219176344
0.5412187500000001,-0.0004933307580250457
0.54128125,-0.0004969865826914
0.54134375,-0.0005005815485522869
0.5414062500000001,-0.0005040494696356979
0.54146875,-0.0005074048224127381
0.54153125,-0.0005106024480606153
0.5415937500000001,-0.0005136036772361852
0.54165625,-0.0005172960615844879
0.54171875,-0.0005199032456005004
0.5417812500000001,-0.0005222845044999258
0.54184375,-0.0005244358947933125
0.54190625,-0.0005262677119091397
0.5419687500000001,-0.0005278833754741585
0.54203125,-0.0005291664239665816
0.54209375,-0.0005301898929009063
0.5421562500000001,-0.0005309055338312552
0.54221875,-0.0005313285120890632
0.54228125,-0.0005314491962006562
0.5423437500000001,-0.0005312553929924246
0.54240625,-0.0005307854662124079
0.54246875,-0.0005300120846981615
0.54253125,-0.0005289465108975488
0.54259375,-0.0005276347848104934
0.5426562500000001,-0.0005260554856418853
0.54271875,-0.0005242316673744474
0.54278125,-0.0005221863523811043
0.5428437500000001,-0.0005190776242687198
0.54290625,-0.0005166686377910332
0.54296875,-0.0005140420022480205
0.5430312500000001,-0.0005112963420808511
0.54309375,-0.0005084476869239088
0.54315625,-0.0005054891921832533
0.5432187500000001,-0.0005024869454575143
0.54328125,-0.0004994337748549446
0.54334375,-0.0004963600160175774
0.5434062500000001,-0.0004933103567866526
0.54346875,-0.0004902796263399761
0.54353125,-0.0004873299185045865
0.5435937500000001,-0.0004844759876980048
0.54365625,-0.0004817524209349
0.54371875,-0.0004791489315199432
0.5437812500000001,-0.0004767152227133503
0.54384375,-0.00047447097491287726
0.54390625,-0.0004724439043770623
0.5439687500000001,-0.0004706196504487836
0.54403125,-0.0004690712676533315
0.54409375,-0.0004677437663639372
0.5441562500000001,-0.0004667001816087285
0.54421875,-0.0004659492230567053
0.54428125,-0.000465493897089414
0.5443437500000001,-0.00046531567033118726
0.54440625,-0.00046547000914373693
0.5444687500000001,-0.00046590483683184303
0.54453125,-0.0004666560780341167
0.54459375,-0.00046770376317575857
0.5446562500000001,-0.00046904236505532215
0.54471875,-0.0004706830094937664
0.54478125,-0.0004725860943529392
0.5448437500000001,-0.00047475284547646157
0.54490625,-0.0004772196392491268
0.54496875,-0.00047987679286289053
0.5450312500000001,-0.0004827589099257318
0.54509375,-0.00048585779772902793
0.54515625,-0.0004891192184158788
0.5452187500000001,-0.000492542240364463
0.54528125,-0.0004961229454388538
0.54534375,-0.0004997896324593354
0.5454062500000001,-0.0005035418556009197
0.5454687500000001,-0.0005073519303661345
0.54553125,-0.000511204288391881
0.5455937500000001,-0.0005150671004552354
0.54565625,-0.0005188996044406258
0.54571875,-0.0005226575944735357
0.5457812500000001,-0.0005263483999211616
0.54584375,-0.0005299547882967048
0.54590625,-0.0005334470260340562
0.5459687500000001,-0.0005367856958902739
0.54603125,-0.0005399358240388563
0.54609375,-0.0005437597984417619
0.5461562500000001,-0.0005465382004160302
0.54621875,-0.0005490749983977361
0.54628125,-0.0005512969206002416
0.5463437500000001,-0.0005533233354801381
0.54640625,-0.0005550888907312201
0.5464687500000001,-0.0005565473655704811
0.54653125,-0.0005576957332536214
0.54659375,-0.0005585638518146308
0.5466562500000001,-0.0005591571686179297
0.54671875,-0.0005593995775989291
0.54678125,-0.0005593357183631131
0.5468437500000001,-0.0005590497054482613
0.54690625,-0.0005584383997091491
0.54696875,-0.0005575267880744139
0.5470312500000001,-0.0005563480106726415
0.54709375,-0.0005549128359707833
0.54715625,-0.0005532624097391581
0.5472187500000001,-0.0005513513307545959
0.54728125,-0.0005483397770818729
0.54734375,-0.0005460751235847952
0.5474062500000001,-0.0005436129599208639
0.5474687500000001,-0.000541005687261148
0.54753125,-0.0005382713500953415
0.5475937500000001,-0.0005354710144861094
0.54765625,-0.0005325824605035001
0.54771875,-0.0005296751432419186
0.5477812500000001,-0.0005266980884890762
0.54784375,-0.0005237470368421523
0.54790625,-0.0005208733445867392
0.5479687500000001,-0.0005180826142530959
0.54803125,-0.0005152792029215342
0.54809375,-0.0005126513866601651
0.5481562500000001,-0.000510169604044014
0.54821875,-0.0005078570110998853
0.54828125,-0.000505698408749658
0.5483437500000001,-0.0005037644582228384
0.54840625,-0.0005020245674984269
0.5484687500000001,-0.0005005748029954377
0.54853125,-0.0004993398521484227
0.54859375,-0.0004984239527249246
0.5486562500000001,-0.0004977226284813424
0.54871875,-0.0004973245235898593
0.54878125,-0.0004972465724525088
0.5488437500000001,-0.0004975136428885807
0.54890625,-0.0004980279732670345
0.54896875,-0.0004988655180748341
0.5490312500000001,-0.0004999802835080475
0.54909375,-0.0005014099755229762
0.54915625,-0.0005030890007548389
0.5492187500000001,-0.0005050404926904006
0.54928125,-0.0005073556031140042
0.54934375,-0.0005098374208464401
0.5494062500000001,-0.0005125728449902334
0.5494687500000001,-0.000515548775491495
0.54953125,-0.0005187675564353039
0.5495937500000001,-0.0005221333593007083
0.54965625,-0.000525619668339028
0.54971875,-0.0005292102707420698
0.5497812500000001,-0.000532921704786582
0.54984375,-0.0005368012895856922
0.54990625,-0.0005406760007993228
0.5499687500000001,-0.0005446123677355641
0.55003125,-0.0005485006357502376
0.55009375,-0.0005524167587843964
0.5501562500000001,-0.0005562707630560326
0.55021875,-0.0005600829430615351
0.55028125,-0.0005638013454378754
0.5503437500000001,-0.0005673590277280594
0.55040625,-0.0005707543280898675
0.5504687500000001,-0.0005740318878264816
0.55053125,-0.0005779623300140868
0.55059375,-0.0005808254530659251
0.5506562500000001,-0.0005834427409747711
0.55071875,-0.0005858271378964275
0.55078125,-0.0005879814109497894
0.5508437500000001,-0.0005898290125961048
0.55090625,-0.0005913863514755979
0.55096875,-0.0005926546641052688
0.5510312500000001,-0.0005936340045175903
0.55109375,-0.0005943338041433655
0.55115625,-0.0005947919737227803
0.5512187500000001,-0.0005948734052022286
0.5512812500000001,-0.0005946255305017689
0.55134375,-0.0005941112957326133
0.5514062500000001,-0.0005933641169930115
0.5514687500000001,-0.0005923320218265138
0.55153125,-0.0005909982407298342
0.5515937500000001,-0.0005894649111614914
0.55165625,-0.0005876923401828271
0.55171875,-0.0005847811381463064
0.5517812500000001,-0.0005826197414421017
0.55184375,-0.0005802956048157545
0.55190625,-0.0005778426157828434
0.5519687500000001,-0.0005752491180272892
0.55203125,-0.0005725050446539065
0.55209375,-0.000569748864539886
0.5521562500000001,-0.0005668822088432807
0.55221875,-0.0005640659351171043
0.5522812500000001,-0.0005612739670494762
0.5523437500000001,-0.0005584586508370348
0.55240625,-0.000555742285210617
0.5524687500000001,-0.0005530959810360198
0.55253125,-0.0005505479733320107
0.55259375,-0.0005481992494708182
0.5526562500000001,-0.0005459957424815559
0.55271875,-0.0005439146070485845
0.55278125,-0.0005420777398193466
0.5528437500000001,-0.000540473875818695
0.55290625,-0.0005390685752128116
0.55296875,-0.0005379600460820311
0.5530312500000001,-0.0005371175236931064
0.55309375,-0.0005365406502673142
0.55315625,-0.0005362457773055995
0.5532187500000001,-0.0005362595966399153
0.5532812500000001,-0.0005365837616632813
0.55334375,-0.0005372158866275983
0.5534062500000001,-0.0005381397620510819
0.55346875,-0.000539378310732086
0.55353125,-0.0005408887083684644
0.5535937500000001,-0.0005426876709656581
0.55365625,-0.0005447813492449605
0.55371875,-0.0005471309348036579
0.5537812500000001,-0.0005497528864885914
0.55384375,-0.0005526204916995597
0.55390625,-0.0005557151534756333
0.5539687500000001,-0.0005589903198698204
0.55403125,-0.0005624329720655824
0.55409375,-0.0005660568785895437
0.5541562500000001,-0.0005698076306507316
0.55421875,-0.000573701872608523
0.5542812500000001,-0.0005776733069673412
0.5543437500000001,-0.0005816851792395383
0.55440625,-0.0005857439027353861
0.5544687500000001,-0.0005898170928704538
0.55453125,-0.000593845323265868
0.55459375,-0.0005978546124624784
0.5546562500000001,-0.0006017786862567431
0.55471875,-0.0006056270906374672
0.55478125,-0.00060932723188728
0.5548437500000001,-0.0006128910615136873
0.55490625,-0.000616294298455583
0.55496875,-0.0006203789824321959
0.5550312500000001,-0.0006233830709855837
0.55509375,-0.000626141471958136
0.55515625,-0.0006286762603326945
0.5552187500000001,-0.0006309606523144384
0.5552812500000001,-0.0006329486973264409
0.55534375,-0.0006346272367686312
0.5554062500000001,-0.0006360472492571434
0.5554687500000001,-0.0006371723264980422
0.55553125,-0.0006380129947173019
0.5555937500000001,-0.0006385322403450466
0.55565625,-0.0006387126676568877
0.55571875,-0.0006386391349099962
0.5557812500000001,-0.000638280402779523
0.55584375,-0.000637640157445496
0.55590625,-0.0006367187037091826
0.5559687500000001,-0.0006355353028462407
0.55603125,-0.000634099761598006
0.55609375,-0.0006323987092499428
0.5561562500000001,-0.0006296304098927508
0.55621875,-0.0006275979506779605
0.5562812500000001,-0.000625377317146375
0.5563437500000001,-0.0006230092906170243
0.55640625,-0.0006204641262359811
0.5564687500000001,-0.0006178347338075402
0.55653125,-0.0006151770856381855
0.55659375,-0.0006124733674284649
0.5566562500000001,-0.0006097025141598642
0.55671875,-0.0006069647667532596
0.55678125,-0.0006042679667662906
0.5568437500000001,-0.0006016030425808894
0.55690625,-0.0005990140220253071
0.55696875,-0.0005965520973654492
0.5570312500000001,-0.00059427011520434
0.55709375,-0.0005921637838906119
0.55715625,-0.0005901100065465043
0.5572187500000001,-0.0005883294758925323
0.5572812500000001,-0.000586793168671676
0.55734375,-0.0005854730767540645
0.5574062500000001,-0.0005844089000890951
0.5574687500000001,-0.0005835954649746761
0.55753125,-0.0005830729520093642
0.5575937500000001,-0.0005828514827261044
0.55765625,-0.0005829162486880313
0.55771875,-0.0005832845268548548
0.5577812500000001,-0.0005839686797466798
0.55784375,-0.0005849523574841531
0.55790625,-0.0005862022558502655
0.5579687500000001,-0.0005877887557369232
0.55803125,-0.0005896653581039663
0.55809375,-0.0005917951417126477
0.5581562500000001,-0.0005941609647281132
0.55821875,-0.000596854330991492
0.5582812500000001,-0.0005998110807671903
0.5583437500000001,-0.0006029610310470529
0.55840625,-0.00060626468245005
0.5584687500000001,-0.0006098072931017412
0.55853125,-0.0006134869316685998
0.55859375,-0.000617319954839407
0.5586562500000001,-0.0006212615023935553
0.55871875,-0.0006252570825079906
0.55878125,-0.0006293945011169866
0.5588437500000001,-0.0006335137890822184
0.55890625,-0.0006376183533834401
0.55896875,-0.0006417612443042342
0.5590312500000001,-0.0006458625746732505
0.5590937500000001,-0.0006499051056541583
0.55915625,-0.0006538500152838411
0.5592187500000001,-0.0006575920100181376
0.5592812500000001,-0.0006612312810397314
0.55934375,-0.0006647344018007595
0.5594062500000001,-0.000668969802119751
0.5594687500000001,-0.0006720826242479216
0.55953125,-0.000674911450534027
0.5595937500000001,-0.0006775524439701364
0.55965625,-0.0006799251690923214
0.55971875,-0.0006819964525495714
0.5597812500000001,-0.0006838657314454655
0.55984375,-0.0006853941549132547
0.55990625,-0.0006865712267013213
0.5599687500000001,-0.0006875163806782381
0.56003125,-0.00068818212458302
0.5600937500000001,-0.0006885077678692453
0.5601562500000001,-0.0006885613263764023
0.56021875,-0.0006882728760654044
0.5602812500000001,-0.0006876831410772555
0.5603437500000001,-0.0006869258320505167
0.56040625,-0.0006858865602953346
0.5604687500000001,-0.0006845713518144614
0.56053125,-0.0006830149779527006
0.56059375,-0.0006803700623141465
0.5606562500000001,-0.0006783882115363529
0.56071875,-0.0006762932221121426
0.56078125,-0.0006740089882424152
0.5608437500000001,-0.0006716287837987556
0.56090625,-0.0006691081044754715
0.56096875,-0.0006665301266172152
0.5610312500000001,-0.0006639397290300886
0.5610937500000001,-0.0006612581913700219
0.56115625,-0.0006586277927732725
0.5612187500000001,-0.000656033741984384
0.56128125,-0.0006535110157986496
0.56134375,-0.00065104934403859
0.5614062500000001,-0.0006486354545213457
0.56146875,-0.0006464355898367635
0.56153125,-0.0006443772226024658
0.5615937500000001,-0.0006424893392260322
0.56165625,-0.0006407993943217949
0.56171875,-0.0006393163523270018
0.5617812500000001,-0.0006380966993725923
0.56184375,-0.0006371025632598976
0.56190625,-0.0006364026171071929
0.56196875,-0.0006359758968448037
0.56203125,-0.0006358431946609788
0.5620937500000001,-0.0006359705705926838
0.56215625,-0.0006363441894717825
0.56221875,-0.0006371456499589812
0.5622812500000001,-0.0006382095753021122
0.56234375,-0.000639563574707569
0.56240625,-0.0006412313064400044
0.5624687500000001,-0.0006431565919725185
0.56253125,-0.0006453811688571093
0.56259375,-0.0006478476458501303
0.5626562500000001,-0.000650628972441808
0.5627187499999999,-0.0006536111601673222
0.56278125,-0.0006568262151649129
0.5628437500000001,-0.0006602917592446189
0.5629062499999999,-0.0006638799367956472
0.56296875,-0.0006676297298579964
0.5630312500000001,-0.0006715333387141698
0.56309375,-0.0006755563175754042
0.56315625,-0.0006796916490784954
0.5632187500000001,-0.0006838893819555436
0.56328125,-0.0006881061259825794
0.56334375,-0.0006923138065429157
0.5634062500000001,-0.0006965394118800539
0.56346875,-0.0007007300086497581
0.56353125,-0.0007048305192660087
0.56359375,-0.000708850149910345
0.56365625,-0.0007127324403811697
0.56371875,-0.0007164877054259
0.56378125,-0.0007200691252856606
0.56384375,-0.0007243690691281779
0.56390625,-0.0007275521983169941
0.56396875,-0.0007305156466370366
0.56403125,-0.0007332567759360809
0.5640937500000001,-0.000735712952590506
0.56415625,-0.0007378771227900538
0.56421875,-0.000739802270626394
0.5642812500000001,-0.0007414247653330097
0.5643437499999999,-0.0007427544595472457
0.56440625,-0.0007437979905317027
0.5644687500000001,-0.0007444922513457908
0.5645312499999999,-0.0007449066109872227
0.56459375,-0.0007450449750047994
0.5646562500000001,-0.0007448760917744823
0.5647187499999999,-0.0007444173920286845
0.56478125,-0.0007436751012306342
0.5648437500000001,-0.0007426877876469118
0.5649062499999999,-0.0007414309105487349
0.56496875,-0.0007399667042752578
0.56503125,-0.0007374000691449251
0.56509375,-0.0007354925544362095
0.56515625,-0.0007334465575656729
0.56521875,-0.0007312360510287955
0.56528125,-0.0007288820566364734
0.56534375,-0.0007264599104474384
0.56540625,-0.0007239501757698857
0.56546875,-0.0007213552869018008
0.56553125,-0.0007187543827741893
0.56559375,-0.0007161618501728556
0.56565625,-0.0007135740568373697
0.56571875,-0.0007110781666092858
0.5657812499999999,-0.0007086703481571921
0.56584375,-0.0007063265982815564
0.56590625,-0.0007041095257240837
0.5659687499999999,-0.0007020559455990227
0.56603125,-0.0007001967016441873
0.5660937500000001,-0.0006985416698870733
0.5661562499999999,-0.0006970787385032345
0.56621875,-0.0006958914830707819
0.5662812500000001,-0.000694907737209996
0.5663437499999999,-0.0006942291980542858
0.56640625,-0.0006938097658691633
0.5664687500000001,-0.0006936553189779704
0.5665312499999999,-0.0006938097749892569
0.56659375,-0.0006942651256512389
0.56665625,-0.0006950215139374938
0.5667187499999999,-0.0006961228565826177
0.56678125,-0.0006975257126740075
0.56684375,-0.0006991361926185075
0.56690625,-0.0007011108220128098
0.56696875,-0.000703340693732471
0.56703125,-0.0007058214587845474
0.56709375,-0.0007086385577144971
0.56715625,-0.0007116454369139602
0.56721875,-0.0007148297813191068
0.56728125,-0.0007182809156479342
0.56734375,-0.0007219599461937704
0.5674062499999999,-0.0007257636269905471
0.56746875,-0.0007296633218270843
0.56753125,-0.0007337101248948708
0.5675937499999999,-0.0007378495044469968
0.56765625,-0.0007420925338602613
0.56771875,-0.0007463457437829613
0.5677812499999999,-0.0007506053524707068
0.56784375,-0.0007548346242833848
0.5679062500000001,-0.000759101527299938
0.5679687499999999,-0.0007632922279176002
0.56803125,-0.000767290845047286
0.5680937500000001,-0.0007712522649297726
0.5681562499999999,-0.0007751048049794984
0.56821875,-0.0007786688165065114
0.56828125,-0.000783024010691552
0.5683437499999999,-0.0007862983845059734
0.56840625,-0.0007892677185393493
0.56846875,-0.000792104931746751
0.5685312499999999,-0.0007946704417228501
0.56859375,-0.0007969154417711843
0.56865625,-0.00079891773500812
0.5687187499999999,-0.0008005100432671441
0.56878125,-0.0008019774556910775
0.5688437499999999,-0.0008031275590691112
0.56890625,-0.0008038633848150567
0.56896875,-0.0008042951536271492
0.5690312499999999,-0.0008045991626173254
0.56909375,-0.0008045652099000211
0.56915625,-0.0008040622602983605
0.5692187499999999,-0.0008034284473113218
0.56928125,-0.0008025370633043816
0.56934375,-0.0008014162132852221
0.5694062499999999,-0.0007999660736378589
0.56946875,-0.0007974071987223025
0.56953125,-0.0007956765632757476
0.5695937499999999,-0.0007936650732127265
0.56965625,-0.0007915960595312188
0.5697187499999999,-0.0007893834530661656
0.5697812499999999,-0.0007869374893779632
0.56984375,-0.0007844763701642457
0.56990625,-0.0007820049343901653
0.5699687499999999,-0.0007794976356413977
0.57003125,-0.0007769458703608192
0.5700937500000001,-0.0007745250734078613
0.5701562500000001,-0.0007720573246681184
0.57021875,-0.0007696715430883933
0.5702812500000001,-0.0007673412350469866
0.5703437500000001,-0.0007652858928668405
0.57040625,-0.0007633358405488566
0.5704687500000001,-0.0007615030326334621
0.57053125,-0.0007598695600203181
0.57059375,-0.0007585327962231214
0.5706562500000001,-0.0007573306533081303
0.57071875,-0.0007564094773729185
0.57078125,-0.0007557882740548971
0.5708437500000001,-0.0007553732919292483
0.5709062500000001,-0.000755281370054206
0.57096875,-0.0007554877349106731
0.5710312500000001,-0.0007560137566133551
0.5710937500000001,-0.000756785707500679
0.57115625,-0.0007579048481646811
0.5712187500000001,-0.0007593430267637813
0.57128125,-0.0007610465768528585
0.57134375,-0.000763001885243475
0.5714062500000001,-0.0007652474247590996
0.57146875,-0.000767807899636333
0.57153125,-0.0007705712369030782
0.5715937500000001,-0.0007736231932553156
0.57165625,-0.0007769181152522675
0.57171875,-0.0007803699252227347
0.5717812500000001,-0.0007840686516068646
0.57184375,-0.000787902355437603
0.5719062500000001,-0.0007918841928379605
0.57196875,-0.0007959343515366313
0.57203125,-0.0008001058365838531
0.5720937500000001,-0.0008043464054058869
0.57215625,-0.0008086387533356165
0.57221875,-0.0008129477022575382
0.5722812500000001,-0.0008172382581610182
0.57234375,-0.0008214878474480658
0.57240625,-0.0008257034815544184
0.5724687500000001,-0.0008297964868435037
0.57253125,-0.000833724128403629
0.57259375,-0.0008375957933380029
0.5726562500000001,-0.0008412588517297814
0.5727187499999999,-0.0008456312462816751
0.57278125,-0.0008489194242471132
0.5728437500000001,-0.000851968190416108
0.57290625,-0.0008547988070423118
0.57296875,-0.0008573761058014162
0.5730312500000001,-0.0008596756369322056
0.57309375,-0.0008616665177786365
0.57315625,-0.0008633583652174204
0.5732187500000001,-0.0008648001726535015
0.57328125,-0.0008659132186757956
0.57334375,-0.0008667456486749769
0.5734062500000001,-0.0008672775427696067
0.57346875,-0.0008674954355133713
0.57353125,-0.000867429202037473
0.57359375,-0.00086704832469231
0.57365625,-0.0008664089705212596
0.57371875,-0.000865504260373684
0.57378125,-0.0008643612647324939
0.57384375,-0.0008629702381432458
0.5739062500000001,-0.0008604723111007573
0.57396875,-0.0008586838099920516
0.57403125,-0.0008567345381651215
0.5740937500000001,-0.0008545570975973596
0.57415625,-0.0008522896622008766
0.57421875,-0.00084991904961218
0.5742812500000001,-0.0008474746446653011
0.5743437499999999,-0.0008449593156463278
0.57440625,-0.0008424129193847982
0.5744687500000001,-0.0008398815368693552
0.5745312499999999,-0.0008373785314522084
0.57459375,-0.0008348970238069436
0.5746562500000001,-0.0008325001360459106
0.57471875,-0.0008302425792514473
0.57478125,-0.0008280926774625053
0.5748437500000001,-0.0008260542834505891
0.57490625,-0.0008242247559754473
0.57496875,-0.0008226240631064863
0.57503125,-0.0008211876001188723
0.57509375,-0.0008200156291321564
0.57515625,-0.0008191032114589769
0.57521875,-0.0008184184343197343
0.57528125,-0.0008179943032927267
0.57534375,-0.0008178614638377768
0.57540625,-0.0008180786488118513
0.57546875,-0.0008185712515816346
0.57553125,-0.0008193603990281073
0.57559375,-0.0008204228425983118
0.57565625,-0.0008218032778719853
0.5757187500000001,-0.0008234949727035229
0.5757812499999999,-0.0008254761371291608
0.57584375,-0.0008277246359174872
0.5759062500000001,-0.0008302443992959097
0.5759687499999999,-0.000833065388485571
0.57603125,-0.0008360969038471722
0.5760937500000001,-0.0008393233047752635
0.5761562499999999,-0.000842810760265475
0.57621875,-0.0008464710691110239
0.5762812500000001,-0.0008502932378293554
0.5763437499999999,-0.0008542840301005716
0.57640625,-0.0008583483167382
0.5764687500000001,-0.0008625050682788404
0.5765312499999999,-0.0008667508211389896
0.57659375,-0.0008710778625232729
0.57665625,-0.0008753964180457374
0.57671875,-0.0008796541579756123
0.57678125,-0.0008838920809621231
0.57684375,-0.0008881514602552265
0.57690625,-0.0008922780686080878
0.57696875,-0.0008962504998933363
0.57703125,-0.0009000924559355861
0.57709375,-0.0009037763636281504
0.57715625,-0.0009081342010648363
0.57721875,-0.0009115187328036234
0.57728125,-0.0009145366223696494
0.57734375,-0.0009173539519519991
0.5774062499999999,-0.0009199509110378312
0.57746875,-0.0009222817997053268
0.57753125,-0.0009243052572884825
0.5775937499999999,-0.0009260552098722119
0.57765625,-0.0009275513153282344
0.5777187500000001,-0.0009286384713355911
0.5777812499999999,-0.0009294348620751125
0.57784375,-0.000929986070871941
0.5779062500000001,-0.0009303118925463316
0.5779687499999999,-0.0009302005790530199
0.57803125,-0.0009299377753299032
0.5780937500000001,-0.000929274932992219
0.5781562499999999,-0.0009282811431149951
0.57821875,-0.0009271695984312267
0.57828125,-0.000925841497353086
0.5783437499999999,-0.0009233276454262071
0.57840625,-0.0009215702608520171
0.57846875,-0.0009196412314676147
0.5785312499999999,-0.0009174263682432335
0.57859375,-0.0009152273850110484
0.57865625,-0.0009129141638531957
0.57871875,-0.0009104484114923692
0.57878125,-0.0009079110060947887
0.5788437499999999,-0.0009053552731621423
0.57890625,-0.0009027632612741213
0.57896875,-0.0009003491600380886
0.5790312499999999,-0.0008978565769460767
0.57909375,-0.0008953783760365375
0.57915625,-0.0008930849370330923
0.5792187499999999,-0.0008910091245639684
0.57928125,-0.0008890048726551414
0.57934375,-0.0008871334047177715
0.5794062499999999,-0.0008854138466992817
0.57946875,-0.0008840753052145739
0.57953125,-0.0008827675516723255
0.5795937499999999,-0.0008817546074239985
0.57965625,-0.0008810640327938796
0.57971875,-0.000880784983855673
0.5797812499999999,-0.0008806143746208639
0.57984375,-0.0008807075366155936
0.57990625,-0.0008811159688416059
0.5799687499999999,-0.0008818838151714165
0.58003125,-0.0008830161150963634
0.58009375,-0.0008843495030899234
0.5801562499999999,-0.0008859334190167295
0.58021875,-0.0008879545057823152
0.58028125,-0.0008900776120630977
0.5803437499999999,-0.0008925544185241913
0.58040625,-0.0008952789558946961
0.58046875,-0.0008983454669387325
0.5805312499999999,-0.0009015328466231431
0.58059375,-0.0009049816025432922
0.5806562499999999,-0.0009085547878910638
0.58071875,-0.0009122376516748631
0.58078125,-0.0009162376765705083
0.5808437499999999,-0.0009202591923646863
0.58090625,-0.0009244181940355201
0.58096875,-0.0009285891822406467
0.5810312499999999,-0.0009328653849648427
0.58109375,-0.0009370968599047014
0.58115625,-0.0009413570884415634
0.5812187499999999,-0.0009455324790501041
0.58128125,-0.0009496970143218764
0.58134375,-0.0009537557993723744
0.5814062499999999,-0.0009577086031317683
0.58146875,-0.000961451449986106
0.5815312499999999,-0.0009651002722770585
0.5815937499999999,-0.0009694670538564487
0.58165625,-0.0009726673489718896
0.58171875,-0.0009757599377331616
0.5817812499999999,-0.0009785114935581263
0.58184375,-0.0009809790357322712
0.58190625,-0.0009832200132655622
0.5819687499999999,-0.0009852291444301664
0.58203125,-0.0009869338068785594
0.58209375,-0.0009882652126629587
0.5821562499999999,-0.0009893624677508872
0.58221875,-0.0009901421790527443
0.58228125,-0.0009906312723679533
0.5823437499999999,-0.0009907979126488053
0.58240625,-0.000990661520631736
0.58246875,-0.0009902822865623107
0.58253125,-0.0009896001530763365
0.58259375,-0.0009886065325114823
0.5826562499999999,-0.0009873891778851007
0.58271875,-0.0009859438175821023
0.58278125,-0.0009834189579709107
0.5828437499999999,-0.0009815701040498184
0.58290625,-0.000979503327346358
0.58296875,-0.0009772792971682528
0.5830312499999999,-0.0009749787334441262
0.58309375,-0.0009725445820858922
0.58315625,-0.0009699922905887642
0.5832187499999999,-0.0009673964040986596
0.58328125,-0.0009648176636875144
0.58334375,-0.0009621952303264236
0.5834062499999999,-0.0009595742363171719
0.58346875,-0.0009570100588090213
0.58353125,-0.0009545430509458885
0.5835937499999999,-0.0009522055987222222
0.58365625,-0.0009499296078048364
0.58371875,-0.000947855663231717
0.5837812499999999,-0.0009459396794319064
0.58384375,-0.0009441806694061028
0.58390625,-0.0009426734944921328
0.5839687499999999,-0.0009414048478795928
0.58403125,-0.0009403531907282159
0.58409375,-0.000939575490411973
0.5841562499999999,-0.0009390745131489797
0.58421875,-0.0009388657787790383
0.58428125,-0.0009389378273674948
0.5843437499999999,-0.0009392980060301814
0.58440625,-0.0009399868289039076
0.58446875,-0.0009409890216558886
0.58453125,-0.0009422474059605779
0.58459375,-0.0009437832514676281
0.5846562499999999,-0.0009456540927096913
0.58471875,-0.00094783336490048
0.58478125,-0.0009502436904159084
0.5848437499999999,-0.0009529092335211209
0.58490625,-0.0009558570375332587
0.58496875,-0.0009590003610843029
0.5850312499999999,-0.0009623061476317502
0.58509375,-0.0009658539685110101
0.58515625,-0.0009695819727324057
0.5852187499999999,-0.0009734764946509045
0.58528125,-0.0009774421474917638
0.58534375,-0.0009814928563984804
0.5854062499999999,-0.0009855862182651942
0.58546875,-0.000989787201824216
0.5855312500000001,-0.000994000260786082
0.5855937499999999,-0.0009981656551805718
0.58565625,-0.001002306386542584
0.58571875,-0.0010063859863913838
0.5857812499999999,-0.0010104028228241357
0.58584375,-0.001014289961759396
0.58590625,-0.0010180024799631981
0.5859687499999999,-0.0010215179618662806
0.58603125,-0.0010257893068006119
0.58609375,-0.0010290018215876051
0.5861562499999999,-0.0010319656993601767
0.58621875,-0.0010346658822239785
0.58628125,-0.0010371244242677602
0.5863437499999999,-0.0010393275774618904
0.58640625,-0.0010412557468545136
0.58646875,-0.0010428296707356288
0.58653125,-0.0010441374256082159
0.58659375,-0.0010450985799691226
0.5866562499999999,-0.001045861795480968
0.58671875,-0.001046314229648071
0.58678125,-0.0010463689183481117
0.5868437499999999,-0.001046173827279534
0.58690625,-0.0010457088554771676
0.58696875,-0.0010449678939204177
0.5870312499999999,-0.001043913535018981
0.58709375,-0.0010426302853444314
0.58715625,-0.001041116553488125
0.5872187499999999,-0.0010384832435687413
0.58728125,-0.001036551604412038
0.58734375,-0.001034510970729638
0.5874062499999999,-0.001032182351906795
0.58746875,-0.0010297532195336495
0.58753125,-0.0010272170140392597
0.5875937499999999,-0.0010246222336846023
0.58765625,-0.0010219841450170158
0.58771875,-0.0010192649705474746
0.5877812499999999,-0.001016592089954381
0.58784375,-0.0010139345739026348
0.58790625,-0.0010112585156899778
0.5879687499999999,-0.0010087607092729572
0.58803125,-0.0010063295726759208
0.58809375,-0.0010039543284882796
0.5881562499999999,-0.0010017217003632645
0.58821875,-0.000999757179039093
0.58828125,-0.0009979682414334584
0.5883437499999999,-0.0009963593659554348
0.58840625,-0.0009949511776816689
0.58846875,-0.0009939045699509375
0.58853125,-0.0009930589032380865
0.58859375,-0.0009924029338168466
0.5886562499999999,-0.0009921122229297752
0.58871875,-0.0009921275650871253
0.58878125,-0.0009923673578146747
0.5888437499999999,-0.0009929800511203069
0.58890625,-0.000993857687864655
0.58896875,-0.0009950501100242232
0.5890312499999999,-0.0009965954566587554
0.58909375,-0.0009982756135433896
0.58915625,-0.0010002687015459866
0.5892187499999999,-0.0010026547916941186
0.58928125,-0.0010053032250182947
0.58934375,-0.00100807994853154
0.5894062499999999,-0.0010111049014081691
0.58946875,-0.0010143137283934178
0.58953125,-0.0010177302930143295
0.5895937499999999,-0.0010214108469201039
0.58965625,-0.0010250892559130476
0.58971875,-0.001028929401407891
0.5897812499999999,-0.0010328760598222464
0.58984375,-0.0010369153221516103
0.58990625,-0.001040965042227865
0.5899687499999999,-0.0010450364198298367
0.59003125,-0.0010490218995682088
0.59009375,-0.0010530738215293045
0.5901562499999999,-0.001057050708180074
0.59021875,-0.0010609056510796633
0.59028125,-0.001064650387247068
0.59034375,-0.0010682560142477315
0.59040625,-0.0010717440247655363
0.59046875,-0.0010758701318657193
0.59053125,-0.001078883842005135
0.59059375,-0.0010816348703919232
0.5906562499999999,-0.0010842576898572043
0.59071875,-0.0010866097013954579
0.59078125,-0.0010886977189975833
0.5908437499999999,-0.0010904572736279428
0.59090625,-0.0010919734815712512
0.59096875,-0.0010930726425214532
0.5910312499999999,-0.0010939204390217616
0.59109375,-0.0010945906343970135
0.59115625,-0.0010949043537613334
0.5912187499999999,-0.0010948464094024113
0.59128125,-0.0010945255052338398
0.5913437500000001,-0.0010938591808360432
0.5914062499999999,-0.0010930389956630704
0.59146875,-0.001091856871842406
0.59153125,-0.001090460050314046
0.5915937499999999,-0.0010888159595556224
0.59165625,-0.00108609276736666
0.59171875,-0.001084075372392218
0.5917812499999999,-0.00108181140460116
0.59184375,-0.001079346155429567
0.59190625,-0.0010768499056247813
0.5919687499999999,-0.0010742677462414682
0.59203125,-0.0010715433530920707
0.59209375,-0.0010687434772557042
0.5921562499999999,-0.001065936673879983
0.59221875,-0.001063152014325948
0.59228125,-0.0010603728631708997
0.59234375,-0.0010576577511779567
0.59240625,-0.0010549754295830632
0.59246875,-0.0010524161486594324
0.59253125,-0.0010499864426392336
0.59259375,-0.0010477188861983122
0.5926562499999999,-0.001045625288407473
0.59271875,-0.001043745559679815
0.59278125,-0.0010420350974548603
0.5928437499999999,-0.001040582438814358
0.59290625,-0.0010393588176545177
0.59296875,-0.0010384354807594642
0.5930312499999999,-0.001037735449499394
0.59309375,-0.0010373400437133778
0.59315625,-0.0010372416077580882
0.5932187499999999,-0.001037458179258155
0.59328125,-0.0010379601510710768
0.5933437500000001,-0.001038752630738618
0.5934062499999999,-0.0010398316069046287
0.59346875,-0.0010412914139199536
0.59353125,-0.001042990299623292
0.5935937499999999,-0.0010449096027700805
0.59365625,-0.0010471714657544207
0.59371875,-0.001049640918879477
0.5937812499999999,-0.0010523748222015517
0.59384375,-0.0010553576361302663
0.59390625,-0.0010585225231769385
0.5939687499999999,-0.0010618566636734217
0.59403125,-0.0010653735712968376
0.59409375,-0.0010690366387562655
0.5941562499999999,-0.0010727786850536214
0.59421875,-0.0010766296767966144
0.59428125,-0.0010806152325014418
0.59434375,-0.0010845907209173777
0.59440625,-0.0010885367868155582
0.59446875,-0.0010925088100511016
0.59453125,-0.0010964107292561753
0.59459375,-0.0011002229145248843
0.5946562499999999,-0.0011040133308313216
0.59471875,-0.0011076648477358342
0.59478125,-0.00111117280222231
0.5948437499999999,-0.001114490664724438
0.59490625,-0.0011184946961709519
0.59496875,-0.0011213776698612843
0.5950312499999999,-0.0011241287452886384
0.59509375,-0.0011265724732599236
0.59515625,-0.0011287757941302046
0.5952187499999999,-0.0011307031791498168
0.59528125,-0.0011323498647204944
0.5953437500000001,-0.0011336987683664146
0.5954062499999999,-0.0011346938676605467
0.59546875,-0.0011354190360551297
0.5955312500000001,-0.0011358382824340763
0.5955937499999999,-0.0011359992036338307
0.59565625,-0.001135877980122879
0.59571875,-0.0011354100479331053
0.5957812499999999,-0.0011345601717836218
0.59584375,-0.0011335294483620084
0.59590625,-0.001132255180048336
0.5959687499999999,-0.0011307392188648624
0.59603125,-0.0011288357321014575
0.59609375,-0.0011259657070556081
0.5961562499999999,-0.0011237853627913338
0.59621875,-0.0011213527099352139
0.59628125,-0.001118825009346347
0.59634375,-0.0011161634822472524
0.59640625,-0.0011134040838865628
0.59646875,-0.0011104331724684849
0.59653125,-0.0011074947744044578
0.59659375,-0.0011046054402153657
0.5966562499999999,-0.0011016719016470333
0.59671875,-0.0010987669728143926
0.59678125,-0.0010958813272932688
0.5968437499999999,-0.001093028640046248
0.59690625,-0.0010903283261399083
0.59696875,-0.0010877212380455553
0.5970312499999999,-0.0010853342897397533
0.59709375,-0.0010831757499825956
0.59715625,-0.0010811660933212064
0.5972187499999999,-0.001079297105087057
0.59728125,-0.0010776137263739938
0.5973437500000001,-0.0010763335135431373
0.5974062499999999,-0.0010752714392668894
0.59746875,-0.0010744183916464173
0.59753125,-0.0010739127529926368
0.5975937499999999,-0.0010737223826366854
0.59765625,-0.0010737846466458145
0.59771875,-0.0010741405923763853
0.5977812499999999,-0.0010748199369525202
0.59784375,-0.0010757170388090154
0.59790625,-0.0010770699194285333
0.5979687499999999,-0.0010787406773108271
0.59803125,-0.001080475282688842
0.59809375,-0.0010825824421102082
0.59815625,-0.0010849229457512016
0.59821875,-0.0010875308199210648
0.59828125,-0.0010904300373931614
0.59834375,-0.0010934388184026533
0.59840625,-0.001096529285394221
0.59846875,-0.0011000310724756102
0.59853125,-0.0011035620752901099
0.59859375,-0.0011071729978002487
0.5986562499999999,-0.0011108235166496228
0.59871875,-0.0011146478414412464
0.59878125,-0.0011185795352190997
0.5988437499999999,-0.0011222339454876051
0.59890625,-0.0011259595792863508
0.59896875,-0.0011298230956207633
0.5990312499999999,-0.001133532588642655
0.59909375,-0.0011372068915466993
0.5991562500000001,-0.0011406130837785244
0.5992187499999999,-0.0011438889371568062
0.59928125,-0.0011470521556694868
0.5993437500000001,-0.0011509248190565424
0.5994062499999999,-0.0011537108897481663
0.59946875,-0.0011561939648971342
0.59953125,-0.0011585561832987978
0.5995937499999999,-0.00116050049960284
0.59965625,-0.001162235079880447
0.59971875,-0.0011636828218860584
0.5997812499999999,-0.001164848980992339
0.59984375,-0.0011657090338741405
0.59990625,-0.001166255462481225
0.5999687499999999,-0.0011665962042392564
0.60003125,-0.001166520369170282
0.60009375,-0.0011661587040084076
0.60015625,-0.0011654208040471903
0.60021875,-0.0011645758272500473
0.60028125,-0.0011633582711365886
0.60034375,-0.0011617668160535388
0.60040625,-0.0011600938697414187
0.60046875,-0.0011581502334074845
0.60053125,-0.00115517266266401
0.60059375,-0.0011527741704954186
0.6006562499999999,-0.0011501510388467057
0.60071875,-0.0011474237323554903
0.60078125,-0.0011446142191442951
0.6008437499999999,-0.001141675611018876
0.60090625,-0.0011387885897189212
0.60096875,-0.0011356130378527562
0.6010312499999999,-0.001132574826898207
0.60109375,-0.0011295170393819595
0.6011562500000001,-0.0011264068399031504
0.6012187499999999,-0.001123415115197715
0.60128125,-0.0011204855811164233
0.6013437500000001,-0.0011176978913555596
0.6014062499999999,-0.0011150299358688998
0.60146875,-0.0011125815046233167
0.60153125,-0.0011102288112741776
0.6015937499999999,-0.0011080629590154573
0.60165625,-0.00110611374047416
0.60171875,-0.001104436228350797
0.6017812499999999,-0.0011030538816734353
0.60184375,-0.0011019216018391953
0.60190625,-0.0011009791866334745
0.6019687499999999,-0.0011003467391160898
0.60203125,-0.0011000821026802
0.60209375,-0.001100098733053112
0.60215625,-0.0011003894605415149
0.60221875,-0.0011009940245395589
0.60228125,-0.0011018466891381251
0.60234375,-0.0011030681766512757
0.60240625,-0.0011045691701486449
0.60246875,-0.001106323822495342
0.60253125,-0.001108347456066902
0.60259375,-0.0011106374222584203
0.6026562499999999,-0.0011131125225603278
0.60271875,-0.0011158886046440664
0.60278125,-0.001118805774299042
0.6028437499999999,-0.0011219009903462307
0.60290625,-0.0011252066390473603
0.60296875,-0.001128590760754472
0.6030312499999999,-0.0011321215619284342
0.60309375,-0.0011357115111741978
0.6031562500000001,-0.0011393980037770202
0.6032187499999999,-0.001143048397030777
0.60328125,-0.0011467340925101488
0.6033437500000001,-0.0011504295598107617
0.6034062499999999,-0.001154016512576711
0.60346875,-0.0011576077405884844
0.60353125,-0.001161049733103492
0.6035937499999999,-0.0011642945444665376
0.60365625,-0.0011674574489249634
0.60371875,-0.0011704900287790865
0.6037812499999999,-0.0011741161154699697
0.60384375,-0.0011766617991918749
0.60390625,-0.0011790301025057237
0.6039687499999999,-0.0011811179546320494
0.60403125,-0.0011829096055601396
0.60409375,-0.0011845113166232268
0.60415625,-0.0011857872455825758
0.60421875,-0.0011866836522788637
0.60428125,-0.0011873234322421489
0.60434375,-0.001187655230404816
0.60440625,-0.0011877260937660783
0.60446875,-0.0011874991827037773
0.60453125,-0.0011869062717157486
0.60459375,-0.0011860492873030926
0.6046562499999999,-0.0011848990290394268
0.60471875,-0.0011834406387303265
0.60478125,-0.001181744671383378
0.6048437499999999,-0.0011798133575215697
0.60490625,-0.0011776787543699985
0.60496875,-0.001174460507366297
0.6050312499999999,-0.001171828860586352
0.60509375,-0.001169039900604879
0.6051562500000001,-0.0011661561234969295
0.6052187499999999,-0.0011632003679814956
0.60528125,-0.001160062088026742
0.6053437500000001,-0.0011568485902208672
0.6054062499999999,-0.0011536620326507846
0.60546875,-0.00115041194348095
0.6055312500000001,-0.0011471501024196973
0.6055937499999999,-0.0011439695655493173
0.60565625,-0.0011407862771820876
0.60571875,-0.0011377256883850634
0.6057812499999999,-0.0011348122735695965
0.60584375,-0.001131985662956761
0.60590625,-0.0011293460126897553
0.60596875,-0.0011269140574439035
0.60603125,-0.0011246364196391967
0.60609375,-0.0011225819260332337
0.60615625,-0.0011208141689345308
0.60621875,-0.0011192994384879862
0.60628125,-0.0011180396188406883
0.60634375,-0.0011170349675413416
0.60640625,-0.0011162955218687876
0.60646875,-0.0011159397147005312
0.60653125,-0.0011159152099137482
0.60659375,-0.001116021150536356
0.6066562499999999,-0.0011165657205956386
0.60671875,-0.0011173936720912242
0.60678125,-0.00111843857270931
0.6068437499999999,-0.0011197738590221495
0.60690625,-0.001121519621872194
0.6069687500000001,-0.0011235101293188554
0.6070312499999999,-0.0011256402525113146
0.60709375,-0.001128036152061751
0.6071562500000001,-0.0011306642776123255
0.6072187499999999,-0.0011334679360018723
0.60728125,-0.0011364936599513598
0.6073437500000001,-0.0011396449541617726
0.6074062499999999,-0.0011429524145314118
0.60746875,-0.0011463586630392208
0.60753125,-0.0011497480668849203
0.6075937499999999,-0.0011533243872956789
0.60765625,-0.0011569198456907737
0.60771875,-0.0011604520780442718
0.6077812499999999,-0.0011638895980993769
0.60784375,-0.0011673074156972885
0.60790625,-0.001170702096530446
0.60796875,-0.0011739977876877028
0.60803125,-0.001177202405688943
0.60809375,-0.0011801428247792123
0.60815625,-0.001183756640858985
0.60821875,-0.0011864278266681405
0.60828125,-0.0011888030515832537
0.60834375,-0.0011909082308527719
0.60840625,-0.001192858931090196
0.60846875,-0.0011944749910367258
0.60853125,-0.001195720309955961
0.60859375,-0.0011967176208528274
0.6086562499999999,-0.0011974366177142093
0.60871875,-0.0011980078318604703
0.60878125,-0.0011982415721001893
0.6088437499999999,-0.0011980429097878387
0.60890625,-0.0011973761643132852
0.6089687500000001,-0.0011966462408299905
0.6090312499999999,-0.0011956989985027755
0.60909375,-0.0011944325596605354
0.6091562500000001,-0.001192777397306527
0.6092187499999999,-0.0011907637618390476
0.60928125,-0.001188658723648206
0.6093437500000001,-0.0011864462513489493
0.6094062499999999,-0.001182978892331335
0.60946875,-0.0011802439978971513
0.60953125,-0.0011772366232277245
0.6095937499999999,-0.0011742275449655865
0.60965625,-0.0011711133603656138
0.60971875,-0.0011680175768368842
0.6097812499999999,-0.001164618453448417
0.60984375,-0.0011612743943708106
0.60990625,-0.0011579362182512348
0.60996875,-0.0011546037707105203
0.61003125,-0.001151262686394601
0.61009375,-0.0011480553968061247
0.61015625,-0.0011450650782219018
0.61021875,-0.0011419383273163497
0.61028125,-0.001139037491715969
0.61034375,-0.0011364842759252203
0.61040625,-0.0011339115068481481
0.61046875,-0.0011316540130052732
0.61053125,-0.0011295902579160355
0.61059375,-0.0011277008207599137
0.6106562499999999,-0.0011261912244511924
0.61071875,-0.0011249235549416065
0.61078125,-0.0011238923285318975
0.6108437499999999,-0.0011232327599943887
0.61090625,-0.0011227891222021918
0.6109687500000001,-0.0011226434593519519
0.6110312499999999,-0.001122821608563751
0.61109375,-0.0011233173696566096
0.6111562500000001,-0.0011241573450549852
0.6112187499999999,-0.0011252741328713206
0.61128125,-0.001126650988745398
0.6113437500000001,-0.0011282629673652067
0.6114062499999999,-0.0011301762454268838
0.61146875,-0.0011322410398564992
0.61153125,-0.0011346035600974663
0.6115937499999999,-0.0011372059353451092
0.61165625,-0.0011400190119445902
0.61171875,-0.001142947331931099
0.6117812499999999,-0.00114596916632706
0.61184375,-0.001149290728084007
0.61190625,-0.0011526227799014133
0.61196875,-0.0011559501414123985
0.61203125,-0.0011593719074442788
0.61209375,-0.0011627518525463842
0.61215625,-0.0011662046047809793
0.61221875,-0.0011695750713483222
0.61228125,-0.0011729416413849558
0.61234375,-0.0011761222952380024
0.61240625,-0.0011792311511292786
0.61246875,-0.001182208241538002
0.61253125,-0.0011850197261979445
0.61259375,-0.0011885148581335936
0.6126562499999999,-0.0011909026397874944
0.61271875,-0.001193042234447994
0.61278125,-0.0011950410810728507
0.6128437499999999,-0.001196755102842173
0.61290625,-0.0011980361759065528
0.6129687500000001,-0.0011992112931836219
0.6130312499999999,-0.0012000532325457114
0.61309375,-0.0012005633152328277
0.6131562500000001,-0.0012007489469384458
0.6132187499999999,-0.0012006763610648008
0.61328125,-0.0012002762398572453
0.6133437500000001,-0.001199557402646545
0.6134062499999999,-0.001198595328072538
0.61346875,-0.001197292960184837
0.61353125,-0.0011957016702608958
0.6135937499999999,-0.0011938787389613181
0.61365625,-0.0011918022398951789
0.61371875,-0.0011894863354645069
0.61378125,-0.001186917367898832
0.61384375,-0.001183286570524203
0.61390625,-0.0011803513610159702
0.61396875,-0.0011772647805689956
0.61403125,-0.0011740299813299548
0.61409375,-0.0011707006846985793
0.61415625,-0.00116732847482523
0.61421875,-0.0011638695909016103
0.61428125,-0.0011603874841777106
0.61434375,-0.0011569296277674918
0.61440625,-0.0011534386616532666
0.61446875,-0.0011500368613374112
0.61453125,-0.0011467253591234822
0.61459375,-0.0011435081311089307
0.6146562499999999,-0.00114041308224197
0.61471875,-0.001137492402016757
0.6147812500000001,-0.0011347058040712538
0.6148437499999999,-0.0011321876671933767
0.61490625,-0.0011298626920411836
0.6149687500000001,-0.0011277641831008156
0.6150312499999999,-0.0011259470724789555
0.61509375,-0.001124426963390976
0.6151562500000001,-0.0011230951569893566
0.6152187499999999,-0.001122055617382392
0.61528125,-0.0011213836940083266
0.6153437500000001,-0.0011209693447328112
0.6154062499999999,-0.0011208957942056008
0.61546875,-0.0011211263621619671
0.6155312500000001,-0.0011216193317223483
0.6155937499999999,-0.001122453344719443
0.61565625,-0.0011235368877431928
0.61571875,-0.0011249307004755765
0.61578125,-0.001126557507513129
0.61584375,-0.0011284972253840092
0.61590625,-0.0011306390208727368
0.61596875,-0.0011330400972504318
0.61603125,-0.0011356689628466698
0.61609375,-0.0011384311794252477
0.61615625,-0.0011413290737044418
0.61621875,-0.0011443935025212404
0.61628125,-0.0011475541508276788
0.61634375,-0.0011507553840489626
0.61640625,-0.0011541756692091398
0.61646875,-0.0011575872728541436
0.61653125,-0.0011609400035029471
0.61659375,-0.0011642987502003543
0.6166562499999999,-0.0011675391765831877
0.61671875,-0.0011706960420955759
0.6167812500000001,-0.0011739255865794163
0.6168437499999999,-0.0011769288164261427
0.61690625,-0.001179724836117002
0.6169687500000001,-0.0011823613855823645
0.6170312499999999,-0.0011857350015811452
0.61709375,-0.001188058415315968
0.6171562500000001,-0.001190095384539458
0.6172187499999999,-0.0011919059009231903
0.61728125,-0.0011933708598610426
0.6173437500000001,-0.0011945018190603618
0.6174062499999999,-0.0011954610338884286
0.61746875,-0.00119618988539405
0.61753125,-0.0011965191230758898
0.6175937499999999,-0.0011965742389938305
0.61765625,-0.0011962238922113289
0.61771875,-0.0011956755914549477
0.61778125,-0.0011948834507267414
0.61784375,-0.0011936203666840506
0.61790625,-0.0011921466029041206
0.61796875,-0.0011904404064053686
0.61803125,-0.0011884604812644473
0.61809375,-0.0011862949787005694
0.61815625,-0.0011838824523516256
0.61821875,-0.001180080717376436
0.61828125,-0.0011771860582511992
0.61834375,-0.0011743326539599835
0.61840625,-0.0011710786283011462
0.61846875,-0.0011676766613448325
0.61853125,-0.0011642089621062487
0.61859375,-0.0011607428995505029
0.6186562499999999,-0.0011573400345084098
0.61871875,-0.0011538712364136672
0.6187812500000001,-0.0011503723781443181
0.6188437499999999,-0.0011467458098402203
0.61890625,-0.0011432231019382483
0.6189687500000001,-0.0011399303053307996
0.6190312499999999,-0.0011368912351266691
0.61909375,-0.001133821364835641
0.6191562500000001,-0.0011308863262603636
0.6192187499999999,-0.0011282542665916329
0.61928125,-0.0011257198117831102
0.6193437500000001,-0.0011235037534373243
0.6194062499999999,-0.0011213865779897136
0.61946875,-0.0011196592890795193
0.61953125,-0.0011181816418255053
0.6195937499999999,-0.001116930855300624
0.61965625,-0.0011160621270480675
0.61971875,-0.0011154896520740448
0.61978125,-0.0011152680116117974
0.61984375,-0.0011152852255214285
0.61990625,-0.0011155456806825892
0.61996875,-0.0011160371930531016
0.62003125,-0.0011169243981941773
0.62009375,-0.0011181686776721433
0.62015625,-0.001119736092830767
0.62021875,-0.0011214738818001169
0.62028125,-0.0011234578048350957
0.62034375,-0.001125630731512714
0.62040625,-0.0011280766135466358
0.62046875,-0.0011307320144084143
0.62053125,-0.0011336166485690913
0.62059375,-0.0011365150911850919
0.6206562499999999,-0.001139581308482851
0.62071875,-0.0011428895291762664
0.6207812500000001,-0.001146061574873125
0.6208437499999999,-0.0011492627978403058
0.62090625,-0.001152645303983707
0.6209687500000001,-0.0011560404340640318
0.6210312499999999,-0.0011592641831721373
0.62109375,-0.0011624623791305355
0.6211562500000001,-0.0011656106672705002
0.6212187499999999,-0.001168673380170765
0.62128125,-0.001171605089574368
0.6213437500000001,-0.0011742811992609958
0.6214062499999999,-0.00117769510283533
0.62146875,-0.0011800655402152416
0.62153125,-0.0011821290926786465
0.62159375,-0.001183949374405524
0.62165625,-0.0011855449319912725
0.62171875,-0.0011869112763612522
0.62178125,-0.0011879780702144238
0.62184375,-0.001188738810637635
0.62190625,-0.0011891598101343437
0.62196875,-0.0011893463661201698
0.62203125,-0.0011891339855275018
0.62209375,-0.001188662739889601
0.62215625,-0.0011879698507870073
0.62221875,-0.0011868486662025834
0.62228125,-0.0011854304366447077
0.62234375,-0.0011838396527912576
0.62240625,-0.001182009853388316
0.62246875,-0.0011798286573227457
0.62253125,-0.0011773803403776206
0.6225937500000001,-0.0011747509660169908
0.6226562499999999,-0.0011710850518942967
0.62271875,-0.001168092195130338
0.6227812500000001,-0.0011649247074695668
0.6228437499999999,-0.0011616024670961234
0.62290625,-0.0011582820749304681
0.6229687500000001,-0.001154824970403423
0.6230312499999999,-0.0011512674649461485
0.62309375,-0.0011477756564941058
0.6231562500000001,-0.0011442121525160678
0.6232187499999999,-0.0011407029785079278
0.62328125,-0.001137239477649779
0.6233437500000001,-0.0011338429823307683
0.6234062499999999,-0.0011306168508298797
0.62346875,-0.0011275067202471817
0.62353125,-0.0011245209680760954
0.62359375,-0.0011217228631982268
0.62365625,-0.0011191564332436732
0.62371875,-0.0011168159030160857
0.62378125,-0.0011146778156748277
0.62384375,-0.0011128411260866167
0.62390625,-0.0011112840505874966
0.62396875,-0.0011099580843146883
0.62403125,-0.001108928044834756
0.62409375,-0.0011082689035061682
0.62415625,-0.0011078407075177377
0.62421875,-0.0011077237190811329
0.62428125,-0.0011079593617669276
0.62434375,-0.001108529735228042
0.62440625,-0.0011093556794406212
0.62446875,-0.0011104376399521942
0.62453125,-0.0011118246184089187
0.6245937500000001,-0.0011134878940704668
0.6246562499999999,-0.0011154726633552658
0.62471875,-0.0011177149948276288
0.6247812500000001,-0.0011201164534783703
0.6248437499999999,-0.0011226554860267746
0.62490625,-0.0011254309347638047
0.6249687500000001,-0.0011284091615555852
0.6250312499999999,-0.0011315634119164197
0.62509375,-0.001134783397939848
0.6251562500000001,-0.0011380599641117317
0.6252187499999999,-0.0011413650320281632
0.62528125,-0.0011447366414472637
0.6253437500000001,-0.0011480963838205738
0.6254062499999999,-0.0011515825437077298
0.62546875,-0.0011549715994413345
0.6255312500000001,-0.0011581015207829393
0.62559375,-0.001161205181364866
0.62565625,-0.0011642843064949282
0.62571875,-0.0011671388450108788
0.62578125,-0.0011706328338127736
0.62584375,-0.0011730844189269396
0.62590625,-0.00117543118853769
0.62596875,-0.0011774531380332187
0.62603125,-0.0011791811570843747
0.62609375,-0.0011806457229806555
0.62615625,-0.001182016835885813
0.62621875,-0.0011829730023431018
0.62628125,-0.001183541912638142
0.62634375,-0.0011839109869034026
0.62640625,-0.0011838559896232559
0.62646875,-0.001183572448737208
0.62653125,-0.0011831319619046154
0.6265937500000001,-0.0011821931687522047
0.6266562499999999,-0.001181054670078674
0.62671875,-0.0011795107509241232
0.6267812500000001,-0.001177686943368672
0.6268437499999999,-0.0011756908878790828
0.62690625,-0.0011736539404589852
0.6269687500000001,-0.0011712073730023032
0.6270312499999999,-0.0011675400438243624
0.62709375,-0.0011647147470452354
0.6271562500000001,-0.0011617755878190333
0.6272187499999999,-0.001158635334239752
0.62728125,-0.0011551626110950508
0.6273437500000001,-0.001151789254198815
0.6274062499999999,-0.0011485312530449196
0.62746875,-0.0011450370871360013
0.62753125,-0.001141479480713227
0.62759375,-0.0011380636589928134
0.62765625,-0.001134859948346098
0.62771875,-0.001131625892503249
0.62778125,-0.00112820246308927
0.62784375,-0.0011250902360046694
0.62790625,-0.0011222494653678194
0.62796875,-0.001119478288982123
0.62803125,-0.001116943923430161
0.62809375,-0.0011146056390801684
0.62815625,-0.0011124580026732334
0.62821875,-0.0011106059599002988
0.62828125,-0.0011089857173607054
0.62834375,-0.0011076697422855997
0.62840625,-0.0011068211742538414
0.62846875,-0.0011060917971748574
0.62853125,-0.0011055648367198911
0.6285937500000001,-0.001105525235989363
0.6286562499999999,-0.001105785280482774
0.62871875,-0.0011062960899644314
0.6287812500000001,-0.0011071794334564095
0.6288437499999999,-0.001108361968852431
0.62890625,-0.0011097091492895672
0.6289687500000001,-0.0011112915962633169
0.6290312499999999,-0.0011133776834532094
0.62909375,-0.001115620848169005
0.6291562500000001,-0.0011179687754044876
0.6292187499999999,-0.0011206345608420903
0.62928125,-0.0011235428776419781
0.6293437500000001,-0.0011264979370251976
0.62940625,-0.0011294848902722032
0.62946875,-0.001132877144051192
0.62953125,-0.0011363087040735798
0.62959375,-0.0011397586918074354
0.62965625,-0.0011432283155765888
0.62971875,-0.0011467396778439276
0.62978125,-0.001150196681685367
0.62984375,-0.0011536704269359266
0.62990625,-0.001156907383996486
0.62996875,-0.001160361067360005
0.63003125,-0.00116342093222091
0.63009375,-0.0011663574771996477
0.63015625,-0.0011701418924664198
0.63021875,-0.0011727907545831529
0.63028125,-0.0011752047001734323
0.63034375,-0.001177374665793346
0.6304062500000001,-0.0011793359271187742
0.63046875,-0.001181051677119127
0.63053125,-0.0011824136567948895
0.6305937500000001,-0.001183564137026416
0.6306562499999999,-0.0011844697325089637
0.63071875,-0.0011849051060101035
0.6307812500000001,-0.0011850990590714927
0.6308437499999999,-0.0011851117253849908
0.63090625,-0.0011845596688902782
0.6309687500000001,-0.0011839847682731108
0.6310312499999999,-0.0011830255021346159
0.63109375,-0.0011817972646892827
0.6311562500000001,-0.0011801807800243258
0.6312187499999999,-0.0011784114609603713
0.63128125,-0.0011763695010233444
0.6313437500000001,-0.0011741108798421773
0.63140625,-0.0011707272081787831
0.63146875,-0.0011680419802366643
0.63153125,-0.0011652805722828577
0.63159375,-0.0011622465575542307
0.63165625,-0.0011591109749816697
0.63171875,-0.0011558514523732355
0.63178125,-0.001152600115967413
0.63184375,-0.0011494103067590938
0.63190625,-0.001146134014541833
0.63196875,-0.0011427856691432134
0.63203125,-0.0011395087890442093
0.63209375,-0.0011363333493386585
0.63215625,-0.0011333025727955637
0.63221875,-0.0011302776446942275
0.63228125,-0.0011274796678016896
0.63234375,-0.0011249465592004376
0.6324062500000001,-0.0011225238151099243
0.63246875,-0.0011202147267802276
0.63253125,-0.00111820984934341
0.6325937500000001,-0.0011165451675421434
0.6326562499999999,-0.0011150552887711496
0.63271875,-0.00111390729820518
0.6327812500000001,-0.0011130521802571458
0.6328437499999999,-0.0011124708348400625
0.63290625,-0.0011121809425524848
0.6329687500000001,-0.0011121888774649341
0.6330312499999999,-0.0011125658222273932
0.63309375,-0.0011132528070808279
0.6331562500000001,-0.0011142260578038132
0.6332187499999999,-0.0011154534487347184
0.63328125,-0.0011170537413769943
0.6333437500000001,-0.001118904901061285
0.63340625,-0.001120971475549376
0.63346875,-0.0011233305027114338
0.63353125,-0.0011259868742595075
0.63359375,-0.0011288102764054064
0.63365625,-0.0011318222304936149
0.63371875,-0.0011350380185906478
0.63378125,-0.0011384304230618314
0.63384375,-0.0011419193908903669
0.63390625,-0.001145484524333884
0.63396875,-0.0011490704447729427
0.63403125,-0.001152677362601301
0.63409375,-0.0011564482810465238
0.63415625,-0.0011602640581826196
0.63421875,-0.0011638821786647824
0.63428125,-0.0011674300487352351
0.63434375,-0.0011709990718118402
0.6344062500000001,-0.001174329186369838
0.63446875,-0.0011775654775647293
0.63453125,-0.001181572940574277
0.6345937500000001,-0.0011844433929084075
0.6346562499999999,-0.0011871295200020782
0.63471875,-0.0011896022194633205
0.6347812500000001,-0.0011917858327201991
0.6348437499999999,-0.0011936708510276728
0.63490625,-0.0011953865746959225
0.6349687500000001,-0.0011968905760385007
0.6350312499999999,-0.0011978903084049752
0.63509375,-0.0011986181430000409
0.6351562500000001,-0.0011991402624158265
0.6352187499999999,-0.0011993706251074154
0.63528125,-0.0011991080128671006
0.6353437500000001,-0.001198677937608028
0.63540625,-0.0011980322009384758
0.63546875,-0.001196978283290323
0.6355312500000001,-0.0011957262266542867
0.63559375,-0.0011940452940166213
0.63565625,-0.0011922389017249013
0.63571875,-0.0011903576432311103
0.63578125,-0.0011880547249781548
0.63584375,-0.0011845668414998192
0.63590625,-0.0011819442279545692
0.63596875,-0.001179304111543919
0.63603125,-0.001176403025521966
0.63609375,-0.0011733275409199842
0.63615625,-0.001170387277363169
0.63621875,-0.0011673449125616936
0.63628125,-0.0011641765711143462
0.63634375,-0.0011610837153103182
0.6364062500000001,-0.0011580182884374235
0.63646875,-0.00115503095532965
0.63653125,-0.0011522445100183853
0.6365937500000001,-0.0011494939455401892
0.6366562499999999,-0.0011467259998791668
0.63671875,-0.0011443824148088672
0.6367812500000001,-0.0011422468882851256
0.6368437499999999,-0.0011401197117330841
0.63690625,-0.0011383413499205797
0.6369687500000001,-0.0011368580088171598
0.6370312499999999,-0.0011356748021547347
0.63709375,-0.0011347316395489832
0.6371562500000001,-0.0011340096922204251
0.63721875,-0.0011336641679176584
0.63728125,-0.0011335130579423341
0.6373437500000001,-0.001133713513393031
0.63740625,-0.0011343284681619853
0.63746875,-0.001135352820858665
0.63753125,-0.0011364397037468138
0.63759375,-0.001137800156640223
0.63765625,-0.0011396435860978882
0.63771875,-0.001141795578288085
0.63778125,-0.0011441926172866823
0.63784375,-0.0011467555657484196
0.63790625,-0.0011494770964438211
0.63796875,-0.0011526475537682324
0.63803125,-0.0011560949001487991
0.63809375,-0.0011593709642653272
0.63815625,-0.0011629110877510174
0.6382187500000001,-0.001166710073655014
0.63828125,-0.0011704985715129124
0.63834375,-0.0011744171698263861
0.6384062500000001,-0.001178473038797645
0.63846875,-0.001182385954524079
0.63853125,-0.0011862435540386518
0.6385937500000001,-0.001190283862716579
0.6386562499999999,-0.0011942957714859148
0.63871875,-0.0011979251179965733
0.6387812500000001,-0.0012016319362804506
0.6388437499999999,-0.0012051416387616476
0.63890625,-0.001209451813414003
0.6389687500000001,-0.0012126054469692449
0.6390312499999999,-0.001215637064048064
0.63909375,-0.0012182449953188068
0.6391562500000001,-0.0012206015536969927
0.63921875,-0.0012229454635598602
0.63928125,-0.0012250676258515059
0.6393437500000001,-0.0012266309174727708
0.63940625,-0.0012279761179491144
0.63946875,-0.0012291193784181864
0.63953125,-0.001230056857298878
0.63959375,-0.0012302640834217227
0.63965625,-0.0012304807907836668
0.63971875,-0.0012304621576688657
0.63978125,-0.001230073808161647
0.63984375,-0.0012292620163840695
0.63990625,-0.0012281977851816839
0.63996875,-0.0012269903070415977
0.64003125,-0.0012254623261690745
0.64009375,-0.0012238345841756315
0.64015625,-0.0012217816072797039
0.6402187500000001,-0.0012188184484947864
0.64028125,-0.0012165886481461594
0.64034375,-0.0012141426725724852
0.6404062500000001,-0.001211532599375384
0.64046875,-0.0012088460451739405
0.64053125,-0.0012061676880501526
0.6405937500000001,-0.001203427196446706
0.6406562499999999,-0.0012006379373816906
0.64071875,-0.0011978822169460487
0.6407812500000001,-0.0011951837535685295
0.6408437499999999,-0.0011926261336902
0.64090625,-0.0011900675505553127
0.6409687500000001,-0.001187665517063466
0.6410312499999999,-0.001185414917098851
0.64109375,-0.0011833897823984724
0.6411562500000001,-0.0011814613664080792
0.64121875,-0.0011798059864582822
0.64128125,-0.0011784271283931252
0.6413437500000001,-0.0011772649851725936
0.64140625,-0.0011763704390490154
0.64146875,-0.0011758465098343496
0.64153125,-0.0011755109195808466
0.64159375,-0.0011754784193958034
0.64165625,-0.0011758868280918877
0.64171875,-0.0011764300341590983
0.64178125,-0.0011773956575402145
0.64184375,-0.0011786915214856836
0.64190625,-0.0011803112536009769
0.64196875,-0.0011821434156927685
0.64203125,-0.0011843195500671894
0.64209375,-0.001186774447154204
0.64215625,-0.0011895750777740771
0.6422187500000001,-0.0011926122567484376
0.64228125,-0.0011958022732306145
0.64234375,-0.0011992364936940503
0.6424062500000001,-0.001202790484539168
0.64246875,-0.0012067367114796113
0.64253125,-0.0012107812223828007
0.6425937500000001,-0.0012148885102167828
0.6426562499999999,-0.0012191118757031438
0.64271875,-0.001223329282423108
0.6427812500000001,-0.0012276155958943213
0.6428437499999999,-0.0012320649116741578
0.64290625,-0.001236371471635772
0.6429687500000001,-0.0012406737025344727
0.6430312499999999,-0.0012449701579993755
0.64309375,-0.0012490827009228045
0.6431562500000001,-0.0012530692546181
0.64321875,-0.0012570006886016838
0.64328125,-0.0012616069424367937
0.6433437500000001,-0.0012651111117957803
0.64340625,-0.001268416788702903
0.64346875,-0.0012714926043057295
0.64353125,-0.0012743555477210677
0.64359375,-0.0012768900903724623
0.64365625,-0.0012791500184554105
0.64371875,-0.0012811739832050695
0.64378125,-0.0012829094556514042
0.64384375,-0.0012842705705536361
0.64390625,-0.0012854267611094317
0.64396875,-0.0012862373127426885
0.64403125,-0.0012866839852262724
0.64409375,-0.0012868277722147548
0.64415625,-0.0012867258751427801
0.6442187500000001,-0.0012864304062540077
0.64428125,-0.0012856800941767887
0.64434375,-0.0012847307706877753
0.6444062500000001,-0.001283552326109605
0.64446875,-0.0012820739337410791
0.64453125,-0.0012805464962178936
0.6445937500000001,-0.001277946879703562
0.6446562499999999,-0.0012759474696585824
0.64471875,-0.001273823188302152
0.6447812500000001,-0.001271597920399832
0.6448437499999999,-0.001269199268015983
0.64490625,-0.0012668679751094356
0.6449687500000001,-0.001264542211030735
0.64503125,-0.0012621654436205873
0.64509375,-0.0012597822186693336
0.6451562500000001,-0.0012574014790940752
0.64521875,-0.0012551702861188369
0.64528125,-0.0012530675416619341
0.6453437500000001,-0.0012511012156821433
0.64540625,-0.0012492227908523917
0.64546875,-0.0012476521688997572
0.6455312500000001,-0.001246129341356969
0.64559375,-0.0012447813065711022
0.64565625,-0.0012438628132048213
0.64571875,-0.0012432546622772461
0.64578125,-0.0012428044176642228
0.64584375,-0.0012426260751324802
0.64590625,-0.0012426915867364968
0.64596875,-0.0012430816533139377
0.6460312500000001,-0.0012439942722246855
0.64609375,-0.0012451979607308317
0.64615625,-0.0012465521205399233
0.6462187500000001,-0.0012481302905998082
0.64628125,-0.0012501415551343653
0.64634375,-0.001252572279829972
0.6464062500000001,-0.0012552883724690767
0.64646875,-0.0012582287726090186
0.64653125,-0.0012613677885246338
0.6465937500000001,-0.0012648227673432016
0.6466562499999999,-0.0012685211479715186
0.64671875,-0.0012723753772140578
0.6467812500000001,-0.0012764383660676393
0.6468437499999999,-0.0012808839731404675
0.64690625,-0.0012852879738176892
0.6469687500000001,-0.001289754258205572
0.64703125,-0.0012943697407649668
0.64709375,-0.0012991037068653954
0.6471562500000001,-0.0013038909101766583
0.64721875,-0.0013086538490804656
0.64728125,-0.0013133024880767619
0.6473437500000001,-0.0013180034370391946
0.64740625,-0.0013227525468772205
0.64746875,-0.0013271471864579887
0.64753125,-0.0013314081132304312
0.64759375,-0.001335905871500842
0.64765625,-0.0013409345774622605
0.64771875,-0.0013447039628980417
0.64778125,-0.001348185611870445
0.64784375,-0.0013516233146617096
0.64790625,-0.001354984939581666
0.64796875,-0.0013578086481648988
0.6480312500000001,-0.001360249948139769
0.64809375,-0.0013626241995325639
0.64815625,-0.0013649119887420291
0.6482187500000001,-0.0013664677371995615
0.64828125,-0.0013677794722971315
0.64834375,-0.0013689312570345225
0.6484062500000001,-0.0013697382543126913
0.64846875,-0.0013701615904158082
0.64853125,-0.0013704114149739322
0.6485937500000001,-0.0013703215009434888
0.6486562499999999,-0.0013700482786594137
0.64871875,-0.001369386804035505
0.6487812500000001,-0.0013685084426568739
0.6488437499999999,-0.0013673919967822357
0.64890625,-0.0013660357001475387
0.6489687500000001,-0.001363722710640905
0.64903125,-0.001362188685990251
0.64909375,-0.0013604775018906945
0.6491562500000001,-0.0013584129831926695
0.64921875,-0.0013564841332060415
0.64928125,-0.0013546311710566084
0.6493437500000001,-0.0013527002325708776
0.64940625,-0.001350706258923244
0.64946875,-0.0013485390160921928
0.64953125,-0.0013465753862529767
0.64959375,-0.0013447510104188376
0.64965625,-0.0013431741915458928
0.64971875,-0.0013415944085847925
0.64978125,-0.001340139331602097
0.64984375,-0.001338947155447634
0.64990625,-0.0013380918415569765
0.64996875,-0.0013372755418536442
0.6500312500000001,-0.0013366699704016882
0.65009375,-0.0013363808970260488
0.65015625,-0.0013364463721229486
0.6502187500000001,-0.0013368812032681782
0.65028125,-0.0013374516758514199
0.65034375,-0.0013383395993624425
0.6504062500000001,-0.00133963707913054
0.65046875,-0.0013413377138114801
0.65053125,-0.0013432228238481891
0.6505937500000001,-0.0013454002665785753
0.6506562499999999,-0.0013480037266505457
0.65071875,-0.0013508182956025183
0.6507812500000001,-0.001353989821397228
0.6508437499999999,-0.0013574131315150367
0.65090625,-0.0013610306522049836
0.6509687500000001,-0.0013650209483643955
0.65103125,-0.0013692080902238113
0.65109375,-0.0013736142487824898
0.6511562500000001,-0.0013781337377813119
0.65121875,-0.0013827568520846378
0.65128125,-0.0013875556759240237
0.6513437500000001,-0.0013924294439091045
0.65140625,-0.0013975609648458065
0.65146875,-0.001402698477792036
0.65153125,-0.001407761205892727
0.65159375,-0.0014128184742781824
0.65165625,-0.0014178448057874382
0.65171875,-0.001422860282989935
0.65178125,-0.0014277876147152369
0.65184375,-0.0014324692790264326
0.65190625,-0.0014370785362006477
0.65196875,-0.001442617277871483
0.6520312500000001,-0.0014469401633264989
0.65209375,-0.0014509475757062684
0.65215625,-0.0014546945277569279
0.6522187500000001,-0.001458238975916154
0.65228125,-0.0014615675740874412
0.65234375,-0.001464624895233635
0.6524062500000001,-0.0014673626407085971
0.65246875,-0.001469811010615274
0.65253125,-0.001471979924086153
0.6525937500000001,-0.0014737077070715865
0.6526562499999999,-0.0014751744886761786
0.65271875,-0.0014763165293947556
0.6527812500000001,-0.0014771650388779034
0.65284375,-0.001477744404008552
0.65290625,-0.0014779833432927159
0.6529687500000001,-0.0014779988515059572
0.65303125,-0.0014776890943162257
0.65309375,-0.0014770323825422371
0.6531562500000001,-0.0014762157236744289
0.65321875,-0.0014752775043989919
0.65328125,-0.0014731773102273152
0.6533437500000001,-0.0014717046843272935
0.65340625,-0.0014700397931889653
0.65346875,-0.0014683569384908515
0.65353125,-0.0014667237684583279
0.65359375,-0.0014647641403357087
0.65365625,-0.001462904282458738
0.65371875,-0.0014608891533802529
0.65378125,-0.0014589505616692464
0.6538437500000001,-0.0014570939436928249
0.65390625,-0.001455293655700754
0.65396875,-0.0014536117034540386
0.6540312500000001,-0.0014519476025561806
0.65409375,-0.001450561918358545
0.65415625,-0.00144926380292007
0.6542187500000001,-0.0014481719320084824
0.65428125,-0.0014472770808040408
0.65434375,-0.0014466227555042926
0.6544062500000001,-0.0014463131245834315
0.65446875,-0.001446351256147102
0.65453125,-0.0014465991531588118
0.6545937500000001,-0.001446849216106244
0.6546562499999999,-0.001447472844958969
0.65471875,-0.0014486368683259837
0.6547812500000001,-0.0014502154617174329
0.65484375,-0.0014518796121725797
0.65490625,-0.001453860096169629
0.6549687500000001,-0.001456227850460498
0.65503125,-0.0014589295934458874
0.65509375,-0.0014619108014315152
0.6551562500000001,-0.0014650442687394044
0.65521875,-0.0014684427957027957
0.65528125,-0.001472084417755093
0.6553437500000001,-0.001476167490264399
0.65540625,-0.0014804293814398989
0.65546875,-0.0014847754329249951
0.6555312500000001,-0.0014892514855595618
0.65559375,-0.0014940011659236307
0.65565625,-0.0014987036817261656
0.65571875,-0.0015036236184889362
0.65578125,-0.0015086433161411172
0.6558437500000001,-0.0015136353148246517
0.65590625,-0.001518730945796437
0.65596875,-0.00152356685232799
0.6560312500000001,-0.001528481273909671
0.65609375,-0.0015335075468125847
0.65615625,-0.001538095290475966
0.6562187500000001,-0.00154261354415694
0.65628125,-0.001548137600865307
0.65634375,-0.0015524050515188514
0.6564062500000001,-0.0015563830314583305
0.65646875,-0.0015602556244489474
0.65653125,-0.0015640688135604153
0.6565937500000001,-0.0015676743637898227
0.6566562499999999,-0.001570415851863849
0.65671875,-0.0015729064799051284
0.6567812500000001,-0.001575643512831515
0.65684375,-0.0015780244498326546
0.65690625,-0.001579912863166416
0.6569687500000001,-0.001581555206270041
0.65703125,-0.0015826221715429523
0.65709375,-0.0015836901508033963
0.6571562500000001,-0.001584479728641175
0.65721875,-0.001584885000169567
0.65728125,-0.0015850301477593753
0.6573437500000001,-0.0015848139091835245
0.65740625,-0.0015843227124384685
0.65746875,-0.0015837926055970453
0.65753125,-0.0015828377498494361
0.65759375,-0.001581921306759243
0.65765625,-0.0015798606347296532
0.65771875,-0.001578289960142712
0.65778125,-0.00157662855257433
0.6578437500000001,-0.001575268088198814
0.65790625,-0.0015740284085018416
0.65796875,-0.0015721912504117752
0.6580312500000001,-0.0015699953640790562
0.65809375,-0.001568355887736482
0.65815625,-0.0015669825029772794
0.6582187500000001,-0.0015655177207753307
0.65828125,-0.0015638886406023345
0.65834375,-0.0015624639928983608
0.6584062500000001,-0.001561515027301813
0.65846875,-0.0015607577453045224
0.65853125,-0.0015599636615222512
0.6585937500000001,-0.0015592044556187734
0.6586562499999999,-0.0015587415389308051
0.65871875,-0.0015587893942630299
0.6587812500000001,-0.001559181141425281
0.65884375,-0.0015597875121731997
0.65890625,-0.0015607415029193633
0.6589687500000001,-0.0015619681573925265
0.65903125,-0.0015635529712458712
0.65909375,-0.0015655233398347984
0.6591562500000001,-0.0015677078919968113
0.65921875,-0.0015703314958129266
0.65928125,-0.0015731285244137416
0.6593437500000001,-0.001576346402397344
0.65940625,-0.0015799955687959277
0.65946875,-0.0015839093571492352
0.65953125,-0.0015881332524693426
0.65959375,-0.0015926705129535867
0.65965625,-0.0015973907282118283
0.65971875,-0.0016022818977287495
0.65978125,-0.0016074629092240056
0.6598437500000001,-0.0016128863216683803
0.65990625,-0.0016187197119575947
0.65996875,-0.00162456242579459
0.6600312500000001,-0.0016303665983579407
0.66009375,-0.0016361889854456524
0.66015625,-0.001641928785314134
0.6602187500000001,-0.0016477648009397272
0.66028125,-0.0016537801061357604
0.66034375,-0.0016594373599443657
0.6604062500000001,-0.0016650727416141764
0.66046875,-0.0016703891719634933
0.66053125,-0.0016755125385372605
0.6605937500000001,-0.0016815728123759088
0.66065625,-0.0016867972608854975
0.66071875,-0.0016915513901541723
0.6607812500000001,-0.0016961428053640926
0.66084375,-0.0017004121931949168
0.66090625,-0.0017045877228774875
0.6609687500000001,-0.0017085157599137923
0.66103125,-0.0017121540402755542
0.66109375,-0.0017155216312061405
0.6611562500000001,-0.001718648965635422
0.66121875,-0.0017214195903707818
0.66128125,-0.001724197522878973
0.6613437500000001,-0.001726746208502078
0.66140625,-0.0017287987924897719
0.66146875,-0.001730717483273414
0.66153125,-0.001732407926357482
0.66159375,-0.0017340409122240663
0.6616562500000001,-0.0017353576995291498
0.66171875,-0.0017366160724401059
0.66178125,-0.001737685252010096
0.6618437500000001,-0.001738624014321427
0.66190625,-0.0017394903164905662
0.66196875,-0.001739479068431346
0.6620312500000001,-0.001740284873433598
0.66209375,-0.0017410640831088675
0.66215625,-0.0017417930208152854
0.6622187500000001,-0.0017427240902121097
0.66228125,-0.0017436947665203234
0.66234375,-0.0017448809343112784
0.6624062500000001,-0.0017460528887604382
0.66246875,-0.0017474667763258886
0.66253125,-0.0017491694386952833
0.6625937500000001,-0.001751077567248377
0.66265625,-0.0017533082656707166
0.66271875,-0.0017558355818533822
0.6627812500000001,-0.001758759526255177
0.66284375,-0.0017620025536324857
0.66290625,-0.001765580189662802
0.6629687500000001,-0.0017695659034775157
0.66303125,-0.0017741594969462038
0.66309375,-0.001779189224594857
0.6631562500000001,-0.0017845423782533176
0.66321875,-0.0017904193044697841
0.66328125,-0.0017968270023946964
0.6633437500000001,-0.0018037244253726187
0.66340625,-0.001811184777197758
0.66346875,-0.0018191534541181636
0.66353125,-0.001827661198963923
0.66359375,-0.0018366703327713924
0.6636562500000001,-0.00184614406720221
0.66371875,-0.0018561393200075826
0.66378125,-0.0018666197868626722
0.6638437500000001,-0.0018775764390020766
0.66390625,-0.001889037489236356
0.66396875,-0.0019010514822858926
0.6640312500000001,-0.0019133046976702733
0.66409375,-0.0019259514022727797
0.66415625,-0.0019391091335952126
0.6642187500000001,-0.0019525398217475898
0.66428125,-0.00196629752371949
0.66434375,-0.0019804752445125584
0.6644062500000001,-0.0019948589693601915
0.66446875,-0.002009401960114371
0.66453125,-0.002024114927771631
0.6645937500000001,-0.0020392318752336935
0.66465625,-0.0020544115962006226
0.66471875,-0.002069687563312439
0.6647812500000001,-0.0020850739957979647
0.66484375,-0.0021004289485567484
0.66490625,-0.0021166630101208395
0.6649687500000001,-0.00213232837178981
0.66503125,-0.0021477823219790415
0.66509375,-0.002163264994291564
0.6651562500000001,-0.002178477466843659
0.66521875,-0.002193712191773417
0.66528125,-0.0022089317721498136
0.6653437500000001,-0.0022240435003847425
0.66540625,-0.002238789259753793
0.66546875,-0.0022537191757978636
0.6655312500000001,-0.002268370429897776
0.66559375,-0.002282775623511396
0.6656562500000001,-0.0022970844167553295
0.66571875,-0.0023112739098267443
0.66578125,-0.00232508085800448
0.6658437500000001,-0.002338853053432427
0.66590625,-0.0023525581415642094
0.66596875,-0.0023660266883772374
0.6660312500000001,-0.0023795466324133263
0.66609375,-0.002392670888722387
0.66615625,-0.002405911271063599
0.6662187500000001,-0.002418943117148742
0.66628125,-0.002430875216613934
0.66634375,-0.002443624274112058
0.6664062500000001,-0.0024565638183301902
0.66646875,-0.0024695361920838432
0.66653125,-0.002482343559161125
0.6665937500000001,-0.002495197826448331
0.66665625,-0.0025079943826487594
0.66671875,-0.002520796487889422
0.6667812500000001,-0.0025340233917680102
0.66684375,-0.0025475113118291204
0.66690625,-0.002560588086842369
0.6669687500000001,-0.002573826468842272
0.66703125,-0.0025876550851442193
0.66709375,-0.0026016877696894147
0.6671562500000001,-0.002615841636051386
0.66721875,-0.0026300690699612994
0.66728125,-0.0026445989567970285
0.6673437500000001,-0.002659183902560869
0.66740625,-0.0026742225727261343
0.66746875,-0.0026898462706743537
0.66753125,-0.0027054759134617218
0.66759375,-0.002721317266539486
0.6676562500000001,-0.002737221028948869
0.66771875,-0.002753872188063597
0.66778125,-0.002770640789237319
0.6678437500000001,-0.0027873250790710485
0.66790625,-0.0028044341176756
0.66796875,-0.0028220173576193885
0.6680312500000001,-0.0028398489230657548
0.66809375,-0.0028576902207025356
0.66815625,-0.0028756307775495288
0.6682187500000001,-0.0028935428919567574
0.66828125,-0.00291167193654282
0.66834375,-0.002930126092323418
0.6684062500000001,-0.0029485886949239537
0.6684687500000001,-0.002966799886591903
0.66853125,-0.0029852514344066994
0.6685937500000001,-0.0030036936615699394
0.66865625,-0.003021674481473363
0.66871875,-0.003039756869684551
0.6687812500000001,-0.0030577072859717946
0.66884375,-0.0030751707905537495
0.66890625,-0.003092628374810502
0.6689687500000001,-0.0031097454755323606
0.66903125,-0.0031264708724607904
0.66909375,-0.0031429035869006694
0.6691562500000001,-0.003158982850516412
0.66921875,-0.0031752128645724798
0.66928125,-0.003190355456777927
0.6693437500000001,-0.0032047053727878305
0.66940625,-0.0032186648163572418
0.6694687500000001,-0.0032321741967311635
0.66953125,-0.0032447122915932047
0.66959375,-0.003256840508623682
0.6696562500000001,-0.003268291812114993
0.66971875,-0.0032786372183279677
0.66978125,-0.0032886228445946353
0.6698437500000001,-0.0032979370377438366
0.66990625,-0.0033065456741107613
0.66996875,-0.003314095310194526
0.6700312500000001,-0.0033213825217347503
0.67009375,-0.003329669235892063
0.67015625,-0.0033396220677116284
0.6702187500000001,-0.0033509118406054306
0.67028125,-0.003363139262910708
0.67034375,-0.00337627697493334
0.6704062500000001,-0.0033903080162760446
0.6704687500000001,-0.0034047084912254277
0.67053125,-0.0034196904772834935
0.6705937500000001,-0.0034342729148386097
0.67065625,-0.0034497863152558664
0.67071875,-0.003465137854705619
0.6707812500000001,-0.0034805021132103126
0.67084375,-0.003495591288190353
0.67090625,-0.0035103434155023677
0.6709687500000001,-0.0035245227431684595
0.67103125,-0.0035380831281707145
0.67109375,-0.00355083654470556
0.6711562500000001,-0.0035627964496252884
0.67121875,-0.003573903973470266
0.67128125,-0.0035836948431578752
0.6713437500000001,-0.00359231385283984
0.67140625,-0.0035996770902224917
0.6714687500000001,-0.003605600255845179
0.67153125,-0.0036099290658739708
0.67159375,-0.00361268316391318
0.6716562500000001,-0.003613549802596386
0.67171875,-0.003612592644560056
0.67178125,-0.0036098523569752378
0.6718437500000001,-0.003604834336047691
0.67190625,-0.003597562763267087
0.67196875,-0.0035881442362880184
0.6720312500000001,-0.00357635169573349
0.67209375,-0.003562049931088926
0.67215625,-0.0035450995028933757
0.6722187500000001,-0.0035255211846058065
0.67228125,-0.0035030360051439696
0.67234375,-0.0034776265522841188
0.6724062500000001,-0.0034491624367280066
0.6724687500000001,-0.003417648983123356
0.67253125,-0.003382890721020576
0.6725937500000001,-0.003344843225464661
0.67265625,-0.003303290394531866
0.67271875,-0.003258158164674174
0.6727812500000001,-0.003209411102042925
0.67284375,-0.0031569862594123532
0.67290625,-0.003100659876085876
0.6729687500000001,-0.0030404759164665285
0.67303125,-0.002976212732750144
0.67309375,-0.0029077236079611823
0.6731562500000001,-0.002835066903058403
0.67321875,-0.002758256095415107
0.67328125,-0.0026769716672321586
0.6733437500000001,-0.002591215303500094
0.67340625,-0.0025009375731333827
0.6734687500000001,-0.0024067407494096082
0.67353125,-0.0023070949467524637
0.67359375,-0.002202753706238847
0.6736562500000001,-0.002093505302016796
0.67371875,-0.001979393309527566
0.67378125,-0.0018604144112560062
0.6738437500000001,-0.0017363342440130658
0.67390625,-0.0016072249923161641
0.67396875,-0.0014729666193936675
0.6740312500000001,-0.0013337465049699515
0.67409375,-0.0011893561145976117
0.67415625,-0.0010396569805975198
0.6742187500000001,-0.0008847553728933144
0.67428125,-0.0007246772657006628
0.67434375,-0.0005593120554395203
0.6744062500000001,-0.00038887770726725446
0.6744687500000001,-0.00021315953856110292
0.67453125,-0.00003216783676157631
0.6745937500000001,0.00015410627599427018
0.67465625,0.00034568519535480013
0.67471875,0.0005423642563205933
0.6747812500000001,0.0007441378030680901
0.67484375,0.0009511961123591928
0.67490625,0.0011642023375479857
0.6749687500000001,0.0013812378775433856
0.67503125,0.0016035244088616202
0.67509375,0.0018307659010935173
0.6751562500000001,0.00206296531852683
0.67521875,0.002300048932769201
0.67528125,0.0025420110729165377
0.6753437500000001,0.002788684493183237
0.67540625,0.0030400745130564205
0.6754687500000001,0.003296408380884852
0.6755312500000001,0.0035571919914089978
0.67559375,0.0038221663984238236
0.6756562500000001,0.004091973232697818
0.67571875,0.004366285513934531
0.67578125,0.004644705339210964
0.6758437500000001,0.004927364278527857
0.67590625,0.005214170319109507
0.67596875,0.005505177736917416
0.6760312500000001,0.005800314894088138
0.67609375,0.006099359005413363
0.67615625,0.006402256778246365
0.6762187500000001,0.006708731780044733
0.6762812500000001,0.007019024079892744
0.67634375,0.007333148580795298
0.6764062500000001,0.007650740314551485
0.6764687500000001,0.00797177141749067
0.67653125,0.008296348341709933
0.6765937500000001,0.00862407592845757
0.67665625,0.008955063129443275
0.67671875,0.00928931789548447
0.6767812500000001,0.009626550050852972
0.67684375,0.009966955318697679
0.67690625,0.010310033748560946
0.6769687500000001,0.010655968862845505
0.67703125,0.01100491685829419
0.67709375,0.01135646232907285
0.6771562500000001,0.011710588498870605
0.67721875,0.012067014655459757
0.6772812500000001,0.012425813479878423
0.6773437500000001,0.012787360728181013
0.67740625,0.013150959886690794
0.6774687500000001,0.013516674941032786
0.67753125,0.013884764543692474
0.67759375,0.014254547549610308
0.6776562500000001,0.014625964487907372
0.67771875,0.01499848295159964
0.67778125,0.015373500930126988
0.6778437500000001,0.015749696682315656
0.67790625,0.01612784908181447
0.67796875,0.016507014323133534
0.6780312500000001,0.01688698433291197
0.67809375,0.017268702777824746
0.67815625,0.01765099654891722
0.6782187500000001,0.01803336300718364
0.6782812500000001,0.018416813538074117
0.67834375,0.0188005875538248
0.6784062500000001,0.01918443045699819
0.6784687500000001,0.019568199210170112
0.67853125,0.01995174544094308
0.6785937500000001,0.02033510012233053
0.67865625,0.020717930593043055
0.67871875,0.021099573805087035
0.6787812500000001,0.021480704657726363
0.67884375,0.021860167869766328
0.67890625,0.02223846433671492
0.6789687500000001,0.022614898070840717
0.67903125,0.02298928795856553
0.67909375,0.023361799298173086
0.6791562500000001,0.02373180293135696
0.67921875,0.02409912695064037
0.6792812500000001,0.024464291073571523
0.6793437500000001,0.024825333227169677
0.67940625,0.025182936698987815
0.6794687500000001,0.025537010188789892
0.67953125,0.025886645977001917
0.67959375,0.026232111138829076
0.6796562500000001,0.02657315546543311
0.67971875,0.026908905646231433
0.67978125,0.027239566855951074
0.6798437500000001,0.02756471734765152
0.67990625,0.02788411544656591
0.67996875,0.02819717977749417
0.6800312500000001,0.02850845330602514
0.68009375,0.02884563612448926
0.68015625,0.029210832463874972
0.6802187500000001,0.029600639134473417
0.6802812500000001,0.03001193366418578
0.68034375,0.030441455280965646
0.6804062500000001,0.03088600199632402
0.68046875,0.03134284739993545
0.68053125,0.03180831784265574
0.6805937500000001,0.03227940554575669
0.68065625,0.0327534938888987
0.68071875,0.033227351054969934
0.6807812500000001,0.033697766496426834
0.68084375,0.034161865641924194
0.68090625,0.034616531846996396
0.6809687500000001,0.03505942989735075
0.68103125,0.03548717464191298
0.68109375,0.03589699401382854
0.6811562500000001,0.03628626730488617
0.68121875,0.03665224696967738
0.6812812500000001,0.036991852424814564
0.68134375,0.03730244927004864
0.68140625,0.03758167945099304
0.6814687500000001,0.037826883578375395
0.68153125,0.03803531793307219
0.68159375,0.03820443131523005
0.6816562500000001,0.03833170328622976
0.68171875,0.03841502058157342
0.68178125,0.03845147824630757
0.6818437500000001,0.03843923562631696
0.6819062499999999,0.0383747809754251
0.68196875,0.03825791946013907
0.6820312500000001,0.03808549148243656
0.6820937499999999,0.03785539614546851
0.68215625,0.03756549510433266
0.6822187500000001,0.037213787561564626
0.68228125,0.03679858727888574
0.68234375,0.03631773980138964
0.6824062500000001,0.03576962923729993
0.68246875,0.03515257711206224
0.68253125,0.034465009336770464
0.6825937500000001,0.03370518867251274
0.68265625,0.032871464845229625
0.68271875,0.031962829729761416
0.68278125,0.030977719112295382
0.68284375,0.029914934031380763
0.68290625,0.028773432492831708
0.68296875,0.02755180354506817
0.68303125,0.026249567439646848
0.68309375,0.02486556076552432
0.68315625,0.02339880429568683
0.68321875,0.021848959138248164
0.6832812500000001,0.02021517988013699
0.68334375,0.018497064377598488
0.68340625,0.01669442473082472
0.6834687500000001,0.014806635803716328
0.6835312499999999,0.012834541652346904
0.68359375,0.01077634305364121
0.6836562500000001,0.008632949507164839
0.6837187499999999,0.006404592631194209
0.68378125,0.004091319803294066
0.6838437500000001,0.0016936205758211476
0.6839062499999999,-0.0007878774776013397
0.68396875,-0.0033526954308565615
0.6840312500000001,-0.006000260077796443
0.68409375,-0.008729587483412266
0.68415625,-0.011539658631853078
0.6842187500000001,-0.014429503716353181
0.68428125,-0.0173980899679195
0.68434375,-0.020443951825141
0.68440625,-0.02356595112987439
0.68446875,-0.02676251154711018
0.68453125,-0.030031720208623797
0.68459375,-0.033372408943788484
0.68465625,-0.03678266450490553
0.68471875,-0.04026056482694512
0.68478125,-0.04380421322940217
0.68484375,-0.047411509810505556
0.68490625,-0.05108042283275116
0.68496875,-0.05480878300830408
0.68503125,-0.058594310706435754
0.6850937500000001,-0.0624347491512465
0.6851562499999999,-0.06632767605578777
0.68521875,-0.07027063725517664
0.6852812500000001,-0.07426114346224762
0.6853437499999999,-0.07829677681433289
0.68540625,-0.08237499043879726
0.6854687500000001,-0.08649290880812242
0.6855312499999999,-0.09064809526390519
0.68559375,-0.09483799738405177
0.6856562500000001,-0.09905962771790223
0.6857187499999999,-0.1033102788319973
0.68578125,-0.10758760674887172
0.68584375,-0.11188854854570926
0.6859062499999999,-0.11621027118912759
0.68596875,-0.12055032385420096
0.68603125,-0.12490572415175924
0.68609375,-0.12927377364416487
0.68615625,-0.13365194245405404
0.68621875,-0.13803718195182782
0.68628125,-0.1424267116983201
0.68634375,-0.14681805235189388
0.68640625,-0.15120863094134687
0.68646875,-0.15559579605019078
0.68653125,-0.15997662815265307
0.6865937499999999,-0.1643486111826302
0.68665625,-0.16870918376734909
0.68671875,-0.1730560304020028
0.6867812499999999,-0.17738734027728714
0.68684375,-0.18169894681555745
0.68690625,-0.18598954951907207
0.6869687499999999,-0.19025664610936383
0.68703125,-0.19449777953188382
0.6870937500000001,-0.19871009781923904
0.6871562499999999,-0.20289301832542178
0.68721875,-0.20704368621265262
0.6872812500000001,-0.21115938285089683
0.6873437499999999,-0.21523803636409072
0.68740625,-0.21927832516881268
0.68746875,-0.22327858466335654
0.6875312499999999,-0.22723681424465758
0.68759375,-0.2311508079879834
0.68765625,-0.23501895996676453
0.6877187499999999,-0.23883956751922655
0.68778125,-0.24261125749060808
0.68784375,-0.24633258497143712
0.6879062499999999,-0.25000192325585713
0.68796875,-0.25361821312865074
0.68803125,-0.2571802901364113
0.68809375,-0.2606867150621418
0.68815625,-0.2641363237789973
0.6882187499999999,-0.2675282269899992
0.68828125,-0.27086165185410893
0.68834375,-0.2741354936013074
0.6884062499999999,-0.2773490129300011
0.68846875,-0.280501602792817
0.68853125,-0.2835924521467266
0.6885937499999999,-0.28662102016495883
0.68865625,-0.28958688933222587
0.68871875,-0.2924895598218563
0.6887812499999999,-0.29532869057185906
0.68884375,-0.29810396643865045
0.6889062499999999,-0.3008151759149587
0.6889687499999999,-0.3034621029050416
0.68903125,-0.306044777892006
0.68909375,-0.3085631070918273
0.6891562499999999,-0.3110170613745747
0.68921875,-0.3134067883326228
0.68928125,-0.31573242843537286
0.6893437499999999,-0.31799414989727065
0.68940625,-0.3201922310095699
0.68946875,-0.3223270279622838
0.6895312499999999,-0.3243989017952915
0.68959375,-0.3264081163331888
0.6896562499999999,-0.32835521080592733
0.6897187499999999,-0.33024076947207637
0.68978125,-0.33206533467084687
0.6898437499999999,-0.33382938631498005
0.6899062499999999,-0.3355335762641192
0.68996875,-0.33717766616611966
0.6900312500000001,-0.3387707748937694
0.6900937500000001,-0.3403289325980227
0.69015625,-0.3418454806810351
0.6902187500000001,-0.34331864253476013
0.6902812500000001,-0.34474439667456175
0.69034375,-0.3461201038384135
0.6904062500000001,-0.34744360194432233
0.69046875,-0.34871306786403755
0.69053125,-0.3499272236271772
0.6905937500000001,-0.3510851545274234
0.69065625,-0.352186333787259
0.69071875,-0.35323046228844557
0.6907812500000001,-0.354217674743516
0.69084375,-0.35514840613329046
0.69090625,-0.35602325760439346
0.6909687500000001,-0.3568431653612962
0.69103125,-0.3576092353370811
0.6910937500000001,-0.35832282855674236
0.6911562500000001,-0.35898539217486725
0.69121875,-0.359598571010212
0.6912812500000001,-0.36016417518317245
0.69134375,-0.3606840837513871
0.69140625,-0.36116024512760464
0.6914687500000001,-0.3615947072296829
0.69153125,-0.36198962032370663
0.69159375,-0.3623471011406365
0.6916562500000001,-0.36266933164377413
0.69171875,-0.36295846000312815
0.69178125,-0.36321667670047775
0.6918437500000001,-0.36344613942974824
0.69190625,-0.36364897546126607
0.69196875,-0.36382724881339984
0.6920312500000001,-0.36398298124428097
0.69209375,-0.3641181475735339
0.69215625,-0.36423464200547484
0.6922187500000001,-0.36433421691248147
0.69228125,-0.3644185643780783
0.69234375,-0.36448929477676567
0.6924062500000001,-0.3645478679899104
0.69246875,-0.3645955980421604
0.69253125,-0.3646336652320716
0.6925937500000001,-0.36466309180959255
0.69265625,-0.3646847416842014
0.69271875,-0.3646992887170619
0.69278125,-0.36470720728975836
0.69284375,-0.3647087671772246
0.6929062500000001,-0.36470398529075665
0.69296875,-0.3646926156493224
0.69303125,-0.3646741784445657
0.6930937500000001,-0.3646478955749374
0.69315625,-0.3646126093038989
0.69321875,-0.36456685290952534
0.6932812500000001,-0.3645087905104702
0.69334375,-0.36443613097954775
0.69340625,-0.36434608620313824
0.6934687500000001,-0.36423541218363165
0.6935312499999999,-0.36409941454692374
0.69359375,-0.3639354322777
0.6936562500000001,-0.36373741776826823
0.6937187499999999,-0.36349949057980335
0.69378125,-0.3632148656918306
0.6938437500000001,-0.3628758782825981
0.69390625,-0.3624737880634261
0.69396875,-0.36199867024973253
0.6940312500000001,-0.36143928920740737
0.69409375,-0.3607829201842429
0.69415625,-0.36001521235772715
0.6942187500000001,-0.35911991290495404
0.69428125,-0.35807871763486276
0.69434375,-0.3568709464421739
0.69440625,-0.35547324771778016
0.69446875,-0.3538592610437481
0.69453125,-0.35199910677015545
0.69459375,-0.3498591331831449
0.69465625,-0.347401272233394
0.69471875,-0.34458226659815117
0.69478125,-0.34135318867894976
0.69484375,-0.3376586769169033
0.6949062500000001,-0.3334357024630647
0.69496875,-0.32861236418565254
0.69503125,-0.32310713000719354
0.6950937500000001,-0.31682683218533364
0.6951562499999999,-0.3096654249850978
0.69521875,-0.3015009994358919
0.6952812500000001,-0.2921942773532572
0.6953437499999999,-0.2815851205859877
0.69540625,-0.2694895173138729
0.6954687500000001,-0.2556953623833962
0.6955312499999999,-0.23995776740154795
0.69559375,-0.22199322044931813
0.6956562500000001,-0.2014726595964336
0.6957187499999999,-0.1780140933864394
0.69578125,-0.1511724545804645
0.69584375,-0.12042525997087689
0.69590625,-0.08516358125913423
0.69596875,-0.044670278819524456
0.69603125,0.001900484966449137
0.69609375,0.055547490023390794
0.69615625,0.11745471649562869
0.69621875,0.18903312864313762
0.69628125,0.27196701254572325
0.69634375,0.36827659581517797
0.69640625,0.48039298592089397
0.69646875,0.6112552731741411
0.69653125,0.7644357691313401
0.6965937499999999,0.9442957230796604
0.69665625,1.156188493558679
0.69671875,1.406730779440924
0.6967812499999999,1.7041498700201085
0.69684375,2.0587770589853998
0.6969062500000001,2.483712664234246
0.6969687499999999,2.9957495309173057
0.69703125,3.6168077083044303
0.6970937500000001,4.375712715997037
0.6971562499999999,5.308669496949889
0.69721875,6.436053316975153
0.6972812500000001,7.501272352036661
0.6973437499999999,6.377083286135676
0.69740625,1.6489341418392116
0.69746875,-0.024599890390713655
0.6975312499999999,-0.16314187377123712
0.69759375,-0.12217276673705599
0.69765625,-0.08391333118152075
0.6977187499999999,-0.05885152195524075
0.69778125,-0.04271241126552468
0.69784375,-0.03201101965288666
0.69790625,-0.024662264297095768
0.69796875,-0.019448988525869106
0.69803125,-0.01564439351779528
0.69809375,-0.012797006591155844
0.69815625,-0.010620468681220453
0.6982187499999999,-0.008925408183554159
0.69828125,-0.007583646839427492
0.69834375,-0.006506177321689261
0.6984062499999999,-0.005629836788100006
0.69846875,-0.004908942741981661
0.69853125,-0.004309827322672695
0.6985937499999999,-0.0038073191549199883
0.69865625,-0.0033823089959635743
0.69871875,-0.0030200980289824854
0.6987812499999999,-0.002709261702245336
0.69884375,-0.002440802691155943
0.69890625,-0.002207580616146448
0.6989687499999999,-0.0020038753347482066
0.69903125,-0.001825047819741233
0.69909375,-0.0016673264064772124
0.6991562499999999,-0.0015276199288821414
0.69921875,-0.001404269732608864
0.69928125,-0.0012933360915001967
0.6993437499999999,-0.0011939435161131848
0.69940625,-0.0011045915988108124
0.69946875,-0.001024014363634558
0.6995312499999999,-0.0009511339322975537
0.69959375,-0.0008850288072552337
0.6996562499999999,-0.0008249106668558607
0.69971875,-0.0007700986025124569
0.69978125,-0.000720004504035
0.6998437499999999,-0.0006741209060247883
0.69990625,-0.0006320009664965349
0.69996875,-0.0005932567401905244
0.7000312500000001,-0.000557449575421391
0.7000937500000001,-0.0005252007047579286
0.70015625,-0.0004945448371745228
0.7002187500000001,-0.000466147095556258
0.7002812500000001,-0.00043979833456447387
0.70034375,-0.0004153115307491884
0.7004062500000001,-0.0003925211062571027
0.70046875,-0.00037127852647320396
0.70053125,-0.0003514513234692748
0.7005937500000001,-0.0003329201123852695
0.70065625,-0.00031557782276604783
0.7007187500000001,-0.00029932787690188097
0.7007812500000001,-0.0002840835409792224
0.70084375,-0.000269765442808289
0.7009062500000001,-0.0002572004495311126
0.7009687500000001,-0.00024452978966691877
0.70103125,-0.00023259079202525036
0.7010937500000001,-0.00022132962723654312
0.7011562500000001,-0.00021069767754345334
0.70121875,-0.0002006500500419197
0.7012812500000001,-0.0001911459270494358
0.70134375,-0.00018214793825639658
0.70140625,-0.00017362165562339986
0.7014687500000001,-0.00016553562062020705
0.70153125,-0.00015786078487419993
0.70159375,-0.000151461025919457
0.7016562500000001,-0.00014453257483115544
0.7017187500000001,-0.00013794132530928132
0.70178125,-0.0001316663484438132
0.7018437500000001,-0.00012568818962769416
0.70190625,-0.00011998882280660252
0.70196875,-0.00011455161668217922
0.7020312500000001,-0.00010936110959543334
0.70209375,-0.00010440285285006168
0.70215625,-0.00010054418118855509
0.7022187500000001,-0.00009601320963091727
0.70228125,-0.00009167715562288158
0.70234375,-0.00008752523394382646
0.7024062500000001,-0.00008354725280063712
0.70246875,-0.00007973387392015093
0.70253125,-0.00007607626219633716
0.7025937500000001,-0.00007256616739310075
0.70265625,-0.0000691958801708925
0.7027187500000001,-0.00006595818437100427
0.70278125,-0.00006371999144216952
0.70284375,-0.000060729489316779404
0.7029062500000001,-0.00005785245185364372
0.70296875,-0.000055083272362247076
0.70303125,-0.00005241666048307372
0.7030937500000001,-0.000049847634323804656
0.70315625,-0.000047371529496846757
0.70321875,-0.00004498391810687088
0.7032812500000001,-0.00004268064754896816
0.70334375,-0.000041323213503695
0.70340625,-0.00003917788417780604
0.7034687500000001,-0.00003710618323006847
0.7035312499999999,-0.00003510430084156571
0.70359375,-0.00003316846839764469
0.7036562500000001,-0.000031296415568831754
0.70371875,-0.00002948562231233843
0.70378125,-0.000027732191212044948
0.7038437500000001,-0.000026892300413974444
0.70390625,-0.000025250990357072995
0.70396875,-0.000023661270977577954
0.7040312500000001,-0.000022120031080025108
0.70409375,-0.000020624974275551048
0.70415625,-0.000019176368556321964
0.7042187500000001,-0.00001777114562934042
0.70428125,-0.000016406313948915217
0.70434375,-0.00001592957942187435
0.70440625,-0.000014645135991907769
0.70446875,-0.000013397498180497666
0.70453125,-0.000012185754941799666
0.70459375,-0.00001100828885671834
0.70465625,-9.862032029648893e-6
0.7047187500000001,-8.74931247012479e-6
0.70478125,-7.664700172067687e-6
0.70484375,-7.449711761569962e-6
0.7049062500000001,-6.425717468086492e-6
0.70496875,-5.431349730380584e-6
0.70503125,-4.461640067865985e-6
0.7050937500000001,-3.5212918051168637e-6
0.7051562499999999,-2.6046966444349352e-6
0.70521875,-1.7132077554964187e-6
0.7052812500000001,-1.6665221782633172e-6
0.7053437499999999,-8.223956168263927e-7


==> data/dataIForceDistribt0114SqueezeE100D41G160c005YE105103DoubleAt.csv <==
0.29634375,-1.886498770313263e-6
0.29640625,-3.836931981686874e-6
0.29646874999999995,-5.85274604859057e-6
0.29653125,-6.060801435392323e-6
0.29659375,-8.21699552467608e-6
0.29665624999999995,-0.000010446151297717472
0.29671875000000003,-0.000012750270916776634
0.29678125,-0.000015134053797275165
0.29684374999999996,-0.00001760153917751875
0.29690625,-0.00002015688923481035
0.29696875,-0.00002090115549178292
0.29703124999999997,-0.00002365145826234697
0.29709375,-0.000026503650835686546
0.29715625,-0.00002946301718974426
0.29721875,-0.00003253517653388416
0.29728125,-0.000035726106205994686
0.29734375,-0.00003904217256165851
0.29740625,-0.000042490156786425505
0.29746874999999995,-0.00004414771037014615
0.29753125,-0.00004788734717394048
0.29759375,-0.000051782048781930216
0.29765624999999996,-0.00005584062227664238
0.29771875,-0.00006007249311931129
0.29778125,-0.00006448774563943426
0.29784374999999996,-0.00006909719248537514
0.29790625,-0.00007194916019441042
0.29796875,-0.0000769882104441709
0.29803124999999997,-0.00008225880703556126
0.29809375,-0.00008777532521827644
0.29815625,-0.0000935532393557649
0.29821875,-0.00009960922375285629
0.29828125,-0.0001059612614461304
0.29834375,-0.00011262877416780158
0.29840625,-0.00011763947799549705
0.29846874999999995,-0.00012500813068308083
0.29853125,-0.00013276051724315772
0.29859375,-0.000140923336590639
0.29865624999999996,-0.00014952556779979074
0.29871875,-0.00015859873035723717
0.29878125,-0.00016817713834914536
0.29884374999999996,-0.0001782981979182219
0.29890625,-0.0001869772947172639
0.29896875,-0.00019831538139792305
0.29903124999999997,-0.00021033043959943465
0.29909375,-0.00022307606403824254
0.29915625,-0.00023661110935208236
0.29921875,-0.00025100032726159887
0.29928125,-0.00026631505223359103
0.29934375,-0.000282634036426381
0.29940625,-0.00030004433839192257
0.29946874999999995,-0.0003165876937863012
0.29953125,-0.0003364858328474983
0.29959375,-0.00035779780338701975
0.29965624999999996,-0.0003806563297215198
0.29971875,-0.0004052096146741817
0.29978125,-0.00043162358429517817
0.29984374999999996,-0.000460084429169408
0.29990625,-0.0004908015604014673
0.29996875,-0.0005240111602284194
0.30003124999999997,-0.0005598769408798625
0.30009375,-0.0005965978709207016
0.30015625,-0.0006387785309581548
0.30021875,-0.0006847204768618096
0.30028125,-0.0007348677412048813
0.30034375,-0.0007897302429467276
0.30040625,-0.0008498954423360773
0.30046874999999995,-0.0009160426053290946
0.30053125,-0.0009889605756079906
0.30059375,-0.0010695688032364898
0.30065624999999996,-0.0011589441844618337
0.30071875,-0.001258353518091615
0.30078125,-0.0013671900098885827
0.30084374999999997,-0.0014914472582968677
0.30090625,-0.0016311433144885487
0.30096875,-0.0017888355367127822
0.30103125,-0.0019676180990129766
0.30109375,-0.0021712605704901737
0.30115625,-0.002404387785575609
0.30121875,-0.002672720252294435
0.30128125,-0.002983392477898871
0.30134375,-0.0033453853697185125
0.30140625,-0.0037701170581976393
0.30146874999999995,-0.004272261321470679
0.30153125000000003,-0.004870903194485139
0.30159375,-0.005591185013474215
0.30165624999999996,-0.006464591125248146
0.30171875,-0.007540995314499966
0.30178125,-0.008881322457088007
0.30184374999999997,-0.010574421391764673
0.30190625,-0.012748272634902674
0.30196875,-0.015591803046984092
0.30203125,-0.019391719360196794
0.30209375,-0.024596674588667534
0.30215625,-0.031932503219939394
0.30221875,-0.04261329883132001
0.30228125,-0.05871863918018405
0.30234375,-0.08372567301537452
0.30240625,-0.12191637446393883
0.30246874999999995,-0.1630128196002202
0.30253125000000003,-0.026875845883258108
0.30259375,1.6315995452150351
0.30265624999999996,6.3571684724045
0.30271875000000004,7.502586610184664
0.30278125,6.440503282236579
0.30284374999999997,5.312626942371168
0.30290625,4.378987756093907
0.30296875,3.619517371181602
0.30303125,2.998015820886751
0.30309375,2.485613111282083
0.30315625,2.0603863019756945
0.30321875,1.7055131697989263
0.30328125,1.407890172833868
0.30334375,1.1571806035788583
0.30340625,0.94514705078522
0.30346874999999995,0.7651693001054158
0.30353125000000003,0.6118891491673029
0.30359375,0.4809426252419648
0.30365624999999996,0.3687556154457053
0.30371875,0.27238597789389907
0.30378125,0.1894004261324051
0.30384374999999997,0.11777795179622405
0.30390625,0.05583289488968893
0.30396875,0.0021540389347948496
0.30403125,-0.04444434657828103
0.30409375,-0.08496200185662031
0.30415625,-0.12024457078937434
0.30421875,-0.15100957144902744
0.30428125,-0.17786761694638464
0.30434375,-0.2013398383164433
0.30440625,-0.22187215141877828
0.30446874999999995,-0.23984714235207813
0.30453125000000003,-0.255593842777927
0.30459375,-0.26939593571812215
0.30465624999999996,-0.2814985121866184
0.30471875,-0.29211382139912034
0.30478125,-0.30142602717444894
0.30484374999999997,-0.30959524508595826
0.30490625,-0.31676095597897724
0.30496875,-0.3230448678092944
0.30503125,-0.32855337253028394
0.30509375,-0.33337961941116195
0.30515625,-0.3376052912149482
0.30521875,-0.34130211394064075
0.30528125,-0.3445331563969256
0.30534375,-0.3473539478299836
0.30540625,-0.3498134342104898
0.30546874999999996,-0.351954800593085
0.30553125000000003,-0.35381618710787255
0.30559375,-0.3554313093644965
0.30565624999999996,-0.3568299876499967
0.30571875,-0.35803861435607065
0.30578125,-0.35908055850372345
0.30584374999999997,-0.35997651708417644
0.30590625,-0.36074482130615415
0.30596875,-0.36140170653023235
0.30603125,-0.3619615467767544
0.30609375,-0.3624370598098007
0.30615625,-0.3628394889809501
0.30621875,-0.3631787608828564
0.30628125,-0.3634636268153877
0.30634375,-0.3637017836673565
0.30640625,-0.36389998373593857
0.30646874999999996,-0.3640641311645695
0.30653125000000003,-0.36419936475703524
0.30659375,-0.36431013498355713
0.30665624999999996,-0.36440026923181046
0.30671875000000004,-0.3644730308929721
0.30678125,-0.36453117183042466
0.30684374999999997,-0.3645769791331479
0.30690625,-0.36461231601853994
0.30696875,-0.36463865898515885
0.30703125,-0.3646571311035717
0.30709375,-0.364668531245291
0.30715625,-0.3646733604782131
0.30721875,-0.36467184612900566
0.30728125,-0.3646639634299492
0.30734375,-0.36464945464781373
0.30740625,-0.3646278472449358
0.30746874999999996,-0.36459846965667886
0.30753125000000003,-0.36456046710221524
0.30759375,-0.3645128144986575
0.30765624999999996,-0.36445433028634194
0.30771875,-0.36438368822360906
0.30778125,-0.3642994293016871
0.30784374999999997,-0.36419997322049613
0.30790625,-0.36408362965951846
0.30796875,-0.3639486077492886
0.30803125,-0.3637930292574275
0.30809375,-0.36361493754631574
0.30815625,-0.3634123093941015
0.30821875,-0.3631830660493741
0.30828125,-0.3629250865460402
0.30834375,-0.36263621716922784
0.30840625,-0.36231428650164904
0.30846874999999996,-0.3619571180372859
0.30853125000000003,-0.36156045677015136
0.30859375,-0.36112432232371006
0.30865624999999997,-0.36064660660229314
0.30871875,-0.3601252568896057
0.30878125,-0.3595582934679369
0.30884375,-0.3589438288119594
0.30890625,-0.3582800851930244
0.30896875,-0.35756541550382914
0.30903125,-0.35679832409454837
0.30909375,-0.3559774890500588
0.30915625,-0.35510178323545605
0.30921875,-0.35417029974112546
0.30928125,-0.35318237502927596
0.30934375000000003,-0.35213761250224695
0.30940625,-0.3510359091307656
0.30946874999999996,-0.34987747952605586
0.30953125000000004,-0.34866494226266675
0.30959375,-0.34739510681382113
0.30965624999999997,-0.3460713502621948
0.30971875,-0.34469541143421567
0.30978125,-0.3432694702614085
0.30984375,-0.3417961687021157
0.30990625,-0.34027862734365066
0.30996875,-0.3387204763203461
0.31003125,-0.3371273651187583
0.31009375,-0.335483279246827
0.31015625,-0.3337800417594464
0.31021875,-0.33201698787769984
0.31028125,-0.3301934901032752
0.31034375000000003,-0.3283089615751559
0.31040625,-0.3263628543314728
0.31046874999999996,-0.32435466744919095
0.31053125000000004,-0.32228394216017137
0.31059375,-0.3201502700726887
0.31065624999999997,-0.3179532878914729
0.31071875,-0.31569268734494765
0.31078125,-0.31336820909402613
0.31084375,-0.3109796510398341
0.31090625,-0.3085268657252699
0.31096875,-0.3060097637849457
0.31103125,-0.3034283173849961
0.31109375,-0.3007825573517762
0.31115625,-0.2980725789959948
0.31121875,-0.2952985421734704
0.31128125,-0.29246067251337066
0.31134375000000003,-0.2895592619836307
0.31140625,-0.2865946730281751
0.31146874999999996,-0.2835673368841652
0.31153125000000004,-0.2804777553203849
0.31159375,-0.27732650499680234
0.31165624999999997,-0.27411423010271224
0.31171875,-0.2708416537971627
0.31178125,-0.267509571365304
0.31184375,-0.26411885483121156
0.31190625,-0.26067044814204143
0.31196875,-0.25716537331704825
0.31203125,-0.253604725563826
0.31209375,-0.249989679478795
0.31215625,-0.24632148129297354
0.31221875,-0.24260145050568144
0.31228125,-0.23883098146975246
0.31234375000000003,-0.23501358808033662
0.31240625,-0.23114670492876158
0.31246874999999996,-0.22723398095044936
0.31253125000000004,-0.2232771101608558
0.31259375,-0.21927800196812786
0.31265624999999997,-0.21523884195865592
0.31271875000000005,-0.2111613019830613
0.31278125,-0.20704673264550832
0.31284375,-0.202897294164781
0.31290625,-0.19871544238936562
0.31296875,-0.19450339920399604
0.31303125,-0.19026332350254072
0.31309375,-0.18599743401966054
0.31315625,-0.18170801234508893
0.31321875,-0.17739739385159325
0.31328125,-0.17306797208506786
0.31334375000000003,-0.16872218477351333
0.31340625,-0.16436251716112749
0.31346874999999996,-0.15999148997878193
0.31353125000000004,-0.15561166437435967
0.31359375,-0.15122563758187096
0.31365624999999997,-0.14683603128058684
0.31371875,-0.14244549886892832
0.31378125,-0.13805672133091415
0.31384375,-0.13367239334916703
0.31390625,-0.12929523096921244
0.31396875,-0.12492796808900201
0.31403125,-0.12057334484819601
0.31409375,-0.1162341104250145
0.31415625,-0.11191301911507869
0.31421875,-0.10761282293816102
0.31428125,-0.10333627096160461
0.31434375000000003,-0.09908610615803376
0.31440625,-0.09486505903065476
0.31446874999999996,-0.09067584395695624
0.31453125000000004,-0.08652115451622967
0.31459375,-0.08240159833168721
0.31465624999999997,-0.0783239436558987
0.31471875,-0.07428873349073759
0.31478125,-0.07029853513620765
0.31484375,-0.0663558833474796
0.31490625,-0.06246325584430623
0.31496875,-0.058623079668503934
0.31503125,-0.05483772902616957
0.31509375,-0.05110951750440532
0.31515625,-0.047440692481861814
0.31521875,-0.043833428461928836
0.31528125,-0.04028982967236774
0.31534375000000003,-0.03681192060670294
0.31540625,-0.03340164218133923
0.31546874999999996,-0.030060852330842963
0.31553125000000004,-0.02679131272223524
0.31559375,-0.02359674261299187
0.31565624999999997,-0.020474623584992427
0.31571875,-0.017428479518337536
0.31578125,-0.014459678410349092
0.31584375,-0.01156948818440709
0.31590625,-0.00875906963408718
0.31596875,-0.006029469494339829
0.31603125,-0.0033816351784786702
0.31609375,-0.000816389565962819
0.31615625,0.0016655482872493799
0.31621875,0.004063572963530576
0.31628125,0.006377197527896325
0.31634375000000003,0.008606041423296934
0.31640625,0.010749837307602733
0.31646874999999997,0.012808433547761844
0.31653125000000004,0.014781794008497079
0.31659375,0.016669976606774495
0.31665625,0.018473163614628307
0.31671875000000005,0.020191635152183363
0.31678125,0.02182578113738795
0.31684375,0.023376090783367415
0.31690625,0.024843163282797565
0.31696875,0.0262276856933171
0.31703125,0.02753044936423632
0.31709375,0.028752345961576747
0.31715625000000003,0.02989434648898104
0.31721875,0.030957524988318857
0.31728125,0.031943030065591876
0.31734375000000004,0.0328521201910576
0.31740625,0.03368611410322431
0.31746874999999997,0.034446421251545345
0.31753125000000004,0.03513453241850931
0.31759375,0.03575201617755955
0.31765625,0.036300505126199284
0.31771875,0.03678172358251661
0.31778125,0.03719745145717415
0.31784375,0.03754954340661046
0.31790625,0.037839919644265585
0.31796875,0.03807056947610604
0.31803125,0.03824353359932317
0.31809375,0.038360929998635024
0.31815625000000003,0.0384249195867043
0.31821875,0.03843773668754419
0.31828125,0.03840165527182007
0.31834375000000004,0.03831901365958108
0.31840625,0.03819219389207565
0.31846874999999997,0.038023633307144714
0.31853125000000004,0.037815824010189056
0.31859375,0.037571286740163384
0.31865625,0.037292599942601354
0.31871875,0.03698238247457816
0.31878125,0.03664329580816178
0.31884375,0.03627803428910452
0.31890625,0.03588933527922736
0.31896875,0.03547997501068767
0.31903125,0.03505277118045476
0.31909375,0.034610551912087756
0.31915625000000003,0.03415620401763064
0.31921875,0.03369262782629165
0.31928125,0.033224817343395566
0.31934375000000004,0.03275163929305476
0.31940625,0.03227814230753892
0.31946874999999997,0.031807343418640555
0.31953125000000004,0.03134229792282464
0.31959375,0.030886105326315097
0.31965625,0.030441857467151806
0.31971875,0.03001064541933246
0.31978125,0.029599729348400744
0.31984375,0.029210261165969004
0.31990625,0.02884547245191127
0.31996875,0.02850860017599914
0.32003125,0.028197637886939048
0.32009375,0.02788475810081692
0.32015625000000003,0.02756572559402376
0.32021875,0.027240842744763183
0.32028125,0.026910412553207322
0.32034375000000004,0.026574737998208503
0.32040625,0.026234121835590846
0.32046874999999997,0.02588884931616342
0.32053125000000005,0.025539213906342784
0.32059375,0.02518552440651456
0.32065625,0.02482803575808315
0.32071875,0.024467039895891912
0.32078125,0.02410281559440361
0.32084375,0.023735627930941444
0.32090625,0.023365745021407064
0.32096875,0.022993419590758096
0.32103125,0.02261890302331071
0.32109375,0.02224244738743153
0.32115625000000003,0.02186428838983101
0.32121875,0.021484672017860085
0.32128125,0.021103808161853532
0.32134375000000004,0.020721931784398517
0.32140625,0.020339248336903426
0.32146874999999997,0.01995597196894275
0.32153125000000005,0.01957230341948707
0.32159375,0.019188436368658524
0.32165625,0.018804556920132054
0.32171875,0.018420849267500178
0.32178125,0.018037490214959123
0.32184375,0.01765464499266306
0.32190625,0.017272476641229773
0.32196875,0.016891146660479972
0.32203125,0.01651080639231675
0.32209375,0.016131600387520678
0.32215625000000003,0.01575367251167445
0.32221875,0.015377164304866103
0.32228125,0.015002214948429432
0.32234375000000004,0.01462895934245445
0.32240625,0.014257482886519068
0.32246874999999997,0.013887721800138725
0.32253125000000005,0.013519652034542667
0.32259375,0.013153699426261739
0.32265625,0.01279016378154152
0.32271875000000005,0.012428946936680091
0.32278125,0.012070048901395292
0.32284375,0.01171354458015042
0.32290625,0.011359536998393538
0.32296875,0.01100811414759803
0.32303125,0.010659364911145441
0.32309375,0.010313377692403258
0.32315625000000003,0.009970232453924033
0.32321875,0.009630013126835688
0.32328125,0.009292802600637709
0.32334375000000004,0.008958679204591938
0.32340625,0.008627724275543425
0.32346874999999997,0.008302062766936597
0.32353125000000005,0.007977681823266053
0.32359375,0.007656700427462637
0.32365625,0.007339202722963012
0.32371875,0.007025266036472522
0.32378125,0.006714968877812796
0.32384375,0.006408384212953408
0.32390625,0.0061055948735547205
0.32396875,0.005806674472846232
0.32403125,0.005509650992222115
0.32409375,0.005218699549436948
0.32415625000000003,0.004931843412141895
0.32421875,0.00464916158350058
0.32428125,0.0043707258928643855
0.32434375000000004,0.004096607310877298
0.32440625,0.0038268810968753453
0.32446875,0.003561612962492411
0.32453125000000005,0.0033008751090113087
0.32459375,0.0030447328145532804
0.32465625,0.0027932468779794106
0.32471875,0.002546486307730522
0.32478125,0.0023045057837737803
0.32484375,0.0020673617785890164
0.32490625,0.0018351113493977056
0.32496875000000003,0.0016078047189205802
0.32503125,0.0013854859678177067
0.32509375,0.0011682041550349631
0.32515625000000004,0.0009559961513779247
0.32521875,0.0007488988801923613
0.32528125,0.000546945122358311
0.32534375000000004,0.0003501601421035394
0.32540625,0.00015857078547562575
0.32546875,-0.0000278088791904052
0.32553125000000005,-0.00020896128918190815
0.32559375,-0.00038487875445591957
0.32565625,-0.0005555590858206949
0.32571875,-0.0007209989967934538
0.32578125,-0.000881209297567076
0.32584375,-0.0010361982369100908
0.32590625,-0.0011859831763896267
0.32596875000000003,-0.0013305828910866457
0.32603125,-0.0014700303493199451
0.32609375,-0.0016043501727223686
0.32615625000000004,-0.0017335824879853579
0.32621875,-0.0018577668525108781
0.32628125,-0.001976950103188907
0.32634375000000004,-0.002091185732634726
0.32640625,-0.002200523415888306
0.32646875,-0.0023050280076982177
0.32653125000000005,-0.00240475940826676
0.32659375,-0.0024997874033052814
0.32665625,-0.002590185034551995
0.32671875000000006,-0.0026760268528733533
0.32678125,-0.0027573885476706306
0.32684375,-0.002834359624291294
0.32690625,-0.0029070159611770674
0.32696875000000003,-0.0029754520956646047
0.32703125,-0.0030397570017463293
0.32709375,-0.0031000213286389577
0.32715625000000004,-0.0031563403826946057
0.32721875,-0.00320881297524557
0.32728125,-0.0032575385858717165
0.32734375000000004,-0.00330261067582642
0.32740625,-0.003344138314326006
0.32746875,-0.0033822192248949556
0.32753125000000005,-0.0034169560452800007
0.32759375,-0.0034484564044330868
0.32765625,-0.003474771436021873
0.32771875,-0.0035001078972433097
0.32778125,-0.0035225218822636517
0.32784375,-0.0035421158596601887
0.32790625,-0.003558997163769617
0.32796875000000003,-0.0035732741930822876
0.32803125,-0.003585051609236986
0.32809375,-0.003594431256439712
0.32815625000000004,-0.00360152523259466
0.32821875,-0.0036064363159170054
0.32828125,-0.003609276355197741
0.32834375000000005,-0.0036101450559619663
0.32840625,-0.0036112022024177015
0.32846875,-0.0036084578728438343
0.32853125000000005,-0.0036040628753843257
0.32859375,-0.0035981343465446153
0.32865625,-0.0035907803282557577
0.32871875,-0.003582103848187579
0.32878125,-0.0035722219200683275
0.32884375,-0.003561248049862409
0.32890625,-0.003549293762686423
0.32896875000000003,-0.003536479677307691
0.32903125,-0.003522922941740364
0.32909375,-0.003508738270234013
0.32915625000000004,-0.003494056371527221
0.32921875,-0.003479002671753939
0.32928125,-0.0034637045439002145
0.32934375000000005,-0.0034482924223652456
0.32940625,-0.0034329046849399247
0.32946875,-0.003417679786875988
0.32953125000000005,-0.003402763359361377
0.32959375,-0.0033882991822938857
0.32965625,-0.003374440821574648
0.32971875,-0.0033613473198578214
0.32978125,-0.003349177875074244
0.32984375,-0.0033381020715682885
0.32990625,-0.003328283504818841
0.32996875000000003,-0.0033199079541413323
0.33003125,-0.0033128265192061968
0.33009375,-0.0033052709666403224
0.33015625000000004,-0.0032969445681970133
0.33021875,-0.0032878487302711312
0.33028125,-0.003278017346536405
0.33034375000000005,-0.0032674466245166123
0.33040625,-0.003256173350146635
0.33046875,-0.0032442186946081697
0.33053125000000005,-0.0032316034612187017
0.33059375,-0.003218359641096319
0.33065625,-0.0032045177796397872
0.33071875,-0.0031901025129346394
0.33078125,-0.0031751535076750825
0.33084375,-0.003159702800745734
0.33090625,-0.0031437884533319638
0.33096875000000003,-0.0031274557310554396
0.33103125,-0.0031107289402960703
0.33109375,-0.0030936536171915774
0.33115625000000004,-0.0030762710090726786
0.33121875,-0.0030586258304176606
0.33128125,-0.0030407531066101168
0.33134375000000005,-0.0030226958131177872
0.33140625,-0.003004489926952625
0.33146875,-0.0029861836471531678
0.33153125000000006,-0.002967802129411376
0.33159375,-0.0029493930218193465
0.33165625,-0.0029309918009947367
0.33171875,-0.002912630845305769
0.33178125,-0.0028943421123654167
0.33184375,-0.0028761597663518185
0.33190625,-0.0028581083771776206
0.33196875000000003,-0.0028381676182566706
0.33203125,-0.0028204624838082393
0.33209375,-0.002802964989702672
0.33215625000000004,-0.002785693706942066
0.33221875,-0.0027686667198458803
0.33228125000000003,-0.0027518901222310793
0.33234375000000005,-0.0027353677467214788
0.33240625,-0.0027191041437192587
0.33246875,-0.0027031190050351706
0.33253125000000006,-0.0026874300867845563
0.33259375,-0.0026720164694822857
0.33265625,-0.002658923435811117
0.33271875000000006,-0.0026440507934197416
0.33278125000000003,-0.0026294352338240568
0.33284375,-0.0026150659613831395
0.33290625,-0.002600932458479907
0.33296875000000004,-0.0025870203126980296
0.33303125,-0.0025733135540758623
0.33309375,-0.0025597913898552926
0.33315625000000004,-0.0025464366359830293
0.33321875,-0.002533230134963871
0.33328125000000003,-0.002520146111871624
0.33334375000000005,-0.0025071639183063543
0.33340625,-0.002494261234207623
0.33346875,-0.0024814193413287555
0.33353125000000006,-0.0024686080172185987
0.33359375,-0.002455809643973572
0.33365625,-0.0024430007346574745
0.33371875,-0.00243015715382075
0.33378125000000003,-0.0024172626788670493
0.33384375,-0.002404294584752109
0.33390625,-0.0023912381878659628
0.33396875000000004,-0.0023780753344179173
0.33403125,-0.00236478815286037
0.33409375,-0.0023513686902588427
0.33415625000000004,-0.0023378052643731606
0.33421875,-0.0023240869776773587
0.33428125000000003,-0.002310208557556287
0.33434375000000005,-0.0022961659401004864
0.33440625,-0.0022819600681476537
0.33446875,-0.002267588233354878
0.33453125000000006,-0.0022530577029765964
0.33459375,-0.0022383719324518547
0.33465625,-0.0022235374320435097
0.33471875,-0.002208570916319541
0.33478125000000003,-0.0021934800255744014
0.33484375,-0.0021782843184434686
0.33490625,-0.0021629987766380587
0.33496875000000004,-0.0021476465639048703
0.33503125,-0.002132246118366349
0.33509375,-0.002116821664584906
0.33515625000000004,-0.0021013992034677187
0.33521875,-0.002086005559076287
0.33528125000000003,-0.0020706690635087233
0.33534375000000005,-0.0020554167739808005
0.33540625,-0.00204027703394985
0.33546875,-0.0020252826545490155
0.33553125000000006,-0.002010462599526891
0.33559375,-0.0019958474330561415
0.33565625,-0.0019814682265299755
0.33571875,-0.001967352589152843
0.33578125000000003,-0.0019535317597015878
0.33584375,-0.0019400320866815035
0.33590625,-0.001926880929659841
0.33596875000000004,-0.0019141040916357543
0.33603125,-0.0019017255682592382
0.33609375,-0.00188976923446528
0.33615625000000005,-0.0018782547637477692
0.33621875,-0.0018671994131914949
0.33628125000000003,-0.0018545680983126228
0.33634375000000005,-0.0018444812474751882
0.33640625,-0.0018348891891446922
0.33646875,-0.0018258085539709645
0.33653125000000006,-0.0018172416938160019
0.33659375,-0.0018091938598915058
0.33665625,-0.0018016667422767751
0.33671875000000007,-0.0017946489067769689
0.33678125000000003,-0.0017881467532470108
0.33684375,-0.00178214388602968
0.33690625,-0.0017766329875025522
0.33696875000000004,-0.0017736502339749105
0.33703125,-0.0017690799945963842
0.33709375,-0.0017649569325661751
0.33715625000000005,-0.0017612558913272097
0.33721875,-0.0017579574149446386
0.33728125000000003,-0.0017550333509706306
0.33734375000000005,-0.0017524602174710802
0.33740625,-0.0017502083390692202
0.33746875,-0.001748250087312997
0.33753125000000006,-0.0017465556203206667
0.33759375,-0.001745090627470719
0.33765625,-0.0017438260297289176
0.33771875,-0.001742730366827927
0.33778125000000003,-0.0017417665206399535
0.33784375,-0.0017409043139806069
0.33790625,-0.0017401117181410908
0.33796875000000004,-0.0017393572756109477
0.33803125,-0.001738611729541789
0.33809375,-0.0017378391996005216
0.33815625000000005,-0.0017370123165279527
0.33821875,-0.001736107510289353
0.33828125000000003,-0.0017350933590531137
0.33834375000000005,-0.001733951832979641
0.33840625,-0.0017326603570939625
0.33846875,-0.0017311873067660521
0.33853125000000006,-0.00172952811123106
0.33859375,-0.0017276606888124713
0.33865625,-0.0017255719185163276
0.33871875,-0.0017232480725098698
0.33878125000000003,-0.001720686424687895
0.33884375,-0.001717874107700551
0.33890625,-0.0017148172861367605
0.33896875000000004,-0.0017115033550590408
0.33903125,-0.001707936335653193
0.33909375,-0.0017041246384779107
0.33915625000000005,-0.001700068996454529
0.33921875,-0.0016957824204721639
0.33928125000000003,-0.0016912654816707562
0.33934375000000006,-0.0016865425901219921
0.33940625,-0.0016816150382449602
0.33946875,-0.0016765051524521846
0.33953125000000006,-0.001671229734130697
0.33959375,-0.001665803242097863
0.33965625,-0.0016602486193821597
0.33971875,-0.0016545803523148606
0.33978125000000003,-0.0016488233639013472
0.33984375,-0.00164299326391662
0.33990625,-0.0016371112787787745
0.33996875000000004,-0.0016311974163897847
0.34003125,-0.001625290694809739
0.34009375000000003,-0.0016194859796463679
0.34015625000000005,-0.0016138317741159897
0.34021875,-0.001608356572972272
0.34028125,-0.0016030753531533076
0.34034375000000006,-0.0015980198877709184
0.34040625,-0.00159320902593163
0.34046875,-0.0015886560469616368
0.34053125000000006,-0.001584391643174421
0.34059375000000003,-0.001578368046558365
0.34065625,-0.001574706650963334
0.34071875,-0.0015713673531304873
0.34078125000000004,-0.0015683634641890654
0.34084375,-0.0015656942815769903
0.34090625,-0.0015633581851487999
0.34096875000000004,-0.00156136717610382
0.34103125,-0.0015597164812773123
0.34109375000000003,-0.0015583994573874216
0.34115625000000005,-0.0015574163154112447
0.34121875,-0.0015567462105642582
0.34128125,-0.0015563827513064288
0.34134375000000006,-0.001558365453731711
0.34140625,-0.0015585752064576353
0.34146875,-0.0015590485676284238
0.34153125,-0.001559753679019879
0.34159375000000003,-0.0015606749233144784
0.34165625,-0.0015617897282477478
0.34171875,-0.0015630725102633303
0.34178125000000004,-0.0015644970833550431
0.34184375,-0.001566031129881379
0.34190625,-0.0015676513538768755
0.34196875000000004,-0.001569326273981042
0.34203125,-0.0015710266999376388
0.34209375,-0.0015727218872795545
0.34215625000000005,-0.0015743893835168943
0.34221875,-0.0015760105909333189
0.34228125,-0.0015775380530826388
0.34234375000000006,-0.0015789471497286711
0.34240625,-0.0015802104101105552
0.34246875,-0.0015813108079362759
0.34253125,-0.0015822224158081877
0.34259375000000003,-0.001582926034505272
0.34265625,-0.0015833964372407028
0.34271875,-0.0015836193137771237
0.34278125000000004,-0.001583578237158545
0.34284375,-0.0015832610470279118
0.34290624999999997,-0.001582655865346394
0.34296875000000004,-0.0015817527988045976
0.34303125,-0.0015805435466477447
0.34309375,-0.0015790294109017944
0.34315625000000005,-0.0015772036930764843
0.34321875,-0.001575074319219355
0.34328125,-0.0015726425005096745
0.34334375,-0.0015699129709626503
0.34340625,-0.00156689539367183
0.34346875,-0.0015636037637830336
0.34353125,-0.0015600500556383345
0.34359375000000003,-0.0015562531168671345
0.34365625,-0.0015522288111114169
0.34371875,-0.0015479984357633092
0.34378125000000004,-0.001543579994990274
0.34384375,-0.0015390022914018586
0.34390624999999997,-0.00153428703058478
0.34396875000000005,-0.0015294622406230862
0.34403125,-0.0015245494195441078
0.34409375,-0.0015195829916714032
0.34415625,-0.0015145868817231511
0.34421875,-0.0015095911452016608
0.34428125,-0.0015046257721862133
0.34434375,-0.00149971211108621
0.34440625,-0.0014948863242923993
0.34446875,-0.0014901678192036916
0.34453125,-0.0014855884834461541
0.34459375000000003,-0.001481173010978637
0.34465625,-0.0014769407139776647
0.34471874999999996,-0.0014729138594934271
0.34478125000000004,-0.001469121797332995
0.34484375,-0.0014655711492471413
0.34490624999999997,-0.0014602349197643527
0.34496875,-0.001457227211730583
0.34503125,-0.0014545120626469343
0.34509375,-0.0014520940314574765
0.34515625,-0.0014499850187766478
0.34521875,-0.001448185864803414
0.34528125,-0.001446700618914859
0.34534375,-0.001445528973724547
0.34540625,-0.0014446693247355674
0.34546875,-0.0014441136316150904
0.34553124999999996,-0.0014438554067063292
0.34559375000000003,-0.0014438843447849153
0.34565625,-0.0014462351813435692
0.34571874999999996,-0.0014467976487287093
0.34578125000000004,-0.0014476005777297185
0.34584375,-0.0014486267025685118
0.34590624999999997,-0.001449854580191312
0.34596875,-0.0014512587688026435
0.34603125,-0.0014528205342760891
0.34609375,-0.0014545078563275027
0.34615625,-0.001456299830696589
0.34621875,-0.0014581667504640627
0.34628125,-0.001460080102123451
0.34634374999999995,-0.0014620150101826157
0.34640625,-0.0014639388262242814
0.34646875,-0.001465824673680477
0.34653124999999996,-0.001467641198704045
0.34659375000000003,-0.0014693677266270078
0.34665625,-0.0014709731003530457
0.34671874999999996,-0.0014724286547402876
0.34678125,-0.0014737159019555246
0.34684375,-0.001474805371344201
0.34690624999999997,-0.0014756808304294544
0.34696875,-0.0014763209868577654
0.34703125,-0.0014767021783698986
0.34709375,-0.0014768173173780041
0.34715625,-0.0014766444953632218
0.34721875,-0.0014761778678086535
0.34728125,-0.0014754073489992026
0.34734374999999995,-0.001474321070572271
0.34740625,-0.0014729232306872064
0.34746875,-0.001471207954441639
0.34753124999999996,-0.0014691757921404813
0.34759375,-0.001466829141249043
0.34765625,-0.0014641775757478215
0.34771874999999997,-0.0014612306220908866
0.34778125,-0.001457992671217323
0.34784375,-0.001454486428230095
0.34790625,-0.001450719844496462
0.34796875,-0.0014467174451447407
0.34803125,-0.0014424944907005521
0.34809375,-0.0014380706381778297
0.34815624999999994,-0.0014334728398737728
0.34821875,-0.0014287261549638663
0.34828125,-0.0014238553118704478
0.34834374999999995,-0.0014188882330301578
0.34840625000000003,-0.0014138458886503447
0.34846875,-0.0014087638232845034
0.34853124999999996,-0.0014036697919890262
0.34859375,-0.0013985906757500721
0.34865625,-0.0013935534754948853
0.34871874999999997,-0.0013885874918214136
0.34878125,-0.001383726208795566
0.34884375,-0.0013789896189929235
0.34890625,-0.001374402597782709
0.34896875,-0.0013699938886548024
0.34903125,-0.0013657827173243625
0.34909375,-0.001361797819092389
0.34915624999999995,-0.0013580539452657664
0.34921875,-0.0013525168965661527
0.34928125,-0.0013493091858282902
0.34934374999999995,-0.0013463890432744152
0.34940625,-0.0013437684646393777
0.34946875,-0.0013414573859635015
0.34953124999999996,-0.0013394611087321762
0.34959375,-0.0013377856392960408
0.34965625,-0.0013364251533117683
0.34971874999999997,-0.0013353877268256348
0.34978125,-0.0013346663947954446
0.34984375,-0.0013342466266998143
0.34990625,-0.0013341397090207707
0.34996874999999994,-0.0013343114094759578
0.35003125,-0.0013368177479518156
0.35009375000000004,-0.0013375228420904606
0.35015625000000006,-0.0013384635387508476
0.35021875,-0.0013396314279837118
0.35028125,-0.0013409918408433807
0.35034375000000006,-0.0013425218027169894
0.35040625000000003,-0.0013441974746361274
0.35046875,-0.0013460072809527435
0.35053125000000007,-0.0013479007243557273
0.35059375000000004,-0.0013498640488529001
0.35065625,-0.0013518688492640818
0.35071875,-0.0013538892670909297
0.35078125000000004,-0.0013558908725626595
0.35084375,-0.0013578497774474896
0.35090625000000003,-0.0013597358892258882
0.35096875000000005,-0.0013615219721797023
0.35103125,-0.0013631875689348594
0.35109375000000004,-0.0013646919758550924
0.35115625000000006,-0.0013660268955513755
0.35121875,-0.0013671662801122697
0.35128125,-0.001368088229415504
0.35134375000000007,-0.0013687738294819174
0.35140625000000003,-0.001369201335790493
0.35146875,-0.0013693677762849077
0.35153125,-0.0013692443975084068
0.35159375000000004,-0.0013688348238644343
0.35165625,-0.0013681216553889652
0.35171875,-0.0013671054949202788
0.35178125000000005,-0.0013657797567807606
0.35184375,-0.0013641470041221015
0.35190625000000003,-0.0013622046835402024
0.35196875000000005,-0.001359963197241909
0.35203125,-0.0013574255059959905
0.35209375,-0.0013546104456864105
0.35215625000000006,-0.0013515220234268377
0.35221875,-0.00134816782486194
0.35228125,-0.0013445746334755093
0.35234375000000007,-0.001340759336613484
0.35240625000000003,-0.0013367415427260054
0.35246875,-0.001332539519842968
0.35253125,-0.00132818443352406
0.35259375000000004,-0.0013236927308595825
0.35265625,-0.0013190976541309352
0.35271875,-0.0013144236365624506
0.35278125000000005,-0.001309695263496835
0.35284375,-0.0013049428973251898
0.35290625,-0.0013001962622274932
0.35296875000000005,-0.001295481295483375
0.35303125,-0.0012908249628827417
0.35309375,-0.0012862568774222594
0.35315625000000006,-0.0012818020392749152
0.35321875,-0.001277492502244501
0.35328125,-0.0012733433555549845
0.35334375,-0.0012693892248497596
0.35340625000000003,-0.00126564327066854
0.35346875,-0.0012621268539931146
0.35353125,-0.0012588638018634218
0.35359375000000004,-0.0012538177160167085
0.35365625,-0.0012511046518875885
0.35371875,-0.001248682930815731
0.35378125000000005,-0.0012465671937731404
0.35384375,-0.00124476334985682
0.35390625,-0.001243272331114223
0.35396875000000005,-0.0012421033698157141
0.35403125,-0.001241250869602556
0.35409375,-0.001240717091097368
0.35415625,-0.0012404916055343551
0.35421875,-0.0012405693529822515
0.35428125,-0.0012409417406320788
0.35434375,-0.0012436452518396202
0.35440625000000003,-0.0012445657287791373
0.35446875,-0.001245734417258254
0.35453125,-0.0012471356091780655
0.35459375000000004,-0.0012487479531048534
0.35465625,-0.001250548637233645
0.35471874999999997,-0.001252513717657
0.35478125000000005,-0.0012546181963843384
0.35484375,-0.0012568379871527313
0.35490625,-0.0012591423053628092
0.35496875,-0.0012615059015438912
0.35503125,-0.0012639043096573654
0.35509375,-0.0012663027779256375
0.35515625,-0.001268676779127037
0.35521875,-0.0012710005475424502
0.35528125,-0.0012732412653996827
0.35534375,-0.0012753769760546207
0.35540625000000003,-0.001277378186993694
0.35546875,-0.0012792239064015887
0.35553124999999997,-0.0012808883223066614
0.35559375000000004,-0.0012823493224664861
0.35565625,-0.001283587538838643
0.35571875,-0.0012845848822373718
0.35578125000000005,-0.0012853258294823477
0.35584375,-0.001285795384787486
0.35590625,-0.001285978962705464
0.35596875,-0.001285874079678867
0.35603125,-0.0012854657875930597
0.35609375,-0.0012847531008661761
0.35615625,-0.0012837332197927487
0.35621875000000003,-0.0012824088676833822
0.35628125,-0.0012807783478732127
0.35634374999999996,-0.0012788504677836154
0.35640625000000004,-0.0012766313735779466
0.35646875,-0.0012741350636622517
0.35653124999999997,-0.0012713702546142958
0.35659375000000004,-0.0012683510434858547
0.35665625,-0.0012650954283100202
0.35671875,-0.0012616276921486869
0.35678125,-0.0012579587970802941
0.35684375,-0.0012541189006879672
0.35690625,-0.0012501236853985631
0.35696875,-0.001246007823057893
0.35703125,-0.001241793902107824
0.35709375,-0.001237505039168807
0.35715625,-0.001233171250039633
0.35721875000000003,-0.001228818221940986
0.35728125,-0.0012244802769847407
0.35734374999999996,-0.0012201775585770902
0.35740625000000004,-0.0012159461172479569
0.35746875,-0.0012118034392757382
0.35753124999999997,-0.0012077843764837226
0.35759375,-0.0012039111130798807
0.35765625,-0.0012002078639544445
0.35771875,-0.0011967020540541162
0.35778125,-0.001193408275596608
0.35784375,-0.001190347035863834
0.35790625,-0.0011854937690328887
0.35796875,-0.0011829567945627062
0.35803125,-0.0011807057957756995
0.35809375,-0.0011787446705037036
0.35815624999999995,-0.0011770934138944922
0.35821875000000003,-0.0011757458596945158
0.35828125,-0.0011747222020919712
0.35834374999999996,-0.00117401700483577
0.35840625000000004,-0.001173619386991509
0.35846875,-0.001173535136021725
0.35853124999999997,-0.001173756800794734
0.35859375,-0.0011742859811416373
0.35865625,-0.0011751000864134442
0.35871875,-0.0011782421378452451
0.35878125,-0.0011795910184600744
0.35884375,-0.0011811902568457933
0.35890625,-0.001183010631350484
0.35896875,-0.0011850339771184298
0.35903125,-0.0011872434620065209
0.35909375,-0.001189608056008623
0.35915624999999995,-0.0011921095751198096
0.35921875000000003,-0.0011947144525583375
0.35928125,-0.0011973961979053482
0.35934374999999996,-0.0012001381031614133
0.35940625,-0.0012029066043545422
0.35946875,-0.0012056715547110741
0.35953124999999997,-0.0012083893538855917
0.35959375,-0.0012110640401655492
0.35965625,-0.0012136509618992652
0.35971875,-0.0012161161191273084
0.35978125,-0.0012184597612477366
0.35984375,-0.0012206271332104168
0.35990625,-0.0012226140351244141
0.35996874999999995,-0.001224392259118967
0.36003125,-0.0012259471885826545
0.36009375,-0.001227256224315465
0.36015624999999996,-0.0012283126509641806
0.36021875,-0.0012290906983819516
0.36028125,-0.0012295878375801206
0.36034374999999996,-0.0012297987713105196
0.36040625,-0.0012297007948366134
0.36046875,-0.0012293078330868623
0.36053124999999997,-0.001228609760064725
0.36059375,-0.0012275973914644134
0.36065625,-0.0012262932845908958
0.36071875,-0.0012246883587869184
0.36078125,-0.0012227993165496165
0.36084375,-0.0012206301206641734
0.36090625,-0.0012182037574685611
0.36096874999999995,-0.0012155216208791508
0.36103125,-0.0012126021741858672
0.36109375,-0.001209481802106005
0.36115624999999996,-0.0012061697067967392
0.36121875,-0.0012026745587103982
0.36128125,-0.0011990388780540595
0.36134374999999996,-0.0011952811398410479
0.36140625,-0.0011914294734148567
0.36146875,-0.0011875083297700761
0.36153124999999997,-0.0011835450875627984
0.36159375,-0.001179570668354335
0.36165625,-0.0011756066797331266
0.36171875,-0.001171686051091414
0.36178124999999994,-0.0011678367349569896
0.36184375,-0.001164080822524366
0.36190625,-0.001160450012459291
0.36196874999999995,-0.0011569721806234806
0.36203125,-0.0011536569892873355
0.36209375,-0.001150538906086851
0.36215624999999996,-0.001147641218262982
0.36221875,-0.0011449743483867292
0.36228125,-0.0011405125539025313
0.36234374999999996,-0.0011383732386852918
0.36240625,-0.0011365158041374557
0.36246875,-0.0011349513257923188
0.36253124999999997,-0.0011336921077019085
0.36259375,-0.001132739474848543
0.36265625,-0.0011320977405803873
0.36271875,-0.001131774580145975
0.36278125,-0.0011317657371327366
0.36284375,-0.001132068516810747
0.36290625,-0.0011326749828815819
0.36296874999999995,-0.0011335780233509007
0.36303125,-0.0011347677771567227
0.36309375,-0.0011382796426043784
0.36315624999999996,-0.001140002324876488
0.36321875,-0.0011419640096952677
0.36328125,-0.0011441476344308393
0.36334374999999997,-0.0011465321597685374
0.36340625,-0.0011490956612634495
0.36346875,-0.0011518137018378949
0.36353125,-0.001154664595274274
0.36359375,-0.0011576156314177244
0.36365625,-0.0011606431552384222
0.36371875,-0.0011637221726072122
0.36378125,-0.0011668240521011397
0.36384375,-0.0011699200191113424
0.36390625,-0.001172980268203283
0.36396874999999995,-0.001175978637664582
0.36403125000000003,-0.0011788905825439178
0.36409375,-0.0011816892270823387
0.36415624999999996,-0.0011843445219497373
0.36421875,-0.0011868396341795373
0.36428125,-0.0011891464754286707
0.36434374999999997,-0.0011912460052398155
0.36440625,-0.0011931147931395492
0.36446875,-0.0011947398336894233
0.36453125,-0.0011961067328408737
0.36459375,-0.0011971961324389602
0.36465625,-0.0011980025770821356
0.36471875,-0.0011985129089482904
0.36478125,-0.0011987202302011224
0.36484375,-0.0011986229516528224
0.36490625,-0.001198219040987325
0.36496874999999995,-0.0011975075564511217
0.36503125000000003,-0.0011964938097147326
0.36509375,-0.0011951843373602111
0.36515624999999996,-0.0011935831457974555
0.36521875,-0.0011917043976699682
0.36528125,-0.0011895605708254764
0.36534374999999997,-0.00118716553420814
0.36540625,-0.0011845360479789402
0.36546875,-0.0011816915543029216
0.36553125,-0.0011786564606322547
0.36559375,-0.0011754418956276824
0.36565625,-0.001172085284723734
0.36571875,-0.001168604302875964
0.36578124999999995,-0.0011650237750561176
0.36584375,-0.001161372138063499
0.36590625,-0.0011576778153242206
0.36596874999999995,-0.001153968058184185
0.36603125000000003,-0.001150269884474725
0.36609375,-0.001146609916633401
0.36615624999999996,-0.0011430184446303837
0.36621875,-0.0011395181434287471
0.36628125,-0.0011361368445376718
0.36634374999999997,-0.0011329059307899486
0.36640625,-0.0011298415265756367
0.36646875,-0.0011269687549173985
0.36653125,-0.001124307164916044
0.36659375,-0.0011218793003717614
0.36665625,-0.001117652949980702
0.36671875,-0.0011157451376813399
0.36678125,-0.0011141115541677404
0.36684375,-0.001112773923015925
0.36690625,-0.001111738335340881
0.36696874999999995,-0.0011110033709455375
0.36703125000000003,-0.001110582046066011
0.36709375,-0.001110474363177849
0.36715624999999996,-0.0011106761961748035
0.36721875,-0.0011111874861649274
0.36728125,-0.0011120043050346778
0.36734374999999997,-0.0011131095416827136
0.36740625,-0.0011145058541816438
0.36746875,-0.0011161743093744264
0.36753125,-0.0011201480368879246
0.36759375,-0.0011223111495745064
0.36765625,-0.0011246921680507227
0.36771875,-0.0011272809051202787
0.36778125,-0.0011300452266263111
0.36784375,-0.001132963602721554
0.36790625,-0.0011360119118393464
0.36796874999999996,-0.0011391678407614014
0.36803125000000003,-0.0011424037191570258
0.36809375,-0.001145688406956974
0.36815624999999996,-0.0011489968423245844
0.36821875,-0.001152304579788127
0.36828125,-0.001155573633582957
0.36834374999999997,-0.0011587896893933136
0.36840625,-0.0011619150309634396
0.36846875,-0.0011649263803539534
0.36853125,-0.0011678082209641838
0.36859375,-0.001170523730548767
0.36865625,-0.0011730579293555143
0.36871875,-0.0011753860465268107
0.36878125,-0.0011774857202702937
0.36884375,-0.0011793398352522022
0.36890625,-0.0011809452271024368
0.36896874999999996,-0.0011822744647212169
0.36903125000000003,-0.0011833172050372265
0.36909375,-0.0011840704231814159
0.36915624999999996,-0.0011845259145030762
0.36921875,-0.0011846753611697847
0.36928125,-0.0011845147953405966
0.36934374999999997,-0.001184051744589465
0.36940625,-0.00118329363861025
0.36946875,-0.001182239121685802
0.36953125,-0.0011808938615852638
0.36959375,-0.0011792654333508679
0.36965625,-0.0011773692557555948
0.36971875,-0.0011752331917125602
0.36978125,-0.001172855910510695
0.36984375,-0.0011702582118620908
0.36990625,-0.0011674691728372488
0.36996874999999996,-0.001164510560294374
0.37003125000000003,-0.0011614042539482838
0.37009375,-0.001158164353550123
0.37015624999999996,-0.0011548244392930174
0.37021875,-0.0011514071738555343
0.37028125,-0.0011479298702975482
0.37034374999999997,-0.0011444382889139737
0.37040625,-0.001140972128401363
0.37046875,-0.0011375142428741436
0.37053125,-0.0011341253860072398
0.37059375,-0.0011308232567674714
0.37065625,-0.00112764146143704
0.37071875,-0.0011245882737662971
0.37078125,-0.0011217080920560007
0.37084375,-0.0011190105265377476
0.37090625,-0.0011165175552849405
0.37096874999999996,-0.0011142532228451962
0.37103125000000003,-0.0011101921696693579
0.37109375,-0.0011084326360614322
0.37115624999999997,-0.0011069478879003614
0.37121875,-0.0011057564529625696
0.37128125,-0.0011048587984347769
0.37134375,-0.0011042606284456247
0.37140625,-0.001103976114982086
0.37146875,-0.0011039979917941423
0.37153125,-0.0011043293103123047
0.37159375,-0.0011049676315825901
0.37165625,-0.001105903481630463
0.37171875,-0.001107140666851747
0.37178124999999995,-0.0011086578482959464
0.37184375000000003,-0.0011104440534399351
0.37190625,-0.0011145473581111037
0.37196874999999996,-0.0011168347237442977
0.37203125000000004,-0.001119347142440788
0.37209375,-0.0011220552234577769
0.37215624999999997,-0.001124951853593098
0.37221875,-0.0011280023844761344
0.37228125,-0.0011311892784624522
0.37234375,-0.0011344820279299284
0.37240625,-0.001137854833613089
0.37246875,-0.001141285220517707
0.37253125,-0.0011447451375292406
0.37259375,-0.0011481989296685535
0.37265625,-0.001151627451560222
0.37271875,-0.0011549994019406928
0.37278125,-0.0011582914578852355
0.37284375000000003,-0.0011614792257116091
0.37290625,-0.001164525040684261
0.37296874999999996,-0.0011674174402969417
0.37303125000000004,-0.00117012803711114
0.37309375,-0.00117263692940478
0.37315624999999997,-0.001174924313393999
0.37321875,-0.0011769709957653862
0.37328125,-0.0011787628929064986
0.37334375,-0.0011802855266334622
0.37340625,-0.0011815247870827217
0.37346875,-0.0011824672537515402
0.37353125,-0.0011831173306413312
0.37359375,-0.0011834598812897057
0.37365625,-0.001183496690925545
0.37371875,-0.0011832259206270568
0.37378125,-0.0011826535245816894
0.37384375000000003,-0.0011817823599630795
0.37390625,-0.001180614402843505
0.37396874999999996,-0.001179168136378056
0.37403125000000004,-0.0011774485171092974
0.37409375,-0.0011754752202132734
0.37415624999999997,-0.0011732583791828066
0.37421875,-0.001170821855535964
0.37428125,-0.0011681806841929154
0.37434375,-0.0011653603732818818
0.37440625,-0.001162383059302663
0.37446875,-0.0011592669277071255
0.37453125,-0.0011560475815698135
0.37459375,-0.001152743961208319
0.37465625,-0.0011493843665477677
0.37471875,-0.001145993712569765
0.37478125,-0.001142603163298589
0.37484375000000003,-0.001139240658266566
0.37490625,-0.0011359303870256687
0.37496874999999996,-0.0011327009732533533
0.37503125000000004,-0.0011295768719414845
0.37509375,-0.001126588272816767
0.37515624999999997,-0.001123753090877866
0.37521875,-0.0011211007186086308
0.37528125,-0.001118644785807657
0.37534375,-0.0011164121188506626
0.37540625,-0.0011123713613823694
0.37546875,-0.0011106335301631354
0.37553125,-0.0011091675638602583
0.37559375,-0.0011079848699720313
0.37565625,-0.001107094969845096
0.37571875,-0.0011065060118464476
0.37578124999999996,-0.0011062215054286617
0.37584375000000003,-0.0011062463305250153
0.37590625,-0.0011065776731678523
0.37596874999999996,-0.0011072201872702886
0.37603125000000004,-0.0011081606722482262
0.37609375,-0.001109397940448953
0.37615624999999997,-0.0011109224446629734
0.37621875,-0.001112720735096745
0.37628125,-0.001116830656895662
0.37634375,-0.0011191368842949773
0.37640625,-0.0011216679465319568
0.37646875,-0.0011244090000670087
0.37653125,-0.0011273367091841346
0.37659375,-0.001130430058292789
0.37665625,-0.0011336607693228917
0.37671875,-0.0011370106308119798
0.37678125,-0.0011404482743362088
0.37684375000000003,-0.00114395125279107
0.37690625,-0.0011474828724882258
0.37696874999999996,-0.0011510259320768323
0.37703125000000004,-0.0011545524213701919
0.37709375,-0.0011580310221148693
0.37715624999999997,-0.0011614347120402768
0.37721875,-0.0011647397314212271
0.37728125,-0.0011679189813328383
0.37734375,-0.0011709499864142048
0.37740625,-0.001173805262633748
0.37746875,-0.0011764652842463363
0.37753125,-0.0011789136878451456
0.37759375,-0.0011811263729948618
0.37765625,-0.0011830864115414397
0.37771875,-0.0011847807170767832
0.37778125,-0.0011862012684771828
0.37784375000000003,-0.001187333497983084
0.37790625,-0.0011881596453943988
0.37796874999999996,-0.001188691069293063
0.37803125000000004,-0.0011889153783924133
0.37809375,-0.001188829072212766
0.37815624999999997,-0.0011884402737483979
0.37821875,-0.0011877532555176762
0.37828125,-0.0011867687391376447
0.37834375,-0.0011855006698853476
0.37840625,-0.0011839515461296857
0.37846875,-0.0011821467868886604
0.37853125,-0.0011800904028616
0.37859375,-0.0011778053467837168
0.37865625,-0.0011753120980720067
0.37871875,-0.0011726295499346617
0.37878125,-0.0011697717903791371
0.37884375000000003,-0.0011667796945052655
0.37890625,-0.001163665217475962
0.37896874999999997,-0.0011604550147190362
0.37903125000000004,-0.0011571830967061214
0.37909375,-0.0011538694943050987
0.37915625,-0.001150534512912138
0.37921875,-0.0011472292750303315
0.37928125,-0.0011439557967388714
0.37934375,-0.0011407534033626987
0.37940625,-0.0011376440375642782
0.37946875,-0.001134662255294766
0.37953125,-0.0011318133038162315
0.37959375,-0.001129138478820943
0.37965625000000003,-0.0011266517734622589
0.37971875,-0.0011243885942340687
0.37978125,-0.0011223428785374634
0.37984375000000004,-0.001118501197464511
0.37990625,-0.0011169731703618152
0.37996874999999997,-0.0011157166781347594
0.38003125000000004,-0.00111475490703615
0.38009375,-0.0011140769031909303
0.38015625,-0.001113690614165927
0.38021875,-0.0011136315026506194
0.38028125,-0.0011138712409318047
0.38034375,-0.0011144006535099282
0.38040625,-0.0011152462602276036
0.38046875,-0.0011163828178415436
0.38053125,-0.0011178094754981244
0.38059375,-0.0011195092103085252
0.38065625000000003,-0.0011214767276537946
0.38071875,-0.0011257435955641243
0.38078125,-0.0011281808310135422
0.38084375000000004,-0.0011308495559065601
0.38090625,-0.0011337069371930297
0.38096874999999997,-0.0011367321528451546
0.38103125000000004,-0.0011399039646198261
0.38109375,-0.0011432119685446107
0.38115625,-0.0011465975617812318
0.38121875,-0.001150068307686325
0.38128125,-0.0011535845996883676
0.38134375,-0.0011571165275977013
0.38140625,-0.0011606475533520455
0.38146875,-0.0011641254334667783
0.38153125,-0.0011675548474963937
0.38159375,-0.0011708859752621037
0.38165625000000003,-0.0011741058156309325
0.38171875,-0.0011771835317133106
0.38178124999999996,-0.0011801001533742472
0.38184375000000004,-0.001182827621210275
0.38190625,-0.0011853513100961721
0.38196874999999997,-0.0011876422432463007
0.38203125000000004,-0.0011896945740226539
0.38209375,-0.0011914855366637889
0.38215625,-0.0011930048392145842
0.38221875,-0.0011942327691915333
0.38228125,-0.001195173607347777
0.38234375,-0.0011958115477619935
0.38240625,-0.0011961465625493495
0.38246875,-0.0011961717233664182
0.38253125,-0.0011958901945703926
0.38259375,-0.001195307104036064
0.38265625000000003,-0.001194424963956331
0.38271875,-0.0011932507190924313
0.38278125,-0.0011917984161506079
0.38284375000000004,-0.001190075837876059
0.38290625,-0.0011880988120391012
0.38296874999999997,-0.0011858830265100984
0.38303125000000005,-0.0011834515119045486
0.38309375,-0.001180813630047406
0.38315625,-0.001178002054550653
0.38321875,-0.0011750354058189527
0.38328125,-0.0011719357548768405
0.38334375,-0.0011687308437487443
0.38340625,-0.0011654429529825427
0.38346875,-0.0011621044483508813
0.38353125,-0.0011587379670473796
0.38359375,-0.001155373338635135
0.38365625000000003,-0.0011520325679875987
0.38371875,-0.0011487514169624125
0.38378125,-0.0011455530067293607
0.38384375000000004,-0.0011424553465707588
0.38390625,-0.0011394978185628318
0.38396874999999997,-0.001136695557540729
0.38403125000000005,-0.001134067804354072
0.38409375,-0.0011316427808495538
0.38415625,-0.0011294392844634904
0.38421875,-0.0011254229115585657
0.38428125,-0.0011237139303173216
0.38434375,-0.0011222719113544166
0.38440625,-0.0011211095674939775
0.38446875,-0.0011202356811781666
0.38453125,-0.0011196627933457992
0.38459375,-0.0011193920692877113
0.38465625000000003,-0.0011194233866203551
0.38471875,-0.0011197613691602132
0.38478125,-0.0011204043516055279
0.38484375000000004,-0.0011213428092376326
0.38490625,-0.0011225770672824154
0.38496874999999997,-0.0011240885674356077
0.38503125000000005,-0.0011258703403213138
0.38509375,-0.0011299651956207246
0.38515625,-0.0011322481053139127
0.38521875,-0.0011347554520625969
0.38528125,-0.0011374632991499461
0.38534375,-0.0011403628718217318
0.38540625,-0.0011434139048223657
0.38546875,-0.001146604804228596
0.38553125,-0.0011499077625281295
0.38559375,-0.0011532958171025232
0.38565625000000003,-0.0011567425400221265
0.38571875,-0.0011602260272280118
0.38578124999999996,-0.0011637138237105549
0.38584375000000004,-0.001167179044214095
0.38590625,-0.0011705961526994046
0.38596874999999997,-0.0011739362592213531
0.38603125000000005,-0.0011771776580880577
0.38609375,-0.001180290262131678
0.38615625,-0.001183248948423754
0.38621875,-0.001186040345956818
0.38628125,-0.0011886300645806425
0.38634375,-0.0011910058536629686
0.38640625,-0.0011931473484760868
0.38646875,-0.0011950383813688348
0.38653125,-0.0011966614967167943
0.38659375,-0.001198006693432313
0.38665625000000003,-0.0011990637410309868
0.38671875,-0.0011998225381574523
0.38678125,-0.0012002799118458751
0.38684375000000004,-0.0012004313927067023
0.38690625,-0.0012002740293093617
0.38696875,-0.0011998161289832887
0.38703125000000005,-0.0011990478296888263
0.38709375,-0.0011979926302258248
0.38715625,-0.0011966472513282034
0.38721875,-0.0011950255926637121
0.38728125,-0.0011931406952104262
0.38734375,-0.001191007272478034
0.38740625,-0.0011886439213238953
0.38746875000000003,-0.001186068608674068
0.38753125,-0.0011833036980207767
0.38759375,-0.0011803664812506387
0.38765625000000004,-0.0011772868506335632
0.38771875,-0.0011740801377189969
0.38778125,-0.0011707816415415795
0.38784375000000004,-0.001167409045023049
0.38790625,-0.0011639972992998071
0.38796875,-0.0011605637925516943
0.38803125000000005,-0.0011571402864330171
0.38809375,-0.0011537603638337446
0.38815625,-0.0011504390336210257
0.38821875,-0.0011472117721548492
0.38828125,-0.001144097525885332
0.38834375,-0.0011411285356351941
0.38840625,-0.0011383217260824141
0.38846875000000003,-0.0011356931043072782
0.38853125,-0.0011332806748515084
0.38859375,-0.0011310917708061835
0.38865625000000004,-0.001127090010181478
0.38871875,-0.0011254054447421696
0.38878125,-0.0011239832506848846
0.38884375000000004,-0.001122849413775051
0.38890625,-0.0011219962321859789
0.38896875,-0.0011214522363651447
0.38903125000000005,-0.001121195503931971
0.38909375,-0.0011212474483308643
0.38915625,-0.0011216120528429602
0.38921875,-0.001122268866698084
0.38928125,-0.0011232133464123412
0.38934375,-0.0011244394030500426
0.38940625,-0.001125955999943029
0.38946875000000003,-0.0011277224513719653
0.38953125,-0.0011317831501521103
0.38959375,-0.0011340445644513197
0.38965625000000004,-0.0011364957671478881
0.38971875,-0.0011391572426642793
0.38978125,-0.001141982149237053
0.38984375000000004,-0.0011449619632342423
0.38990625,-0.0011480607853500135
0.38996875,-0.0011512551225455747
0.39003125000000005,-0.0011545311218573162
0.39009375,-0.0011578597343052666
0.39015625,-0.001161196731250258
0.39021875,-0.0011645399928671418
0.39028125,-0.0011678504546130675
0.39034375,-0.0011711019186308458
0.39040625,-0.0011742657208358709
0.39046875000000003,-0.001177338250426846
0.39053125,-0.001180258953327018
0.39059375,-0.0011830218675549231
0.39065625000000004,-0.0011856005790790713
0.39071875,-0.0011879855519401628
0.39078125,-0.0011901497768332936
0.39084375000000005,-0.0011920690126157318
0.39090625,-0.0011937272497854756
0.39096875,-0.0011951360787721133
0.39103125000000005,-0.0011962456118613518
0.39109375,-0.0011970679080409163
0.39115625,-0.0011975919486643394
0.39121875,-0.0011978144414821756
0.39128125,-0.00119773207668189
0.39134375,-0.001197340825270371
0.39140625,-0.0011966451057293104
0.39146875000000003,-0.0011956524650777178
0.39153125,-0.0011943780522724878
0.39159375,-0.0011928122032342225
0.39165625000000004,-0.0011909760330954255
0.39171875,-0.0011888842661032517
0.39178124999999997,-0.0011865476127712882
0.39184375000000005,-0.0011839941581271718
0.39190625,-0.0011812318260506216
0.39196875,-0.001178286891728303
0.39203125000000005,-0.0011751810397651885
0.39209375,-0.0011719377845220702
0.39215625,-0.0011685806123505615
0.39221875,-0.001165137491052598
0.39228125,-0.0011616330432855926
0.39234375,-0.0011580989991842316
0.39240625,-0.0011545546861236877
0.39246875000000003,-0.001151025066828043
0.39253125,-0.0011475454280972242
0.39259375,-0.0011441475581183136
0.39265625000000004,-0.0011408380414064945
0.39271875,-0.001137659618124981
0.39278125,-0.0011346227648901114
0.39284375000000005,-0.0011317636432276318
0.39290625,-0.0011290921100307466
0.39296875,-0.0011266370602762976
0.39303125000000005,-0.0011223628072771497
0.39309375,-0.001120387238523285
0.39315625,-0.0011186706838198363
0.39321875,-0.0011172303729267974
0.39328125,-0.001116083517239616
0.39334375,-0.001115218186994213
0.39340625,-0.0011146548203513768
0.39346875000000003,-0.001114390625780809
0.39353125,-0.001114433253892072
0.39359375,-0.0011147806128040255
0.39365625000000004,-0.0011154213911419436
0.39371875,-0.0011163490920583913
0.39378125,-0.0011175632593575235
0.39384375000000005,-0.0011190513979486977
0.39390625,-0.0011207915402286356
0.39396875,-0.001124831432323642
0.39403125000000006,-0.0011270506401432345
0.39409375,-0.0011294764779804373
0.39415625,-0.0011320865620699644
0.39421875,-0.0011348614635658116
0.39428125,-0.0011377827309350386
0.39434375,-0.001140821700796213
0.39440625,-0.0011439527266021432
0.39446875000000003,-0.0011471496512417134
0.39453125,-0.0011503886807583685
0.39459375,-0.001153640444845866
0.39465625000000004,-0.001156878198895317
0.39471875,-0.0011600735514998295
0.39478125000000003,-0.0011632052819313676
0.39484375000000005,-0.001166238841012135
0.39490625,-0.0011691579132402374
0.39496875,-0.0011719280742451543
0.39503125000000006,-0.0011745383012739807
0.39509375,-0.0011769552431874497
0.39515625,-0.0011791648541410182
0.39521875,-0.0011811432295840696
0.39528125000000003,-0.0011828741923308184
0.39534375,-0.001184351198851491
0.39540625,-0.0011855473129586402
0.39546875000000004,-0.001186464182650726
0.39553125,-0.0011870791135539793
0.39559375,-0.0011874031103822902
0.39565625000000004,-0.001187413965000772
0.39571875,-0.0011871227752908997
0.39578125,-0.0011865216131217993
0.39584375000000005,-0.001185622946034165
0.39590625,-0.0011844228659888545
0.39596875,-0.001182932104662443
0.39603125000000006,-0.0011811584835612343
0.39609375,-0.0011791216651788061
0.39615625,-0.001176830082987218
0.39621875,-0.0011742994599115708
0.39628125000000003,-0.0011715500654937983
0.39634375,-0.0011685994630354912
0.39640625,-0.0011654706200563691
0.39646875000000004,-0.0011621875453008967
0.39653125,-0.001158772224933463
0.39659375,-0.0011552476991460447
0.39665625000000004,-0.001151643571442068
0.39671875,-0.0011479809223901294
0.39678125000000003,-0.0011442927191785968
0.39684375000000005,-0.0011406050954841374
0.39690625,-0.0011369409270194641
0.39696875,-0.0011333275365967843
0.39703125000000006,-0.0011297952940888811
0.39709375,-0.0011263646025347074
0.39715625,-0.0011230661668651942
0.39721875,-0.001119921265962609
0.39728125000000003,-0.0011169531585196457
0.39734375,-0.0011141809867520197
0.39740625,-0.001111623043237392
0.39746875000000004,-0.0011072557660910948
0.39753125,-0.0011051784056799324
0.39759375,-0.0011033744628291264
0.39765625000000004,-0.0011018452590700195
0.39771875,-0.0011006006669563723
0.39778125000000003,-0.0010996476901919822
0.39784375000000005,-0.0010989936304339476
0.39790625,-0.0010986375724113123
0.39796875,-0.001098590166721855
0.39803125000000006,-0.001098844037682678
0.39809375,-0.0010993864819454774
0.39815625,-0.0011002206707136641
0.39821875,-0.0011013328129340083
0.39828125000000003,-0.001102714453907333
0.39834375,-0.0011064067213569784
0.39840625,-0.0011082775436331571
0.39846875000000004,-0.0011103828228862939
0.39853125,-0.0011126785039410059
0.39859375,-0.0011151678010056232
0.39865625000000005,-0.0011178154740742047
0.39871875,-0.001120593620550392
0.39878125000000003,-0.0011234870442530798
0.39884375000000005,-0.0011264688435642656
0.39890625,-0.0011295114177121979
0.39896875,-0.0011325939971696397
0.39903125000000006,-0.0011356734975744853
0.39909375,-0.0011387397935370136
0.39915625,-0.0011417589027529762
0.39921875,-0.0011447081138595827
0.39928125000000003,-0.0011475564586443665
0.39934375,-0.0011502804218351537
0.39940625,-0.0011528586163705168
0.39946875000000004,-0.0011552667987946574
0.39953125,-0.0011574836360640772
0.39959375,-0.0011594873652165105
0.39965625000000005,-0.0011612419232567839
0.39971875,-0.0011627786652016747
0.39978125000000003,-0.001164025961334747
0.39984375000000005,-0.0011650161472517018
0.39990625,-0.0011657010285992808
0.39996875,-0.0011661224066125409
0.40003125000000006,-0.0011662090504961642
0.40009375,-0.0011660182189298096
0.40015625,-0.0011654941657116002
0.40021875,-0.0011647024270697026
0.40028125000000003,-0.0011635821227525822
0.40034375,-0.0011621749944355775
0.40040625,-0.001160495764149172
0.40046875000000004,-0.0011585172660464604
0.40053125,-0.001156290437614449
0.40059375,-0.0011538152718037764
0.40065625000000005,-0.0011510996922131367
0.40071875,-0.0011481545086755585
0.40078125,-0.0011450274843710362
0.40084375000000005,-0.0011417394848695916
0.40090625,-0.001138285459281435
0.40096875,-0.001134715561223465
0.40103125000000006,-0.0011310376940280864
0.40109375,-0.0011272893493066705
0.40115625,-0.0011234892338186364
0.40121875,-0.001119665707039641
0.40128125000000003,-0.0011158422856352712
0.40134375,-0.0011120632341050374
0.40140625,-0.001108337862276071
0.40146875000000004,-0.001104687507787444
0.40153125,-0.0011011527915912173
0.40159374999999997,-0.0010977524032467212
0.40165625000000005,-0.0010945032904314533
0.40171875,-0.0010914466195068862
0.40178125,-0.0010885849848554924
0.40184375000000006,-0.0010859428240371921
0.40190625,-0.0010814857879579975
0.40196875,-0.0010793368898524003
0.40203125,-0.0010774493689736653
0.40209375,-0.0010758437603446691
0.40215625,-0.0010745230264007921
0.40221875,-0.0010734994815052856
0.40228125000000003,-0.0010727750730039065
0.40234375,-0.0010723489045166568
0.40240625,-0.0010722249938214107
0.40246875000000004,-0.0010723969688695434
0.40253125,-0.001072873650562356
0.40259375,-0.0010736280337280135
0.40265625000000005,-0.0010746558805618672
0.40271875,-0.001075959268695692
0.40278125,-0.0010795664200450167
0.40284375,-0.0010813504729985518
0.40290625,-0.0010833584112235617
0.40296875,-0.0010855674274185823
0.40303125,-0.0010879516736904682
0.40309375000000003,-0.0010904932240765053
0.40315625,-0.0010931705538067826
0.40321875,-0.0010959549945886715
0.40328125000000004,-0.001098821085894347
0.40334375,-0.0011017432523981185
0.40340624999999997,-0.001104694639895376
0.40346875000000004,-0.0011076536265442471
0.40353125,-0.0011105817513826777
0.40359375,-0.001113462051248959
0.40365625000000005,-0.001116267349215383
0.40371875,-0.001118969720235563
0.40378125,-0.0011215466007637176
0.40384375,-0.0011239657278722948
0.40390625,-0.0011262123629409704
0.40396875,-0.001128266607633266
0.40403125,-0.001130100584402799
0.40409375000000003,-0.001131701838192667
0.40415625,-0.0011330538831443304
0.40421874999999996,-0.001134137462531326
0.40428125000000004,-0.001134945669394094
0.40434375,-0.001135470368230418
0.40440624999999997,-0.0011356952350096983
0.40446875000000004,-0.0011356147367320157
0.40453125,-0.0011352334415260235
0.40459375,-0.001134545692867639
0.40465625,-0.001133550538065714
0.40471875,-0.0011322636834906752
0.40478125,-0.0011306708385532271
0.40484375,-0.0011287996697531832
0.40490625,-0.0011266519829152555
0.40496875,-0.00112424092212976
0.40503125,-0.0011215758843266255
0.40509375000000003,-0.0011186855708072985
0.40515625,-0.0011155815680727044
0.40521874999999996,-0.0011122849363753573
0.40528125000000004,-0.001108819596877697
0.40534375,-0.001105201053312438
0.40540624999999997,-0.0011014638401466437
0.40546875,-0.0010976254383968376
0.40553125,-0.0010937133361399176
0.40559375,-0.0010897606833623619
0.40565625,-0.001085782132181634
0.40571875,-0.0010818109027098122
0.40578125,-0.001077876364558833
0.40584375,-0.0010740043630112495
0.40590625,-0.0010702148911684028
0.40596875,-0.0010665392075698832
0.40603124999999995,-0.001063000194578445
0.40609375000000003,-0.0010596196992032347
0.40615625,-0.0010564250140988052
0.40621874999999996,-0.0010534289204843228
0.40628125,-0.0010486051402426588
0.40634375,-0.0010460717748157072
0.40640624999999997,-0.001043793431928064
0.40646875,-0.0010417788829345659
0.40653125,-0.001040046952082152
0.40659375,-0.0010386015829682571
0.40665625,-0.0010374540145083877
0.40671875,-0.0010366006118857074
0.40678125,-0.001036048658253963
0.40684374999999995,-0.0010358032756605517
0.40690625,-0.0010358531849056773
0.40696875,-0.0010361950575394074
0.40703124999999996,-0.0010368223236485175
0.40709375000000003,-0.0010377262260271858
0.40715625,-0.001038891502913003
0.40721874999999996,-0.0010423642161659502
0.40728125,-0.001044022829404051
0.40734375,-0.0010458969596885137
0.40740624999999997,-0.001047962568982569
0.40746875,-0.0010502143544808273
0.40753125,-0.0010526144957129224
0.40759375,-0.001055148955559887
0.40765624999999994,-0.0010577913364619163
0.40771875,-0.0010605082782458308
0.40778125,-0.0010632833214614112
0.40784374999999995,-0.0010660844968738425
0.40790625,-0.0010688899190893775
0.40796875,-0.0010716726547462807
0.40803124999999996,-0.0010743967110245223
0.40809375,-0.001077043006147499
0.40815625,-0.0010795915283568769
0.40821874999999996,-0.001082001790706194
0.40828125,-0.0010842662110683021
0.40834375,-0.001086348793993247
0.40840624999999997,-0.001088243022336538
0.40846875,-0.0010899154022100954
0.40853125,-0.0010913606416763644
0.40859375,-0.0010925470304422868
0.40865624999999994,-0.0010934771958718559
0.40871875,-0.001094123347873982
0.40878125,-0.0010944848952162411
0.40884374999999995,-0.0010945624797324693
0.40890624999999997,-0.0010943329055619622
0.40896875,-0.0010937845042021666
0.40903124999999996,-0.0010929548952350598
0.40909375,-0.0010918207003995373
0.40915625,-0.0010903717433961568
0.40921874999999996,-0.0010886463717296735
0.40928125,-0.001086627624091424
0.40934375,-0.0010843517807543335
0.40940624999999997,-0.0010818037498654676
0.40946874999999994,-0.0010790200036366882
0.40953125,-0.0010760034594036183
0.40959375,-0.0010727719273686265
0.40965624999999994,-0.0010693635078992125
0.40971875,-0.0010657836171678314
0.40978125,-0.0010620527258336787
0.40984374999999995,-0.0010582174859959104
0.40990624999999997,-0.001054286389424175
0.40996875,-0.0010502729863269
0.41003125000000007,-0.0010462443464505644
0.41009375000000003,-0.001042173976537858
0.41015625,-0.001038116345556006
0.41021875,-0.0010340976752386266
0.41028125000000004,-0.0010301368866259264
0.41034375,-0.001026274226676227
0.41040625000000003,-0.0010225082568064425
0.41046875000000005,-0.0010188808158039103
0.41053125,-0.0010154303889678418
0.41059375000000004,-0.0010121579760572763
0.41065625000000006,-0.0010090756120532118
0.41071875,-0.0010041739571062386
0.41078125,-0.0010015630411429055
0.41084375000000006,-0.0009992179438693544
0.41090625000000003,-0.000997113008281869
0.41096875,-0.0009953118457290133
0.41103125000000007,-0.0009937769303853816
0.41109375000000004,-0.0009925464478991175
0.41115625,-0.0009916194237888087
0.41121875,-0.0009909882653256485
0.41128125000000004,-0.0009906611298544227
0.41134375,-0.0009906266233981748
0.41140625000000003,-0.0009908882633610366
0.41146875000000005,-0.0009914284870027323
0.41153125,-0.0009922474440532125
0.41159375,-0.0009933308179754102
0.41165625000000006,-0.0009967089390653383
0.41171875,-0.000998276656252628
0.41178125,-0.0010000550272428466
0.41184375000000006,-0.0010020360027508113
0.41190625000000003,-0.001004187051136085
0.41196875,-0.0010064900215793204
0.41203125,-0.001008925821938067
0.41209375000000004,-0.0010114625900118634
0.41215625,-0.0010140835286239214
0.41221875,-0.0010167489393275164
0.41228125000000004,-0.00101944936880205
0.41234375,-0.0010221452365467842
0.41240625000000003,-0.0010248123909733786
0.41246875000000005,-0.0010274232660810179
0.41253125,-0.0010299595209192214
0.41259375,-0.0010323868531518787
0.41265625000000006,-0.001034682285445565
0.41271875,-0.001036830619194462
0.41278125,-0.0010387974390708432
0.41284375,-0.0010405619022794965
0.41290625000000003,-0.0010421164259256654
0.41296875,-0.0010434333490465242
0.41303125,-0.0010444993230226685
0.41309375000000004,-0.001045297660263067
0.41315625,-0.001045818876190291
0.41321875,-0.0010460595967769215
0.41328125000000004,-0.0010459956020152927
0.41334375,-0.0010456363209952746
0.41340625,-0.0010449753227038394
0.41346875000000005,-0.001044006975178785
0.41353125,-0.0010427331986160027
0.41359375,-0.0010411604994562673
0.41365625000000006,-0.0010393000722816181
0.41371875,-0.0010371529295070125
0.41378125,-0.0010347380196933376
0.41384375,-0.0010320651255817381
0.41390625000000003,-0.001029143417569156
0.41396875,-0.0010259958800697133
0.41403125,-0.0010226402170979976
0.41409375000000004,-0.001019092802463234
0.41415625,-0.001015383857110863
0.41421874999999997,-0.0010115251491260024
0.41428125000000005,-0.001007556601464954
0.41434375,-0.0010034809702357816
0.41440625,-0.0009993433884212255
0.41446875000000005,-0.0009951653855849452
0.41453125,-0.0009909738664153622
0.41459375,-0.0009867904035196218
0.41465625,-0.0009826470996425751
0.41471875,-0.000978571081195756
0.41478125,-0.0009745800194201348
0.41484375,-0.000970708250673899
0.41490625000000003,-0.0009669750611477068
0.41496875,-0.0009634061596551363
0.41503125,-0.0009600229757188161
0.41509375000000004,-0.0009568430248845794
0.41515625,-0.0009518403342524961
0.41521874999999997,-0.000949127490442736
0.41528125000000005,-0.0009466722315327331
0.41534375,-0.000944486073767889
0.41540625,-0.0009425811008961921
0.41546875,-0.0009409660640907758
0.41553125,-0.0009396463024225754
0.41559375,-0.0009386245123851472
0.41565625,-0.0009379060132314876
0.41571875,-0.0009374902478250374
0.41578125,-0.0009373731279923858
0.41584375,-0.0009375490694367855
0.41590625000000003,-0.0009380073407172784
0.41596875,-0.0009387419214323955
0.41603124999999996,-0.0009397480737627917
0.41609375000000004,-0.0009430438668368846
0.41615625,-0.00094452910031112
0.41621874999999997,-0.0009462311349417718
0.41628125,-0.0009481243410408707
0.41634375,-0.0009501992572230195
0.41640625,-0.0009524231577880127
0.41646875,-0.0009547788295471704
0.41653125,-0.0009572382108508082
0.41659375,-0.0009597777106926941
0.41665625,-0.0009623656433310201
0.41671875,-0.0009649842884657256
0.41678125,-0.0009676035970228869
0.41684374999999996,-0.0009701934067359586
0.41690625000000003,-0.0009727311043984666
0.41696875,-0.0009751831702249081
0.41703124999999996,-0.0009775434183770249
0.41709375000000004,-0.0009797620963613862
0.41715625,-0.0009818225199017538
0.41721874999999997,-0.0009837147555764592
0.41728125,-0.0009854106324414524
0.41734375,-0.0009868888269131126
0.41740625,-0.0009881339731965255
0.41746875,-0.0009891249932602597
0.41753125,-0.0009898525196935237
0.41759375,-0.0009903049645907935
0.41765624999999995,-0.0009904613075963353
0.41771875,-0.000990331436329095
0.41778125,-0.0009898978992251006
0.41784374999999996,-0.0009891571248539788
0.41790625000000003,-0.0009881254182718402
0.41796875,-0.0009867837382180888
0.41803124999999997,-0.0009851425401248837
0.41809375,-0.0009832166491696992
0.41815625,-0.000981006030896292
0.41821875,-0.0009785178305098396
0.41828125,-0.0009757795781664969
0.41834375,-0.000972784856449721
0.41840625,-0.0009695764041506016
0.41846875,-0.0009661586944275102
0.41853125,-0.0009625431772176951
0.41859375,-0.0009587640890250659
0.41865624999999995,-0.0009548479788692721
0.41871875000000003,-0.0009508113357674652
0.41878125,-0.0009466861217370948
0.41884374999999996,-0.0009424797356180625
0.41890625,-0.0009382449888097888
0.41896875,-0.000933987249710555
0.41903124999999997,-0.0009297404049635749
0.41909375,-0.0009255398964408967
0.41915625,-0.0009213875929729443
0.41921875,-0.0009173466518300755
0.41928125,-0.0009134102708667352
0.41934375,-0.0009096144882714263
0.41940625,-0.0009059875744992923
0.41946874999999995,-0.0009025273423110963
0.41953125,-0.0008992968183972605
0.41959375,-0.0008942257796442227
0.41965624999999995,-0.0008914613021977352
0.41971875000000003,-0.0008889324716061658
0.41978125,-0.000886675851564156
0.41984374999999996,-0.0008847159344163164
0.41990625,-0.0008830346302993869
0.41996875,-0.0008816462052228663
0.42003124999999997,-0.0008805647984567178
0.42009375,-0.0008797805452283591
0.42015625,-0.0008792798490803722
0.42021875,-0.0008790920916657285
0.42028125,-0.0008792058696308475
0.42034375,-0.0008795898112991113
0.42040625,-0.0008802567313436066
0.42046874999999995,-0.0008811753843431108
0.42053125,-0.0008844048405903387
0.42059375,-0.0008858120746041837
0.42065624999999995,-0.0008874474295381268
0.42071875,-0.0008892608399172913
0.42078125,-0.0008912637277134761
0.42084374999999996,-0.0008934014365656051
0.42090625,-0.0008956811496113604
0.42096875,-0.0008980566877016261
0.42103124999999997,-0.0009005192982962373
0.42109375,-0.0009030367803681827
0.42115625,-0.0009055799085548044
0.42121875,-0.0009081233779086872
0.42128125,-0.0009106251323722503
0.42134375,-0.0009130933969730692
0.42140625,-0.0009154607393714875
0.42146874999999995,-0.0009177466894951247
0.42153125,-0.00091988621348571
0.42159375,-0.0009218874848540004
0.42165624999999995,-0.0009236942548742633
0.42171875,-0.0009253111828051441
0.42178125,-0.0009267278820973279
0.42184374999999996,-0.0009278962649124367
0.42190625,-0.0009288176664847547
0.42196875,-0.0009294664648455131
0.42203124999999997,-0.0009298589444410865
0.42209375,-0.000929944669911198
0.42215625,-0.0009297437726004665
0.42221875,-0.0009292408267912444
0.42228125,-0.0009284400640986734
0.42234375,-0.0009273379749673849
0.42240625,-0.0009259336244565597
0.42246874999999995,-0.0009242253084867647
0.42253125,-0.0009222394447356841
0.42259375,-0.0009199651117233199
0.42265624999999996,-0.0009174152720371476
0.42271875000000003,-0.000914612819985533
0.42278125,-0.0009115662163101668
0.42284374999999996,-0.0009082876390540395
0.42290625,-0.0009048083840556553
0.42296875,-0.0009011443091558324
0.42303124999999997,-0.0008973106167880496
0.42309375,-0.0008933310053108601
0.42315625,-0.0008892417701173161
0.42321875,-0.0008850536799349662
0.42328125,-0.0008807989206224276
0.42334375,-0.0008765029096064747
0.42340625,-0.0008721960044425492
0.42346874999999995,-0.0008678987061317978
0.42353125,-0.0008636393844320134
0.42359375,-0.0008594469710362096
0.42365624999999996,-0.0008553453297404368
0.42371875,-0.0008513627318536554
0.42378125,-0.0008475160031036766
0.42384374999999996,-0.0008438363825547246
0.42390625,-0.0008403420921701404
0.42396875,-0.0008370581190323273
0.42403124999999997,-0.0008319477350831606
0.42409375,-0.0008291189117699826
0.42415625,-0.000826553606837685
0.42421875,-0.0008242663144075735
0.42428125,-0.0008222541414616841
0.42434375,-0.0008205329699704222
0.42440625,-0.0008191047318849842
0.42446874999999995,-0.0008179785458342914
0.42453125,-0.0008171615262484444
0.42459375,-0.0008166412409567891
0.42465624999999996,-0.0008164226507441502
0.42471875,-0.0008164930949675214
0.42478125,-0.0008168567582480246
0.42484374999999996,-0.0008174949612074212
0.42490625,-0.0008183986635448004
0.42496875,-0.0008216007489106059
0.42503124999999997,-0.000822997340282447
0.42509375,-0.0008246026998506573
0.42515625,-0.000826405052184398
0.42521875,-0.0008283859452945241
0.42528125,-0.000830522495169822
0.42534375,-0.0008327916491321641
0.42540625,-0.0008351694155107892
0.42546874999999995,-0.0008376232574265341
0.42553125,-0.0008401343753136614
0.42559375,-0.0008426722197882319
0.42565624999999996,-0.0008452075053102803
0.42571875,-0.0008477295500257942
0.42578125,-0.0008501900874374746
0.42584374999999997,-0.0008525736506232728
0.42590625,-0.0008548599089721609
0.42596875,-0.0008570110977326462
0.42603125,-0.0008590156210364075
0.42609375,-0.000860841829644382
0.42615625,-0.0008624729374011597
0.42621875,-0.0008638939491577013
0.42628125,-0.0008650782449975414
0.42634375,-0.0008660103574359979
0.42640625,-0.0008666822822116504
0.42646874999999995,-0.0008670771378543329
0.42653125000000003,-0.0008671903340432829
0.42659375,-0.0008670067401194137
0.42665624999999996,-0.0008665216914633678
0.42671875000000004,-0.0008657408509620546
0.42678125,-0.0008646550807444864
0.42684374999999997,-0.0008632702535051329
0.42690625,-0.0008615872107736178
0.42696875,-0.0008596081740080697
0.42703125,-0.0008573561591055379
0.42709375,-0.0008548256549373023
0.42715625,-0.0008520359438799752
0.42721875,-0.0008490143353974133
0.42728125,-0.0008457573483442449
0.42734375,-0.0008422907415306102
0.42740625,-0.0008386374892552784
0.42746874999999995,-0.000834817474947458
0.42753125000000003,-0.0008308598410376733
0.42759375,-0.0008267718404633695
0.42765624999999996,-0.0008225982606786253
0.42771875,-0.0008183501967822249
0.42778125,-0.0008140698890397591
0.42784374999999997,-0.0008097686387478764
0.42790625,-0.0008054742450721297
0.42796875,-0.0008012269644244174
0.42803125,-0.0007970420740370243
0.42809375,-0.0007929240665053849
0.42815625,-0.0007889487838806664
0.42821875,-0.0007851072724366082
0.42828125,-0.0007814197954407603
0.42834375,-0.0007779133675355071
0.42840625,-0.0007746261730906256
0.42846874999999995,-0.0007695002670880524
0.42853125000000003,-0.000766673179421043
0.42859375,-0.0007641075706067701
0.42865624999999996,-0.0007618116751709203
0.42871875,-0.0007597820700729618
0.42878125,-0.0007580412587147589
0.42884374999999997,-0.0007566047779381802
0.42890625,-0.0007554665205796174
0.42896875,-0.0007546312863003224
0.42903125,-0.0007541050234982222
0.42909375,-0.0007538600122116434
0.42915625,-0.0007539031643552796
0.42921875,-0.0007542571429642181
0.42928125,-0.0007548751249659147
0.42934375,-0.0007557559146906534
0.42940625,-0.0007589390494633919
0.42946874999999995,-0.0007603111949114894
0.42953125000000003,-0.0007618948676079568
0.42959375,-0.0007636678278544889
0.42965624999999996,-0.0007656355763442091
0.42971875,-0.00076776096585085
0.42978125,-0.0007699993426607543
0.42984374999999997,-0.0007723535393653613
0.42990625,-0.0007747865526858688
0.42996875,-0.0007772743432707119
0.43003125,-0.0007797877664880715
0.43009375,-0.0007823238919042186
0.43015625,-0.0007848070272863383
0.43021875,-0.0007872649047200864
0.43028125,-0.0007896440923532144
0.43034375,-0.0007919189809467708
0.43040625,-0.000794044880896877
0.43046874999999996,-0.0007960527445338428
0.43053125000000003,-0.0007978804448078858
0.43059375,-0.000799527436647518
0.43065624999999996,-0.000800940102558545
0.43071875,-0.0008021217756103705
0.43078125,-0.0008030702082925112
0.43084374999999997,-0.0008037514816735258
0.43090625,-0.0008041508878197656
0.43096875,-0.000804276491397804
0.43103125,-0.0008041201674550136
0.43109375,-0.0008036549106802682
0.43115625,-0.0008028969148508869
0.43121875,-0.0008018269462898298
0.43128125,-0.000800456142007161
0.43134375,-0.0007988119803165883
0.43140625,-0.0007968540486238129
0.43146874999999996,-0.0007946263510962559
0.43153125000000003,-0.0007921260407794117
0.43159375,-0.0007893630719872924
0.43165624999999996,-0.0007863687095679417
0.43171875,-0.0007831403428162631
0.43178125,-0.0007797065953884241
0.43184374999999997,-0.0007760771236241804
0.43190625,-0.0007723000183565976
0.43196875,-0.000768366535904591
0.43203125,-0.0007643103403245921
0.43209375,-0.0007601779629921868
0.43215625,-0.0007559663529856098
0.43221875,-0.0007517130804802763
0.43228125,-0.0007474377912807806
0.43234375,-0.0007431794505668998
0.43240625,-0.0007389601238212695
0.43246874999999996,-0.0007348061994219002
0.43253125000000003,-0.0007307348307494799
0.43259375,-0.0007267764106231589
0.43265624999999996,-0.0007229725821626953
0.43271875000000004,-0.0007193233185678327
0.43278125,-0.0007158579832831774
0.43284374999999997,-0.0007125964109288008
0.43290625,-0.0007075035841666438
0.43296875,-0.0007047150857229095
0.43303125,-0.0007021708687371814
0.43309375,-0.0006999084181234794
0.43315625,-0.000697919883792239
0.43321875,-0.0006962230550607018
0.43328125,-0.0006948214244529849
0.43334375,-0.0006937202173509516
0.43340625,-0.0006929220761298927
0.43346874999999996,-0.0006924329264506035
0.43353125000000003,-0.000692235127514651
0.43359375,-0.0006923353514067809
0.43365624999999997,-0.0006927237567629918
0.43371875,-0.0006933934765596811
0.43378125,-0.0006943270568348231
0.43384375,-0.0006975624163634286
0.43390625,-0.0006989880779057628
0.43396875,-0.0007006362461398491
0.43403125,-0.0007024758213479837
0.43409375,-0.0007045009434644978
0.43415625,-0.0007066853544266949
0.43421875,-0.0007089950119166522
0.43428125,-0.0007114185658729788
0.43434375000000003,-0.0007139271047758855
0.43440625,-0.0007164932022674375
0.43446874999999996,-0.0007190871846305125
0.43453125000000004,-0.0007216907164404873
0.43459375,-0.0007242680249447686
0.43465624999999997,-0.0007268013338551094
0.43471875,-0.0007292551332569175
0.43478125,-0.0007316084250647281
0.43484375,-0.000733835612942102
0.43490625,-0.0007359165904486376
0.43496875,-0.0007378198247989798
0.43503125,-0.0007395403236247211
0.43509375,-0.0007410409674519502
0.43515625,-0.0007423102653300317
0.43521875,-0.0007433294970842219
0.43528125,-0.0007440960230784832
0.43534375000000003,-0.0007445832864851898
0.43540625,-0.0007447838687109076
0.43546874999999996,-0.0007446957290440925
0.43553125000000004,-0.0007443118686741024
0.43559375,-0.0007436214688251175
0.43565624999999997,-0.0007426348500927382
0.43571875,-0.000741338090965854
0.43578125,-0.0007397509867812235
0.43584375,-0.0007378738142731212
0.43590625,-0.0007357107884419789
0.43596875,-0.0007332727927887861
0.43603125,-0.0007305810717138372
0.43609375,-0.0007276388082824714
0.43615625,-0.0007244746654728185
0.43621875,-0.0007210964999461722
0.43628125,-0.0007175342176405641
0.43634375000000003,-0.0007137975439375499
0.43640625,-0.0007099150868998816
0.43646874999999996,-0.000705911822934363
0.43653125000000004,-0.000701819359283623
0.43659375,-0.0006976496845042257
0.43665624999999997,-0.0006934297385037258
0.43671875000000004,-0.000689201683692714
0.43678125,-0.0006849796754115345
0.43684375,-0.0006807928590431556
0.43690625,-0.0006766665272122663
0.43696875,-0.0006726289119321771
0.43703125,-0.0006687037280920238
0.43709375,-0.0006649237494276705
0.43715625,-0.0006612969542616892
0.43721875,-0.0006578579670162149
0.43728125,-0.0006546149479857849
0.43734375000000003,-0.0006495420238651906
0.43740625,-0.0006467690609393839
0.43746874999999996,-0.0006442497470020014
0.43753125000000004,-0.0006419945547151695
0.43759375,-0.0006400230013738351
0.43765624999999997,-0.0006383384080544535
0.43771875,-0.0006369581894504761
0.43778125,-0.0006358665813432779
0.43784375,-0.0006350937601135864
0.43790625,-0.0006346050304457951
0.43796875,-0.0006344265381055259
0.43803125,-0.0006345519130092625
0.43809375,-0.000634954352728978
0.43815625,-0.0006356406439910756
0.43821875,-0.0006365972275682585
0.43828125,-0.0006398511831992443
0.43834375000000003,-0.0006412905390376228
0.43840625,-0.0006429626993377374
0.43846874999999996,-0.0006448321624604875
0.43853125000000004,-0.0006468851825640609
0.43859375,-0.0006491021990180368
0.43865624999999997,-0.0006514356736885274
0.43871875,-0.0006539003613203198
0.43878125,-0.0006564550255070689
0.43884375,-0.000659047967699361
0.43890625,-0.000661697808689854
0.43896875,-0.0006643374768431354
0.43903125,-0.0006669529466767632
0.43909375,-0.0006695345875979419
0.43915625,-0.0006720443776060958
0.43921875,-0.0006744503608782093
0.43928125,-0.0006767359431763542
0.43934375000000003,-0.0006788868698565653
0.43940625,-0.0006808495560057248
0.43946874999999996,-0.0006826385606278906
0.43953125000000004,-0.0006841982300094529
0.43959375,-0.0006855364130750052
0.43965624999999997,-0.0006866365106808492
0.43971875,-0.000687476322346614
0.43978125,-0.0006880327005680253
0.43984375,-0.0006883260766457622
0.43990625,-0.0006883273808167834
0.43996875,-0.000688022250996928
0.44003125,-0.0006874216019860657
0.44009375,-0.0006865139930595232
0.44015625,-0.0006852967625683715
0.44021875,-0.0006838186950006986
0.44028125,-0.0006820278350908038
0.44034375000000003,-0.0006799521668581499
0.44040625,-0.0006776076028371381
0.44046874999999996,-0.0006750046314310809
0.44053125000000004,-0.0006721619725818251
0.44059375,-0.0006690807000788723
0.44065624999999997,-0.0006658047255319877
0.44071875,-0.0006623137898504605
0.44078125,-0.0006586862259986559
0.44084375,-0.000654899129187092
0.44090625,-0.0006509890679886332
0.44096875,-0.0006469725355058853
0.44103125,-0.0006428878492577561
0.44109375,-0.0006387650673107259
0.44115625,-0.000634636029016894
0.44121875,-0.0006304910428790444
0.44128125,-0.0006263915642442941
0.44134375000000003,-0.0006223603236584219
0.44140625,-0.000618404084616192
0.44146874999999997,-0.0006145637950242255
0.44153125000000004,-0.0006108577354961009
0.44159375,-0.0006073199252196598
0.44165625,-0.0006039616935251957
0.44171875,-0.0006008113911875751
0.44178125,-0.0005958181260549283
0.44184375,-0.0005931131883928353
0.44190625,-0.000590679301616312
0.44196875,-0.000588518675475741
0.44203125,-0.000586627966204567
0.44209375,-0.0005850282582598176
0.44215625000000003,-0.0005837161718792172
0.44221875,-0.000582722105313016
0.44228125,-0.0005820281726068854
0.44234375000000004,-0.0005816231289092894
0.44240625,-0.000581526508086655
0.44246874999999997,-0.0005817317929286553
0.44253125000000004,-0.000582225345216042
0.44259375,-0.0005829949043137383
0.44265625,-0.0005840379097863807
0.44271875000000005,-0.0005853343506506126
0.44278125,-0.0005889175567361515
0.44284375,-0.000590677212567739
0.44290625,-0.0005926358357803974
0.44296875,-0.0005947804914388372
0.44303125,-0.000597088714520258
0.44309375,-0.0005995325865922052
0.44315625000000003,-0.0006020877217085274
0.44321875,-0.0006047417102007235
0.44328125,-0.0006074422854362438
0.44334375000000004,-0.0006101821072119762
0.44340625,-0.0006129322091618095
0.44346874999999997,-0.0006156628637108974
0.44353125000000004,-0.0006183472781634003
0.44359375,-0.0006209640729512578
0.44365625,-0.000623487770410408
0.44371875,-0.0006258841100848789
0.44378125,-0.0006281391960109572
0.44384375,-0.0006302234875512902
0.44390625,-0.0006321194525334417
0.44396875,-0.0006337986220697478
0.44403125,-0.000635261652767366
0.44409375,-0.0006364636107968891
0.44415625000000003,-0.00063742450751475
0.44421875,-0.0006380974456929867
0.44428125,-0.0006384985817563527
0.44434375000000004,-0.0006386074232810623
0.44440625,-0.0006384181582416715
0.44446874999999997,-0.0006379240679323384
0.44453125000000004,-0.0006371349403769266
0.44459375,-0.0006360403284004224
0.44465625,-0.0006346480389992082
0.44471875,-0.0006329639318282398
0.44478125,-0.0006310059935150103
0.44484375,-0.0006287658081230996
0.44490625,-0.0006262694030768623
0.44496875,-0.0006235218759490513
0.44503125,-0.0006205459998860907
0.44509375,-0.0006173555961098975
0.44515625000000003,-0.0006139777543067992
0.44521875,-0.0006104261115429666
0.44528125,-0.000606731836454405
0.44534375000000004,-0.0006029048846825924
0.44540625,-0.0005989819192474266
0.44546874999999997,-0.0005949839944054403
0.44553125000000005,-0.0005909361469021435
0.44559375,-0.0005868755081326338
0.44565625,-0.0005828199072310802
0.44571875,-0.0005787900475694718
0.44578125,-0.0005748255850436534
0.44584375,-0.0005709396461433536
0.44590625,-0.0005671705794607629
0.44596875,-0.0005635282879839915
0.44603125,-0.0005600534673404489
0.44609375,-0.0005567578589750488
0.44615625000000003,-0.0005536571945678054
0.44621875,-0.0005507748655602107
0.44628125,-0.0005460869407512697
0.44634375000000004,-0.000543705293073446
0.44640625,-0.0005415918109017426
0.44646874999999997,-0.0005397503019368838
0.44653125000000005,-0.0005382015092731118
0.44659375,-0.0005369528847959937
0.44665625,-0.0005360016800845246
0.44671875000000005,-0.0005353538783014061
0.44678125,-0.0005350102827696296
0.44684375,-0.0005349721618806841
0.44690625,-0.000535226062268232
0.44696875,-0.0005357675831533376
0.44703125,-0.0005365959462784592
0.44709375,-0.0005376945609076311
0.44715625000000003,-0.0005390498184784376
0.44721875,-0.0005426938808676257
0.44728125,-0.0005445173296831779
0.44734375000000004,-0.0005465393667070939
0.44740625,-0.0005487593370546162
0.44746874999999997,-0.0005511330230470179
0.44753125000000005,-0.0005536472027820039
0.44759375,-0.0005562695348334812
0.44765625,-0.0005589928548367373
0.44771875,-0.0005617782373218139
0.44778125,-0.0005646022238145199
0.44784375,-0.0005674366768267658
0.44790625,-0.0005702513491595007
0.44796875,-0.0005730385274087535
0.44803125,-0.0005757368822588149
0.44809375,-0.0005783629887743114
0.44815625000000003,-0.0005808544965528462
0.44821875,-0.0005832175174689536
0.44828125,-0.0005854068980715166
0.44834375000000004,-0.0005874047249502246
0.44840625,-0.0005891920302151799
0.44846874999999997,-0.0005907664925689504
0.44853125000000005,-0.0005920989689818246
0.44859375,-0.0005931639660754773
0.44865625,-0.0005939736202805745
0.44871875,-0.0005944771730447274
0.44878125,-0.0005947277865795686
0.44884375,-0.0005946573136069999
0.44890625,-0.0005943005763329456
0.44896875,-0.0005936270058690407
0.44903125,-0.0005926695169571061
0.44909375,-0.0005914114521681779
0.44915625000000003,-0.000589867313308623
0.44921875,-0.0005880306675241087
0.44928125,-0.0005859284094517914
0.44934375000000004,-0.0005835650056919273
0.44940625,-0.0005809583677704455
0.44946875,-0.0005781288594721712
0.44953125000000005,-0.0005750664155677321
0.44959375,-0.0005718397159196476
0.44965625,-0.000568421273498626
0.44971875,-0.0005648406860365163
0.44978125,-0.0005611779225135338
0.44984375,-0.0005574029878838427
0.44990625,-0.0005535464286953173
0.44996875000000003,-0.0005496404554970746
0.45003125,-0.0005457257538473426
0.45009375,-0.0005418154840993727
0.45015625000000004,-0.0005378958363683739
0.45021875,-0.0005340683477776664
0.45028125,-0.0005303198112012186
0.45034375000000004,-0.0005266700764882393
0.45040625,-0.0005231532703339481
0.45046875,-0.0005197924460738357
0.45053125000000005,-0.0005166140531207841
0.45059375,-0.0005136216204996852
0.45065625,-0.0005108608467852271
0.45071875,-0.0005063025869664617
0.45078125,-0.0005040134279546693
0.45084375,-0.0005020060145116134
0.45090625,-0.0005002828963819872
0.45096875000000003,-0.0004988255399474562
0.45103125,-0.0004976856671522062
0.45109375,-0.0004968203677780114
0.45115625000000004,-0.0004962730700805995
0.45121875,-0.0004960327158356204
0.45128125,-0.0004960952613816405
0.45134375000000004,-0.0004964559304762722
0.45140625,-0.000497096691049359
0.45146875,-0.0004980200329282314
0.45153125000000005,-0.0004992231466466046
0.45159375,-0.0005006791267042759
0.45165625,-0.0005044234316189528
0.45171875,-0.0005063430353652865
0.45178125,-0.0005084692644476418
0.45184375,-0.0005107812181957827
0.45190625,-0.0005132600046876268
0.45196875000000003,-0.0005158895780396355
0.45203125,-0.0005186227007871469
0.45209375,-0.0005214427671303978
0.45215625000000004,-0.0005243453281675303
0.45221875,-0.0005272820194268946
0.45228125,-0.0005302280171737284
0.45234375000000004,-0.0005331563737512313
0.45240625,-0.0005360464517476793
0.45246875,-0.0005388748323162107
0.45253125000000005,-0.000541610859498387
0.45259375,-0.0005442235795924122
0.45265625,-0.000546700837081443
0.45271875000000006,-0.0005489964145158899
0.45278125,-0.0005511223283834188
0.45284375,-0.0005530416117013603
0.45290625,-0.0005547421272634467
0.45296875000000003,-0.0005561837853077234
0.45303125,-0.0005573693671243884
0.45309375,-0.0005582879136755148
0.45315625000000004,-0.0005589342311432544
0.45321875,-0.0005592911402961254
0.45328125,-0.0005593462417909922
0.45334375000000005,-0.0005591047927218928
0.45340625,-0.0005585564074805094
0.45346875,-0.0005577175160336179
0.45353125000000005,-0.0005565755201938638
0.45359375,-0.0005551422110470217
0.45365625,-0.0005534203311474695
0.45371875,-0.0005514254769495575
0.45378125,-0.0005491761876170731
0.45384375,-0.0005466741265149622
0.45390625,-0.0005439452517726207
0.45396875000000003,-0.0005409949101545797
0.45403125,-0.0005378448203813002
0.45409375,-0.0005345309087678718
0.45415625000000004,-0.0005310622045397451
0.45421875,-0.0005274770235149939
0.45428125,-0.0005237724469656924
0.45434375000000005,-0.0005200038283705855
0.45440625,-0.0005161826536931868
0.45446875,-0.0005123279085059995
0.45453125000000005,-0.0005084756238000754
0.45459375,-0.0005046710508650465
0.45465625,-0.0005009090121773918
0.45471875,-0.0004972347150084544
0.45478125,-0.0004936600329139007
0.45484375,-0.0004902199706893207
0.45490625,-0.00048693693374005087
0.45496875000000003,-0.0004838326876399901
0.45503125,-0.00048092206324040765
0.45509375,-0.00047823375879435526
0.45515625000000004,-0.00047373726437645314
0.45521875,-0.0004715352544751722
0.45528125,-0.0004696055354689588
0.45534375000000005,-0.0004679509183366515
0.45540625,-0.0004665879294943748
0.45546875,-0.0004655145773779651
0.45553125000000005,-0.0004647497228075226
0.45559375,-0.0004642832766509203
0.45565625,-0.0004641222375385279
0.45571875,-0.0004642617980239322
0.45578125,-0.000464706408099827
0.45584375,-0.00046544323202739324
0.45590625,-0.0004664596638410956
0.45596875000000003,-0.0004677496812642845
0.45603125,-0.0004693004094647457
0.45609375,-0.0004731363111302317
0.45615625000000004,-0.0004751638044975248
0.45621875,-0.0004773862792081529
0.45628125,-0.0004798140454426447
0.45634375000000005,-0.00048239660114680893
0.45640625,-0.0004851266754789252
0.45646875,-0.00048797240184947355
0.45653125000000006,-0.0004909224208316243
0.45659375,-0.0004939294365773617
0.45665625,-0.0004969881566627699
0.45671875000000006,-0.0005000474652340214
0.45678125,-0.0005031067158273173
0.45684375,-0.0005061244894299932
0.45690625,-0.0005090819918671385
0.45696875000000003,-0.0005119452480623066
0.45703125,-0.0005146977954276766
0.45709375,-0.0005173112923305412
0.45715625000000004,-0.0005197516377072331
0.45721875,-0.0005220169028571087
0.45728125000000003,-0.000524076323492384
0.45734375000000005,-0.0005259146344309962
0.45740625,-0.0005275044143800423
0.45746875,-0.0005288364365537146
0.45753125000000006,-0.0005299111782106347
0.45759375,-0.0005307026213516308
0.45765625,-0.000531201599353881
0.45771875,-0.0005314086654489292
0.45778125000000003,-0.0005313142101481261
0.45784375,-0.0005309268836865
0.45790625,-0.0005302305314625055
0.45796875000000004,-0.0005292402086845005
0.45803125,-0.0005279546998547269
0.45809375,-0.0005263874896385967
0.45815625000000004,-0.0005245364605111769
0.45821875,-0.0005224240357590559
0.45828125000000003,-0.0005200667859409647
0.45834375000000005,-0.0005174634227406716
0.45840625,-0.0005146665588962596
0.45846875,-0.0005116615094745425
0.45853125000000006,-0.0005084787654661416
0.45859375,-0.0005051419308040594
0.45865625,-0.0005016908001609643
0.45871875,-0.0004981128738859586
0.45878125000000003,-0.0004944650215281399
0.45884375,-0.0004907723179170542
0.45890625,-0.0004870495696001065
0.45896875000000004,-0.000483313118818246
0.45903125,-0.00047961359263837267
0.45909375,-0.00047597529099563385
0.45915625000000004,-0.00047240683289417884
0.45921875,-0.00046895437420763075
0.45928125000000003,-0.0004655890854061706
0.45934375000000005,-0.0004624103775872773
0.45940625,-0.0004594077495865545
0.45946875,-0.0004566026320543676
0.45953125000000006,-0.0004540152441316059
0.45959375,-0.00044959570951139116
0.45965625,-0.00044749310557573585
0.45971875,-0.00044565911699961935
0.45978125000000003,-0.00044409296626385375
0.45984375,-0.0004428106232137463
0.45990625,-0.00044181308711860323
0.45996875000000004,-0.00044113185491420626
0.46003125,-0.00044073779554532067
0.46009375,-0.000440667721171073
0.46015625000000004,-0.0004408785584529007
0.46021875,-0.00044139627519132474
0.46028125,-0.00044220561957164506
0.46034375000000005,-0.0004433005270607221
0.46040625,-0.0004446545859655149
0.46046875,-0.0004462812462384391
0.46053125000000006,-0.0004502116632247588
0.46059375,-0.00045226969837643127
0.46065625,-0.0004545861836931647
0.46071875,-0.000457085131002663
0.46078125000000003,-0.00045974479094795795
0.46084375,-0.00046255587304264156
0.46090625,-0.0004654886059206331
0.46096875000000004,-0.0004685064825974139
0.46103125,-0.00047159531585092007
0.46109375,-0.0004747220366437266
0.46115625000000005,-0.0004778644703692658
0.46121875,-0.0004810133994264665
0.46128125,-0.00048411740900569655
0.46134375000000005,-0.00048714600763682947
0.46140625,-0.0004901048597566737
0.46146875,-0.0004929388292160275
0.46153125,-0.00049564581052286
0.46159375,-0.0004981758719835028
0.46165625,-0.0005005304481684736
0.46171875,-0.0005026872265092575
0.46178125000000003,-0.0005046002744758527
0.46184375,-0.0005062907533332772
0.46190625,-0.0005077413835207489
0.46196875000000004,-0.000508901866740824
0.46203125,-0.0005097839813088534
0.46209374999999997,-0.0005103744617619976
0.46215625000000005,-0.0005106751070173832
0.46221875,-0.000510685371103492
0.46228125,-0.0005103963758209262
0.46234375000000005,-0.0005097784748701317
0.46240625,-0.0005088763620348935
0.46246875,-0.0005076864286539529
0.46253125,-0.0005062227597746327
0.46259375,-0.0005044681850934762
0.46265625,-0.0005024436995890724
0.46271875,-0.0005001714505650512
0.46278125000000003,-0.0004976797569121172
0.46284375,-0.0004949609506365582
0.46290624999999996,-0.0004920414050070265
0.46296875000000004,-0.0004889505777995184
0.46303125,-0.00048570054746868707
0.46309374999999997,-0.00048232351569610366
0.46315625000000005,-0.0004788311307184212
0.46321875,-0.0004752658903147411
0.46328125,-0.00047164043735761774
0.46334375,-0.000467983337579414
0.46340625,-0.00046433474115920026
0.46346875,-0.0004607108662346704
0.46353125,-0.0004571276915978084
0.46359375,-0.00045363746250157155
0.46365625,-0.00045024578825073047
0.46371875,-0.0004469791057017669
0.46378125000000003,-0.00044385572829500064
0.46384375,-0.00044092067655046585
0.46390624999999996,-0.00043817127553444357
0.46396875000000004,-0.0004356417674092894
0.46403125,-0.00043129715429958415
0.46409374999999997,-0.0004292499921656201
0.46415625,-0.0004274764118990526
0.46421875,-0.000425971126246788
0.46428125,-0.0004247514020864762
0.46434375,-0.0004238295552086019
0.46440625,-0.0004232049845002278
0.46446875,-0.0004228918821424371
0.46453125,-0.00042287171163088444
0.46459375,-0.00042315380189617
0.46465625,-0.00042374267513334285
0.46471874999999996,-0.00042462733345938197
0.46478125000000003,-0.00042578963884179477
0.46484375,-0.00042722756432707343
0.46490624999999997,-0.00042892498737483187
0.46496875,-0.00043292418205920224
0.46503125,-0.00043510167205451644
0.46509375,-0.00043749547820880197
0.46515625,-0.0004400708956685262
0.46521875,-0.00044282501029702104
0.46528125,-0.00044571258176046014
0.46534375,-0.0004487357488514587
0.46540625,-0.0004518481872682334
0.46546875,-0.00045503671280239244
0.46553124999999995,-0.0004582712013575796
0.46559375000000003,-0.00046152535840185416
0.46565625,-0.00046477115276866154
0.46571874999999996,-0.0004679827794236979
0.46578125000000004,-0.00047113571274243204
0.46584375,-0.000474193203050588
0.46590624999999997,-0.0004771432425238753
0.46596875,-0.00047996532228378186
0.46603125,-0.00048262311121746726
0.46609375,-0.0004850919842157575
0.46615625,-0.00048736298678617174
0.46621875,-0.0004894188370592745
0.46628125,-0.00049122981178093
0.46634374999999995,-0.0004927839117362109
0.46640625,-0.0004940753949809196
0.46646875,-0.0004950953005848358
0.46653124999999995,-0.0004958137846460819
0.46659375000000003,-0.0004962412831056306
0.46665625,-0.0004963691419240801
0.46671874999999996,-0.0004962003392287584
0.46678125,-0.0004957291426804789
0.46684375,-0.0004949508874253494
0.46690624999999997,-0.000493887198210391
0.46696875,-0.0004925331379571074
0.46703125,-0.0004909093425192745
0.46709375,-0.000489020840530735
0.46715625,-0.00048686473466380553
0.46721875,-0.0004844774620658687
0.46728125,-0.000481871046629917
0.46734374999999995,-0.00047906634008218485
0.46740625,-0.0004760898684860182
0.46746875,-0.00047294748421719546
0.46753124999999995,-0.00046967328301711353
0.46759375,-0.0004662820812206814
0.46765625,-0.0004628148598604387
0.46771874999999996,-0.00045929378145304067
0.46778125,-0.00045576005941733166
0.46784375,-0.00045218461697141277
0.46790624999999997,-0.0004486479424485046
0.46796875,-0.00044515931655012
0.46803125,-0.00044174295189911006
0.46809375,-0.0004384216110844552
0.46815624999999994,-0.00043523576337481384
0.46821875,-0.000432192940448356
0.46828125,-0.0004293306892597798
0.46834374999999995,-0.0004266479115008909
0.46840625,-0.00042418410027598996
0.46846875,-0.00041990718786369396
0.46853124999999995,-0.00041793111854798726
0.46859375,-0.00041620189735490365
0.46865625,-0.0004147429953837989
0.46871874999999996,-0.0004135790158896896
0.46878125,-0.00041272835832975585
0.46884375,-0.00041214703541275766
0.46890624999999997,-0.00041186480642160794
0.46896875,-0.0004119088898904971
0.46903125,-0.0004122538416272137
0.46909375,-0.00041287787267882403
0.46915624999999994,-0.00041380616245302593
0.46921875,-0.0004150041039089891
0.46928125,-0.00041648748360191556
0.46934374999999995,-0.00041821545640538527
0.46940624999999997,-0.00042225713450370905
0.46946875,-0.00042446148907571146
0.46953124999999996,-0.00042689609185125876
0.46959375,-0.0004295310985693579
0.46965625,-0.0004322968134756189
0.46971874999999996,-0.0004352496306693765
0.46978125,-0.0004382941049449751
0.46984375,-0.0004414712935931764
0.46990624999999997,-0.000444671866854901
0.46996874999999994,-0.00044794441774897997
0.47003125,-0.0004512590400481964
0.47009375000000003,-0.0004545433472865068
0.47015625000000005,-0.0004577811014781219
0.47021875,-0.00046097926945579126
0.47028125,-0.00046411213140418184
0.47034375000000006,-0.0004671262250120767
0.47040625,-0.0004699660440919684
0.47046875,-0.0004726798612772476
0.47053125000000007,-0.0004752309102284691
0.47059375000000003,-0.0004775820134051423
0.47065625,-0.0004796756402767055
0.47071875,-0.000481564619181335
0.47078125000000004,-0.000483219396212875
0.47084375,-0.0004845755921439321
0.47090625,-0.00048562054627634965
0.47096875000000005,-0.00048643338280332515
0.47103125,-0.00048696156026162285
0.47109375000000003,-0.0004871813662198632
0.47115625000000005,-0.0004870767195023218
0.47121875,-0.00048666488563706145
0.47128125,-0.0004859980698998789
0.47134375000000006,-0.0004850171919308366
0.47140625,-0.00048373174786164874
0.47146875,-0.000482186811861407
0.47153125,-0.0004803821131444952
0.47159375000000003,-0.00047830774734777814
0.47165625,-0.000476005724402484
0.47171875,-0.0004734823042177039
0.47178125000000004,-0.00047075195621923416
0.47184375,-0.00046785737429699825
0.47190625,-0.00046478410123287905
0.47196875000000005,-0.0004615938880559445
0.47203125,-0.00045828115382817725
0.47209375,-0.0004548946626314332
0.47215625000000006,-0.00045144872603244957
0.47221875,-0.00044794538757103597
0.47228125,-0.000444453588635374
0.47234375000000006,-0.00044098604119183205
0.47240625,-0.00043755384681898324
0.47246875,-0.00043421045993063956
0.47253125,-0.00043096818943882953
0.47259375000000003,-0.00042783789821754237
0.47265625,-0.0004248603197115619
0.47271875,-0.0004220523617274735
0.47278125000000004,-0.0004194260543180506
0.47284375,-0.00041702571288307344
0.47290625,-0.0004128078009802
0.47296875000000005,-0.00041087059718443453
0.47303125,-0.0004092099484911821
0.47309375,-0.0004078293418750961
0.47315625000000006,-0.0004067217982789417
0.47321875,-0.00040590767032380737
0.47328125,-0.0004053875837946863
0.47334375,-0.00040517162824854625
0.47340625000000003,-0.0004052625144110311
0.47346875,-0.0004056581274464177
0.47353125,-0.0004063556330352741
0.47359375000000004,-0.00040733809214493766
0.47365625,-0.00040860730724773253
0.47371875,-0.00041014856612325845
0.47378125000000004,-0.00041195507505978335
0.47384375,-0.0004160724489804257
0.47390625,-0.00041835835763448515
0.47396875000000005,-0.000420855091945907
0.47403125,-0.0004235505894333025
0.47409375,-0.00042642029411030236
0.47415625,-0.0004294313155151497
0.47421875,-0.0004325714988017981
0.47428125,-0.00043582113649368037
0.47434375,-0.0004391385992906782
0.47440625000000003,-0.00044249786840810934
0.47446875,-0.00044588507504264574
0.47453125,-0.00044926900878250464
0.47459375000000004,-0.00045262322671385524
0.47465625,-0.000455915148512287
0.47471874999999997,-0.00045913003184516743
0.47478125000000004,-0.0004622232991857156
0.47484375,-0.00046518970029532647
0.47490625,-0.00046799913813055927
0.47496875,-0.00047063012756834444
0.47503125,-0.0004730636612315098
0.47509375,-0.0004752699304118313
0.47515625,-0.0004772430326897281
0.47521875,-0.00047896060672494856
0.47528125,-0.00048041982001145733
0.47534375,-0.0004815972286280612
0.47540625000000003,-0.0004824812842762205
0.47546875,-0.00048307345109085964
0.47553124999999996,-0.00048336464036125015
0.47559375000000004,-0.00048336017642736095
0.47565625,-0.0004830477081891049
0.47571874999999997,-0.0004824369689440666
0.47578125000000004,-0.0004815304660379105
0.47584375,-0.00048033159953669857
0.47590625,-0.0004788611522504316
0.47596875,-0.0004771114588543457
0.47603125,-0.00047511288065835156
0.47609375,-0.0004728727093430696
0.47615625,-0.00047041157524543853
0.47621875,-0.00046774443648470165
0.47628125,-0.0004648967103177415
0.47634374999999995,-0.00046188332204805116
0.47640625000000003,-0.00045873671586374454
0.47646875,-0.00045547175639518156
0.47653124999999996,-0.0004521283549246413
0.47659375000000004,-0.0004487096489139697
0.47665625,-0.00044526584621149
0.47671874999999997,-0.0004418123602565327
0.47678125,-0.0004383711524387768
0.47684375,-0.0004349759311253476
0.47690625,-0.0004316504496665874
0.47696875,-0.0004284188943394218
0.47703125,-0.00042531280902984026
0.47709375,-0.00042235147498735637
0.47715625,-0.0004195609935582767
0.47721875,-0.00041695947707942604
0.47728125,-0.00041456830029906744
0.47734374999999996,-0.0004103454858019745
0.47740625000000003,-0.00040842443111352433
0.47746875,-0.00040677481825750206
0.47753124999999996,-0.00040537997385858837
0.47759375,-0.0004042686334486678
0.47765625,-0.0004034597544892299
0.47771874999999997,-0.00040295548211122245
0.47778125,-0.00040273832618326066
0.47784375,-0.00040281323079682796
0.47790625,-0.0004032131907858172
0.47796875,-0.00040391248497625987
0.47803125,-0.0004048930265354439
0.47809375,-0.00040616732744165607
0.47815624999999995,-0.00040771031907116395
0.47821875,-0.00040951656738788533
0.47828125,-0.00041362363501282196
0.47834374999999996,-0.0004159303177464352
0.47840625000000003,-0.00041841934689323956
0.47846875,-0.0004211252340267646
0.47853124999999996,-0.0004240091235164084
0.47859375,-0.0004270391243358096
0.47865625,-0.00043019181123771233
0.47871874999999997,-0.00043342565612086714
0.47878125,-0.00043676766162562
0.47884375,-0.0004401414161212813
0.47890625,-0.000443570021098072
0.47896875,-0.00044698984771038286
0.47903125,-0.00045034132820678807
0.47909375,-0.0004537035689860247
0.47915624999999995,-0.0004569224992198029
0.47921875,-0.0004600401998428316
0.47928125,-0.0004630499982870573
0.47934374999999996,-0.0004659206951952155
0.47940625,-0.0004685873547095598
0.47946875,-0.000471049146446717
0.47953124999999996,-0.0004732965582704418
0.47959375,-0.00047530982980589775
0.47965625,-0.0004770916767823652
0.47971874999999997,-0.0004786022987635363
0.47978125,-0.00047983384727334766
0.47984375,-0.0004807696653303939
0.47990625,-0.0004814148369582105
0.47996874999999994,-0.0004817759234701513
0.48003125,-0.000481802526481806
0.48009375,-0.00048155209136097055
0.48015624999999995,-0.0004810248447010279
0.48021874999999997,-0.00048020475303292565
0.48028125,-0.000479042678565772
0.48034374999999996,-0.0004776115243246004
0.48040625,-0.00047594001315015566
0.48046875,-0.00047400455448246004
0.48053124999999997,-0.0004718334948810854
0.48059375,-0.00046944149979918914
0.48065625,-0.0004668261562587317
0.48071875,-0.00046401975525289796
0.48078125,-0.00046108109121911767
0.48084375,-0.0004579911062756459
0.48090625,-0.00045479803639833505
0.48096874999999994,-0.0004514943154182438
0.48103125,-0.0004481696005430025
0.48109375,-0.00044474909387265393
0.48115624999999995,-0.0004413257438517504
0.48121875,-0.0004379392641109259
0.48128125,-0.00043461779067149875
0.48134374999999996,-0.00043133624658928116
0.48140625,-0.00042812602306518954
0.48146875,-0.00042506713013434894
0.48153124999999997,-0.0004221575069806027
0.48159375,-0.000419408783633779
0.48165625,-0.0004168424409350807
0.48171875,-0.00041448409198240055
0.48178124999999994,-0.0004103139533786354
0.48184375,-0.0004084095357397427
0.48190625,-0.0004067933425308812
0.48196874999999995,-0.0004054247408334516
0.48203125,-0.00040436385509023953
0.48209375,-0.0004035843023362795
0.48215624999999995,-0.0004031062514156386
0.48221875,-0.00040292237385042284
0.48228125,-0.0004030234671362487
0.48234374999999996,-0.00040346263184076747
0.48240625,-0.00040418332861034967
0.48246875,-0.0004052090917249507
0.48253124999999997,-0.000406513095927874
0.48259375,-0.000408068287865368
0.48265625,-0.00040991054003214344
0.48271875,-0.00041406186426778957
0.48278125,-0.0004163931493030848
0.48284375,-0.00041892405849065784
0.48290625,-0.0004216627131329448
0.48296874999999995,-0.0004245723719983191
0.48303125,-0.0004276396196478127
0.48309375,-0.00043083570118013226
0.48315624999999995,-0.00043413149737106527
0.48321875,-0.0004374939869412342
0.48328125,-0.0004409216169722896
0.48334374999999996,-0.00044437965138768853
0.48340625,-0.00044782648510424683
0.48346875,-0.000451249353332267
0.48353124999999997,-0.00045462705036100615
0.48359375,-0.0004579107215315348
0.48365625,-0.00046108459642740796
0.48371875,-0.0004641424508124714
0.48378125,-0.0004670360878288593
0.48384375,-0.0004697604508897002
0.48390625,-0.000472280639281647
0.48396874999999995,-0.00047457742668427505
0.48403125,-0.0004766570203448839
0.48409375,-0.00047847536202147434
0.48415624999999995,-0.0004800323225120917
0.48421875,-0.000481302643239534
0.48428125,-0.00048229296483048856
0.48434374999999996,-0.0004829839742211406
0.48440625,-0.00048337903120204695
0.48446875,-0.00048347684355970477
0.48453124999999997,-0.00048326687214608754
0.48459375,-0.00048276775411454365
0.48465625,-0.0004819485256578049
0.48471875,-0.0004808413529015232
0.48478125,-0.00047947232892961433
0.48484375,-0.00047782057862691407
0.48490625,-0.0004759079093638874
0.48496874999999995,-0.00047374678183578767
0.48503125,-0.0004713741808273497
0.48509375,-0.00046878649444567766
0.48515624999999996,-0.0004660158580022389
0.48521875,-0.00046308145051640603
0.48528125,-0.00046000430593959307
0.48534374999999996,-0.0004567999251170185
0.48540625,-0.0004535133228951438
0.48546875,-0.0004501600870838174
0.48553124999999997,-0.00044676216207154007
0.48559375,-0.00044335244988186195
0.48565625,-0.0004399515763153228
0.48571875,-0.00043659308356175375
0.48578124999999994,-0.000433306482677559
0.48584375,-0.0004301025812723236
0.48590625,-0.00042702358710028365
0.48596874999999995,-0.00042408902641921653
0.48603125,-0.0004213000336050765
0.48609375,-0.0004187112909753571
0.48615624999999996,-0.0004163289631291256
0.48621875,-0.00041211145831511475
0.48628125,-0.0004102057717610269
0.48634374999999996,-0.00040854594115517784
0.48640625,-0.0004071581133856528
0.48646875,-0.00040604453249035166
0.48653124999999997,-0.0004052163993026048
0.48659375,-0.0004047070726691804
0.48665625,-0.00040448939646690885
0.48671875,-0.0004045684779324238
0.48678125,-0.0004049532264934208
0.48684375,-0.00040563786865541185
0.48690625,-0.0004066145999235271
0.48696874999999995,-0.0004078890277814662
0.48703125,-0.00040941647604161857
0.48709375,-0.00041123234938736375
0.48715624999999996,-0.0004153351423340501
0.48721875,-0.0004176259202393895
0.48728125,-0.0004201344937649065
0.48734374999999996,-0.00042283946146684515
0.48740625,-0.0004257405572261619
0.48746875,-0.000428763788273695
0.48753124999999997,-0.00043194135940297085
0.48759375,-0.0004352098777496427
0.48765625,-0.00043857382445311455
0.48771875,-0.00044197604139642466
0.48778125,-0.00044541438298534297
0.48784375,-0.0004488630347205813
0.48790625,-0.0004522824038072082
0.48796874999999995,-0.00045563232416206967
0.48803125,-0.00045891247824117465
0.48809375,-0.00046210295717419303
0.48815624999999996,-0.00046515459425841565
0.48821875,-0.00046805904863914116
0.48828125,-0.0004707850565846272
0.48834374999999997,-0.00047331720485088713
0.48840625,-0.0004756359650248676
0.48846875,-0.00047771926688069954
0.48853125,-0.0004795647214970722
0.48859375,-0.0004811407673107615
0.48865625,-0.0004824152741600418
0.48871875,-0.0004834186158708953
0.48878125,-0.00048415141463109546
0.48884375,-0.0004845723862124396
0.48890625,-0.0004847029643591516
0.48896874999999995,-0.0004845258778429229
0.48903125000000003,-0.00048403611840514005
0.48909375,-0.0004832557033190854
0.48915624999999996,-0.00048218062487845326
0.48921875,-0.0004808380007856883
0.48928125,-0.0004792153848452996
0.48934374999999997,-0.00047732860623173057
0.48940625,-0.00047524947938487605
0.48946875,-0.0004728823768209989
0.48953125,-0.00047028578852936764
0.48959375,-0.00046756289870247825
0.48965625,-0.0004646882614323389
0.48971875,-0.00046165544434584316
0.48978125,-0.00045847731892484367
0.48984375,-0.00045518205303052284
0.48990625,-0.00045190452837365336
0.48996874999999995,-0.00044852191414795906
0.49003125000000003,-0.0004451579656764293
0.49009375,-0.00044180544127458976
0.49015624999999996,-0.00043846547784776035
0.49021875,-0.0004352063897598013
0.49028125,-0.000431997779031551
0.49034374999999997,-0.00042892607880348765
0.49040625,-0.0004260228800065935
0.49046875,-0.00042321877917739226
0.49053125,-0.0004206788468771039
0.49059375,-0.00041830024918697306
0.49065625,-0.00041410142955468354
0.49071875,-0.00041217318011255166
0.49078125,-0.00041050018124372256
0.49084375,-0.00040909622700992243
0.49090625,-0.0004079842060275146
0.49096874999999995,-0.0004071862209081567
0.49103125000000003,-0.0004066588047592634
0.49109375,-0.0004064448050457997
0.49115624999999996,-0.0004064665730857675
0.49121875,-0.0004068364306709926
0.49128125,-0.00040752568573027004
0.49134374999999997,-0.0004084989218437751
0.49140625,-0.0004097381630466107
0.49146875,-0.00041127088962748803
0.49153125,-0.00041307781350419237
0.49159375,-0.00041715566069508436
0.49165625,-0.00041943902996127713
0.49171875,-0.00042193070751542217
0.49178124999999995,-0.0004246359195681504
0.49184375,-0.0004274941326243842
0.49190625,-0.0004305254858837648
0.49196874999999995,-0.0004336826078034095
0.49203125000000003,-0.00043694514938097395
0.49209375,-0.00044028928802272715
0.49215624999999996,-0.00044371809604459855
0.49221875,-0.0004471521256457778
0.49228125,-0.0004505737994147385
0.49234374999999997,-0.00045397828097398785
0.49240625,-0.0004573448259219126
0.49246875,-0.0004606429938062706
0.49253125,-0.0004638135721236891
0.49259375,-0.00046688331738606315
0.49265625,-0.00046977627943323164
0.49271875,-0.00047249238484783906
0.49278125,-0.00047504332548109485
0.49284375,-0.0004773651981045124
0.49290625,-0.00047945991336187377
0.49296874999999996,-0.00048129818276815284
0.49303125000000003,-0.00048286770784244926
0.49309375,-0.0004841796537182197
0.49315624999999996,-0.0004851898456064707
0.49321875,-0.0004859117105209809
0.49328125,-0.00048633491493085823
0.49334374999999997,-0.0004864513000246151
0.49340625,-0.0004862725794829714
0.49346875,-0.0004858070383000068
0.49353125,-0.00048503415101600056
0.49359375,-0.00048395764579534095
0.49365625,-0.0004825909020135799
0.49371875,-0.00048096839955613646
0.49378125,-0.00047908805886168193
0.49384375,-0.0004769537534047297
0.49390625,-0.0004745905043916365
0.49396874999999996,-0.0004720448576453484
0.49403125000000003,-0.0004692759322798834
0.49409375,-0.00046633784769375963
0.49415624999999996,-0.00046327935744344684
0.49421875,-0.00046009378555095237
0.49428125,-0.0004567981221032247
0.49434374999999997,-0.0004534261646981508
0.49440625,-0.00045004462246789334
0.49446875,-0.00044662288955504836
0.49453125,-0.0004432017644577235
0.49459375,-0.00043983066243952207
0.49465625,-0.0004365210311669254
0.49471875,-0.0004333046236726368
0.49478125,-0.0004301874340383871
0.49484375,-0.0004272152942848273
0.49490625,-0.00042440402367185937
0.49496874999999996,-0.0004217798782496923
0.49503125000000003,-0.0004193670926750659
0.49509375,-0.0004151071008100943
0.49515624999999996,-0.0004131467414443535
0.49521875,-0.0004114397660667929
0.49528125,-0.0004100205981901611
0.49534374999999997,-0.0004088634724228879
0.49540625,-0.0004079920946267329
0.49546875,-0.00040741925305172455
0.49553125,-0.00040716024555528807
0.49559375,-0.00040718777086878877
0.49565625,-0.00040753090194213526
0.49571875,-0.0004081625142932227
0.49578124999999995,-0.00040909215417558875
0.49584375,-0.00041031665436998266
0.49590625,-0.0004118199452011473
0.49596874999999996,-0.0004135756560206816
0.49603125000000003,-0.00041764984971075225
0.49609375,-0.0004199074666386693
0.49615624999999997,-0.00042238649070712453
0.49621875,-0.0004250651653738835
0.49628125,-0.0004279274795027377
0.49634375,-0.000430948377834528
0.49640625,-0.0004340966402040791
0.49646875,-0.0004373583920797841
0.49653125,-0.0004406950812146371
0.49659375,-0.0004441062775139837
0.49665625,-0.0004475385058157755
0.49671875,-0.0004509820643051332
0.49678125,-0.0004544082516235448
0.49684375000000003,-0.00045777916329264867
0.49690625,-0.0004610713914338094
0.49696874999999996,-0.00046426554598652525
0.49703125000000004,-0.0004673507095105389
0.49709375,-0.00047027404117722105
0.49715624999999997,-0.00047301983899536437
0.49721875,-0.0004755926699487878
0.49728125,-0.00047794377781135156
0.49734375,-0.00048004769027237826
0.49740625,-0.00048192669988708636
0.49746875,-0.0004835224390488113
0.49753125,-0.0004848632866811531
0.49759375,-0.0004859039045188862
0.49765625,-0.00048665895434404915
0.49771875,-0.0004871349989098439
0.49778125,-0.000487288567280586
0.49784375000000003,-0.0004871504204508048
0.49790625,-0.00048670520167745646
0.49796874999999996,-0.0004859483020318023
0.49803125000000004,-0.00048492745734030063
0.49809375,-0.0004835847945018623
0.49815624999999997,-0.0004820010665345098
0.49821875,-0.0004801460147855485
0.49828125,-0.00047802792815157535
0.49834375,-0.00047570311271127874
0.49840625,-0.00047317535847091197
0.49846875,-0.00047045430876624383
0.49853125,-0.0004675257748759376
0.49859375,-0.0004644673263845822
0.49865625,-0.00046129585412266194
0.49871875,-0.0004580279935866016
0.49878125,-0.00045466914034175687
0.49884375000000003,-0.00045128580885470115
0.49890625,-0.00044788759620889573
0.49896874999999996,-0.00044448047667491886
0.49903125000000004,-0.0004411095499470552
0.49909375,-0.0004377859481191626
0.49915624999999997,-0.0004345399023786556
0.49921875,-0.0004314225660128901
0.49928125,-0.0004284478583853196
0.49934375,-0.000425623028758329
0.49940625,-0.0004230007697471755
0.49946875,-0.00042059033355391906
0.49953125,-0.00041632143172173897
0.49959375,-0.0004143120033675285
0.49965625,-0.00041257139662503883
0.49971875,-0.0004111319586181106
0.49978125,-0.00040995280857948624
0.49984375000000003,-0.0004090519235058071
0.49990625,-0.00040842173801874937
0.49996874999999996,-0.0004081225338975758
0.5000312499999999,-0.00040812491496362846
0.50009375,-0.0004084857729003688
0.5001562500000001,-0.0004090199592342164
0.5002187499999999,-0.00040992176533094504
0.50028125,-0.00041113567389094996
0.5003437500000001,-0.00041257339345397714
0.5004062499999999,-0.00041429212291282935
0.50046875,-0.0004162546272520329
0.50053125,-0.00042055106313637625
0.50059375,-0.00042298817666117094
0.50065625,-0.0004256485592948889
0.50071875,-0.0004284740611384119
0.50078125,-0.0004314459125840664
0.50084375,-0.00043457142196134946
0.50090625,-0.00043776326933556153
0.50096875,-0.0004410831471648724
0.50103125,-0.0004444754869643852
0.50109375,-0.0004478696672303717
0.50115625,-0.0004512865874093941
0.50121875,-0.0004547081463280589
0.50128125,-0.0004580335228233645
0.50134375,-0.00046128936116909824
0.50140625,-0.0004644680182867289
0.50146875,-0.00046752210161876695
0.50153125,-0.0004704282762694745
0.5015937500000001,-0.0004731790529866886
0.5016562499999999,-0.000475697726192964
0.50171875,-0.00047804350125038586
0.5017812500000001,-0.00048014461506429296
0.5018437499999999,-0.00048200422490135564
0.50190625,-0.00048359171134074175
0.5019687500000001,-0.00048490198222514436
0.5020312499999999,-0.0004859414371156112
0.50209375,-0.0004866994551533943
0.5021562500000001,-0.0004871640887924855
0.5022187499999999,-0.0004872747110822584
0.50228125,-0.00048712216192245417
0.5023437500000001,-0.00048667392249707175
0.5024062499999999,-0.0004859240772253637
0.50246875,-0.0004848467821950142
0.50253125,-0.0004835376947646408
0.50259375,-0.0004819235124430554
0.50265625,-0.0004800537404185401
0.50271875,-0.00047793904690873745
0.50278125,-0.000475582229996524
0.50284375,-0.00047302586727598905
0.50290625,-0.0004702784021201889
0.50296875,-0.0004673472042349136
0.50303125,-0.00046428203095882914
0.50309375,-0.00046108119662954805
0.50315625,-0.0004577742799903306
0.50321875,-0.0004544069000756157
0.50328125,-0.0004509944426427659
0.50334375,-0.00044753392847013407
0.50340625,-0.00044409193838915173
0.5034687499999999,-0.0004407101998698537
0.50353125,-0.0004373681266737761
0.5035937500000001,-0.00043410209758201757
0.5036562499999999,-0.00043094762845999335
0.50371875,-0.00042792295295841776
0.5037812500000001,-0.0004250672118018828
0.5038437499999999,-0.0004223879522221169
0.50390625,-0.0004199115280090343
0.5039687500000001,-0.00041765500958937385
0.5040312499999999,-0.00041358956709054706
0.50409375,-0.00041181308935535343
0.5041562500000001,-0.00041031730168945846
0.5042187499999999,-0.0004090937073438494
0.50428125,-0.0004081582378569898
0.5043437500000001,-0.0004075257741751881
0.50440625,-0.00040720485921418026
0.50446875,-0.000407157115611706
0.50453125,-0.00040741847942005194
0.50459375,-0.0004079892489452369
0.50465625,-0.0004088670192145816
0.50471875,-0.00041000781717548396
0.50478125,-0.00041143841086258015
0.50484375,-0.0004131536122689017
0.50490625,-0.0004150979181238301
0.50496875,-0.0004193613163986365
0.50503125,-0.00042177679251889644
0.50509375,-0.0004244008074436312
0.50515625,-0.0004272176868965749
0.50521875,-0.0004301933523868373
0.50528125,-0.0004332967133965915
0.50534375,-0.00043651666662697375
0.5054062500000001,-0.0004398300923308951
0.50546875,-0.00044320695234070784
0.50553125,-0.0004466179346439836
0.5055937500000001,-0.00045002957337486604
0.5056562499999999,-0.00045343512093881655
0.50571875,-0.0004567981931509202
0.5057812500000001,-0.0004600864060393117
0.5058437499999999,-0.0004632688293643994
0.50590625,-0.0004663397882520015
0.5059687500000001,-0.00046927939730481705
0.5060312499999999,-0.0004720288135603157
0.50609375,-0.0004746045570165891
0.5061562500000001,-0.00047696277433567635
0.5062187499999999,-0.00047908302187738006
0.50628125,-0.00048097250218959164
0.5063437500000001,-0.00048260010496209427
0.50640625,-0.00048394943168222904
0.50646875,-0.00048502127407207274
0.50653125,-0.0004858119084611423
0.50659375,-0.00048628306923001463
0.50665625,-0.00048646024454446213
0.50671875,-0.0004863380814769669
0.50678125,-0.00048592055594581796
0.50684375,-0.0004851879716118723
0.50690625,-0.0004841677513565956
0.50696875,-0.0004828730851413887
0.50703125,-0.0004812961443023678
0.50709375,-0.00047945666765555894
0.50715625,-0.0004773670525117235
0.50721875,-0.0004750528379988683
0.50728125,-0.0004724906968336384
0.50734375,-0.0004697709799211247
0.5074062500000001,-0.00046686462591952194
0.50746875,-0.00046381935925612905
0.50753125,-0.0004606403338885956
0.5075937500000001,-0.00045735991208700755
0.5076562499999999,-0.00045399683875696484
0.50771875,-0.0004505974882130781
0.5077812500000001,-0.00044713391021850013
0.5078437499999999,-0.00044369639172808784
0.50790625,-0.00044029689357125146
0.5079687500000001,-0.00043696166773882217
0.5080312499999999,-0.0004336962120427279
0.50809375,-0.000430542124564226
0.5081562500000001,-0.0004275035668427629
0.5082187499999999,-0.00042462098192078135
0.50828125,-0.00042193702538663447
0.5083437500000001,-0.0004194338313644186
0.50840625,-0.0004171599743449106
0.50846875,-0.0004130768943064189
0.50853125,-0.0004112814768337941
0.50859375,-0.0004097384300544016
0.50865625,-0.0004084894939531819
0.50871875,-0.00040753717148998836
0.50878125,-0.0004068603380156244
0.50884375,-0.0004065020351031873
0.50890625,-0.0004064046871428695
0.50896875,-0.00040664051565877934
0.50903125,-0.00040716404643874327
0.50909375,-0.00040797762211823574
0.50915625,-0.00040910773540314693
0.50921875,-0.000410514992909658
0.50928125,-0.000412151547081005
0.50934375,-0.0004140826493456984
0.5094062500000001,-0.00041830093408974645
0.50946875,-0.00042067359438187346
0.50953125,-0.0004232286706043892
0.5095937500000001,-0.0004260070360219831
0.5096562499999999,-0.00042894734964488146
0.50971875,-0.0004320065268250406
0.5097812500000001,-0.0004351900805825426
0.5098437499999999,-0.0004384263948882805
0.50990625,-0.0004418034260273984
0.5099687500000001,-0.0004451946780862637
0.5100312499999999,-0.0004485370046372894
0.51009375,-0.00045189065648085225
0.5101562500000001,-0.00045520454689618184
0.5102187499999999,-0.0004584872035969245
0.51028125,-0.00046166183381518566
0.5103437500000001,-0.00046469560243436736
0.51040625,-0.0004675853793100482
0.51046875,-0.0004703114816609899
0.51053125,-0.0004728871836710835
0.51059375,-0.00047521069042744113
0.51065625,-0.00047732566709579594
0.51071875,-0.0004792131827655033
0.51078125,-0.0004808499926270138
0.51084375,-0.0004821791704916478
0.51090625,-0.00048327935945652323
0.51096875,-0.000484047078501304
0.51103125,-0.0004845320499575201
0.51109375,-0.0004847071768031286
0.51115625,-0.0004845672606088869
0.51121875,-0.0004841268837858237
0.51128125,-0.0004834518706582358
0.51134375,-0.00048241205690446876
0.5114062500000001,-0.0004811257568294036
0.51146875,-0.00047955832894713835
0.51153125,-0.0004777232767209372
0.5115937500000001,-0.00047562300067538477
0.5116562499999999,-0.00047329415494076765
0.51171875,-0.0004707839931023805
0.5117812500000001,-0.00046806792817707943
0.5118437499999999,-0.0004651622707413927
0.51190625,-0.0004620966619663103
0.5119687500000001,-0.0004589074513352276
0.5120312499999999,-0.0004556322148860925
0.51209375,-0.00045226706417156315
0.5121562500000001,-0.0004488430869740989
0.51221875,-0.00044541828923200244
0.51228125,-0.00044199844407422084
0.5123437500000001,-0.0004385757036686755
0.51240625,-0.00043519477407782947
0.51246875,-0.000431932589198325
0.51253125,-0.0004287526790914542
0.51259375,-0.0004257236845051915
0.51265625,-0.00042283862585512644
0.51271875,-0.0004201344487241021
0.51278125,-0.0004176334850113095
0.51284375,-0.0004153447624375417
0.51290625,-0.00041120683370372835
0.51296875,-0.00040941140203948345
0.51303125,-0.0004078773579451328
0.51309375,-0.00040660876451523165
0.51315625,-0.00040562879251707096
0.5132187500000001,-0.00040495108418528436
0.51328125,-0.0004045654655733394
0.51334375,-0.0004044881304764991
0.5134062500000001,-0.0004047010892900549
0.5134687499999999,-0.0004052262706541604
0.51353125,-0.0004060380296510291
0.5135937500000001,-0.0004071551317196276
0.5136562499999999,-0.00040853960883416307
0.51371875,-0.000410184163356489
0.5137812500000001,-0.00041209862910399075
0.5138437499999999,-0.00041633156880740985
0.51390625,-0.00041872136598922194
0.5139687500000001,-0.0004212975560337895
0.5140312499999999,-0.0004240700767101646
0.51409375,-0.0004270224015002766
0.5141562500000001,-0.000430101618477563
0.51421875,-0.00043329577501685645
0.51428125,-0.00043658093287934907
0.5143437500000001,-0.0004399478613123786
0.51440625,-0.00044335450416449484
0.51446875,-0.000446753272770245
0.51453125,-0.00045014952054528434
0.51459375,-0.0004535142397795455
0.51465625,-0.0004568114171863147
0.51471875,-0.00046000885596689245
0.51478125,-0.0004630603851690229
0.51484375,-0.00046600657249432076
0.51490625,-0.00046878314668619137
0.51496875,-0.00047137759070831065
0.51503125,-0.00047374650847462063
0.51509375,-0.00047591329051221987
0.51515625,-0.0004778253808729316
0.5152187500000001,-0.00047946481239688477
0.51528125,-0.0004808425300626973
0.51534375,-0.00048194266650181117
0.5154062500000001,-0.0004827441048644576
0.51546875,-0.00048326558321420965
0.51553125,-0.00048348664145647646
0.5155937500000001,-0.0004833848190021195
0.5156562499999999,-0.00048298566615176397
0.51571875,-0.000482280532180801
0.5157812500000001,-0.00048131174640961283
0.5158437499999999,-0.0004800341735402558
0.51590625,-0.00047846598074099966
0.5159687500000001,-0.00047667767194098376
0.5160312499999999,-0.00047459021895696063
0.51609375,-0.00047226892303106616
0.5161562500000001,-0.0004697579360418702
0.51621875,-0.00046704152641283136
0.51628125,-0.00046413601826209017
0.5163437500000001,-0.0004610782044989492
0.51640625,-0.0004579226329109176
0.51646875,-0.00045462125878523163
0.51653125,-0.0004512521971471173
0.51659375,-0.00044782772481125055
0.51665625,-0.000444378600755746
0.51671875,-0.00044092363807138324
0.51678125,-0.0004375035529529947
0.51684375,-0.00043413367570074857
0.51690625,-0.0004308318243459175
0.51696875,-0.0004276299942502504
0.51703125,-0.0004245870052515671
0.51709375,-0.00042166650194838673
0.51715625,-0.0004189299295018767
0.5172187500000001,-0.0004163929325494281
0.51728125,-0.0004140699964057526
0.51734375,-0.00040991237605082775
0.5174062500000001,-0.00040807191694242073
0.51746875,-0.0004065120421714308
0.51753125,-0.00040521333960670536
0.5175937500000001,-0.0004041772712417291
0.5176562499999999,-0.00040345149609628816
0.51771875,-0.0004030414605953603
0.5177812500000001,-0.00040292449504249206
0.5178437499999999,-0.0004031140965201352
0.51790625,-0.0004035970288724655
0.5179687500000001,-0.00040435768290865426
0.5180312499999999,-0.00040543891713278046
0.51809375,-0.00040678187189890913
0.5181562500000001,-0.0004084404380152451
0.51821875,-0.0004103014628083629
0.51828125,-0.0004144564458666705
0.5183437500000001,-0.0004168404254140945
0.51840625,-0.00041942966119470904
0.51846875,-0.0004221603155626502
0.51853125,-0.00042506955722954043
0.51859375,-0.00042814265218860115
0.51865625,-0.00043131760505604744
0.51871875,-0.00043460066515843554
0.51878125,-0.0004379533141533054
0.51884375,-0.00044133974789317687
0.51890625,-0.00044475823611003773
0.51896875,-0.00044812496159613024
0.51903125,-0.000451516990212647
0.51909375,-0.00045479935166542473
0.51915625,-0.0004579497340966854
0.5192187500000001,-0.0004610681313636511
0.51928125,-0.0004640391220281648
0.51934375,-0.0004668153139520126
0.5194062500000001,-0.00046943522557416073
0.51946875,-0.00047183407357492824
0.51953125,-0.0004740128602619409
0.5195937500000001,-0.0004759808922267794
0.5196562499999999,-0.0004776171449080435
0.51971875,-0.00047903527970455384
0.5197812500000001,-0.00048018313725856077
0.5198437499999999,-0.00048102786450379686
0.51990625,-0.0004815475844876238
0.5199687500000001,-0.00048176649039113895
0.52003125,-0.00048178979032317826
0.52009375,-0.0004814212563880038
0.5201562500000001,-0.0004807173429927092
0.52021875,-0.00047982681201225175
0.52028125,-0.0004786120080978451
0.5203437500000001,-0.0004770996419298512
0.52040625,-0.00047531114231463834
0.52046875,-0.00047331383364029866
0.52053125,-0.0004710638227845565
0.52059375,-0.00046856610554027456
0.52065625,-0.00046591432751788564
0.52071875,-0.00046304490399237674
0.52078125,-0.000460033643361224
0.52084375,-0.00045691972660699687
0.52090625,-0.0004536806929335002
0.52096875,-0.0004503596591969028
0.5210312500000001,-0.0004469736858917217
0.52109375,-0.0004435946640700128
0.52115625,-0.0004401639312693051
0.5212187500000001,-0.0004367633404081528
0.52128125,-0.00043343276014265464
0.52134375,-0.00043016254876226956
0.5214062500000001,-0.0004270438006867272
0.52146875,-0.00042400746094711783
0.52153125,-0.0004211228093507907
0.5215937500000001,-0.00041842652922101375
0.5216562499999999,-0.000415943589828105
0.52171875,-0.00041363751585345165
0.5217812500000001,-0.0004095118003002163
0.5218437499999999,-0.0004076880194160276
0.52190625,-0.00040615490842271784
0.5219687500000001,-0.0004049056050397376
0.52203125,-0.0004039049030168662
0.52209375,-0.00040320368768891057
0.5221562500000001,-0.00040284052076508536
0.52221875,-0.0004027360229955229
0.52228125,-0.00040294571980707683
0.5223437500000001,-0.0004034541445969292
0.52240625,-0.0004042648011396005
0.52246875,-0.0004053899450879861
0.52253125,-0.0004067546854469861
0.52259375,-0.00040842212377704967
0.52265625,-0.00041035503965894393
0.52271875,-0.0004145519967814759
0.52278125,-0.0004169496162470393
0.52284375,-0.0004195658760704629
0.52290625,-0.0004223576121940298
0.52296875,-0.00042531144189833503
0.5230312500000001,-0.0004284362468372771
0.52309375,-0.0004316553840071624
0.52315625,-0.00043497458459432203
0.5232187500000001,-0.00043837305930430337
0.52328125,-0.00044180477181302025
0.52334375,-0.000445267488252743
0.5234062500000001,-0.0004487254874830926
0.5234687499999999,-0.00045214636484972037
0.52353125,-0.0004554707991965834
0.5235937500000001,-0.00045873802583634715
0.5236562499999999,-0.000461902735824693
0.52371875,-0.0004648988672468768
0.5237812500000001,-0.0004677319142895042
0.5238437499999999,-0.00047041302783681904
0.52390625,-0.0004728775251876538
0.5239687500000001,-0.0004751199295675579
0.52403125,-0.00047711601666106107
0.52409375,-0.0004788479662421463
0.5241562500000001,-0.0004803360070169127
0.52421875,-0.0004815266463098211
0.52428125,-0.0004824402681986306
0.5243437500000001,-0.00048306310992918267
0.52440625,-0.0004833687262027764
0.52446875,-0.000483378975231874
0.52453125,-0.0004830812912539062
0.52459375,-0.00048248436036663067
0.52465625,-0.00048159456061985795
0.52471875,-0.0004804140418278313
0.52478125,-0.00047897755389961216
0.52484375,-0.00047725256836927965
0.52490625,-0.0004752702185963631
0.52496875,-0.00047306418624160074
0.5250312500000001,-0.0004706276957316957
0.52509375,-0.00046799655105578264
0.52515625,-0.000465200288543105
0.5252187500000001,-0.0004622341312911227
0.52528125,-0.0004591376108296352
0.52534375,-0.00045591436989972367
0.5254062500000001,-0.00045262579118013346
0.52546875,-0.0004492803338692619
0.52553125,-0.0004458944213134586
0.5255937500000001,-0.00044249958007058776
0.5256562499999999,-0.0004391296807274847
0.52571875,-0.00043581623794614055
0.5257812500000001,-0.0004325793649858911
0.5258437499999999,-0.0004294320510057348
0.52590625,-0.00042642060689826455
0.5259687500000001,-0.00042356880814854725
0.52603125,-0.00042086611766478654
0.52609375,-0.00041835697586276033
0.5261562500000001,-0.0004160722816918261
0.52621875,-0.0004119608114275808
0.52628125,-0.0004101755343001723
0.5263437500000001,-0.0004086116983641058
0.52640625,-0.00040733432945544434
0.52646875,-0.00040635184525930623
0.52653125,-0.00040565127832098424
0.52659375,-0.0004052790333094469
0.52665625,-0.00040518289209910685
0.52671875,-0.0004053853201859414
0.52678125,-0.0004059170563609077
0.52684375,-0.00040672884133763354
0.52690625,-0.0004078253669773657
0.52696875,-0.0004092136033487237
0.5270312500000001,-0.00041087768059080987
0.52709375,-0.00041280269261484426
0.52715625,-0.0004170290838362567
0.5272187500000001,-0.0004194514218704981
0.52728125,-0.00042206271177813726
0.52734375,-0.0004248585989681808
0.5274062500000001,-0.0004278394075486053
0.52746875,-0.00043095886290728247
0.52753125,-0.00043421672700566516
0.5275937500000001,-0.0004375654445172572
0.5276562499999999,-0.0004409677492848707
0.52771875,-0.0004444476131625352
0.5277812500000001,-0.0004479537066499617
0.52784375,-0.00045142156163408
0.52790625,-0.0004548695089606758
0.5279687500000001,-0.00045828195182617826
0.52803125,-0.00046159404122755876
0.52809375,-0.0004647867493007274
0.5281562500000001,-0.0004678391588933961
0.52821875,-0.00047074197842256194
0.52828125,-0.00047347477082251843
0.5283437500000001,-0.00047601267024519056
0.52840625,-0.0004783260689066038
0.52846875,-0.0004803733421325507
0.52853125,-0.00048218644312808534
0.52859375,-0.0004837550215899822
0.52865625,-0.00048502689521132125
0.52871875,-0.0004860003360490084
0.52878125,-0.0004866550077944065
0.5288437500000001,-0.0004870478783416121
0.52890625,-0.00048715692314138526
0.52896875,-0.000486966656967458
0.5290312500000001,-0.000486453376522783
0.52909375,-0.0004856352066501257
0.52915625,-0.00048455838469496637
0.5292187500000001,-0.0004831943150482576
0.52928125,-0.00048158189224734027
0.52934375,-0.00047970542343342415
0.5294062500000001,-0.0004775996903769453
0.52946875,-0.00047524594022910205
0.52953125,-0.00047266756606126337
0.5295937500000001,-0.000469934204189254
0.5296562499999999,-0.0004670984870721595
0.52971875,-0.0004641592049697274
0.5297812500000001,-0.0004609976848587438
0.52984375,-0.00045779608707077757
0.52990625,-0.0004545239256884548
0.5299687500000001,-0.0004512397112293176
0.53003125,-0.0004479666794485748
0.53009375,-0.0004446633436449299
0.5301562500000001,-0.00044144325599812517
0.53021875,-0.0004383290681568841
0.53028125,-0.0004352547034533194
0.5303437500000001,-0.00043232309546645253
0.53040625,-0.00042951985982694896
0.53046875,-0.0004269007204937836
0.53053125,-0.0004244519593495921
0.53059375,-0.00042225128726362804
0.53065625,-0.0004182474906113953
0.53071875,-0.0004164918651659022
0.53078125,-0.0004149866093936805
0.5308437500000001,-0.0004137559649106115
0.53090625,-0.0004128976280849822
0.53096875,-0.0004122453560330974
0.5310312500000001,-0.0004119206501227851
0.53109375,-0.0004118625948198035
0.53115625,-0.0004121446675692114
0.5312187500000001,-0.00041272401187772423
0.53128125,-0.0004135751074363092
0.53134375,-0.00041475792920699084
0.5314062500000001,-0.00041619417215703336
0.53146875,-0.00041792496180378946
0.53153125,-0.0004199074299765515
0.5315937500000001,-0.0004241710673549559
0.5316562499999999,-0.0004266500504351428
0.53171875,-0.0004293296733790253
0.5317812500000001,-0.0004322022341589765
0.53184375,-0.0004352398692003684
0.53190625,-0.0004384412507678903
0.5319687500000001,-0.0004417407510521332
0.53203125,-0.0004451484284822005
0.53209375,-0.00044863221349261684
0.5321562500000001,-0.00045217853387302664
0.53221875,-0.0004557502393585655
0.53228125,-0.0004592946312197699
0.5323437500000001,-0.00046281700751527044
0.53240625,-0.0004662908948542266
0.53246875,-0.0004696612670465339
0.53253125,-0.00047293431549830234
0.53259375,-0.0004760855922629481
0.53265625,-0.0004790803349501438
0.53271875,-0.0004818835927167253
0.53278125,-0.0004844876340649451
0.5328437500000001,-0.0004868498383706621
0.53290625,-0.0004890106894079871
0.53296875,-0.0004909045600574036
0.5330312500000001,-0.0004925310518534842
0.53309375,-0.0004938876973890338
0.53315625,-0.0004949492302430691
0.5332187500000001,-0.0004957270562442051
0.53328125,-0.0004962031865192729
0.53334375,-0.000496358355897869
0.5334062500000001,-0.0004962382039760405
0.5334687499999999,-0.0004958064940219498
0.53353125,-0.0004950780987383607
0.5335937500000001,-0.0004940746981596522
0.5336562499999999,-0.0004927981993121111
0.53371875,-0.0004912259870184232
0.5337812500000001,-0.0004894208662201138
0.53384375,-0.00048734832122052096
0.53390625,-0.0004850869446852424
0.5339687500000001,-0.0004826186198654825
0.53403125,-0.0004799739191471697
0.53409375,-0.00047715330922520893
0.5341562500000001,-0.00047418191183387637
0.53421875,-0.000471133030855414
0.53428125,-0.0004679846095953788
0.5343437500000001,-0.0004647691651757102
0.53440625,-0.000461532093350564
0.53446875,-0.00045827423407215906
0.53453125,-0.00045503063346891137
0.53459375,-0.00045184318363067355
0.53465625,-0.0004487274895197124
0.53471875,-0.0004457020908982534
0.53478125,-0.000442826966399093
0.5348437500000001,-0.0004400717459587672
0.53490625,-0.0004374918291326496
0.53496875,-0.0004351110619635473
0.5350312500000001,-0.00043292888192149326
0.53509375,-0.0004289229918095355
0.53515625,-0.0004272180427082328
0.5352187500000001,-0.000425792715140344
0.53528125,-0.00042462591055222876
0.53534375,-0.0004237462956206417
0.5354062500000001,-0.000423154138448234
0.53546875,-0.0004228693887040058
0.53553125,-0.00042289182775767653
0.5355937500000001,-0.00042321150701116195
0.53565625,-0.0004238262279302324
0.53571875,-0.0004247576754387028
0.5357812500000001,-0.00042596696717127347
0.53584375,-0.00042747110957525036
0.53590625,-0.00042924697612339857
0.5359687500000001,-0.0004313031573215109
0.53603125,-0.00043564529558184906
0.53609375,-0.0004381651412730947
0.5361562500000001,-0.00044092187768171587
0.53621875,-0.0004438739877280773
0.53628125,-0.0004469754324976094
0.5363437500000001,-0.00045022625827942364
0.53640625,-0.000453634735686409
0.53646875,-0.0004571388524338138
0.53653125,-0.00046071736039601796
0.53659375,-0.00046432742048654885
0.5366562500000001,-0.00046796500324011725
0.53671875,-0.0004716454642696988
0.53678125,-0.0004752615192570864
0.5368437500000001,-0.00047882615737512846
0.53690625,-0.0004823008961419295
0.53696875,-0.00048568161840725765
0.5370312500000001,-0.0004889410923635262
0.53709375,-0.0004920487607245894
0.53715625,-0.0004949565416166868
0.5372187500000001,-0.0004976718405340641
0.53728125,-0.0005001730314392605
0.53734375,-0.0005024469835897272
0.5374062500000001,-0.0005044632269065041
0.53746875,-0.0005062332110428724
0.53753125,-0.000507687155294062
0.5375937500000001,-0.0005088785286644082
0.53765625,-0.0005097900618102891
0.53771875,-0.0005103757818694654
0.5377812500000001,-0.0005106834523154469
0.53784375,-0.0005106806042064482
0.53790625,-0.0005104001730599217
0.5379687500000001,-0.0005097895523466789
0.53803125,-0.000508897336159414
0.53809375,-0.0005077450400189087
0.5381562500000001,-0.0005062761230288371
0.53821875,-0.0005045538896734925
0.53828125,-0.0005026944543720102
0.5383437500000001,-0.0005005773180169204
0.53840625,-0.0004982070209386125
0.53846875,-0.0004956515480299684
0.53853125,-0.0004929389793592587
0.53859375,-0.0004900567647855014
0.5386562500000001,-0.0004871334051770593
0.53871875,-0.0004840943752017768
0.53878125,-0.00048101547264484124
0.5388437500000001,-0.00047785568970915016
0.53890625,-0.0004747377482314241
0.53896875,-0.0004716127482913002
0.5390312500000001,-0.0004684949627321855
0.53909375,-0.0004654846411052682
0.53915625,-0.00046255159555327885
0.5392187500000001,-0.00045970679594199704
0.53928125,-0.00045711473233232824
0.53934375,-0.00045459312420292886
0.5394062500000001,-0.0004523249769679827
0.53946875,-0.000450242205334378
0.53953125,-0.0004462822542240924
0.5395937500000001,-0.00044465140670420233
0.53965625,-0.0004432795057811578
0.53971875,-0.0004422158432382667
0.5397812500000001,-0.00044138549910391345
0.53984375,-0.0004408819644530215
0.53990625,-0.00044069698080176356
0.5399687500000001,-0.0004408018105598599
0.54003125,-0.0004411421606148602
0.54009375,-0.0004417481752410357
0.5401562500000001,-0.0004427996825650399
0.54021875,-0.0004440920709062879
0.54028125,-0.0004456277787645846
0.5403437500000001,-0.00044747698389305257
0.54040625,-0.00044959238144075264
0.54046875,-0.0004540374674256026
0.54053125,-0.00045664062707839737
0.54059375,-0.0004594327507364826
0.5406562500000001,-0.00046242857187069053
0.54071875,-0.00046557812150627154
0.54078125,-0.000468966103622237
0.5408437500000001,-0.00047242291936872016
0.54090625,-0.00047598731826675733
0.54096875,-0.0004796262679963581
0.5410312500000001,-0.0004833371222917049
0.54109375,-0.0004870305819090759
0.54115625,-0.0004907600375393673
0.5412187500000001,-0.0004944536777254649
0.54128125,-0.0004981043974566779
0.54134375,-0.0005016924428467573
0.5414062500000001,-0.000505151712684393
0.54146875,-0.0005084967115727423
0.54153125,-0.0005116824129530462
0.5415937500000001,-0.000514670183370064
0.54165625,-0.0005174660178172141
0.54171875,-0.0005200566763505221
0.5417812500000001,-0.0005224202684601109
0.54184375,-0.0005245528941587585
0.54190625,-0.0005263650691228194
0.5419687500000001,-0.0005279603495617069
0.54203125,-0.0005292224003138613
0.54209375,-0.0005302244350020302
0.5421562500000001,-0.0005309183574694898
0.54221875,-0.0005313195180699781
0.54228125,-0.0005314184189066373
0.5423437500000001,-0.000531203070533004
0.54240625,-0.0005307119825915252
0.54246875,-0.0005299179707453083
0.54253125,-0.0005288324850479531
0.54259375,-0.0005275017373333468
0.5426562500000001,-0.0005259043976209021
0.54271875,-0.0005240636810173449
0.54278125,-0.0005220027735097499
0.5428437500000001,-0.0005197610669360198
0.54290625,-0.0005173389855710198
0.54296875,-0.000514700890651254
0.5430312500000001,-0.0005119455133424378
0.54309375,-0.0005090888818048422
0.54315625,-0.0005061242582262149
0.5432187500000001,-0.0005031177344705373
0.54328125,-0.0005000621919201975
0.54334375,-0.0004969880005695204
0.5434062500000001,-0.0004939398044224719
0.54346875,-0.000490912469219007
0.54353125,-0.00048796805552012157
0.5435937500000001,-0.00048512121186614077
0.54365625,-0.0004824065234002167
0.54371875,-0.0004798136123768393
0.5437812500000001,-0.0004773920747059013
0.54384375,-0.0004751615343751292
0.54390625,-0.0004731495725041751
0.5439687500000001,-0.00046929152411381847
0.54403125,-0.0004677617067848361
0.54409375,-0.00046645379652483776
0.5441562500000001,-0.000465430660146926
0.54421875,-0.00046470085042388254
0.54428125,-0.0004642671297409168
0.5443437500000001,-0.00046411092318425495
0.54440625,-0.0004642874221762183
0.5444687500000001,-0.00046474443082160366
0.54453125,-0.00046551767770601493
0.54459375,-0.0004665870116372234
0.5446562500000001,-0.00046794675549230447
0.54471875,-0.00046960782762058007
0.54478125,-0.00047153049844478323
0.5448437500000001,-0.00047371582497054976
0.54490625,-0.0004782507324110341
0.54496875,-0.00048092500045590625
0.5450312500000001,-0.00048382284593713465
0.54509375,-0.0004869359059570255
0.54515625,-0.0004902097716608655
0.5452187500000001,-0.0004936435029154751
0.54528125,-0.0004972330443634154
0.54534375,-0.0005009066057979905
0.5454062500000001,-0.0005046637670580167
0.5454687500000001,-0.0005084767232472198
0.54553125,-0.0005123299116337188
0.5455937500000001,-0.0005161914965609027
0.54565625,-0.0005200207046631156
0.54571875,-0.0005237733568628777
0.5457812500000001,-0.0005274568711835792
0.54584375,-0.0005310540032567035
0.54590625,-0.0005345351320427405
0.5459687500000001,-0.000537860857243222
0.54603125,-0.0005409963494830139
0.54609375,-0.0005439224933340703
0.5461562500000001,-0.000546682915895047
0.54621875,-0.0005492003139487556
0.54628125,-0.0005514017544248906
0.5463437500000001,-0.0005534067076324867
0.54640625,-0.0005551498321005877
0.5464687500000001,-0.0005565852211030231
0.54653125,-0.0005577100171729188
0.54659375,-0.0005585542613307515
0.5466562500000001,-0.0005591235150969598
0.54671875,-0.0005593418443041176
0.54678125,-0.0005592542443654258
0.5468437500000001,-0.0005589448687642329
0.54690625,-0.0005583106954707984
0.54696875,-0.0005573770578458925
0.5470312500000001,-0.0005561771653574688
0.54709375,-0.0005547219980161222
0.54715625,-0.0005530528016426395
0.5472187500000001,-0.0005511243094366569
0.54728125,-0.0005489781899543356
0.54734375,-0.0005466990094721846
0.5474062500000001,-0.0005442240272639232
0.5474687500000001,-0.000541605827542091
0.54753125,-0.0005388625652406054
0.5475937500000001,-0.0005360552576105515
0.54765625,-0.000533161831268697
0.54771875,-0.0005302516810346825
0.5477812500000001,-0.0005272739335843435
0.54784375,-0.0005243243213295945
0.54790625,-0.0005214542455855564
0.5479687500000001,-0.0005186690480621092
0.54803125,-0.0005158732563881607
0.54809375,-0.0005132551153319148
0.5481562500000001,-0.0005107847776484042
0.54821875,-0.0005084854235228725
0.54828125,-0.0005063417917708923
0.5483437500000001,-0.0005044242984670044
0.54840625,-0.0005006520835363487
0.5484687500000001,-0.0004992225870392164
0.54853125,-0.0004980089824629247
0.54859375,-0.0004971154033071301
0.5486562500000001,-0.0004964370682019326
0.54871875,-0.0004960627056107003
0.54878125,-0.0004960088793033723
0.5488437500000001,-0.0004963001822331226
0.54890625,-0.0004968387839218436
0.54896875,-0.0004977004503947946
0.5490312500000001,-0.0004988390008031363
0.54909375,-0.0005002917823647701
0.54915625,-0.0005019933114094738
0.5492187500000001,-0.0005039663698517827
0.54928125,-0.0005063018682971571
0.54934375,-0.0005108533707715301
0.5494062500000001,-0.0005136076697275227
0.5494687500000001,-0.000516600733056094
0.54953125,-0.0005198350295374382
0.5495937500000001,-0.0005232144504273561
0.54965625,-0.0005267124276046031
0.54971875,-0.0005303126785241585
0.5497812500000001,-0.000534031712307842
0.54984375,-0.0005379166975810479
0.54990625,-0.000541794479799379
0.5499687500000001,-0.0005457316745521024
0.55003125,-0.0005496185814766186
0.55009375,-0.0005535310971462037
0.5501562500000001,-0.0005573792935813227
0.55021875,-0.0005611834435227947
0.55028125,-0.0005648917215012594
0.5503437500000001,-0.0005684372083639422
0.55040625,-0.000571818404507235
0.5504687500000001,-0.0005750800102523046
0.55053125,-0.0005781111613048229
0.55059375,-0.000580954630393149
0.5506562500000001,-0.0005835508619750351
0.55071875,-0.0005859128999089469
0.55078125,-0.0005880436960830349
0.5508437500000001,-0.0005898668748677838
0.55090625,-0.0005913990641343569
0.55096875,-0.0005926416375874877
0.5510312500000001,-0.0005935949395782514
0.55109375,-0.000594268534131609
0.55115625,-0.0005947004794291944
0.5512187500000001,-0.0005947558975293588
0.5512812500000001,-0.0005944824759644973
0.55134375,-0.0005939434579299852
0.5514062500000001,-0.0005931722536804962
0.5514687500000001,-0.00059211704960202
0.55153125,-0.0005907614897344982
0.5515937500000001,-0.000589207746198972
0.55165625,-0.0005874161956047896
0.55171875,-0.0005853690383242072
0.5517812500000001,-0.0005831918726607044
0.55184375,-0.000580853921990393
0.55190625,-0.0005783891307432343
0.5519687500000001,-0.0005757858850144459
0.55203125,-0.0005730343986542763
0.55209375,-0.0005702730031385272
0.5521562500000001,-0.0005674034431302766
0.55221875,-0.0005645867006385807
0.5522812500000001,-0.0005617964344675763
0.5523437500000001,-0.0005589851848574745
0.55240625,-0.0005562752397018367
0.5524687500000001,-0.0005536374836283275
0.55253125,-0.000551100235812188
0.55259375,-0.0005487644231251254
0.5526562500000001,-0.0005465756069261973
0.55271875,-0.0005445111230733407
0.55278125,-0.0005426926769310503
0.5528437500000001,-0.0005390583920734521
0.55290625,-0.000537675515283581
0.55296875,-0.0005365906705959156
0.5530312500000001,-0.0005357728454794125
0.55309375,-0.0005352215411758565
0.55315625,-0.0005349529338487813
0.5532187500000001,-0.0005349934632323389
0.5532812500000001,-0.0005353445920922711
0.55334375,-0.0005360037424377573
0.5534062500000001,-0.0005369544278966965
0.55346875,-0.0005382194663395012
0.55353125,-0.0005397556813528243
0.5535937500000001,-0.0005415797487829666
0.55365625,-0.000543697474733762
0.55371875,-0.0005460699629862148
0.5537812500000001,-0.000550763989490638
0.55384375,-0.0005536526326361396
0.55390625,-0.000556766623314095
0.5539687500000001,-0.0005600592387868947
0.55403125,-0.0005635173368063046
0.55409375,-0.0005671546755147694
0.5541562500000001,-0.000570916574382685
0.55421875,-0.0005748196641013614
0.5542812500000001,-0.0005787975205477081
0.5543437500000001,-0.0005828134385111317
0.55440625,-0.0005868737522504441
0.5544687500000001,-0.0005909460337154282
0.55453125,-0.0005949708990234948
0.55459375,-0.0005989743673162351
0.5546562500000001,-0.0006028902252524782
0.55471875,-0.000606728059821815
0.55478125,-0.0006104153572000504
0.5548437500000001,-0.0006139642279369695
0.55490625,-0.0006173504207113434
0.55496875,-0.0006205345056165268
0.5550312500000001,-0.000623517519266481
0.55509375,-0.0006262532069781779
0.55515625,-0.0006287638567728238
0.5552187500000001,-0.0006310228202544288
0.5552812500000001,-0.0006329843537622726
0.55534375,-0.0006346355702968598
0.5554062500000001,-0.0006360276181121005
0.5554687500000001,-0.0006371242932443344
0.55553125,-0.0006379362988934711
0.5555937500000001,-0.0006384268427572226
0.55565625,-0.0006385788912515733
0.55571875,-0.0006384773838004343
0.5557812500000001,-0.0006380913611445105
0.55584375,-0.0006374246554527452
0.55590625,-0.0006364778051793918
0.5559687500000001,-0.0006352703153545414
0.55603125,-0.0006338120688346716
0.55609375,-0.0006320899801356972
0.5561562500000001,-0.0006301838360062706
0.55621875,-0.0006281337416535748
0.5562812500000001,-0.0006258975513295517
0.5563437500000001,-0.0006235161213887785
0.55640625,-0.0006209598529444416
0.5564687500000001,-0.0006183218569106863
0.55653125,-0.0006156580327761341
0.55659375,-0.0006129505135773483
0.5566562500000001,-0.0006101784263306542
0.55671875,-0.0006074420047731677
0.55678125,-0.000604749043837588
0.5568437500000001,-0.0006020902974180065
0.55690625,-0.0005995100450912894
0.55696875,-0.0005970591974377576
0.5570312500000001,-0.0005947905809588067
0.55709375,-0.0005926996031019038
0.55715625,-0.000590663244229156
0.5572187500000001,-0.0005889021720622972
0.5572812500000001,-0.0005853364622307733
0.55734375,-0.0005840400527500761
0.5574062500000001,-0.0005830009410467824
0.5574687500000001,-0.0005822136657203658
0.55753125,-0.0005817183477857951
0.5575937500000001,-0.0005815247742461394
0.55765625,-0.0005816179366037177
0.55771875,-0.0005820149746067066
0.5577812500000001,-0.0005827278783932383
0.55784375,-0.000583740201874211
0.55790625,-0.0005850182989963343
0.5579687500000001,-0.000586632488646488
0.55803125,-0.0005885358663851592
0.55809375,-0.000590691312808117
0.5581562500000001,-0.0005930815797294819
0.55821875,-0.0005957980619611669
0.5582812500000001,-0.0006008276405695956
0.5583437500000001,-0.0006039981322085441
0.55840625,-0.0006073203791838733
0.5584687500000001,-0.0006108794910139326
0.55853125,-0.0006145732682402427
0.55859375,-0.0006184182015388784
0.5586562500000001,-0.0006223689536501431
0.55871875,-0.0006263713455088027
0.55878125,-0.0006305129602409976
0.5588437500000001,-0.0006346336415565257
0.55890625,-0.0006387371129145947
0.55896875,-0.0006428761488128654
0.5590312500000001,-0.0006469711294466995
0.5590937500000001,-0.0006510045659660069
0.55915625,-0.0006549377843416693
0.5592187500000001,-0.0006586658079198449
0.5592812500000001,-0.0006622887625117313
0.55934375,-0.0006657733682679523
0.5594062500000001,-0.0006691065518120154
0.5594687500000001,-0.0006721963747650106
0.55953125,-0.0006750006415888188
0.5595937500000001,-0.0006776154214022945
0.55965625,-0.0006799605028006694
0.55971875,-0.0006820032231805717
0.5597812500000001,-0.000683842928588474
0.55984375,-0.0006853408501268365
0.55990625,-0.000686487220915577
0.5599687500000001,-0.0006874014490503288
0.56003125,-0.0006880361240099719
0.5600937500000001,-0.0006883310301585843
0.5601562500000001,-0.0006883542296926282
0.56021875,-0.0006880360817992093
0.5602812500000001,-0.0006874177953364868
0.5603437500000001,-0.0006866329982935515
0.56040625,-0.0006855674861765415
0.5604687500000001,-0.0006842276125881841
0.56053125,-0.0006826484237766606
0.56059375,-0.0006808638246941778
0.5606562500000001,-0.0006788628722500523
0.56071875,-0.0006767509201084931
0.56078125,-0.0006744520987174707
0.5608437500000001,-0.0006720597952125651
0.56090625,-0.0006695295210487617
0.56096875,-0.0006669447166605669
0.5610312500000001,-0.0006643501183537515
0.5610937500000001,-0.000661667088202117
0.56115625,-0.0006590379830834769
0.5612187500000001,-0.0006564478856318501
0.56128125,-0.0006539318488714418
0.56134375,-0.0006514793691455856
0.5614062500000001,-0.0006490773024229179
0.56146875,-0.0006468917822346903
0.56153125,-0.0006448499655658108
0.5615937500000001,-0.0006429809060326669
0.56165625,-0.0006413118001590556
0.56171875,-0.000639851421382287
0.5617812500000001,-0.0006366067305928619
0.56184375,-0.0006356396059864489
0.56190625,-0.0006349679335846403
0.56196875,-0.0006345703873891773
0.56203125,-0.0006344678630809397
0.5620937500000001,-0.0006346258252062503
0.56215625,-0.0006350305220528679
0.56221875,-0.0006358632114141782
0.5622812500000001,-0.0006369580137804143
0.56234375,-0.0006383426210235937
0.56240625,-0.0006400403052683051
0.5624687500000001,-0.00064199461818365
0.56253125,-0.0006442470987730042
0.56259375,-0.0006467402073815909
0.5626562500000001,-0.0006495466016247231
0.5627187499999999,-0.0006546034633207465
0.56278125,-0.0006578409374225769
0.5628437500000001,-0.0006613267006797402
0.5629062499999999,-0.0006649327828101154
0.56296875,-0.0006686981063444564
0.5630312500000001,-0.0006726146768454011
0.56309375,-0.0006766479524754621
0.56315625,-0.0006807908515158168
0.5632187500000001,-0.0006849932780636503
0.56328125,-0.0006892118450460283
0.56334375,-0.0006934185267981618
0.5634062500000001,-0.0006976403078967908
0.56346875,-0.0007018241201628972
0.56353125,-0.0007059151043438405
0.56359375,-0.0007099224702142304
0.56365625,-0.0007137898496196726
0.56371875,-0.0007175276609246994
0.56378125,-0.0007210892987874196
0.56384375,-0.0007244855910744086
0.56390625,-0.0007276441304323311
0.56396875,-0.0007305812088888031
0.56403125,-0.0007332942211258353
0.5640937500000001,-0.0007357207312816139
0.56415625,-0.0007378540550957435
0.56421875,-0.0007397473413086331
0.5642812500000001,-0.0007413371339327901
0.5643437499999999,-0.0007426336575172832
0.56440625,-0.0007436436423202131
0.5644687500000001,-0.0007443043620995182
0.5645312499999999,-0.0007446855042766154
0.56459375,-0.0007447910627934595
0.5646562500000001,-0.0007445901271162514
0.5647187499999999,-0.0007441003485601505
0.56478125,-0.0007433282335933267
0.5648437500000001,-0.0007423125471698877
0.5649062499999999,-0.0007410289820873051
0.56496875,-0.0007395399834643768
0.56503125,-0.0007378318953739638
0.56509375,-0.0007359035927476387
0.56515625,-0.0007338391505601061
0.56521875,-0.0007316127353861335
0.56528125,-0.000729245543516277
0.56534375,-0.0007268130129863548
0.56540625,-0.0007242956245675503
0.56546875,-0.0007216960206579137
0.56553125,-0.0007190934299432794
0.56559375,-0.0007165020140098011
0.56565625,-0.0007139183931396398
0.56571875,-0.0007114295820402627
0.5657812499999999,-0.0007090315723431162
0.56584375,-0.0007067003778590819
0.56590625,-0.0007044986082989924
0.5659687499999999,-0.0007024628189039595
0.56603125,-0.0007006238100146084
0.5660937500000001,-0.000698991129689297
0.5661562499999999,-0.0006975526530662024
0.56621875,-0.0006943421790450988
0.5662812500000001,-0.00069338737082493
0.5663437499999999,-0.0006927392571509372
0.56640625,-0.0006923513026471095
0.5664687500000001,-0.0006922293148278191
0.5665312499999999,-0.0006924168886822679
0.56659375,-0.0006929058015708589
0.56665625,-0.0006936957734735016
0.5667187499999999,-0.0006948307739251258
0.56678125,-0.0006962666388155847
0.56684375,-0.0006979095186167711
0.56690625,-0.000699915868901585
0.56696875,-0.0007021759683282502
0.56703125,-0.0007046858301338471
0.56709375,-0.000707530264215453
0.56715625,-0.0007126138905188262
0.56721875,-0.0007158227060934663
0.56728125,-0.0007192961877484499
0.56734375,-0.0007229949336460678
0.5674062499999999,-0.000726815733847086
0.56746875,-0.0007307298421841135
0.56753125,-0.0007347883515946563
0.5675937499999999,-0.0007389363723547537
0.56765625,-0.0007431851232274633
0.56771875,-0.0007474409110165281
0.5677812499999999,-0.0007517000439463684
0.56784375,-0.0007559258391561519
0.5679062500000001,-0.00076018629580199
0.5679687499999999,-0.0007643673551895047
0.56803125,-0.0007683534470077635
0.5680937500000001,-0.0007722997528643027
0.5681562499999999,-0.0007761341106589936
0.56821875,-0.0007796775527597888
0.56828125,-0.0007831283162395286
0.5683437499999999,-0.0007863770525060876
0.56840625,-0.000789318773438602
0.56846875,-0.0007921266343333955
0.5685312499999999,-0.0007946610293728673
0.56859375,-0.0007968736649095753
0.56865625,-0.0007988423463681227
0.5687187499999999,-0.000800400333304252
0.56878125,-0.0008018329942009184
0.5688437499999999,-0.0008029476928587687
0.56890625,-0.0008036481409751939
0.56896875,-0.0008040450400292887
0.5690312499999999,-0.0008043146495336773
0.56909375,-0.0008042467193631053
0.56915625,-0.0008037110289226823
0.5692187499999999,-0.0008030459832860382
0.56928125,-0.0008021248122853375
0.56934375,-0.0008009757813455809
0.5694062499999999,-0.000799499494538336
0.56946875,-0.0007977983862895444
0.56953125,-0.0007960459764691508
0.5695937499999999,-0.0007940151995528
0.56965625,-0.0007919298027315724
0.5697187499999999,-0.0007897034307877693
0.5697812499999999,-0.0007872467390510618
0.56984375,-0.0007847781894493866
0.56990625,-0.0007823022368258215
0.5699687499999999,-0.0007797934079918911
0.57003125,-0.0007772436057738585
0.5700937500000001,-0.0007748277191863828
0.5701562500000001,-0.0007723678967975767
0.57021875,-0.0007699929182519438
0.5702812500000001,-0.0007676767186651778
0.5703437500000001,-0.0007656381629380232
0.57040625,-0.0007637074700170693
0.5704687500000001,-0.0007618965089422614
0.57053125,-0.000760287470722848
0.57059375,-0.0007589771962262376
0.5706562500000001,-0.0007557537155077343
0.57071875,-0.0007548640131331691
0.57078125,-0.0007542754118721184
0.5708437500000001,-0.0007538943709365642
0.5709062500000001,-0.000753837458722692
0.57096875,-0.0007540794669765316
0.5710312500000001,-0.0007546414850859856
0.5710937500000001,-0.0007554497606213073
0.57115625,-0.0007566048410839743
0.5712187500000001,-0.000758078828261316
0.57128125,-0.0007598171588971275
0.57134375,-0.000761806450441202
0.5714062500000001,-0.0007640847061166911
0.57146875,-0.000766676480213821
0.57153125,-0.0007694691387024888
0.5715937500000001,-0.0007746000354471316
0.57165625,-0.0007779211935058095
0.57171875,-0.0007813968943242017
0.5717812500000001,-0.0007851169468828106
0.57184375,-0.0007889691079308314
0.5719062500000001,-0.0007929665410588982
0.57196875,-0.0007970292550591174
0.57203125,-0.0008012101423914841
0.5720937500000001,-0.0008054569590354721
0.57215625,-0.0008097522241369004
0.57221875,-0.0008140608067255528
0.5722812500000001,-0.0008183477491952584
0.57234375,-0.0008225904281313201
0.57240625,-0.0008267960084923642
0.5724687500000001,-0.000830875639555112
0.57253125,-0.0008347870328636042
0.57259375,-0.0008386395539139446
0.5726562500000001,-0.0008422805852532356
0.5727187499999999,-0.0008457469463511447
0.57278125,-0.0008490077914028726
0.5728437500000001,-0.0008520270122441831
0.57290625,-0.0008548262106644056
0.57296875,-0.0008573702976236164
0.5730312500000001,-0.0008596350812414555
0.57309375,-0.0008615900291948919
0.57315625,-0.0008632451274786512
0.5732187500000001,-0.0008646494671065152
0.57328125,-0.000865724697312581
0.57334375,-0.0008665192549874023
0.5734062500000001,-0.0008670134622809356
0.57346875,-0.000867194255587872
0.57353125,-0.0008670916783019289
0.57359375,-0.0008666755693532424
0.57365625,-0.0008660024047783543
0.57371875,-0.0008650654933462509
0.57378125,-0.0008638921505422226
0.57384375,-0.0008624729128236808
0.5739062500000001,-0.0008608305604920763
0.57396875,-0.0008590184196035355
0.57403125,-0.0008570480806342762
0.5740937500000001,-0.0008548526394467071
0.57415625,-0.0008525702470960073
0.57421875,-0.0008501877175932648
0.5742812500000001,-0.0008477347303298688
0.5743437499999999,-0.0008452140674466979
0.57440625,-0.0008426656829703116
0.5744687500000001,-0.0008401357225809036
0.5745312499999999,-0.0008376374219386251
0.57459375,-0.0008351639301151514
0.5746562500000001,-0.0008327783934322097
0.57471875,-0.0008305352947474698
0.57478125,-0.0008284027956599049
0.5748437500000001,-0.000826384746793779
0.57490625,-0.0008245784917333548
0.57496875,-0.0008230034079323295
0.57503125,-0.000821594906197709
0.57509375,-0.0008184035639520332
0.57515625,-0.0008175242207441591
0.57521875,-0.0008168740660718099
0.57528125,-0.0008164860234252391
0.57534375,-0.0008163904387175902
0.57540625,-0.0008166455985738341
0.57546875,-0.0008171765923669916
0.57553125,-0.0008180043620102662
0.57559375,-0.0008191053058130005
0.57565625,-0.0008205238927088132
0.5757187500000001,-0.0008222529701204795
0.5757812499999999,-0.0008242705531316674
0.57584375,-0.0008265540469863386
0.5759062500000001,-0.0008291074865225956
0.5759687499999999,-0.0008319601033960483
0.57603125,-0.0008370724453839878
0.5760937500000001,-0.0008403272190720679
0.5761562499999999,-0.0008438405294458884
0.57621875,-0.0008475237941545227
0.5762812500000001,-0.0008513661385285975
0.5763437499999999,-0.000855373919366853
0.57640625,-0.0008594519400644818
0.5764687500000001,-0.0008636192482516514
0.5765312499999999,-0.0008678721288269686
0.57659375,-0.0008722028101104673
0.57665625,-0.0008765214488187234
0.57671875,-0.0008807757739717204
0.57678125,-0.0008850070368002227
0.57684375,-0.0008892562407952498
0.57690625,-0.0008933691521755549
0.57696875,-0.0008973247935179229
0.57703125,-0.0009011469174919351
0.57709375,-0.0009048079723569802
0.57715625,-0.0009082588307455508
0.57721875,-0.0009116148506774502
0.57728125,-0.0009146017297496922
0.57734375,-0.0009173862470108207
0.5774062499999999,-0.0009199484529682223
0.57746875,-0.0009222429340545735
0.57753125,-0.0009242286828009816
0.5775937499999999,-0.0009259401050883687
0.57765625,-0.0009273967198577537
0.5777187500000001,-0.0009284440401257643
0.5777812499999999,-0.0009292006866735147
0.57784375,-0.00092971240884554
0.5779062500000001,-0.000929999065042264
0.5779687499999999,-0.0009298495570694565
0.57803125,-0.0009295496964496497
0.5780937500000001,-0.0009288509819136148
0.5781562499999999,-0.0009278233392349122
0.57821875,-0.0009266801366325794
0.57828125,-0.0009253220958081454
0.5783437499999999,-0.0009236624801665372
0.57840625,-0.0009218803375238283
0.57846875,-0.000919929019558563
0.5785312499999999,-0.0009176952781272119
0.57859375,-0.000915480704445748
0.57865625,-0.000913154859054216
0.57871875,-0.0009106800224695233
0.57878125,-0.0009081372621661254
0.5788437499999999,-0.0009055792860372114
0.57890625,-0.0009029891385282374
0.57896875,-0.0009005801392937551
0.5790312499999999,-0.0008980958510039772
0.57909375,-0.0008956296777150596
0.57915625,-0.0008933519550331503
0.5792187499999999,-0.000891294507333662
0.57928125,-0.0008893118263669092
0.57934375,-0.0008874647884776904
0.5794062499999999,-0.0008857725839398339
0.57946875,-0.0008844637320963161
0.57953125,-0.0008811379753997095
0.5795937499999999,-0.0008801600736761256
0.57965625,-0.0008795065903037941
0.57971875,-0.000879265390146794
0.5797812499999999,-0.000879133748003455
0.57984375,-0.0008792671294420296
0.57990625,-0.0008797161427138434
0.5799687499999999,-0.0008805247842476605
0.58003125,-0.0008816975194399918
0.58009375,-0.0008830710758670202
0.5801562499999999,-0.0008846944880150642
0.58021875,-0.0008867539595876078
0.58028125,-0.0008889139396080492
0.5803437499999999,-0.0008914261147862923
0.58040625,-0.0008941842225994867
0.58046875,-0.0008993332438366336
0.5805312499999999,-0.0009025502918241779
0.58059375,-0.0009060262810665631
0.5806562499999999,-0.0009096235795006402
0.58071875,-0.0009133276288947334
0.58078125,-0.0009173456486361864
0.5808437499999999,-0.0009213816244205419
0.58090625,-0.0009255514799350606
0.58096875,-0.0009297299128597225
0.5810312499999999,-0.0009340098355633819
0.58109375,-0.0009382412751428593
0.58115625,-0.0009424977622620179
0.5812187499999999,-0.0009466658760475255
0.58128125,-0.0009508195053132273
0.58134375,-0.0009548637431568141
0.5814062499999999,-0.0009587986437250839
0.58146875,-0.0009625201904735203
0.5815312499999999,-0.0009661449248179743
0.5815937499999999,-0.0009696028853923289
0.58165625,-0.0009727728793464674
0.58171875,-0.0009758328223019863
0.5817812499999999,-0.0009785491697524296
0.58184375,-0.0009809797614898086
0.58190625,-0.0009831822105881571
0.5819687499999999,-0.0009851514086797741
0.58203125,-0.0009868148861233716
0.58209375,-0.0009881044849899545
0.5821562499999999,-0.0009891595605797943
0.58221875,-0.0009898969795566481
0.58228125,-0.0009903440524722529
0.5823437499999999,-0.0009904691756515427
0.58240625,-0.000990292231947354
0.58246875,-0.0009898736766791039
0.58253125,-0.000989153640554491
0.58259375,-0.0009881239722846769
0.5826562499999999,-0.0009868727506801012
0.58271875,-0.0009853959183395988
0.58278125,-0.0009837236076145062
0.5828437499999999,-0.0009818483123947286
0.58290625,-0.0009797581187798443
0.58296875,-0.0009775140731562992
0.5830312499999999,-0.000975196839627962
0.58309375,-0.0009727494786956059
0.58315625,-0.0009701876083094141
0.5832187499999999,-0.0009675860229206856
0.58328125,-0.0009650052129628051
0.58334375,-0.0009623844199190545
0.5834062499999999,-0.0009597689372570772
0.58346875,-0.0009572139577276317
0.58353125,-0.0009547599066442869
0.5835937499999999,-0.0009524387907048348
0.58365625,-0.0009501825942409559
0.58371875,-0.000948131791300183
0.5837812499999999,-0.0009462419117241688
0.58384375,-0.0009445119282883441
0.58390625,-0.0009430365411803587
0.5839687499999999,-0.0009397522702373345
0.58403125,-0.0009387378149667419
0.58409375,-0.000937999229138814
0.5841562499999999,-0.0009375389770609338
0.58421875,-0.0009373720816143183
0.58428125,-0.00093748685383091
0.5843437499999999,-0.0009378903778491515
0.58440625,-0.0009386228431180338
0.58446875,-0.0009396684204961286
0.58453125,-0.0009409696774401177
0.58459375,-0.000942547792190912
0.5846562499999999,-0.0009444597450894016
0.58471875,-0.0009466786441857944
0.58478125,-0.0009491267369951817
0.5848437499999999,-0.0009518281580699894
0.58490625,-0.0009568608267910422
0.58496875,-0.0009600359377898993
0.5850312499999999,-0.0009633708052835949
0.58509375,-0.0009669447223407124
0.58515625,-0.000970695477295544
0.5852187499999999,-0.0009746092140728857
0.58528125,-0.0009785904465006434
0.58534375,-0.0009826531083300116
0.5854062499999999,-0.0009867545419968426
0.58546875,-0.000990959921510437
0.5855312500000001,-0.000995173172957775
0.5855937499999999,-0.0009993349629771886
0.58565625,-0.0010034682197763434
0.58571875,-0.0010075365598133934
0.5857812499999999,-0.001011538359602271
0.58584375,-0.0010154067579602744
0.58590625,-0.0010190970538455635
0.5859687499999999,-0.0010225871027451927
0.58603125,-0.0010259484817236042
0.58609375,-0.0010291291969709848
0.5861562499999999,-0.001032058562814353
0.58621875,-0.001034721991748394
0.58628125,-0.0010371417065587474
0.5863437499999999,-0.0010393041930482905
0.58640625,-0.001041190212108245
0.58646875,-0.001042720907247885
0.58653125,-0.0010439846038289846
0.58659375,-0.0010449013460614442
0.5866562499999999,-0.0010456201762284179
0.58671875,-0.0010460280800037025
0.58678125,-0.0010460390236008144
0.5868437499999999,-0.001045801249603906
0.58690625,-0.0010452948483097302
0.58696875,-0.0010445139096524614
0.5870312499999999,-0.001043421565250502
0.58709375,-0.001042102618112134
0.58715625,-0.001040555630664991
0.5872187499999999,-0.0010387732362236446
0.58728125,-0.0010368139548914412
0.58734375,-0.0010347485667920042
0.5874062499999999,-0.0010323986506789173
0.58746875,-0.001029952005610013
0.58753125,-0.0010274019710077575
0.5875937499999999,-0.0010247971794176969
0.58765625,-0.001022152883442623
0.58771875,-0.0010194316111650226
0.5877812499999999,-0.0010167606895789272
0.58784375,-0.001014108616759879
0.58790625,-0.001011442429981968
0.5879687499999999,-0.001008958255502429
0.58803125,-0.00100654428128788
0.58809375,-0.0010041898285977902
0.5881562499999999,-0.00100198162036913
0.58821875,-0.0010000447906355486
0.58828125,-0.0009982862864528347
0.5883437499999999,-0.0009967107363959837
0.58840625,-0.000993288867521619
0.58846875,-0.0009922815382396866
0.58853125,-0.0009914767310996442
0.58859375,-0.0009908635714635378
0.5886562499999999,-0.000990616953564269
0.58871875,-0.0009906771356596733
0.58878125,-0.0009909624406399253
0.5888437499999999,-0.0009916209078256605
0.58890625,-0.000992544238604287
0.58896875,-0.0009937817030385293
0.5890312499999999,-0.0009953712773377033
0.58909375,-0.0009970944011062632
0.58915625,-0.0009991290759159416
0.5892187499999999,-0.001001555146426858
0.58928125,-0.0010042408791487295
0.58934375,-0.001009103985557605
0.5894062499999999,-0.0010121621290229144
0.58946875,-0.0010154012970445825
0.58953125,-0.0010188451947166777
0.5895937499999999,-0.0010225492877454778
0.58965625,-0.001026247364870142
0.58971875,-0.0010301036994562751
0.5897812499999999,-0.0010340626054234636
0.58984375,-0.0010381101794286751
0.58990625,-0.0010421638443578185
0.5899687499999999,-0.0010462350292465838
0.59003125,-0.0010502164322579166
0.59009375,-0.0010542602925543987
0.5901562499999999,-0.00105822460757804
0.59021875,-0.0010620634473990642
0.59028125,-0.0010657882346040704
0.59034375,-0.0010693702349211798
0.59040625,-0.001072831157164944
0.59046875,-0.001076045320219543
0.59053125,-0.001079025183756549
0.59059375,-0.001081739831803763
0.5906562499999999,-0.0010843238544971934
0.59071875,-0.0010866347360140582
0.59078125,-0.001088679768151829
0.5908437499999999,-0.0010903948311403178
0.59090625,-0.001091865446008644
0.59096875,-0.0010929180453881082
0.5910312499999999,-0.0010937192036022392
0.59109375,-0.0010943425251392913
0.59115625,-0.0010946094249755234
0.5912187499999999,-0.001094505437739951
0.59128125,-0.0010941394271220262
0.5913437500000001,-0.00109342972300569
0.5914062499999999,-0.0010925676889128877
0.59146875,-0.0010913455265888217
0.59153125,-0.001089911251599851
0.5915937499999999,-0.0010882324353376494
0.59165625,-0.001086358730010173
0.59171875,-0.0010843122502174896
0.5917812499999999,-0.0010820224587826388
0.59184375,-0.001079535233288742
0.59190625,-0.0010770209301571854
0.5919687499999999,-0.0010744243294975586
0.59203125,-0.0010716896542342647
0.59209375,-0.0010688835413132647
0.5921562499999999,-0.0010660749347351506
0.59221875,-0.0010632924143856304
0.59228125,-0.0010605197775857278
0.59234375,-0.0010578150835883204
0.59240625,-0.0010551473389397437
0.59246875,-0.0010526066204924744
0.59253125,-0.0010501992230571716
0.59259375,-0.0010479575465650176
0.5926562499999999,-0.001045893294371547
0.59271875,-0.0010440460109608224
0.59278125,-0.0010423709056362196
0.5928437499999999,-0.0010389066746397946
0.59290625,-0.0010377245391074846
0.59296875,-0.001036844565922082
0.5930312499999999,-0.001036189623352085
0.59309375,-0.0010358406347513588
0.59315625,-0.0010357896720254722
0.5932187499999999,-0.0010360541961212527
0.59328125,-0.0010366043661002855
0.5933437500000001,-0.0010374447350841726
0.5934062499999999,-0.0010385712911867018
0.59346875,-0.0010400777981175724
0.59353125,-0.0010418217180561823
0.5935937499999999,-0.0010437846846607368
0.59365625,-0.0010460881997873955
0.59371875,-0.0010485968914277222
0.5937812499999999,-0.0010534191380056207
0.59384375,-0.0010564366940780112
0.59390625,-0.0010596331003305676
0.5939687499999999,-0.001062995410483894
0.59403125,-0.0010665368877723902
0.59409375,-0.001070220493716939
0.5941562499999999,-0.0010739790257509596
0.59421875,-0.0010778426256789764
0.59428125,-0.0010818363813881182
0.59434375,-0.0010858155290940363
0.59440625,-0.0010897611823120212
0.59446875,-0.0010937283213306725
0.59453125,-0.0010976209612827692
0.59459375,-0.0011014197895228839
0.5946562499999999,-0.0011051927576082032
0.59471875,-0.0011088225913725713
0.59478125,-0.001112305068992403
0.5948437499999999,-0.0011155938309148072
0.59490625,-0.001118683678211524
0.59496875,-0.0011215307024044496
0.5950312499999999,-0.001124242897544564
0.59509375,-0.0011266449592823302
0.59515625,-0.0011288045431105398
0.5952187499999999,-0.0011306861106491484
0.59528125,-0.00113228549100311
0.5953437500000001,-0.0011335858071858385
0.5954062499999999,-0.001134531491472801
0.59546875,-0.0011352068424920203
0.5955312500000001,-0.0011355761739546
0.5955937499999999,-0.0011356876540389582
0.59565625,-0.0011355175089467484
0.59571875,-0.0011350015051697915
0.5957812499999999,-0.0011341054096892789
0.59584375,-0.001133030308816202
0.59590625,-0.0011317137630630913
0.5959687499999999,-0.0011301576700714633
0.59603125,-0.001128217196347675
0.59609375,-0.001126194867673902
0.5961562499999999,-0.0011239833995545234
0.59621875,-0.0011215234645107763
0.59628125,-0.0011189722984878137
0.59634375,-0.0011162913853017264
0.59640625,-0.0011135163620549782
0.59646875,-0.0011105342173153288
0.59653125,-0.0011075894860151647
0.59659375,-0.0011046976993520363
0.5966562499999999,-0.0011017661354647823
0.59671875,-0.0010988677031850413
0.59678125,-0.00109599265932675
0.5968437499999999,-0.0010931550685005231
0.59690625,-0.0010904738832022143
0.59696875,-0.001087889962688049
0.5970312499999999,-0.0010855300738811802
0.59709375,-0.001083401954800764
0.59715625,-0.0010814259873103277
0.5972187499999999,-0.0010795935076717278
0.59728125,-0.0010759003915328524
0.5973437500000001,-0.0010746634196505678
0.5974062499999999,-0.0010736462907378896
0.59746875,-0.0010728401074269756
0.59753125,-0.0010723827976066441
0.5975937499999999,-0.0010722417803943202
0.59765625,-0.0010723535535947792
0.59771875,-0.0010727598567445429
0.5977812499999999,-0.0010734886213312894
0.59784375,-0.001074435089766193
0.59790625,-0.0010758367236110011
0.5979687499999999,-0.0010775537064264817
0.59803125,-0.0010793333812568473
0.59809375,-0.0010814837706871194
0.59815625,-0.0010859152707338449
0.59821875,-0.0010885621078080832
0.59828125,-0.0010914972213595109
0.59834375,-0.0010945379067154037
0.59840625,-0.0010976572586060551
0.59846875,-0.0011011843932123705
0.59853125,-0.0011047356103055794
0.59859375,-0.0011083633309832974
0.5986562499999999,-0.001112025926127802
0.59871875,-0.0011158585791206932
0.59878125,-0.0011197932352744189
0.5988437499999999,-0.0011234458297071925
0.59890625,-0.0011271661734041094
0.59896875,-0.0011310196688420204
0.5990312499999999,-0.00113471430185344
0.59909375,-0.001138369540907458
0.5991562500000001,-0.0011417522756334009
0.5992187499999999,-0.0011450010120460097
0.59928125,-0.0011481335605696141
0.5993437500000001,-0.0011510901268533547
0.5994062499999999,-0.001153837931964219
0.59946875,-0.0011562801762815544
0.59953125,-0.0011585986986293872
0.5995937499999999,-0.0011604968346570488
0.59965625,-0.001162183735365141
0.59971875,-0.0011635820631772376
0.5997812499999999,-0.0011646975152579953
0.59984375,-0.001165505901639552
0.59990625,-0.001166000884941898
0.5999687499999999,-0.001166289961192335
0.60003125,-0.0011661624605649734
0.60009375,-0.0011657502595666669
0.60015625,-0.0011649633662450254
0.60021875,-0.0011640706749025953
0.60028125,-0.001162806937887062
0.60034375,-0.0011611722209914355
0.60040625,-0.0011594586834851317
0.60046875,-0.0011574773280757233
0.60053125,-0.00115534640793305
0.60059375,-0.0011529165871524139
0.6006562499999999,-0.001150266044018855
0.60071875,-0.0011475153759111234
0.60078125,-0.0011446866004753975
0.6008437499999999,-0.0011417334073697827
0.60090625,-0.0011388357658519144
0.60096875,-0.001135654425483995
0.6010312499999999,-0.0011326151868110146
0.60109375,-0.0011295606337876074
0.6011562500000001,-0.0011264587100895118
0.6012187499999999,-0.0011234793496008033
0.60128125,-0.0011205669850973266
0.6013437500000001,-0.0011178006057153689
0.6014062499999999,-0.0011151582174661195
0.60146875,-0.0011127390585514707
0.60153125,-0.0011104193809094304
0.6015937499999999,-0.001108289988999131
0.60165625,-0.0011063803910107556
0.60171875,-0.0011026961735489393
0.6017812499999999,-0.0011013598992610923
0.60184375,-0.0011002754307889995
0.60190625,-0.001099383001664081
0.6019687499999999,-0.001098801929780624
0.60203125,-0.0010985894538396018
0.60209375,-0.0010986588624815885
0.60215625,-0.001099002456757689
0.60221875,-0.001099659514054288
0.60228125,-0.00110056414934806
0.60234375,-0.001101836416308427
0.60240625,-0.0011033865659262898
0.60246875,-0.0011051886267616773
0.60253125,-0.0011072571995100061
0.60259375,-0.0011116403719452772
0.6026562499999999,-0.0011141560119192206
0.60271875,-0.0011169693335971037
0.60278125,-0.001119919794199592
0.6028437499999999,-0.00112304493541511
0.60290625,-0.0011263760153129437
0.60296875,-0.0011297814738036316
0.6030312499999999,-0.0011333289855004203
0.60309375,-0.0011369311526296944
0.6031562500000001,-0.0011406250988165723
0.6032187499999999,-0.001144278166170798
0.60328125,-0.0011479618630640953
0.6033437500000001,-0.0011516504138923411
0.6034062499999999,-0.0011552257523488318
0.60346875,-0.0011588008481481227
0.60353125,-0.0011622218931466033
0.6035937499999999,-0.001165441593508093
0.60365625,-0.0011685754167598539
0.60371875,-0.0011715747052601089
0.6037812499999999,-0.001174281963838536
0.60384375,-0.0011767871498878646
0.60390625,-0.0011791117682376784
0.6039687499999999,-0.001181153089670317
0.60403125,-0.0011828959055046329
0.60409375,-0.0011844469038725658
0.60415625,-0.0011856701772898215
0.60421875,-0.001186512925492822
0.60428125,-0.0011870983786010647
0.60434375,-0.0011873754558167082
0.60440625,-0.0011873917372069442
0.60446875,-0.0011871105298024986
0.60453125,-0.0011864643460288427
0.60459375,-0.0011855554384936906
0.6046562499999999,-0.001184355025853956
0.60471875,-0.0011828486666464466
0.60478125,-0.001181107239433793
0.6048437499999999,-0.0011791333708121021
0.60490625,-0.0011769595497171381
0.60496875,-0.0011745865322933535
0.6050312499999999,-0.0011719223669702516
0.60509375,-0.0011691051950107334
0.6051562500000001,-0.0011661975509196232
0.6052187499999999,-0.0011632220596138332
0.60528125,-0.0011600687509807361
0.6053437500000001,-0.0011568451721590545
0.6054062499999999,-0.001153653213119582
0.60546875,-0.0011504024653741785
0.6055312500000001,-0.0011471449966771186
0.6055937499999999,-0.0011439735262770145
0.60565625,-0.0011408041370130628
0.60571875,-0.001137762072116244
0.6057812499999999,-0.0011348716545330068
0.60584375,-0.0011320723068470734
0.60590625,-0.0011294641178031944
0.60596875,-0.0011270672877815024
0.60603125,-0.0011248282564263745
0.60609375,-0.001120765672027485
0.60615625,-0.0011190437358220146
0.60621875,-0.0011175776083778843
0.60628125,-0.0011163681817986798
0.60634375,-0.0011154160016175196
0.60640625,-0.0011147301830816414
0.60646875,-0.0011144294661773052
0.60653125,-0.0011144595406585578
0.60659375,-0.0011146207182161916
0.6066562499999999,-0.0011152203885224643
0.60671875,-0.001116101840165945
0.60678125,-0.001117199475600933
0.6068437499999999,-0.001118585931733057
0.60690625,-0.0011203808734892018
0.6069687500000001,-0.0011224174643841012
0.6070312499999999,-0.00112664216658101
0.60709375,-0.0011290797329095575
0.6071562500000001,-0.001131745665618869
0.6072187499999999,-0.0011345834494399937
0.60728125,-0.0011376389583258317
0.6073437500000001,-0.0011408160934393563
0.6074062499999999,-0.00114414464038759
0.60746875,-0.0011475670825195627
0.60753125,-0.0011509678407144175
0.6075937499999999,-0.001154551302091772
0.60765625,-0.001158147864268655
0.60771875,-0.0011616766830399583
0.6077812499999999,-0.0011651055743570893
0.60784375,-0.0011685102819697923
0.60790625,-0.0011718868576669206
0.60796875,-0.0011751596198753544
0.60803125,-0.0011783369074017114
0.60809375,-0.0011812452879924051
0.60815625,-0.0011839420690012148
0.60821875,-0.001186573605482577
0.60828125,-0.0011889051819339858
0.60834375,-0.0011909639636875913
0.60840625,-0.0011928656866710408
0.60846875,-0.0011944297528602987
0.60853125,-0.001195621372040545
0.60859375,-0.0011965637042331
0.6086562499999999,-0.001197226483368452
0.60871875,-0.0011977409771715963
0.60878125,-0.0011979174043000862
0.6088437499999999,-0.0011976610972248003
0.60890625,-0.0011969380870054391
0.6089687500000001,-0.0011961532828466681
0.6090312499999999,-0.0011951523790640906
0.60909375,-0.0011938339235421647
0.6091562500000001,-0.0011921289661200318
0.6092187499999999,-0.001190068694894103
0.60928125,-0.0011879203110444492
0.6093437500000001,-0.0011856677696550078
0.6094062499999999,-0.001183045055249854
0.60946875,-0.0011802773124199584
0.60953125,-0.0011772417363362098
0.6095937499999999,-0.001174209025106565
0.60965625,-0.0011710758809795607
0.60971875,-0.0011679657349146222
0.6097812499999999,-0.0011645570261471505
0.60984375,-0.0011612088875987692
0.60990625,-0.001157871757340584
0.60996875,-0.0011545452786597687
0.61003125,-0.0011512150917813435
0.61009375,-0.0011480238792878628
0.61015625,-0.0011450542001674446
0.61021875,-0.0011419522669111198
0.61028125,-0.0011390817209006865
0.61034375,-0.0011365622716449364
0.61040625,-0.0011340269260179947
0.61046875,-0.001131811272828409
0.61053125,-0.0011277416982625188
0.61059375,-0.0011259011083892684
0.6106562499999999,-0.001124442646701626
0.61071875,-0.001123228062551801
0.61078125,-0.0011222519108195217
0.6108437499999999,-0.0011216483820556122
0.61090625,-0.0011212617593553686
0.6109687500000001,-0.0011211732959146709
0.6110312499999999,-0.0011214088211222578
0.61109375,-0.0011219613716178939
0.6111562500000001,-0.0011228567174426662
0.6112187499999999,-0.0011240278515709662
0.61128125,-0.0011254569888877602
0.6113437500000001,-0.0011271187855080578
0.6114062499999999,-0.0011311297084409255
0.61146875,-0.0011332397019488127
0.61153125,-0.0011356441583079552
0.6115937499999999,-0.0011382843517974833
0.61165625,-0.0011411312408549923
0.61171875,-0.0011440887912827769
0.6117812499999999,-0.0011471355208394762
0.61184375,-0.0011504773666548007
0.61190625,-0.001153823994809955
0.61196875,-0.0011571611407741322
0.61203125,-0.0011605878463089858
0.61209375,-0.001163967164555274
0.61215625,-0.0011674141792949178
0.61221875,-0.0011707736158276527
0.61228125,-0.0011741241063667474
0.61234375,-0.001177283453211636
0.61240625,-0.001180366505460051
0.61246875,-0.0011833129321807412
0.61253125,-0.001186089405885743
0.61259375,-0.0011886637300689007
0.6126562499999999,-0.001191008020315576
0.61271875,-0.0011931009109094337
0.61278125,-0.0011950498636317808
0.6128437499999999,-0.0011967108340709132
0.61290625,-0.001197936801127314
0.6129687500000001,-0.001199055130177179
0.6130312499999999,-0.0011998384496876846
0.61309375,-0.0012002888729546468
0.6131562500000001,-0.0012004145334674754
0.6132187499999999,-0.001200281804077663
0.61328125,-0.0011998218044788345
0.6133437500000001,-0.0011990441354410575
0.6134062499999999,-0.0011980244279009289
0.61346875,-0.0011966660353464054
0.61353125,-0.0011950211718211312
0.6135937499999999,-0.0011931472619750028
0.61365625,-0.0011910227352789904
0.61371875,-0.0011886620986671648
0.61378125,-0.0011860522889584335
0.61384375,-0.0011832658237534155
0.61390625,-0.0011802978224727534
0.61396875,-0.0011771829862902705
0.61403125,-0.0011739248388809576
0.61409375,-0.00117057731328285
0.61415625,-0.0011671918699070194
0.61421875,-0.0011637249567506835
0.61428125,-0.0011602403385595206
0.61434375,-0.0011567851063152002
0.61440625,-0.0011533021120674891
0.61446875,-0.0011499135984511522
0.61453125,-0.0011466204895101417
0.61459375,-0.0011434264549419343
0.6146562499999999,-0.0011403597645632257
0.61471875,-0.0011374715684944747
0.6147812500000001,-0.0011347220217830245
0.6148437499999999,-0.0011322449831009523
0.61490625,-0.0011299644737948755
0.6149687500000001,-0.001125864330866172
0.6150312499999999,-0.0011240991718399623
0.61509375,-0.0011226334247583653
0.6151562500000001,-0.0011213578951273645
0.6152187499999999,-0.0011203766804436244
0.61528125,-0.001119764034157672
0.6153437500000001,-0.0011194095416234423
0.6154062499999999,-0.0011193964178692617
0.61546875,-0.0011196865861147626
0.6155312500000001,-0.0011202387811320436
0.6155937499999999,-0.001121130731182432
0.61565625,-0.0011222704661124072
0.61571875,-0.001123718323757128
0.61578125,-0.001125396624924252
0.61584375,-0.0011294360840455042
0.61590625,-0.0011316238211744878
0.61596875,-0.0011340676662533328
0.61603125,-0.0011367347064264732
0.61609375,-0.0011395308597177273
0.61615625,-0.0011424579892863052
0.61621875,-0.0011455469522668182
0.61628125,-0.0011487266897052817
0.61634375,-0.0011519421883379455
0.61640625,-0.001155371516079473
0.61646875,-0.0011587859071966466
0.61653125,-0.0011621365863731803
0.61659375,-0.0011654875391895747
0.6166562499999999,-0.0011687147548822274
0.61671875,-0.0011718534480967824
0.6167812500000001,-0.0011750598484056296
0.6168437499999999,-0.0011780340696997404
0.61690625,-0.0011807968798965562
0.6169687500000001,-0.0011833958169559233
0.6170312499999999,-0.0011858458509304282
0.61709375,-0.0011881230998684322
0.6171562500000001,-0.0011901103171876593
0.6172187499999999,-0.001191868044785549
0.61728125,-0.0011932773464749802
0.6173437500000001,-0.0011943506428767348
0.6174062499999999,-0.001195250693667882
0.61746875,-0.0011959184635446651
0.61753125,-0.001196185963739771
0.6175937499999999,-0.0011961788539913143
0.61765625,-0.0011957664534887613
0.61771875,-0.0011951571593295518
0.61778125,-0.0011943043205650816
0.61784375,-0.001192982354903227
0.61790625,-0.0011914522324823762
0.61796875,-0.001189691843923285
0.61803125,-0.0011876604324007056
0.61809375,-0.001185447238243209
0.61815625,-0.0011829897016791269
0.61821875,-0.0011800289248566909
0.61828125,-0.0011770990028994732
0.61834375,-0.0011742137825255239
0.61840625,-0.0011709323637064672
0.61846875,-0.0011675090149035339
0.61853125,-0.0011640251711978744
0.61859375,-0.001160548421907992
0.6186562499999999,-0.001157140264202966
0.61871875,-0.0011536714457966724
0.6187812500000001,-0.0011501778365735071
0.6188437499999999,-0.0011465622822686705
0.61890625,-0.0011430560804938372
0.6189687500000001,-0.0011397860834330142
0.6190312499999999,-0.0011367733894831339
0.61909375,-0.0011337347308905954
0.6191562500000001,-0.001130836328231355
0.6192187499999999,-0.0011282449204992884
0.61928125,-0.0011257548753798446
0.6193437500000001,-0.001121536554182359
0.6194062499999999,-0.0011194720316896334
0.61946875,-0.0011177999707205066
0.61953125,-0.0011163800641461608
0.6195937499999999,-0.0011151885138027534
0.61965625,-0.0011143812896808047
0.61971875,-0.0011138703273611689
0.61978125,-0.0011137111103325936
0.61984375,-0.001113790567503381
0.61990625,-0.0011141123336229908
0.61996875,-0.0011146643936636447
0.62003125,-0.0011156111123077905
0.62009375,-0.0011169125681478737
0.62015625,-0.001118534628845258
0.62021875,-0.0011223743200301783
0.62028125,-0.0011244077605117309
0.62034375,-0.0011266268233388887
0.62040625,-0.0011291144262643021
0.62046875,-0.0011318072246992578
0.62053125,-0.0011347245580795862
0.62059375,-0.0011376504862072034
0.6206562499999999,-0.0011407394918670766
0.62071875,-0.001144064731617378
0.6207812500000001,-0.0011472480397701768
0.6208437499999999,-0.0011504554332759653
0.62090625,-0.001153838582378941
0.6209687500000001,-0.0011572282114701293
0.6210312499999999,-0.0011604406223228725
0.62109375,-0.0011636223792312883
0.6211562500000001,-0.0011667488952808447
0.6212187499999999,-0.0011697842903217737
0.62128125,-0.001172683386136325
0.6213437500000001,-0.0011753226038604403
0.6214062499999999,-0.001177813258612992
0.62146875,-0.001180137178614038
0.62153125,-0.0011821508105900325
0.62159375,-0.0011839178333164224
0.62165625,-0.0011854569548314653
0.62171875,-0.001186764367116372
0.62178125,-0.001187770055754045
0.62184375,-0.0011884679718327518
0.62190625,-0.001188825181513281
0.62196875,-0.001188947308729399
0.62203125,-0.0011886702341983302
0.62209375,-0.0011881351351639702
0.62215625,-0.0011873789439562632
0.62221875,-0.0011861957124662814
0.62228125,-0.0011847177407552922
0.62234375,-0.0011830697241268784
0.62240625,-0.0011811851030820997
0.62246875,-0.001178952374158465
0.62253125,-0.001176456295066436
0.6225937500000001,-0.001173783576988524
0.6226562499999999,-0.001170959677356087
0.62271875,-0.0011679318508887315
0.6227812500000001,-0.0011647345747504145
0.6228437499999999,-0.001161387931121527
0.62290625,-0.0011580485087754888
0.6229687500000001,-0.0011545776626697424
0.6230312499999999,-0.001151012576990712
0.62309375,-0.0011475187885814642
0.6231562500000001,-0.0011439589484029122
0.6232187499999999,-0.0011404593590574053
0.62328125,-0.0011370109655703675
0.6233437500000001,-0.0011336354479341837
0.6234062499999999,-0.0011304354477044976
0.62346875,-0.0011273566398317947
0.62353125,-0.0011244070785593197
0.62359375,-0.001121650092115803
0.62365625,-0.0011191288718527537
0.62371875,-0.0011168375176556083
0.62378125,-0.0011127024030471722
0.62384375,-0.0011109228075076027
0.62390625,-0.001109425264084432
0.62396875,-0.0011081610634235406
0.62403125,-0.0011071947690848571
0.62409375,-0.001106600330749427
0.62415625,-0.0011062374112107004
0.62421875,-0.0011061863202183886
0.62428125,-0.0011064872467388132
0.62434375,-0.0011071221280312543
0.62440625,-0.0011080109124738946
0.62446875,-0.0011091539586516042
0.62453125,-0.0011105997629183573
0.6245937500000001,-0.001112319022111799
0.6246562499999999,-0.0011164078807714556
0.62471875,-0.0011187000872748404
0.6247812500000001,-0.0011211470270885981
0.6248437499999999,-0.0011237273742636944
0.62490625,-0.0011265395471414669
0.6249687500000001,-0.0011295492595327083
0.6250312499999999,-0.0011327294653763753
0.62509375,-0.0011359698060913193
0.6251562500000001,-0.0011392609190412628
0.6252187499999999,-0.0011425748480759501
0.62528125,-0.0011459494465920206
0.6253437500000001,-0.0011493062879446292
0.6254062499999999,-0.0011527838446833139
0.62546875,-0.0011561574359494065
0.6255312500000001,-0.0011592665392610169
0.62559375,-0.001162344650009861
0.62565625,-0.0011653920812564889
0.62571875,-0.0011682096554977983
0.62578125,-0.001170780505502983
0.62584375,-0.001173185936121618
0.62590625,-0.001175482126525601
0.62596875,-0.0011774495408390095
0.62603125,-0.0011791197912587315
0.62609375,-0.0011805242392277926
0.62615625,-0.0011818326395529877
0.62621875,-0.0011827233758455735
0.62628125,-0.0011832263282006428
0.62634375,-0.001183528315113036
0.62640625,-0.001183405748340416
0.62646875,-0.0011830557018474852
0.62653125,-0.001182548436794717
0.6265937500000001,-0.0011815444145682197
0.6266562499999999,-0.001180342611516061
0.62671875,-0.001178737350130521
0.6267812500000001,-0.0011768554171711076
0.6268437499999999,-0.0011748048338778572
0.62690625,-0.0011727166276581102
0.6269687500000001,-0.001170222060505044
0.6270312499999999,-0.0011673934839240008
0.62709375,-0.0011645301446143175
0.6271562500000001,-0.0011615579280819799
0.6272187499999999,-0.0011583891295637305
0.62728125,-0.0011548939904810207
0.6273437500000001,-0.001151505165936817
0.6274062499999999,-0.0011482363218406344
0.62746875,-0.0011447369924813267
0.62753125,-0.0011411810399374056
0.62759375,-0.0011377731414003167
0.62765625,-0.0011345830231549447
0.62771875,-0.0011313670470108894
0.62778125,-0.0011279684430234999
0.62784375,-0.0011248874213435622
0.62790625,-0.001122081750023679
0.62796875,-0.0011193512835079994
0.62803125,-0.0011168619383490341
0.62809375,-0.0011145725935610556
0.62815625,-0.0011104281819123984
0.62821875,-0.001108633707796014
0.62828125,-0.00110707391969124
0.62834375,-0.001105821301921453
0.62840625,-0.001105037995937544
0.62846875,-0.0011043740774670519
0.62853125,-0.0011039146139671802
0.6285937500000001,-0.0011039433357157985
0.6286562499999999,-0.0011042701707740243
0.62871875,-0.0011048481386619902
0.6287812500000001,-0.00110579663025695
0.6288437499999999,-0.0011070429489180161
0.62890625,-0.0011084509626671651
0.6289687500000001,-0.0011100923619397768
0.6290312499999999,-0.001114285007030591
0.62909375,-0.0011165800399357273
0.6291562500000001,-0.0011189764681847347
0.6292187499999999,-0.0011216867810806552
0.62928125,-0.0011246332615345161
0.6293437500000001,-0.0011276218907606828
0.62940625,-0.0011306371244552693
0.62946875,-0.001134052856812534
0.62953125,-0.0011375001694005904
0.62959375,-0.0011409607316467951
0.62965625,-0.0011444348835383256
0.62971875,-0.0011479443926723232
0.62978125,-0.001151393520640226
0.62984375,-0.0011548531009946683
0.62990625,-0.0011580702189641079
0.62996875,-0.0011614984991180077
0.63003125,-0.0011645260084673648
0.63009375,-0.001167426114630804
0.63015625,-0.0011702872616274063
0.63021875,-0.0011728884967309172
0.63028125,-0.0011752512021502293
0.63034375,-0.0011773658982569823
0.6304062500000001,-0.00117926773956753
0.63046875,-0.0011809212808496228
0.63053125,-0.0011822184747993236
0.6305937500000001,-0.0011833023328221837
0.6306562499999999,-0.0011841393217586205
0.63071875,-0.0011845049267289187
0.6307812500000001,-0.001184629555206984
0.6308437499999999,-0.0011845720071280708
0.63090625,-0.0011839506463330873
0.6309687500000001,-0.0011833082115791926
0.6310312499999999,-0.0011822826049895097
0.63109375,-0.0011809901817970703
0.6311562500000001,-0.0011793125001542115
0.6312187499999999,-0.0011774853501921034
0.63128125,-0.0011753892724986614
0.6313437500000001,-0.0011730806610864841
0.63140625,-0.0011705328454707231
0.63146875,-0.0011678069888785558
0.63153125,-0.0011650097326802167
0.63159375,-0.0011619455999232198
0.63165625,-0.0011587855528129576
0.63171875,-0.0011555078354901493
0.63178125,-0.0011522446611094417
0.63184375,-0.0011490486782576026
0.63190625,-0.0011457722890610422
0.63196875,-0.0011424303800128544
0.63203125,-0.0011391664312908056
0.63209375,-0.0011360098298969779
0.63215625,-0.0011330035186207232
0.63221875,-0.0011300087449966079
0.63228125,-0.001127247234337575
0.63234375,-0.0011247552046334403
0.6324062500000001,-0.001122377808153538
0.63246875,-0.001120119325805774
0.63253125,-0.00111611862720154
0.6325937500000001,-0.0011145131456184038
0.6326562499999999,-0.0011130854301483334
0.63271875,-0.0011120025512162957
0.6327812500000001,-0.0011112143954133263
0.6328437499999999,-0.0011107016021450061
0.63290625,-0.0011104813286391818
0.6329687500000001,-0.0011105595741037755
0.6330312499999999,-0.001111006587012714
0.63309375,-0.00111176280881152
0.6331562500000001,-0.0011128041838249364
0.6332187499999999,-0.0011140977891856418
0.63328125,-0.001115762313221788
0.6333437500000001,-0.0011176743303496772
0.63340625,-0.0011218496531295308
0.63346875,-0.001124264047642265
0.63353125,-0.0011269710908478753
0.63359375,-0.0011298403937857748
0.63365625,-0.0011328933982493183
0.63371875,-0.0011361449773459598
0.63378125,-0.0011395672646983268
0.63384375,-0.0011430801983383365
0.63390625,-0.0011466630411615109
0.63396875,-0.0011502603760411567
0.63403125,-0.001153872671311007
0.63409375,-0.001157642968012712
0.63415625,-0.0011614508490306041
0.63421875,-0.0011650543905847854
0.63428125,-0.0011685824350398666
0.63434375,-0.0011721250908746927
0.6344062500000001,-0.001175422589584807
0.63446875,-0.001178621274045083
0.63453125,-0.0011817038780658207
0.6345937500000001,-0.0011845254113836134
0.6346562499999999,-0.0011871583913016237
0.63471875,-0.0011895735103654437
0.6347812500000001,-0.0011916956249563848
0.6348437499999999,-0.0011935162168170699
0.63490625,-0.0011951650137599912
0.6349687500000001,-0.0011965990171008967
0.6350312499999999,-0.001197527052049202
0.63509375,-0.0011981828460575494
0.6351562500000001,-0.0011986322850372766
0.6352187499999999,-0.0011987892908107145
0.63528125,-0.001198454170273866
0.6353437500000001,-0.0011979536034049665
0.63540625,-0.001197238219337593
0.63546875,-0.001196117229083804
0.6355312500000001,-0.0011948007811803107
0.63559375,-0.0011930586353866568
0.63565625,-0.0011911960554598644
0.63571875,-0.0011892617640794911
0.63578125,-0.0011869100454788561
0.63584375,-0.0011842604701317871
0.63590625,-0.0011816007398023909
0.63596875,-0.0011789282849345162
0.63603125,-0.0011760003833883315
0.63609375,-0.0011729053228917985
0.63615625,-0.0011699517294633255
0.63621875,-0.001166901646694779
0.63628125,-0.0011637325176463431
0.63634375,-0.0011606456915814745
0.6364062500000001,-0.0011575922018169371
0.63646875,-0.0011546239539134695
0.63653125,-0.0011518621862283418
0.6365937500000001,-0.0011491417651270097
0.6366562499999999,-0.0011464103221158206
0.63671875,-0.0011441096686703733
0.6367812500000001,-0.0011420200611041709
0.6368437499999999,-0.0011399445366327698
0.63690625,-0.0011382223949964881
0.6369687500000001,-0.0011347493314269735
0.6370312499999999,-0.0011336301108136049
0.63709375,-0.0011327536042405745
0.6371562500000001,-0.0011321007328814747
0.63721875,-0.0011318261830015053
0.63728125,-0.0011317465683277905
0.6373437500000001,-0.0011320196122612536
0.63740625,-0.0011327075250121416
0.63746875,-0.0011338032986468044
0.63753125,-0.001134959749079692
0.63759375,-0.0011363894002842656
0.63765625,-0.0011382996133015577
0.63771875,-0.0011405145587098098
0.63778125,-0.0011450224858614855
0.63784375,-0.0011476421218515748
0.63790625,-0.0011504164362234753
0.63796875,-0.0011536357128895947
0.63803125,-0.001157124635730325
0.63809375,-0.0011604372292020881
0.63815625,-0.00116400929997873
0.6382187500000001,-0.0011678330778963075
0.63828125,-0.001171639973698707
0.63834375,-0.0011755711465398777
0.6384062500000001,-0.0011796324954729265
0.63846875,-0.0011835436953148148
0.63853125,-0.001187393843148643
0.6385937500000001,-0.0011914206034947528
0.6386562499999999,-0.0011954109851976258
0.63871875,-0.0011990128864712568
0.6387812500000001,-0.0012026869153567155
0.6388437499999999,-0.0012061572968095624
0.63890625,-0.0012095418515998824
0.6389687500000001,-0.0012126448588302974
0.6390312499999999,-0.001215621240221898
0.63909375,-0.0012181695989814112
0.6391562500000001,-0.0012204632878618782
0.63921875,-0.0012227413056403458
0.63928125,-0.0012247937685146149
0.6393437500000001,-0.0012262845099254294
0.63940625,-0.0012275568334841336
0.63946875,-0.0012286259281912848
0.63953125,-0.0012294876076216488
0.63959375,-0.0012296195607860994
0.63965625,-0.0012297626526582284
0.63971875,-0.0012296711039804231
0.63978125,-0.001229210804981118
0.63984375,-0.0012283302683445962
0.63990625,-0.0012272005577159684
0.63996875,-0.0012259305155328248
0.64003125,-0.0012243446375231892
0.64009375,-0.0012226625968192184
0.64015625,-0.001220560812934729
0.6402187500000001,-0.0012184352173499058
0.64028125,-0.0012161668132253944
0.64034375,-0.0012136880019048002
0.6404062500000001,-0.0012110516676001049
0.64046875,-0.0012083452987043664
0.64053125,-0.0012056533279154458
0.6405937500000001,-0.0012029060490576227
0.6406562499999999,-0.0012001166695990162
0.64071875,-0.0011973674097529863
0.6407812500000001,-0.001194682665241531
0.6408437499999999,-0.0011921444996517705
0.64090625,-0.0011896121804923776
0.6409687500000001,-0.0011872423694939682
0.6410312499999999,-0.0011850301347931386
0.64109375,-0.0011830485837681093
0.6411562500000001,-0.0011811690398804975
0.64121875,-0.0011795676484550321
0.64128125,-0.0011782471484893808
0.6413437500000001,-0.0011750969762090446
0.64140625,-0.0011742695003702508
0.64146875,-0.001173814691814573
0.64153125,-0.0011735501344094373
0.64159375,-0.0011735914976401945
0.64165625,-0.00117407385013224
0.64171875,-0.0011746918307811993
0.64178125,-0.0011757323365817196
0.64184375,-0.0011771021209266291
0.64190625,-0.0011787941572129756
0.64196875,-0.0011806968952084718
0.64203125,-0.001182941098302026
0.64209375,-0.001185460980880071
0.64215625,-0.0011903743316573484
0.6422187500000001,-0.0011934695369535397
0.64228125,-0.0011967127735791755
0.64234375,-0.0012001958210683394
0.6424062500000001,-0.0012037925548949308
0.64246875,-0.0012077767664857714
0.64253125,-0.0012118517554361719
0.6425937500000001,-0.0012159837992594402
0.6426562499999999,-0.0012202250304041706
0.64271875,-0.001224453497435385
0.6427812500000001,-0.001228744811574728
0.6428437499999999,-0.0012331914589948367
0.64290625,-0.0012374884054050794
0.6429687500000001,-0.0012417747584212158
0.6430312499999999,-0.001246048085639856
0.64309375,-0.0012501308777549958
0.6431562500000001,-0.001254081889992431
0.64321875,-0.0012579715217576615
0.64328125,-0.0012616483799494094
0.6433437500000001,-0.0012650992116845783
0.64340625,-0.0012683468198136094
0.64346875,-0.001271360058772042
0.64353125,-0.0012741564181690535
0.64359375,-0.0012766206190137075
0.64365625,-0.0012788079245422412
0.64371875,-0.0012807567100718564
0.64378125,-0.0012824150811444335
0.64384375,-0.0012836982948916942
0.64390625,-0.001284776068832677
0.64396875,-0.00128550810045025
0.64403125,-0.0012858771913072942
0.64409375,-0.0012859448166848142
0.64415625,-0.0012857692844658597
0.6442187500000001,-0.0012854019411069062
0.64428125,-0.0012845830721459062
0.64434375,-0.0012835693627231692
0.6444062500000001,-0.0012823302478913445
0.64446875,-0.00128079646121676
0.64453125,-0.0012792188822561834
0.6445937500000001,-0.0012774551840419868
0.6446562499999999,-0.001275416229160664
0.64471875,-0.0012732591066130228
0.6447812500000001,-0.0012710068819714038
0.6448437499999999,-0.0012685885170165834
0.64490625,-0.0012662445570083836
0.6449687500000001,-0.0012639126103971
0.64503125,-0.0012615368371903801
0.64509375,-0.001259161235118128
0.6451562500000001,-0.0012567954012444316
0.64521875,-0.0012545860694187505
0.64528125,-0.0012525118770881083
0.6453437500000001,-0.0012505797063150775
0.64540625,-0.0012487423794327601
0.64546875,-0.0012472181882943606
0.6455312500000001,-0.0012457464896787063
0.64559375,-0.0012444556984216593
0.64565625,-0.001243598901446652
0.64571875,-0.001241006185994667
0.64578125,-0.0012406253695619318
0.64584375,-0.001240519403655424
0.64590625,-0.0012406592989547133
0.64596875,-0.001241126485698546
0.6460312500000001,-0.0012421168190218657
0.64609375,-0.0012433976098769894
0.64615625,-0.0012448288740467828
0.6462187500000001,-0.0012464834978635486
0.64628125,-0.0012485704709922912
0.64634375,-0.0012510741658998403
0.6464062500000001,-0.0012538603472658089
0.64646875,-0.0012589176927098877
0.64653125,-0.0012621206388081785
0.6465937500000001,-0.0012656356920816847
0.6466562499999999,-0.0012693884376956677
0.64671875,-0.001273291853294084
0.6467812500000001,-0.0012773988934936115
0.6468437499999999,-0.001281882488534336
0.64690625,-0.0012863163175801384
0.6469687500000001,-0.0012908076141383285
0.64703125,-0.0012954403913575385
0.64709375,-0.0013001851879483883
0.6471562500000001,-0.0013049756485838948
0.64721875,-0.001309734600752288
0.64728125,-0.0013143720758338195
0.6473437500000001,-0.0013190558295733401
0.64740625,-0.0013237798587932836
0.64746875,-0.0013281416280437053
0.64753125,-0.0013323658296369445
0.64759375,-0.0013368199554218696
0.64765625,-0.0013409154653175326
0.64771875,-0.0013446289586078186
0.64778125,-0.001348049868895751
0.64784375,-0.0013514232507526036
0.64790625,-0.0013547154810129025
0.64796875,-0.001357465494670751
0.6480312500000001,-0.0013598316467580418
0.64809375,-0.0013621294878915502
0.64815625,-0.001364337381259434
0.6482187500000001,-0.0013658117551534898
0.64828125,-0.0013670440016403385
0.64834375,-0.0013681157782033937
0.6484062500000001,-0.0013688432513481175
0.64846875,-0.0013691891150064417
0.64853125,-0.0013693637806029835
0.6485937500000001,-0.001369201559843436
0.6486562499999999,-0.0013688592856981874
0.64871875,-0.0013681325098113817
0.6487812500000001,-0.0013671938783554327
0.6488437499999999,-0.0013660218709242444
0.64890625,-0.0013646155387983527
0.6489687500000001,-0.0013631400249040637
0.64903125,-0.0013615681158092863
0.64909375,-0.0013598241148234658
0.6491562500000001,-0.0013577349198725386
0.64921875,-0.0013557887873304753
0.64928125,-0.0013539251436434085
0.6493437500000001,-0.0013519899005217662
0.64940625,-0.0013499992197160138
0.64946875,-0.0013478426761673878
0.64953125,-0.0013458971790786811
0.64959375,-0.0013440977437019774
0.64965625,-0.0013425528103894468
0.64971875,-0.001341009840570534
0.64978125,-0.0013395991816021746
0.64984375,-0.001338457458364889
0.64990625,-0.001337656802490289
0.64996875,-0.0013368998992344255
0.6500312500000001,-0.001334308827745767
0.65009375,-0.0013340891050640652
0.65015625,-0.001334227520766576
0.6502187500000001,-0.0013347374695118625
0.65028125,-0.0013353846872446312
0.65034375,-0.0013363518036621502
0.6504062500000001,-0.001337729190783843
0.65046875,-0.0013395094773610006
0.65053125,-0.0013414732867588208
0.6505937500000001,-0.0013437289476725955
0.6506562499999999,-0.0013464082593032806
0.65071875,-0.0013492967264201183
0.6507812500000001,-0.0013525387875435585
0.6508437499999999,-0.0013580797867954741
0.65090625,-0.0013617611360947635
0.6509687500000001,-0.0013658107554381238
0.65103125,-0.0013700510741794653
0.65109375,-0.001374505340535681
0.6511562500000001,-0.0013790661693530715
0.65121875,-0.0013837247461938873
0.65128125,-0.0013885519706806349
0.6513437500000001,-0.0013934477447398175
0.65140625,-0.0013985939958523208
0.65146875,-0.0014037378729762073
0.65153125,-0.001408800159356488
0.65159375,-0.0014138496504660925
0.65165625,-0.0014188608427115335
0.65171875,-0.0014238543135995374
0.65178125,-0.001428751728175498
0.65184375,-0.0014333968418686338
0.65190625,-0.0014379639390327825
0.65196875,-0.0014425721212769915
0.6520312500000001,-0.001446838964465763
0.65209375,-0.0014507856413577547
0.65215625,-0.001454466984555064
0.6522187500000001,-0.0014579414988330763
0.65228125,-0.001461196480631366
0.65234375,-0.0014641766891671515
0.6524062500000001,-0.0014668344936365207
0.65246875,-0.0014692014453477897
0.65253125,-0.0014712870287357793
0.6525937500000001,-0.0014729308731207813
0.6526562499999999,-0.0014743140488218676
0.65271875,-0.0014753730516067765
0.6527812500000001,-0.0014761401323259704
0.65284375,-0.0014766395868230087
0.65290625,-0.0014768014914027794
0.6529687500000001,-0.0014767433313364609
0.65303125,-0.0014763632156759021
0.65309375,-0.0014756409915209767
0.6531562500000001,-0.0014747643452917014
0.65321875,-0.0014737708187508303
0.65328125,-0.0014725026105255057
0.6533437500000001,-0.0014709862011533237
0.65340625,-0.0014692847625821237
0.65346875,-0.0014675729497516943
0.65353125,-0.001465916331974737
0.65359375,-0.0014639416560213447
0.65365625,-0.0014620736124804634
0.65371875,-0.001460057907361395
0.65378125,-0.0014581269215093173
0.6538437500000001,-0.0014562843542915427
0.65390625,-0.0014545062517953566
0.65396875,-0.0014528526385703816
0.6540312500000001,-0.001451224569612608
0.65409375,-0.0014498810555834268
0.65415625,-0.0014486313109650095
0.6542187500000001,-0.0014475935995686556
0.65428125,-0.0014467581777886235
0.65434375,-0.001446168487886354
0.6544062500000001,-0.0014438777217417043
0.65446875,-0.0014439899373628051
0.65453125,-0.0014443127072281958
0.6545937500000001,-0.0014446417389255006
0.6546562499999999,-0.0014453464643774672
0.65471875,-0.0014465935172447014
0.6547812500000001,-0.0014482536717594086
0.65484375,-0.0014499995352063866
0.65490625,-0.0014520612571547742
0.6549687500000001,-0.001454508780777422
0.65503125,-0.0014572878855148297
0.65509375,-0.0014603431808503237
0.6551562500000001,-0.0014655977967681921
0.65521875,-0.0014690642280758837
0.65528125,-0.001472769088687098
0.6553437500000001,-0.0014769108349671073
0.65540625,-0.0014812241685416005
0.65546875,-0.0014856159439681077
0.6555312500000001,-0.0014901315190139763
0.65559375,-0.00149491409675645
0.65565625,-0.0014996413864667713
0.65571875,-0.0015045803714259787
0.65578125,-0.0015096100649479582
0.6558437500000001,-0.001514605191738877
0.65590625,-0.0015196961738219161
0.65596875,-0.0015245188033432555
0.6560312500000001,-0.0015294145316396834
0.65609375,-0.0015344133045583352
0.65615625,-0.0015389654566729805
0.6562187500000001,-0.0015434435943489366
0.65628125,-0.0015480381476377925
0.65634375,-0.0015522502474734357
0.6564062500000001,-0.0015561682578418279
0.65646875,-0.0015599756707589674
0.65653125,-0.001563719480364767
0.6565937500000001,-0.0015672493324791203
0.6566562499999999,-0.0015699109684996493
0.65671875,-0.001572322460820813
0.6567812500000001,-0.0015749773138435674
0.65684375,-0.001577272065001134
0.65690625,-0.001579074784658352
0.6569687500000001,-0.0015806302989084253
0.65703125,-0.0015816115067499859
0.65709375,-0.0015825959436658044
0.6571562500000001,-0.0015833022526714757
0.65721875,-0.0015836272549798192
0.65728125,-0.0015836953476831284
0.6573437500000001,-0.0015834049761577762
0.65740625,-0.001582845963980728
0.65746875,-0.0015822511292022667
0.65753125,-0.001581237929866891
0.65759375,-0.00158026948752929
0.65765625,-0.0015790427669388207
0.65771875,-0.0015774315882726153
0.65778125,-0.001575738383102071
0.6578437500000001,-0.0015743539994483302
0.65790625,-0.0015730952936213738
0.65796875,-0.0015712451127233296
0.6580312500000001,-0.001569047706367649
0.65809375,-0.0015674154674799046
0.65815625,-0.0015660544068659965
0.6582187500000001,-0.001564609135864814
0.65828125,-0.0015630073741990103
0.65834375,-0.0015616190680501074
0.6584062500000001,-0.0015607124520870541
0.65846875,-0.0015600032221220472
0.65853125,-0.0015592621655729638
0.6585937500000001,-0.0015585637727092705
0.6586562499999999,-0.0015581659466384207
0.65871875,-0.0015562352193254775
0.6587812500000001,-0.0015567013669315066
0.65884375,-0.001557386257789728
0.65890625,-0.0015584214083314007
0.6589687500000001,-0.001559731189898661
0.65903125,-0.0015614011509061665
0.65909375,-0.0015634561737478403
0.6591562500000001,-0.0015657269348080816
0.65921875,-0.0015684344091903835
0.65928125,-0.0015713145204184764
0.6593437500000001,-0.0015746142930823936
0.65940625,-0.0015783415003437495
0.65946875,-0.0015843808963155598
0.65953125,-0.0015886764497757971
0.65959375,-0.0015932803486274766
0.65965625,-0.001598062958074048
0.65971875,-0.0016030094625075347
0.65978125,-0.001608241139872374
0.6598437500000001,-0.0016137079260812315
0.65990625,-0.0016195781444544866
0.65996875,-0.001625449405278978
0.6600312500000001,-0.0016312743067050384
0.66009375,-0.0016371107928610518
0.66015625,-0.0016428563168637556
0.6602187500000001,-0.001648691727579088
0.66028125,-0.0016546969776502496
0.66034375,-0.0016603364534135134
0.6604062500000001,-0.0016659467899626246
0.66046875,-0.0016712299499775929
0.66053125,-0.0016763142082220628
0.6605937500000001,-0.0016814474849139727
0.66065625,-0.0016866186811537731
0.66071875,-0.0016913126249859523
0.6607812500000001,-0.0016958389876960134
0.66084375,-0.0017000390874703786
0.66090625,-0.0017041409668617225
0.6609687500000001,-0.0017079906086584218
0.66103125,-0.0017115477580755822
0.66109375,-0.001714831868117328
0.6611562500000001,-0.001717873864257008
0.66121875,-0.0017205579655708847
0.66128125,-0.001723249949716732
0.6613437500000001,-0.001725711735594937
0.66140625,-0.0017276785140731277
0.66146875,-0.0017295140378295604
0.66153125,-0.00173112383649765
0.66159375,-0.0017326788127547676
0.6616562500000001,-0.00173392173134293
0.66171875,-0.0017351106207668943
0.66178125,-0.0017361151741514258
0.6618437500000001,-0.00173699502881422
0.66190625,-0.0017378088145274806
0.66196875,-0.0017386326389216
0.6620312500000001,-0.0017393987324724192
0.66209375,-0.0017401453568115233
0.66215625,-0.0017408497542725498
0.6622187500000001,-0.0017417638457056517
0.66228125,-0.0017427256180875261
0.66234375,-0.001743910312533431
0.6624062500000001,-0.0017450892998539524
0.66246875,-0.0017465183458685307
0.66253125,-0.0017482440133034516
0.6625937500000001,-0.0017501826075829174
0.66265625,-0.0017524516285092467
0.66271875,-0.0017550241382949805
0.6627812500000001,-0.001758000239427654
0.66284375,-0.001761301703738588
0.66290625,-0.0017649434884650511
0.6629687500000001,-0.0017689994809951537
0.66303125,-0.001773668143920909
0.66309375,-0.0017767268960862254
0.6631562500000001,-0.0017821635366643274
0.66321875,-0.0017881272163991213
0.66328125,-0.0017946237501908907
0.6633437500000001,-0.00180161131585177
0.66340625,-0.001809163138656894
0.66346875,-0.0018172226971385763
0.66353125,-0.0018258211798606178
0.66359375,-0.0018349187942099804
0.6636562500000001,-0.0018444797044773753
0.66371875,-0.0018545588473109498
0.66378125,-0.0018671705342951789
0.6638437500000001,-0.0018782045038517048
0.66390625,-0.001889738636493915
0.66396875,-0.0019018196968387524
0.6640312500000001,-0.0019141332707163228
0.66409375,-0.0019268356574107526
0.66415625,-0.0019400412832769331
0.6642187500000001,-0.001953512503928695
0.66428125,-0.001967303657845365
0.66434375,-0.0019815071937135664
0.6644062500000001,-0.001995907777825212
0.66446875,-0.0020104597302828264
0.66453125,-0.002025174293941584
0.6645937500000001,-0.0020402848047461064
0.66465625,-0.002055448731840437
0.66471875,-0.0020707017613912637
0.6647812500000001,-0.0020860572730384552
0.66484375,-0.0021013734887750934
0.66490625,-0.0021166810883049836
0.6649687500000001,-0.002132294287250369
0.66503125,-0.002147688714843776
0.66509375,-0.0021631068349314275
0.6651562500000001,-0.00217824881670195
0.66521875,-0.002193409679470071
0.66528125,-0.0022085509616056598
0.6653437500000001,-0.0022235799532760725
0.66540625,-0.0022382412758795156
0.66546875,-0.0022530854574728254
0.6655312500000001,-0.0022676480337757154
0.66559375,-0.002281964983708834
0.6656562500000001,-0.002296186273311379
0.66571875,-0.0023102881353736504
0.66578125,-0.0023240094864302174
0.6658437500000001,-0.0023376998280723593
0.66590625,-0.0023513246381602626
0.66596875,-0.002364718087591311
0.6660312500000001,-0.00237816594201945
0.66609375,-0.002391223925349184
0.66615625,-0.0024044040334721684
0.6662187500000001,-0.0024173804418065603
0.66628125,-0.0024301455621863477
0.66634375,-0.002442853894925212
0.6664062500000001,-0.0024557601420483466
0.66646875,-0.002468705456762449
0.66653125,-0.0024814938166295986
0.6665937500000001,-0.002494337613807962
0.66665625,-0.002507130573694616
0.66671875,-0.002519939201840571
0.6667812500000001,-0.002533180790113332
0.66684375,-0.002546689119414497
0.66690625,-0.0025597930893227344
0.6669687500000001,-0.0025730698304135685
0.66703125,-0.0025869425051757294
0.66709375,-0.0026010259176411227
0.6671562500000001,-0.0026152356277639732
0.66721875,-0.002629525484758158
0.66728125,-0.0026441232331491926
0.6673437500000001,-0.002658779835122513
0.66740625,-0.0026718479320171767
0.66746875,-0.0026875521773045974
0.66753125,-0.002703264792595389
0.66759375,-0.0027191912249880518
0.6676562500000001,-0.0027351823107538836
0.66771875,-0.0027519230193920607
0.66778125,-0.002768775666252138
0.6678437500000001,-0.0027855468974725822
0.66790625,-0.0028027404650413507
0.66796875,-0.0028204068825434248
0.6680312500000001,-0.0028383155613968536
0.66809375,-0.002858282586188171
0.66815625,-0.0028762929432117335
0.6682187500000001,-0.0028942706804593876
0.66828125,-0.002912460175839196
0.66834375,-0.002930968411064272
0.6684062500000001,-0.0029494762204071295
0.6684687500000001,-0.0029677256773790184
0.66853125,-0.002986210427085967
0.6685937500000001,-0.0030046744243777956
0.66865625,-0.003022669683148377
0.66871875,-0.00304075949152377
0.6687812500000001,-0.003058706800157407
0.66884375,-0.003076158789200756
0.66890625,-0.0030935979304906325
0.6689687500000001,-0.003110685560214488
0.66903125,-0.0031273746360366284
0.66909375,-0.0031437626369817673
0.6691562500000001,-0.0031597879488074465
0.66921875,-0.003175075865639171
0.66928125,-0.003190150741810116
0.6693437500000001,-0.0032044249684173576
0.66940625,-0.003218304632937069
0.6694687500000001,-0.0032317268512075947
0.66953125,-0.003244172559804609
0.66959375,-0.0032562054886405845
0.6696562500000001,-0.003267556029833002
0.66971875,-0.003277798179862429
0.66978125,-0.003287680357917211
0.6698437500000001,-0.003296888173786483
0.66990625,-0.0033053887857322217
0.66996875,-0.0033128313031609014
0.6700312500000001,-0.0033200111438754787
0.67009375,-0.0033281926527972683
0.67015625,-0.0033380432124759662
0.6702187500000001,-0.0033492324780798888
0.67028125,-0.0033613634806124726
0.67034375,-0.0033744092461051034
0.6704062500000001,-0.003388353011733236
0.6704687500000001,-0.003402671766710469
0.67053125,-0.0034175787727852014
0.6705937500000001,-0.0034329738362834372
0.67065625,-0.0034484238951510426
0.67071875,-0.0034637194929605097
0.6707812500000001,-0.0034790362067949054
0.67084375,-0.0034940852103409192
0.67090625,-0.0035088037782726733
0.6709687500000001,-0.0035229586790233858
0.67103125,-0.003536501519389418
0.67109375,-0.003549245545463764
0.6711562500000001,-0.00356120383698412
0.67121875,-0.0035723166399295736
0.67128125,-0.0035821191164465277
0.6713437500000001,-0.003590757698558822
0.67140625,-0.0035981467459108712
0.6714687500000001,-0.003604100557152004
0.67153125,-0.003608466286627865
0.67159375,-0.0036112611114337972
0.6716562500000001,-0.00361012273887025
0.67171875,-0.0036092161047494298
0.67178125,-0.0036065285777465567
0.6718437500000001,-0.003601564643626348
0.67190625,-0.0035943497264950275
0.67196875,-0.003584988697054342
0.6720312500000001,-0.0035732527730277797
0.67209375,-0.003559006835152076
0.67215625,-0.0035421108822750735
0.6722187500000001,-0.0035225847121432424
0.67228125,-0.00350014830772348
0.67234375,-0.0034747837646430663
0.6724062500000001,-0.003448411831220008
0.6724687500000001,-0.003416935357803366
0.67253125,-0.00338220789774471
0.6725937500000001,-0.0033441849670513557
0.67265625,-0.003302649746187783
0.67271875,-0.0032575279475443586
0.6727812500000001,-0.003208783626134054
0.67284375,-0.003156353713972604
0.67290625,-0.003100013512178562
0.6729687500000001,-0.0030398074180863766
0.67303125,-0.0029755128687746213
0.67309375,-0.0029069836302878516
0.6731562500000001,-0.0028342786021449407
0.67321875,-0.002757410422236123
0.67328125,-0.0026760594194837894
0.6733437500000001,-0.002590228259794769
0.67340625,-0.0024998671086244317
0.6734687500000001,-0.0024046973291770857
0.67353125,-0.002304953012803368
0.67359375,-0.002200505454485163
0.6736562500000001,-0.0020911439472734994
0.67371875,-0.0019769131180408794
0.67378125,-0.0018578095511546933
0.6738437500000001,-0.0017335997180435159
0.67390625,-0.001604356621193015
0.67396875,-0.0014699613170442438
0.6740312500000001,-0.0013306016271948107
0.67409375,-0.0011860689337651331
0.67415625,-0.0010362263186800003
0.6742187500000001,-0.0008811814547408925
0.67428125,-0.0007209601413166178
0.67434375,-0.0005554532880443219
0.6744062500000001,-0.00038487940353892913
0.6744687500000001,-0.00020902395477598312
0.67453125,-0.000027898623626010366
0.6745937500000001,0.00015850528406108344
0.67465625,0.0003502083608391271
0.67471875,0.0005470052860352681
0.6747812500000001,0.000748891386431999
0.67484375,0.0009560555059713871
0.67490625,0.0011682771544247461
0.6749687500000001,0.0013854035415157284
0.67503125,0.001607772375649491
0.67509375,0.0018350870798476415
0.6751562500000001,0.0020673506905851124
0.67521875,0.0023044894789005232
0.67528125,0.002546497375993495
0.6753437500000001,0.0027932062388263956
0.67540625,0.0030446238063405184
0.6754687500000001,0.003300975739715023
0.6755312500000001,0.003561764862553052
0.67559375,0.0038267386571423506
0.6756562500000001,0.0040965366359203
0.67571875,0.004370829210611354
0.67578125,0.004649221663726916
0.6758437500000001,0.004931845666897888
0.67590625,0.0052186093776774856
0.67596875,0.005509568850714824
0.6760312500000001,0.00580670044217621
0.67609375,0.006105682852052582
0.67615625,0.006408513526236628
0.6762187500000001,0.006714916929314557
0.6762812500000001,0.007025136655654157
0.67634375,0.007339184113400399
0.6764062500000001,0.007656696415041922
0.6764687500000001,0.007977647701966906
0.67653125,0.008302144750234247
0.6765937500000001,0.008627740749489868
0.67665625,0.008958649056426252
0.67671875,0.009292824229729699
0.6767812500000001,0.009629980852025266
0.67684375,0.00997031306129717
0.67690625,0.010313320368324191
0.6769687500000001,0.010659191840516391
0.67703125,0.01100807914067578
0.67709375,0.011359568835004163
0.6771562500000001,0.01171364522216331
0.67721875,0.01207002576444216
0.6772812500000001,0.01242878754019952
0.6773437500000001,0.012790304701395527
0.67740625,0.013153876403259324
0.6774687500000001,0.013519574242867122
0.67753125,0.013887651467041212
0.67759375,0.014257426446001975
0.6776562500000001,0.014628843001100733
0.67771875,0.015002249115497829
0.67778125,0.015377276786261551
0.6778437500000001,0.015753488417785677
0.67790625,0.01613166246593234
0.67796875,0.016510848786656984
0.6780312500000001,0.016890846771040163
0.67809375,0.017272596353632125
0.67815625,0.017654916711843854
0.6782187500000001,0.01803731424372193
0.6782812500000001,0.018420797490813545
0.67834375,0.018804599824955054
0.6784062500000001,0.019188469626504723
0.6784687500000001,0.019572261923733514
0.67853125,0.01995582811283994
0.6785937500000001,0.020339198326003005
0.67865625,0.020722035157707236
0.67871875,0.02110368009968483
0.6787812500000001,0.021484803402563146
0.67884375,0.0218642491531153
0.67890625,0.022242519123559817
0.6789687500000001,0.022618913539222157
0.67903125,0.022993252971163447
0.67909375,0.023365701579873333
0.6791562500000001,0.023735627451290375
0.67921875,0.02410285984543678
0.6792812500000001,0.024467034852502956
0.6793437500000001,0.024827954701063165
0.67940625,0.02518542154071718
0.6794687500000001,0.02553933821798049
0.67953125,0.025888800916293808
0.67959375,0.02623407815989398
0.6796562500000001,0.026574914088834722
0.67971875,0.02691043916024327
0.67978125,0.027240859416547247
0.6798437500000001,0.027565750490156332
0.67990625,0.027884870838362996
0.67996875,0.02819764157620111
0.6800312500000001,0.028508608198372504
0.68009375,0.02884546486195294
0.68015625,0.029210313203629323
0.6802187500000001,0.029599751671562924
0.6802812500000001,0.030010657304573807
0.68034375,0.030441819688799818
0.6804062500000001,0.030885938986122463
0.68046875,0.031342339210309364
0.68053125,0.03180734545302427
0.6805937500000001,0.03227795553450204
0.68065625,0.03275155219188579
0.68071875,0.03322490324158646
0.6807812500000001,0.03369275213905379
0.68084375,0.03415632148656966
0.68090625,0.03461044975041627
0.6809687500000001,0.035052802143366577
0.68103125,0.03547999381155843
0.68109375,0.035889256431302446
0.6811562500000001,0.036277970024179346
0.68121875,0.03664338675442441
0.6812812500000001,0.036982428602950396
0.68134375,0.0372924635681022
0.68140625,0.037571134184044716
0.6814687500000001,0.03781578227471202
0.68153125,0.038023664167376986
0.68159375,0.03819223034908634
0.6816562500000001,0.03831896282750141
0.68171875,0.03840174698162721
0.68178125,0.038437679133127345
0.6818437500000001,0.03842492044884244
0.6819062499999999,0.03836083888853151
0.68196875,0.03824347950697299
0.6820312500000001,0.03807056271608952
0.6820937499999999,0.037839986699792494
0.68215625,0.03754961461081882
0.6822187500000001,0.03719744459330493
0.68228125,0.03678178974886398
0.68234375,0.03630049547474584
0.6824062500000001,0.03575194537448195
0.68246875,0.03513446004143511
0.68253125,0.0344464644890565
0.6825937500000001,0.03368621927361054
0.68265625,0.032852075888249344
0.68271875,0.03194302432612753
0.68278125,0.03095749885929472
0.68284375,0.02989430032749954
0.68290625,0.028752384929696784
0.68296875,0.027530343186221995
0.68303125,0.026227694419204806
0.68309375,0.024843271662103483
0.68315625,0.023376099013987323
0.68321875,0.02182583726526699
0.6832812500000001,0.020191638800343997
0.68334375,0.018473105367521475
0.68340625,0.016670045785550702
0.6834687500000001,0.014781837769402728
0.6835312499999999,0.012808446385994154
0.68359375,0.010749833424034738
0.6836562500000001,0.008606030261559566
0.6837187499999999,0.006377268819552223
0.68378125,0.00406359828315242
0.6838437500000001,0.0016655125614636057
0.6839062499999999,-0.0008163618589115684
0.68396875,-0.0033815423122415394
0.6840312500000001,-0.0060294543144761015
0.68409375,-0.00875910925080077
0.68415625,-0.011569487269863121
0.6842187500000001,-0.014459617176726877
0.68428125,-0.01742846240148066
0.68434375,-0.020474554418920043
0.68440625,-0.023596755393671662
0.68446875,-0.02679143830157954
0.68453125,-0.030060781107552614
0.68459375,-0.0334015701683817
0.68465625,-0.0368118857517782
0.68471875,-0.04028980786956815
0.68478125,-0.04383343571531226
0.68484375,-0.047440670747963876
0.68490625,-0.05110947920863959
0.68496875,-0.054837691317232165
0.68503125,-0.058623026805925516
0.6850937500000001,-0.062463229577800594
0.6851562499999999,-0.0663558761207122
0.68521875,-0.07029851337387946
0.6852812500000001,-0.07428865240651629
0.6853437499999999,-0.07832387700949017
0.68540625,-0.08240163908653036
0.6854687500000001,-0.08652112785575712
0.6855312499999999,-0.09067578477117949
0.68559375,-0.09486511854610334
0.6856562500000001,-0.09908614215061154
0.6857187499999999,-0.1033361524546037
0.68578125,-0.1076128059777459
0.68584375,-0.11191303895385438
0.6859062499999999,-0.11623402274699504
0.68596875,-0.1205733071789251
0.68603125,-0.12492791006261326
0.68609375,-0.12929513637212453
0.68615625,-0.13367245621644683
0.68621875,-0.1380568212880597
0.68628125,-0.14244545412261816
0.68634375,-0.14683587668399523
0.68640625,-0.15122551697790487
0.68646875,-0.15561172255955585
0.68653125,-0.1599915757005091
0.6865937499999999,-0.1643625613939702
0.68665625,-0.1687221202751585
0.68671875,-0.17306793589926875
0.6867812499999999,-0.1773973103528779
0.68684375,-0.18170785346399804
0.68690625,-0.18599737752916087
0.6869687499999999,-0.19026337886603462
0.68703125,-0.19450340392338625
0.6870937500000001,-0.19871547861976332
0.6871562499999999,-0.2028972623587132
0.68721875,-0.20704677924694054
0.6872812500000001,-0.21116130871623015
0.6873437499999999,-0.21523878570155444
0.68740625,-0.21927788761682154
0.68746875,-0.22327694945305143
0.6875312499999999,-0.22723396734494608
0.68759375,-0.23114673874121394
0.68765625,-0.23501365934215313
0.6877187499999999,-0.23883097835039815
0.68778125,-0.2426014220848474
0.68784375,-0.24632149421237046
0.6879062499999999,-0.2499895708142802
0.68796875,-0.25360459479288766
0.68803125,-0.25716540015582545
0.68809375,-0.2606705486776709
0.68815625,-0.2641188783379125
0.6882187499999999,-0.2675095017774528
0.68828125,-0.27084164592367604
0.68834375,-0.2741142060936954
0.6884062499999999,-0.2773264466856107
0.68846875,-0.28047775959106136
0.68853125,-0.28356733513155186
0.6885937499999999,-0.28659463468990837
0.68865625,-0.2895592409765885
0.68871875,-0.2924606552543805
0.6887812499999999,-0.2952985377373455
0.68884375,-0.29807257405466503
0.6889062499999999,-0.30078255378137286
0.6889687499999999,-0.30342826197896844
0.68903125,-0.30600973025987527
0.68909375,-0.30852686480620906
0.6891562499999999,-0.31097963805949824
0.68921875,-0.31336819839477903
0.68928125,-0.31569268693175734
0.6893437499999999,-0.31795327247350325
0.68940625,-0.3201502343975344
0.68946875,-0.3222839296414695
0.6895312499999999,-0.324354718824616
0.68959375,-0.32636286689451804
0.6896562499999999,-0.32830891450539706
0.6897187499999999,-0.3301934456882734
0.68978125,-0.33201700289521363
0.6898437499999999,-0.3337800666019218
0.6899062499999999,-0.3354832892294056
0.68996875,-0.33712733861537214
0.6900312500000001,-0.33872045058596656
0.6900937500000001,-0.34027864935403507
0.69015625,-0.3417961643925992
0.6902187500000001,-0.34326945851797563
0.6902812500000001,-0.3446953959641186
0.69034375,-0.3460713407187301
0.6904062500000001,-0.34739513363686625
0.69046875,-0.3486649543897785
0.69053125,-0.34987747008027653
0.6905937500000001,-0.3510358860219157
0.69065625,-0.3521376184815771
0.69071875,-0.3531823705851271
0.6907812500000001,-0.35417027972309006
0.69084375,-0.35510178299463846
0.69090625,-0.3559774839312219
0.6909687500000001,-0.3567983208479465
0.69103125,-0.35756540227492284
0.6910937500000001,-0.35828009108614944
0.6911562500000001,-0.35894383686513154
0.69121875,-0.35955828682696245
0.6912812500000001,-0.36012525358483094
0.69134375,-0.3606466183858002
0.69140625,-0.3611243323132648
0.6914687500000001,-0.36156044611747085
0.69153125,-0.3619571129186887
0.69159375,-0.3623142847658808
0.6916562500000001,-0.3626362294852921
0.69171875,-0.36292509438601916
0.69178125,-0.36318306931633926
0.6918437500000001,-0.363412310869437
0.69190625,-0.36361494533931216
0.69196875,-0.3637930358606119
0.6920312500000001,-0.36394860310236377
0.69209375,-0.36408362108806047
0.69215625,-0.3641999827769469
0.6922187500000001,-0.3642994392948418
0.69228125,-0.3643836820202576
0.69234375,-0.3644543200901146
0.6924062500000001,-0.3645128121706427
0.69246875,-0.3645604710299055
0.69253125,-0.3645984758834049
0.6925937500000001,-0.3646278476925775
0.69265625,-0.36464944916281516
0.69271875,-0.36466395273719
0.69278125,-0.3646718314956542
0.69284375,-0.3646733537270655
0.6929062500000001,-0.3646685347568618
0.69296875,-0.364657127076053
0.69303125,-0.36463864944784996
0.6930937500000001,-0.3646123216852266
0.69315625,-0.36457698418929163
0.69321875,-0.36453116848022743
0.6932812500000001,-0.3644730364902515
0.69334375,-0.3644002944934399
0.69340625,-0.3643101520660522
0.6934687500000001,-0.36419936264501074
0.6935312499999999,-0.3640641223146399
0.69359375,-0.3638999798455276
0.6936562500000001,-0.3637017778024676
0.6937187499999999,-0.36346363167702117
0.69378125,-0.36317875221140233
0.6938437500000001,-0.3628394702459026
0.69390625,-0.3624370400225391
0.69396875,-0.3619615311749653
0.6940312500000001,-0.36140170168099084
0.69409375,-0.3607448196948392
0.69415625,-0.3599765265553516
0.6942187500000001,-0.3590805605887427
0.69428125,-0.3580386078439539
0.69434375,-0.35682997701457064
0.69440625,-0.3554313042362287
0.69446875,-0.35381621471616437
0.69453125,-0.3519548130369169
0.69459375,-0.34981342990607994
0.69465625,-0.3473539766389937
0.69471875,-0.3445331726523605
0.69478125,-0.3413020647419447
0.69484375,-0.33760526162808624
0.6949062500000001,-0.3333796992540507
0.69496875,-0.328553437458176
0.69503125,-0.32304489992092106
0.6950937500000001,-0.31676086783200624
0.6951562499999999,-0.30959523542577333
0.69521875,-0.3014260237530717
0.6952812500000001,-0.29211387663546573
0.6953437499999999,-0.281498562792084
0.69540625,-0.26939596261830845
0.6954687500000001,-0.2555938452474641
0.6955312499999999,-0.23984717527662508
0.69559375,-0.22187226710288654
0.6956562500000001,-0.2013398552823855
0.6957187499999999,-0.1778677088657915
0.69578125,-0.1510095705903833
0.69584375,-0.12024442990829712
0.69590625,-0.08496205020243049
0.69596875,-0.04444481282588254
0.69603125,0.0021536952028262807
0.69609375,0.05583293455850433
0.69615625,0.11777771569998591
0.69621875,0.18940000239018753
0.69628125,0.27238527308626814
0.69634375,0.36875521352720614
0.69640625,0.4809426812138683
0.69646875,0.6118889156635313
0.69653125,0.7651688261851911
0.6965937499999999,0.9451468593664056
0.69665625,1.157180312297502
0.69671875,1.4078907632320643
0.6967812499999999,1.7055116708572085
0.69684375,2.06038226263502
0.6969062500000001,2.4856133063973926
0.6969687499999999,2.9980118862001905
0.69703125,3.6195181478884644
0.6970937500000001,4.378984126516658
0.6971562499999999,5.312622336219177
0.69721875,6.4404953421621824
0.6972812500000001,7.50259179663907
0.6973437499999999,6.357177148685558
0.69740625,1.6316096034033951
0.69746875,-0.02687384076344805
0.6975312499999999,-0.16301284536499666
0.69759375,-0.12191663020855735
0.69765625,-0.0837257737949558
0.6977187499999999,-0.058718734616742936
0.69778125,-0.04261339381865005
0.69784375,-0.031932565114893424
0.69790625,-0.02459668350970695
0.69796875,-0.01939174660429905
0.69803125,-0.015591821040062636
0.69809375,-0.012748273272531922
0.69815625,-0.010574443929351883
0.6982187499999999,-0.008881335098087095
0.69828125,-0.007541005189235334
0.69834375,-0.006464601150892646
0.6984062499999999,-0.005591188128493385
0.69846875,-0.0048709086424115694
0.69853125,-0.004272264638749487
0.6985937499999999,-0.003770119664119255
0.69865625,-0.0033453897223745827
0.69871875,-0.002983394543901876
0.6987812499999999,-0.002672723332004314
0.69884375,-0.002404389172754669
0.69890625,-0.002171259595021402
0.6989687499999999,-0.0019676205172430516
0.69903125,-0.001788837713202437
0.69909375,-0.001631143243980798
0.6991562499999999,-0.0014914488473188729
0.69921875,-0.0013671906888488405
0.69928125,-0.0012583538506384028
0.6993437499999999,-0.001158944751662173
0.69940625,-0.00106956858247617
0.69946875,-0.0009889603709563005
0.6995312499999999,-0.0009160430864171282
0.69959375,-0.0008498959531513628
0.6996562499999999,-0.0007897312179540792
0.69971875,-0.00073486848339048
0.69978125,-0.0006847200617051889
0.6998437499999999,-0.0006387787695532089
0.69990625,-0.0005965981172430981
0.69996875,-0.0005598770266239841
0.7000312500000001,-0.0005240116567958692
0.7000937500000001,-0.0004908020180648541
0.70015625,-0.0004600846676681383
0.7002187500000001,-0.00043162363041514664
0.7002812500000001,-0.00040520986418853336
0.70034375,-0.00038065648233354685
0.7004062500000001,-0.0003577979790875495
0.70046875,-0.0003364859118079513
0.70053125,-0.00031658786503446415
0.7005937500000001,-0.0003000445221470196
0.70065625,-0.0002826342138316896
0.7007187500000001,-0.00026631512181536177
0.7007812500000001,-0.00025100052700284114
0.70084375,-0.00023661113761535904
0.7009062500000001,-0.0002230762022750182
0.7009687500000001,-0.00021033047877469914
0.70103125,-0.0001983154200455861
0.7010937500000001,-0.00018697723945283395
0.7011562500000001,-0.00017829820838523725
0.70121875,-0.00016817717016025035
0.7012812500000001,-0.00015859877257721675
0.70134375,-0.0001495256520348816
0.70140625,-0.00014092340590594657
0.7014687500000001,-0.00013276057753239636
0.70153125,-0.00012500813610619564
0.70159375,-0.00011763951073803256
0.7016562500000001,-0.00011262880380048383
0.7017187500000001,-0.00010596126723290186
0.70178125,-0.00009960923530800549
0.7018437500000001,-0.00009355326316769337
0.70190625,-0.00008777533679625997
0.70196875,-0.00008225881893997662
0.7020312500000001,-0.00007698824661330024
0.70209375,-0.00007194919042205787
0.70215625,-0.00006909721158236891
0.7022187500000001,-0.00006448774944322964
0.70228125,-0.000060072493277829435
0.70234375,-0.00005584065056777892
0.7024062500000001,-0.000051782061881927635
0.70246875,-0.00004788736297461608
0.70253125,-0.00004414772723049183
0.7025937500000001,-0.00004249016999159588
0.70265625,-0.000039042180266990235
0.7027187500000001,-0.00003572611782781141
0.70278125,-0.00003253518617927583
0.70284375,-0.000029463026004048624
0.7029062500000001,-0.000026503656668985708
0.70296875,-0.000023651465056103878
0.70303125,-0.000020901163232832797
0.7030937500000001,-0.000020156894175677907
0.70315625,-0.000017601544565886013
0.70321875,-0.000015134056678229172
0.7032812500000001,-0.000012750272119734042
0.70334375,-0.000010446153487845771
0.70340625,-8.216996430609231e-6
0.7034687500000001,-6.060803132640182e-6
0.7035312499999999,-5.852746512442421e-6
0.70359375,-3.836932352072941e-6
0.7036562500000001,-1.8864990052441004e-6


==> data/dataIForceDistribt0114SqueezeE100D41G320c0045YE105103DoubleAt.csv <==
0.298359375,-3.612942078631627e-6
0.298390625,-3.705171031695992e-6
0.29842187499999995,-7.497622770104112e-6
0.298453125,-0.000011380307625977906
0.298484375,-0.000015356298662159728
0.29851562499999995,-0.0000194287955980604
0.298546875,-0.00002360113164148255
0.298578125,-0.00002421900879876571
0.29860937499999995,-0.000028609355318781386
0.298640625,-0.00003311036796221303
0.29867187500000003,-0.000037725982112223593
0.29870312499999996,-0.00004246030190765414
0.298734375,-0.000043597918472480345
0.298765625,-0.000048590551343844807
0.29879687499999996,-0.000053715275949646424
0.298828125,-0.0000589769729981415
0.298859375,-0.00006438073692666295
0.29889062499999997,-0.00006993189804079229
0.298921875,-0.00007186066911491648
0.298953125,-0.00007773151131586213
0.29898437499999997,-0.00008376721329619891
0.299015625,-0.00008997415997869377
0.299046875,-0.00009635903929397029
0.299078125,-0.0001029288562301158
0.299109375,-0.00010585832460282311
0.299140625,-0.00011282837993025221
0.299171875,-0.00012000646124978145
0.299203125,-0.00012740103982066393
0.299234375,-0.00013502101999773533
0.299265625,-0.00014287575093799973
0.299296875,-0.00015097504769746343
0.29932812499999994,-0.000155445664807331
0.299359375,-0.00016407359813823064
0.299390625,-0.00017297867029855284
0.29942187499999995,-0.00018217292071890132
0.299453125,-0.00019166900892952715
0.299484375,-0.00020148029336023593
0.29951562499999995,-0.00020767661282882342
0.299546875,-0.00021816931584700192
0.29957812500000003,-0.0002290217732748584
0.29960937499999996,-0.00024025051296840773
0.299640625,-0.0002518730291647213
0.29967187500000003,-0.0002639077878922362
0.29970312499999996,-0.000272367647787841
0.299734375,-0.0002852947929595736
0.299765625,-0.00029869627876241906
0.29979687499999996,-0.0003125953090406162
0.299828125,-0.0003270165080096853
0.299859375,-0.0003419859562079668
0.29989062499999997,-0.0003575314056201654
0.299921875,-0.00036961928206573764
0.299953125,-0.00038641493243860275
0.29998437499999997,-0.0004038804930371027
0.300015625,-0.000422008167092967
0.300046875,-0.0004408299669867594
0.300078125,-0.0004604270943702061
0.300109375,-0.00048084193639715754
0.300140625,-0.0004980012000945413
0.300171875,-0.0005201990102223202
0.300203125,-0.0005433598662673922
0.300234375,-0.0005675389813136051
0.300265625,-0.0005927956591056866
0.300296875,-0.0006191933898388746
0.30032812499999995,-0.000646800321300311
0.300359375,-0.000671514381969781
0.300390625,-0.0007017731786619874
0.30042187499999995,-0.0007334774604148807
0.300453125,-0.0007667183537041419
0.300484375,-0.0008015939366936434
0.30051562499999995,-0.0008382103334521097
0.300546875,-0.0008766819589621437
0.30057812500000003,-0.0009171325303915575
0.30060937499999996,-0.0009554700307151688
0.300640625,-0.001000300126905087
0.30067187500000003,-0.0010475461012095233
0.30070312499999996,-0.0010973790834029108
0.300734375,-0.0011499855699174824
0.300765625,-0.0012055682417566691
0.30079687499999996,-0.0012643486285968972
0.300828125,-0.0013222803008699395
0.300859375,-0.0013882124331505807
0.30089062499999997,-0.0014581383599398205
0.300921875,-0.0015323759168415242
0.300953125,-0.0016112744727423945
0.30098437499999997,-0.0016952186206865576
0.301015625,-0.0017846322819931818
0.301046875,-0.0018799837624267478
0.301078125,-0.0019817911722416533
0.301109375,-0.002086291613493225
0.301140625,-0.002202805920055113
0.301171875,-0.002327698612116282
0.301203125,-0.0024617620440631565
0.301234375,-0.0026058814067215076
0.301265625,-0.002761048636787859
0.301296875,-0.002928377740117852
0.30132812499999995,-0.0031091231489219994
0.301359375,-0.003300302370681273
0.301390625,-0.003512320861329025
0.30142187499999995,-0.0037425909751259093
0.301453125,-0.003993182916097118
0.301484375,-0.004266459259786283
0.30151562499999995,-0.004565127099639594
0.301546875,-0.004892297499115492
0.30157812500000003,-0.005251559211766316
0.30160937499999996,-0.005647066042851671
0.301640625,-0.006083648209316776
0.30167187500000003,-0.0065624930882095586
0.30170312499999996,-0.00709910831322509
0.301734375,-0.007696818709523007
0.301765625,-0.008364828522756619
0.30179687499999996,-0.00911408567705177
0.301828125,-0.009957682605781422
0.301859375,-0.010911365480521197
0.30189062499999997,-0.011994185866581375
0.301921875,-0.013229347105805478
0.301953125,-0.014645303988743075
0.30198437499999997,-0.01627269765323079
0.302015625,-0.018164269425998268
0.302046875,-0.020370374746518455
0.302078125,-0.02296041530210151
0.302109375,-0.026022934778111108
0.302140625,-0.029671869230101657
0.302171875,-0.034055036065293504
0.302203125,-0.03936555716328689
0.302234375,-0.04585685590927033
0.302265625,-0.05386117384440371
0.302296875,-0.06380849003358777
0.30232812499999995,-0.0762288698691502
0.302359375,-0.09172358431047246
0.302390625,-0.11070440016185479
0.30242187499999995,-0.1325829645519232
0.302453125,-0.15307926640700542
0.302484375,-0.15589219751310981
0.30251562499999995,-0.08849492863115278
0.302546875,0.19706678479157366
0.30257812500000003,1.0254745515833859
0.30260937499999996,2.76623972168088
0.302640625,5.117595126320363
0.30267187500000003,6.8928981421862305
0.30270312499999996,7.479161191699255
0.302734375,7.263721255624944
0.30276562500000004,6.739145397069267
0.30279687499999997,6.152088207487644
0.302828125,5.588902792975629
0.302859375,5.072606703088331
0.30289062499999997,4.605596089327129
0.302921875,4.184395510783871
0.302953125,3.8042985870121844
0.302984375,3.4607316682094735
0.303015625,3.1495982599160253
0.303046875,2.867313708422993
0.303078125,2.6107582095653084
0.303109375,2.3772106308626926
0.303140625,2.1642952393900483
0.303171875,1.9699119172319988
0.303203125,1.7922215128762151
0.303234375,1.6295927759514623
0.303265625,1.48057772347183
0.303296875,1.3438880899792944
0.30332812499999995,1.2183740856815048
0.303359375,1.1030080823069712
0.303390625,0.9968691075729499
0.30342187499999995,0.8991305616393028
0.303453125,0.8090492671838736
0.30348437500000003,0.7259559679463901
0.30351562499999996,0.6492468949632094
0.303546875,0.5783767771860258
0.30357812500000003,0.5128524313337212
0.30360937499999996,0.45222722234237833
0.303640625,0.39609613229091994
0.30367187500000004,0.34409616845089896
0.30370312499999996,0.29588375066490546
0.303734375,0.2511595510237281
0.303765625,0.20964658345104015
0.30379687499999997,0.1710922685829309
0.303828125,0.13526614306812257
0.303859375,0.10195758967594618
0.30389062499999997,0.0709740067016431
0.303921875,0.042139101913701314
0.303953125,0.015291384528265572
0.303984375,-0.009717269845390206
0.304015625,-0.03302279292935853
0.304046875,-0.05475003658536976
0.304078125,-0.07501377793796629
0.304109375,-0.0939196318363171
0.304140625,-0.11156481291263552
0.304171875,-0.1280389211164586
0.304203125,-0.14342457331201586
0.304234375,-0.15779801169584867
0.304265625,-0.1712296350767391
0.304296875,-0.18378450590536533
0.30432812499999995,-0.195522787510511
0.304359375,-0.20650014675988965
0.304390625,-0.2167634215722022
0.30442187499999995,-0.22636980675902235
0.304453125,-0.23535886913995674
0.30448437500000003,-0.24377167353165957
0.30451562499999996,-0.25164636549133995
0.304546875,-0.259018342346487
0.30457812500000003,-0.26592052173054453
0.30460937499999996,-0.2723835045823086
0.304640625,-0.27843575203715343
0.30467187500000004,-0.2841037687814829
0.30470312499999996,-0.289412223380244
0.304734375,-0.2943841168346575
0.304765625,-0.2990408780824022
0.30479687499999997,-0.30340250284312437
0.304828125,-0.307487639967306
0.304859375,-0.3113137105697313
0.30489062499999997,-0.3148969776283108
0.304921875,-0.31825263965809863
0.304953125,-0.3213949003087923
0.304984375,-0.3243370481687229
0.305015625,-0.3270915090435236
0.305046875,-0.3296699153714014
0.305078125,-0.33208316247221514
0.305109375,-0.33434144716569025
0.305140625,-0.3364543285216599
0.305171875,-0.3384307631215637
0.305203125,-0.3402791495373011
0.305234375,-0.3420073665705192
0.305265625,-0.3436228045036041
0.305296875,-0.3451323985483149
0.30532812499999995,-0.34654265742253754
0.305359375,-0.34785969735809974
0.305390625,-0.3490892584384405
0.30542187499999995,-0.35023673547368883
0.305453125,-0.35130719755798034
0.30548437500000003,-0.352305410100216
0.30551562499999996,-0.35323585089025766
0.305546875,-0.354102732240794
0.30557812500000003,-0.35491001365970876
0.30560937499999996,-0.35566142125335654
0.305640625,-0.35636046008737676
0.30567187500000004,-0.35701042625570734
0.30570312499999996,-0.35761442300517376
0.305734375,-0.35817536990916665
0.305765625,-0.3586960131058855
0.30579687499999997,-0.35917893949248614
0.305828125,-0.3596265824333443
0.305859375,-0.3600412320420814
0.30589062499999997,-0.36042504352060095
0.305921875,-0.3607800458735096
0.305953125,-0.3611081477734009
0.305984375,-0.3614111446476914
0.306015625,-0.3616907262490046
0.306046875,-0.3619484815867018
0.306078125,-0.362185905262561
0.306109375,-0.36240440161847
0.306140625,-0.3626052912966702
0.306171875,-0.3627898143496353
0.306203125,-0.3629591356447691
0.306234375,-0.3631143493916852
0.306265625,-0.3632564804668379
0.306296875,-0.3633864911481406
0.30632812499999995,-0.36350528245850217
0.306359375,-0.36361369845112024
0.306390625,-0.36371252846838664
0.30642187499999995,-0.3638025101640661
0.306453125,-0.3638843322751417
0.30648437500000003,-0.36395863703327774
0.30651562499999996,-0.3640215237876322
0.306546875,-0.36407817139543264
0.30657812500000003,-0.3641290920182459
0.30660937499999996,-0.3641747598617599
0.306640625,-0.3642156132958806
0.30667187500000004,-0.3642520563670388
0.30670312499999997,-0.3642844604983616
0.306734375,-0.36431316641549366
0.30676562500000004,-0.36433848496605387
0.30679687499999997,-0.36436069886682587
0.306828125,-0.3643800639334115
0.306859375,-0.36439680986457396
0.306890625,-0.36441114242700745
0.306921875,-0.36442324352100147
0.306953125,-0.3644332726295021
0.306984375,-0.3644413676236541
0.307015625,-0.3644476459645313
0.307046875,-0.3644522052017451
0.307078125,-0.36445512430506033
0.307109375,-0.36445646383885216
0.307140625,-0.36445626699676203
0.307171875,-0.3644545605352666
0.307203125,-0.36445135497610154
0.307234375,-0.3644466455882881
0.307265625,-0.364440412752821
0.307296875,-0.36443262293058626
0.30732812499999995,-0.3644232287022019
0.307359375,-0.3644075359869796
0.30739062500000003,-0.3643947390305041
0.30742187499999996,-0.36438011901145906
0.307453125,-0.36436357924690466
0.30748437500000003,-0.36434501159811317
0.30751562499999996,-0.3643242972868613
0.307546875,-0.36430130712422837
0.30757812500000004,-0.36427590231283924
0.30760937499999996,-0.3642479339117085
0.307640625,-0.3642172441109568
0.30767187500000004,-0.36418366650579503
0.30770312499999997,-0.36414702585107817
0.307734375,-0.364107139072094
0.307765625,-0.36406381526739034
0.30779687499999997,-0.3640168563381298
0.307828125,-0.36396605704251483
0.307859375,-0.3639112050181506
0.307890625,-0.3638520822102004
0.307921875,-0.3637884643323538
0.307953125,-0.3637201210789309
0.307984375,-0.36364681734894877
0.308015625,-0.36356831248114563
0.308046875,-0.3634843615088186
0.308078125,-0.36339471490742675
0.308109375,-0.36329911957126215
0.308140625,-0.3632018689628198
0.308171875,-0.36309360261638257
0.308203125,-0.362978607194758
0.308234375,-0.36285661652135853
0.308265625,-0.36272736328120014
0.308296875,-0.3625905778989612
0.30832812499999995,-0.3624459890974421
0.308359375,-0.3622933250322401
0.30839062500000003,-0.36213231356034936
0.30842187499999996,-0.36196268235589363
0.308453125,-0.36178415847259504
0.30848437500000003,-0.36159647088316893
0.30851562499999996,-0.3613993493216593
0.308546875,-0.36119252537903457
0.30857812500000004,-0.3609757327789934
0.30860937499999996,-0.3607487071342723
0.308640625,-0.36051118924029224
0.30867187500000004,-0.3602629218420168
0.30870312499999997,-0.36000365235311105
0.308734375,-0.3597331331238212
0.308765625,-0.3594511218065618
0.30879687499999997,-0.3591573827449672
0.308828125,-0.3588516862293924
0.308859375,-0.35853380844941174
0.308890625,-0.35820353577675135
0.308921875,-0.35786066127638816
0.308953125,-0.3575049882740236
0.308984375,-0.3571363290431553
0.309015625,-0.3567545072742835
0.309046875,-0.356359355606873
0.309078125,-0.3559507201570001
0.309109375,-0.3555284601833688
0.309140625,-0.35509244740437534
0.309171875,-0.35464256686686213
0.309203125,-0.354178720489976
0.309234375,-0.3537008219183715
0.309265625,-0.3532088057353213
0.309296875,-0.3527071046379757
0.30932812499999995,-0.35218671935820534
0.309359375,-0.3516521187854225
0.30939062500000003,-0.3511033084060103
0.30942187499999996,-0.35054031344253744
0.309453125,-0.34996318055683096
0.30948437500000003,-0.3493719779005974
0.30951562499999996,-0.3487667976251214
0.309546875,-0.3481477531225344
0.30957812500000004,-0.34751498352290666
0.30960937499999996,-0.34686865191150273
0.309640625,-0.34620895090674547
0.30967187500000004,-0.3455360909515156
0.30970312499999997,-0.34485031917258036
0.309734375,-0.344151903370716
0.309765625,-0.3434411457578558
0.30979687499999997,-0.3427183736432332
0.309828125,-0.3419839461516577
0.309859375,-0.3412382505222359
0.309890625,-0.3404817083884569
0.309921875,-0.3397147721935009
0.309953125,-0.3389379224014306
0.309984375,-0.3381516785691287
0.310015625,-0.33735813572653894
0.310046875,-0.3365530748446686
0.310078125,-0.3357333744963126
0.310109375,-0.33489894686402305
0.310140625,-0.3340497080320357
0.310171875,-0.33318557323537634
0.310203125,-0.33230646248218276
0.310234375,-0.3314122966550731
0.310265625,-0.33050300061855264
0.310296875,-0.3295784996488367
0.31032812499999995,-0.328638724323074
0.310359375,-0.32768360670309526
0.31039062500000003,-0.3267130788567371
0.31042187499999996,-0.3257315264248631
0.310453125,-0.3247299986086313
0.31048437500000003,-0.32371288132544684
0.31051562499999996,-0.32268012129671275
0.310546875,-0.3216316664941859
0.31057812500000004,-0.32056746940218167
0.31060937499999997,-0.3194874850200603
0.310640625,-0.31839166987049083
0.31067187500000004,-0.31727998692848514
0.31070312499999997,-0.31615239955310603
0.310734375,-0.3150088748328177
0.310765625,-0.31384938461842904
0.310796875,-0.3126739047497104
0.310828125,-0.3114824109965909
0.310859375,-0.3102748859562908
0.310890625,-0.30905131391147833
0.310921875,-0.30781168403523207
0.310953125,-0.30655598809003987
0.310984375,-0.3052842231030264
0.311015625,-0.30399638826572684
0.311046875,-0.3026924868477727
0.311078125,-0.30137252779856427
0.311109375,-0.3000365196697147
0.311140625,-0.2986844794121125
0.311171875,-0.29731642830132887
0.311203125,-0.2959323879175446
0.311234375,-0.2945323848275926
0.311265625,-0.2931164512398593
0.31129687500000003,-0.29168462445568266
0.31132812499999996,-0.29023694274917033
0.311359375,-0.2887734508547388
0.31139062500000003,-0.2872941981202879
0.31142187499999996,-0.28579923637934923
0.311453125,-0.2842886231279342
0.31148437500000004,-0.2827624208230762
0.31151562499999996,-0.2812206945606899
0.311546875,-0.27966351491979113
0.31157812500000004,-0.278090957549997
0.31160937499999997,-0.2765075137376828
0.311640625,-0.2749044455773152
0.31167187500000004,-0.27328625054561195
0.31170312499999997,-0.2716530241659847
0.311734375,-0.2700048621748272
0.311765625,-0.2683418668180457
0.311796875,-0.2666641460418714
0.311828125,-0.2649718116152068
0.311859375,-0.26326497937822363
0.311890625,-0.2615437709963135
0.311921875,-0.25980831085102274
0.311953125,-0.2580587306480843
0.311984375,-0.2562951651524522
0.312015625,-0.25451775275273947
0.312046875,-0.25272664088122654
0.312078125,-0.2509219764965481
0.312109375,-0.24910391276790422
0.312140625,-0.2472726099658688
0.312171875,-0.2454282290121398
0.312203125,-0.24357093903294136
0.312234375,-0.2417009126024556
0.312265625,-0.2398183260851771
0.31229687500000003,-0.2379233591799273
0.31232812499999996,-0.2360161984781128
0.312359375,-0.23409703410821284
0.31239062500000003,-0.23216605944907337
0.31242187499999996,-0.23022347214039843
0.312453125,-0.22826947549389132
0.31248437500000004,-0.2263042767975143
0.31251562499999996,-0.22432809490913344
0.312546875,-0.22234116179347047
0.31257812500000004,-0.2203437335027883
0.31260937499999997,-0.21833609238442642
0.312640625,-0.21631852907583815
0.31267187500000004,-0.2142912686186747
0.31270312499999997,-0.21225444742670713
0.312734375,-0.2102081767673472
0.31276562500000005,-0.20815265769037128
0.312796875,-0.20608819482012664
0.312828125,-0.2040151176583171
0.312859375,-0.20193812173518128
0.312890625,-0.1998487252895947
0.312921875,-0.1977515849081844
0.312953125,-0.19564697186377086
0.312984375,-0.19353515174438946
0.313015625,-0.19141640263073578
0.313046875,-0.18929099982721093
0.313078125,-0.18715922587986136
0.313109375,-0.18502137027125942
0.313140625,-0.18287772134442432
0.313171875,-0.18072857341284573
0.313203125,-0.1785742244846883
0.313234375,-0.17641497447582094
0.313265625,-0.17425113048051655
0.31329687500000003,-0.17208299878758593
0.31332812499999996,-0.16991088995162384
0.313359375,-0.1677351150250529
0.31339062500000003,-0.16555599347296393
0.31342187499999996,-0.16337384110997347
0.313453125,-0.1611889812303736
0.31348437500000004,-0.15900173554922065
0.31351562499999996,-0.15681242913961202
0.313546875,-0.15462139272990602
0.31357812500000004,-0.15242895340250764
0.31360937499999997,-0.15023544395638405
0.313640625,-0.14804119728351137
0.31367187500000004,-0.14584654950928183
0.31370312499999997,-0.14365183759941988
0.313734375,-0.14145739991087813
0.313765625,-0.13926357346497104
0.313796875,-0.13707070234741536
0.313828125,-0.13487912646477618
0.313859375,-0.13268919059171147
0.313890625,-0.1305012348431301
0.313921875,-0.1283156075616043
0.313953125,-0.12613265057300982
0.313984375,-0.12395271323413436
0.314015625,-0.12177613656841373
0.314046875,-0.11960327036002164
0.314078125,-0.11743001493265173
0.314109375,-0.11526560699577418
0.314140625,-0.11310594634922833
0.314171875,-0.1109513773979526
0.314203125,-0.10880224641388081
0.314234375,-0.10666326493886014
0.314265625,-0.1045260421943825
0.31429687500000003,-0.1023952912229813
0.31432812499999996,-0.10027134937975363
0.314359375,-0.09815456107448903
0.31439062500000003,-0.0960452615620874
0.31442187499999996,-0.09394379147651558
0.314453125,-0.09185048827559919
0.31448437500000004,-0.08976568686207345
0.31451562499999997,-0.08768971753308695
0.314546875,-0.0856229154943612
0.31457812500000004,-0.08356560665211672
0.31460937499999997,-0.08151812067208915
0.314640625,-0.07948078027104986
0.31467187500000005,-0.07745391117889784
0.314703125,-0.0754378289539403
0.314734375,-0.07343285180650294
0.314765625,-0.07143929658289797
0.314796875,-0.0694574708579099
0.314828125,-0.06748768372710232
0.314859375,-0.06553024128428235
0.314890625,-0.06358544638654721
0.314921875,-0.06165359227113934
0.314953125,-0.0597349779689684
0.314984375,-0.05782989304104781
0.315015625,-0.0559386226772563
0.315046875,-0.05406145013493535
0.315078125,-0.05219865827500772
0.315109375,-0.05035051550003708
0.315140625,-0.04851729909704162
0.315171875,-0.04669927080475206
0.31520312500000003,-0.04489669288983375
0.315234375,-0.04310982209792953
0.315265625,-0.04133891244663719
0.31529687500000003,-0.0395842103947011
0.31532812499999996,-0.037845954221067006
0.315359375,-0.03612439028951703
0.31539062500000004,-0.034419742489016324
0.31542187499999996,-0.032732242230836116
0.315453125,-0.031062107987419874
0.31548437500000004,-0.02940956085497475
0.31551562499999997,-0.027774809314981087
0.315546875,-0.026158056839669055
0.31557812500000004,-0.02455950398110895
0.31560937499999997,-0.022979350809416644
0.315640625,-0.021417776566818928
0.31567187500000005,-0.019874969005633993
0.315703125,-0.01835110059931689
0.315734375,-0.016846345805446663
0.315765625,-0.015360865827986802
0.315796875,-0.013894821323119807
0.315828125,-0.012452720860577977
0.315859375,-0.011025995821775415
0.315890625,-0.009619140145037001
0.315921875,-0.008232289080423498
0.315953125,-0.006865569516341489
0.315984375,-0.00551909817277382
0.316015625,-0.004192993444037368
0.316046875,-0.0028873573224449806
0.316078125,-0.0016022949555848098
0.316109375,-0.0003378975528825316
0.316140625,0.0009057461015463814
0.316171875,0.0021285583338768767
0.31620312500000003,0.003330462170883331
0.316234375,0.004511392641050688
0.316265625,0.005671285902338386
0.31629687500000003,0.006810090729825954
0.31632812499999996,0.00792776074320918
0.316359375,0.009024254180827519
0.31639062500000004,0.010099536423456068
0.31642187499999996,0.011153583272016817
0.316453125,0.012186373726340054
0.31648437500000004,0.013197893053163195
0.31651562499999997,0.01418814066781136
0.316546875,0.01515710956943428
0.31657812500000004,0.01610480987031943
0.31660937499999997,0.01703125777530138
0.316640625,0.017936468081924676
0.31667187500000005,0.01882047061479592
0.316703125,0.01968330402768518
0.316734375,0.020525003608812643
0.31676562500000005,0.021345612633177063
0.316796875,0.022145193406173696
0.316828125,0.02292379961172876
0.316859375,0.02368150047549086
0.316890625,0.024418371649752208
0.316921875,0.025134488835072542
0.316953125,0.025829941731004512
0.316984375,0.02650481621472287
0.317015625,0.027163593668296977
0.317046875,0.027797622373060903
0.317078125,0.028411387230910874
0.317109375,0.029005013757407966
0.317140625,0.0295786170850658
0.317171875,0.030132332925182984
0.31720312500000003,0.030666291484208782
0.317234375,0.031180639104868513
0.317265625,0.03167551862639112
0.31729687500000003,0.03215108581666206
0.31732812499999996,0.03260749465901132
0.317359375,0.033044913172431176
0.31739062500000004,0.03346351429847259
0.31742187499999996,0.03386346716121129
0.317453125,0.03424495348251841
0.31748437500000004,0.03460815938525066
0.31751562499999997,0.034953278176627675
0.317546875,0.03528050626053094
0.31757812500000004,0.03559004714375099
0.31760937499999997,0.03588210475421587
0.317640625,0.03615689349019223
0.31767187500000005,0.0364146232997368
0.317703125,0.03665551996790745
0.317734375,0.03687544641160813
0.317765625,0.037083362482856735
0.317796875,0.0372751383695558
0.317828125,0.037451013629283526
0.317859375,0.03761123437051088
0.317890625,0.03775604868685212
0.317921875,0.03788570975002478
0.317953125,0.03800047673423951
0.317984375,0.03810061078368239
0.318015625,0.038186372215335204
0.318046875,0.03825803515144215
0.318078125,0.03831587331420022
0.318109375,0.03836016105780356
0.318140625,0.03839117912367051
0.318171875,0.03840921345501253
0.31820312500000003,0.03841454910847269
0.318234375,0.03840747969639953
0.318265625,0.03838830228620986
0.31829687500000003,0.03835730934059202
0.31832812499999996,0.03831481112157627
0.318359375,0.03826110095469802
0.31839062500000004,0.03819649301402206
0.31842187499999997,0.03812129681942733
0.318453125,0.03803582038450645
0.31848437500000004,0.037940386301836035
0.31851562499999997,0.037835316821459644
0.318546875,0.037720922966839536
0.31857812500000005,0.03759753970551468
0.318609375,0.037465481967013256
0.318640625,0.03732509230069486
0.31867187500000005,0.037176695463400286
0.318703125,0.03702062498180375
0.318734375,0.036857222320993296
0.318765625,0.036686813624007865
0.318796875,0.03650976208738835
0.318828125,0.036326392959093526
0.318859375,0.03613706146522147
0.318890625,0.03594210813782503
0.318921875,0.03574187984861871
0.318953125,0.03553674234640955
0.318984375,0.0353270364226215
0.319015625,0.035113118584317926
0.319046875,0.034895354415297716
0.319078125,0.034674096234101046
0.31910937500000003,0.03444970250434812
0.319140625,0.03422253569299337
0.319171875,0.033997332688291027
0.31920312500000003,0.033765718071685
0.319234375,0.03353243558900762
0.319265625,0.03329784365318822
0.31929687500000004,0.03306232604055095
0.31932812499999996,0.032826235946068344
0.319359375,0.03258996505429837
0.31939062500000004,0.03235388791169086
0.31942187499999997,0.03211836595647611
0.319453125,0.03188379549617902
0.31948437500000004,0.03165055190817857
0.31951562499999997,0.03141900292971175
0.319546875,0.03118954950640959
0.31957812500000005,0.030962564633823353
0.319609375,0.0307384465413534
0.319640625,0.030517571973503268
0.31967187500000005,0.03030033879829085
0.319703125,0.030087134261937164
0.319734375,0.029878359013428536
0.319765625,0.029674392842155756
0.319796875,0.029475638347161662
0.319828125,0.02928250749394783
0.319859375,0.029095376255080685
0.319890625,0.028914663565028302
0.319921875,0.028736396612770377
0.319953125,0.028569727424394332
0.319984375,0.028410684822713004
0.320015625,0.028258354598118228
0.320046875,0.02810557185532103
0.320078125,0.02795123261153135
0.32010937500000003,0.027795374081225628
0.320140625,0.02763802825614143
0.320171875,0.027479243192614317
0.32020312500000003,0.02731903370514185
0.320234375,0.027157458671895948
0.320265625,0.026994524755908123
0.32029687500000004,0.0268302802962106
0.32032812499999996,0.026664759076709697
0.320359375,0.02649798508147529
0.32039062500000004,0.02633000108932908
0.32042187499999997,0.026160837181436684
0.320453125,0.025990518757512723
0.32048437500000004,0.025819092651548282
0.32051562499999997,0.02564657440451944
0.320546875,0.025473001312830944
0.32057812500000005,0.02529840804281617
0.320609375,0.025122832205899167
0.320640625,0.024946286130672
0.32067187500000005,0.02476882282418156
0.320703125,0.024590453543550987
0.320734375,0.02441122264572206
0.320765625,0.02423114838041082
0.320796875,0.02405027146479221
0.320828125,0.023868615194084276
0.320859375,0.023686213273582835
0.320890625,0.02350309156412585
0.320921875,0.023319279791524324
0.320953125,0.02313480882742972
0.320984375,0.022949706074091383
0.321015625,0.02276399865225199
0.321046875,0.022577716974753626
0.321078125,0.02239088329207404
0.32110937500000003,0.022203535483696524
0.321140625,0.02201569087994634
0.321171875,0.02182738365310785
0.32120312500000003,0.021638637636838615
0.321234375,0.021453847127875902
0.321265625,0.021264305173109465
0.32129687500000004,0.021074401827141927
0.32132812499999996,0.02088416100949011
0.321359375,0.020693617148129857
0.32139062500000004,0.020502795481646834
0.32142187499999997,0.020311712935277577
0.321453125,0.020120403684869302
0.32148437500000004,0.019928888884002936
0.32151562499999997,0.019737189034208992
0.321546875,0.01954533825480015
0.32157812500000005,0.01935335420952837
0.321609375,0.01916126069341693
0.321640625,0.018969084796363427
0.32167187500000005,0.018776848532681654
0.321703125,0.018584574340890395
0.321734375,0.018392286154925344
0.321765625,0.018200011895421798
0.321796875,0.01800776388256501
0.321828125,0.017815574562507583
0.321859375,0.01762346093281077
0.321890625,0.01743144450777609
0.321921875,0.017239554196055416
0.321953125,0.017047804586164166
0.321984375,0.016856217765397485
0.322015625,0.016664818562943145
0.322046875,0.016473627375930496
0.322078125,0.016282666693197174
0.32210937500000003,0.016087572325352708
0.322140625,0.015897128905292907
0.322171875,0.01570697305184315
0.32220312500000003,0.015517129420954307
0.322234375,0.015327623531939297
0.322265625,0.015138466597205361
0.32229687500000004,0.014949685725996767
0.32232812499999997,0.0147612996256111
0.322359375,0.014573325339241782
0.32239062500000004,0.014385771880237097
0.32242187499999997,0.014198637671325658
0.322453125,0.014011903538529883
0.32248437500000005,0.013825548000738253
0.322515625,0.01363959343960592
0.322546875,0.013454123423248063
0.32257812500000005,0.013269230322298722
0.322609375,0.013084951182088796
0.322640625,0.012901280011060813
0.32267187500000005,0.01271819668805272
0.322703125,0.012535695106195448
0.322734375,0.012353782157142806
0.32276562500000006,0.01217246692862213
0.322796875,0.011991771186853326
0.322828125,0.011811704345250924
0.322859375,0.011632283848120234
0.322890625,0.011453524544929393
0.322921875,0.011275442938822336
0.322953125,0.011098052288643152
0.322984375,0.010921369495516326
0.32301562500000003,0.01074540714581123
0.323046875,0.010570174917319632
0.323078125,0.010395692202110014
0.32310937500000003,0.01022197081427589
0.323140625,0.010049023407690028
0.323171875,0.009876864089971727
0.32320312500000004,0.009705501826742857
0.323234375,0.009534954297349348
0.323265625,0.009365229224227577
0.32329687500000004,0.009196341582007637
0.32332812499999997,0.009032672664371685
0.323359375,0.00886549161727615
0.32339062500000004,0.008699182385803698
0.32342187499999997,0.008533755061437876
0.323453125,0.008369222196509464
0.32348437500000005,0.008205595259918364
0.323515625,0.008042883117505634
0.323546875,0.00788109934536857
0.32357812500000005,0.00772025018916532
0.323609375,0.007560347729884419
0.323640625,0.007401403511418457
0.32367187500000005,0.0072434243573222985
0.323703125,0.007086421532978893
0.323734375,0.0069304073055402385
0.323765625,0.0067753859396746
0.323796875,0.006621369632820565
0.323828125,0.006468366325890436
0.323859375,0.006316384621309297
0.323890625,0.006165433192893491
0.323921875,0.006015521306922608
0.323953125,0.005866656724269559
0.323984375,0.005718845362079242
0.32401562500000003,0.005572098459161404
0.324046875,0.005426419955401902
0.324078125,0.005281820885553151
0.32410937500000003,0.00513830794279433
0.324140625,0.004995885402186661
0.324171875,0.004854562452421166
0.32420312500000004,0.004714346137125777
0.324234375,0.004575242650182117
0.324265625,0.004437258413175282
0.32429687500000004,0.004296019935332841
0.32432812499999997,0.004160290067631769
0.324359375,0.004025697921908353
0.32439062500000004,0.0038922479027335317
0.32442187499999997,0.0037599456442437233
0.324453125,0.003628799756129033
0.32448437500000005,0.0034988117866653033
0.324515625,0.0033699870873961126
0.324546875,0.0032423326463495786
0.32457812500000005,0.003115850743024319
0.324609375,0.002990548965753903
0.324640625,0.002866429010440024
0.32467187500000005,0.0027434958417200672
0.324703125,0.0026217523313583242
0.324734375,0.0025012048364474425
0.324765625,0.0023818550095039
0.324796875,0.0022637063026578405
0.324828125,0.002146764557068425
0.324859375,0.0020310300653656674
0.324890625,0.0019165062195697809
0.324921875,0.001803199296252004
0.324953125,0.0016911082116949708
0.324984375,0.0015802366531811607
0.32501562500000003,0.001470585849506923
0.325046875,0.0013621601082438248
0.325078125,0.0012549588286181745
0.32510937500000003,0.0011489865070574978
0.325140625,0.0010442421368474092
0.325171875,0.0009407329149991456
0.32520312500000004,0.0008384510636955354
0.325234375,0.0007374068549507173
0.325265625,0.000637596907105565
0.32529687500000004,0.0005390191079914855
0.32532812499999997,0.0004416808781162983
0.325359375,0.0003455796991038429
0.32539062500000004,0.00025071408216263344
0.32542187499999997,0.00016146058624146378
0.325453125,0.0000690674864065946
0.32548437500000005,-0.000022085665713371394
0.325515625,-0.00011200411165792137
0.325546875,-0.00020068380819313059
0.32557812500000005,-0.00028812808055336814
0.325609375,-0.0003743371871101943
0.325640625,-0.00045931080001273064
0.32567187500000006,-0.0005430525833770433
0.325703125,-0.000625561749619398
0.325734375,-0.000706839872825514
0.325765625,-0.0007868873482433474
0.325796875,-0.0008657087836845406
0.325828125,-0.000943304231496106
0.325859375,-0.0010196768910359123
0.325890625,-0.001094826892456921
0.325921875,-0.0011687569315406918
0.325953125,-0.0012414725594899825
0.325984375,-0.0013129726547129981
0.32601562500000003,-0.0013832619422758131
0.326046875,-0.0014523425390690486
0.326078125,-0.0015202180133586964
0.32610937500000003,-0.001586893745524575
0.326140625,-0.0016523677228826375
0.326171875,-0.0017166498424989948
0.32620312500000004,-0.0017797408160795739
0.326234375,-0.0018416425955063882
0.326265625,-0.001902364745749941
0.32629687500000004,-0.001961905792306831
0.32632812499999997,-0.0020202726897983816
0.326359375,-0.0020774701870472437
0.32639062500000005,-0.002133502887457034
0.326421875,-0.002188376814291522
0.326453125,-0.0022420927898027312
0.32648437500000005,-0.0022990410284707066
0.326515625,-0.0023504672793279724
0.326546875,-0.0024007530844274982
0.32657812500000005,-0.002449906686600882
0.326609375,-0.0024979324392930477
0.326640625,-0.00254483654355658
0.32667187500000006,-0.0025906271440509325
0.326703125,-0.0026353065982395764
0.326734375,-0.002678883234322131
0.32676562500000006,-0.002721367530884356
0.326796875,-0.0027627601871439214
0.326828125,-0.0028030709014267227
0.326859375,-0.0028423075191984677
0.326890625,-0.00288047475775886
0.32692187500000003,-0.002917584609855122
0.326953125,-0.0029536411360038296
0.326984375,-0.0029886509288837397
0.32701562500000003,-0.0030226247604279513
0.327046875,-0.003055571358402058
0.327078125,-0.003087497043909121
0.32710937500000004,-0.0031184083879825034
0.327140625,-0.0031483161973799023
0.327171875,-0.003177232848998089
0.32720312500000004,-0.0032051581553763087
0.327234375,-0.003232110514863249
0.327265625,-0.0032580919111496152
0.32729687500000004,-0.003283118660346168
0.32732812499999997,-0.0033071928127998314
0.327359375,-0.0033303275318437055
0.32739062500000005,-0.003352537817621338
0.327421875,-0.00337382255753425
0.327453125,-0.003394200736383482
0.32748437500000005,-0.0034136814339449997
0.327515625,-0.0034278961735495356
0.327546875,-0.0034456098673406044
0.32757812500000005,-0.0034624586573063637
0.327609375,-0.0034784535271115066
0.327640625,-0.0034936002028346236
0.32767187500000006,-0.0035079155718786142
0.327703125,-0.003521405785431215
0.327734375,-0.003534090289905485
0.327765625,-0.0035459750918089145
0.327796875,-0.003557072426476973
0.327828125,-0.0035673945220132293
0.327859375,-0.003576955698922947
0.327890625,-0.003585767245319879
0.32792187500000003,-0.0035938405693028558
0.327953125,-0.003601191363994366
0.327984375,-0.0036078305174943766
0.32801562500000003,-0.0036137697153120173
0.328046875,-0.0036190259739912363
0.328078125,-0.0036236101801997156
0.32810937500000004,-0.00362753817621618
0.328140625,-0.003630821095632758
0.328171875,-0.003633474318616957
0.32820312500000004,-0.003635510668003085
0.328234375,-0.0036369494520913127
0.328265625,-0.0036377964364070897
0.32829687500000004,-0.003638072899333364
0.32832812499999997,-0.0036377919235247858
0.328359375,-0.003636967093968633
0.32839062500000005,-0.0036356149202299987
0.328421875,-0.0036337520771449507
0.328453125,-0.0036313912285426894
0.32848437500000005,-0.0036285485727749513
0.328515625,-0.0036252400045139223
0.328546875,-0.0036214841406038527
0.32857812500000005,-0.003617295262881924
0.328609375,-0.0036126899548520434
0.328640625,-0.003612062357697829
0.32867187500000006,-0.003606671947749912
0.328703125,-0.003600916887329577
0.328734375,-0.0035948116561880968
0.328765625,-0.0035883727082156314
0.328796875,-0.0035816203028887494
0.328828125,-0.0035745675455140166
0.328859375,-0.003567235829939626
0.328890625,-0.0035596397964583297
0.32892187500000003,-0.0035518038059411845
0.328953125,-0.0035437348669562427
0.328984375,-0.003535466265288053
0.32901562500000003,-0.0035270043265853077
0.329046875,-0.003518371873406475
0.329078125,-0.003509586021894634
0.32910937500000004,-0.0035006697055963328
0.329140625,-0.0034916425155439544
0.329171875,-0.0034825144027865705
0.32920312500000004,-0.0034733154567973025
0.329234375,-0.00346406499871214
0.329265625,-0.0034547764719567026
0.32929687500000004,-0.0034454728486116373
0.32932812499999997,-0.00343617584817197
0.329359375,-0.003426905740180678
0.32939062500000005,-0.0034176778702460706
0.329421875,-0.003408520422994662
0.329453125,-0.0033994524960799175
0.32948437500000005,-0.0033904898390042203
0.329515625,-0.003381661664001008
0.329546875,-0.0033729868399472243
0.32957812500000006,-0.0033644854092654206
0.329609375,-0.0033561780501984266
0.329640625,-0.0033480866928503918
0.32967187500000006,-0.0033358587069702433
0.329703125,-0.003328270304044912
0.329734375,-0.003320969093304281
0.329765625,-0.0033139732641695348
0.329796875,-0.003307310194834389
0.329828125,-0.0033010018476514504
0.329859375,-0.0032950669931528197
0.329890625,-0.0032895283022013402
0.32992187500000003,-0.003284414483885865
0.329953125,-0.003279745245817048
0.329984375,-0.00327555148070335
0.33001562500000003,-0.0032717753644130355
0.330046875,-0.00326794885268792
0.330078125,-0.0032640117987711055
0.33010937500000004,-0.0032599557753777743
0.330140625,-0.0032557849782014446
0.330171875,-0.003251505347140655
0.33020312500000004,-0.003247111378804377
0.330234375,-0.0032426077124328226
0.330265625,-0.003238000882513376
0.33029687500000005,-0.0032332871274326214
0.330328125,-0.003228470284077155
0.330359375,-0.003223543531224674
0.33039062500000005,-0.0032185268997406806
0.330421875,-0.003213403673357519
0.330453125,-0.0032081908149806417
0.33048437500000005,-0.003202873953008254
0.330515625,-0.003197464741666479
0.330546875,-0.0031919667528322246
0.33057812500000006,-0.003186383733772686
0.330609375,-0.0031806990374499793
0.330640625,-0.0031749369789148066
0.33067187500000006,-0.0031690882967714586
0.330703125,-0.0031631531398724246
0.330734375,-0.003157134495580461
0.330765625,-0.003155414957919711
0.330796875,-0.003149235035077743
0.33082812500000003,-0.0031429873587956597
0.330859375,-0.003136655998179536
0.330890625,-0.0031302514420580956
0.33092187500000003,-0.0031237705806124727
0.330953125,-0.0031172271018647703
0.330984375,-0.0031106093687244332
0.33101562500000004,-0.0031039207707854385
0.331046875,-0.003097166130576371
0.331078125,-0.00309034821344761
0.33110937500000004,-0.003083465125597224
0.331140625,-0.003076520333666361
0.331171875,-0.0030695130679548738
0.33120312500000004,-0.0030624477020933516
0.331234375,-0.0030553249152734455
0.331265625,-0.00304814447434585
0.33129687500000005,-0.00304090516028923
0.331328125,-0.003033619204569897
0.331359375,-0.003026272066025574
0.33139062500000005,-0.0030188819124278878
0.331421875,-0.003011436677723991
0.331453125,-0.003003944209320996
0.33148437500000005,-0.0029964090749077035
0.331515625,-0.002988828581431343
0.331546875,-0.0029812002690458514
0.33157812500000006,-0.002973529605415876
0.331609375,-0.00296581752890885
0.331640625,-0.0029580671642654086
0.33167187500000006,-0.0029502815090230554
0.331703125,-0.002942449506866708
0.331734375,-0.0029345892894830604
0.331765625,-0.0029266906656832646
0.331796875,-0.0029187605414740317
0.33182812500000003,-0.0029064192100006388
0.331859375,-0.0028984289794191168
0.331890625,-0.0028904039288655224
0.33192187500000003,-0.002882356285015368
0.331953125,-0.0028742782211439583
0.331984375,-0.0028661768778061696
0.33201562500000004,-0.002858048429009538
0.332046875,-0.002849898604485944
0.332078125,-0.002841724090501596
0.33210937500000004,-0.0028335322181077607
0.332140625,-0.002825316597135162
0.332171875,-0.0028170899961356202
0.33220312500000004,-0.002808841653081276
0.332234375,-0.0028005775144576833
0.332265625,-0.002792297464708198
0.33229687500000005,-0.002784001610376813
0.332328125,-0.0027756898846567173
0.332359375,-0.0027673581874051757
0.33239062500000005,-0.0027590155437920115
0.332421875,-0.002750660229464137
0.332453125,-0.0027422978219633076
0.33248437500000005,-0.0027339352717521345
0.332515625,-0.0027255658182580196
0.332546875,-0.0027171919503324662
0.33257812500000006,-0.002708814018508459
0.332609375,-0.002700429613340858
0.332640625,-0.0026920406880085804
0.33267187500000006,-0.0026836496613063844
0.332703125,-0.0026752580189795677
0.332734375,-0.0026668648301636337
0.33276562500000006,-0.002658471816004173
0.332796875,-0.002650079338787706
0.33282812500000003,-0.0026416922990006343
0.332859375,-0.00263330205446774
0.332890625,-0.002624921225840293
0.33292187500000003,-0.002620921268172458
0.332953125,-0.0026125521830653795
0.332984375,-0.00260418698772125
0.33301562500000004,-0.0025958334468554386
0.333046875,-0.00258748521412425
0.333078125,-0.0025791484443306
0.33310937500000004,-0.002570821546509606
0.333140625,-0.0025625053528296853
0.333171875,-0.0025542008474555913
0.33320312500000004,-0.0025459091547714308
0.333234375,-0.0025376317426681443
0.333265625,-0.002529368786293014
0.33329687500000005,-0.0025211200536930864
0.333328125,-0.002512888200194987
0.333359375,-0.0025046727652352843
0.33339062500000005,-0.0024964748616617925
0.333421875,-0.0024882944562531657
0.333453125,-0.0024801349072300534
0.33348437500000006,-0.0024719934676690966
0.333515625,-0.0024638749051413833
0.333546875,-0.0024557755043983463
0.33357812500000006,-0.0024476996147711275
0.333609375,-0.0024396460576574137
0.333640625,-0.002431616988547044
0.33367187500000006,-0.002423610006450288
0.333703125,-0.0024156298509329967
0.333734375,-0.0024076733771153692
0.333765625,-0.0023997441795979603
0.333796875,-0.002391841103740501
0.33382812500000003,-0.0023839670070946485
0.333859375,-0.0023761207913360824
0.333890625,-0.002368302222443615
0.33392187500000003,-0.0023605138129088425
0.333953125,-0.0023483793082500377
0.333984375,-0.0023406526903148664
0.33401562500000004,-0.002332959016907731
0.334046875,-0.002325296619701177
0.334078125,-0.0023176657501736073
0.33410937500000004,-0.0023100678528684866
0.334140625,-0.002302503975616488
0.334171875,-0.0022949740797944124
0.33420312500000005,-0.002287480481905621
0.33423437500000003,-0.002280020536253941
0.334265625,-0.002272596857975373
0.33429687500000005,-0.0022652088045836682
0.334328125,-0.002257858744699033
0.334359375,-0.0022505441343950335
0.33439062500000005,-0.0022432702251761506
0.334421875,-0.002236032212768538
0.334453125,-0.0022288325168532165
0.33448437500000006,-0.0022216739959616642
0.334515625,-0.002214554818845107
0.334546875,-0.002207474410306935
0.33457812500000006,-0.0022004341929962694
0.334609375,-0.002193437054667468
0.334640625,-0.002186480399078785
0.33467187500000006,-0.002179566032791888
0.334703125,-0.002172693640550765
0.33473437500000003,-0.0021658636885036123
0.334765625,-0.0021590756188626936
0.334796875,-0.002152331832263068
0.33482812500000003,-0.0021456327579748996
0.334859375,-0.0021389760113888177
0.334890625,-0.0021323659926834396
0.33492187500000004,-0.002125798428117543
0.334953125,-0.0021192765653566675
0.334984375,-0.0021128018033969194
0.33501562500000004,-0.0021063698940073997
0.335046875,-0.002099986904935427
0.335078125,-0.0020980269965757657
0.33510937500000004,-0.0020917370305654874
0.335140625,-0.0020854962366264676
0.335171875,-0.0020793002465058844
0.33520312500000005,-0.002073152272801679
0.33523437500000003,-0.002067052828201306
0.335265625,-0.00206099999502056
0.33529687500000005,-0.002054996292713756
0.335328125,-0.0020490415607546594
0.335359375,-0.002043135439988856
0.33539062500000005,-0.0020372770614053813
0.335421875,-0.002031468182927411
0.335453125,-0.0020257085117063554
0.33548437500000006,-0.0020199976857709634
0.335515625,-0.0020143377228334335
0.335546875,-0.002008727265662185
0.33557812500000006,-0.002003166664088559
0.335609375,-0.001997656038634398
0.335640625,-0.0019921939294929893
0.33567187500000006,-0.001986783688199042
0.335703125,-0.001981424226094642
0.33573437500000003,-0.0019761142302135715
0.335765625,-0.001970857216730605
0.335796875,-0.001965647893300372
0.33582812500000003,-0.001960489940038057
0.335859375,-0.0019553857209003156
0.335890625,-0.0019503310402711714
0.33592187500000004,-0.0019453260646313426
0.335953125,-0.0019403712890905499
0.335984375,-0.0019354681781345653
0.33601562500000004,-0.0019306186355779326
0.336046875,-0.0019258188224236077
0.336078125,-0.0019210691764038612
0.33610937500000004,-0.0019119966501882114
0.336140625,-0.001907350227947878
0.336171875,-0.0019027580338945443
0.33620312500000005,-0.001898215160531097
0.33623437500000003,-0.0018937230164197925
0.336265625,-0.0018892827644624334
0.33629687500000005,-0.0018848937834202474
0.336328125,-0.0018805545864610633
0.336359375,-0.0018762669566153196
0.33639062500000005,-0.0018720304483288153
0.336421875,-0.001867842185726814
0.336453125,-0.0018637082710114723
0.33648437500000006,-0.0018596223785475735
0.336515625,-0.0018555869763965949
0.336546875,-0.0018516029602804601
0.33657812500000006,-0.00184766900950014
0.336609375,-0.001843782574477728
0.336640625,-0.001839948980244463
0.33667187500000006,-0.0018361632632755732
0.336703125,-0.0018324281174285292
0.33673437500000003,-0.0018287399549380828
0.33676562500000007,-0.001825105359462429
0.336796875,-0.001821515950386838
0.33682812500000003,-0.0018179749289192818
0.336859375,-0.0018144828309265976
0.336890625,-0.001811040748639043
0.33692187500000004,-0.0018076448165190127
0.336953125,-0.0018042986045356084
0.336984375,-0.001800999411739522
0.33701562500000004,-0.0017977481868833717
0.337046875,-0.0017945410226737936
0.337078125,-0.0017913820360260894
0.33710937500000004,-0.0017882688822356725
0.337140625,-0.0017852037284680454
0.337171875,-0.001782181810833932
0.33720312500000005,-0.0017792089775020177
0.33723437500000003,-0.0017806568033327912
0.337265625,-0.0017777741031008397
0.33729687500000005,-0.0017749350741528835
0.337328125,-0.0017721416852150736
0.337359375,-0.0017693893912845843
0.33739062500000006,-0.0017666841552606942
0.337421875,-0.0017640198965065967
0.337453125,-0.001761398414583653
0.33748437500000006,-0.0017588225534244974
0.337515625,-0.001756284830644897
0.337546875,-0.0017537892516922247
0.33757812500000006,-0.0017513336945926689
0.337609375,-0.0017489211829002857
0.337640625,-0.0017465471063925556
0.33767187500000007,-0.001744214975744597
0.337703125,-0.0017419206399287047
0.33773437500000003,-0.0017396648906939129
0.337765625,-0.0017374475545372421
0.337796875,-0.0017352673572974195
0.33782812500000003,-0.0017331261284501062
0.337859375,-0.0017310202676143992
0.337890625,-0.001728952665721966
0.33792187500000004,-0.0017269194550521665
0.337953125,-0.0017249231866222868
0.337984375,-0.001722959837173691
0.33801562500000004,-0.0017210301357562033
0.338046875,-0.0017191362655853172
0.338078125,-0.001717276635200566
0.33810937500000005,-0.001715444888104916
0.33814062500000003,-0.0017136514104920397
0.338171875,-0.0017118858868732031
0.33820312500000005,-0.001710148352526572
0.33823437500000003,-0.00170844508914849
0.338265625,-0.0017023930806985069
0.33829687500000005,-0.001700747359777096
0.338328125,-0.0016991346809426752
0.338359375,-0.0016975434157442681
0.33839062500000006,-0.001695983510454524
0.338421875,-0.0016944480332509795
0.338453125,-0.0016929382716353476
0.33848437500000006,-0.0016914552212332866
0.338515625,-0.0016899941572291848
0.338546875,-0.0016885584892239736
0.33857812500000006,-0.001687147518663043
0.338609375,-0.0016857540320739384
0.33864062500000003,-0.0016843816769420324
0.33867187500000007,-0.0016830339019296425
0.338703125,-0.0016817057663651332
0.33873437500000003,-0.0016803932068962038
0.338765625,-0.0016791022159699763
0.338796875,-0.0016778310425283882
0.33882812500000004,-0.0016765711864801178
0.338859375,-0.0016753314557801657
0.338890625,-0.0016741069489860858
0.33892187500000004,-0.0016728945051286415
0.338953125,-0.0016716936925793638
0.338984375,-0.0016705102952875583
0.33901562500000004,-0.0016693368950648352
0.339046875,-0.0016681791775614296
0.339078125,-0.0016670265675053156
0.33910937500000005,-0.0016658856768539988
0.33914062500000003,-0.0016647500821685979
0.339171875,-0.0016636270749567812
0.33920312500000005,-0.0016625067755706331
0.33923437500000003,-0.0016613948066884349
0.339265625,-0.0016602901552350384
0.33929687500000005,-0.0016591881753734994
0.339328125,-0.0016580833916121293
0.339359375,-0.0016569860379760208
0.33939062500000006,-0.0016602692543782917
0.339421875,-0.0016591750052163054
0.339453125,-0.0016580857280472372
0.33948437500000006,-0.0016569853585772405
0.339515625,-0.0016558859382803208
0.339546875,-0.001654783456813396
0.33957812500000006,-0.0016536795592093714
0.339609375,-0.0016525632714862945
0.33964062500000003,-0.001651445222562973
0.33967187500000007,-0.001650317156986221
0.339703125,-0.0016491856601164243
0.33973437500000003,-0.0016480427429532256
0.339765625,-0.0016468839431805077
0.339796875,-0.0016457174029851085
0.33982812500000004,-0.0016445433744710011
0.339859375,-0.001643340928079117
0.339890625,-0.001642134331810239
0.33992187500000004,-0.00164091276351859
0.339953125,-0.0016396690496265076
0.339984375,-0.0016384121458477355
0.34001562500000004,-0.0016371369981142692
0.340046875,-0.0016358600872804323
0.340078125,-0.0016345992984009884
0.34010937500000005,-0.0016333465754644234
0.34014062500000003,-0.0016321010951642866
0.340171875,-0.0016308663909172898
0.34020312500000005,-0.0016296412413102472
0.340234375,-0.0016284180371488322
0.340265625,-0.0016272057373799588
0.34029687500000005,-0.0016260053452053468
0.340328125,-0.001624805890943215
0.340359375,-0.0016236140033128385
0.34039062500000006,-0.0016224351193709421
0.340421875,-0.001616885430664898
0.340453125,-0.0016157218154618756
0.34048437500000006,-0.001614563760590524
0.340515625,-0.0016134103260249909
0.340546875,-0.0016122721947736673
0.34057812500000006,-0.0016111359663815612
0.340609375,-0.001610012351657815
0.34064062500000003,-0.0016088888574629125
0.340671875,-0.0016077784977559968
0.340703125,-0.0016066724298223062
0.34073437500000003,-0.0016055662734839674
0.340765625,-0.0016044795723425438
0.340796875,-0.001603387708588571
0.34082812500000004,-0.0016023100055527137
0.340859375,-0.0016012337866734942
0.340890625,-0.0016001647940936357
0.34092187500000004,-0.0015991051892762058
0.340953125,-0.001598053395667192
0.340984375,-0.0015970026857363047
0.34101562500000004,-0.0015959611857738303
0.341046875,-0.0015949226582002464
0.341078125,-0.001593892546272492
0.34110937500000005,-0.001592867618945254
0.341140625,-0.0015918462861430928
0.341171875,-0.0015908319357917401
0.34120312500000005,-0.0015898246747084177
0.341234375,-0.0015888197375010238
0.341265625,-0.001587822653053534
0.34129687500000006,-0.0015868344705680625
0.341328125,-0.0015858459871359483
0.341359375,-0.001584861737908793
0.34139062500000006,-0.0015838896900776216
0.341421875,-0.0015829150113513026
0.341453125,-0.0015819474716262417
0.34148437500000006,-0.0015809867354611602
0.341515625,-0.001580028928927283
0.341546875,-0.0015834519456442743
0.341578125,-0.00158250697350246
0.341609375,-0.00158156151445224
0.34164062500000003,-0.0015806287836421327
0.341671875,-0.0015796963841566217
0.341703125,-0.0015787696824761908
0.34173437500000003,-0.0015778438929934073
0.341765625,-0.0015769254748628121
0.341796875,-0.0015760072341926487
0.34182812500000004,-0.0015750967893959009
0.341859375,-0.0015741866216789913
0.341890625,-0.0015732799135024511
0.34192187500000004,-0.0015723809991391273
0.34195312499999997,-0.0015714860935677026
0.341984375,-0.0015705911652311826
0.34201562500000005,-0.001569699139872295
0.342046875,-0.0015688136311211714
0.342078125,-0.001567927990439734
0.34210937500000005,-0.0015670504433777308
0.342140625,-0.0015661723191297168
0.342171875,-0.0015652987616598703
0.34220312500000005,-0.0015644349449153681
0.342234375,-0.0015635737601036558
0.342265625,-0.001562716009764653
0.34229687500000006,-0.001561859215673464
0.342328125,-0.0015610086267348472
0.342359375,-0.001560154656864484
0.34239062500000006,-0.001559300731744838
0.342421875,-0.0015584546130317338
0.342453125,-0.001557608935286791
0.342484375,-0.00155676675731194
0.342515625,-0.0015559303213450205
0.34254687500000003,-0.0015550953730325348
0.342578125,-0.0015498854522593974
0.342609375,-0.0015490582961405382
0.34264062500000003,-0.001548234324533826
0.342671875,-0.0015474111344707213
0.342703125,-0.0015465930976933315
0.34273437500000004,-0.0015457768514160822
0.342765625,-0.0015449625269332024
0.342796875,-0.0015441513610908002
0.34282812500000004,-0.001543340233955963
0.34285937499999997,-0.0015425343731324329
0.342890625,-0.0015417283842842008
0.34292187500000004,-0.0015409269960325392
0.34295312499999997,-0.0015401271130044102
0.342984375,-0.0015393284110172198
0.34301562500000005,-0.001538531280036566
0.343046875,-0.0015377388864227688
0.343078125,-0.0015369466751913516
0.34310937500000005,-0.0015361569117442186
0.343140625,-0.0015353687326328525
0.343171875,-0.0015345808476763395
0.34320312500000005,-0.0015337968375750792
0.343234375,-0.0015330133595629243
0.343265625,-0.0015322316273705117
0.343296875,-0.0015314509191427898
0.343328125,-0.0015306713540509248
0.343359375,-0.0015298948926013717
0.343390625,-0.0015291214688315548
0.343421875,-0.0015283475162114896
0.343453125,-0.0015275746996106683
0.343484375,-0.0015268028824204326
0.343515625,-0.0015260332013062976
0.34354687500000003,-0.0015252625837409613
0.343578125,-0.001524494778563732
0.343609375,-0.0015237266988307949
0.34364062500000003,-0.001522962459551129
0.343671875,-0.0015221989968330907
0.343703125,-0.0015214338672124468
0.34373437500000004,-0.0015250519914217046
0.34376562499999996,-0.00152429256401845
0.343796875,-0.001523532736389624
0.34382812500000004,-0.0015227734630045599
0.34385937499999997,-0.0015220158209650198
0.343890625,-0.0015212597721907424
0.34392187500000004,-0.0015205036427341882
0.34395312499999997,-0.001519748786280039
0.343984375,-0.0015189933912972478
0.34401562500000005,-0.001518240976588512
0.344046875,-0.0015174842518236586
0.344078125,-0.001516731927659408
0.34410937500000005,-0.001515979415701245
0.344140625,-0.0015152278616168587
0.344171875,-0.0015144764846402384
0.344203125,-0.001513722093497729
0.344234375,-0.0015129725983057743
0.344265625,-0.0015122219399309744
0.344296875,-0.0015114731181025062
0.344328125,-0.0015107201342184698
0.344359375,-0.0015099704730908853
0.344390625,-0.0015092201470310873
0.344421875,-0.0015084722346578906
0.344453125,-0.0015077220579824031
0.344484375,-0.001506972032870594
0.344515625,-0.0015062205379866057
0.34454687500000003,-0.0015054727498859666
0.34457812499999996,-0.0015047239873962372
0.344609375,-0.001503975415492284
0.34464062500000003,-0.0015032248072276294
0.34467187499999996,-0.0015024740171460035
0.344703125,-0.001501724805072182
0.34473437500000004,-0.001500976128442997
0.34476562499999996,-0.0014958505921264381
0.344796875,-0.0014951003389209981
0.34482812500000004,-0.0014943506737531628
0.34485937499999997,-0.0014936027033572198
0.344890625,-0.0014928531918638084
0.34492187500000004,-0.001492100848592092
0.34495312499999997,-0.001491351594424116
0.344984375,-0.0014906016756962674
0.345015625,-0.0014898520459082354
0.345046875,-0.0014891003830031398
0.345078125,-0.001488348820426335
0.345109375,-0.0014875964988862803
0.345140625,-0.0014868451739272308
0.345171875,-0.0014860911087926712
0.345203125,-0.0014853373086370983
0.345234375,-0.0014845841330005556
0.345265625,-0.0014838300654924051
0.345296875,-0.0014830738205101161
0.345328125,-0.0014823190418927247
0.345359375,-0.0014815627489403183
0.345390625,-0.0014808041615455222
0.345421875,-0.0014800490872998798
0.345453125,-0.0014792899395643412
0.34548437499999995,-0.0014785303362449195
0.345515625,-0.0014777726750405985
0.34554687500000003,-0.001477011208316295
0.34557812499999996,-0.0014762531927665391
0.345609375,-0.001475491641416693
0.34564062500000003,-0.0014747282940350583
0.34567187499999996,-0.0014739649215164477
0.345703125,-0.0014732015721386528
0.34573437500000004,-0.0014724372187510139
0.34576562499999997,-0.001471672680155342
0.345796875,-0.0014709055518409772
0.34582812500000004,-0.0014701401809909427
0.34585937499999997,-0.0014693726490449012
0.345890625,-0.0014729815058824973
0.345921875,-0.001472215781200565
0.345953125,-0.0014714466569876947
0.345984375,-0.0014706764183042877
0.346015625,-0.0014699072712262874
0.346046875,-0.0014691382822636725
0.346078125,-0.0014683658523895957
0.346109375,-0.0014675937906984925
0.346140625,-0.001466821272066418
0.346171875,-0.001466047189547754
0.346203125,-0.0014652735030427633
0.346234375,-0.0014644977822760342
0.346265625,-0.0014637187559452501
0.34629687499999995,-0.001462944877695823
0.346328125,-0.0014621645469502821
0.346359375,-0.0014613846997844002
0.34639062499999995,-0.0014606062837928743
0.346421875,-0.0014598278228393526
0.34645312500000003,-0.0014590461081114212
0.34648437499999996,-0.0014582624449181007
0.346515625,-0.00145747774407717
0.34654687500000003,-0.0014566958067075315
0.34657812499999996,-0.0014559082816437592
0.346609375,-0.001455122191825857
0.34664062500000004,-0.0014543380775041796
0.34667187499999996,-0.0014535488019126984
0.346703125,-0.0014527617532377884
0.34673437500000004,-0.0014519721515620539
0.34676562499999997,-0.001451181428155271
0.346796875,-0.0014503932714115715
0.346828125,-0.0014496016861904881
0.34685937499999997,-0.0014488077070525275
0.346890625,-0.0014480162220228826
0.346921875,-0.0014428452600173565
0.346953125,-0.0014420523367385044
0.346984375,-0.0014412568399857426
0.347015625,-0.001440464065074535
0.347046875,-0.0014396692948756389
0.347078125,-0.0014388742984430304
0.347109375,-0.0014380754915697264
0.347140625,-0.0014372778148053177
0.347171875,-0.0014364826931272771
0.34720312499999995,-0.0014356827812151071
0.347234375,-0.0014348827709647072
0.347265625,-0.0014340822163342731
0.34729687499999995,-0.0014332801944299742
0.347328125,-0.0014324793743414437
0.347359375,-0.0014316776927366381
0.34739062499999995,-0.001430876224793258
0.347421875,-0.0014300714875897479
0.34745312500000003,-0.0014292695427577627
0.34748437499999996,-0.0014284631133549136
0.347515625,-0.0014276569953119433
0.34754687500000003,-0.0014268559983351761
0.34757812499999996,-0.0014260475370919089
0.347609375,-0.001425241645312516
0.347640625,-0.001424433190634223
0.34767187499999996,-0.0014236261268498786
0.347703125,-0.0014228175408161972
0.347734375,-0.0014220102910593654
0.34776562499999997,-0.0014211990818726872
0.347796875,-0.0014203939718084105
0.347828125,-0.0014195844219798068
0.34785937499999997,-0.001418773776862347
0.347890625,-0.0014179643950604191
0.347921875,-0.0014171572269024886
0.347953125,-0.0014163427375278766
0.347984375,-0.001415533784498893
0.348015625,-0.0014147218057491695
0.348046875,-0.0014139138064230838
0.348078125,-0.001417478048348443
0.34810937499999994,-0.0014166699464445674
0.348140625,-0.001415857785704952
0.348171875,-0.0014150533167487968
0.34820312499999995,-0.001414240755940415
0.348234375,-0.00141342869348526
0.348265625,-0.0014126193445472592
0.34829687499999995,-0.0014118145572840045
0.348328125,-0.00141100471311216
0.348359375,-0.0014101941458095936
0.34839062499999995,-0.0014093867251276024
0.348421875,-0.0014085762074091436
0.34845312500000003,-0.0014077672048175907
0.34848437499999996,-0.0014069573611277773
0.348515625,-0.0014061500787572456
0.348546875,-0.001405343286387254
0.34857812499999996,-0.0014045355557268102
0.348609375,-0.0014037292561838617
0.348640625,-0.001402919885270651
0.34867187499999996,-0.0014021147158486402
0.348703125,-0.0014013113106766256
0.348734375,-0.001400503178344767
0.34876562499999997,-0.001399695742282641
0.348796875,-0.0013988940805994624
0.348828125,-0.0013980893222207622
0.34885937499999997,-0.0013972888122461766
0.348890625,-0.001396484653121994
0.348921875,-0.0013956867709475872
0.348953125,-0.001394885873464917
0.348984375,-0.001394086246903365
0.34901562499999994,-0.0013932840709311237
0.349046875,-0.0013924920679660516
0.349078125,-0.0013873172620410719
0.34910937499999994,-0.001386518062962968
0.349140625,-0.0013857267857014695
0.349171875,-0.0013849363440894338
0.34920312499999995,-0.0013841467862994242
0.349234375,-0.0013833563592514607
0.349265625,-0.0013825664442078806
0.34929687499999995,-0.0013817820781173683
0.349328125,-0.001380993471333105
0.34935937499999997,-0.0013802090084913642
0.34939062499999995,-0.001379425751359492
0.349421875,-0.0013786472272628754
0.349453125,-0.001377868975568429
0.34948437499999996,-0.0013770867043648854
0.349515625,-0.001376313453835102
0.349546875,-0.0013755372647813943
0.34957812499999996,-0.0013747644492017388
0.349609375,-0.0013739906358839482
0.349640625,-0.0013732208370677776
0.34967187499999997,-0.0013724585648065106
0.349703125,-0.0013716883785653694
0.349734375,-0.0013709209988158264
0.34976562499999997,-0.0013701581869894133
0.349796875,-0.0013693983683336595
0.34982812499999993,-0.0013686475955891758
0.349859375,-0.0013678903866845386
0.349890625,-0.0013671324857930066
0.34992187499999994,-0.0013663821129750522
0.349953125,-0.0013656353005920066
0.349984375,-0.0013648844082980345
0.35001562500000005,-0.0013641454003366048
0.35004687500000004,-0.0013633962483843992
0.350078125,-0.0013626586623820929
0.35010937500000006,-0.0013619182084313036
0.35014062500000004,-0.0013611737043101244
0.350171875,-0.0013604301934759151
0.35020312500000006,-0.0013597046432766609
0.350234375,-0.0013633393501387113
0.350265625,-0.0013625991923048794
0.35029687500000006,-0.0013618667543717315
0.350328125,-0.0013611394352147886
0.35035937500000003,-0.0013604032668041652
0.35039062500000007,-0.0013596709967880517
0.350421875,-0.0013589455148718989
0.35045312500000003,-0.001358220974623469
0.35048437500000007,-0.0013574888710061427
0.350515625,-0.0013567619035948879
0.35054687500000004,-0.0013560375253590454
0.3505781250000001,-0.0013553081039152023
0.350609375,-0.0013545877392040842
0.35064062500000004,-0.0013538628221768621
0.350671875,-0.0013531384917598727
0.350703125,-0.0013524136063945182
0.35073437500000004,-0.0013516987010451023
0.350765625,-0.0013509823457335153
0.350796875,-0.0013502622361540005
0.35082812500000005,-0.0013495490745164991
0.35085937500000003,-0.0013488328826105726
0.350890625,-0.0013481184899613342
0.35092187500000005,-0.0013474070133722878
0.35095312500000003,-0.0013466905496541254
0.350984375,-0.0013459800075112903
0.35101562500000005,-0.0013452746653829298
0.35104687500000004,-0.0013445584806528223
0.351078125,-0.0013438523849115883
0.35110937500000006,-0.0013431469356879715
0.351140625,-0.0013424429816254954
0.351171875,-0.001341732603508998
0.35120312500000006,-0.0013410309622728274
0.351234375,-0.001340328205227951
0.351265625,-0.0013352514195269817
0.35129687500000006,-0.0013345527500443904
0.351328125,-0.0013338540118547904
0.35135937500000003,-0.0013331590043475262
0.35139062500000007,-0.0013324634382531238
0.351421875,-0.0013317675236393794
0.35145312500000003,-0.0013310751718905584
0.35148437500000007,-0.0013303829774035346
0.351515625,-0.0013296902088665054
0.35154687500000004,-0.0013290008980883262
0.351578125,-0.0013283139747490465
0.351609375,-0.0013276304212301165
0.35164062500000004,-0.0013269387110299985
0.351671875,-0.0013262558589862833
0.351703125,-0.0013255729883700565
0.35173437500000004,-0.0013248862786623718
0.351765625,-0.001324204737797107
0.351796875,-0.001323524773219887
0.35182812500000005,-0.0013228472020723192
0.35185937500000003,-0.0013221642109342048
0.351890625,-0.0013214897118293024
0.35192187500000005,-0.0013208098611746377
0.351953125,-0.001320134799614861
0.351984375,-0.0013194600308563953
0.35201562500000005,-0.001318787878636235
0.352046875,-0.001318115818714348
0.352078125,-0.0013174468757554576
0.35210937500000006,-0.001316782135446129
0.352140625,-0.0013161153122865435
0.352171875,-0.001315450297587853
0.35220312500000006,-0.001314783785792334
0.352234375,-0.0013141218465772299
0.352265625,-0.0013134565819370413
0.35229687500000006,-0.0013127940370487312
0.352328125,-0.0013121341513490474
0.35235937500000003,-0.001311475806936354
0.35239062500000007,-0.001310817552681462
0.352421875,-0.0013145406195823849
0.35245312500000003,-0.0013138848696076927
0.352484375,-0.001313235233678411
0.352515625,-0.0013125825807054278
0.35254687500000004,-0.0013119339229191347
0.352578125,-0.0013112857115084448
0.352609375,-0.0013106408155815728
0.35264062500000004,-0.0013099966037458527
0.352671875,-0.001309354872534623
0.352703125,-0.0013087104792439894
0.35273437500000004,-0.001308069439368821
0.352765625,-0.001307432604701595
0.352796875,-0.0013067930094736932
0.35282812500000005,-0.0013061551332839982
0.352859375,-0.0013055229914510531
0.352890625,-0.001304887474833264
0.35292187500000005,-0.001304253921279308
0.352953125,-0.0013036236967572494
0.352984375,-0.0013029951277744277
0.35301562500000006,-0.0013023654992657847
0.353046875,-0.001301738136519303
0.353078125,-0.0013011144675645556
0.35310937500000006,-0.00130048869919654
0.353140625,-0.0012998651829956853
0.353171875,-0.0012992420551484196
0.35320312500000006,-0.0012986240889471812
0.353234375,-0.0012980025860254187
0.353265625,-0.0012973861982919083
0.353296875,-0.0012967719333517869
0.353328125,-0.0012961558436131622
0.35335937500000003,-0.0012955413616448745
0.353390625,-0.001294931774672655
0.353421875,-0.0012899427939647053
0.35345312500000003,-0.001289333940593277
0.353484375,-0.0012887279387337504
0.353515625,-0.0012881242284271018
0.35354687500000004,-0.0012875216604244198
0.353578125,-0.0012869195411037877
0.353609375,-0.0012863177690138963
0.35364062500000004,-0.0012857192227337527
0.353671875,-0.0012851199653885377
0.353703125,-0.0012845221852098333
0.35373437500000005,-0.001283927857230388
0.353765625,-0.001283333945316694
0.353796875,-0.001282743298621613
0.35382812500000005,-0.0012821506999110832
0.353859375,-0.001281561606150037
0.353890625,-0.0012809723030025623
0.35392187500000005,-0.0012803846457989862
0.353953125,-0.0012797982733406127
0.353984375,-0.0012792142639854905
0.35401562500000006,-0.001278632447776349
0.354046875,-0.0012780494446388742
0.354078125,-0.001277468610265696
0.35410937500000006,-0.0012768913652926178
0.354140625,-0.0012763122805825068
0.354171875,-0.0012757343199265685
0.354203125,-0.0012751624513532775
0.354234375,-0.0012745867944150627
0.35426562500000003,-0.0012740154612001786
0.354296875,-0.0012734442658188933
0.354328125,-0.001272873555047658
0.35435937500000003,-0.0012723076300309895
0.354390625,-0.0012717387048438583
0.354421875,-0.0012711750933770659
0.35445312500000004,-0.001270611506602494
0.354484375,-0.0012700469144109952
0.354515625,-0.0012694860115747345
0.35454687500000004,-0.001268926512169262
0.35457812499999997,-0.0012683657825782006
0.354609375,-0.0012721867189639732
0.35464062500000004,-0.001271634712443917
0.35467187499999997,-0.0012710825368976615
0.354703125,-0.0012705296142050786
0.35473437500000005,-0.0012699811948591391
0.354765625,-0.0012694325547045783
0.354796875,-0.0012688827372246067
0.35482812500000005,-0.0012683381496591262
0.354859375,-0.0012677922156402836
0.354890625,-0.001267249974760784
0.35492187500000005,-0.0012667087228393527
0.354953125,-0.0012661661565825794
0.354984375,-0.0012656286393839603
0.355015625,-0.001265090814528417
0.355046875,-0.0012645540420452503
0.355078125,-0.0012640194278978646
0.355109375,-0.0012634845655638445
0.355140625,-0.001262951602878714
0.355171875,-0.001262422473507021
0.355203125,-0.0012618920865822732
0.355234375,-0.0012613627899542776
0.35526562500000003,-0.0012608373249648024
0.355296875,-0.0012603115559629216
0.355328125,-0.0012597877807348189
0.35535937500000003,-0.00125926396109826
0.355390625,-0.0012587419299319828
0.355421875,-0.0012582214371249234
0.35545312500000004,-0.0012577026821052328
0.35548437499999996,-0.0012571848695409164
0.355515625,-0.0012566699360887432
0.35554687500000004,-0.0012561550697016248
0.35557812499999997,-0.0012556399705626956
0.355609375,-0.0012507512660094693
0.35564062500000004,-0.001250244955875713
0.35567187499999997,-0.0012497369613871934
0.355703125,-0.0012492299598667704
0.35573437500000005,-0.0012487244177053491
0.355765625,-0.0012482223567183495
0.355796875,-0.0012477183078635629
0.35582812500000005,-0.0012472191694478524
0.355859375,-0.0012467164352204171
0.355890625,-0.0012462207117023248
0.355921875,-0.0012457218104131307
0.355953125,-0.0012452262990307605
0.355984375,-0.001244733563619354
0.356015625,-0.0012442420360633637
0.356046875,-0.0012437479752467478
0.356078125,-0.001243259702297727
0.356109375,-0.0012427718427269162
0.356140625,-0.0012422825037346763
0.356171875,-0.0012417967513945194
0.356203125,-0.0012413124809673402
0.356234375,-0.0012408298292320673
0.35626562500000003,-0.0012403455035626537
0.35629687499999996,-0.001239866101566435
0.356328125,-0.0012393860065308265
0.35635937500000003,-0.001238909595765305
0.35639062499999996,-0.001238432317989143
0.356421875,-0.0012379572398596266
0.35645312500000004,-0.0012374815212986175
0.35648437499999996,-0.0012370104120693441
0.356515625,-0.0012365376902242174
0.35654687500000004,-0.001236066716146518
0.35657812499999997,-0.0012355979334800343
0.356609375,-0.0012351334063258543
0.35664062500000004,-0.0012346662720833512
0.35667187499999997,-0.0012342017322134156
0.356703125,-0.0012337377506406455
0.35673437500000005,-0.00123327664890761
0.356765625,-0.0012371934751783664
0.356796875,-0.001236735398089918
0.356828125,-0.0012362782874549526
0.356859375,-0.0012358247378158327
0.356890625,-0.0012353691133310425
0.356921875,-0.0012349177040393913
0.356953125,-0.001234466965935866
0.356984375,-0.0012340189002620489
0.357015625,-0.0012335669603563727
0.357046875,-0.0012331222410854117
0.357078125,-0.001232676243913152
0.357109375,-0.001232233705475403
0.357140625,-0.0012317885105037306
0.357171875,-0.0012313487261126216
0.35720312499999995,-0.0012309104914182134
0.357234375,-0.0012304706997946467
0.35726562500000003,-0.0012300321757573278
0.35729687499999996,-0.0012295957592915359
0.357328125,-0.001229156359358087
0.35735937500000003,-0.0012287216831097167
0.35739062499999996,-0.001228296855408012
0.357421875,-0.0012278618527536284
0.35745312500000004,-0.0012274327027632856
0.35748437499999997,-0.0012270045797525414
0.357515625,-0.0012265806777728462
0.35754687500000004,-0.0012261541794929068
0.35757812499999997,-0.0012257271532391464
0.357609375,-0.0012253053579405204
0.357640625,-0.001224881563813545
0.357671875,-0.0012244599029982949
0.357703125,-0.0012240463226223554
0.357734375,-0.0012236235056141027
0.357765625,-0.0012232082636804906
0.357796875,-0.001218415376137181
0.357828125,-0.0012180071450549716
0.357859375,-0.001217595002297664
0.357890625,-0.001217183777550035
0.357921875,-0.0012167740506033482
0.357953125,-0.0012163668437115728
0.357984375,-0.0012159655917163385
0.358015625,-0.0012155571865472906
0.358046875,-0.001215156912789804
0.358078125,-0.001214753634401721
0.35810937499999995,-0.001214353522229497
0.358140625,-0.0012139580862749397
0.35817187500000003,-0.001213556137315306
0.35820312499999996,-0.001213157241434195
0.358234375,-0.0012127619188211786
0.35826562500000003,-0.0012123719133565365
0.35829687499999996,-0.0012119777651880513
0.358328125,-0.0012115875995871994
0.35835937500000004,-0.0012111992634006342
0.35839062499999996,-0.0012108084884973995
0.358421875,-0.0012104165174702704
0.35845312500000004,-0.0012100353037990223
0.35848437499999997,-0.0012096497019738507
0.358515625,-0.0012092663682456532
0.358546875,-0.0012088808690636638
0.35857812499999997,-0.0012085063005016945
0.358609375,-0.0012081221338182714
0.358640625,-0.0012077433976041378
0.358671875,-0.0012073728530824397
0.358703125,-0.0012069969989477666
0.358734375,-0.00120661679830842
0.358765625,-0.0012062411190287801
0.358796875,-0.0012058736256516447
0.358828125,-0.001205503671312825
0.358859375,-0.0012051345515201803
0.358890625,-0.0012047630413122117
0.358921875,-0.0012043962938961157
0.358953125,-0.0012084055728367113
0.358984375,-0.0012080463478617194
0.35901562499999995,-0.0012076833559645991
0.359046875,-0.0012073265456754578
0.359078125,-0.0012069651541689493
0.35910937499999995,-0.001206611201833338
0.359140625,-0.0012062488585822123
0.35917187500000003,-0.001205896756903066
0.35920312499999996,-0.0012055411474568359
0.359234375,-0.0012051934993698651
0.35926562500000003,-0.0012048376101745396
0.35929687499999996,-0.001204491164167338
0.359328125,-0.0012041442197784462
0.359359375,-0.001203796923568607
0.35939062499999996,-0.0012034431164601456
0.359421875,-0.0012031031794662757
0.359453125,-0.001202762174892659
0.35948437499999997,-0.0012024182417299488
0.359515625,-0.001202072064784697
0.359546875,-0.0012017382101171814
0.35957812499999997,-0.0012013990128612838
0.359609375,-0.0012010687519261251
0.359640625,-0.0012007213356871362
0.359671875,-0.0012003892943845546
0.359703125,-0.00120006236837953
0.359734375,-0.00119971694985831
0.359765625,-0.001199398465324849
0.359796875,-0.0011990637625581523
0.35982812499999994,-0.0011987351310558773
0.359859375,-0.0011984118905924643
0.359890625,-0.001198075068313549
0.35992187499999995,-0.001197759610721924
0.359953125,-0.001193057459357376
0.359984375,-0.0011927351082742649
0.36001562499999995,-0.0011924210887830737
0.360046875,-0.001192098273231433
0.360078125,-0.0011917844185852268
0.36010937499999995,-0.0011914732521405465
0.360140625,-0.0011911528852095697
0.36017187500000003,-0.001190838083574123
0.36020312499999996,-0.00119052521553498
0.360234375,-0.0011902191873199297
0.360265625,-0.0011898964160284471
0.36029687499999996,-0.001189590740643523
0.360328125,-0.0011892947667477421
0.360359375,-0.0011889826830864675
0.36039062499999996,-0.0011886747742628663
0.360421875,-0.0011883690705353812
0.360453125,-0.0011880687894489615
0.36048437499999997,-0.0011877654439792738
0.360515625,-0.0011874621557953005
0.360546875,-0.0011871621014351887
0.36057812499999997,-0.0011868592517764662
0.360609375,-0.0011865630758555908
0.360640625,-0.001186267443512242
0.360671875,-0.0011859709235168027
0.360703125,-0.001185674003161663
0.360734375,-0.001185389584805744
0.360765625,-0.0011850952733834345
0.360796875,-0.0011848046876050573
0.36082812499999994,-0.0011845149786993102
0.360859375,-0.001184223043572432
0.360890625,-0.0011839385772106394
0.36092187499999995,-0.0011836524613145147
0.360953125,-0.0011833565408687317
0.360984375,-0.0011830824420840033
0.36101562499999995,-0.0011827961586611466
0.361046875,-0.0011825138287765262
0.361078125,-0.0011822344448197374
0.36110937499999995,-0.0011819494872276348
0.361140625,-0.001186054466459703
0.36117187500000003,-0.001185775060055707
0.36120312499999996,-0.0011854944550924972
0.361234375,-0.0011852289036780976
0.361265625,-0.0011849528613337226
0.36129687499999996,-0.0011846799898726917
0.361328125,-0.0011844103817144555
0.361359375,-0.0011841409199974222
0.36139062499999997,-0.001183873693594257
0.361421875,-0.0011836046754735222
0.361453125,-0.00118333804352716
0.36148437499999997,-0.0011830718329082779
0.361515625,-0.0011828072277322646
0.361546875,-0.001182543738583921
0.361578125,-0.001182280701391366
0.361609375,-0.0011820229963029165
0.361640625,-0.0011817594967936662
0.361671875,-0.0011814998328988045
0.361703125,-0.001181241346888049
0.36173437499999994,-0.0011809839160612824
0.361765625,-0.0011807243178371361
0.361796875,-0.0011804694452469504
0.36182812499999994,-0.0011802177369252057
0.361859375,-0.0011799610205344493
0.361890625,-0.0011797078391160808
0.36192187499999995,-0.001179461504001604
0.361953125,-0.0011792114674021477
0.361984375,-0.001178958585546619
0.36201562499999995,-0.0011787127977376695
0.362046875,-0.0011784663319714082
0.36207812500000003,-0.0011782209291295864
0.36210937499999996,-0.0011779754597900996
0.362140625,-0.0011733553460595673
0.36217187500000003,-0.001173111037397815
0.36220312499999996,-0.0011728718937625178
0.362234375,-0.0011726305608225941
0.362265625,-0.0011723937159144257
0.36229687499999996,-0.0011721603310362906
0.362328125,-0.0011719218769021093
0.362359375,-0.0011716877865794381
0.36239062499999997,-0.0011714514335078897
0.362421875,-0.001171219404329106
0.362453125,-0.0011709870846892435
0.36248437499999997,-0.001170758372963241
0.362515625,-0.0011705293375341777
0.362546875,-0.0011702962549569457
0.362578125,-0.0011700717434950034
0.362609375,-0.0011698417263373007
0.362640625,-0.0011696239886224181
0.362671875,-0.001169392366902288
0.362703125,-0.0011691692454386463
0.362734375,-0.001168946198851599
0.362765625,-0.0011687288032944144
0.362796875,-0.0011685053062430485
0.36282812499999995,-0.001168285167415701
0.362859375,-0.0011680674343060686
0.362890625,-0.001167849660728238
0.36292187499999995,-0.001167631728409762
0.362953125,-0.001167418076059079
0.362984375,-0.0011672022532987006
0.36301562499999995,-0.0011669909979476444
0.363046875,-0.0011667767357099665
0.36307812500000003,-0.001166566865190271
0.36310937499999996,-0.0011663556587175918
0.363140625,-0.0011661475680733793
0.36317187500000003,-0.0011659364265088623
0.36320312499999996,-0.0011657302742015263
0.363234375,-0.0011655216762171232
0.363265625,-0.0011653164674304828
0.36329687499999996,-0.001165114589168726
0.363328125,-0.0011692859703823326
0.363359375,-0.0011690835430973982
0.36339062499999997,-0.00116888446773614
0.363421875,-0.0011686861060549482
0.363453125,-0.0011684898462341158
0.36348437499999997,-0.0011682885946755518
0.363515625,-0.0011680952801922176
0.363546875,-0.001167896944113761
0.363578125,-0.0011677054529446104
0.363609375,-0.0011675126261633563
0.363640625,-0.001167317620161673
0.363671875,-0.0011671277299393004
0.363703125,-0.0011669371259452298
0.363734375,-0.0011667465116224351
0.363765625,-0.0011665610689203451
0.363796875,-0.0011663710413611326
0.36382812499999995,-0.00116618359846727
0.363859375,-0.0011659972058011975
0.363890625,-0.0011658138836763005
0.36392187499999995,-0.0011656282271253794
0.363953125,-0.0011654458028277012
0.363984375,-0.0011652649679480438
0.36401562499999995,-0.0011650827271060815
0.364046875,-0.0011649013518970769
0.36407812500000003,-0.0011647230680570941
0.36410937499999996,-0.0011645456424452215
0.364140625,-0.0011643672035634364
0.36417187500000003,-0.0011641890110287469
0.36420312499999996,-0.001164012632908898
0.364234375,-0.0011638400041399447
0.364265625,-0.001163664932242764
0.36429687499999996,-0.0011634922084909072
0.364328125,-0.0011589420334948836
0.364359375,-0.0011587759709123548
0.36439062499999997,-0.0011586064386885815
0.364421875,-0.001158439313677203
0.364453125,-0.0011582715484563938
0.36448437499999997,-0.0011581054576045129
0.364515625,-0.0011579392571301056
0.364546875,-0.0011577780957953317
0.364578125,-0.001157611419179274
0.364609375,-0.0011574487923862453
0.364640625,-0.0011572878835444979
0.364671875,-0.0011571283901326522
0.364703125,-0.0011569669127110514
0.364734375,-0.0011568085395649436
0.364765625,-0.0011566508288454215
0.364796875,-0.0011564928535000261
0.36482812499999995,-0.001156336584421224
0.364859375,-0.0011561829909000655
0.364890625,-0.0011560269786256398
0.36492187499999995,-0.0011558732183432063
0.364953125,-0.0011557196385726075
0.364984375,-0.001155568132305329
0.36501562499999995,-0.0011554162489403781
0.365046875,-0.0011552652081859918
0.36507812500000003,-0.001155116677969116
0.36510937499999996,-0.0011549667057383778
0.365140625,-0.0011548185017836651
0.36517187500000003,-0.0011546729221814205
0.36520312499999996,-0.001154528710167111
0.365234375,-0.0011543810957153691
0.365265625,-0.0011542369312691654
0.36529687499999997,-0.0011540921592374902
0.365328125,-0.0011539510872744345
0.365359375,-0.0011538086927540235
0.36539062499999997,-0.0011536662282260988
0.365421875,-0.00115352812858497
0.365453125,-0.0011533864344173902
0.365484375,-0.001153249068464226
0.365515625,-0.0011574870000222726
0.365546875,-0.0011573514190410111
0.365578125,-0.0011572163121821803
0.365609375,-0.0011570840241865478
0.365640625,-0.0011569497325934278
0.365671875,-0.0011568174181906844
0.365703125,-0.0011566864642984821
0.36573437499999994,-0.001156555719559936
0.365765625,-0.001156426105490195
0.365796875,-0.0011562968503234412
0.36582812499999995,-0.001156171088031635
0.365859375,-0.001156041127232374
0.365890625,-0.0011559163687761206
0.36592187499999995,-0.0011557875511039872
0.365953125,-0.0011556624870049312
0.36598437500000003,-0.0011555384832827413
0.36601562499999996,-0.001155416115830584
0.366046875,-0.0011552927029824661
0.36607812500000003,-0.001155169494228326
0.36610937499999996,-0.0011550487332606697
0.366140625,-0.0011549277556942086
0.36617187500000004,-0.0011548079961403897
0.36620312499999996,-0.0011546908366672631
0.366234375,-0.0011545712653540166
0.366265625,-0.0011544556681746393
0.36629687499999997,-0.0011543376525489021
0.366328125,-0.0011542216918737427
0.366359375,-0.0011541080606673644
0.36639062499999997,-0.0011539928398416228
0.366421875,-0.0011538792444370366
0.366453125,-0.0011537671189636306
0.366484375,-0.0011536545454648578
0.366515625,-0.0011491668539970919
0.366546875,-0.0011490578192246206
0.366578125,-0.001148949660288983
0.366609375,-0.0011488417190932826
0.366640625,-0.0011487354767804776
0.366671875,-0.001148629298194405
0.366703125,-0.0011485262152452214
0.366734375,-0.0011484210659719087
0.366765625,-0.0011483181285647515
0.366796875,-0.0011482133758159568
0.36682812499999995,-0.0011481099955250387
0.366859375,-0.0011480106216888927
0.366890625,-0.00114791016807482
0.36692187499999995,-0.0011478125216761448
0.366953125,-0.0011477103485470971
0.36698437500000003,-0.0011476120559748178
0.36701562499999996,-0.0011475132658817083
0.367046875,-0.0011474173052494242
0.36707812500000003,-0.0011473202466787853
0.36710937499999996,-0.0011472236941762887
0.367140625,-0.0011471295509516768
0.36717187500000004,-0.001147034932851159
0.36720312499999996,-0.001146940668684645
0.367234375,-0.0011468470380582782
0.367265625,-0.0011467555190346097
0.36729687499999997,-0.0011466657572216273
0.367328125,-0.001146572015477073
0.367359375,-0.0011464832861785255
0.36739062499999997,-0.001146393127390715
0.367421875,-0.001146305903538744
0.367453125,-0.001146214780258465
0.367484375,-0.0011461289539376751
0.367515625,-0.0011460467553360866
0.367546875,-0.0011459603352308653
0.367578125,-0.0011458728960160036
0.367609375,-0.001145784201485603
0.367640625,-0.0011457026149315833
0.367671875,-0.0011456186473977302
0.367703125,-0.001149914208266923
0.367734375,-0.0011498375676077047
0.367765625,-0.0011497586135708789
0.367796875,-0.0011496808834964983
0.36782812499999995,-0.001149601219095929
0.367859375,-0.0011495224767124161
0.367890625,-0.0011494440784624756
0.36792187499999995,-0.001149368850645139
0.367953125,-0.0011492940508725374
0.36798437500000003,-0.0011492176846433742
0.36801562499999996,-0.001149145310568138
0.368046875,-0.0011490700705804255
0.36807812500000003,-0.0011490005869229554
0.36810937499999996,-0.0011489263930211102
0.368140625,-0.0011488570419356733
0.36817187500000004,-0.001148782743310879
0.36820312499999996,-0.0011487084123003241
0.368234375,-0.0011486443550673305
0.368265625,-0.0011485775203608599
0.36829687499999997,-0.0011485064238980734
0.368328125,-0.0011484374350411442
0.368359375,-0.0011483730425251408
0.36839062499999997,-0.0011483058654424526
0.368421875,-0.0011482370544762636
0.368453125,-0.001148169307209703
0.368484375,-0.0011481098034001637
0.368515625,-0.001148046610372131
0.368546875,-0.001147982086648014
0.368578125,-0.0011479199397452615
0.368609375,-0.0011478563411788066
0.368640625,-0.0011478007647030206
0.368671875,-0.0011477377490621554
0.368703125,-0.0011433040686045469
0.368734375,-0.0011432409405195895
0.368765625,-0.001143184508123455
0.368796875,-0.0011431269954719075
0.36882812499999995,-0.0011430681040847934
0.368859375,-0.0011430233640556432
0.368890625,-0.001142964163798315
0.36892187499999995,-0.00114290506822105
0.368953125,-0.0011428582778218628
0.36898437500000003,-0.0011428043163153323
0.36901562499999996,-0.0011427445284247044
0.369046875,-0.0011426960598024394
0.36907812500000003,-0.0011426474883446149
0.36910937499999996,-0.0011425987472932948
0.369140625,-0.0011425459023137602
0.36917187500000004,-0.001142495867265246
0.36920312499999997,-0.001142446975744546
0.369234375,-0.0011423999165467678
0.369265625,-0.001142349579037888
0.36929687499999997,-0.001142308753827391
0.369328125,-0.001142260607137794
0.369359375,-0.0011422171881624692
0.369390625,-0.0011421692232992074
0.369421875,-0.0011421296633176148
0.369453125,-0.0011420768030790604
0.369484375,-0.0011420353684424359
0.369515625,-0.0011419928019362202
0.369546875,-0.001141946972663059
0.369578125,-0.0011419132559313747
0.369609375,-0.0011418689237760044
0.369640625,-0.0011418346953684273
0.369671875,-0.0011417857573568502
0.369703125,-0.0011417459931584856
0.369734375,-0.0011417117588961544
0.369765625,-0.0011416723594079095
0.369796875,-0.0011416354805042286
0.36982812499999995,-0.0011415977693098288
0.369859375,-0.0011415601231807293
0.36989062500000003,-0.0011415205299049602
0.36992187499999996,-0.0011458670042300903
0.369953125,-0.0011458444217145453
0.36998437500000003,-0.001145806858623831
0.37001562499999996,-0.0011457736675586708
0.370046875,-0.0011457315627062398
0.37007812500000004,-0.001145719252113344
0.37010937499999996,-0.0011456750735353086
0.370140625,-0.0011456439060231263
0.37017187500000004,-0.001145622448825226
0.37020312499999997,-0.0011455878198170719
0.370234375,-0.0011455562600729031
0.370265625,-0.0011455390862639553
0.37029687499999997,-0.0011455122778554414
0.370328125,-0.0011454780254029698
0.370359375,-0.0011454569865059078
0.370390625,-0.0011454291302220483
0.370421875,-0.0011453967778281074
0.370453125,-0.001145382827834128
0.370484375,-0.0011453512274397226
0.370515625,-0.001145329098147449
0.370546875,-0.0011453059572579562
0.370578125,-0.0011452876315312596
0.370609375,-0.0011452608398129331
0.370640625,-0.0011452394756191059
0.370671875,-0.001145223345959713
0.370703125,-0.0011451958862436634
0.370734375,-0.0011451801819927117
0.370765625,-0.0011451617246036778
0.370796875,-0.0011451464372109234
0.37082812499999995,-0.0011451156632932315
0.370859375,-0.0011450983885234294
0.37089062500000003,-0.001140705259952756
0.37092187499999996,-0.001140690330994537
0.370953125,-0.001140676703848608
0.37098437500000003,-0.0011406636114701697
0.37101562499999996,-0.001140649909146474
0.371046875,-0.0011406305707337312
0.37107812500000004,-0.0011406220030050762
0.37110937499999996,-0.001140606509369143
0.371140625,-0.0011405987456016113
0.37117187500000004,-0.0011405855883220677
0.37120312499999997,-0.0011405726962049785
0.371234375,-0.001140561615333234
0.371265625,-0.001140547612089201
0.37129687499999997,-0.0011405438110235373
0.371328125,-0.0011405324642394347
0.371359375,-0.0011405204920512252
0.371390625,-0.0011405114750018368
0.371421875,-0.0011405023598859178
0.371453125,-0.00114049606374177
0.371484375,-0.0011404886038839587
0.371515625,-0.0011404811066641
0.371546875,-0.0011404735370567909
0.371578125,-0.0011404682601661408
0.371609375,-0.0011404613508336388
0.371640625,-0.001140455745135785
0.371671875,-0.0011404519166581112
0.371703125,-0.0011404476242424938
0.37173437499999995,-0.0011404429449807414
0.371765625,-0.0011404383668924198
0.371796875,-0.0011404395860910646
0.37182812499999995,-0.0011404322327056363
0.371859375,-0.0011404305764282328
0.37189062500000003,-0.0011404263672011063
0.37192187499999996,-0.0011404226129484406
0.371953125,-0.00114042261908677
0.37198437500000003,-0.0011404230966839297
0.37201562499999996,-0.0011404203362719856
0.372046875,-0.0011404172935225304
0.37207812500000004,-0.0011404203508590775
0.37210937499999996,-0.0011447979629506874
0.372140625,-0.0011448006936660184
0.37217187500000004,-0.0011448065892869612
0.37220312499999997,-0.0011448062678706405
0.372234375,-0.0011448134846797492
0.372265625,-0.0011448140900049836
0.37229687499999997,-0.00114482017423111
0.372328125,-0.0011448213169844117
0.372359375,-0.001144827575403292
0.372390625,-0.00114483493466902
0.372421875,-0.0011448387931856062
0.372453125,-0.001144845447703692
0.372484375,-0.0011448501392968234
0.372515625,-0.0011448566298553862
0.372546875,-0.001144865895707163
0.372578125,-0.001144872780337352
0.372609375,-0.0011448797778491546
0.372640625,-0.0011448896518016817
0.372671875,-0.0011448993550800222
0.372703125,-0.0011449081181799346
0.372734375,-0.0011449163370518996
0.372765625,-0.00114492531830453
0.372796875,-0.0011449365507855969
0.37282812499999995,-0.0011449452430892133
0.372859375,-0.0011449571512264257
0.37289062500000003,-0.001144966541662299
0.37292187499999996,-0.001144979315796664
0.372953125,-0.0011449904817338319
0.37298437500000003,-0.0011450016806641913
0.37301562499999996,-0.0011450136931174526
0.373046875,-0.0011450261457930239
0.37307812500000004,-0.0011406637277693032
0.37310937499999997,-0.0011406768737195552
0.373140625,-0.0011406910945234647
0.37317187500000004,-0.0011407069308094278
0.37320312499999997,-0.0011407229858673464
0.373234375,-0.0011407394171082975
0.373265625,-0.001140754686919574
0.373296875,-0.0011407733516050622
0.373328125,-0.001140789821367165
0.373359375,-0.00114080789396704
0.373390625,-0.001140824647933844
0.373421875,-0.0011408440883463183
0.373453125,-0.0011408634897829666
0.373484375,-0.0011408814421210167
0.373515625,-0.0011409000898288356
0.373546875,-0.0011409186517230378
0.373578125,-0.0011409396108847183
0.373609375,-0.001140957914293094
0.373640625,-0.0011409777820141492
0.373671875,-0.0011409991245286306
0.373703125,-0.0011410190447830731
0.373734375,-0.0011410394262004325
0.373765625,-0.0011410625400475292
0.37379687500000003,-0.001141084941046859
0.37382812499999996,-0.001141105175842063
0.373859375,-0.0011411277810126179
0.37389062500000003,-0.0011411503918223112
0.37392187499999996,-0.001141174453739565
0.373953125,-0.001141195397463969
0.37398437500000004,-0.001141218595517829
0.37401562499999996,-0.0011412404035321573
0.374046875,-0.0011412650532293574
0.37407812500000004,-0.0011412883572283344
0.37410937499999997,-0.0011413147905895565
0.374140625,-0.0011413389509461816
0.37417187500000004,-0.0011413642903000155
0.37420312499999997,-0.0011413886570401516
0.374234375,-0.0011414120209447438
0.374265625,-0.0011414401086975966
0.374296875,-0.0011458431358252683
0.374328125,-0.0011458688873351268
0.374359375,-0.0011458984511920223
0.374390625,-0.001145926349536596
0.374421875,-0.00114595787019078
0.374453125,-0.0011459846206166996
0.374484375,-0.0011460135927280901
0.374515625,-0.0011460429319640614
0.374546875,-0.0011460732243068449
0.374578125,-0.0011461035025412368
0.374609375,-0.0011461332666530197
0.374640625,-0.0011461634261689807
0.374671875,-0.0011461934724042513
0.374703125,-0.0011462251444118061
0.374734375,-0.0011462558167704556
0.374765625,-0.0011462862630239358
0.37479687500000003,-0.0011463202464900776
0.37482812499999996,-0.001146351123178492
0.374859375,-0.0011463820858902546
0.37489062500000003,-0.0011464149421414604
0.37492187499999996,-0.0011464457061294842
0.374953125,-0.0011464794664757944
0.37498437500000004,-0.0011465105500024705
0.37501562499999996,-0.001146544045151729
0.375046875,-0.0011465777814216385
0.37507812500000004,-0.0011466105790032266
0.37510937499999997,-0.0011466446369160395
0.375140625,-0.0011466786827424719
0.37517187500000004,-0.0011467125165436423
0.37520312499999997,-0.0011467469081957553
0.375234375,-0.0011467805304918761
0.375265625,-0.0011468165916506193
0.375296875,-0.0011424742378177283
0.375328125,-0.0011425110821383054
0.375359375,-0.0011425493264761478
0.375390625,-0.001142585024267704
0.375421875,-0.0011426238681223264
0.375453125,-0.0011426601531862798
0.375484375,-0.0011426988681788042
0.375515625,-0.00114273791116409
0.375546875,-0.001142773809549611
0.375578125,-0.0011428121717492017
0.375609375,-0.001142849538008351
0.375640625,-0.0011428902133189395
0.375671875,-0.0011429274679969452
0.375703125,-0.0011429670205930498
0.37573437499999995,-0.0011430058535027467
0.375765625,-0.001143044800623754
0.37579687500000003,-0.0011430828970139806
0.37582812499999996,-0.001143123474851876
0.375859375,-0.0011431643583515137
0.37589062500000003,-0.001143205856684197
0.37592187499999996,-0.0011432447418884203
0.375953125,-0.0011432835711214229
0.37598437500000004,-0.0011433254684177288
0.37601562499999996,-0.0011433658645582656
0.376046875,-0.001143407628825064
0.37607812500000004,-0.0011434484739517234
0.37610937499999997,-0.0011434889086131377
0.376140625,-0.0011435286190151842
0.37617187500000004,-0.0011435716256969104
0.37620312499999997,-0.001143611539137411
0.376234375,-0.0011436538136529
0.376265625,-0.0011436939017084626
0.376296875,-0.0011437351216289776
0.376328125,-0.0011437798631506908
0.376359375,-0.0011438206271438475
0.376390625,-0.0011438658479647548
0.376421875,-0.0011439059606849315
0.376453125,-0.0011439493212405498
0.376484375,-0.0011439928396720402
0.376515625,-0.001148411824475292
0.376546875,-0.0011484577069382756
0.376578125,-0.0011485046522494609
0.376609375,-0.0011485485724077628
0.376640625,-0.0011485933232927015
0.376671875,-0.00114863775366926
0.376703125,-0.0011486853728128708
0.376734375,-0.0011487300899280933
0.376765625,-0.0011487755819585936
0.37679687500000003,-0.0011488208832934298
0.37682812499999996,-0.0011488667832210107
0.376859375,-0.0011489116233680922
0.37689062500000003,-0.001148957501461434
0.37692187499999996,-0.0011490039810748802
0.376953125,-0.0011490500590620456
0.37698437500000004,-0.0011490952579712894
0.37701562499999997,-0.0011491442563186412
0.377046875,-0.001149189467347083
0.37707812500000004,-0.0011492357947898366
0.37710937499999997,-0.001149282464115508
0.377140625,-0.0011493287656232157
0.37717187500000005,-0.0011493776658010359
0.377203125,-0.0011494207103247
0.377234375,-0.0011494680057736184
0.377265625,-0.0011495171511788672
0.377296875,-0.0011495641750231822
0.377328125,-0.001149612798369809
0.377359375,-0.0011496585619936196
0.377390625,-0.001149705946815252
0.377421875,-0.0011497542301841905
0.377453125,-0.0011498020534854957
0.377484375,-0.0011454719132522294
0.377515625,-0.0011455223867818595
0.377546875,-0.0011455738234989396
0.377578125,-0.0011456207889241482
0.377609375,-0.001145674012364175
0.377640625,-0.0011457193568727743
0.377671875,-0.0011457702365236314
0.37770312500000003,-0.001145822864415117
0.377734375,-0.0011458705764211471
0.377765625,-0.001145919962244949
0.37779687500000003,-0.0011459708389574136
0.37782812499999996,-0.0011460194528669573
0.377859375,-0.0011460685309781088
0.37789062500000004,-0.0011461194862377524
0.37792187499999996,-0.00114617064984366
0.377953125,-0.00114621721243751
0.37798437500000004,-0.001146274479416936
0.37801562499999997,-0.0011463221824483463
0.378046875,-0.0011463715584270687
0.37807812500000004,-0.001146417730237631
0.37810937499999997,-0.0011464687221112088
0.378140625,-0.0011465234042002462
0.37817187500000005,-0.0011465758432577244
0.378203125,-0.001146620841353415
0.378234375,-0.0011466729480953952
0.378265625,-0.001146724477791513
0.378296875,-0.0011467718703938902
0.378328125,-0.001146819585365947
0.378359375,-0.0011468756419441423
0.378390625,-0.001146925450228542
0.378421875,-0.0011469747212415372
0.378453125,-0.0011470245309270245
0.378484375,-0.0011470781314151177
0.378515625,-0.001147124747931924
0.378546875,-0.0011471812880667585
0.378578125,-0.0011472263387827739
0.378609375,-0.0011472807543248323
0.378640625,-0.0011473309504062314
0.378671875,-0.0011473815258772682
0.37870312500000003,-0.0011518083587472444
0.378734375,-0.0011518640823568425
0.378765625,-0.0011519150115205344
0.37879687500000003,-0.0011519699301378653
0.37882812499999996,-0.0011520185407676332
0.378859375,-0.001152072236793568
0.37889062500000004,-0.0011521212542846548
0.37892187499999996,-0.0011521766318036489
0.378953125,-0.0011522251935552758
0.37898437500000004,-0.0011522777934306998
0.37901562499999997,-0.0011523278919729832
0.379046875,-0.0011523797327616832
0.37907812500000004,-0.0011524330707663837
0.37910937499999997,-0.0011524817488340819
0.379140625,-0.0011525343116510801
0.37917187500000005,-0.0011525895950566904
0.379203125,-0.0011526402700663685
0.379234375,-0.0011526975845812491
0.379265625,-0.0011527485096310477
0.379296875,-0.0011527999905923056
0.379328125,-0.0011528508401278253
0.379359375,-0.001152901876404596
0.379390625,-0.001152953274683375
0.379421875,-0.0011530063897852334
0.379453125,-0.001153058391520228
0.379484375,-0.0011531092187805694
0.379515625,-0.0011531534422859792
0.379546875,-0.0011532130653950541
0.379578125,-0.0011532635788475028
0.379609375,-0.0011533154657361426
0.379640625,-0.001153362391686754
0.379671875,-0.001149037516093316
0.37970312500000003,-0.0011490952454215539
0.379734375,-0.0011491510616882944
0.379765625,-0.001149199040319706
0.37979687500000003,-0.0011492463598879663
0.37982812499999996,-0.0011492989763392768
0.379859375,-0.0011493525985916443
0.37989062500000004,-0.0011494125738224087
0.37992187499999996,-0.0011494580242441266
0.379953125,-0.0011495070134372835
0.37998437500000004,-0.0011495696753454736
0.38001562499999997,-0.0011496127507543002
0.380046875,-0.0011496668980904776
0.38007812500000004,-0.0011497110228298815
0.38010937499999997,-0.0011497720615427157
0.380140625,-0.0011498225800607824
0.38017187500000005,-0.0011498718814252074
0.380203125,-0.001149931919875176
0.380234375,-0.0011499760793176085
0.380265625,-0.0011500296284062683
0.380296875,-0.0011500780656138812
0.380328125,-0.0011501299912838776
0.380359375,-0.0011501859217976848
0.380390625,-0.0011502335622634724
0.380421875,-0.0011502829843293566
0.380453125,-0.0011503364844654557
0.380484375,-0.0011503902717019468
0.380515625,-0.0011504452192662648
0.380546875,-0.0011504876090036656
0.380578125,-0.0011505389923226542
0.380609375,-0.0011505859787421004
0.380640625,-0.0011506403951267626
0.380671875,-0.0011506971774997918
0.38070312500000003,-0.0011507466240869811
0.380734375,-0.001150792084990953
0.380765625,-0.001150845593682913
0.38079687500000003,-0.0011508856243992623
0.38082812499999996,-0.0011509375027170567
0.380859375,-0.0011509901957865547
0.38089062500000004,-0.001155423650529886
0.38092187499999997,-0.0011554729126148217
0.380953125,-0.0011555165493752316
0.38098437500000004,-0.001155576831057728
0.38101562499999997,-0.0011556235155136575
0.381046875,-0.001155673281319075
0.38107812500000005,-0.0011557291541496456
0.381109375,-0.0011557811687421468
0.381140625,-0.0011558257314931535
0.38117187500000005,-0.0011558709802042058
0.381203125,-0.0011559208600424482
0.381234375,-0.0011559778010556063
0.381265625,-0.0011560239724069735
0.381296875,-0.001156080050931034
0.381328125,-0.0011561255095572792
0.381359375,-0.0011561796422090813
0.381390625,-0.0011562221155285504
0.381421875,-0.0011562708764257905
0.381453125,-0.001156323382295106
0.381484375,-0.0011563743375653697
0.381515625,-0.0011564197860661138
0.381546875,-0.0011564758189335327
0.381578125,-0.001156521033492345
0.38160937500000003,-0.0011565677596251205
0.381640625,-0.001156615496736315
0.381671875,-0.001156666847224621
0.38170312500000003,-0.001156710461574742
0.38173437499999996,-0.0011567612469074173
0.381765625,-0.0011568074417379164
0.38179687500000004,-0.0011568551786688107
0.38182812499999996,-0.0011569055868608652
0.381859375,-0.0011569527143205222
0.38189062500000004,-0.0011526188646402702
0.38192187499999997,-0.0011526681769916391
0.381953125,-0.001152717002908421
0.38198437500000004,-0.001152766129798602
0.38201562499999997,-0.001152816397604197
0.382046875,-0.0011528651573405116
0.38207812500000005,-0.0011529106288868073
0.382109375,-0.0011529577527521935
0.382140625,-0.001153002213323668
0.38217187500000005,-0.0011530550795424872
0.382203125,-0.0011530970656010754
0.382234375,-0.0011531501701042626
0.382265625,-0.0011531928811050855
0.382296875,-0.0011532341975987598
0.382328125,-0.0011532838810543594
0.382359375,-0.0011533304368355167
0.382390625,-0.0011533736908732918
0.382421875,-0.0011534233551609083
0.382453125,-0.001153467615522135
0.382484375,-0.0011535100760475363
0.382515625,-0.00115355850696899
0.382546875,-0.0011536043969453368
0.382578125,-0.0011536463987607895
0.38260937500000003,-0.0011536911962552535
0.382640625,-0.0011537333694663192
0.382671875,-0.0011537782796063219
0.38270312500000003,-0.0011538232713788378
0.382734375,-0.001153867513921214
0.382765625,-0.0011539077823521891
0.38279687500000004,-0.0011539502918137372
0.38282812499999996,-0.0011539954735730641
0.382859375,-0.0011540380630244013
0.38289062500000004,-0.0011540776702879951
0.38292187499999997,-0.001154121772099441
0.382953125,-0.0011541657604193373
0.38298437500000004,-0.001154203018278857
0.38301562499999997,-0.0011542464530863335
0.383046875,-0.0011542880637533913
0.38307812500000005,-0.0011543309906350656
0.383109375,-0.001158747782893349
0.383140625,-0.0011587906649216141
0.38317187500000005,-0.0011588336289191162
0.383203125,-0.0011588752946908032
0.383234375,-0.0011589159841981778
0.383265625,-0.0011589581499727789
0.383296875,-0.0011589984774935357
0.383328125,-0.0011590413506421468
0.383359375,-0.001159080094099877
0.383390625,-0.0011591215687445817
0.383421875,-0.001159163982917915
0.383453125,-0.0011592016927488603
0.383484375,-0.0011592405722539723
0.383515625,-0.0011592813387644313
0.383546875,-0.0011593175377018865
0.383578125,-0.0011593578933601668
0.38360937500000003,-0.0011593963092951243
0.383640625,-0.001159436103618152
0.383671875,-0.0011594745869254394
0.38370312500000003,-0.0011595142850216074
0.383734375,-0.001159549040223501
0.383765625,-0.0011595873219096171
0.38379687500000004,-0.001159626129034863
0.38382812499999996,-0.0011596624469380375
0.383859375,-0.001159699595369986
0.38389062500000004,-0.001159734657500116
0.38392187499999997,-0.0011597722705046498
0.383953125,-0.0011598088963313859
0.38398437500000004,-0.0011598442384959037
0.38401562499999997,-0.0011598815754252818
0.384046875,-0.0011599156879157808
0.38407812500000005,-0.0011555731650604445
0.384109375,-0.0011556104466214703
0.384140625,-0.0011556471902798467
0.38417187500000005,-0.001155682313247905
0.384203125,-0.0011557177425554517
0.384234375,-0.0011557523225143723
0.384265625,-0.0011557910334043416
0.384296875,-0.001155825162671032
0.384328125,-0.0011558578669485474
0.384359375,-0.0011558965426728962
0.384390625,-0.0011559284977177633
0.384421875,-0.0011559630028609817
0.384453125,-0.0011559952427976118
0.384484375,-0.0011560299799676238
0.384515625,-0.001156063287870688
0.384546875,-0.0011560974095187818
0.384578125,-0.0011561269811377409
0.38460937500000003,-0.0011561602152485896
0.384640625,-0.0011561928027983594
0.384671875,-0.0011562245042611337
0.38470312500000003,-0.0011562549911480029
0.384734375,-0.001156285864366207
0.384765625,-0.0011563168839483634
0.38479687500000004,-0.0011563467785545324
0.38482812499999997,-0.0011563775156668045
0.384859375,-0.001156409908593732
0.38489062500000004,-0.0011564364527380418
0.38492187499999997,-0.0011564670306799703
0.384953125,-0.0011564971957043237
0.38498437500000005,-0.0011565227481649051
0.385015625,-0.001156554791363524
0.385046875,-0.0011565808514255593
0.38507812500000005,-0.0011566098019923157
0.385109375,-0.0011566395876285544
0.385140625,-0.0011566668020930974
0.38517187500000005,-0.0011566924559036594
0.385203125,-0.0011567188945142727
0.385234375,-0.0011567453206738944
0.385265625,-0.0011567697025958966
0.385296875,-0.001156797337385846
0.385328125,-0.001161201315318345
0.385359375,-0.0011612291608565032
0.385390625,-0.0011612552589924212
0.385421875,-0.0011612814280264477
0.385453125,-0.0011613069187455215
0.385484375,-0.001161332921381153
0.38551562500000003,-0.0011613600580603622
0.385546875,-0.001161384483854902
0.385578125,-0.0011614079490490717
0.38560937500000003,-0.0011614318079347236
0.385640625,-0.0011614597336151375
0.385671875,-0.0011614808181165392
0.38570312500000004,-0.0011615059643730052
0.38573437499999996,-0.00116153087365738
0.385765625,-0.001161552019739543
0.38579687500000004,-0.0011615755926861863
0.38582812499999997,-0.001161598601002508
0.385859375,-0.0011616183976932322
0.38589062500000004,-0.0011616407374008056
0.38592187499999997,-0.0011616600125919016
0.385953125,-0.001161682575482808
0.38598437500000005,-0.0011617045855707546
0.386015625,-0.001161724045637004
0.386046875,-0.0011617428223609644
0.38607812500000005,-0.001161761841202348
0.386109375,-0.001161782960182288
0.386140625,-0.0011618002625761181
0.38617187500000005,-0.0011618197578485145
0.386203125,-0.0011618404941118876
0.386234375,-0.001161857133813348
0.386265625,-0.0011618747550434481
0.386296875,-0.00115751616405
0.386328125,-0.0011575370601182404
0.386359375,-0.0011575533106133462
0.386390625,-0.001157571478663421
0.386421875,-0.0011575900475188639
0.386453125,-0.0011576066441415095
0.386484375,-0.001157622298706227
0.38651562500000003,-0.00115763941819743
0.386546875,-0.0011576586220599927
0.386578125,-0.00115767288588706
0.38660937500000003,-0.0011576916644418303
0.386640625,-0.0011577022248458607
0.386671875,-0.0011577169697025227
0.38670312500000004,-0.001157732904229311
0.386734375,-0.0011577468301145095
0.386765625,-0.0011577615930328522
0.38679687500000004,-0.0011577733879734424
0.38682812499999997,-0.0011577896622754144
0.386859375,-0.0011578001180576822
0.38689062500000004,-0.0011578135117342597
0.38692187499999997,-0.001157829779456311
0.386953125,-0.001157837103401952
0.38698437500000005,-0.0011578489247801686
0.387015625,-0.0011578602240628032
0.387046875,-0.0011578731768134357
0.38707812500000005,-0.0011578791966951746
0.387109375,-0.0011578907591296254
0.387140625,-0.0011579002532348982
0.38717187500000005,-0.0011579089043442792
0.387203125,-0.0011579203368279611
0.387234375,-0.0011579251364814969
0.387265625,-0.001157932366496136
0.387296875,-0.0011579430117035043
0.387328125,-0.0011579481709374992
0.387359375,-0.0011579544536739934
0.387390625,-0.0011579634470920558
0.387421875,-0.0011579716489314926
0.387453125,-0.0011579767825593106
0.387484375,-0.0011579805837159778
0.38751562500000003,-0.0011623657601181128
0.387546875,-0.001162368313907338
0.387578125,-0.0011623742252925631
0.38760937500000003,-0.0011623796404757573
0.387640625,-0.0011623869120311152
0.387671875,-0.0011623924402202716
0.38770312500000004,-0.0011623917011301318
0.387734375,-0.0011624013207895308
0.387765625,-0.0011624012769094298
0.38779687500000004,-0.0011624044391272716
0.38782812499999997,-0.0011624099457976274
0.387859375,-0.0011624108742854106
0.38789062500000004,-0.0011624113141696854
0.38792187499999997,-0.0011624126415340774
0.387953125,-0.0011624163020422205
0.38798437500000005,-0.0011624214651346915
0.388015625,-0.0011624159009496933
0.388046875,-0.001162413752634952
0.38807812500000005,-0.001162416960609456
0.388109375,-0.001162414044621602
0.388140625,-0.001162412491213887
0.38817187500000006,-0.001162412649466954
0.388203125,-0.0011624118926234564
0.388234375,-0.001162410768223484
0.388265625,-0.0011624072436656717
0.388296875,-0.0011624035904551043
0.388328125,-0.0011623998873162775
0.388359375,-0.001162395378635106
0.388390625,-0.0011623908387568688
0.388421875,-0.0011623909205843996
0.388453125,-0.0011623793822816107
0.388484375,-0.0011580033504525328
0.38851562500000003,-0.0011580004800841835
0.388546875,-0.0011579821852165696
0.388578125,-0.0011579842727707061
0.38860937500000003,-0.0011579801966844563
0.388640625,-0.0011579687601901666
0.388671875,-0.001157964698185885
0.38870312500000004,-0.0011579568303110126
0.388734375,-0.001157950425288469
0.388765625,-0.0011579421294970749
0.38879687500000004,-0.0011579307362009246
0.38882812499999997,-0.0011579179698723262
0.388859375,-0.001157915706295181
0.38889062500000005,-0.0011579061859560563
0.388921875,-0.0011579027991434863
0.388953125,-0.0011578849875466153
0.38898437500000005,-0.0011578757953803961
0.389015625,-0.001157863364009696
0.389046875,-0.0011578569631781332
0.38907812500000005,-0.001157839074714416
0.389109375,-0.001157824179644662
0.389140625,-0.0011578188739103656
0.38917187500000006,-0.0011577990568177668
0.389203125,-0.0011577814918913333
0.389234375,-0.0011577712703894176
0.389265625,-0.0011577589087981704
0.389296875,-0.0011577381924740733
0.389328125,-0.0011577254422043548
0.389359375,-0.001157709761611895
0.389390625,-0.0011576937499322044
0.38942187500000003,-0.0011576755145659597
0.389453125,-0.0011576575725575633
0.389484375,-0.0011576338874137414
0.38951562500000003,-0.0011576156582562072
0.389546875,-0.0011576014661462929
0.389578125,-0.0011575853338289394
0.38960937500000004,-0.001157569965456854
0.389640625,-0.0011575340738177488
0.389671875,-0.0011575219492253215
0.38970312500000004,-0.0011575017656578097
0.389734375,-0.0011618627523774065
0.389765625,-0.0011618335628844623
0.38979687500000004,-0.0011618201981876165
0.38982812499999997,-0.0011617887011938603
0.389859375,-0.001161778481395051
0.38989062500000005,-0.0011617481834806515
0.389921875,-0.001161722586108558
0.389953125,-0.0011617031330134128
0.38998437500000005,-0.0011616836925311992
0.390015625,-0.001161654886992665
0.390046875,-0.0011616210452360456
0.39007812500000005,-0.0011616034244708306
0.390109375,-0.0011615810913386537
0.390140625,-0.001161553316448738
0.39017187500000006,-0.0011615253865527586
0.390203125,-0.0011614918635039287
0.390234375,-0.0011614764081495574
0.390265625,-0.0011614443055167276
0.390296875,-0.0011614177826884814
0.390328125,-0.0011613854339113418
0.390359375,-0.0011613582854167331
0.390390625,-0.0011613202782008829
0.39042187500000003,-0.001161291619572652
0.390453125,-0.0011612692891144298
0.390484375,-0.0011612354978983719
0.39051562500000003,-0.0011611953388390023
0.390546875,-0.0011611596898407107
0.390578125,-0.001161136420200902
0.39060937500000004,-0.0011611040751495737
0.390640625,-0.0011610680680556491
0.390671875,-0.0011610333461641552
0.39070312500000004,-0.0011566241482008216
0.390734375,-0.0011565889654115286
0.390765625,-0.0011565561620349475
0.39079687500000004,-0.0011565172225294594
0.39082812499999997,-0.0011564871803073536
0.390859375,-0.0011564476827020768
0.39089062500000005,-0.0011564144266274674
0.390921875,-0.001156375815172677
0.390953125,-0.0011563418677661662
0.39098437500000005,-0.0011563041273615453
0.391015625,-0.0011562627648394816
0.391046875,-0.0011562375041706471
0.39107812500000005,-0.0011561889952482023
0.391109375,-0.0011561570114270135
0.391140625,-0.0011561121516768177
0.39117187500000006,-0.0011560716849807785
0.391203125,-0.0011560316314229643
0.391234375,-0.0011559907961570144
0.391265625,-0.0011559512643099998
0.391296875,-0.001155906322789703
0.391328125,-0.0011558706006387746
0.391359375,-0.0011558274531856365
0.391390625,-0.0011557835978323466
0.39142187500000003,-0.001155741016281412
0.391453125,-0.0011556917318115527
0.391484375,-0.0011556473976535656
0.39151562500000003,-0.001155605288529593
0.391546875,-0.0011555592479087357
0.391578125,-0.001155509722629209
0.39160937500000004,-0.0011554639526616811
0.391640625,-0.0011554185387875407
0.391671875,-0.001155367538484952
0.39170312500000004,-0.0011553208640855302
0.39173437499999997,-0.0011552746310696388
0.391765625,-0.001155221823804578
0.39179687500000004,-0.0011551690255200454
0.39182812499999997,-0.0011551214198488244
0.391859375,-0.0011550704433124157
0.39189062500000005,-0.0011550249845794745
0.391921875,-0.0011593460633067855
0.391953125,-0.001159293739160315
0.39198437500000005,-0.0011592456744197645
0.392015625,-0.0011591926577434672
0.392046875,-0.0011591421406791542
0.39207812500000006,-0.0011590902385082043
0.392109375,-0.0011590399112594643
0.392140625,-0.001158985322563779
0.39217187500000006,-0.0011589296648709876
0.392203125,-0.0011588744276496733
0.392234375,-0.0011588211673837605
0.392265625,-0.001158765234752522
0.392296875,-0.0011587109399825782
0.392328125,-0.0011586545899040304
0.392359375,-0.0011585970447099345
0.392390625,-0.0011585396169237344
0.39242187500000003,-0.0011584803342452425
0.392453125,-0.001158423195643285
0.392484375,-0.0011583656034373814
0.39251562500000003,-0.001158300226667526
0.392546875,-0.00115824409272745
0.392578125,-0.0011581826654400162
0.39260937500000004,-0.0011581200304495373
0.392640625,-0.001158063160397703
0.392671875,-0.0011579984216081064
0.39270312500000004,-0.0011579360471089435
0.392734375,-0.0011578730565619463
0.392765625,-0.0011578072377646728
0.39279687500000005,-0.0011577451421302606
0.392828125,-0.0011576817318922107
0.392859375,-0.0011576099412228258
0.39289062500000005,-0.0011531721074537551
0.392921875,-0.0011531092650970756
0.392953125,-0.0011530425555526698
0.39298437500000005,-0.0011529766695209456
0.393015625,-0.0011529115340582208
0.393046875,-0.001152845916419884
0.39307812500000006,-0.0011527804695665306
0.393109375,-0.0011527095765056956
0.393140625,-0.0011526427553816034
0.39317187500000006,-0.0011525766797944662
0.393203125,-0.001152508796075924
0.393234375,-0.0011524345170028129
0.393265625,-0.0011523684361997681
0.393296875,-0.0011522971513497487
0.39332812500000003,-0.0011522222319418837
0.393359375,-0.0011521525868404409
0.393390625,-0.0011520817166456032
0.39342187500000003,-0.0011520090227281551
0.393453125,-0.001151934004997232
0.393484375,-0.0011518630998068394
0.39351562500000004,-0.0011517860515928846
0.393546875,-0.0011517131564113513
0.393578125,-0.001151635913406706
0.39360937500000004,-0.001151561058251628
0.393640625,-0.0011514825706994622
0.393671875,-0.0011514053019362584
0.39370312500000004,-0.001151330576014454
0.393734375,-0.0011512510186742937
0.393765625,-0.0011511730843578698
0.39379687500000005,-0.0011510936494684779
0.393828125,-0.0011510124936465714
0.393859375,-0.001150932907280404
0.39389062500000005,-0.0011508528870773117
0.393921875,-0.0011507702813236646
0.393953125,-0.0011506897615358898
0.39398437500000005,-0.0011506051040558254
0.394015625,-0.0011505239634753105
0.394046875,-0.001150440883838446
0.39407812500000006,-0.001150357097864766
0.394109375,-0.001150273548475328
0.394140625,-0.0011545634646135255
0.39417187500000006,-0.0011544819387660325
0.394203125,-0.0011543947501714037
0.394234375,-0.0011543148337207522
0.394265625,-0.0011542247070527624
0.394296875,-0.001154140851609333
0.39432812500000003,-0.0011540563223533251
0.394359375,-0.0011539708808133015
0.394390625,-0.0011538793476702398
0.39442187500000003,-0.0011537930597244617
0.394453125,-0.001153702331870128
0.394484375,-0.001153610555263071
0.39451562500000004,-0.0011535252581361365
0.394546875,-0.0011534321914581924
0.394578125,-0.0011533447967073604
0.39460937500000004,-0.0011532486802953504
0.394640625,-0.0011531577825212858
0.394671875,-0.001153067807964446
0.39470312500000004,-0.0011529715479652557
0.394734375,-0.0011528813385314647
0.394765625,-0.0011527862291609223
0.39479687500000005,-0.0011526914177938073
0.394828125,-0.001152593331300255
0.394859375,-0.001152500395285902
0.39489062500000005,-0.0011524030478502062
0.394921875,-0.0011523041536558622
0.394953125,-0.0011522080240814123
0.39498437500000005,-0.0011521120297520206
0.395015625,-0.0011520153796832737
0.395046875,-0.0011519121395346804
0.39507812500000006,-0.0011518164771420585
0.395109375,-0.0011473377238026758
0.395140625,-0.0011472404291146682
0.39517187500000006,-0.001147140717262237
0.395203125,-0.0011470376377305733
0.395234375,-0.0011469386141015475
0.395265625,-0.001146837885523503
0.395296875,-0.0011467318154240458
0.39532812500000003,-0.0011466310408635334
0.395359375,-0.0011465305268340172
0.395390625,-0.0011464291098129825
0.39542187500000003,-0.0011463255995354457
0.395453125,-0.001146222880452373
0.395484375,-0.001146112975964876
0.39551562500000004,-0.001146005920482987
0.395546875,-0.001145903871519919
0.395578125,-0.001145795992992523
0.39560937500000004,-0.001145691913417811
0.395640625,-0.0011455766315769562
0.395671875,-0.0011454731898353152
0.39570312500000004,-0.0011453648434363028
0.39573437499999997,-0.0011452538661761089
0.395765625,-0.0011451411950813596
0.39579687500000005,-0.0011450328652060533
0.395828125,-0.0011449229271414084
0.395859375,-0.001144807909833668
0.39589062500000005,-0.0011446980008550725
0.395921875,-0.001144586468349907
0.395953125,-0.0011444684725559658
0.39598437500000006,-0.001144357160651966
0.396015625,-0.0011442420091563946
0.396046875,-0.0011441261600248394
0.39607812500000006,-0.001144011333568111
0.396109375,-0.0011438921467391006
0.396140625,-0.0011437811034207893
0.39617187500000006,-0.001143661102889288
0.396203125,-0.0011435446091116568
0.396234375,-0.0011434236204533946
0.396265625,-0.0011433044154439236
0.396296875,-0.0011431872533842653
0.39632812500000003,-0.00114306647159192
0.396359375,-0.00114732271163185
0.396390625,-0.0011472065745305703
0.39642187500000003,-0.0011470830222442795
0.396453125,-0.0011469602375883611
0.396484375,-0.0011468417801029814
0.39651562500000004,-0.0011467200297899487
0.396546875,-0.001146596474948216
0.396578125,-0.0011464756111765131
0.39660937500000004,-0.001146348837564641
0.396640625,-0.0011462258353087604
0.396671875,-0.0011461013778870412
0.39670312500000005,-0.0011459757792601569
0.39673437500000003,-0.0011458529247519236
0.396765625,-0.0011457257376843825
0.39679687500000005,-0.001145593278300376
0.396828125,-0.0011454690866596895
0.396859375,-0.0011453441675611832
0.39689062500000005,-0.0011452130816560387
0.396921875,-0.0011450838639376106
0.396953125,-0.001144953915930523
0.39698437500000006,-0.0011448229017116743
0.397015625,-0.0011446961091190581
0.397046875,-0.0011445652931562425
0.39707812500000006,-0.001144430360025494
0.397109375,-0.0011442991345568601
0.397140625,-0.0011441616875639167
0.39717187500000006,-0.001144030430796323
0.397203125,-0.0011438954378152795
0.39723437500000003,-0.0011437593251714985
0.397265625,-0.0011436277591626957
0.397296875,-0.0011434923910973588
0.39732812500000003,-0.0011389775001758133
0.397359375,-0.0011388431158249508
0.397390625,-0.0011387049997843568
0.39742187500000004,-0.001138570617885748
0.397453125,-0.0011384353445608973
0.397484375,-0.0011382929419774812
0.39751562500000004,-0.001138157971158408
0.397546875,-0.0011380167388449804
0.397578125,-0.0011378806548051623
0.39760937500000004,-0.0011377390449300515
0.397640625,-0.0011375988179995918
0.397671875,-0.0011374583575456086
0.39770312500000005,-0.001137308708429683
0.39773437500000003,-0.0011371753348983736
0.397765625,-0.0011370329127881607
0.39779687500000005,-0.0011368860214055893
0.397828125,-0.0011367436083929705
0.397859375,-0.001136600035763418
0.39789062500000005,-0.0011364555366347798
0.397921875,-0.001136311094843176
0.397953125,-0.0011361636435492546
0.39798437500000006,-0.0011360121899819976
0.398015625,-0.0011358662331911497
0.398046875,-0.001135721381732225
0.39807812500000006,-0.0011355716407038322
0.398109375,-0.00113542135460502
0.398140625,-0.0011352739300564546
0.39817187500000006,-0.0011351248902153367
0.398203125,-0.0011349715817262074
0.39823437500000003,-0.0011348182389769694
0.398265625,-0.0011346681546167726
0.398296875,-0.0011345126809208864
0.39832812500000003,-0.0011343629476009802
0.398359375,-0.0011342083966511818
0.398390625,-0.001134055125457504
0.39842187500000004,-0.001133903051594845
0.398453125,-0.0011337465520603086
0.398484375,-0.0011335895800073346
0.39851562500000004,-0.001133433981203729
0.398546875,-0.001133275922968243
0.398578125,-0.0011374985219705265
0.39860937500000004,-0.0011373445352799109
0.398640625,-0.0011371868439039763
0.398671875,-0.0011370279643698362
0.39870312500000005,-0.0011368685044315062
0.39873437500000003,-0.0011367119945459442
0.398765625,-0.0011365518855694472
0.39879687500000005,-0.0011363901418751828
0.398828125,-0.0011362289188318678
0.398859375,-0.001136065960897041
0.39889062500000005,-0.0011359095422219627
0.398921875,-0.0011357452323804383
0.398953125,-0.0011355756381191684
0.39898437500000006,-0.0011354201144271603
0.399015625,-0.001135248424652225
0.399046875,-0.0011350904964083156
0.39907812500000006,-0.0011349305087120926
0.399109375,-0.0011347612920460833
0.399140625,-0.0011345858488496195
0.39917187500000006,-0.0011344295512811693
0.399203125,-0.0011342611761548556
0.39923437500000003,-0.0011340888056259428
0.399265625,-0.0011339205816411173
0.399296875,-0.0011337559212613278
0.39932812500000003,-0.0011335873478800114
0.399359375,-0.0011334235902864843
0.399390625,-0.0011332457185089552
0.39942187500000004,-0.0011330727947734646
0.399453125,-0.0011329070363000626
0.399484375,-0.0011327208246602952
0.39951562500000004,-0.001128181127879043
0.399546875,-0.0011280027888851789
0.399578125,-0.0011278318119724746
0.39960937500000004,-0.0011276655019034423
0.399640625,-0.0011274910700562746
0.399671875,-0.0011273118663169442
0.39970312500000005,-0.0011271378427904107
0.39973437500000003,-0.0011269580844955399
0.399765625,-0.0011267928828833582
0.39979687500000005,-0.0011266104177645904
0.399828125,-0.0011264374734559074
0.399859375,-0.0011262565753623506
0.39989062500000006,-0.0011260799478879195
0.399921875,-0.0011259023799922024
0.399953125,-0.0011257174096257865
0.39998437500000006,-0.0011255390058691403
0.400015625,-0.00112536805927917
0.400046875,-0.0011251818581247547
0.40007812500000006,-0.0011249918398428017
0.400109375,-0.0011248261890014245
0.400140625,-0.0011246391698700453
0.40017187500000007,-0.0011244525954991619
0.400203125,-0.0011242641622150676
0.40023437500000003,-0.001124090941213629
0.400265625,-0.001123896147055145
0.400296875,-0.0011237041723945705
0.40032812500000003,-0.0011235272259078853
0.400359375,-0.001123334005072786
0.400390625,-0.0011231490342730813
0.40042187500000004,-0.0011229591411310094
0.400453125,-0.0011227751920846324
0.400484375,-0.0011225838723338717
0.40051562500000004,-0.001122394152622743
0.400546875,-0.001122199005735982
0.400578125,-0.00112201630393758
0.40060937500000005,-0.0011218218079920607
0.400640625,-0.0011216318939450062
0.400671875,-0.0011214316827724696
0.40070312500000005,-0.001121246672946375
0.400734375,-0.0011210446857990927
0.400765625,-0.0011208493549742723
0.40079687500000005,-0.0011250355944219248
0.400828125,-0.0011248473164841202
0.400859375,-0.0011246560379383277
0.40089062500000006,-0.0011244495971198566
0.400921875,-0.0011242558663219285
0.400953125,-0.0011240697519726388
0.40098437500000006,-0.0011238667538534808
0.401015625,-0.0011236643406603852
0.401046875,-0.0011234677525464656
0.40107812500000006,-0.0011232640166305811
0.401109375,-0.0011230748683792036
0.40114062500000003,-0.0011228645155678951
0.401171875,-0.0011226689912023496
0.401203125,-0.0011224697905088607
0.40123437500000003,-0.0011222678124909527
0.401265625,-0.0011220676925000686
0.401296875,-0.0011218654898355676
0.40132812500000004,-0.0011216580619039726
0.401359375,-0.0011214595989094724
0.401390625,-0.0011212541574705248
0.40142187500000004,-0.0011210498591882716
0.401453125,-0.0011208389831418343
0.401484375,-0.0011206387538826752
0.40151562500000004,-0.0011204321115968231
0.40154687499999997,-0.0011202215721145825
0.401578125,-0.0011200146934835543
0.40160937500000005,-0.0011198059789528404
0.401640625,-0.0011195918819839404
0.401671875,-0.0011193941122373714
0.40170312500000005,-0.0011191824895547577
0.401734375,-0.0011145905531234346
0.401765625,-0.0011143852625086041
0.40179687500000005,-0.0011141701333291197
0.401828125,-0.0011139646782768187
0.401859375,-0.001113750084492382
0.40189062500000006,-0.0011135408519094663
0.401921875,-0.0011133263765177072
0.401953125,-0.001113116089293785
0.401984375,-0.0011129018229011738
0.402015625,-0.0011126953222423373
0.402046875,-0.0011124752307221653
0.402078125,-0.0011122656013927805
0.402109375,-0.0011120434807016001
0.40214062500000003,-0.0011118317085010293
0.402171875,-0.0011116185957642175
0.402203125,-0.001111399436186683
0.40223437500000003,-0.0011111843235828735
0.402265625,-0.0011109609840605147
0.402296875,-0.001110738906062482
0.40232812500000004,-0.0011105245819196773
0.402359375,-0.0011103048082013109
0.402390625,-0.0011100867809882738
0.40242187500000004,-0.0011098654622304395
0.40245312499999997,-0.0011096454433566043
0.402484375,-0.0011094198316253419
0.40251562500000004,-0.001109199269619738
0.40254687499999997,-0.0011089774781367738
0.402578125,-0.0011087570581822422
0.40260937500000005,-0.001108535841589403
0.402640625,-0.001108307414458675
0.402671875,-0.0011080829836895498
0.40270312500000005,-0.001107857891426138
0.402734375,-0.0011076302050888956
0.402765625,-0.0011074064842074745
0.40279687500000005,-0.0011071806693154322
0.402828125,-0.00110695452310142
0.402859375,-0.0011067191338049454
0.402890625,-0.0011064945188205937
0.402921875,-0.0011062630164125828
0.402953125,-0.0011060348035381307
0.402984375,-0.0011101801729982257
0.403015625,-0.001109951266042769
0.403046875,-0.0011097215796088133
0.403078125,-0.0011094869481729323
0.403109375,-0.0011092655692250541
0.40314062500000003,-0.0011090293972622865
0.403171875,-0.0011087927400456714
0.403203125,-0.0011085672017351438
0.40323437500000003,-0.001108330869742498
0.40326562499999996,-0.0011081000892595727
0.403296875,-0.0011078664550144487
0.40332812500000004,-0.0011076276233865506
0.40335937499999996,-0.0011073932589808905
0.403390625,-0.0011071572236720922
0.40342187500000004,-0.0011069240164194756
0.40345312499999997,-0.0011066874499921636
0.403484375,-0.0011064486097654112
0.40351562500000004,-0.0011062113711070402
0.40354687499999997,-0.0011059711623010032
0.403578125,-0.0011057292667531887
0.40360937500000005,-0.0011054908166318808
0.403640625,-0.0011052513096353918
0.403671875,-0.0011050124689287663
0.40370312500000005,-0.00110477373505918
0.403734375,-0.001104533882332042
0.403765625,-0.0011042876115253952
0.403796875,-0.0011040429152679929
0.403828125,-0.0011038003524954376
0.403859375,-0.0011035523843261376
0.403890625,-0.0011033134590015814
0.403921875,-0.0011030690845246424
0.403953125,-0.0010984450863252872
0.403984375,-0.0010982041847174377
0.404015625,-0.001097957213987158
0.404046875,-0.001097708021502261
0.404078125,-0.0010974634603779718
0.404109375,-0.0010972181460725539
0.40414062500000003,-0.0010969695016414364
0.40417187499999996,-0.0010967230884710438
0.404203125,-0.0010964743647698984
0.40423437500000003,-0.0010962236352847002
0.40426562499999996,-0.0010959782876342923
0.404296875,-0.001095725635746593
0.40432812500000004,-0.0010954726009482045
0.40435937499999997,-0.0010952268680823503
0.404390625,-0.001094972327553647
0.40442187500000004,-0.0010947182417968028
0.40445312499999997,-0.0010944708418426756
0.404484375,-0.0010942119665971473
0.40451562500000005,-0.0010939598242623548
0.404546875,-0.0010937057751575288
0.404578125,-0.0010934504700394927
0.404609375,-0.0010931966497912567
0.404640625,-0.0010929377138366933
0.404671875,-0.0010926832688610416
0.404703125,-0.0010924247577983708
0.404734375,-0.0010921685453191762
0.404765625,-0.0010919088184017031
0.404796875,-0.001091650681563902
0.404828125,-0.0010913901148182567
0.404859375,-0.001091133446147554
0.404890625,-0.0010908682688988182
0.404921875,-0.0010906139796331704
0.404953125,-0.0010903510664536584
0.404984375,-0.0010900859378848646
0.405015625,-0.0010898269522009764
0.40504687500000003,-0.0010895626292993545
0.40507812499999996,-0.0010892962805690715
0.405109375,-0.0010890351839407328
0.40514062500000003,-0.0010887677918645748
0.40517187499999996,-0.001088501653546358
0.405203125,-0.001092617121939414
0.40523437500000004,-0.0010923505724217339
0.40526562499999996,-0.001092083586215896
0.405296875,-0.0010918210325275186
0.40532812500000004,-0.0010915535333589702
0.40535937499999997,-0.001091285653367198
0.405390625,-0.0010910209266553998
0.40542187500000004,-0.0010907526693229447
0.40545312499999997,-0.001090480042412429
0.405484375,-0.0010902125557187003
0.405515625,-0.0010899476252459392
0.405546875,-0.0010896734036878984
0.405578125,-0.0010894009595113843
0.405609375,-0.0010891316653419102
0.405640625,-0.0010888576346385834
0.405671875,-0.0010885881588947634
0.405703125,-0.0010883169686262371
0.405734375,-0.0010880414932326055
0.405765625,-0.0010877689058078413
0.405796875,-0.0010874964331104263
0.405828125,-0.0010872193762274489
0.405859375,-0.0010869451439811453
0.40589062499999995,-0.001086669135369464
0.405921875,-0.0010863907123697704
0.405953125,-0.0010861148455160174
0.40598437499999995,-0.0010858353336926536
0.406015625,-0.0010855607949106644
0.40604687500000003,-0.0010852812647161696
0.40607812499999996,-0.0010849996347318848
0.406109375,-0.0010847227422470726
0.40614062500000003,-0.001084439571014402
0.40617187499999996,-0.0010797843506167824
0.406203125,-0.0010795049045520984
0.40623437500000004,-0.0010792270173702774
0.40626562499999996,-0.00107894460384313
0.406296875,-0.0010786620282597498
0.406328125,-0.0010783811101119575
0.40635937499999997,-0.0010780997239138099
0.406390625,-0.0010778133041705537
0.406421875,-0.0010775316595213746
0.40645312499999997,-0.0010772509368434033
0.406484375,-0.0010769631720481676
0.406515625,-0.001076681639384021
0.406546875,-0.0010763943618315036
0.406578125,-0.001076111336577052
0.406609375,-0.0010758181006144188
0.406640625,-0.0010755361532081911
0.406671875,-0.0010752483311770242
0.406703125,-0.0010749573766786723
0.406734375,-0.0010746705853531928
0.406765625,-0.0010743812308663461
0.40679687499999995,-0.0010740890785072045
0.406828125,-0.001073805537651594
0.406859375,-0.00107351401130093
0.40689062499999995,-0.0010732240860504179
0.406921875,-0.0010729312110095944
0.406953125,-0.0010726361394264028
0.40698437499999995,-0.0010723448409328436
0.407015625,-0.0010720461026606787
0.40704687500000003,-0.001071758180012261
0.40707812499999996,-0.0010714637162692088
0.407109375,-0.0010711668663761567
0.40714062500000003,-0.0010708713249699547
0.40717187499999996,-0.0010705755924021142
0.407203125,-0.0010702814797667812
0.407234375,-0.0010699870102845628
0.40726562499999996,-0.0010696896192317652
0.407296875,-0.0010693910236621203
0.407328125,-0.0010690905209886775
0.40735937499999997,-0.0010687913155499919
0.407390625,-0.0010684899007363628
0.407421875,-0.001072570582455721
0.40745312499999997,-0.0010722704977802235
0.407484375,-0.0010719759219012248
0.407515625,-0.0010716726564491894
0.407546875,-0.0010713758767964612
0.407578125,-0.0010710707287303785
0.40760937499999994,-0.0010707680128837598
0.407640625,-0.0010704695094390822
0.407671875,-0.0010701703587875193
0.40770312499999994,-0.0010698644461120468
0.407734375,-0.0010695628255388452
0.407765625,-0.0010692624083639864
0.40779687499999995,-0.0010689544964685473
0.407828125,-0.0010686493016085971
0.407859375,-0.0010683494512543183
0.40789062499999995,-0.001068038736473903
0.407921875,-0.0010677389228337351
0.407953125,-0.0010674317246000369
0.40798437499999995,-0.0010671192756925851
0.408015625,-0.0010668076411468434
0.408046875,-0.001066508664267822
0.40807812499999996,-0.0010661952245604733
0.408109375,-0.0010658861549085255
0.408140625,-0.001065575060756229
0.40817187499999996,-0.0010652700644940352
0.408203125,-0.0010649562962698998
0.408234375,-0.0010646502672718612
0.40826562499999997,-0.001064335241734403
0.408296875,-0.0010640254374346195
0.408328125,-0.0010637164325334215
0.40835937499999997,-0.0010633969519413533
0.408390625,-0.0010587091060189867
0.408421875,-0.0010583927895775162
0.408453125,-0.0010580820116471955
0.408484375,-0.0010577725797664937
0.40851562499999994,-0.0010574534620564104
0.408546875,-0.0010571389357879428
0.408578125,-0.0010568245827949352
0.40860937499999994,-0.0010565206508856007
0.408640625,-0.0010561969610077757
0.408671875,-0.001055886574045796
0.40870312499999994,-0.0010555662858551598
0.408734375,-0.0010552486864632456
0.408765625,-0.0010549282273259533
0.40879687499999995,-0.0010546164833651547
0.408828125,-0.0010542968121763883
0.408859375,-0.0010539785502865079
0.40889062499999995,-0.0010536648966012682
0.408921875,-0.0010533330394680539
0.408953125,-0.0010530199848091046
0.40898437499999996,-0.0010526931000081688
0.409015625,-0.0010523841659166693
0.409046875,-0.0010520565917161648
0.40907812499999996,-0.0010517356292534669
0.409109375,-0.0010514029663170159
0.409140625,-0.0010510854268269108
0.40917187499999996,-0.0010507610345777789
0.409203125,-0.0010504538435899685
0.409234375,-0.001050112141866729
0.40926562499999997,-0.0010497989151523578
0.409296875,-0.0010494630267705307
0.409328125,-0.0010491430903630562
0.40935937499999997,-0.0010488178211136706
0.409390625,-0.0010484971880178155
0.40942187499999994,-0.0010481548121648726
0.409453125,-0.0010478409623896276
0.409484375,-0.0010475079531754097
0.40951562499999994,-0.0010471759651029637
0.409546875,-0.0010468464316378823
0.409578125,-0.001046524974797014
0.40960937499999994,-0.0010461935371720438
0.409640625,-0.0010502423617245113
0.409671875,-0.0010499161454631048
0.40970312499999995,-0.0010495949357663854
0.409734375,-0.0010492510625913533
0.409765625,-0.001048935108369245
0.40979687499999995,-0.0010486022948303572
0.409828125,-0.001048260992086384
0.40985937499999997,-0.0010479232797564707
0.40989062499999995,-0.0010476085880327841
0.409921875,-0.0010472626036396697
0.409953125,-0.0010469393762188133
0.40998437499999996,-0.0010466056184143327
0.410015625,-0.0010462746177627644
0.41004687500000003,-0.0010459309664111911
0.41007812500000007,-0.001045609602591313
0.410109375,-0.0010452775945896699
0.41014062500000004,-0.0010449375300299532
0.4101718750000001,-0.0010445977492506975
0.410203125,-0.0010442516933081292
0.41023437500000004,-0.001043927066133269
0.410265625,-0.0010435755944532693
0.410296875,-0.001043251303568856
0.41032812500000004,-0.0010429035051314414
0.410359375,-0.0010425643453245322
0.410390625,-0.0010422356358854717
0.41042187500000005,-0.001041893567674746
0.41045312500000003,-0.0010415448683857506
0.410484375,-0.0010411976173895117
0.41051562500000005,-0.0010408654754842442
0.41054687500000003,-0.0010405237388730545
0.410578125,-0.001040183165374832
0.41060937500000005,-0.0010354634198313228
0.410640625,-0.0010351223822928635
0.410671875,-0.0010347786084444928
0.41070312500000006,-0.0010344323118544087
0.410734375,-0.0010340972668300662
0.410765625,-0.0010337569503662616
0.41079687500000006,-0.0010334059099040699
0.410828125,-0.0010330763074632675
0.410859375,-0.0010327221271575447
0.41089062500000006,-0.0010323818780625868
0.410921875,-0.0010320316425542556
0.41095312500000003,-0.0010316809585986866
0.41098437500000007,-0.001031342829627347
0.411015625,-0.0010309872363413498
0.41104687500000003,-0.0010306428284885365
0.41107812500000007,-0.0010302975284350036
0.411109375,-0.0010299449760873443
0.41114062500000004,-0.0010295961577640247
0.411171875,-0.001029244089340832
0.411203125,-0.0010288987712572077
0.41123437500000004,-0.0010285458307956984
0.411265625,-0.0010281977938831656
0.411296875,-0.001027846329379016
0.41132812500000004,-0.0010274913848331638
0.411359375,-0.0010271464790042838
0.411390625,-0.0010267933839418208
0.41142187500000005,-0.001026442633649944
0.41145312500000003,-0.0010260951233184885
0.411484375,-0.0010257278631169084
0.41151562500000005,-0.001025380757250824
0.411546875,-0.001025032603145671
0.411578125,-0.0010246771228289257
0.41160937500000006,-0.0010243185359128971
0.411640625,-0.0010239617182264925
0.411671875,-0.0010236046347718054
0.41170312500000006,-0.0010232482698271685
0.411734375,-0.0010228990850415821
0.411765625,-0.001022535876335752
0.41179687500000006,-0.0010221802592922727
0.411828125,-0.001021827937810544
0.411859375,-0.0010258399133095536
0.41189062500000007,-0.0010254870092038064
0.411921875,-0.0010251277740840406
0.41195312500000003,-0.0010247678720533664
0.411984375,-0.0010244088904888225
0.412015625,-0.0010240575813787178
0.41204687500000003,-0.0010236953627255456
0.412078125,-0.0010233342299705399
0.412109375,-0.0010229797147361594
0.41214062500000004,-0.0010226227185529402
0.412171875,-0.0010222573326634544
0.412203125,-0.0010219043411034343
0.41223437500000004,-0.0010215428314019406
0.412265625,-0.0010211810320212393
0.412296875,-0.0010208137729035838
0.41232812500000005,-0.0010204573714839259
0.41235937500000003,-0.0010200931950403655
0.412390625,-0.001019722214503388
0.41242187500000005,-0.0010193624197599276
0.412453125,-0.0010190010080143655
0.412484375,-0.0010186392499076623
0.41251562500000005,-0.0010182759183904044
0.412546875,-0.0010179101883961636
0.412578125,-0.0010175496727279458
0.41260937500000006,-0.0010171825718069613
0.412640625,-0.00101681380839172
0.412671875,-0.001016448636229201
0.41270312500000006,-0.001016088186896122
0.412734375,-0.0010157171420339568
0.412765625,-0.001015346423949251
0.41279687500000006,-0.0010149809726629037
0.412828125,-0.0010102358715831546
0.41285937500000003,-0.0010098739454231995
0.412890625,-0.0010095052687394308
0.412921875,-0.001009133693593768
0.41295312500000003,-0.0010087660855168969
0.412984375,-0.0010083997789539743
0.413015625,-0.001008032192815693
0.41304687500000004,-0.0010076664522721199
0.413078125,-0.0010072955668955982
0.413109375,-0.0010069272571245971
0.41314062500000004,-0.0010065557060866294
0.413171875,-0.0010061867362211423
0.413203125,-0.0010058136788284391
0.41323437500000004,-0.0010054432891836648
0.41326562499999997,-0.0010050750563036885
0.413296875,-0.0010047008145884113
0.41332812500000005,-0.0010043274401991542
0.413359375,-0.0010039538414067135
0.413390625,-0.001003583179788766
0.41342187500000005,-0.0010032037122048691
0.413453125,-0.0010028364288300201
0.413484375,-0.0010024621615566005
0.41351562500000005,-0.0010020853621667582
0.413546875,-0.0010017108706707294
0.413578125,-0.0010013369619380277
0.41360937500000006,-0.0010009543481050744
0.413640625,-0.0010005834343468842
0.413671875,-0.0010002059944378694
0.41370312500000006,-0.0009998309248495998
0.413734375,-0.000999453940579792
0.413765625,-0.0009990760929707888
0.413796875,-0.000998698259136628
0.413828125,-0.0009983175281456924
0.41385937500000003,-0.0009979435459218783
0.413890625,-0.0009975613419347766
0.413921875,-0.0009971809801815092
0.41395312500000003,-0.0009968018602733858
0.413984375,-0.0009964228252704252
0.414015625,-0.0009960411101858045
0.41404687500000004,-0.000995660352992627
0.414078125,-0.000999659465607882
0.414109375,-0.0009992739236033658
0.41414062500000004,-0.0009988970455545657
0.41417187499999997,-0.0009985150383626865
0.414203125,-0.0009981344013726134
0.41423437500000004,-0.0009977524427142587
0.41426562499999997,-0.000997368859697697
0.414296875,-0.0009969908154984913
0.41432812500000005,-0.0009966039961947434
0.414359375,-0.0009962238410056758
0.414390625,-0.0009958388685674183
0.41442187500000005,-0.0009954561490378294
0.414453125,-0.0009950723772372272
0.414484375,-0.0009946858376383982
0.41451562500000005,-0.000994305416620881
0.414546875,-0.0009939147112044584
0.414578125,-0.0009935310707650594
0.414609375,-0.0009931463269310242
0.414640625,-0.0009927616941874523
0.414671875,-0.0009923711936007558
0.414703125,-0.000991988010121573
0.414734375,-0.0009915989174098527
0.414765625,-0.0009912117280455185
0.414796875,-0.0009908251895612112
0.414828125,-0.0009904368656374618
0.41485937500000003,-0.0009900442727361208
0.414890625,-0.0009896557687863426
0.414921875,-0.0009892663381263836
0.41495312500000003,-0.0009888776481323525
0.414984375,-0.0009884897375225833
0.415015625,-0.0009837221787085196
0.41504687500000004,-0.0009833285358627347
0.41507812499999996,-0.0009829398777450454
0.415109375,-0.0009825495766497515
0.41514062500000004,-0.0009821620415861737
0.41517187499999997,-0.0009817664747639177
0.415203125,-0.0009813806358728132
0.41523437500000004,-0.000980985890702675
0.41526562499999997,-0.0009805948707617938
0.415296875,-0.000980205190622526
0.41532812500000005,-0.0009798112186022202
0.415359375,-0.0009794185934728396
0.415390625,-0.0009790238661884498
0.41542187500000005,-0.0009786303914629292
0.415453125,-0.000978233266441357
0.415484375,-0.0009778386628963472
0.415515625,-0.0009774483260769525
0.415546875,-0.0009770516354502025
0.415578125,-0.0009766594125638975
0.415609375,-0.000976261585422241
0.415640625,-0.0009758658159766467
0.415671875,-0.0009754666479005851
0.415703125,-0.0009750738757208707
0.415734375,-0.0009746753287038466
0.415765625,-0.0009742783265197022
0.415796875,-0.000973879663020507
0.415828125,-0.000973484398251314
0.41585937500000003,-0.0009730825300697452
0.41589062499999996,-0.0009726838704819385
0.415921875,-0.0009722840166516422
0.41595312500000003,-0.0009718849659279029
0.41598437499999996,-0.0009714829975859783
0.416015625,-0.0009710851024167383
0.41604687500000004,-0.0009706856667273701
0.41607812499999997,-0.0009702819853578751
0.416109375,-0.0009698838436937654
0.41614062500000004,-0.0009694818001997375
0.41617187499999997,-0.000969080083562425
0.416203125,-0.0009686743311407495
0.41623437500000005,-0.0009682738547604104
0.416265625,-0.0009678705410934227
0.416296875,-0.0009718511833798731
0.416328125,-0.0009714457357727149
0.416359375,-0.0009710421550624994
0.416390625,-0.0009706415387601627
0.416421875,-0.0009702391284687577
0.416453125,-0.0009698321026666221
0.416484375,-0.0009694324275019428
0.416515625,-0.0009690310943916737
0.416546875,-0.0009686228493061277
0.416578125,-0.0009682178277156533
0.416609375,-0.0009678133836459012
0.416640625,-0.0009674118571741941
0.416671875,-0.000967003265200269
0.416703125,-0.000966596447794444
0.416734375,-0.0009661902297946022
0.41676562500000003,-0.0009657899826984485
0.41679687499999996,-0.0009653795210816385
0.416828125,-0.0009649708525740347
0.41685937500000003,-0.0009645677628325224
0.41689062499999996,-0.0009641589749966942
0.416921875,-0.0009637482255245577
0.41695312500000004,-0.0009633419160799163
0.41698437499999996,-0.0009629356341951632
0.417015625,-0.0009625251342755062
0.41704687500000004,-0.0009621152472408419
0.41707812499999997,-0.0009617080242146255
0.417109375,-0.0009612978779614569
0.41714062500000004,-0.0009608863504573933
0.41717187499999997,-0.0009604738196867524
0.417203125,-0.0009600683277975752
0.417234375,-0.0009552778912686813
0.417265625,-0.0009548712404704555
0.417296875,-0.0009544660002227499
0.417328125,-0.0009540480662257877
0.417359375,-0.0009536361795846431
0.417390625,-0.0009532307585616399
0.417421875,-0.00095281391474486
0.417453125,-0.000952410558883357
0.417484375,-0.0009519921821964095
0.417515625,-0.0009515876683952942
0.417546875,-0.0009511690494044996
0.417578125,-0.0009507585274784874
0.41760937499999995,-0.0009503503870274856
0.417640625,-0.0009499375225358632
0.417671875,-0.0009495195356826538
0.41770312499999995,-0.0009491082799354504
0.417734375,-0.0009486918142099544
0.41776562500000003,-0.0009482775856179786
0.41779687499999996,-0.0009478673754404823
0.417828125,-0.0009474524672479986
0.41785937500000003,-0.0009470377390670866
0.41789062499999996,-0.0009466151273508187
0.417921875,-0.000946209671819697
0.41795312500000004,-0.0009457896444966911
0.41798437499999996,-0.0009453703166482814
0.418015625,-0.0009449574642357086
0.418046875,-0.0009445406106258457
0.41807812499999997,-0.0009441241314666858
0.418109375,-0.0009437105460954748
0.418140625,-0.0009432947547481571
0.41817187499999997,-0.0009428737894888253
0.418203125,-0.000942455106077867
0.418234375,-0.000942037883995904
0.418265625,-0.0009416205396372557
0.418296875,-0.0009412012160773114
0.418328125,-0.0009407795697249227
0.418359375,-0.0009403620786598114
0.418390625,-0.0009399440005819423
0.418421875,-0.0009395234076291156
0.418453125,-0.0009390971604477591
0.418484375,-0.0009386847901399244
0.41851562499999995,-0.0009426399105776362
0.418546875,-0.0009422162137946184
0.418578125,-0.0009418057572445765
0.41860937499999995,-0.0009413847860829903
0.418640625,-0.0009409624746315425
0.418671875,-0.000940541358232825
0.41870312499999995,-0.0009401294317528085
0.418734375,-0.000939710887584426
0.41876562500000003,-0.0009392893206877709
0.41879687499999996,-0.0009388678709368117
0.418828125,-0.0009384464697359506
0.41885937500000003,-0.0009380193408527054
0.41889062499999996,-0.000937605912885605
0.418921875,-0.0009371789401837749
0.418953125,-0.0009367546725492781
0.41898437499999996,-0.0009363443164141158
0.419015625,-0.0009359231489189344
0.419046875,-0.0009354993590676014
0.41907812499999997,-0.0009350639524461669
0.419109375,-0.0009346440465210736
0.419140625,-0.0009342319586115276
0.41917187499999997,-0.0009338026134957725
0.419203125,-0.0009333720578536195
0.419234375,-0.0009329669707751273
0.419265625,-0.000932537722419656
0.419296875,-0.0009321114949621158
0.419328125,-0.0009316900952152998
0.419359375,-0.0009312601455455892
0.419390625,-0.0009308339458199942
0.41942187499999994,-0.0009304077240170454
0.419453125,-0.0009256170956567257
0.419484375,-0.0009251805432278215
0.41951562499999995,-0.0009247559950147713
0.419546875,-0.0009243425054241312
0.419578125,-0.0009239208324474148
0.41960937499999995,-0.0009234878685314314
0.419640625,-0.0009230624311468462
0.419671875,-0.0009226339892943712
0.41970312499999995,-0.0009222186939398073
0.419734375,-0.0009217935876114046
0.41976562500000003,-0.0009213573466023278
0.41979687499999996,-0.000920951539519016
0.419828125,-0.0009205135264496352
0.419859375,-0.0009201096758454444
0.41989062499999996,-0.0009196551963680313
0.419921875,-0.0009192366453803572
0.419953125,-0.0009188049790852214
0.41998437499999997,-0.0009183827760809345
0.420015625,-0.0009179639394284178
0.420046875,-0.000917530927107689
0.42007812499999997,-0.0009171088119858881
0.420109375,-0.0009166884431139055
0.420140625,-0.0009162545337724377
0.420171875,-0.0009158251637007529
0.420203125,-0.0009153901814198707
0.420234375,-0.0009149783463600694
0.420265625,-0.0009145399579675063
0.420296875,-0.0009141110861993589
0.42032812499999994,-0.0009136897118873187
0.420359375,-0.0009132613585750085
0.420390625,-0.0009128147714472443
0.42042187499999994,-0.0009123953984332411
0.420453125,-0.0009119621720628697
0.420484375,-0.0009115327572394027
0.42051562499999995,-0.0009111025980896269
0.420546875,-0.0009106633699245414
0.420578125,-0.0009102462314863544
0.42060937499999995,-0.0009098086559958633
0.420640625,-0.0009093796520670862
0.42067187500000003,-0.0009089459329188962
0.42070312499999996,-0.0009085109411891001
0.420734375,-0.0009124605814431752
0.420765625,-0.0009120255196479951
0.42079687499999996,-0.0009115875214427589
0.420828125,-0.0009111598119100409
0.420859375,-0.0009107312625599058
0.42089062499999996,-0.0009102987089643737
0.420921875,-0.0009098728053952461
0.420953125,-0.0009094321627108153
0.42098437499999997,-0.0009090087960472032
0.421015625,-0.0009085614348427196
0.421046875,-0.0009081328792879019
0.42107812499999997,-0.0009077170922909897
0.421109375,-0.0009072670120371072
0.421140625,-0.0009068363620609969
0.421171875,-0.0009064118019253206
0.421203125,-0.0009059775048091447
0.421234375,-0.0009055409384149046
0.421265625,-0.0009051019993599266
0.421296875,-0.0009046696036285155
0.42132812499999994,-0.0009042304138907539
0.421359375,-0.0009038027657993011
0.421390625,-0.000903359258334277
0.42142187499999995,-0.00090292511416417
0.421453125,-0.0009024957962499476
0.421484375,-0.0009020629553392508
0.42151562499999995,-0.0009016208019024634
0.421546875,-0.0009011905117479596
0.421578125,-0.0009007476109449478
0.42160937499999995,-0.0009003120519687664
0.421640625,-0.0008998840785153853
0.42167187500000003,-0.0008950660172393939
0.42170312499999996,-0.0008946331548702682
0.421734375,-0.0008942027696852428
0.421765625,-0.0008937623129001565
0.42179687499999996,-0.0008933310839164162
0.421828125,-0.0008928965419111902
0.421859375,-0.0008924611237080965
0.42189062499999996,-0.0008920211927541388
0.421921875,-0.0008915890559788725
0.421953125,-0.0008911512094677068
0.42198437499999997,-0.0008907208619484616
0.422015625,-0.0008902914433074269
0.422046875,-0.0008898502422571737
0.42207812499999997,-0.0008894136161515173
0.422109375,-0.000888971391534172
0.422140625,-0.0008885431116156771
0.422171875,-0.0008881084600725862
0.422203125,-0.0008876657040050064
0.422234375,-0.000887237267122587
0.422265625,-0.000886794131014966
0.422296875,-0.0008863575714610494
0.42232812499999994,-0.0008859236876305084
0.422359375,-0.0008854864287583114
0.422390625,-0.0008850445131226049
0.42242187499999995,-0.0008846125846346808
0.422453125,-0.0008841747227855551
0.422484375,-0.0008837328280335184
0.42251562499999995,-0.0008832943777267871
0.422546875,-0.0008828596672345174
0.422578125,-0.0008824196356457224
0.42260937499999995,-0.0008819858373645198
0.422640625,-0.0008815451357027902
0.42267187500000003,-0.0008811061600230326
0.42270312499999996,-0.0008806720596546726
0.422734375,-0.0008802303602643315
0.42276562500000003,-0.0008797913473161979
0.42279687499999996,-0.0008793578117666338
0.422828125,-0.0008789136525452143
0.422859375,-0.0008784747028624945
0.42289062499999996,-0.0008780391516563027
0.422921875,-0.0008776036399111009
0.422953125,-0.0008815395202048971
0.42298437499999997,-0.0008811019330517821
0.423015625,-0.0008806620441298846
0.423046875,-0.0008802237058381582
0.42307812499999997,-0.000879786104359917
0.423109375,-0.0008793481547567129
0.423140625,-0.00087891163434764
0.423171875,-0.0008784703077334248
0.423203125,-0.0008780301563361195
0.423234375,-0.0008775939634417217
0.423265625,-0.000877160396848313
0.423296875,-0.0008767122623883974
0.42332812499999994,-0.0008762724641991626
0.423359375,-0.0008758375776650625
0.423390625,-0.0008754012681897599
0.42342187499999995,-0.0008749585253535787
0.423453125,-0.0008745215262084896
0.423484375,-0.0008740817807636955
0.42351562499999995,-0.0008736394258701541
0.423546875,-0.0008731965739624502
0.423578125,-0.0008727559846132549
0.42360937499999995,-0.0008723174963501598
0.423640625,-0.0008718824567208669
0.42367187500000003,-0.0008714427805039809
0.42370312499999996,-0.0008709942442838466
0.423734375,-0.000870564227572531
0.423765625,-0.0008701208308488292
0.42379687499999996,-0.0008696788876273696
0.423828125,-0.0008692361648150217
0.423859375,-0.0008687908910937694
0.42389062499999997,-0.0008639787601223206
0.423921875,-0.0008635348796034031
0.423953125,-0.0008630982034190833
0.42398437499999997,-0.0008626560602211161
0.424015625,-0.0008622212885419714
0.424046875,-0.0008617818865106174
0.424078125,-0.0008613351615115762
0.424109375,-0.0008608994947676141
0.424140625,-0.0008604570068187732
0.424171875,-0.0008600199664333917
0.424203125,-0.0008595719190992411
0.424234375,-0.0008591364253568573
0.424265625,-0.0008586923547384863
0.424296875,-0.0008582533929474279
0.42432812499999994,-0.0008578120421855288
0.424359375,-0.0008573697617681453
0.424390625,-0.0008569288465601066
0.42442187499999995,-0.0008564863828873399
0.424453125,-0.0008560472648471984
0.424484375,-0.0008556059722734308
0.42451562499999995,-0.0008551624085127579
0.424546875,-0.0008547253774702883
0.42457812500000003,-0.0008542808395422402
0.42460937499999996,-0.0008538381451414674
0.424640625,-0.0008533998829056352
0.42467187500000003,-0.0008529534028773739
0.42470312499999996,-0.0008525132100774442
0.424734375,-0.000852069984721985
0.424765625,-0.0008516264786595194
0.42479687499999996,-0.0008511868748720293
0.424828125,-0.000850741827191949
0.424859375,-0.0008502983775797272
0.42489062499999997,-0.0008498525729580472
0.424921875,-0.0008494128962922565
0.424953125,-0.0008489741787448789
0.42498437499999997,-0.0008485286413465916
0.425015625,-0.0008480830099809322
0.425046875,-0.0008476372550243021
0.425078125,-0.0008471958158089779
0.425109375,-0.0008467523626250681
0.425140625,-0.0008463121152185414
0.425171875,-0.0008502457892202928
0.425203125,-0.000849802913956121
0.425234375,-0.0008493580794791747
0.425265625,-0.000848914915492445
0.425296875,-0.0008484709987061356
0.42532812499999995,-0.0008480304315918764
0.425359375,-0.000847587617511518
0.425390625,-0.0008471447773535749
0.42542187499999995,-0.0008467022126345293
0.425453125,-0.0008462600116108075
0.425484375,-0.0008458186398840571
0.42551562499999995,-0.0008453750699279165
0.425546875,-0.0008449314618571846
0.42557812500000003,-0.0008444837987010671
0.42560937499999996,-0.0008440429051923617
0.425640625,-0.0008436003884680111
0.42567187500000003,-0.0008431568680424655
0.42570312499999996,-0.0008427141459848853
0.425734375,-0.0008422680433427671
0.425765625,-0.0008418278817955531
0.42579687499999996,-0.0008413840113081841
0.425828125,-0.000840938569534145
0.425859375,-0.0008404945366798887
0.42589062499999997,-0.0008400492991837115
0.425921875,-0.0008396074837409423
0.425953125,-0.0008391651882804843
0.42598437499999997,-0.0008387181962369594
0.426015625,-0.0008382747562758787
0.426046875,-0.0008378314355936937
0.426078125,-0.0008373852113887532
0.426109375,-0.0008325642899006044
0.426140625,-0.0008321232457696483
0.426171875,-0.0008316797598020877
0.426203125,-0.0008312395055855362
0.426234375,-0.0008307923482302471
0.426265625,-0.0008303504319037112
0.426296875,-0.0008299043056580399
0.42632812499999995,-0.0008294616102365107
0.426359375,-0.0008290186471892509
0.426390625,-0.0008285766386566251
0.42642187499999995,-0.0008281293643484164
0.426453125,-0.0008276864720308738
0.426484375,-0.0008272465806673512
0.42651562499999995,-0.000826805146381681
0.426546875,-0.0008263613231021122
0.42657812500000003,-0.0008259138507226566
0.42660937499999996,-0.000825474409539232
0.426640625,-0.0008250272751562822
0.42667187500000003,-0.0008245844830428728
0.42670312499999996,-0.0008241371292221286
0.426734375,-0.0008236990552375201
0.42676562500000004,-0.0008232542928753098
0.42679687499999996,-0.0008228056539138669
0.426828125,-0.0008223654692609619
0.426859375,-0.0008219229845202632
0.42689062499999997,-0.0008214803354016642
0.426921875,-0.0008210286462669372
0.426953125,-0.0008205865838938238
0.42698437499999997,-0.0008201473961802902
0.427015625,-0.0008196953160121735
0.427046875,-0.00081925637202266
0.427078125,-0.0008188127826766443
0.427109375,-0.0008183652237647478
0.427140625,-0.0008179185505129555
0.427171875,-0.0008174745389368278
0.427203125,-0.0008170284272413439
0.427234375,-0.0008165845483583331
0.427265625,-0.000816141505872444
0.427296875,-0.0008156953880979305
0.42732812499999995,-0.0008152464723907536
0.427359375,-0.0008148057783465799
0.427390625,-0.0008187369880474742
0.42742187499999995,-0.0008182998090076089
0.427453125,-0.0008178549987770366
0.427484375,-0.0008174057803517695
0.42751562499999995,-0.0008169673639645131
0.427546875,-0.0008165313568395775
0.42757812500000003,-0.0008160872764969782
0.42760937499999996,-0.0008156394125204275
0.427640625,-0.0008151940258430412
0.42767187500000003,-0.0008147514005888701
0.42770312499999996,-0.0008143058745445873
0.427734375,-0.0008138661010125038
0.427765625,-0.0008134250085123189
0.42779687499999997,-0.0008129822376339614
0.427828125,-0.0008125342043699517
0.427859375,-0.000812091319847389
0.42789062499999997,-0.0008116534528309696
0.427921875,-0.000811206330453354
0.427953125,-0.0008107629984075125
0.427984375,-0.0008103162035302779
0.428015625,-0.0008098745474212701
0.428046875,-0.0008094306615539851
0.428078125,-0.0008089970867801756
0.428109375,-0.0008085432418640064
0.428140625,-0.0008081052040398023
0.428171875,-0.0008076607911208303
0.428203125,-0.0008072181391026896
0.428234375,-0.0008067762858825593
0.428265625,-0.0008063325772770039
0.428296875,-0.0008058941278094173
0.42832812499999995,-0.0008010696013457004
0.428359375,-0.0008006258458209126
0.428390625,-0.000800192026009193
0.42842187499999995,-0.0007997480241953778
0.428453125,-0.0007993030159918306
0.42848437500000003,-0.000798851016761061
0.42851562499999996,-0.0007984248640806775
0.428546875,-0.000797975367356353
0.42857812500000003,-0.0007975390154196516
0.42860937499999996,-0.0007970988221087418
0.428640625,-0.000796655886086059
0.42867187500000004,-0.0007962184945503811
0.42870312499999996,-0.0007957791245106864
0.428734375,-0.000795339314454975
0.428765625,-0.0007948995842934937
0.42879687499999997,-0.0007944577336955368
0.428828125,-0.0007940080797950722
0.428859375,-0.0007935726992073823
0.42889062499999997,-0.0007931281444988787
0.428921875,-0.0007926842380831453
0.428953125,-0.0007922466877539232
0.428984375,-0.0007918065779511443
0.429015625,-0.0007913640458803786
0.429046875,-0.0007909340543844519
0.429078125,-0.0007904865247449627
0.429109375,-0.0007900505025684665
0.429140625,-0.0007896015892687736
0.429171875,-0.0007891714348251325
0.429203125,-0.000788724768346287
0.429234375,-0.0007882850673271956
0.429265625,-0.0007878447406707463
0.429296875,-0.0007873996271488548
0.42932812499999995,-0.0007869574552329638
0.429359375,-0.0007865264773939812
0.429390625,-0.0007860907258381497
0.42942187499999995,-0.0007856463036456998
0.429453125,-0.0007852010600899011
0.42948437500000003,-0.0007847722154009605
0.42951562499999996,-0.0007843148984727349
0.429546875,-0.0007838717426427132
0.42957812500000003,-0.000783436360860295
0.42960937499999996,-0.0007873852430882629
0.429640625,-0.0007869518477905575
0.42967187500000004,-0.0007865137289779188
0.42970312499999996,-0.0007860737304780652
0.429734375,-0.0007856302933932358
0.429765625,-0.0007851961422320995
0.42979687499999997,-0.0007847725948560424
0.429828125,-0.0007843093502429913
0.429859375,-0.0007838697377697476
0.42989062499999997,-0.0007834583884399615
0.429921875,-0.0007830013539525289
0.429953125,-0.0007825759107120966
0.429984375,-0.0007821317596021261
0.430015625,-0.0007816760760725218
0.430046875,-0.0007812623012230652
0.430078125,-0.0007808282113806915
0.430109375,-0.000780392735690718
0.430140625,-0.0007799640238791115
0.430171875,-0.0007795256362506456
0.430203125,-0.0007790802476863729
0.430234375,-0.0007786424939723972
0.430265625,-0.0007781922565751609
0.430296875,-0.0007777764756688871
0.43032812499999995,-0.0007773216072480445
0.430359375,-0.0007768984894857556
0.430390625,-0.0007764591303828401
0.43042187499999995,-0.0007760280099111116
0.430453125,-0.000775594479704704
0.43048437500000003,-0.0007751573680211503
0.43051562499999996,-0.0007747192795238729
0.430546875,-0.0007699056048653813
0.43057812500000003,-0.0007694722689435135
0.43060937499999996,-0.0007690297952791109
0.430640625,-0.0007686017634325748
0.43067187500000004,-0.0007681588871765836
0.43070312499999996,-0.0007677302065495391
0.430734375,-0.0007672870015663497
0.430765625,-0.0007668554235110564
0.43079687499999997,-0.0007664166191677889
0.430828125,-0.0007659918452505819
0.430859375,-0.0007655465592481502
0.43089062499999997,-0.0007651168775831378
0.430921875,-0.0007646780755297816
0.430953125,-0.0007642413863863592
0.430984375,-0.0007638026569058674
0.431015625,-0.0007633788974077405
0.431046875,-0.0007629419802726405
0.431078125,-0.0007625104666675667
0.431109375,-0.0007620681943803324
0.431140625,-0.0007616408856802453
0.431171875,-0.0007612086862095954
0.431203125,-0.0007607839283878433
0.431234375,-0.000760333227713697
0.431265625,-0.000759905367025155
0.431296875,-0.0007594626892234099
0.43132812499999995,-0.0007590336454473996
0.431359375,-0.0007585959089835108
0.431390625,-0.0007581614768558571
0.43142187499999995,-0.0007577290746080059
0.431453125,-0.0007572983394826781
0.43148437500000003,-0.0007568574111242211
0.43151562499999996,-0.0007564377448431234
0.431546875,-0.0007559972860774478
0.43157812500000003,-0.000755578106197894
0.43160937499999996,-0.0007551333809298448
0.431640625,-0.0007547027731970961
0.43167187500000004,-0.0007542703863888667
0.43170312499999997,-0.0007538335837218441
0.431734375,-0.0007534078701291677
0.431765625,-0.0007529701877880615
0.43179687499999997,-0.0007525508924632295
0.431828125,-0.0007564944167704063
0.431859375,-0.000756057024676491
0.431890625,-0.0007556369607667132
0.431921875,-0.0007552039238234477
0.431953125,-0.0007547689539195677
0.431984375,-0.0007543378622693192
0.432015625,-0.0007539078162937148
0.432046875,-0.0007534799006602387
0.432078125,-0.0007530556430258503
0.432109375,-0.0007526248048378148
0.432140625,-0.0007521933996305977
0.432171875,-0.0007517692015382368
0.432203125,-0.0007513447611143635
0.432234375,-0.0007509148916607818
0.432265625,-0.0007504828772270065
0.432296875,-0.0007500588656301245
0.43232812499999995,-0.0007496236503307385
0.432359375,-0.0007492010065557782
0.43239062500000003,-0.0007487702708822118
0.43242187499999996,-0.000748346157170187
0.432453125,-0.0007479141506174652
0.43248437500000003,-0.0007474877307942392
0.43251562499999996,-0.0007470583551408769
0.432546875,-0.0007466361218701131
0.43257812500000004,-0.0007462105173905095
0.43260937499999996,-0.0007457773763986861
0.432640625,-0.0007453588059959243
0.43267187500000004,-0.0007449311341158095
0.43270312499999997,-0.0007444997184016394
0.432734375,-0.0007440705301151665
0.43276562500000004,-0.0007392738140302932
0.43279687499999997,-0.0007388453649326381
0.432828125,-0.0007384223821399437
0.432859375,-0.0007379902337261886
0.432890625,-0.0007375699369282646
0.432921875,-0.0007371517135307919
0.432953125,-0.0007367263336034192
0.432984375,-0.000736302991948018
0.433015625,-0.0007358768795313678
0.433046875,-0.0007354530153635269
0.433078125,-0.000735032332874544
0.433109375,-0.0007346067943176209
0.433140625,-0.0007341847162812346
0.433171875,-0.0007337590234478587
0.433203125,-0.0007333362910685245
0.433234375,-0.0007329133688181097
0.433265625,-0.0007324897368947182
0.433296875,-0.0007320725415274308
0.43332812499999995,-0.0007316503086619748
0.433359375,-0.0007312253716488873
0.43339062500000003,-0.0007308053235893855
0.43342187499999996,-0.0007303782936033572
0.433453125,-0.0007299559197584717
0.43348437500000003,-0.000729530351783237
0.43351562499999996,-0.0007291142243177028
0.433546875,-0.0007286887835833492
0.43357812500000004,-0.000728271034824108
0.43360937499999996,-0.000727851112933272
0.433640625,-0.0007274308994442043
0.43367187500000004,-0.0007270093930559114
0.43370312499999997,-0.0007265854578279614
0.433734375,-0.0007261656115154884
0.433765625,-0.0007257459510087577
0.43379687499999997,-0.0007253250429740676
0.433828125,-0.0007249040866834505
0.433859375,-0.0007244810539981314
0.433890625,-0.000724060373171246
0.433921875,-0.0007236444109303096
0.433953125,-0.0007232253469058973
0.433984375,-0.0007228042516850691
0.434015625,-0.0007223844209877095
0.434046875,-0.0007263465091865533
0.434078125,-0.0007259239971461381
0.434109375,-0.0007255056754648277
0.434140625,-0.0007250903713073228
0.434171875,-0.0007246730517447009
0.434203125,-0.0007242509077806762
0.434234375,-0.000723836445199303
0.434265625,-0.000723419758986852
0.434296875,-0.0007230043099835763
0.43432812499999995,-0.0007225879935472204
0.434359375,-0.0007221722826644857
0.43439062500000003,-0.0007217578573661537
0.43442187499999996,-0.0007213378969907237
0.434453125,-0.000720923719438743
0.43448437500000003,-0.0007205046239547354
0.43451562499999996,-0.0007200913090055563
0.434546875,-0.0007196742978113138
0.43457812500000004,-0.0007192563097577903
0.43460937499999996,-0.0007188438382656516
0.434640625,-0.0007184306156926105
0.43467187500000004,-0.0007180185512810425
0.43470312499999997,-0.0007176001145645025
0.434734375,-0.0007171846286151903
0.434765625,-0.000716769242955894
0.43479687499999997,-0.0007163544709180847
0.434828125,-0.0007159399851467997
0.434859375,-0.0007155261595649734
0.434890625,-0.0007151142873195009
0.434921875,-0.000714697434837118
0.434953125,-0.0007142843416347126
0.434984375,-0.0007094936747559892
0.435015625,-0.0007090825209943412
0.435046875,-0.0007086713831864141
0.435078125,-0.0007082586738627952
0.435109375,-0.0007078466183326505
0.435140625,-0.0007074355530803343
0.435171875,-0.000707019922923189
0.435203125,-0.000706610796940628
0.435234375,-0.0007062015980936337
0.435265625,-0.00070579212133123
0.435296875,-0.0007053811918740181
0.43532812499999995,-0.0007049714338982355
0.435359375,-0.0007045620226229961
0.43539062500000003,-0.000704150210185054
0.43542187499999996,-0.0007037385448464169
0.435453125,-0.0007033288586037328
0.43548437500000003,-0.0007029205030137618
0.43551562499999996,-0.0007025098965464487
0.435546875,-0.0007021005417159852
0.43557812500000004,-0.0007016929259685001
0.43560937499999997,-0.0007012819932031567
0.435640625,-0.0007008700980532176
0.43567187500000004,-0.0007004622745284302
0.43570312499999997,-0.0007000567415516301
0.435734375,-0.0006996472752548479
0.435765625,-0.0006992368739349684
0.435796875,-0.0006988330997172443
0.435828125,-0.0006984204903608265
0.435859375,-0.0006980148871066939
0.435890625,-0.0006976062457955436
0.435921875,-0.0006972005209729994
0.435953125,-0.0006967854739914278
0.435984375,-0.0006963848879987383
0.436015625,-0.0006959770518929591
0.436046875,-0.0006955693435751718
0.436078125,-0.000695163143011962
0.436109375,-0.0006947618415243557
0.436140625,-0.0006943504464414288
0.436171875,-0.0006939437663371142
0.436203125,-0.0006935345042309513
0.436234375,-0.0006931321686149856
0.436265625,-0.0006971069639211472
0.43629687500000003,-0.0006967003213857893
0.43632812499999996,-0.0006962972869245035
0.436359375,-0.0006958963076087281
0.43639062500000003,-0.0006954913367491489
0.43642187499999996,-0.0006950852595692461
0.436453125,-0.0006946824530484723
0.43648437500000004,-0.0006942810466156815
0.43651562499999996,-0.0006938786914911649
0.436546875,-0.0006934772572823496
0.43657812500000004,-0.0006930708214225763
0.43660937499999997,-0.0006926706997478597
0.436640625,-0.000692268049090828
0.43667187500000004,-0.0006918660881558673
0.43670312499999997,-0.0006914641796787052
0.436734375,-0.0006910670282914734
0.43676562500000005,-0.0006906639211403248
0.436796875,-0.0006902592170810427
0.436828125,-0.0006898610801137177
0.436859375,-0.0006894589930297387
0.436890625,-0.0006890616621329365
0.436921875,-0.0006886584940146399
0.436953125,-0.0006882600820001111
0.436984375,-0.0006878598641053939
0.437015625,-0.0006874597086506742
0.437046875,-0.00068705966445071
0.437078125,-0.0006866579142890371
0.437109375,-0.0006862611375482615
0.437140625,-0.0006858592010653419
0.437171875,-0.0006854652741512743
0.437203125,-0.0006806836881277055
0.437234375,-0.000680286693387766
0.437265625,-0.0006798982001480526
0.43729687500000003,-0.0006794962145656586
0.43732812499999996,-0.0006791034294101571
0.437359375,-0.0006787031967083121
0.43739062500000003,-0.0006783091346073931
0.43742187499999996,-0.0006779198553434132
0.437453125,-0.000677515696930673
0.43748437500000004,-0.000677121245352845
0.43751562499999996,-0.0006767208477025319
0.437546875,-0.0006763324942972264
0.43757812500000004,-0.0006759363454491539
0.43760937499999997,-0.0006755485406926241
0.437640625,-0.0006751525347014065
0.43767187500000004,-0.0006747535431071879
0.43770312499999997,-0.0006743610827061736
0.437734375,-0.0006739650279152867
0.437765625,-0.0006735797707969893
0.437796875,-0.0006731791044185705
0.437828125,-0.0006727843270696345
0.437859375,-0.0006723914439352406
0.437890625,-0.0006719954479418692
0.437921875,-0.0006716089644713923
0.437953125,-0.0006712168741551255
0.437984375,-0.000670822531695054
0.438015625,-0.0006704410747840096
0.438046875,-0.0006700482155632854
0.438078125,-0.0006696534755013285
0.438109375,-0.0006692593340941709
0.438140625,-0.0006688754823806937
0.438171875,-0.0006684741967615156
0.438203125,-0.0006680844923839108
0.438234375,-0.0006676957842630081
0.438265625,-0.0006673104349883344
0.43829687500000003,-0.0006669209810358998
0.43832812499999996,-0.0006665234154772243
0.438359375,-0.0006661333401973349
0.43839062500000003,-0.0006657512821122216
0.43842187499999996,-0.0006653636100180001
0.438453125,-0.0006649730527930851
0.43848437500000004,-0.00066896274315352
0.43851562499999996,-0.0006685803740341459
0.438546875,-0.0006681953153497532
0.43857812500000004,-0.0006678063416791259
0.43860937499999997,-0.0006674187836536172
0.438640625,-0.0006670279287723513
0.43867187500000004,-0.0006666487884574614
0.43870312499999997,-0.0006662628937082679
0.438734375,-0.0006658729058238097
0.438765625,-0.0006654975621519094
0.438796875,-0.0006651008408386401
0.438828125,-0.0006647209052389053
0.438859375,-0.0006643477342635623
0.438890625,-0.000663953014427527
0.438921875,-0.0006635758385334367
0.438953125,-0.000663196396213657
0.438984375,-0.000662804596139193
0.439015625,-0.0006624173062452568
0.439046875,-0.0006620412197661518
0.439078125,-0.0006616617549393793
0.439109375,-0.0006612725705755981
0.439140625,-0.0006609051177853299
0.439171875,-0.0006605195740495701
0.439203125,-0.0006601396512592311
0.439234375,-0.0006597565185810089
0.439265625,-0.0006593814742771563
0.43929687500000003,-0.0006590024210137713
0.43932812499999996,-0.0006586195344810489
0.439359375,-0.0006582370159124197
0.43939062500000003,-0.0006578600418348617
0.43942187499999996,-0.0006531001539744168
0.439453125,-0.0006527229704200374
0.43948437500000004,-0.000652342794140226
0.43951562499999997,-0.000651960854995845
0.439546875,-0.0006515830121090332
0.43957812500000004,-0.000651217060924348
0.43960937499999997,-0.0006508516247195964
0.439640625,-0.000650472900535607
0.43967187500000005,-0.0006500926271712643
0.439703125,-0.0006497117065661501
0.439734375,-0.0006493334046394732
0.439765625,-0.0006489636374701312
0.439796875,-0.0006485969632594145
0.439828125,-0.0006482128322457537
0.439859375,-0.000647837923349711
0.439890625,-0.0006474665921745483
0.439921875,-0.000647107325766564
0.439953125,-0.0006467205446045177
0.439984375,-0.0006463588239330638
0.440015625,-0.0006459874723658242
0.440046875,-0.0006456068097861131
0.440078125,-0.0006452318683408363
0.440109375,-0.000644869065685099
0.440140625,-0.0006445069773963925
0.440171875,-0.0006441063394451579
0.44020312500000003,-0.0006437517769864627
0.440234375,-0.0006433847233343892
0.440265625,-0.0006430188801846634
0.44029687500000003,-0.0006426360541555327
0.44032812499999996,-0.0006422689197303592
0.440359375,-0.0006418975867514588
0.44039062500000004,-0.0006415349959280371
0.44042187499999996,-0.0006411717132314039
0.440453125,-0.0006407814199598239
0.44048437500000004,-0.000640410612492915
0.44051562499999997,-0.0006400588158434403
0.440546875,-0.000639678225187127
0.44057812500000004,-0.0006393105068176162
0.44060937499999997,-0.0006389648647316636
0.440640625,-0.0006385770794234275
0.44067187500000005,-0.0006382188877773788
0.440703125,-0.0006422231968582735
0.440734375,-0.0006418388835128519
0.440765625,-0.0006414900358584358
0.440796875,-0.0006411223367141609
0.440828125,-0.0006407580182802991
0.440859375,-0.0006403951861806909
0.440890625,-0.000640017639690061
0.440921875,-0.0006396555636241225
0.440953125,-0.000639294600462012
0.440984375,-0.0006389282382857908
0.441015625,-0.0006385650729395856
0.441046875,-0.0006382051355700302
0.441078125,-0.0006378413669375742
0.441109375,-0.0006374785671377711
0.441140625,-0.0006371155820989946
0.441171875,-0.0006367517505057388
0.44120312500000003,-0.000636388099376415
0.441234375,-0.0006360270011754321
0.441265625,-0.0006356800757200652
0.44129687500000003,-0.0006353139127202589
0.44132812499999996,-0.0006349564953771099
0.441359375,-0.0006345930931845219
0.44139062500000004,-0.0006342226545509103
0.44142187499999996,-0.000633862259676831
0.441453125,-0.0006335071240324668
0.44148437500000004,-0.0006331435119521396
0.44151562499999997,-0.0006327876012217279
0.441546875,-0.0006324208490447042
0.44157812500000004,-0.0006320575638245791
0.44160937499999997,-0.0006317082768203357
0.441640625,-0.0006313527590319536
0.44167187500000005,-0.0006266204582451688
0.441703125,-0.0006262600455460565
0.441734375,-0.0006259125388542904
0.441765625,-0.0006255583065657364
0.441796875,-0.000625199373376132
0.441828125,-0.0006248303444733941
0.441859375,-0.0006244826487098142
0.441890625,-0.0006241299035052682
0.441921875,-0.0006237730828933391
0.441953125,-0.0006234246861085181
0.441984375,-0.0006230771924616227
0.442015625,-0.000622725721262242
0.442046875,-0.000622374736768426
0.442078125,-0.0006220165348809654
0.442109375,-0.0006216634857412438
0.442140625,-0.0006213082866354663
0.442171875,-0.0006209620371217979
0.44220312500000003,-0.0006206138115192952
0.442234375,-0.0006202474078754079
0.442265625,-0.0006199071454880169
0.44229687500000003,-0.000619561804725742
0.44232812499999996,-0.0006192055658187506
0.442359375,-0.0006188644241213841
0.44239062500000004,-0.0006185057928484033
0.44242187499999996,-0.0006181594376356847
0.442453125,-0.0006178060217248184
0.44248437500000004,-0.0006174623963088495
0.44251562499999997,-0.0006171108820221503
0.442546875,-0.0006167648601198561
0.44257812500000004,-0.0006164132482572617
0.44260937499999997,-0.0006160709836358635
0.442640625,-0.0006157197224026523
0.44267187500000005,-0.0006153727968237037
0.442703125,-0.0006150201668775473
0.442734375,-0.0006146847113686418
0.44276562500000005,-0.0006143355001710232
0.442796875,-0.0006139914792360861
0.442828125,-0.0006136412620389407
0.442859375,-0.0006133035212042802
0.442890625,-0.0006129537750136013
0.442921875,-0.00061698622229606
0.442953125,-0.0006166459126492954
0.442984375,-0.000616299346128061
0.443015625,-0.0006159582296533309
0.443046875,-0.0006156160690851051
0.443078125,-0.000615280399709945
0.443109375,-0.0006149376393211579
0.443140625,-0.0006145919614835051
0.443171875,-0.0006142588418743926
0.44320312500000003,-0.0006139125664044766
0.443234375,-0.0006135701060563069
0.443265625,-0.0006132284101988301
0.44329687500000003,-0.0006128919668713581
0.44332812499999996,-0.0006125548215485908
0.443359375,-0.0006122136907547003
0.44339062500000004,-0.000611876976873045
0.44342187499999997,-0.0006115379465632051
0.443453125,-0.0006112003195112049
0.44348437500000004,-0.000610864310909013
0.44351562499999997,-0.0006105235081020136
0.443546875,-0.0006101836278132843
0.44357812500000005,-0.0006098495799513326
0.443609375,-0.0006095146935455945
0.443640625,-0.0006091765780835978
0.44367187500000005,-0.0006088416075669262
0.443703125,-0.0006085028508226141
0.443734375,-0.0006081700617438304
0.443765625,-0.0006078332625758555
0.443796875,-0.0006075018523977321
0.443828125,-0.0006071643556341197
0.443859375,-0.000606829794068342
0.443890625,-0.0006021196341888732
0.443921875,-0.0006017855552958272
0.443953125,-0.0006014596197029438
0.443984375,-0.0006011260192494948
0.444015625,-0.0006007943562416664
0.444046875,-0.000600462802414773
0.444078125,-0.0006001288644266051
0.44410937500000003,-0.0005998035054956795
0.444140625,-0.000599469648405869
0.444171875,-0.0005991395262629103
0.44420312500000003,-0.0005988148114704286
0.444234375,-0.0005984864008291846
0.444265625,-0.0005981541074106221
0.44429687500000004,-0.0005978236968088788
0.44432812499999996,-0.0005974950389276631
0.444359375,-0.0005971726032852516
0.44439062500000004,-0.0005968430932580503
0.44442187499999997,-0.0005965181659270437
0.444453125,-0.0005961919467588721
0.44448437500000004,-0.0005958605010651687
0.44451562499999997,-0.0005955284811144795
0.444546875,-0.0005952091906618467
0.44457812500000005,-0.0005948800591633122
0.444609375,-0.0005945567552665919
0.444640625,-0.0005942277624531971
0.44467187500000005,-0.0005939061430005471
0.444703125,-0.0005935823902567042
0.444734375,-0.0005932549577376441
0.444765625,-0.000592928235231379
0.444796875,-0.0005926065368702001
0.444828125,-0.0005922847391143377
0.444859375,-0.0005919608570266119
0.444890625,-0.0005916385849482168
0.444921875,-0.0005913128548225011
0.444953125,-0.000590993120463363
0.444984375,-0.0005906683922511265
0.445015625,-0.0005903403753421237
0.445046875,-0.0005900241161629974
0.445078125,-0.0005897037511592221
0.44510937500000003,-0.0005893799038090286
0.445140625,-0.0005934405277127526
0.445171875,-0.0005931202123031568
0.44520312500000003,-0.0005928029088167544
0.445234375,-0.0005924832103406594
0.445265625,-0.0005921634463163829
0.44529687500000004,-0.0005918447481318527
0.44532812499999996,-0.0005915325979068374
0.445359375,-0.0005912116093152002
0.44539062500000004,-0.0005908967525205741
0.44542187499999997,-0.000590580031263846
0.445453125,-0.000590266074819077
0.44548437500000004,-0.0005899475631161374
0.44551562499999997,-0.0005896311152792516
0.445546875,-0.0005893156481655698
0.44557812500000005,-0.0005890031476982159
0.445609375,-0.0005886878078502147
0.445640625,-0.0005883687128458784
0.44567187500000005,-0.0005880562016084175
0.445703125,-0.0005877467603038512
0.445734375,-0.000587432633716363
0.445765625,-0.000587120675488037
0.445796875,-0.0005868006320862151
0.445828125,-0.000586493475409261
0.445859375,-0.0005861822509677754
0.445890625,-0.0005858634569551567
0.445921875,-0.0005855531946252941
0.445953125,-0.0005852434857263888
0.445984375,-0.0005849336204702509
0.446015625,-0.0005846234654939657
0.446046875,-0.0005843129061411587
0.446078125,-0.0005840055615587321
0.44610937500000003,-0.000579317035385666
0.446140625,-0.0005790048558960807
0.446171875,-0.0005787004614496542
0.44620312500000003,-0.0005783891030807127
0.446234375,-0.0005780882478342401
0.446265625,-0.0005777835454684882
0.44629687500000004,-0.0005774767739493702
0.44632812499999996,-0.000577167076153795
0.446359375,-0.0005768598128228844
0.44639062500000004,-0.0005765535854437218
0.44642187499999997,-0.0005762461285556478
0.446453125,-0.0005759429026846487
0.44648437500000004,-0.0005756351112745639
0.44651562499999997,-0.0005753310518149778
0.446546875,-0.0005750364563352865
0.44657812500000005,-0.0005747319504049442
0.446609375,-0.0005744256452149127
0.446640625,-0.0005741231453108182
0.44667187500000005,-0.0005738203790865218
0.446703125,-0.000573515655873609
0.446734375,-0.0005732124087982939
0.44676562500000006,-0.0005729084907029718
0.446796875,-0.0005726111990693485
0.446828125,-0.0005723087361820291
0.446859375,-0.0005720074791010915
0.446890625,-0.0005717084663312312
0.446921875,-0.0005714024362790948
0.446953125,-0.0005711067674726393
0.446984375,-0.0005708112762062116
0.447015625,-0.0005705112928466663
0.447046875,-0.0005702093539921606
0.447078125,-0.000569910948838636
0.44710937500000003,-0.0005696168927821488
0.447140625,-0.0005693084154143012
0.447171875,-0.0005690108302613926
0.44720312500000003,-0.0005687163974712611
0.447234375,-0.0005684217661041727
0.447265625,-0.0005681236092805256
0.44729687500000004,-0.0005678271993617007
0.44732812499999997,-0.0005675288844594895
0.447359375,-0.0005716175958215969
0.44739062500000004,-0.0005713196573667173
0.44742187499999997,-0.000571020156469957
0.447453125,-0.0005707322030641809
0.44748437500000005,-0.0005704324619472644
0.447515625,-0.000570146098810502
0.447546875,-0.0005698519912663222
0.44757812500000005,-0.000569562325426088
0.447609375,-0.0005692695246106508
0.447640625,-0.0005689749224579328
0.44767187500000005,-0.0005686825476209287
0.447703125,-0.0005683935726134189
0.447734375,-0.0005681023541414011
0.447765625,-0.0005678170964255463
0.447796875,-0.0005675225106878089
0.447828125,-0.0005672377710090951
0.447859375,-0.0005669471143701955
0.447890625,-0.0005666594312152516
0.447921875,-0.0005663704639526958
0.447953125,-0.0005660761484735793
0.447984375,-0.0005657943649703366
0.44801562500000003,-0.0005655070032878524
0.448046875,-0.0005652160985520835
0.448078125,-0.0005649328875315489
0.44810937500000003,-0.0005646372473162124
0.448140625,-0.0005643546777629876
0.448171875,-0.0005640753746345706
0.44820312500000004,-0.0005637848497512116
0.448234375,-0.0005635046578823279
0.448265625,-0.0005632172076677662
0.44829687500000004,-0.0005629308168282054
0.44832812499999997,-0.0005582718352671254
0.448359375,-0.0005579823407189273
0.44839062500000004,-0.0005577046292029597
0.44842187499999997,-0.0005574256556442232
0.448453125,-0.0005571412073993968
0.44848437500000005,-0.0005568546488313522
0.448515625,-0.0005565799227037621
0.448546875,-0.0005563010532515025
0.44857812500000005,-0.0005560193915082577
0.448609375,-0.0005557358417086662
0.448640625,-0.0005554686028062493
0.44867187500000005,-0.0005551819625083734
0.448703125,-0.0005549047747284222
0.448734375,-0.0005546206617470621
0.448765625,-0.0005543446997994771
0.448796875,-0.0005540744510135441
0.448828125,-0.0005537887821364905
0.448859375,-0.0005535089873159142
0.448890625,-0.0005532439418001224
0.448921875,-0.0005529624777908908
0.448953125,-0.0005526879052730888
0.448984375,-0.000552412862147144
0.44901562500000003,-0.0005521336266095384
0.449046875,-0.0005518661091661256
0.449078125,-0.0005515809605667957
0.44910937500000003,-0.0005513248902582202
0.449140625,-0.000551028891915363
0.449171875,-0.0005507662892595792
0.44920312500000004,-0.0005504893943776325
0.449234375,-0.0005502163028327962
0.449265625,-0.0005499452359120742
0.44929687500000004,-0.000549661454848277
0.44932812499999997,-0.0005493954077499356
0.449359375,-0.0005491170599565311
0.44939062500000004,-0.0005488573722944173
0.44942187499999997,-0.0005485866693094553
0.449453125,-0.0005483330611906652
0.44948437500000005,-0.0005480399251290152
0.449515625,-0.0005477771982337308
0.449546875,-0.00054750631583474
0.44957812500000005,-0.0005516132821698425
0.449609375,-0.0005513453616558528
0.449640625,-0.0005510781981241976
0.44967187500000005,-0.0005508128500119336
0.449703125,-0.0005505572842666104
0.449734375,-0.0005502921057602174
0.449765625,-0.0005500063813403816
0.449796875,-0.0005497409991451867
0.449828125,-0.000549490200462105
0.449859375,-0.0005492056163255189
0.449890625,-0.0005489582873217207
0.449921875,-0.0005487015319726174
0.449953125,-0.0005484361399868166
0.449984375,-0.0005481646875187748
0.45001562500000003,-0.0005479092905655777
0.450046875,-0.0005476517405546624
0.450078125,-0.0005473744575298922
0.45010937500000003,-0.000547113198004396
0.450140625,-0.0005468581032822759
0.450171875,-0.0005465921570244059
0.45020312500000004,-0.0005463259697340572
0.450234375,-0.0005460660836334348
0.450265625,-0.0005458144129846694
0.45029687500000004,-0.000545558843075597
0.45032812499999997,-0.0005452924107079704
0.450359375,-0.000545037390644626
0.45039062500000004,-0.0005447709082226637
0.45042187499999997,-0.000544514558835512
0.450453125,-0.0005442585351110932
0.45048437500000005,-0.0005440033870237927
0.450515625,-0.0005437482089205616
0.450546875,-0.0005391041309136986
0.45057812500000005,-0.0005388538861676347
0.450609375,-0.0005385973331800235
0.450640625,-0.0005383375043938252
0.45067187500000006,-0.0005380933574881397
0.450703125,-0.0005378262651267278
0.450734375,-0.0005375792760325022
0.450765625,-0.0005373347771379829
0.450796875,-0.000537069305619569
0.450828125,-0.0005368182383047974
0.450859375,-0.0005365727143487528
0.450890625,-0.0005363135560614921
0.450921875,-0.0005360614299174671
0.450953125,-0.0005358200999238498
0.450984375,-0.0005355567062799993
0.45101562500000003,-0.0005353117916562754
0.451046875,-0.0005350569081247966
0.451078125,-0.0005347981481788298
0.45110937500000003,-0.0005345642670887066
0.451140625,-0.0005343114794337002
0.451171875,-0.0005340535876921966
0.45120312500000004,-0.0005338066249414748
0.451234375,-0.0005335626239865131
0.451265625,-0.000533317331952058
0.45129687500000004,-0.0005330617776420007
0.45132812499999997,-0.0005328130367645324
0.451359375,-0.0005325718830594649
0.45139062500000005,-0.0005323185498768111
0.451421875,-0.0005320600979883301
0.451453125,-0.000531822882849458
0.45148437500000005,-0.0005315766403959782
0.451515625,-0.0005313404571375795
0.451546875,-0.0005310822460781184
0.45157812500000005,-0.0005308384559633943
0.451609375,-0.0005305936698428923
0.451640625,-0.0005303512765807185
0.45167187500000006,-0.0005301094674303938
0.451703125,-0.0005298602108123121
0.451734375,-0.0005296189641474866
0.451765625,-0.0005293852929720635
0.451796875,-0.000533508194856265
0.451828125,-0.000533269600424581
0.451859375,-0.0005330363358822428
0.451890625,-0.0005327986488146003
0.45192187500000003,-0.0005325519033761057
0.451953125,-0.0005323115791201725
0.451984375,-0.0005320663758478818
0.45201562500000003,-0.0005318394935402981
0.452046875,-0.0005315951724713039
0.452078125,-0.0005313631379004237
0.45210937500000004,-0.0005311217563312501
0.452140625,-0.0005308812668518986
0.452171875,-0.0005306478605454044
0.45220312500000004,-0.0005304100232954544
0.452234375,-0.0005301709295012953
0.452265625,-0.0005299377123936279
0.45229687500000004,-0.0005296982781736528
0.45232812499999997,-0.0005294612235954461
0.452359375,-0.0005292319717986778
0.45239062500000005,-0.0005289987006528302
0.452421875,-0.0005287620179785027
0.452453125,-0.0005285298406057445
0.45248437500000005,-0.0005282981549525612
0.452515625,-0.0005280605704427108
0.452546875,-0.0005278255927133289
0.45257812500000005,-0.0005275988107315208
0.452609375,-0.0005273690468131156
0.452640625,-0.0005271331586564794
0.45267187500000006,-0.0005269012094246371
0.452703125,-0.0005266675202102271
0.452734375,-0.0005264385579228023
0.45276562500000006,-0.0005218336610068944
0.452796875,-0.0005216025089924275
0.452828125,-0.0005213685610342654
0.452859375,-0.0005211502438484221
0.452890625,-0.000520919104147477
0.45292187500000003,-0.0005206940795621506
0.452953125,-0.0005204685969438481
0.452984375,-0.0005202332473713649
0.45301562500000003,-0.0005200124935184763
0.453046875,-0.0005197864180148982
0.453078125,-0.0005195551988497679
0.45310937500000004,-0.0005193333436048081
0.453140625,-0.0005191127792171409
0.453171875,-0.0005188833859886902
0.45320312500000004,-0.0005186602902361587
0.453234375,-0.0005184398792138674
0.453265625,-0.000518211350977453
0.45329687500000004,-0.0005179857488533182
0.45332812499999997,-0.0005177658691331612
0.453359375,-0.0005175452007401826
0.45339062500000005,-0.0005173220373815568
0.453421875,-0.0005171002249467656
0.453453125,-0.0005168817358489619
0.45348437500000005,-0.0005166581521442552
0.453515625,-0.000516438543556659
0.453546875,-0.0005162109122483494
0.45357812500000005,-0.0005159862576162542
0.453609375,-0.000515769384812112
0.453640625,-0.00051555045081925
0.45367187500000006,-0.0005153322298860376
0.453703125,-0.000515111534621332
0.453734375,-0.0005148978017269559
0.453765625,-0.0005146743116848755
0.453796875,-0.0005144591193994574
0.453828125,-0.0005142388347965238
0.453859375,-0.0005140196308733892
0.453890625,-0.0005138077530284259
0.45392187500000003,-0.000513590666958965
0.453953125,-0.0005133747420379003
0.453984375,-0.0005131509224355034
0.45401562500000003,-0.0005173182139855889
0.454046875,-0.0005170993212207098
0.454078125,-0.0005168922977756459
0.45410937500000004,-0.0005166777407762217
0.454140625,-0.0005164658342552142
0.454171875,-0.0005162559781617809
0.45420312500000004,-0.0005160408284148009
0.454234375,-0.0005158285745060429
0.454265625,-0.0005156142060037498
0.45429687500000004,-0.0005154044400201632
0.45432812499999997,-0.0005151942734076334
0.454359375,-0.000514982981786323
0.45439062500000005,-0.0005147686441136189
0.454421875,-0.0005145584498910359
0.454453125,-0.0005143492746441172
0.45448437500000005,-0.0005141432231272718
0.454515625,-0.0005139313712854317
0.454546875,-0.0005137255608747698
0.45457812500000006,-0.0005135147741951347
0.454609375,-0.0005133045900597606
0.454640625,-0.0005131036784799432
0.45467187500000006,-0.0005128943209789932
0.454703125,-0.0005126860011531315
0.454734375,-0.0005124825283558988
0.454765625,-0.0005122711434077214
0.454796875,-0.0005120636006328144
0.454828125,-0.0005118571615803681
0.454859375,-0.0005116577428136045
0.454890625,-0.0005114460709068451
0.45492187500000003,-0.0005112454613168983
0.454953125,-0.0005110374526628957
0.454984375,-0.0005064611769407881
0.45501562500000003,-0.0005062556727499397
0.455046875,-0.0005060514433488129
0.455078125,-0.0005058528308818366
0.45510937500000004,-0.0005056533485992311
0.455140625,-0.0005054500905193431
0.455171875,-0.0005052526486299912
0.45520312500000004,-0.000505048918587641
0.455234375,-0.0005048514780142607
0.455265625,-0.0005046530707432662
0.45529687500000005,-0.0005044502594977775
0.455328125,-0.0005042515225571718
0.455359375,-0.0005040488288079147
0.45539062500000005,-0.0005038521861562631
0.455421875,-0.0005036588382127567
0.455453125,-0.0005034589475441942
0.45548437500000005,-0.0005032624142905784
0.455515625,-0.0005030607126499352
0.455546875,-0.0005028670244462755
0.45557812500000006,-0.0005026665073704605
0.455609375,-0.0005024735999364545
0.455640625,-0.0005022739950902959
0.45567187500000006,-0.0005020837808824494
0.455703125,-0.0005018809170036949
0.455734375,-0.0005016906071183408
0.455765625,-0.0005014989819829008
0.455796875,-0.0005013022835688406
0.45582812500000003,-0.0005011099460027757
0.455859375,-0.0005009168927527403
0.455890625,-0.000500725764601969
0.45592187500000003,-0.0005005297991122482
0.455953125,-0.0005003322968353194
0.455984375,-0.0005001361405700191
0.45601562500000004,-0.0004999475249839562
0.456046875,-0.0004997626868657734
0.456078125,-0.0004995636126198591
0.45610937500000004,-0.0004993720024701019
0.456140625,-0.0004991824894271038
0.456171875,-0.0004989953650388484
0.45620312500000004,-0.0004988030536121901
0.456234375,-0.0005029875733834309
0.456265625,-0.0005028058823353908
0.45629687500000005,-0.0005026147054984637
0.456328125,-0.000502430508549815
0.456359375,-0.0005022406935983256
0.45639062500000005,-0.0005020523110048497
0.456421875,-0.0005018681228811488
0.456453125,-0.000501680496687671
0.45648437500000005,-0.000501499325689856
0.456515625,-0.0005013111381511996
0.456546875,-0.0005011243559152855
0.45657812500000006,-0.0005009349911557076
0.456609375,-0.0005007536853498702
0.456640625,-0.0005005715504800001
0.45667187500000006,-0.000500387340526879
0.456703125,-0.0005002038832350973
0.456734375,-0.0005000218109436835
0.45676562500000006,-0.0004998399677222931
0.456796875,-0.0004996517422658046
0.45682812500000003,-0.0004994713202027094
0.456859375,-0.000499284880392338
0.456890625,-0.0004991043303501676
0.45692187500000003,-0.0004989261193292273
0.456953125,-0.0004987467780672855
0.456984375,-0.0004985687707349737
0.45701562500000004,-0.0004983897651618975
0.457046875,-0.0004982049745629602
0.457078125,-0.000498023475024291
0.45710937500000004,-0.0004978484283837507
0.457140625,-0.0004976662286673636
0.457171875,-0.0004974879294438288
0.45720312500000004,-0.0004929324695890601
0.457234375,-0.0004927538845839984
0.457265625,-0.0004925752605844658
0.45729687500000005,-0.0004924037869216379
0.457328125,-0.0004922275197729344
0.457359375,-0.0004920503145702596
0.45739062500000005,-0.0004918827640390117
0.457421875,-0.0004917027197914661
0.457453125,-0.0004915238907811786
0.45748437500000005,-0.0004913531962853525
0.457515625,-0.0004911827557685725
0.457546875,-0.0004910098579390572
0.45757812500000006,-0.000490828670811131
0.457609375,-0.0004906631655676834
0.457640625,-0.0004904863867301427
0.45767187500000006,-0.0004903114826761701
0.457703125,-0.0004901444005089677
0.457734375,-0.0004899702506756358
0.457765625,-0.000489803554941215
0.457796875,-0.0004896269019079476
0.45782812500000003,-0.0004894533119514342
0.457859375,-0.0004892827623028152
0.457890625,-0.0004891197770287292
0.45792187500000003,-0.0004889482499068655
0.457953125,-0.0004887776636990603
0.457984375,-0.0004886052030724959
0.45801562500000004,-0.0004884463657909809
0.458046875,-0.00048827110897280493
0.458078125,-0.0004881012388015492
0.45810937500000004,-0.000487936397674759
0.458140625,-0.0004877695154872422
0.458171875,-0.00048759462628129857
0.45820312500000004,-0.00048744219948851364
0.458234375,-0.0004872756932786937
0.458265625,-0.00048710036304645127
0.45829687500000005,-0.00048693043152706755
0.458328125,-0.0004867655289674047
0.458359375,-0.0004866019441902292
0.45839062500000005,-0.00048644087244970047
0.458421875,-0.0004862758761219055
0.458453125,-0.0004904902372846048
0.45848437500000006,-0.00049033166972174
0.458515625,-0.000490170059647254
0.458546875,-0.000489999039415906
0.45857812500000006,-0.0004898404015788345
0.458609375,-0.0004896840516146056
0.458640625,-0.0004895152323006434
0.45867187500000006,-0.0004893574362248437
0.458703125,-0.0004892026965854467
0.458734375,-0.0004890297230659424
0.458765625,-0.0004888774905874964
0.458796875,-0.000488709406291598
0.45882812500000003,-0.0004885507937029791
0.458859375,-0.0004884027136239054
0.458890625,-0.0004882476970691635
0.45892187500000003,-0.0004880878526406472
0.458953125,-0.00048792652446136286
0.458984375,-0.00048776786047370277
0.45901562500000004,-0.000487609788198555
0.459046875,-0.00048745533570873634
0.459078125,-0.0004872968250179688
0.45910937500000004,-0.0004871486837013418
0.459140625,-0.0004869839520430311
0.459171875,-0.0004868218372654255
0.45920312500000005,-0.00048666933852961267
0.45923437500000003,-0.00048652419941338024
0.459265625,-0.00048636400410502836
0.45929687500000005,-0.0004862145055278336
0.459328125,-0.00048604074401504063
0.459359375,-0.0004859016011180481
0.45939062500000005,-0.00048574009595369824
0.459421875,-0.0004812145638162027
0.459453125,-0.000481070066508469
0.45948437500000006,-0.00048093231211512877
0.459515625,-0.00048076805812548307
0.459546875,-0.00048061896062006823
0.45957812500000006,-0.0004804647238038917
0.459609375,-0.00048031263954642633
0.459640625,-0.0004801728097518568
0.45967187500000006,-0.00048001394497240724
0.459703125,-0.00047987109937264183
0.45973437500000003,-0.00047972797498771827
0.459765625,-0.00047957050316873445
0.459796875,-0.0004794265203261795
0.45982812500000003,-0.0004792838599197054
0.459859375,-0.00047914618854806926
0.459890625,-0.0004789897148568291
0.45992187500000004,-0.00047884075667430775
0.459953125,-0.0004786995035751668
0.459984375,-0.00047855001735106276
0.46001562500000004,-0.0004783800090416915
0.460046875,-0.0004782556138720889
0.460078125,-0.00047810912166348224
0.46010937500000004,-0.00047796368210784035
0.460140625,-0.0004778382146315534
0.460171875,-0.0004776778792178124
0.46020312500000005,-0.00047752756580333316
0.460234375,-0.00047738596106421463
0.460265625,-0.0004772486895560264
0.46029687500000005,-0.0004770962507509441
0.460328125,-0.00047697532226520165
0.460359375,-0.0004767950387592444
0.46039062500000005,-0.0004766655387735859
0.460421875,-0.00047653515621456227
0.460453125,-0.00047639559389312316
0.46048437500000006,-0.0004762457633686809
0.460515625,-0.0004760882463733969
0.460546875,-0.0004759619552252535
0.46057812500000006,-0.0004758353437768585
0.460609375,-0.00047568516206483724
0.460640625,-0.0004755538797571769
0.460671875,-0.0004797996843042135
0.460703125,-0.00047962400140159553
0.46073437500000003,-0.00047949932645173325
0.460765625,-0.00047936132784700755
0.460796875,-0.0004792407997337503
0.46082812500000003,-0.0004791107592200562
0.460859375,-0.00047895560104531387
0.460890625,-0.0004788311234188748
0.46092187500000004,-0.000478689032016949
0.460953125,-0.00047854731872624956
0.460984375,-0.0004784286085080282
0.46101562500000004,-0.0004782810501850858
0.461046875,-0.00047815851633599415
0.461078125,-0.0004780102159381641
0.46110937500000004,-0.0004778889858991879
0.46114062499999997,-0.00047774823210931447
0.461171875,-0.0004776264815007057
0.46120312500000005,-0.0004774847779257553
0.461234375,-0.00047735273278006266
0.461265625,-0.00047721829788093667
0.46129687500000005,-0.00047709359947657737
0.461328125,-0.00047694803795363463
0.461359375,-0.00047683786743855233
0.46139062500000005,-0.00047669678380748287
0.461421875,-0.00047656801420264613
0.461453125,-0.0004764276996410133
0.46148437500000006,-0.0004762866544782904
0.461515625,-0.0004761649954958397
0.461546875,-0.00047604149399201046
0.461578125,-0.000475904027971024
0.461609375,-0.0004757739283561893
0.461640625,-0.0004712773680700007
0.461671875,-0.0004711423244094688
0.461703125,-0.0004710346724918976
0.46173437500000003,-0.0004708909273842647
0.461765625,-0.00047076045618513196
0.461796875,-0.0004706467381634556
0.46182812500000003,-0.00047050602466881114
0.461859375,-0.0004703879010673241
0.461890625,-0.00047026012856954055
0.46192187500000004,-0.00047013647458141877
0.46195312499999996,-0.0004700122787223218
0.461984375,-0.0004698847061341306
0.46201562500000004,-0.0004697634529503246
0.46204687499999997,-0.0004696429998998358
0.462078125,-0.000469514737237383
0.46210937500000004,-0.0004694029620411627
0.46214062499999997,-0.0004692692096515093
0.462171875,-0.0004691504681173658
0.46220312500000005,-0.00046903156305154806
0.462234375,-0.00046890356812386014
0.462265625,-0.00046878506740392553
0.46229687500000005,-0.00046866758625265306
0.462328125,-0.00046854397928814545
0.462359375,-0.0004684286968234079
0.46239062500000006,-0.00046830964493688523
0.462421875,-0.00046818269601994755
0.462453125,-0.0004680623170921182
0.462484375,-0.00046793939124191095
0.462515625,-0.00046781890670850174
0.462546875,-0.000467696009550371
0.462578125,-0.00046758245617848845
0.462609375,-0.0004674639660008084
0.462640625,-0.00046734217264606664
0.462671875,-0.00046722505906533415
0.462703125,-0.0004671100859625077
0.46273437500000003,-0.0004669928313060859
0.462765625,-0.00046686972248859496
0.462796875,-0.00046675744285141346
0.46282812500000003,-0.0004666364189752255
0.46285937499999996,-0.00046652557930230293
0.462890625,-0.0004707881457471294
0.46292187500000004,-0.00047067250649380707
0.46295312499999997,-0.0004705536172733629
0.462984375,-0.0004704392697210194
0.46301562500000004,-0.0004703282544433057
0.46304687499999997,-0.0004702089308548582
0.463078125,-0.00047010082930424094
0.46310937500000005,-0.0004699945890175826
0.463140625,-0.00046988483506106224
0.463171875,-0.00046977038990154985
0.46320312500000005,-0.00046965700728959087
0.463234375,-0.00046954029515108506
0.463265625,-0.00046942543160142375
0.463296875,-0.0004693129602272479
0.463328125,-0.0004692091702380753
0.463359375,-0.00046909459641318596
0.463390625,-0.0004689881119783641
0.463421875,-0.0004688775689874851
0.463453125,-0.00046876502534092673
0.463484375,-0.0004686554599568696
0.463515625,-0.0004685475573777756
0.463546875,-0.0004684360354826611
0.463578125,-0.0004683300555075251
0.463609375,-0.00046821891711726696
0.46364062500000003,-0.0004681142960285718
0.463671875,-0.0004680054738521698
0.463703125,-0.00046790017764375066
0.46373437500000003,-0.00046779315547574446
0.46376562499999996,-0.0004676865662295339
0.463796875,-0.000467577364998379
0.46382812500000004,-0.0004674706814050307
0.46385937499999996,-0.00046298394255312944
0.463890625,-0.000462881500813226
0.46392187500000004,-0.00046277414396435
0.46395312499999997,-0.0004626775763766251
0.463984375,-0.0004625678665693203
0.46401562500000004,-0.00046246626705442537
0.46404687499999997,-0.00046235989604386657
0.464078125,-0.00046226117339337805
0.46410937500000005,-0.0004621610167504439
0.464140625,-0.0004620541382823716
0.464171875,-0.00046195533977314365
0.464203125,-0.0004618470491862918
0.464234375,-0.00046175257759750385
0.464265625,-0.00046164346461413305
0.464296875,-0.0004615451841112443
0.464328125,-0.00046144272107922005
0.464359375,-0.0004613420412061149
0.464390625,-0.00046123963348512764
0.464421875,-0.000461145545179998
0.464453125,-0.0004610419247423163
0.464484375,-0.00046094610587985724
0.464515625,-0.0004608435564518905
0.464546875,-0.0004607488844106805
0.46457812499999995,-0.0004606490592153033
0.464609375,-0.0004605502128025539
0.46464062500000003,-0.00046044902651422304
0.46467187499999996,-0.0004603539410287065
0.464703125,-0.00046025329103624446
0.46473437500000003,-0.0004601571320934812
0.46476562499999996,-0.0004600589705823291
0.464796875,-0.00045996567666719765
0.46482812500000004,-0.00045986397702363
0.46485937499999996,-0.00045976643520868887
0.464890625,-0.00045966980491062015
0.46492187500000004,-0.00045957190017824334
0.46495312499999997,-0.00045948037605679504
0.464984375,-0.00045937982948946604
0.465015625,-0.0004592895403390772
0.46504687499999997,-0.0004591961008799106
0.465078125,-0.00045909915750902766
0.465109375,-0.0004590024727695388
0.465140625,-0.0004632900179788804
0.465171875,-0.00046318836188309447
0.465203125,-0.00046309728850346676
0.465234375,-0.00046300831368734086
0.465265625,-0.0004629140224686225
0.465296875,-0.00046282530119807
0.465328125,-0.00046273843749268517
0.465359375,-0.0004626489860544286
0.465390625,-0.00046255295571910604
0.465421875,-0.00046246094100384216
0.465453125,-0.00046237037821792934
0.46548437499999995,-0.00046227998773619786
0.465515625,-0.00046219165658176187
0.465546875,-0.0004621037004841691
0.46557812499999995,-0.00046200921997894065
0.465609375,-0.00046192430976513266
0.46564062500000003,-0.0004618310008245377
0.46567187499999996,-0.00046174717850951813
0.465703125,-0.0004616545050983717
0.46573437500000003,-0.0004615693836279161
0.46576562499999996,-0.00046147817317371276
0.465796875,-0.00046139588956094213
0.46582812500000004,-0.0004613086876965426
0.46585937499999996,-0.00046121839236942797
0.465890625,-0.00046113198174112247
0.465921875,-0.00046105061230733435
0.46595312499999997,-0.00046095568078263413
0.465984375,-0.00046086839938217286
0.466015625,-0.0004607821916448561
0.46604687499999997,-0.0004606943162053824
0.466078125,-0.0004562346436476142
0.466109375,-0.0004561552831263381
0.466140625,-0.0004560683549680762
0.466171875,-0.00045598485298657676
0.466203125,-0.00045590545921916914
0.466234375,-0.00045581257924022164
0.466265625,-0.0004557318678061785
0.46629687499999994,-0.0004556549768860718
0.466328125,-0.00045557421053428124
0.466359375,-0.000455499244063573
0.46639062499999995,-0.00045541636401030816
0.466421875,-0.0004553299315751616
0.466453125,-0.00045524575054188554
0.46648437499999995,-0.00045516524844429335
0.466515625,-0.0004550840944621756
0.466546875,-0.0004549982050363402
0.46657812499999995,-0.00045492279237749345
0.466609375,-0.00045484677737880896
0.46664062500000003,-0.0004547687186472818
0.46667187499999996,-0.0004546893490906846
0.466703125,-0.0004546050053975889
0.46673437500000003,-0.00045451974543620627
0.46676562499999996,-0.00045444556552224485
0.466796875,-0.0004543646829552987
0.466828125,-0.00045429257911960494
0.46685937499999997,-0.0004542127849924728
0.466890625,-0.0004541279482200636
0.466921875,-0.00045405517740165074
0.46695312499999997,-0.0004539740118537812
0.466984375,-0.0004538959706208122
0.467015625,-0.00045381611260608343
0.467046875,-0.00045374780115495575
0.467078125,-0.0004536744282224135
0.467109375,-0.0004535948336846264
0.467140625,-0.0004535206767131636
0.467171875,-0.0004534374832365698
0.46720312499999994,-0.0004533674136865569
0.467234375,-0.00045328275855047867
0.467265625,-0.00045320978294922237
0.46729687499999994,-0.00045313102114326667
0.467328125,-0.0004530613544235576
0.467359375,-0.0004573657394555293
0.46739062499999995,-0.00045729067211963334
0.467421875,-0.0004572295086960783
0.467453125,-0.0004571449261647799
0.46748437499999995,-0.000457073269802339
0.467515625,-0.0004570022283417602
0.46754687500000003,-0.0004569267158057201
0.46757812499999996,-0.00045686053304056645
0.467609375,-0.000456785549718286
0.467640625,-0.0004567224223345212
0.46767187499999996,-0.00045664539409088004
0.467703125,-0.000456570902501785
0.467734375,-0.000456504061752034
0.46776562499999996,-0.00045643824234145244
0.467796875,-0.0004563697138029385
0.467828125,-0.0004562992601779628
0.46785937499999997,-0.00045623314415823776
0.467890625,-0.0004561592793265075
0.467921875,-0.000456085215880319
0.46795312499999997,-0.0004560132742656049
0.467984375,-0.0004559502326174636
0.468015625,-0.0004558729090615929
0.468046875,-0.0004558078180171843
0.468078125,-0.0004557477386537799
0.46810937499999994,-0.00045567042601491956
0.468140625,-0.0004556067644217836
0.468171875,-0.00045555411110739796
0.46820312499999994,-0.0004554794185849115
0.468234375,-0.00045540499279103294
0.468265625,-0.00045533989085883367
0.46829687499999995,-0.0004508856699091575
0.468328125,-0.0004508260189788893
0.468359375,-0.0004507685201438419
0.46839062499999995,-0.00045070681313569977
0.468421875,-0.0004506461328490502
0.468453125,-0.00045056935783304233
0.46848437499999995,-0.0004505111318947007
0.468515625,-0.0004504537702170325
0.468546875,-0.0004503776515381551
0.46857812499999996,-0.00045031565601660883
0.468609375,-0.00045026475318482584
0.468640625,-0.00045020870128794147
0.46867187499999996,-0.00045012948283587595
0.468703125,-0.00045007026781919077
0.468734375,-0.0004500041752371932
0.46876562499999996,-0.0004499464785549141
0.468796875,-0.0004498917025692918
0.468828125,-0.00044982231381846677
0.46885937499999997,-0.00044976020931932273
0.468890625,-0.00044971209683584284
0.468921875,-0.0004496363326284142
0.46895312499999997,-0.00044957587043988403
0.468984375,-0.0004495193100357703
0.46901562499999994,-0.00044946094529906
0.469046875,-0.00044939239634215686
0.469078125,-0.00044934080912092597
0.46910937499999994,-0.00044927451028151794
0.469140625,-0.00044922497036527925
0.469171875,-0.00044915992747481676
0.46920312499999994,-0.0004490858736968008
0.469234375,-0.0004490240186536508
0.469265625,-0.0004489716242770496
0.46929687499999995,-0.00044892456219746205
0.469328125,-0.0004488550226509694
0.46935937499999997,-0.0004488166787441558
0.46939062499999995,-0.0004487662174640951
0.469421875,-0.00044871850023635307
0.46945312499999997,-0.0004486313741698736
0.46948437499999995,-0.0004485845134168248
0.469515625,-0.0004485166944815551
0.469546875,-0.0004484514229076142
0.46957812499999996,-0.00045280275371155365
0.469609375,-0.00045271625479198843
0.469640625,-0.000452674589375323
0.46967187499999996,-0.000452603973738544
0.469703125,-0.00045255472004879227
0.469734375,-0.00045251429030806686
0.46976562499999996,-0.0004524558504124185
0.469796875,-0.00045240368496122715
0.46982812499999993,-0.0004523477909453878
0.46985937499999997,-0.00045230103956210577
0.469890625,-0.0004522349177904471
0.46992187499999993,-0.0004522211801549596
0.46995312499999997,-0.00045216531661193896
0.469984375,-0.0004520936334103977
0.47001562500000005,-0.00045201217600445917
0.47004687500000003,-0.0004519780801908735
0.470078125,-0.00045192730226392003
0.47010937500000005,-0.0004518746696676214
0.47014062500000003,-0.0004518350592137184
0.470171875,-0.00045179182670342447
0.47020312500000006,-0.0004517417447124465
0.470234375,-0.0004516804386783188
0.470265625,-0.00045161349379264915
0.47029687500000006,-0.00045157455266755034
0.470328125,-0.00045151750661967874
0.470359375,-0.00045146029908987514
0.47039062500000006,-0.0004514268614470296
0.470421875,-0.0004513771355896222
0.470453125,-0.0004513154424948887
0.47048437500000007,-0.00045127208767617444
0.470515625,-0.000446870439479663
0.47054687500000003,-0.0004467957667732801
0.47057812500000007,-0.0004467542617390269
0.470609375,-0.0004467041945843027
0.47064062500000003,-0.0004466607328394226
0.470671875,-0.0004465931127843187
0.470703125,-0.0004465574136147364
0.47073437500000004,-0.00044651582457959707
0.470765625,-0.0004464885875259117
0.470796875,-0.00044642076688157853
0.47082812500000004,-0.0004463761447191898
0.470859375,-0.0004463148292023801
0.470890625,-0.00044629770887570294
0.47092187500000005,-0.0004462268449501594
0.47095312500000003,-0.00044619051613373206
0.470984375,-0.000446150108044243
0.47101562500000005,-0.0004460826361074484
0.47104687500000003,-0.0004460529160884297
0.471078125,-0.0004460174346399351
0.47110937500000005,-0.0004459952318858207
0.471140625,-0.0004459407311805698
0.471171875,-0.00044588466202016147
0.47120312500000006,-0.0004458485073316615
0.471234375,-0.0004457972784054562
0.471265625,-0.0004457308897987157
0.47129687500000006,-0.00044570714160607414
0.471328125,-0.00044565541744821455
0.471359375,-0.0004456093111892996
0.47139062500000006,-0.0004455808764846046
0.471421875,-0.00044553050800744814
0.47145312500000003,-0.0004454896331309577
0.47148437500000007,-0.00044545422451018266
0.471515625,-0.00044540087662910816
0.47154687500000003,-0.0004453565130578749
0.471578125,-0.0004453090100877341
0.471609375,-0.00044527654479484605
0.47164062500000004,-0.0004452352175405745
0.471671875,-0.0004452031945816337
0.471703125,-0.0004451641727078147
0.47173437500000004,-0.000445118676786406
0.471765625,-0.0004450791439983906
0.471796875,-0.0004494084225232127
0.47182812500000004,-0.00044936625684710053
0.471859375,-0.00044932649816194214
0.471890625,-0.00044928937925044904
0.47192187500000005,-0.00044924574009962137
0.471953125,-0.00044921865893760016
0.471984375,-0.0004491740829499283
0.47201562500000005,-0.0004491323853004249
0.472046875,-0.00044910037160312763
0.472078125,-0.0004490596923111198
0.47210937500000005,-0.0004490284937521058
0.472140625,-0.0004489967604460153
0.472171875,-0.0004489551811487913
0.47220312500000006,-0.00044891471225163085
0.472234375,-0.0004488711571159938
0.472265625,-0.00044883955190102784
0.47229687500000006,-0.0004488066407721189
0.472328125,-0.0004487660218184704
0.472359375,-0.00044872682890352913
0.47239062500000006,-0.00044869884424378337
0.472421875,-0.0004486530139316859
0.47245312500000003,-0.0004486148367211819
0.472484375,-0.00044858276292525714
0.472515625,-0.00044854399722666846
0.47254687500000003,-0.00044851647978138426
0.472578125,-0.00044847746721565426
0.472609375,-0.00044844729527430613
0.47264062500000004,-0.0004484071276672219
0.472671875,-0.00044837654364257226
0.472703125,-0.0004483412574724198
0.47273437500000004,-0.00044393566042227883
0.472765625,-0.0004438932857827073
0.472796875,-0.00044386690272806353
0.47282812500000004,-0.00044383187625689907
0.47285937499999997,-0.0004437981305228274
0.472890625,-0.000443765276788851
0.47292187500000005,-0.0004437358436674109
0.472953125,-0.00044370400149778416
0.472984375,-0.0004436660686595491
0.47301562500000005,-0.00044364015486926534
0.473046875,-0.0004436054199693333
0.473078125,-0.00044357422383701703
0.47310937500000005,-0.0004435412572399988
0.473140625,-0.00044351446556292057
0.473171875,-0.0004434820241842573
0.47320312500000006,-0.0004434501779975175
0.473234375,-0.00044342085621152175
0.473265625,-0.0004433937848734859
0.473296875,-0.0004433617119336819
0.473328125,-0.0004433337437280034
0.473359375,-0.0004433009078118784
0.473390625,-0.00044326809556461885
0.473421875,-0.0004432401364038094
0.47345312500000003,-0.00044320644231982467
0.473484375,-0.00044317718536134726
0.473515625,-0.0004431552613907014
0.47354687500000003,-0.0004431246530118699
0.473578125,-0.00044309635239646317
0.473609375,-0.00044306453888688993
0.47364062500000004,-0.000443029760740378
0.473671875,-0.0004430056264194751
0.473703125,-0.00044297747902263124
0.47373437500000004,-0.00044294262700995263
0.47376562499999997,-0.0004429271031522429
0.473796875,-0.0004428977674969456
0.47382812500000004,-0.00044286691699758907
0.47385937499999997,-0.0004428379005586014
0.473890625,-0.00044281307900609357
0.47392187500000005,-0.0004427867940257346
0.473953125,-0.00044275823938125236
0.473984375,-0.0004427269396993748
0.47401562500000005,-0.0004470810726538432
0.474046875,-0.0004470545754807938
0.474078125,-0.00044702991053247043
0.47410937500000006,-0.00044700500469543533
0.474140625,-0.0004469789729064505
0.474171875,-0.00044695202411697624
0.474203125,-0.0004469286645767921
0.474234375,-0.00044690383640613035
0.474265625,-0.000446876689555651
0.474296875,-0.0004468546381011032
0.474328125,-0.0004468333357355858
0.474359375,-0.0004468055836082778
0.474390625,-0.0004467852089525097
0.474421875,-0.00044675925530874433
0.47445312500000003,-0.0004467355126497319
0.474484375,-0.00044670802387539524
0.474515625,-0.00044668534654333444
0.47454687500000003,-0.0004466636476032661
0.47457812499999996,-0.0004466484462559879
0.474609375,-0.00044661837114532907
0.47464062500000004,-0.0004465937875477097
0.47467187499999997,-0.000446574153943894
0.474703125,-0.0004465454425627152
0.47473437500000004,-0.00044652247812456206
0.47476562499999997,-0.00044650516527603573
0.474796875,-0.00044648428547706953
0.47482812500000005,-0.00044646639915886174
0.474859375,-0.0004464431946982171
0.474890625,-0.00044641333605258474
0.47492187500000005,-0.0004463916448709214
0.474953125,-0.00044199541304261805
0.474984375,-0.00044197505136670673
0.475015625,-0.00044195140869624297
0.475046875,-0.0004419376092100087
0.475078125,-0.00044191600904180603
0.475109375,-0.00044189334583260784
0.475140625,-0.0004418739989172256
0.475171875,-0.00044186270017420454
0.475203125,-0.00044183903963586
0.475234375,-0.00044181988315220716
0.475265625,-0.0004417961359222296
0.475296875,-0.0004417778327500642
0.475328125,-0.00044176268096709007
0.47535937500000003,-0.00044173809046433796
0.475390625,-0.00044172495521227137
0.475421875,-0.0004417045456823823
0.47545312500000003,-0.0004416865845056524
0.47548437499999996,-0.000441676752825651
0.475515625,-0.00044165363161802196
0.47554687500000004,-0.0004416333212529204
0.47557812499999996,-0.0004416211754454426
0.475609375,-0.0004415994601235443
0.47564062500000004,-0.00044157964810667347
0.47567187499999997,-0.0004415650238815995
0.475703125,-0.000441547084013557
0.47573437500000004,-0.00044152894310121524
0.47576562499999997,-0.00044151390324302653
0.475796875,-0.0004414934288152553
0.47582812500000005,-0.0004414809782237947
0.475859375,-0.00044146046669515937
0.475890625,-0.00044144663377475996
0.475921875,-0.00044143072236416114
0.475953125,-0.0004414123719162985
0.475984375,-0.0004413894205307113
0.476015625,-0.0004413776333133321
0.476046875,-0.0004413614682933463
0.476078125,-0.0004413443729577547
0.476109375,-0.0004413310304935414
0.476140625,-0.0004413148952223077
0.476171875,-0.0004412952312821683
0.476203125,-0.00044128452280763064
0.476234375,-0.0004456469135210722
0.476265625,-0.00044562532230881836
0.47629687499999995,-0.0004456128598135621
0.476328125,-0.000445601929458625
0.47635937500000003,-0.0004455842453648176
0.47639062499999996,-0.0004455709338851213
0.476421875,-0.00044556208116629595
0.47645312500000003,-0.00044554834235390264
0.47648437499999996,-0.0004455350690881106
0.476515625,-0.0004455262460029488
0.47654687500000004,-0.00044550594496628806
0.47657812499999996,-0.00044550142599808495
0.476609375,-0.0004454809345490786
0.47664062500000004,-0.0004454738930540318
0.47667187499999997,-0.0004454664267598378
0.476703125,-0.0004454500756053102
0.47673437500000004,-0.00044542961401247347
0.47676562499999997,-0.0004454234184860101
0.476796875,-0.00044541043626629764
0.476828125,-0.0004453995811956879
0.476859375,-0.0004453919248689833
0.476890625,-0.00044537243644402966
0.476921875,-0.00044535777742090235
0.476953125,-0.0004453457754499089
0.476984375,-0.0004453360778042363
0.477015625,-0.00044532291840995025
0.477046875,-0.0004453157995487726
0.477078125,-0.0004452970892180677
0.477109375,-0.0004452934820278892
0.477140625,-0.00044528289938949167
0.477171875,-0.00044089746106759295
0.47720312499999995,-0.00044087474849648436
0.477234375,-0.0004408775813782226
0.477265625,-0.0004408666321699291
0.47729687499999995,-0.0004408630455590909
0.477328125,-0.00044084112321659055
0.47735937500000003,-0.0004408339533220375
0.47739062499999996,-0.00044082721586131274
0.477421875,-0.00044081616475000543
0.47745312500000003,-0.00044080554165221164
0.47748437499999996,-0.0004408000348064059
0.477515625,-0.0004407970738527847
0.47754687500000004,-0.0004407841520170444
0.47757812499999996,-0.00044077724865851375
0.477609375,-0.000440772532684007
0.477640625,-0.00044076225480996906
0.47767187499999997,-0.0004407554173580207
0.477703125,-0.0004407464308885979
0.477734375,-0.00044073027452478167
0.47776562499999997,-0.00044073583131047644
0.477796875,-0.00044071034253287053
0.477828125,-0.0004407048185131601
0.477859375,-0.00044070552107952285
0.477890625,-0.00044069581688693446
0.477921875,-0.00044069070123381113
0.477953125,-0.00044068711022334645
0.477984375,-0.00044067714649170114
0.478015625,-0.00044066744129452745
0.478046875,-0.0004406582584989792
0.478078125,-0.0004406508175938649
0.47810937499999995,-0.0004406473715817018
0.478140625,-0.00044063768611082854
0.478171875,-0.0004406346097107945
0.47820312499999995,-0.00044063479633818167
0.478234375,-0.00044062237670050575
0.478265625,-0.00044060883240866835
0.47829687499999995,-0.00044060889948057194
0.478328125,-0.00044060479909927355
0.47835937500000003,-0.0004405946908124271
0.47839062499999996,-0.00044058538852562515
0.478421875,-0.00044057017902277354
0.47845312500000003,-0.00044494780206728174
0.47848437499999996,-0.00044495198097241166
0.478515625,-0.00044494374391830516
0.478546875,-0.0004449429524360053
0.47857812499999997,-0.0004449440177737782
0.478609375,-0.0004449364205491718
0.478640625,-0.0004449343350245438
0.47867187499999997,-0.0004449218420294124
0.478703125,-0.00044492237180310604
0.478734375,-0.0004449127941567703
0.478765625,-0.00044491574397075365
0.478796875,-0.0004449043697158095
0.478828125,-0.00044490323434865503
0.478859375,-0.0004448935784561042
0.478890625,-0.00044489689868768
0.478921875,-0.00044489771487681365
0.478953125,-0.0004449007834064142
0.478984375,-0.0004448783143457778
0.47901562499999994,-0.00044486790907625334
0.479046875,-0.0004448745878794444
0.479078125,-0.0004448707737205494
0.47910937499999995,-0.0004448645241923316
0.479140625,-0.00044486415200572366
0.479171875,-0.0004448606516196732
0.47920312499999995,-0.0004448637881767012
0.479234375,-0.0004448658287607779
0.47926562500000003,-0.0004448626705942614
0.47929687499999996,-0.00044485154257088363
0.479328125,-0.0004448684735595884
0.479359375,-0.00044484331724308976
0.47939062499999996,-0.0004404625441203208
0.479421875,-0.00044046831476159815
0.479453125,-0.00044047093723662
0.47948437499999996,-0.0004404663116287927
0.479515625,-0.0004404515179257211
0.479546875,-0.00044045105857898337
0.47957812499999997,-0.0004404646030283024
0.479609375,-0.0004404554634240346
0.479640625,-0.00044047331633515624
0.47967187499999997,-0.0004404769898021729
0.479703125,-0.0004404714415009621
0.479734375,-0.0004404649874936266
0.479765625,-0.00044045719074175746
0.479796875,-0.00044046051706903705
0.47982812499999994,-0.0004404622325227779
0.479859375,-0.00044047997614707693
0.479890625,-0.0004404653721216227
0.47992187499999994,-0.00044044896024243024
0.479953125,-0.00044045142982686303
0.479984375,-0.0004404623966887712
0.48001562499999995,-0.00044044555103311955
0.480046875,-0.00044047853652162336
0.480078125,-0.00044046424421332817
0.48010937499999995,-0.00044045660363696906
0.480140625,-0.0004404482263818399
0.480171875,-0.0004404753274811213
0.48020312499999995,-0.000440444452897544
0.480234375,-0.0004404626909414351
0.480265625,-0.00044046804418113733
0.48029687499999996,-0.00044046456390515673
0.480328125,-0.0004404613190525791
0.480359375,-0.0004404766608273082
0.48039062499999996,-0.0004404686492016849
0.480421875,-0.0004404694668120185
0.480453125,-0.00044044043277423686
0.48048437499999996,-0.0004404419740093174
0.480515625,-0.0004404605243997148
0.480546875,-0.0004404444451756133
0.48057812499999997,-0.00044047997378483805
0.480609375,-0.0004404870344152448
0.480640625,-0.0004404763074780209
0.48067187499999997,-0.00044485301763274795
0.480703125,-0.0004448582734332823
0.480734375,-0.000444856324149312
0.480765625,-0.00044484812512396096
0.480796875,-0.0004448499675696188
0.48082812499999994,-0.0004448523487250687
0.480859375,-0.0004448720996200091
0.480890625,-0.0004448606242306308
0.48092187499999994,-0.0004448774963624093
0.480953125,-0.0004448809405985972
0.480984375,-0.0004448880204459896
0.48101562499999995,-0.0004448836229636634
0.481046875,-0.00044488582782801697
0.481078125,-0.0004448852626954998
0.48110937499999995,-0.00044488143668288196
0.481140625,-0.00044491183893500055
0.481171875,-0.00044491023025270207
0.48120312499999995,-0.0004449174983533928
0.481234375,-0.0004449139760781713
0.481265625,-0.0004449125251361208
0.48129687499999996,-0.0004449043759589197
0.481328125,-0.000444908649773066
0.481359375,-0.000444914020564114
0.48139062499999996,-0.00044492918659165895
0.481421875,-0.0004449385829856656
0.481453125,-0.0004449385453393698
0.48148437499999996,-0.00044493756756829733
0.481515625,-0.0004449385758061482
0.481546875,-0.00044493468692240537
0.48157812499999997,-0.00044494425941643545
0.481609375,-0.00044057331187655896
0.481640625,-0.00044057900207713704
0.48167187499999997,-0.00044057952697891534
0.481703125,-0.0004406051110400211
0.48173437499999994,-0.00044060192173311225
0.481765625,-0.0004406106416661032
0.481796875,-0.00044061140449001834
0.48182812499999994,-0.0004406196980386093
0.481859375,-0.00044061666248396136
0.481890625,-0.00044062701935245266
0.48192187499999994,-0.00044062292272087356
0.481953125,-0.0004406378755350826
0.481984375,-0.00044063255471541926
0.48201562499999995,-0.00044063645333927703
0.482046875,-0.00044063996663714147
0.482078125,-0.0004406551317486483
0.48210937499999995,-0.0004406612128639506
0.482140625,-0.00044066498044188426
0.482171875,-0.00044067531497874596
0.48220312499999995,-0.0004406749291335568
0.482234375,-0.00044067547668901613
0.482265625,-0.0004406901528394916
0.48229687499999996,-0.00044069855221074566
0.482328125,-0.0004406910970290688
0.482359375,-0.0004407085047701334
0.48239062499999996,-0.00044072163162993394
0.482421875,-0.00044072313631939725
0.482453125,-0.0004407243782440923
0.48248437499999997,-0.00044073013539772804
0.482515625,-0.0004407388194498617
0.482546875,-0.00044075180156857505
0.48257812499999997,-0.0004407516642708255
0.482609375,-0.0004407627964490117
0.482640625,-0.00044076114063149735
0.482671875,-0.00044077037963059437
0.482703125,-0.0004407730312897054
0.482734375,-0.0004407800278896472
0.482765625,-0.0004407838110113832
0.482796875,-0.0004407980741796824
0.48282812499999994,-0.0004407905175742924
0.482859375,-0.00044080944273544934
0.482890625,-0.0004451866862416956
0.48292187499999994,-0.0004451967803608889
0.482953125,-0.00044519793497569196
0.482984375,-0.00044520958211357806
0.48301562499999995,-0.0004452182577726234
0.483046875,-0.0004452267634185471
0.483078125,-0.00044523397879990545
0.48310937499999995,-0.0004452471008246847
0.483140625,-0.0004452523870488202
0.48317187500000003,-0.0004452595564407094
0.48320312499999996,-0.0004452732543320133
0.483234375,-0.00044526797129395765
0.483265625,-0.00044527950385601575
0.48329687499999996,-0.00044529061055370925
0.483328125,-0.0004452999584065101
0.483359375,-0.0004453102794689384
0.48339062499999996,-0.00044531546286893584
0.483421875,-0.00044532117204488034
0.483453125,-0.00044532097336268464
0.48348437499999997,-0.0004453326074388142
0.483515625,-0.00044534394901537405
0.483546875,-0.00044535318468554366
0.48357812499999997,-0.00044536419451628867
0.483609375,-0.00044537147315600045
0.483640625,-0.00044538035625415334
0.483671875,-0.00044538970566297686
0.483703125,-0.0004453891587615187
0.483734375,-0.00044540088365633765
0.483765625,-0.00044541242219529875
0.483796875,-0.0004454209653807946
0.48382812499999994,-0.00044104721983014017
0.483859375,-0.00044105596764535543
0.483890625,-0.0004410656541169525
0.48392187499999995,-0.0004410794316020601
0.483953125,-0.00044109182350468915
0.483984375,-0.00044109972374962655
0.48401562499999995,-0.00044110846692305486
0.484046875,-0.00044111426736852255
0.484078125,-0.0004411239050850606
0.48410937499999995,-0.0004411306092957368
0.484140625,-0.00044114578912909583
0.48417187500000003,-0.0004411557613110857
0.48420312499999996,-0.00044116442312020984
0.484234375,-0.0004411739392359629
0.484265625,-0.0004411820741322507
0.48429687499999996,-0.0004411980092130889
0.484328125,-0.00044120459831684805
0.484359375,-0.0004412186278238868
0.48439062499999996,-0.00044122831069606794
0.484421875,-0.00044123909331661437
0.484453125,-0.00044124175763430445
0.48448437499999997,-0.0004412528338386991
0.484515625,-0.00044126101064566325
0.484546875,-0.0004412670717408168
0.48457812499999997,-0.00044127901099190806
0.484609375,-0.0004412857344251765
0.484640625,-0.00044129830293904854
0.484671875,-0.00044130793461687884
0.484703125,-0.000441319177263616
0.484734375,-0.0004413326964558921
0.484765625,-0.0004413402876018574
0.484796875,-0.000441353076335492
0.48482812499999994,-0.0004413592669848983
0.484859375,-0.00044136799167653756
0.484890625,-0.0004413731152519279
0.48492187499999995,-0.0004413829990921603
0.484953125,-0.0004413932450556754
0.484984375,-0.0004414023153789977
0.48501562499999995,-0.00044140967640748235
0.485046875,-0.0004414195831726926
0.485078125,-0.000441427800268783
0.48510937499999995,-0.00044582270349171824
0.485140625,-0.0004458374980013755
0.48517187500000003,-0.000445847737166067
0.48520312499999996,-0.00044585674635266165
0.485234375,-0.0004458641889070504
0.485265625,-0.00044587162641607225
0.48529687499999996,-0.00044588399560930095
0.485328125,-0.0004458993189076499
0.485359375,-0.0004459065451917002
0.48539062499999996,-0.0004459139829132118
0.485421875,-0.0004459214531664611
0.485453125,-0.0004459394182982218
0.48548437499999997,-0.0004459460369913189
0.485515625,-0.000445959545236959
0.485546875,-0.00044597342829814923
0.48557812499999997,-0.00044598822431656665
0.485609375,-0.0004459941060693251
0.485640625,-0.0004460087131130247
0.485671875,-0.00044601180989136194
0.485703125,-0.0004460275596402871
0.48573437499999994,-0.00044603553243876756
0.485765625,-0.00044604886141443034
0.485796875,-0.00044605329512662634
0.48582812499999994,-0.00044607085193943893
0.485859375,-0.00044608222011260565
0.485890625,-0.0004460931809257031
0.48592187499999995,-0.00044610200598300606
0.485953125,-0.00044611437103468654
0.485984375,-0.0004461237283592927
0.48601562499999995,-0.0004461324099903248
0.486046875,-0.00044176453208327054
0.486078125,-0.00044177398225798276
0.48610937499999995,-0.0004417918885414214
0.486140625,-0.0004418032198631461
0.48617187500000003,-0.0004418123938211907
0.48620312499999996,-0.00044182033561567663
0.486234375,-0.0004418395604942095
0.486265625,-0.00044185351131759837
0.48629687499999996,-0.0004418710493694737
0.486328125,-0.00044187481946894244
0.486359375,-0.00044188136207588477
0.48639062499999997,-0.0004418960573663068
0.486421875,-0.00044190935568066275
0.486453125,-0.0004419225877159323
0.48648437499999997,-0.0004419399510147033
0.486515625,-0.0004419509091103148
0.486546875,-0.00044195933288804223
0.486578125,-0.00044197358076194376
0.486609375,-0.00044197274026196165
0.486640625,-0.0004419884809119187
0.486671875,-0.00044200320552020486
0.486703125,-0.00044201360109192775
0.486734375,-0.0004420267041306755
0.486765625,-0.00044204213294780914
0.486796875,-0.0004420508588693847
0.48682812499999994,-0.0004420680559895952
0.486859375,-0.0004420772793575882
0.486890625,-0.0004420780245288254
0.48692187499999995,-0.00044209035776501815
0.486953125,-0.0004421123321108264
0.486984375,-0.00044211838020298544
0.48701562499999995,-0.0004421271446946179
0.487046875,-0.000442141711794998
0.48707812500000003,-0.000442150425669377
0.48710937499999996,-0.0004421596759108977
0.487140625,-0.0004421737704787647
0.48717187500000003,-0.000442188220052802
0.48720312499999996,-0.0004422017068432052
0.487234375,-0.0004422157013811677
0.487265625,-0.0004422244924289116
0.48729687499999996,-0.000442232078768319
0.487328125,-0.0004466175736197765
0.487359375,-0.0004466278401458381
0.48739062499999997,-0.0004466396746968075
0.487421875,-0.00044666370103150707
0.487453125,-0.0004466767064872125
0.48748437499999997,-0.000446694494022553
0.487515625,-0.0004466897044921557
0.487546875,-0.0004467099841268564
0.487578125,-0.0004467137316642722
0.487609375,-0.0004467275617584185
0.487640625,-0.00044674428991460166
0.487671875,-0.0004467554861615902
0.487703125,-0.0004467737153440489
0.487734375,-0.00044678644173215196
0.487765625,-0.00044678763292460566
0.487796875,-0.0004468050982084394
0.48782812499999995,-0.0004468155845915589
0.487859375,-0.00044682812546152986
0.487890625,-0.0004468366542173634
0.48792187499999995,-0.0004468521558587714
0.487953125,-0.0004468676301475974
0.487984375,-0.00044687355578117843
0.48801562499999995,-0.00044688350741184726
0.488046875,-0.0004469011431571558
0.48807812500000003,-0.0004469185262081822
0.48810937499999996,-0.00044692708659815894
0.488140625,-0.0004469430263720417
0.48817187500000003,-0.00044694052145796345
0.48820312499999996,-0.00044695988142610596
0.488234375,-0.00044696536344240867
0.488265625,-0.00044698378232138625
0.48829687499999996,-0.00044262517572909305
0.488328125,-0.00044263100915338874
0.488359375,-0.0004426481819759867
0.48839062499999997,-0.0004426547408494172
0.488421875,-0.0004426811827457425
0.488453125,-0.00044267016864390357
0.48848437499999997,-0.000442698199586488
0.488515625,-0.0004427096448050803
0.488546875,-0.00044272280158782346
0.488578125,-0.0004427468410434267
0.488609375,-0.0004427451676362222
0.488640625,-0.0004427610745400441
0.488671875,-0.00044279087716197
0.488703125,-0.0004427797069116064
0.488734375,-0.0004427901893826157
0.488765625,-0.00044280105151984356
0.488796875,-0.000442830670769407
0.48882812499999995,-0.0004428347961062916
0.488859375,-0.0004428476546384612
0.488890625,-0.0004428661827451004
0.48892187499999995,-0.0004428792497450061
0.488953125,-0.00044288278807626605
0.488984375,-0.00044290897527455436
0.48901562499999995,-0.00044292504822270734
0.489046875,-0.00044293451655975577
0.48907812500000003,-0.00044293960026268314
0.48910937499999996,-0.0004429375942403453
0.489140625,-0.00044296360383847336
0.48917187500000003,-0.00044295755649109356
0.48920312499999996,-0.00044299001569054683
0.489234375,-0.0004429851108564871
0.489265625,-0.00044299261799535944
0.48929687499999996,-0.00044302048884296494
0.489328125,-0.0004430346295299266
0.489359375,-0.00044303976658117625
0.48939062499999997,-0.00044305841857256514
0.489421875,-0.0004430560802033308
0.489453125,-0.00044307183246222043
0.48948437499999997,-0.00044309514374804224
0.489515625,-0.0004430834556497891
0.489546875,-0.0004474953630746216
0.489578125,-0.00044750271156862587
0.489609375,-0.0004475014834646983
0.489640625,-0.0004475348951485901
0.489671875,-0.00044752568553774186
0.489703125,-0.00044756371802194897
0.489734375,-0.00044755893371306935
0.489765625,-0.0004475798363124464
0.489796875,-0.0004475718145227868
0.48982812499999995,-0.00044758675660296066
0.489859375,-0.0004476245434533628
0.489890625,-0.0004476427832043571
0.48992187499999995,-0.0004476453789848227
0.489953125,-0.00044765625255609176
0.489984375,-0.00044765731018527044
0.49001562499999995,-0.0004476791228538758
0.490046875,-0.0004476668723779782
0.49007812500000003,-0.0004476956497692433
0.49010937499999996,-0.00044770644005945673
0.490140625,-0.00044770602446565083
0.49017187500000003,-0.0004477187120293241
0.49020312499999996,-0.00044775430631112736
0.490234375,-0.0004477679002139988
0.490265625,-0.0004477826697698688
0.49029687499999997,-0.0004477982371419789
0.490328125,-0.00044779919228166154
0.490359375,-0.0004477986840369756
0.49039062499999997,-0.0004478102202267152
0.490421875,-0.00044782375391160326
0.490453125,-0.0004478409667670394
0.490484375,-0.0004478387877022566
0.490515625,-0.00044350385971889117
0.490546875,-0.00044350119017655745
0.490578125,-0.000443516391113237
0.490609375,-0.0004435182691428924
0.490640625,-0.00044356117474163986
0.490671875,-0.0004435538400575402
0.490703125,-0.0004435772393801135
0.490734375,-0.0004435843818614109
0.490765625,-0.0004435859416374102
0.490796875,-0.0004435890668590056
0.49082812499999995,-0.00044359754193855697
0.490859375,-0.00044361933801582987
0.490890625,-0.00044364300185213354
0.49092187499999995,-0.0004436384127932784
0.490953125,-0.0004436508553401358
0.49098437500000003,-0.00044367033371275205
0.49101562499999996,-0.00044370064656406097
0.491046875,-0.00044370702157139896
0.49107812500000003,-0.0004437260070482736
0.49110937499999996,-0.00044370930378388046
0.491140625,-0.000443722369173654
0.49117187500000004,-0.00044373209797811744
0.49120312499999996,-0.00044375554814676116
0.491234375,-0.00044377507859212975
0.491265625,-0.0004437804501339522
0.49129687499999997,-0.00044379325721383145
0.491328125,-0.0004437900412091744
0.491359375,-0.00044378526801082743
0.49139062499999997,-0.000443807134888681
0.491421875,-0.0004438094050446609
0.491453125,-0.0004438386439835143
0.491484375,-0.00044385117775871605
0.491515625,-0.0004438737637905629
0.491546875,-0.00044388201261414545
0.491578125,-0.0004439040082941624
0.491609375,-0.00044391306245494463
0.491640625,-0.00044391273508874105
0.491671875,-0.00044392139373911066
0.491703125,-0.00044391592945270536
0.49173437499999995,-0.00044393526355713045
0.491765625,-0.00044832250561127607
0.491796875,-0.00044833746350492545
0.49182812499999995,-0.00044836238771479506
0.491859375,-0.0004483667652157679
0.491890625,-0.0004483685638312501
0.49192187499999995,-0.00044837788262630865
0.491953125,-0.00044838420554864367
0.49198437500000003,-0.0004484118006910856
0.49201562499999996,-0.00044842827757753806
0.492046875,-0.00044844904322418125
0.49207812500000003,-0.0004484593032881082
0.49210937499999996,-0.0004484716224137861
0.492140625,-0.0004484769074439149
0.49217187500000004,-0.00044847886211282426
0.49220312499999996,-0.0004484794178195063
0.492234375,-0.0004484934014442679
0.492265625,-0.000448511606041261
0.49229687499999997,-0.00044851887478155814
0.492328125,-0.0004485356262688839
0.492359375,-0.00044854334432349943
0.49239062499999997,-0.0004485482778692519
0.492421875,-0.0004485601949308603
0.492453125,-0.0004485711455583588
0.492484375,-0.0004485810075183158
0.492515625,-0.0004485903437307752
0.492546875,-0.0004486056487344771
0.492578125,-0.0004486110306894456
0.492609375,-0.0004486306535085409
0.492640625,-0.00044862636709437284
0.492671875,-0.0004486511816930473
0.492703125,-0.00044865770065949384
0.492734375,-0.0004442864976119884
0.492765625,-0.00044430177173158253
0.492796875,-0.0004443100790366278
0.49282812499999995,-0.00044432489994409435
0.492859375,-0.0004443388371104043
0.492890625,-0.0004443462186418286
0.49292187499999995,-0.0004443548715613102
0.492953125,-0.00044436324540992125
0.49298437500000003,-0.0004443769821894615
0.49301562499999996,-0.0004443910452766736
0.493046875,-0.0004444043379522207
0.49307812500000003,-0.00044441967472897553
0.49310937499999996,-0.0004444286697372832
0.493140625,-0.0004444311396605942
0.49317187500000004,-0.0004444383494710824
0.49320312499999996,-0.00044445034908330294
0.493234375,-0.00044445896748335906
0.493265625,-0.0004444666205281403
0.49329687499999997,-0.000444485398762913
0.493328125,-0.0004444934181493526
0.493359375,-0.00044450831006433156
0.49339062499999997,-0.00044451928676555313
0.493421875,-0.00044451768491985885
0.493453125,-0.00044454065231169446
0.493484375,-0.00044455245969248977
0.493515625,-0.000444547744774898
0.493546875,-0.0004445564582963822
0.493578125,-0.0004445631068296721
0.493609375,-0.00044457057071489725
0.493640625,-0.00044458361820276515
0.493671875,-0.00044459087073369166
0.493703125,-0.00044460640159547926
0.493734375,-0.0004446128147544172
0.493765625,-0.0004446312515866274
0.493796875,-0.00044464437634586865
0.49382812499999995,-0.0004446438284639066
0.493859375,-0.0004446471061631402
0.493890625,-0.00044465740453181885
0.49392187499999995,-0.00044465550374611293
0.493953125,-0.0004446669853274965
0.49398437500000003,-0.0004490651665034137
0.49401562499999996,-0.00044906528584445424
0.494046875,-0.0004490833317967041
0.49407812500000003,-0.00044909308517852506
0.49410937499999996,-0.00044909874524247037
0.494140625,-0.0004491141056650605
0.49417187500000004,-0.00044912466670619586
0.49420312499999997,-0.0004491354359638135
0.494234375,-0.00044914143544197427
0.494265625,-0.0004491424843534597
0.49429687499999997,-0.0004491549309602813
0.494328125,-0.0004491560853840948
0.494359375,-0.00044917463126620955
0.494390625,-0.00044917900291541885
0.494421875,-0.0004491865048330962
0.494453125,-0.0004491921534105943
0.494484375,-0.00044920635211812346
0.494515625,-0.00044921523476747216
0.494546875,-0.0004492266413145367
0.494578125,-0.00044923371052657535
0.494609375,-0.0004492473343686368
0.494640625,-0.0004492514086274872
0.494671875,-0.0004492649764665929
0.494703125,-0.00044926321633419544
0.494734375,-0.00044926778397322634
0.494765625,-0.0004492921263868632
0.494796875,-0.00044928568117923173
0.49482812499999995,-0.0004492943789105551
0.494859375,-0.0004493111945675782
0.49489062500000003,-0.00044931585867029333
0.49492187499999996,-0.0004493210698737482
0.494953125,-0.00044495181989136906
0.49498437500000003,-0.00044495862159349073
0.49501562499999996,-0.0004449650525687257
0.495046875,-0.0004449757745218427
0.49507812500000004,-0.00044498501520676137
0.49510937499999996,-0.0004449999754660254
0.495140625,-0.000445005952727711
0.49517187500000004,-0.00044501953064616726
0.49520312499999997,-0.00044502165906774166
0.495234375,-0.00044502863890927627
0.495265625,-0.00044504143289990014
0.49529687499999997,-0.00044504603577486673
0.495328125,-0.00044506164115158675
0.495359375,-0.00044506387883423704
0.495390625,-0.000445072637122082
0.495421875,-0.00044507960436664107
0.495453125,-0.0004450811547755708
0.495484375,-0.00044508573713124625
0.495515625,-0.00044509842292324645
0.495546875,-0.00044509532359100074
0.495578125,-0.000445113259946589
0.495609375,-0.0004451165501663454
0.495640625,-0.00044512637722733325
0.495671875,-0.00044513771545010364
0.495703125,-0.0004451423816354237
0.49573437499999995,-0.0004451477249451906
0.495765625,-0.0004451560036515152
0.495796875,-0.00044515966301092794
0.49582812499999995,-0.0004451745786836145
0.495859375,-0.0004451724284173404
0.49589062500000003,-0.00044517648593523154
0.49592187499999996,-0.0004451845348012705
0.495953125,-0.0004451846222629646
0.49598437500000003,-0.00044519360524599913
0.49601562499999996,-0.00044520163659880416
0.496046875,-0.0004452089558152003
0.49607812500000004,-0.00044522138902475597
0.49610937499999996,-0.00044523395570921637
0.496140625,-0.0004452311679837527
0.49617187500000004,-0.0004452334690754692
0.49620312499999997,-0.00044962347375561776
0.496234375,-0.00044962049908231494
0.496265625,-0.00044963293312181435
0.49629687499999997,-0.00044963353760895525
0.496328125,-0.00044963980127419104
0.496359375,-0.0004496447864097801
0.496390625,-0.0004496551931570253
0.496421875,-0.0004496651501385146
0.496453125,-0.00044966948486191427
0.496484375,-0.00044967802380073765
0.496515625,-0.00044968169526029417
0.496546875,-0.00044968308423580516
0.496578125,-0.00044969039093323976
0.496609375,-0.00044970330588530935
0.496640625,-0.00044970967309022544
0.496671875,-0.00044970962279341706
0.496703125,-0.0004497153789618791
0.496734375,-0.0004497163968576433
0.496765625,-0.00044972509545026726
0.496796875,-0.00044973741749147755
0.49682812499999995,-0.00044974061605117244
0.496859375,-0.0004497479477026077
0.49689062500000003,-0.0004497473043673407
0.49692187499999996,-0.0004497480495836634
0.496953125,-0.0004497565252443471
0.49698437500000003,-0.0004497491971866552
0.49701562499999996,-0.000449763266956206
0.497046875,-0.0004497733846427106
0.49707812500000004,-0.000449768682430865
0.49710937499999996,-0.000449783551416217
0.497140625,-0.0004497871392889312
0.49717187500000004,-0.00044540409213324195
0.49720312499999997,-0.0004454139870779354
0.497234375,-0.00044542954007990507
0.497265625,-0.00044542027942997067
0.49729687499999997,-0.00044543847140387713
0.497328125,-0.00044543477212464697
0.497359375,-0.0004454457185636626
0.497390625,-0.0004454421954777528
0.497421875,-0.0004454480563715821
0.497453125,-0.00044544674139672044
0.497484375,-0.0004454576701233108
0.497515625,-0.00044546092534038587
0.497546875,-0.00044548070786209343
0.497578125,-0.0004454852718515541
0.497609375,-0.00044548550970159584
0.497640625,-0.00044550208584822823
0.497671875,-0.00044549661775793864
0.497703125,-0.0004454947087718132
0.497734375,-0.000445489320325166
0.497765625,-0.0004454918170952761
0.497796875,-0.0004455074447334874
0.49782812499999995,-0.00044549982100120303
0.497859375,-0.0004455064232690882
0.49789062500000003,-0.0004455288784429891
0.49792187499999996,-0.0004455279458927229
0.497953125,-0.0004455354538116865
0.49798437500000003,-0.0004455448054697178
0.49801562499999996,-0.0004455417250551659
0.498046875,-0.0004455298113107721
0.49807812500000004,-0.0004455259467435989
0.49810937499999997,-0.0004455424930933337
0.498140625,-0.00044554413661060735
0.49817187500000004,-0.00044553676769712447
0.49820312499999997,-0.00044554039054111455
0.498234375,-0.00044554486342202396
0.498265625,-0.0004455535593075946
0.498296875,-0.00044554360501382687
0.498328125,-0.000445548452724015
0.498359375,-0.0004455575263163994
0.498390625,-0.0004455472525652475
0.498421875,-0.0004499370917230329
0.498453125,-0.0004499309828507256
0.498484375,-0.0004499473149272154
0.498515625,-0.0004499475626052428
0.498546875,-0.0004499510341300812
0.498578125,-0.00044995774829807364
0.498609375,-0.00044994844319555874
0.498640625,-0.00044997020437526764
0.498671875,-0.00044996877583701814
0.498703125,-0.0004499607254341599
0.498734375,-0.0004499770593172879
0.498765625,-0.0004499793200971394
0.49879687500000003,-0.00044997193086824053
0.49882812499999996,-0.0004499825342931772
0.498859375,-0.0004499557084728413
0.49889062500000003,-0.0004499823214511728
0.49892187499999996,-0.00044996191735957244
0.498953125,-0.0004499739684076416
0.49898437500000004,-0.00044999817100114733
0.49901562499999996,-0.00044998999611375184
0.499046875,-0.000449993530264238
0.49907812500000004,-0.0004500019225862281
0.49910937499999997,-0.0004499866680965428
0.499140625,-0.00045000005429598686
0.49917187500000004,-0.0004499889936415702
0.49920312499999997,-0.0004499838594549492
0.499234375,-0.0004499731884382678
0.499265625,-0.0004500067607102025
0.499296875,-0.00044999303251086475
0.499328125,-0.0004499928167297461
0.499359375,-0.00045000492312723475
0.499390625,-0.0004455880679065938
0.499421875,-0.00044561475372354234
0.499453125,-0.00044559736428348776
0.499484375,-0.00044563180031410854
0.499515625,-0.00044563882177697453
0.499546875,-0.00044561206382935994
0.499578125,-0.00044563933681278367
0.499609375,-0.000445624788516983
0.499640625,-0.0004456255853022145
0.499671875,-0.00044562967243940224
0.499703125,-0.0004456273476772833
0.499734375,-0.00044563802121718246
0.499765625,-0.0004456544590026104
0.49979687500000003,-0.00044564302962652944
0.49982812499999996,-0.00044565028620277905
0.499859375,-0.00044565876843257607
0.49989062500000003,-0.0004456647624824332
0.49992187499999996,-0.0004456604133500665
0.499953125,-0.00044564173639354693
0.49998437500000004,-0.00044565220435862155
0.5000156250000001,-0.0004456361554347893
0.500046875,-0.00044564232532703224
0.5000781249999999,-0.00044563105565218614
0.5001093750000001,-0.00044562005493939405
0.500140625,-0.00044561784239771987
0.5001718749999999,-0.0004456364657484599
0.5002031250000001,-0.0004456681517556668
0.500234375,-0.0004456589714356765
0.5002656249999999,-0.0004456300358031094
0.5002968750000001,-0.0004456523750767348
0.500328125,-0.0004456267661374809
0.5003593749999999,-0.00044563111457074367
0.5003906250000001,-0.0004456457560068315
0.500421875,-0.0004455959992754194
0.5004531249999999,-0.0004456249072342759
0.500484375,-0.0004455959671792048
0.500515625,-0.00044561826947016325
0.500546875,-0.0004456230679641682
0.500578125,-0.0004456233471703472
0.500609375,-0.00044561698165060046
0.500640625,-0.0004499992145056454
0.500671875,-0.00044997980736823096
0.500703125,-0.000449993404026669
0.500734375,-0.0004499809770971419
0.500765625,-0.00044998960988077916
0.500796875,-0.00044999575469498176
0.500828125,-0.0004500021378844067
0.500859375,-0.0004499821859115863
0.500890625,-0.0004499726275241575
0.500921875,-0.00044999882502573876
0.500953125,-0.00044998289501282235
0.500984375,-0.00044999828940707823
0.501015625,-0.0004499783985332517
0.501046875,-0.0004499884654260884
0.501078125,-0.0004499791733566724
0.501109375,-0.0004499937652806679
0.501140625,-0.0004499800531000027
0.501171875,-0.0004499708870755008
0.501203125,-0.00044996679299536685
0.501234375,-0.00044996498057347026
0.501265625,-0.000449966770409798
0.501296875,-0.0004499529636780679
0.501328125,-0.0004499756930285946
0.501359375,-0.00044994636963690757
0.501390625,-0.00044993577860493947
0.501421875,-0.00044995228217008243
0.501453125,-0.0004499362498015941
0.501484375,-0.00044993640443369634
0.501515625,-0.000449946224072309
0.5015468750000001,-0.00044993602498097016
0.501578125,-0.000449947733821926
0.5016093749999999,-0.00044557231749288786
0.5016406250000001,-0.0004455760321645137
0.501671875,-0.000445564956938628
0.5017031249999999,-0.0004455529563207501
0.5017343750000001,-0.0004455410569111917
0.501765625,-0.0004455322518362413
0.5017968749999999,-0.0004455266230759154
0.5018281250000001,-0.00044552766688860795
0.501859375,-0.00044552230513227736
0.5018906249999999,-0.00044554628939120003
0.5019218750000001,-0.0004455405712642871
0.501953125,-0.0004455429793992563
0.5019843749999999,-0.00044554246795459537
0.5020156250000001,-0.00044552343781851036
0.502046875,-0.0004455281088562926
0.5020781249999999,-0.00044551519003715664
0.5021093750000001,-0.00044551472629029976
0.502140625,-0.00044551910727145747
0.5021718749999999,-0.0004455051186556293
0.5022031250000001,-0.00044549175475079583
0.502234375,-0.00044548704219617846
0.5022656249999999,-0.00044549759957706464
0.5022968750000001,-0.0004454976796149021
0.502328125,-0.00044548907738697907
0.5023593749999999,-0.000445476437007028
0.5023906250000001,-0.0004454717319380651
0.502421875,-0.0004454726138790714
0.502453125,-0.0004454716600443727
0.502484375,-0.0004454675890589628
0.502515625,-0.00044547100530870423
0.502546875,-0.00044545952755570273
0.502578125,-0.00044544320550713237
0.502609375,-0.00044543214478648396
0.502640625,-0.00044544477265820795
0.502671875,-0.0004454471214472948
0.502703125,-0.0004454249513552236
0.502734375,-0.0004454341249415343
0.502765625,-0.00044542658332421756
0.502796875,-0.00044541249060106244
0.502828125,-0.00044540886975944285
0.502859375,-0.00044977903252833157
0.502890625,-0.00044977249319567633
0.502921875,-0.0004497696121440464
0.502953125,-0.0004497771214784056
0.502984375,-0.0004497657973065554
0.503015625,-0.0004497606251861429
0.503046875,-0.0004497564491973867
0.503078125,-0.0004497579614826039
0.503109375,-0.00044975262728852786
0.503140625,-0.00044974300512328966
0.503171875,-0.00044974147281228935
0.503203125,-0.0004497278104753852
0.503234375,-0.0004497241632954521
0.503265625,-0.0004497105780395874
0.503296875,-0.0004497210419056111
0.503328125,-0.00044970892969122683
0.503359375,-0.00044971179233171954
0.503390625,-0.0004497034613700768
0.503421875,-0.0004496901180296303
0.5034531250000001,-0.00044968774913879683
0.503484375,-0.00044966354281613524
0.5035156249999999,-0.0004496795622752556
0.5035468750000001,-0.0004496735318144998
0.503578125,-0.00044965832298819383
0.5036093749999999,-0.00044965222296853083
0.5036406250000001,-0.0004496646752746927
0.503671875,-0.0004496418136134203
0.5037031249999999,-0.00044963905433286974
0.5037343750000001,-0.00044962831611892323
0.503765625,-0.0004496119337631492
0.5037968749999999,-0.00044961297334302625
0.5038281250000001,-0.0004452396157138064
0.503859375,-0.0004452349263298905
0.5038906249999999,-0.0004452242604320762
0.5039218750000001,-0.0004452159408424132
0.503953125,-0.0004452112148207489
0.5039843749999999,-0.0004452103024150493
0.5040156250000001,-0.00044520492852125407
0.504046875,-0.0004451908431340468
0.5040781249999999,-0.00044518160897622297
0.5041093750000001,-0.0004451781170118421
0.504140625,-0.0004451707825065439
0.5041718749999999,-0.0004451655958634844
0.5042031250000001,-0.00044516226949736434
0.504234375,-0.00044515811324702045
0.5042656249999999,-0.00044514239601740196
0.5042968750000001,-0.0004451404115073561
0.504328125,-0.00044513258849609647
0.5043593749999999,-0.0004451329108847088
0.5043906250000001,-0.00044512134960298516
0.504421875,-0.00044511615343110697
0.504453125,-0.00044511041046229466
0.504484375,-0.0004450947164438869
0.504515625,-0.00044508036974349324
0.504546875,-0.00044508555765735563
0.504578125,-0.0004450779143730377
0.504609375,-0.00044508481764779853
0.504640625,-0.00044506657009555153
0.504671875,-0.00044506379843224295
0.504703125,-0.00044503942670575183
0.504734375,-0.0004450431326185021
0.504765625,-0.0004450330897362645
0.504796875,-0.00044502766217099574
0.504828125,-0.0004450113409442784
0.504859375,-0.0004450054051766336
0.504890625,-0.0004449939978159352
0.504921875,-0.00044499626025105293
0.504953125,-0.0004449899484597619
0.504984375,-0.00044497777841985553
0.505015625,-0.0004449648727041927
0.505046875,-0.0004449567073815906
0.505078125,-0.00044931320765287386
0.505109375,-0.0004493102053791144
0.505140625,-0.00044930190332045927
0.505171875,-0.0004493034538460283
0.505203125,-0.0004492942974659783
0.505234375,-0.0004492835734701203
0.505265625,-0.0004492728944855834
0.505296875,-0.00044926711944448874
0.505328125,-0.0004492621878344101
0.505359375,-0.00044925333318769287
0.505390625,-0.0004492474080316951
0.505421875,-0.0004492398114314608
0.5054531250000001,-0.00044922988268489977
0.505484375,-0.0004492128934049447
0.505515625,-0.0004492125575393975
0.5055468750000001,-0.00044920325718875165
0.505578125,-0.00044919971489884927
0.5056093749999999,-0.0004491889192479309
0.5056406250000001,-0.00044919067851960717
0.505671875,-0.00044917080092479397
0.5057031249999999,-0.0004491584384377356
0.5057343750000001,-0.0004491430379853535
0.505765625,-0.0004491412636939626
0.5057968749999999,-0.00044913536500147677
0.5058281250000001,-0.0004491188100838178
0.505859375,-0.0004491162729989319
0.5058906249999999,-0.0004491124001305205
0.5059218750000001,-0.00044909616990568973
0.505953125,-0.00044908203201576846
0.5059843749999999,-0.0004490761296090835
0.5060156250000001,-0.00044906564916587927
0.506046875,-0.0004446813158528323
0.5060781249999999,-0.00044467686174156154
0.5061093750000001,-0.0004446661119959297
0.506140625,-0.00044466587622331646
0.5061718749999999,-0.0004446510660831987
0.5062031250000001,-0.0004446365515397531
0.506234375,-0.00044462918667569074
0.5062656249999999,-0.00044461320508560817
0.5062968750000001,-0.00044461129105755753
0.506328125,-0.00044460638959287896
0.506359375,-0.0004445960207693153
0.5063906250000001,-0.0004445830047387668
0.506421875,-0.0004445774373750752
0.506453125,-0.00044456216748520877
0.506484375,-0.00044456139769114
0.506515625,-0.0004445490330945191
0.506546875,-0.00044455422918170465
0.506578125,-0.0004445446240446578
0.506609375,-0.0004445344516720018
0.506640625,-0.00044450434910979844
0.506671875,-0.0004444865276698254
0.506703125,-0.0004444888493102851
0.506734375,-0.0004444872754308174
0.506765625,-0.00044448118700481445
0.506796875,-0.000444455266745105
0.506828125,-0.00044444295324294614
0.506859375,-0.00044443439251629774
0.506890625,-0.00044442647156224535
0.506921875,-0.0004444302393358107
0.506953125,-0.00044441408072031646
0.506984375,-0.0004443947583193629
0.507015625,-0.00044437358630809026
0.507046875,-0.00044437401815707045
0.507078125,-0.0004443720405906959
0.507109375,-0.00044435858420714333
0.507140625,-0.0004443556086042369
0.507171875,-0.000444329634729998
0.507203125,-0.0004443284680371966
0.507234375,-0.00044430634659687815
0.507265625,-0.0004442942160046183
0.507296875,-0.0004486740505154248
0.507328125,-0.0004486618591545803
0.5073593750000001,-0.0004486460141548444
0.507390625,-0.0004486266185157843
0.507421875,-0.00044861950399630035
0.5074531250000001,-0.00044862297092771244
0.507484375,-0.0004486055445780228
0.507515625,-0.0004485925421562481
0.5075468750000001,-0.00044858707583014107
0.507578125,-0.00044858183708762836
0.5076093749999999,-0.00044855647725882547
0.5076406250000001,-0.0004485595980842673
0.507671875,-0.00044854409168324297
0.5077031249999999,-0.00044854050452601546
0.5077343750000001,-0.0004485088577949811
0.507765625,-0.000448499617687205
0.5077968749999999,-0.00044848202066025133
0.5078281250000001,-0.00044848566630475636
0.507859375,-0.0004484770936143863
0.5078906249999999,-0.00044846967724080505
0.5079218750000001,-0.000448460216908142
0.507953125,-0.00044845048612720054
0.5079843749999999,-0.00044841646164811566
0.5080156250000001,-0.00044843145970571707
0.508046875,-0.0004484050932772182
0.5080781249999999,-0.00044840876030683915
0.5081093750000001,-0.000448393986886262
0.508140625,-0.0004483751678564067
0.5081718749999999,-0.0004483736813121926
0.5082031250000001,-0.00044834647056186255
0.508234375,-0.00044833427213702634
0.5082656249999999,-0.00044393818087250236
0.5082968750000001,-0.000443949353495926
0.508328125,-0.00044395109636083743
0.508359375,-0.0004439197753178664
0.5083906250000001,-0.00044390065171839507
0.508421875,-0.0004438861744478148
0.508453125,-0.000443905528513977
0.508484375,-0.00044387199436900573
0.508515625,-0.0004438660067003601
0.508546875,-0.000443842238639143
0.508578125,-0.00044384416285103007
0.508609375,-0.00044383109204404816
0.508640625,-0.0004438092163031142
0.508671875,-0.0004438179958759225
0.508703125,-0.00044381147396023793
0.508734375,-0.00044377511615391677
0.508765625,-0.0004437637363866771
0.508796875,-0.0004437772589162177
0.508828125,-0.00044376577533145403
0.508859375,-0.00044373970973763527
0.508890625,-0.0004437292850914473
0.508921875,-0.00044372537177033225
0.508953125,-0.00044370939004782436
0.508984375,-0.00044369961502091493
0.509015625,-0.00044368400127732174
0.509046875,-0.0004436618407165499
0.509078125,-0.0004436770532538943
0.509109375,-0.00044364186794071045
0.509140625,-0.00044362354199863063
0.509171875,-0.0004436135089951887
0.509203125,-0.0004436135069176561
0.509234375,-0.0004435809751114142
0.509265625,-0.0004435654503169538
0.509296875,-0.0004435644239253467
0.509328125,-0.0004435594476062052
0.5093593750000001,-0.00044354943926907045
0.509390625,-0.00044353053703331813
0.509421875,-0.0004435313700246121
0.5094531250000001,-0.0004435255591645447
0.509484375,-0.00044350330965943485
0.509515625,-0.0004478765657831875
0.5095468750000001,-0.00044784398130229275
0.509578125,-0.0004478600185372668
0.5096093749999999,-0.00044782857514569924
0.5096406250000001,-0.0004478132352483087
0.509671875,-0.0004478145000673603
0.5097031249999999,-0.0004478131468987137
0.5097343750000001,-0.0004477745903419643
0.509765625,-0.00044777238158416957
0.5097968749999999,-0.0004477655852051128
0.5098281250000001,-0.0004477513123360352
0.509859375,-0.0004477516404973701
0.5098906249999999,-0.00044770614628426506
0.5099218750000001,-0.00044769422644742526
0.509953125,-0.00044769904272064925
0.5099843749999999,-0.0004476985958879638
0.5100156250000001,-0.0004476825561693515
0.510046875,-0.0004476770177385646
0.5100781249999999,-0.00044768952615809737
0.5101093750000001,-0.0004476618182688505
0.510140625,-0.00044763373830516637
0.5101718749999999,-0.0004476133545221056
0.5102031250000001,-0.0004475754908998021
0.510234375,-0.0004476068022596924
0.510265625,-0.000447573950806808
0.5102968750000001,-0.0004475669644563758
0.510328125,-0.0004475284247806126
0.510359375,-0.0004475483168884936
0.5103906250000001,-0.0004475185115860314
0.510421875,-0.00044754283932317215
0.510453125,-0.0004475224614442705
0.510484375,-0.0004431221746972018
0.510515625,-0.0004430814760676659
0.510546875,-0.00044309077337248426
0.510578125,-0.00044307698147823607
0.510609375,-0.0004430761903166623
0.510640625,-0.00044306699960885987
0.510671875,-0.00044306294647852504
0.510703125,-0.0004430243872868764
0.510734375,-0.00044303248766947023
0.510765625,-0.00044298757440900186
0.510796875,-0.00044295726332630597
0.510828125,-0.00044295704726145246
0.510859375,-0.00044295106266368026
0.510890625,-0.0004429588220101789
0.510921875,-0.0004429435160331792
0.510953125,-0.0004429430191685152
0.510984375,-0.00044294176578787633
0.511015625,-0.0004429184731090559
0.511046875,-0.0004429141237184374
0.511078125,-0.0004428941725542791
0.511109375,-0.00044288390367136846
0.511140625,-0.00044286470924007754
0.511171875,-0.0004428683901004371
0.511203125,-0.0004428368295650714
0.511234375,-0.0004428218110332227
0.5112656250000001,-0.00044280669265876066
0.511296875,-0.00044281605880374525
0.511328125,-0.00044276642708342487
0.5113593750000001,-0.00044277746278220675
0.511390625,-0.000442769331970138
0.511421875,-0.0004427544428267892
0.5114531250000001,-0.0004427349745623546
0.511484375,-0.0004427422977284247
0.511515625,-0.0004427024863916072
0.5115468750000001,-0.000442695538401313
0.511578125,-0.0004426859876624639
0.5116093749999999,-0.00044267398073331507
0.5116406250000001,-0.00044266952774428894
0.511671875,-0.00044265405270353317
0.5117031249999999,-0.0004426479225217786
0.5117343750000001,-0.0004426113933921373
0.511765625,-0.00044696551504909074
0.5117968749999999,-0.00044696603222741174
0.5118281250000001,-0.0004469421459554583
0.511859375,-0.00044695054594322964
0.5118906249999999,-0.00044693271836430265
0.5119218750000001,-0.0004469298871982129
0.511953125,-0.00044692870557926784
0.5119843749999999,-0.00044692365792288816
0.5120156250000001,-0.0004468997176008682
0.512046875,-0.00044689015672460045
0.5120781249999999,-0.0004468740844538535
0.5121093750000001,-0.0004468476340197883
0.512140625,-0.0004468313731656945
0.5121718749999999,-0.00044682147766989325
0.5122031250000001,-0.00044681437839107566
0.512234375,-0.00044681964144243844
0.512265625,-0.00044680025315999017
0.5122968750000001,-0.0004467835437875732
0.512328125,-0.00044675976134549156
0.512359375,-0.00044675150043054293
0.5123906250000001,-0.0004467517489706828
0.512421875,-0.00044675637251892497
0.512453125,-0.00044672561246216283
0.512484375,-0.00044673419806760123
0.512515625,-0.00044669413256365545
0.512546875,-0.0004466869557680879
0.512578125,-0.00044667046296282403
0.512609375,-0.00044665409326274247
0.512640625,-0.0004466483627306936
0.512671875,-0.0004466341957698565
0.512703125,-0.000442249063606924
0.512734375,-0.00044224014659010463
0.512765625,-0.00044222745758268
0.512796875,-0.00044221399159468516
0.512828125,-0.00044219919013363876
0.512859375,-0.00044218856107752086
0.512890625,-0.0004421792381658872
0.512921875,-0.0004421717976108748
0.512953125,-0.0004421556002730913
0.512984375,-0.00044214213952533526
0.513015625,-0.00044213952078287627
0.513046875,-0.00044213221763809984
0.513078125,-0.00044209836321156687
0.513109375,-0.00044210148305814587
0.513140625,-0.00044209085495190356
0.513171875,-0.0004420737780667129
0.513203125,-0.00044207037749545083
0.513234375,-0.0004420689910553284
0.5132656250000001,-0.00044204599824944693
0.513296875,-0.0004420315055473356
0.513328125,-0.00044200486834189423
0.5133593750000001,-0.00044199881889057935
0.513390625,-0.00044199299636532574
0.513421875,-0.0004419841129850652
0.5134531250000001,-0.0004419795445915961
0.513484375,-0.0004419643996788
0.5135156249999999,-0.0004419537987646535
0.5135468750000001,-0.0004419423199833218
0.513578125,-0.0004419263658361518
0.5136093749999999,-0.0004419134168616237
0.5136406250000001,-0.00044189766933724894
0.513671875,-0.000441887337272278
0.5137031249999999,-0.00044187829708421805
0.5137343750000001,-0.0004418672830569445
0.513765625,-0.00044185400890025747
0.5137968749999999,-0.0004418414959784338
0.5138281250000001,-0.00044183575122303323
0.513859375,-0.0004418234587055328
0.5138906249999999,-0.0004418014444781057
0.5139218750000001,-0.0004417960453788512
0.513953125,-0.00044178697791948107
0.5139843749999999,-0.0004461538772070374
0.5140156250000001,-0.00044614289567567605
0.514046875,-0.0004461247020582891
0.5140781249999999,-0.00044610571917527014
0.5141093750000001,-0.000446098023324272
0.514140625,-0.0004460856456019145
0.514171875,-0.00044608207726031315
0.5142031250000001,-0.0004460695342138332
0.514234375,-0.0004460663151194706
0.514265625,-0.0004460586087891502
0.5142968750000001,-0.0004460413672128828
0.514328125,-0.00044602305323549266
0.514359375,-0.0004460049110525631
0.5143906250000001,-0.00044600838239928706
0.514421875,-0.0004459907560843031
0.514453125,-0.0004459875135772902
0.514484375,-0.0004459880689100526
0.514515625,-0.0004459755821520327
0.514546875,-0.0004459572510854236
0.514578125,-0.00044593697092300613
0.514609375,-0.0004459194845920743
0.514640625,-0.000445907366685757
0.514671875,-0.00044590400005461647
0.514703125,-0.0004458968539906502
0.514734375,-0.0004458938624291274
0.514765625,-0.0004458828738745993
0.514796875,-0.00044586602422283864
0.514828125,-0.0004458573994275544
0.514859375,-0.00044583488940376156
0.514890625,-0.0004458233842434024
0.514921875,-0.00044143999266670064
0.514953125,-0.0004414384525393937
0.514984375,-0.0004414236627017301
0.515015625,-0.00044141827721364685
0.515046875,-0.00044141137840291583
0.515078125,-0.00044139838589211597
0.515109375,-0.00044137982349137794
0.515140625,-0.0004413688678213852
0.5151718750000001,-0.0004413613734480515
0.515203125,-0.0004413544078221733
0.515234375,-0.000441349663097574
0.5152656250000001,-0.0004413399608081195
0.515296875,-0.0004413349508008667
0.515328125,-0.00044132279225927995
0.5153593750000001,-0.00044130931669462276
0.515390625,-0.00044129598120898686
0.515421875,-0.0004412868040360174
0.5154531250000001,-0.00044127311825409993
0.515484375,-0.0004412778330758829
0.515515625,-0.0004412725224780256
0.5155468750000001,-0.000441259926392195
0.515578125,-0.00044124346524932606
0.5156093749999999,-0.00044122979195858336
0.5156406250000001,-0.00044121386443460656
0.515671875,-0.0004412132370125478
0.5157031249999999,-0.0004412011385865021
0.5157343750000001,-0.0004411927188039122
0.515765625,-0.000441185912525191
0.5157968749999999,-0.0004411774013333529
0.5158281250000001,-0.00044116518698027185
0.515859375,-0.00044115625726844424
0.5158906249999999,-0.0004411446343505973
0.5159218750000001,-0.00044112975033018184
0.515953125,-0.00044112156466878313
0.5159843749999999,-0.00044112155771101544
0.5160156250000001,-0.0004411058198164272
0.516046875,-0.0004410941520371324
0.5160781249999999,-0.0004410867364499915
0.5161093750000001,-0.00044107277474290593
0.516140625,-0.0004410547573784618
0.516171875,-0.00044105132158633875
0.5162031250000001,-0.0004454321465466246
0.516234375,-0.0004454310015674038
0.516265625,-0.0004454160557762314
0.5162968750000001,-0.00044540881407417396
0.516328125,-0.0004453968448799757
0.516359375,-0.00044538482916649247
0.5163906250000001,-0.0004453714245494407
0.516421875,-0.0004453756671534935
0.516453125,-0.00044536040625697826
0.516484375,-0.0004453487365307686
0.516515625,-0.00044534318860258923
0.516546875,-0.000445334526016819
0.516578125,-0.00044532299615761273
0.516609375,-0.0004453240892792962
0.516640625,-0.00044530930072614675
0.516671875,-0.00044529600369528494
0.516703125,-0.00044530532053321456
0.516734375,-0.0004452984439742638
0.516765625,-0.00044529366052216066
0.516796875,-0.00044528161665646424
0.516828125,-0.00044526312341319416
0.516859375,-0.0004452681979646156
0.516890625,-0.0004452494728415142
0.516921875,-0.00044524367698571196
0.516953125,-0.0004452271847734529
0.516984375,-0.0004452271287820643
0.517015625,-0.0004452072327143196
0.517046875,-0.00044521147877077394
0.517078125,-0.0004452031489525707
0.517109375,-0.0004451978412703707
0.517140625,-0.00044080970966125024
0.5171718750000001,-0.00044080245172124777
0.517203125,-0.00044077817714444426
0.517234375,-0.0004407992611465232
0.5172656250000001,-0.0004407977246023466
0.517296875,-0.000440788076473516
0.517328125,-0.0004407678772053378
0.5173593750000001,-0.00044076874022012935
0.517390625,-0.000440757782122065
0.517421875,-0.0004407466970450316
0.5174531250000001,-0.000440735474953699
0.517484375,-0.0004407357709628884
0.517515625,-0.0004407350806099365
0.5175468750000001,-0.00044073477585178725
0.517578125,-0.0004407322680769661
0.5176093749999999,-0.00044073677728686395
0.5176406250000001,-0.0004407206356635794
0.517671875,-0.0004407069644821425
0.5177031249999999,-0.00044068991462764204
0.5177343750000001,-0.0004406898150642116
0.517765625,-0.00044068007699741424
0.5177968749999999,-0.00044068278634011235
0.5178281250000001,-0.00044067204615675856
0.517859375,-0.0004406654520722822
0.5178906249999999,-0.00044065165010568827
0.5179218750000001,-0.00044066210756683183
0.517953125,-0.000440660556921834
0.5179843749999999,-0.0004406462432656466
0.5180156250000001,-0.0004406466215278494
0.518046875,-0.00044063352617265336
0.518078125,-0.0004406366140079984
0.5181093750000001,-0.00044062481084409036
0.518140625,-0.00044061917253445174
0.518171875,-0.0004406245169722191
0.5182031250000001,-0.000440608235802515
0.518234375,-0.00044060592144435154
0.518265625,-0.0004405744555852145
0.5182968750000001,-0.00044058546395788975
0.518328125,-0.0004405583870895659
0.518359375,-0.0004405625069942229
0.5183906250000001,-0.0004405481113077189
0.518421875,-0.0004449364214066803
0.518453125,-0.0004449434138204429
0.518484375,-0.0004449650143084488
0.518515625,-0.0004449596775189489
0.518546875,-0.00044496006435384636
0.518578125,-0.0004449304163666387
0.518609375,-0.000444915113172184
0.518640625,-0.0004449115987663066
0.518671875,-0.00044490997393882917
0.518703125,-0.0004449154821107859
0.518734375,-0.0004449141627029529
0.518765625,-0.0004449413109908415
0.518796875,-0.0004449244737564882
0.518828125,-0.0004449032629675054
0.518859375,-0.0004448681748036899
0.518890625,-0.0004448877344130908
0.518921875,-0.00044487276676016124
0.518953125,-0.00044485303155572184
0.518984375,-0.00044487440216619406
0.519015625,-0.0004448965351072712
0.519046875,-0.00044488850322557325
0.5190781250000001,-0.0004448922545690834
0.519109375,-0.00044489318720875026
0.519140625,-0.0004448800825186637
0.5191718750000001,-0.0004449043064439946
0.519203125,-0.0004448729548676214
0.519234375,-0.0004448708874426645
0.5192656250000001,-0.000444872638840476
0.519296875,-0.000444846480027513
0.519328125,-0.00044483899543599006
0.5193593750000001,-0.0004404584217505905
0.519390625,-0.0004404282731128306
0.519421875,-0.00044047697793440574
0.5194531250000001,-0.00044050065522663676
0.519484375,-0.000440474884666104
0.519515625,-0.00044047321069437886
0.5195468750000001,-0.0004404630104611583
0.519578125,-0.00044046561295098263
0.5196093749999999,-0.00044046259615520764
0.5196406250000001,-0.00044045441974063446
0.519671875,-0.000440463192461351
0.5197031249999999,-0.0004404531632599164
0.5197343750000001,-0.000440462604546641
0.519765625,-0.0004404611594116675
0.5197968749999999,-0.00044046448405707025
0.5198281250000001,-0.0004404604595710897
0.519859375,-0.0004404593800398128
0.5198906249999999,-0.0004404375765888549
0.5199218750000001,-0.0004404907976649844
0.519953125,-0.00044044949326603466
0.5199843749999999,-0.0004404681285140287
0.5200156250000001,-0.00044045374851343216
0.520046875,-0.00044046408985029886
0.520078125,-0.0004404676054309345
0.5201093750000001,-0.0004404602613966961
0.520140625,-0.00044044840619173256
0.520171875,-0.0004404490947897584
0.5202031250000001,-0.00044044072360414216
0.520234375,-0.0004404638241513499
0.520265625,-0.0004404494146642117
0.5202968750000001,-0.00044045986954383345
0.520328125,-0.0004404434934654859
0.520359375,-0.00044047091175580463
0.5203906250000001,-0.00044046178201690225
0.520421875,-0.0004404776806629894
0.520453125,-0.0004404556635346467
0.520484375,-0.0004404599886987451
0.520515625,-0.0004404414237099523
0.520546875,-0.00044046474003862565
0.520578125,-0.00044045832421487144
0.520609375,-0.0004404643267472176
0.520640625,-0.0004448498933234159
0.520671875,-0.0004448596019454472
0.520703125,-0.00044484328694133213
0.520734375,-0.0004448620034092181
0.520765625,-0.00044486789055861453
0.520796875,-0.000444856800698782
0.520828125,-0.00044487084217431985
0.520859375,-0.000444861866952629
0.520890625,-0.00044488968275225443
0.520921875,-0.0004448809145922855
0.520953125,-0.0004448733177397912
0.520984375,-0.00044490507440661173
0.521015625,-0.000444885401302976
0.521046875,-0.0004448918676472208
0.5210781250000001,-0.0004448990647465331
0.521109375,-0.00044488462379098717
0.521140625,-0.0004449039571812925
0.5211718750000001,-0.00044491252938048606
0.521203125,-0.00044492848644749755
0.521234375,-0.0004449009715119315
0.5212656250000001,-0.0004449239972539147
0.521296875,-0.0004449033783999745
0.521328125,-0.00044492256518491313
0.5213593750000001,-0.00044491618860482626
0.521390625,-0.0004449196562451088
0.521421875,-0.0004449384640320582
0.5214531250000001,-0.00044492835743343423
0.521484375,-0.00044492291728040825
0.521515625,-0.0004449333442546506
0.5215468750000001,-0.0004449449912070254
0.521578125,-0.0004405994286135542
0.5216093749999999,-0.00044060395883753836
0.5216406250000001,-0.0004406027599570955
0.521671875,-0.0004406024363667535
0.5217031249999999,-0.0004406000068822233
0.5217343750000001,-0.0004406123826665338
0.521765625,-0.0004405967911886542
0.5217968749999999,-0.000440607097816334
0.5218281250000001,-0.00044062400838060234
0.521859375,-0.0004406433050488587
0.5218906249999999,-0.000440643384152499
0.5219218750000001,-0.0004406618691440538
0.521953125,-0.0004406636810288002
0.521984375,-0.00044067345616275247
0.5220156250000001,-0.00044067554974638184
0.522046875,-0.0004406986554879033
0.522078125,-0.0004406863154453565
0.5221093750000001,-0.00044069399130526946
0.522140625,-0.00044070585919729274
0.522171875,-0.0004407021792293235
0.5222031250000001,-0.00044070283669065194
0.522234375,-0.000440722427343488
0.522265625,-0.0004407319184468947
0.5222968750000001,-0.0004407580826510625
0.522328125,-0.0004407646848548358
0.522359375,-0.0004407796809971984
0.5223906250000001,-0.0004407652872014181
0.522421875,-0.0004407710344673417
0.522453125,-0.0004407780904192582
0.522484375,-0.000440787195264615
0.522515625,-0.00044081788442442565
0.522546875,-0.0004408255034189894
0.522578125,-0.0004408271157706964
0.522609375,-0.0004408370548434973
0.522640625,-0.0004408396853963978
0.522671875,-0.00044083683009046165
0.522703125,-0.000440840159587709
0.522734375,-0.00044085437284287904
0.522765625,-0.00044087031580349045
0.522796875,-0.0004408900406770583
0.522828125,-0.0004408967062799127
0.522859375,-0.00044528514733835345
0.522890625,-0.00044528743269828946
0.522921875,-0.00044531356531753163
0.522953125,-0.0004453125708197038
0.5229843750000001,-0.00044533411523961855
0.523015625,-0.0004453435074405869
0.523046875,-0.0004453555044810695
0.5230781250000001,-0.00044537258262904167
0.523109375,-0.0004453848687062563
0.523140625,-0.00044539719994518903
0.5231718750000001,-0.0004453943279844781
0.523203125,-0.00044541300020726343
0.523234375,-0.00044541985493912195
0.5232656250000001,-0.0004454354648589613
0.523296875,-0.00044544526232372095
0.523328125,-0.00044545852185127327
0.5233593750000001,-0.000445474073393938
0.523390625,-0.0004454778994734017
0.523421875,-0.00044549169367369065
0.5234531250000001,-0.0004455086724192564
0.523484375,-0.00044551455233554985
0.5235156249999999,-0.0004455352107317033
0.5235468750000001,-0.0004455508565639442
0.523578125,-0.00044556073190573156
0.5236093749999999,-0.00044557676846323363
0.5236406250000001,-0.0004455961831258126
0.523671875,-0.0004456067542192889
0.5237031249999999,-0.0004456162164487888
0.5237343750000001,-0.00044564095435096
0.523765625,-0.00044564285319153435
0.5237968749999999,-0.00044128140916331257
0.5238281250000001,-0.00044130713229809104
0.523859375,-0.00044131724111836496
0.5238906249999999,-0.0004413321703709318
0.5239218750000001,-0.0004413410003592695
0.523953125,-0.00044135095232974986
0.523984375,-0.0004413770509047732
0.5240156250000001,-0.000441394878555372
0.524046875,-0.0004414228906981406
0.524078125,-0.0004414340549891392
0.5241093750000001,-0.00044145068787058983
0.524140625,-0.00044146619086845446
0.524171875,-0.0004414773180196514
0.5242031250000001,-0.00044149421970810995
0.524234375,-0.0004415145172002033
0.524265625,-0.0004415283675975358
0.5242968750000001,-0.0004415449833976848
0.524328125,-0.0004415730077398476
0.524359375,-0.00044158243798705227
0.5243906250000001,-0.00044160696502225025
0.524421875,-0.0004416223734561679
0.524453125,-0.00044163870698141205
0.524484375,-0.0004416561889085263
0.524515625,-0.00044168022854202543
0.524546875,-0.0004417015927206218
0.524578125,-0.0004417170703581476
0.524609375,-0.00044173336439379957
0.524640625,-0.00044174331694802824
0.524671875,-0.0004417699678102467
0.524703125,-0.0004417815424802851
0.524734375,-0.00044179955651103484
0.524765625,-0.00044182207712762864
0.524796875,-0.0004418441718476336
0.524828125,-0.00044186174105034087
0.524859375,-0.0004418754957373726
0.524890625,-0.00044189585587330396
0.524921875,-0.0004419205550025042
0.524953125,-0.00044193680391581974
0.5249843750000001,-0.00044196251720285407
0.525015625,-0.0004419812631456521
0.525046875,-0.00044199319197507636
0.5250781250000001,-0.0004463921967988102
0.525109375,-0.0004464138672486892
0.525140625,-0.00044644085382421553
0.5251718750000001,-0.00044647037694187444
0.525203125,-0.00044650192492254673
0.525234375,-0.00044651502059047873
0.5252656250000001,-0.00044652763836924847
0.525296875,-0.00044655265837505176
0.525328125,-0.0004465796177104478
0.5253593750000001,-0.0004466022890630694
0.525390625,-0.0004466237777645647
0.525421875,-0.00044664550756192203
0.5254531250000001,-0.0004466669189127463
0.525484375,-0.0004466798604450817
0.525515625,-0.00044670455223561056
0.5255468750000001,-0.0004467305934079645
0.525578125,-0.00044675469231310674
0.5256093749999999,-0.0004467972453496387
0.5256406250000001,-0.0004468112949090955
0.525671875,-0.0004468377990189745
0.5257031249999999,-0.000446862532851363
0.5257343750000001,-0.0004468769711977495
0.525765625,-0.00044690668641691675
0.5257968749999999,-0.0004469271738407332
0.5258281250000001,-0.0004469562783361164
0.525859375,-0.0004469807937192115
0.525890625,-0.0004470045056794679
0.5259218750000001,-0.00044703874187437126
0.525953125,-0.0004470555758826385
0.525984375,-0.00044708913861406935
0.5260156250000001,-0.00044273488151362964
0.526046875,-0.00044276517217512953
0.526078125,-0.0004427956439263282
0.5261093750000001,-0.00044281650927487093
0.526140625,-0.00044283271783143036
0.526171875,-0.0004428649402536504
0.5262031250000001,-0.00044289952795823276
0.526234375,-0.00044291631096180645
0.526265625,-0.0004429437218668661
0.5262968750000001,-0.000442983632322938
0.526328125,-0.0004430107781668684
0.526359375,-0.0004430416971753434
0.5263906250000001,-0.00044307540982654187
0.526421875,-0.00044310356747914725
0.526453125,-0.00044312665414026134
0.526484375,-0.00044315336613240386
0.526515625,-0.00044318490172087083
0.526546875,-0.0004432207818168103
0.526578125,-0.0004432438246614427
0.526609375,-0.00044327866722843057
0.526640625,-0.00044329575188464115
0.526671875,-0.00044332162170426445
0.526703125,-0.0004433563198509606
0.526734375,-0.000443395612681325
0.526765625,-0.0004434224030127054
0.526796875,-0.00044345873408975847
0.526828125,-0.0004435000999839962
0.526859375,-0.00044352857883429506
0.5268906250000001,-0.0004435520568279623
0.526921875,-0.00044358991016545807
0.526953125,-0.00044360835769030604
0.5269843750000001,-0.0004436339808852399
0.527015625,-0.00044365959375564437
0.527046875,-0.00044368371867158085
0.5270781250000001,-0.00044373714006875134
0.527109375,-0.00044377239511821445
0.527140625,-0.0004437934410455348
0.5271718750000001,-0.0004438245416046281
0.527203125,-0.0004438619393116218
0.527234375,-0.0004438908740807719
0.5272656250000001,-0.0004439312687274134
0.527296875,-0.0004483359734616457
0.527328125,-0.00044838053243580374
0.5273593750000001,-0.0004484109352769737
0.527390625,-0.0004484389764935273
0.527421875,-0.0004484841962470003
0.5274531250000001,-0.0004485222583784504
0.527484375,-0.0004485648277006253
0.527515625,-0.00044860423215023135
0.5275468750000001,-0.00044862229893301644
0.527578125,-0.00044864720793005505
0.5276093749999999,-0.00044868187353312716
0.5276406250000001,-0.0004487330227485181
0.527671875,-0.0004487618089152809
0.5277031249999999,-0.0004487919601409811
0.5277343750000001,-0.00044883449480678794
0.527765625,-0.0004488802507888988
0.5277968749999999,-0.000448916518264144
0.5278281250000001,-0.0004489543875701371
0.527859375,-0.00044898732100797506
0.527890625,-0.00044900894611265077
0.5279218750000001,-0.00044905020486145017
0.527953125,-0.0004491134610718518
0.527984375,-0.00044915220468862843
0.5280156250000001,-0.00044917493405018105
0.528046875,-0.0004492257867537118
0.528078125,-0.0004492526528987392
0.5281093750000001,-0.00044928776213294316
0.528140625,-0.0004493127430563286
0.528171875,-0.00044937841517280266
0.5282031250000001,-0.0004494018021844806
0.528234375,-0.0004450710323027178
0.528265625,-0.0004451032097470206
0.5282968750000001,-0.00044515332026469345
0.528328125,-0.0004451997855388391
0.528359375,-0.0004452354850358192
0.5283906250000001,-0.0004452620328400138
0.528421875,-0.00044532920963934186
0.528453125,-0.00044535569964870847
0.528484375,-0.0004454154964990409
0.528515625,-0.0004454538444732016
0.528546875,-0.0004454711910200568
0.528578125,-0.0004455395432170911
0.528609375,-0.00044557501002775654
0.528640625,-0.00044563890522629837
0.528671875,-0.0004456697217569208
0.528703125,-0.0004457265495130848
0.528734375,-0.0004457793371418911
0.528765625,-0.00044580556385136194
0.528796875,-0.0004458618795298436
0.528828125,-0.0004458762102608725
0.528859375,-0.0004459187461306399
0.5288906250000001,-0.0004459632258903834
0.528921875,-0.0004460094293880189
0.528953125,-0.0004460614768325259
0.5289843750000001,-0.0004460944200836217
0.529015625,-0.00044615162272679254
0.529046875,-0.0004461789266554973
0.5290781250000001,-0.00044623141630704966
0.529109375,-0.000446302091691813
0.529140625,-0.00044632879533675063
0.5291718750000001,-0.00044639473510131936
0.529203125,-0.0004463910314066455
0.529234375,-0.00044646784175782217
0.5292656250000001,-0.0004465164502038127
0.529296875,-0.00044656575733613077
0.529328125,-0.00044663985260587347
0.5293593750000001,-0.0004467004811488269
0.529390625,-0.0004467277454954094
0.529421875,-0.0004467517048015804
0.5294531250000001,-0.0004468026542404635
0.529484375,-0.0004468270432070147
0.529515625,-0.00045124629690735177
0.5295468750000001,-0.0004513220829080542
0.529578125,-0.0004513940880481772
0.5296093749999999,-0.0004514099867730763
0.5296406250000001,-0.0004514696657684121
0.529671875,-0.0004515016334871724
0.5297031249999999,-0.000451576398494833
0.5297343750000001,-0.00045161841660150415
0.529765625,-0.00045167270794443937
0.529796875,-0.0004517537063070329
0.5298281250000001,-0.0004518113637352848
0.529859375,-0.00045183924981715903
0.529890625,-0.00045188020554818784
0.5299218750000001,-0.0004518891463442601
0.529953125,-0.0004519498475462312
0.529984375,-0.0004519996396571378
0.5300156250000001,-0.0004520846619569911
0.530046875,-0.00045213235835799004
0.530078125,-0.00045218528239941713
0.5301093750000001,-0.0004522533268029802
0.530140625,-0.00045231782094481976
0.530171875,-0.0004523465347811874
0.5302031250000001,-0.00045239101680969243
0.530234375,-0.0004524388985952324
0.530265625,-0.0004524893572187272
0.5302968750000001,-0.0004525479108659948
0.530328125,-0.00045262867195602907
0.530359375,-0.0004526972206960675
0.5303906250000001,-0.0004527467763062766
0.530421875,-0.00045278494001068856
0.530453125,-0.0004484921118273373
0.530484375,-0.0004485520671076125
0.530515625,-0.00044854754917283274
0.530546875,-0.0004486426681673192
0.530578125,-0.0004486891259710135
0.530609375,-0.00044875736174622774
0.530640625,-0.0004488343548475701
0.530671875,-0.0004488583711437927
0.530703125,-0.0004489091544190825
0.530734375,-0.00044897957826792526
0.530765625,-0.0004490403128632088
0.5307968750000001,-0.0004490983479398143
0.530828125,-0.0004491761358223073
0.530859375,-0.0004492273575349773
0.5308906250000001,-0.0004493017601682574
0.530921875,-0.00044933882350589247
0.530953125,-0.00044939791024420014
0.5309843750000001,-0.000449452483471887
0.531015625,-0.00044952570671472764
0.531046875,-0.0004495662442293123
0.5310781250000001,-0.00044963967604205735
0.531109375,-0.0004497243987105666
0.531140625,-0.0004497643979164516
0.5311718750000001,-0.00044981971380419
0.531203125,-0.0004498703977924533
0.531234375,-0.000449926777181333
0.5312656250000001,-0.000449984487030021
0.531296875,-0.0004500756439117376
0.531328125,-0.0004501315544074083
0.5313593750000001,-0.0004501973694204693
0.531390625,-0.00045026507985632125
0.531421875,-0.00045035925573529145
0.5314531250000001,-0.00045038121226457367
0.531484375,-0.00045044460231475486
0.531515625,-0.0004505122031385582
0.5315468750000001,-0.0004505939752351418
0.531578125,-0.00045064432799079776
0.5316093749999999,-0.0004506912276518414
0.5316406250000001,-0.0004507781975835977
0.531671875,-0.0004508173155265728
0.5317031249999999,-0.0004508955831411393
0.5317343750000001,-0.0004553234917601817
0.531765625,-0.00045540967107641703
0.531796875,-0.0004554676010432128
0.5318281250000001,-0.0004555436932829303
0.531859375,-0.0004556107809624878
0.531890625,-0.0004556683558174651
0.5319218750000001,-0.0004557457008343563
0.531953125,-0.0004558035349466437
0.531984375,-0.0004558742721164667
0.5320156250000001,-0.00045593824193139107
0.532046875,-0.00045602518842135717
0.532078125,-0.0004561018714888364
0.5321093750000001,-0.00045616619908659534
0.532140625,-0.0004562409330556953
0.532171875,-0.00045629953929133757
0.5322031250000001,-0.00045637219803967496
0.532234375,-0.00045644444493438477
0.532265625,-0.0004565022672370113
0.5322968750000001,-0.0004565633932146866
0.532328125,-0.0004566316778245351
0.532359375,-0.0004567212879639307
0.5323906250000001,-0.0004567885363235026
0.532421875,-0.00045686586324196476
0.532453125,-0.00045693652935604664
0.532484375,-0.00045699871268565714
0.532515625,-0.00045707439358221025
0.532546875,-0.00045714300331187174
0.532578125,-0.0004572192898099313
0.532609375,-0.0004572977491218051
0.532640625,-0.00045737483667842097
0.532671875,-0.00045306523615201016
0.532703125,-0.00045314129140323206
0.532734375,-0.0004532145771981924
0.532765625,-0.00045329515233803047
0.5327968750000001,-0.00045335875933252487
0.532828125,-0.00045343421295407707
0.532859375,-0.00045352522796773126
0.5328906250000001,-0.000453591357547814
0.532921875,-0.00045367098044497844
0.532953125,-0.0004537453907406293
0.5329843750000001,-0.00045381836705048195
0.533015625,-0.00045388884155348266
0.533046875,-0.00045398362207885526
0.5330781250000001,-0.00045406323099816265
0.533109375,-0.000454131137725515
0.533140625,-0.0004542142989313394
0.5331718750000001,-0.0004542838372551851
0.533203125,-0.0004543657428298792
0.533234375,-0.00045444940712698056
0.5332656250000001,-0.00045451935448591677
0.533296875,-0.00045461180342711016
0.533328125,-0.00045467870807798516
0.5333593750000001,-0.00045476080951283374
0.533390625,-0.00045484700717884213
0.533421875,-0.0004549161836070702
0.5334531250000001,-0.00045499786078788754
0.533484375,-0.00045507470432592373
0.5335156249999999,-0.000455161778206932
0.5335468750000001,-0.00045524851787701395
0.533578125,-0.0004553335705140757
0.5336093749999999,-0.00045541085368300954
0.5336406250000001,-0.0004554895161540083
0.533671875,-0.00045558286250435565
0.533703125,-0.00045566666193393515
0.5337343750000001,-0.0004557330617329068
0.533765625,-0.0004558034643504169
0.533796875,-0.00045588212090667476
0.5338281250000001,-0.00045597185464739745
0.533859375,-0.0004560580245436194
0.533890625,-0.00045615297236311497
0.5339218750000001,-0.00045623742198636075
0.533953125,-0.00046071723051176877
0.533984375,-0.0004607938065667415
0.5340156250000001,-0.0004608862294202924
0.534046875,-0.00046097089801492436
0.534078125,-0.0004610450644887583
0.5341093750000001,-0.0004611215287521689
0.534140625,-0.0004612160485127047
0.534171875,-0.0004613009390562646
0.5342031250000001,-0.00046139541753018043
0.534234375,-0.00046147007027248776
0.534265625,-0.00046156548085473856
0.5342968750000001,-0.00046165430349132466
0.534328125,-0.00046174675238414703
0.534359375,-0.00046182913058304825
0.5343906250000001,-0.0004619165361074845
0.534421875,-0.0004620075719065156
0.534453125,-0.000462095921586473
0.534484375,-0.0004621847075443747
0.534515625,-0.00046228092368973475
0.534546875,-0.0004623741903200286
0.534578125,-0.00046246379245406047
0.534609375,-0.0004625585522074621
0.534640625,-0.0004626508845136275
0.534671875,-0.0004627449978768135
0.5347031250000001,-0.0004628309383438306
0.534734375,-0.0004629140312929665
0.534765625,-0.0004630026823868767
0.5347968750000001,-0.00046308592734721835
0.534828125,-0.0004631848955693671
0.534859375,-0.0004632952408496309
0.5348906250000001,-0.00045900742282919266
0.534921875,-0.00045910391210364845
0.534953125,-0.0004591960888488088
0.5349843750000001,-0.000459291144376945
0.535015625,-0.0004593876611102103
0.535046875,-0.00045947695498682953
0.5350781250000001,-0.0004595642500599302
0.535109375,-0.0004596637688055044
0.535140625,-0.0004597580511739273
0.5351718750000001,-0.0004598547288795739
0.535203125,-0.0004599614307911823
0.535234375,-0.00046006510685271326
0.5352656250000001,-0.00046016987365201864
0.535296875,-0.00046026614664320536
0.535328125,-0.00046036279907820526
0.5353593750000001,-0.0004604509610300657
0.535390625,-0.00046054217089411265
0.535421875,-0.00046063516468721963
0.5354531250000001,-0.00046073332128531916
0.535484375,-0.0004608398136805407
0.535515625,-0.00046094546296573946
0.5355468750000001,-0.00046104283090714696
0.535578125,-0.0004611501286362653
0.5356093749999999,-0.00046124502205869763
0.5356406250000001,-0.00046134425650444164
0.535671875,-0.0004614450416685137
0.535703125,-0.00046154765319876556
0.5357343750000001,-0.0004616536373073972
0.535765625,-0.00046174960761067793
0.535796875,-0.0004618435845820529
0.5358281250000001,-0.0004619531188328335
0.535859375,-0.0004620532056178843
0.535890625,-0.0004621581040725742
0.5359218750000001,-0.0004622534694105132
0.535953125,-0.00046236114296987346
0.535984375,-0.00046247010377924863
0.5360156250000001,-0.0004625708433596866
0.536046875,-0.0004626822362507263
0.536078125,-0.00046278136733526876
0.5361093750000001,-0.00046288914543034937
0.536140625,-0.00046298244609272246
0.536171875,-0.00046746513441485796
0.5362031250000001,-0.00046757340908999863
0.536234375,-0.0004676817317833572
0.536265625,-0.0004677785602404845
0.5362968750000001,-0.00046788818237310584
0.536328125,-0.0004680061873398207
0.536359375,-0.00046811336830509045
0.5363906250000001,-0.00046822020511963144
0.536421875,-0.00046833248466511546
0.536453125,-0.00046844173024136737
0.536484375,-0.00046855171671171536
0.536515625,-0.00046865520559557367
0.536546875,-0.00046875771140489353
0.536578125,-0.00046888071033764425
0.536609375,-0.0004689964891033127
0.536640625,-0.00046909090189324945
0.536671875,-0.0004692042523237669
0.5367031250000001,-0.0004693154158690524
0.536734375,-0.0004694335350821817
0.536765625,-0.00046953580710744
0.5367968750000001,-0.00046963961103490756
0.536828125,-0.0004697672883870081
0.536859375,-0.0004698674109621659
0.5368906250000001,-0.0004699892488753861
0.536921875,-0.00047010381449120314
0.536953125,-0.00047021896525317394
0.5369843750000001,-0.0004703301559795779
0.537015625,-0.0004704405798108477
0.537046875,-0.0004705473705379874
0.5370781250000001,-0.0004706703445569761
0.537109375,-0.0004707895789111613
0.537140625,-0.00046652957571398715
0.5371718750000001,-0.00046664439067881786
0.537203125,-0.00046676422684250457
0.537234375,-0.0004668549214370682
0.5372656250000001,-0.00046696380317780284
0.537296875,-0.0004671059370757978
0.537328125,-0.00046722781950608513
0.5373593750000001,-0.0004673402092951334
0.537390625,-0.0004674580433978205
0.537421875,-0.0004675839117151033
0.5374531250000001,-0.0004676891385261804
0.537484375,-0.00046780896430303337
0.537515625,-0.0004679336044289689
0.5375468750000001,-0.00046805888324285075
0.537578125,-0.0004681886148058638
0.537609375,-0.00046831324865762025
0.5376406250000001,-0.0004684213103538365
0.537671875,-0.0004685434261019125
0.537703125,-0.0004686766531078225
0.5377343750000001,-0.0004687787907592354
0.537765625,-0.0004689044401778378
0.537796875,-0.0004690317716296369
0.5378281250000001,-0.00046913598795158065
0.537859375,-0.0004692702870189372
0.537890625,-0.00046940405938772703
0.5379218750000001,-0.00046954964322805035
0.537953125,-0.0004696751922718921
0.537984375,-0.000469771771559286
0.5380156250000001,-0.00046991577423120823
0.538046875,-0.00047001084954841066
0.538078125,-0.000470131242601049
0.5381093750000001,-0.0004702426889243265
0.538140625,-0.00047037463873716295
0.538171875,-0.00047051273930801343
0.5382031250000001,-0.00047062732226603107
0.538234375,-0.00047078563070098237
0.538265625,-0.0004708946144751716
0.5382968750000001,-0.00047100994643575755
0.538328125,-0.00047113100547268097
0.538359375,-0.0004712635906447063
0.5383906250000001,-0.0004757692511837622
0.538421875,-0.0004759120361910833
0.538453125,-0.00047603880810279803
0.538484375,-0.00047617183446269085
0.538515625,-0.00047628849987323835
0.538546875,-0.0004764486789863055
0.538578125,-0.00047654232461614293
0.5386093750000001,-0.00047669799128766815
0.538640625,-0.0004767965585768391
0.538671875,-0.0004769675894110252
0.5387031250000001,-0.00047709939001860935
0.538734375,-0.0004772322329651066
0.538765625,-0.0004773545897135585
0.5387968750000001,-0.0004774788497191422
0.538828125,-0.00047762575731335674
0.538859375,-0.0004777528150925678
0.5388906250000001,-0.000477890036773336
0.538921875,-0.00047802257451412186
0.538953125,-0.0004781569198107627
0.5389843750000001,-0.00047825485751871663
0.539015625,-0.00047842333236520346
0.539046875,-0.0004785568496847338
0.5390781250000001,-0.0004786995528111432
0.539109375,-0.00047883798853528073
0.539140625,-0.00047895072500949223
0.5391718750000001,-0.0004791123105556336
0.539203125,-0.00047924019177731855
0.539234375,-0.0004793985779192565
0.5392656250000001,-0.00047949130607465723
0.539296875,-0.00047963391591162446
0.539328125,-0.0004797680576608225
0.5393593750000001,-0.00047552892865859037
0.539390625,-0.0004756939035166913
0.539421875,-0.00047581979035012795
0.5394531250000001,-0.0004759723133214433
0.539484375,-0.0004761085732918925
0.539515625,-0.00047626730915644247
0.5395468750000001,-0.00047639107150507926
0.539578125,-0.0004765951757245736
0.539609375,-0.00047668624184011785
0.5396406250000001,-0.0004768025185346511
0.539671875,-0.00047698186391306047
0.539703125,-0.0004771275893231536
0.5397343750000001,-0.0004772476691772311
0.539765625,-0.00047739567329388097
0.539796875,-0.0004775248073382206
0.5398281250000001,-0.00047770667777915013
0.539859375,-0.0004778104024618958
0.539890625,-0.00047796918985595904
0.5399218750000001,-0.00047817205360531356
0.539953125,-0.00047829619255045086
0.539984375,-0.0004784397568707473
0.5400156250000001,-0.00047853207413756094
0.540046875,-0.00047867564860156267
0.540078125,-0.0004788186844365584
0.5401093750000001,-0.0004789710565015551
0.540140625,-0.00047909552631479266
0.540171875,-0.00047925749911054485
0.5402031250000001,-0.0004794171618874611
0.540234375,-0.0004796090597615314
0.540265625,-0.0004797588844779391
0.5402968750000001,-0.0004798706799276284
0.540328125,-0.00047999015001074646
0.540359375,-0.00048015679542135967
0.5403906250000001,-0.00048032954913564824
0.540421875,-0.00048045819599476514
0.540453125,-0.00048059909179298463
0.540484375,-0.00048075973708282607
0.540515625,-0.0004809286390834687
0.540546875,-0.0004810517635226788
0.540578125,-0.0004812367563126821
0.5406093750000001,-0.00048576706344542406
0.540640625,-0.0004859102623725048
0.540671875,-0.0004860653896233032
0.5407031250000001,-0.0004862022710317715
0.540734375,-0.00048636614993429264
0.540765625,-0.00048652817547467295
0.5407968750000001,-0.0004866707157277633
0.540828125,-0.0004868168338148446
0.540859375,-0.0004870196257620203
0.5408906250000001,-0.00048715647924878897
0.540921875,-0.00048733021460857853
0.540953125,-0.00048747484698816873
0.5409843750000001,-0.00048761983197028597
0.541015625,-0.00048776342540405443
0.541046875,-0.0004879238632041899
0.5410781250000001,-0.00048808145635270694
0.541109375,-0.00048824023228750957
0.541140625,-0.0004883916011744205
0.5411718750000001,-0.0004885501006131852
0.541203125,-0.0004887453807908247
0.541234375,-0.000488910973640358
0.5412656250000001,-0.0004890179209164659
0.541296875,-0.0004891792329277181
0.541328125,-0.0004893625985766224
0.5413593750000001,-0.0004895380614450447
0.541390625,-0.000489677743176771
0.541421875,-0.0004898400860415542
0.5414531250000001,-0.000490024907743393
0.541484375,-0.0004901536281204551
0.5415156250000001,-0.0004903243461186861
0.5415468750000001,-0.0004904745868938715
0.541578125,-0.0004862683171451346
0.541609375,-0.00048643980842693127
0.5416406250000001,-0.0004866115383456403
0.541671875,-0.00048675786930199236
0.541703125,-0.0004869381413261653
0.5417343750000001,-0.00048712053696530963
0.541765625,-0.00048728459929262696
0.541796875,-0.00048745001931798856
0.5418281250000001,-0.0004876145042311264
0.541859375,-0.0004877767392027464
0.541890625,-0.00048793859560889233
0.5419218750000001,-0.00048809711347198165
0.541953125,-0.0004882791133980456
0.541984375,-0.0004884459916835206
0.5420156250000001,-0.0004886034099741941
0.542046875,-0.0004887735857193806
0.542078125,-0.0004889585436957389
0.5421093750000001,-0.0004891290250624847
0.542140625,-0.0004892804715797838
0.542171875,-0.0004894612948613819
0.5422031250000001,-0.0004896518639284711
0.542234375,-0.0004898100808088043
0.542265625,-0.000489976657603898
0.5422968750000001,-0.0004901591097356342
0.542328125,-0.0004903144044132515
0.542359375,-0.0004904596127300286
0.5423906250000001,-0.0004906299370414022
0.542421875,-0.00049081848909013
0.542453125,-0.0004910087453091107
0.542484375,-0.0004911834040641737
0.5425156250000001,-0.0004913595692667763
0.542546875,-0.0004915414069764194
0.542578125,-0.0004917097599530275
0.5426093750000001,-0.0004918846417665927
0.542640625,-0.0004920554639047982
0.542671875,-0.0004922485960157721
0.5427031250000001,-0.0004924124761986302
0.542734375,-0.0004925770131291585
0.542765625,-0.000492753330096983
0.5427968750000001,-0.0004929310954463403
0.542828125,-0.0004974980537300298
0.542859375,-0.000497665715648566
0.5428906250000001,-0.000497847423815416
0.542921875,-0.0004980407022755484
0.542953125,-0.0004982253515191486
0.5429843750000001,-0.0004984051643532536
0.543015625,-0.0004985612741034325
0.543046875,-0.000498746180729679
0.5430781250000001,-0.0004989112694423724
0.543109375,-0.0004990908731341281
0.543140625,-0.000499278317048598
0.5431718750000001,-0.0004994693507432424
0.543203125,-0.0004996548579122469
0.543234375,-0.0004998330035204633
0.5432656250000001,-0.0005000100096606563
0.543296875,-0.0005002048410357313
0.543328125,-0.00050039175650958
0.5433593750000001,-0.0005005763076063423
0.543390625,-0.000500751151996312
0.543421875,-0.0005009341081313595
0.5434531250000001,-0.0005011274965935307
0.543484375,-0.0005013192751969174
0.543515625,-0.0005015008035307647
0.5435468750000001,-0.0005016797482969293
0.543578125,-0.0005018635589235619
0.543609375,-0.0005020500469661779
0.5436406250000001,-0.0005022442485643451
0.543671875,-0.000502425654663196
0.543703125,-0.0005026173049141117
0.5437343750000001,-0.0005027992508465536
0.543765625,-0.0005030053895475339
0.543796875,-0.0004988087465371757
0.5438281250000001,-0.0004989897787077702
0.543859375,-0.0004991865092211951
0.543890625,-0.000499362647939202
0.5439218750000001,-0.0004995571919406729
0.543953125,-0.0004997447158928935
0.543984375,-0.0004999501609510328
0.5440156250000001,-0.0005001499295347045
0.544046875,-0.0005003460014270031
0.544078125,-0.0005005414804532607
0.5441093750000001,-0.0005007162021576153
0.544140625,-0.0005009214455755327
0.544171875,-0.000501096013991318
0.5442031250000001,-0.0005012875935401714
0.544234375,-0.000501488267102064
0.544265625,-0.0005016928935539511
0.5442968750000001,-0.0005018780851073247
0.544328125,-0.0005020813919412032
0.544359375,-0.000502288516461967
0.5443906250000001,-0.0005024837914078886
0.544421875,-0.0005026785097119527
0.544453125,-0.0005028791260870968
0.544484375,-0.0005030652101704267
0.5445156250000001,-0.0005032600487281103
0.544546875,-0.0005034611541762032
0.544578125,-0.000503643253759397
0.5446093750000001,-0.0005038456169155076
0.544640625,-0.0005040376262421334
0.544671875,-0.0005042472759260799
0.5447031250000001,-0.0005044535496407793
0.544734375,-0.000504631166223457
0.544765625,-0.0005048438199172396
0.5447968750000001,-0.0005050380325156041
0.544828125,-0.0005052477643557422
0.544859375,-0.0005054667700266045
0.5448906250000001,-0.0005056424548462828
0.544921875,-0.00050585804493734
0.544953125,-0.000506052552891597
0.5449843750000001,-0.0005062600893267731
0.545015625,-0.0005064752379623158
0.545046875,-0.0005110438332115025
0.5450781250000001,-0.0005112475169585726
0.545109375,-0.000511449812748848
0.545140625,-0.0005116512900990786
0.5451718750000001,-0.0005118550394876062
0.545203125,-0.0005120598851857394
0.545234375,-0.0005122733617870523
0.5452656250000001,-0.0005124844558977333
0.545296875,-0.0005126793033027148
0.545328125,-0.0005128910241349177
0.5453593750000001,-0.0005130901843228425
0.545390625,-0.0005133195076491189
0.5454218750000001,-0.000513520552661139
0.5454531250000001,-0.0005137305802617037
0.545484375,-0.0005139420971059482
0.5455156250000001,-0.0005141336138956877
0.5455468750000001,-0.0005143533579412031
0.545578125,-0.0005145696231074331
0.545609375,-0.000514763052212569
0.5456406250000001,-0.0005149883087280614
0.545671875,-0.0005151952387624087
0.545703125,-0.0005154066749465183
0.5457343750000001,-0.00051561203908446
0.545765625,-0.000515819323442808
0.545796875,-0.0005160352503395249
0.5458281250000001,-0.0005162540012376461
0.545859375,-0.0005164695726609346
0.545890625,-0.0005166740692868071
0.5459218750000001,-0.0005168868005512202
0.545953125,-0.0005170952985244989
0.545984375,-0.0005173278564173864
0.5460156250000001,-0.0005131572117935586
0.546046875,-0.0005133692082898017
0.546078125,-0.0005135848007269649
0.5461093750000001,-0.0005137974592253937
0.546140625,-0.0005140293440356256
0.546171875,-0.0005142451704150154
0.5462031250000001,-0.0005144589791622606
0.546234375,-0.0005146673217372548
0.546265625,-0.0005148776152154241
0.5462968750000001,-0.0005151059692803592
0.546328125,-0.0005153386678518924
0.546359375,-0.0005155693676082186
0.5463906250000001,-0.0005157733274281373
0.5464218750000001,-0.0005159988733878552
0.546453125,-0.0005162110041064087
0.546484375,-0.0005164449863415098
0.5465156250000001,-0.0005166571838920268
0.546546875,-0.0005168822915633704
0.546578125,-0.0005171021996948633
0.5466093750000001,-0.0005173349210245079
0.546640625,-0.0005175565065152557
0.546671875,-0.0005177608096292065
0.5467031250000001,-0.0005179765353397169
0.546734375,-0.0005181990826747841
0.546765625,-0.0005184200898518225
0.5467968750000001,-0.0005186614715273173
0.546828125,-0.0005188954690780526
0.546859375,-0.0005191056833998425
0.5468906250000001,-0.0005193263915376327
0.546921875,-0.0005195619407684197
0.546953125,-0.0005197936558803892
0.5469843750000001,-0.000520015864211975
0.547015625,-0.0005202492895822718
0.547046875,-0.0005204772272414705
0.5470781250000001,-0.000520702397348357
0.547109375,-0.0005209235176399964
0.547140625,-0.000521150893143231
0.5471718750000001,-0.0005213640584203622
0.547203125,-0.0005215889320963618
0.547234375,-0.00052182015832496
0.5472656250000001,-0.0005264257478869439
0.547296875,-0.0005266667071833972
0.547328125,-0.0005268914814190763
0.5473593750000001,-0.000527145608496541
0.547390625,-0.0005273640009653621
0.5474218750000001,-0.0005276154501503184
0.5474531250000001,-0.000527831756924349
0.547484375,-0.0005280476983235589
0.5475156250000001,-0.0005282804648961865
0.5475468750000001,-0.0005285297694605957
0.547578125,-0.0005287795314196618
0.547609375,-0.0005290062413585359
0.5476406250000001,-0.0005292382558890474
0.547671875,-0.0005294740992715305
0.547703125,-0.000529703429708317
0.5477343750000001,-0.0005299349802770359
0.547765625,-0.000530171858528182
0.547796875,-0.0005304158202520948
0.5478281250000001,-0.0005306590590053693
0.547859375,-0.0005308767077412124
0.547890625,-0.0005311269269222194
0.5479218750000001,-0.0005313636760550522
0.547953125,-0.0005316071216318816
0.547984375,-0.0005318336150268305
0.5480156250000001,-0.000532075248090326
0.548046875,-0.000532319472295751
0.548078125,-0.0005325505413039042
0.5481093750000001,-0.0005327820129691768
0.548140625,-0.0005330029066488162
0.548171875,-0.0005332557389813343
0.5482031250000001,-0.0005335057903068756
0.548234375,-0.0005293826052129788
0.548265625,-0.0005296296821820472
0.5482968750000001,-0.000529873314801612
0.548328125,-0.0005301271980531798
0.548359375,-0.0005303466519739793
0.5483906250000001,-0.0005305693616523485
0.5484218750000001,-0.0005308010040247606
0.548453125,-0.000531075356592494
0.548484375,-0.0005313673229505322
0.5485156250000001,-0.0005315853396713546
0.548546875,-0.0005318300659519111
0.548578125,-0.0005320715870006827
0.5486093750000001,-0.0005323380223496155
0.548640625,-0.0005325744098453149
0.548671875,-0.0005328271872522029
0.5487031250000001,-0.0005330448891114094
0.548734375,-0.0005332959264572369
0.548765625,-0.0005335296570622913
0.5487968750000001,-0.0005338210419406249
0.548828125,-0.0005340662515593217
0.548859375,-0.0005343232321598709
0.5488906250000001,-0.0005345684122494039
0.548921875,-0.0005348189122118471
0.548953125,-0.0005350433731219836
0.5489843750000001,-0.000535293019312863
0.549015625,-0.0005355627533967962
0.549046875,-0.0005358242711383833
0.5490781250000001,-0.0005360653761119806
0.549109375,-0.0005363082364635355
0.549140625,-0.000536562216258106
0.5491718750000001,-0.0005368132840638043
0.549203125,-0.0005370573820209917
0.549234375,-0.0005373397628893155
0.5492656250000001,-0.0005376055040539375
0.549296875,-0.0005378442790040378
0.5493281250000001,-0.0005380849929209897
0.5493593750000001,-0.000538329296208933
0.549390625,-0.0005386017176126287
0.5494218750000001,-0.0005388523792404648
0.5494531250000001,-0.0005391233787313716
0.549484375,-0.0005437513270059868
0.5495156250000001,-0.0005439842037191431
0.5495468750000001,-0.00054425966270873
0.549578125,-0.0005444851314783776
0.549609375,-0.0005447779484264448
0.5496406250000001,-0.0005450295352122936
0.549671875,-0.0005453153296187362
0.549703125,-0.00054553473061833
0.5497343750000001,-0.0005458117132383679
0.549765625,-0.0005460471435423872
0.549796875,-0.000546291993185552
0.5498281250000001,-0.0005465425141470831
0.549859375,-0.000546860918222189
0.549890625,-0.0005471556395253291
0.5499218750000001,-0.0005474011172593024
0.549953125,-0.0005477078392171209
0.549984375,-0.0005479150837249432
0.5500156250000001,-0.0005481836169018636
0.550046875,-0.0005484495397147376
0.550078125,-0.0005486939198668245
0.5501093750000001,-0.0005489585494970473
0.550140625,-0.0005492416396788019
0.550171875,-0.0005495010834958604
0.5502031250000001,-0.0005497824299208927
0.550234375,-0.0005500540849362918
0.550265625,-0.0005502781978225339
0.5502968750000001,-0.0005505200027683711
0.5503281250000001,-0.0005507976013768463
0.550359375,-0.0005510551504384134
0.5503906250000001,-0.0005513511977651396
0.5504218750000001,-0.0005516289999485287
0.550453125,-0.0005475216467394663
0.550484375,-0.000547765202821196
0.5505156250000001,-0.0005480481439738699
0.550546875,-0.0005482934625544861
0.550578125,-0.0005485390503399794
0.5506093750000001,-0.0005488472219959059
0.550640625,-0.0005491379940240522
0.550671875,-0.0005494174551643957
0.5507031250000001,-0.0005496637924066114
0.550734375,-0.0005499511551244271
0.550765625,-0.0005502255536164249
0.5507968750000001,-0.0005505288032942868
0.550828125,-0.000550787714582647
0.550859375,-0.0005510650126944877
0.5508906250000001,-0.0005513373172413502
0.550921875,-0.0005516199645392676
0.550953125,-0.0005518627726520571
0.5509843750000001,-0.0005521350535360806
0.551015625,-0.0005523876621644358
0.551046875,-0.0005526798154027318
0.5510781250000001,-0.000552969674378432
0.551109375,-0.0005532474939570729
0.551140625,-0.0005535143134402475
0.5511718750000001,-0.0005537756593440857
0.551203125,-0.0005540521393751427
0.551234375,-0.0005543150020714468
0.5512656250000001,-0.0005545920551734904
0.551296875,-0.0005548854301281776
0.5513281250000001,-0.0005551763469510036
0.5513593750000001,-0.0005554570501072921
0.551390625,-0.000555734741652162
0.5514218750000001,-0.0005560074146658302
0.5514531250000001,-0.0005562916122999022
0.551484375,-0.000556618600527567
0.5515156250000001,-0.0005568661102397648
0.5515468750000001,-0.0005571479138403272
0.551578125,-0.0005574341580854569
0.551609375,-0.000557705900820684
0.5516406250000001,-0.0005580019230914425
0.551671875,-0.0005582962233723378
0.551703125,-0.0005629472528004657
0.5517343750000001,-0.0005632218842828163
0.551765625,-0.0005634834643261956
0.551796875,-0.0005637416447713539
0.5518281250000001,-0.0005640535899579732
0.551859375,-0.0005643579972848395
0.551890625,-0.000564642710639135
0.5519218750000001,-0.0005649439132665093
0.551953125,-0.0005652213498768544
0.551984375,-0.0005655036843472266
0.5520156250000001,-0.0005657922945223604
0.552046875,-0.000566081002929774
0.552078125,-0.000566361147140735
0.5521093750000001,-0.0005666473542567489
0.552140625,-0.0005669460422929457
0.552171875,-0.0005672253736245386
0.5522031250000001,-0.0005675166390435686
0.552234375,-0.0005678204731212021
0.552265625,-0.0005681055935796951
0.5522968750000001,-0.0005683906778467945
0.5523281250000001,-0.0005686805278124311
0.552359375,-0.0005689745425115321
0.5523906250000001,-0.0005692778116363519
0.5524218750000001,-0.0005695610147094174
0.552453125,-0.000569853424758817
0.552484375,-0.0005701344716072948
0.5525156250000001,-0.0005704306520738778
0.552546875,-0.0005707230465290952
0.552578125,-0.0005710131512246877
0.5526093750000001,-0.0005713243101113409
0.552640625,-0.0005716197500362855
0.552671875,-0.0005675350034378863
0.5527031250000001,-0.0005678344091842175
0.552734375,-0.0005681138861822234
0.552765625,-0.000568418488789843
0.5527968750000001,-0.0005687176883942754
0.552828125,-0.000569026541440934
0.552859375,-0.0005693108542459413
0.5528906250000001,-0.0005696005442353338
0.552921875,-0.0005698927371728321
0.552953125,-0.0005701932748322647
0.5529843750000001,-0.0005704920078965191
0.553015625,-0.0005707875098473099
0.553046875,-0.000571089462028565
0.5530781250000001,-0.000571400140038595
0.553109375,-0.00057170788993232
0.553140625,-0.0005720028904666018
0.5531718750000001,-0.0005723129800734028
0.553203125,-0.0005726214193107065
0.5532343750000001,-0.0005729222209212258
0.5532656250000001,-0.000573227734304925
0.553296875,-0.0005735294472792273
0.5533281250000001,-0.0005738142289882578
0.5533593750000001,-0.0005741182280609193
0.553390625,-0.000574413824726637
0.5534218750000001,-0.0005747074931659567
0.5534531250000001,-0.0005750122724418813
0.553484375,-0.0005753276991523372
0.553515625,-0.0005756421142206064
0.5535468750000001,-0.0005759343802848212
0.553578125,-0.0005762431244706219
0.553609375,-0.0005765641060713096
0.5536406250000001,-0.0005768585737709955
0.553671875,-0.0005771553128386744
0.553703125,-0.0005774556397420381
0.5537343750000001,-0.0005777631763812102
0.553765625,-0.000578073717531772
0.553796875,-0.0005783870007485016
0.5538281250000001,-0.0005786969767662617
0.553859375,-0.0005790071826908133
0.553890625,-0.0005793242505627398
0.5539218750000001,-0.0005840161933680435
0.553953125,-0.0005843090176995344
0.553984375,-0.0005846238984112302
0.5540156250000001,-0.0005849334928592145
0.554046875,-0.0005852323173816433
0.554078125,-0.0005855513954876358
0.5541093750000001,-0.0005858587787765032
0.554140625,-0.0005861623974302115
0.554171875,-0.0005864931819117777
0.5542031250000001,-0.0005867904786244008
0.5542343750000001,-0.0005871238661438634
0.554265625,-0.0005874364577946704
0.5542968750000001,-0.0005877408316593349
0.5543281250000001,-0.0005880584279345236
0.554359375,-0.0005883699623269872
0.5543906250000001,-0.0005886879713462648
0.5544218750000001,-0.0005889988277537998
0.554453125,-0.000589313115526232
0.554484375,-0.0005896422997990966
0.5545156250000001,-0.0005899493712610351
0.554546875,-0.0005902628154983956
0.554578125,-0.0005905778392793874
0.5546093750000001,-0.0005908872476559496
0.554640625,-0.0005911904648286288
0.554671875,-0.0005915224650578713
0.5547031250000001,-0.0005918388283764828
0.554734375,-0.0005921756558954841
0.554765625,-0.0005924730806705913
0.5547968750000001,-0.000592807956601462
0.554828125,-0.0005931248642779344
0.554859375,-0.0005934459497963264
0.5548906250000001,-0.0005893876419052202
0.554921875,-0.0005896990296626707
0.554953125,-0.0005900155893938698
0.5549843750000001,-0.0005903490090661753
0.555015625,-0.0005906682814082118
0.555046875,-0.0005909827290389545
0.5550781250000001,-0.0005913079079596199
0.555109375,-0.000591639692921031
0.555140625,-0.0005919593967250551
0.5551718750000001,-0.0005922748319667735
0.555203125,-0.0005925969919408844
0.5552343750000001,-0.0005929257181756346
0.5552656250000001,-0.0005932467414112921
0.555296875,-0.0005935807751665627
0.5553281250000001,-0.0005938971403499776
0.5553593750000001,-0.0005942289687835556
0.555390625,-0.0005945634488709779
0.5554218750000001,-0.0005948854490125804
0.5554531250000001,-0.0005952034098661123
0.555484375,-0.0005955180114275045
0.5555156250000001,-0.0005958465061046345
0.5555468750000001,-0.0005961846857911735
0.555578125,-0.0005965054719548717
0.555609375,-0.0005968351632120415
0.5556406250000001,-0.0005971636546393266
0.555671875,-0.0005974874384169215
0.555703125,-0.0005978180022800095
0.5557343750000001,-0.0005981525165124797
0.555765625,-0.0005984853622564949
0.555796875,-0.0005988177404405159
0.5558281250000001,-0.0005991527092432669
0.555859375,-0.0005994787506254581
0.555890625,-0.0005998119251912522
0.5559218750000001,-0.0006001341980854322
0.555953125,-0.0006004491127272922
0.555984375,-0.0006008010671728348
0.5560156250000001,-0.0006011306660616347
0.556046875,-0.0006014700734743757
0.556078125,-0.0006017974768522637
0.5561093750000001,-0.0006021221243905674
0.556140625,-0.0006068181256566503
0.556171875,-0.0006071513633471408
0.5562031250000001,-0.0006074785979010289
0.5562343750000001,-0.0006078115945885171
0.556265625,-0.0006081470063748935
0.5562968750000001,-0.000608490462329362
0.5563281250000001,-0.0006088500002938424
0.556359375,-0.0006091986320376913
0.5563906250000001,-0.0006095182098683795
0.5564218750000001,-0.0006098624415414727
0.556453125,-0.0006101988221389153
0.556484375,-0.000610507591244893
0.5565156250000001,-0.0006108564824206658
0.556546875,-0.0006111858802638134
0.556578125,-0.0006115445811541477
0.5566093750000001,-0.0006118791640656353
0.556640625,-0.0006122187424583148
0.556671875,-0.0006125548420850176
0.5567031250000001,-0.0006128870161626575
0.556734375,-0.0006132276097574156
0.556765625,-0.0006135790795095165
0.5567968750000001,-0.0006139407908336905
0.556828125,-0.0006142767973716483
0.556859375,-0.0006146043750951298
0.5568906250000001,-0.0006149261582799291
0.556921875,-0.0006152599936803359
0.556953125,-0.0006155925341158643
0.5569843750000001,-0.0006159505244473056
0.557015625,-0.000616307269783508
0.557046875,-0.0006166449399803743
0.5570781250000001,-0.0006169907089924286
0.557109375,-0.0006129622273692258
0.5571406250000001,-0.000613295348944165
0.5571718750000001,-0.0006136398073349654
0.557203125,-0.0006139892445665325
0.5572343750000001,-0.000614342257291664
0.5572656250000001,-0.000614685981947926
0.557296875,-0.0006150100613417156
0.5573281250000001,-0.0006153775746027268
0.5573593750000001,-0.0006157245278186584
0.557390625,-0.0006160712436621418
0.5574218750000001,-0.0006164138002270475
0.5574531250000001,-0.000616779115954369
0.557484375,-0.00061711394969894
0.5575156250000001,-0.000617462269250392
0.5575468750000001,-0.0006178136921105477
0.557578125,-0.0006181646739975045
0.557609375,-0.0006185175158191572
0.5576406250000001,-0.0006188496946910801
0.557671875,-0.0006191936183283023
0.557703125,-0.0006195412354780064
0.5577343750000001,-0.0006199038077817527
0.557765625,-0.0006202635116583574
0.557796875,-0.0006206134705854446
0.5578281250000001,-0.0006209555940813079
0.557859375,-0.0006212873262365325
0.557890625,-0.0006216578417082945
0.5579218750000001,-0.0006220088197959224
0.557953125,-0.0006223783790557796
0.557984375,-0.0006226932477389167
0.5580156250000001,-0.0006230727613994319
0.558046875,-0.0006234060037370454
0.558078125,-0.0006237750177320554
0.5581093750000001,-0.0006241349008771803
0.5581406250000001,-0.0006245125172400015
0.558171875,-0.0006248517591368775
0.5582031250000001,-0.0006251924069029732
0.5582343750000001,-0.0006255809607682954
0.558265625,-0.0006259126886046379
0.5582968750000001,-0.0006262721255575303
0.5583281250000001,-0.0006266254455793499
0.558359375,-0.0006313563812467178
0.5583906250000001,-0.0006316907734547524
0.5584218750000001,-0.0006320364993046279
0.558453125,-0.0006324106569287613
0.558484375,-0.0006328022829579956
0.5585156250000001,-0.0006331868663914803
0.558546875,-0.0006335087977599393
0.558578125,-0.0006338682972771119
0.5586093750000001,-0.000634221024598005
0.558640625,-0.0006345869069456951
0.558671875,-0.0006349236065899821
0.5587031250000001,-0.0006353183445912403
0.558734375,-0.0006356752925714242
0.558765625,-0.0006360488218404778
0.5587968750000001,-0.0006363737007874723
0.558828125,-0.0006367701785411975
0.558859375,-0.0006371332157987623
0.5588906250000001,-0.0006375142066923217
0.558921875,-0.0006378675588924847
0.558953125,-0.000638228530720375
0.5589843750000001,-0.0006385953760561502
0.559015625,-0.0006389384268669258
0.559046875,-0.0006392813308106864
0.5590781250000001,-0.0006396204854437586
0.559109375,-0.0006400157528374806
0.5591406250000001,-0.0006404057139017642
0.5591718750000001,-0.0006407715890201469
0.559203125,-0.0006411350685676179
0.5592343750000001,-0.0006415067141433764
0.5592656250000001,-0.0006418864107337156
0.559296875,-0.0006421962284216785
0.5593281250000001,-0.0006382199842510823
0.5593593750000001,-0.00063858211628956
0.559390625,-0.0006389789766306567
0.5594218750000001,-0.0006393378723882279
0.5594531250000001,-0.0006396931849569805
0.559484375,-0.0006400118122521156
0.5595156250000001,-0.0006404004737500454
0.5595468750000001,-0.0006407788399774607
0.559578125,-0.0006411474440948597
0.559609375,-0.0006415689356018064
0.5596406250000001,-0.0006419239095882684
0.559671875,-0.0006422991637495094
0.559703125,-0.0006426968319748899
0.5597343750000001,-0.0006430179263699383
0.559765625,-0.0006433772996838096
0.559796875,-0.0006437409972291329
0.5598281250000001,-0.0006441496700179128
0.559859375,-0.0006445062090640052
0.559890625,-0.0006448381030694401
0.5599218750000001,-0.000645233157585752
0.559953125,-0.0006456423142480044
0.559984375,-0.000645948915951728
0.5600156250000001,-0.0006463830482933176
0.560046875,-0.0006467477051331494
0.560078125,-0.0006470890395862475
0.5601093750000001,-0.0006474902708463424
0.5601406250000001,-0.0006478722494149443
0.560171875,-0.0006482143599158344
0.5602031250000001,-0.000648571781866402
0.5602343750000001,-0.0006489565053335242
0.560265625,-0.000649311014098819
0.5602968750000001,-0.0006497023946249285
0.5603281250000001,-0.0006500822279988452
0.560359375,-0.0006505030496945091
0.560390625,-0.0006508510614369606
0.5604218750000001,-0.0006512567934200304
0.560453125,-0.0006516102928235401
0.560484375,-0.0006519922848449815
0.5605156250000001,-0.0006523425782282641
0.560546875,-0.0006527422570198477
0.560578125,-0.0006531187017336688
0.5606093750000001,-0.0006579017248505674
0.560640625,-0.0006582228548446239
0.560671875,-0.0006585936743174065
0.5607031250000001,-0.0006589868888576267
0.560734375,-0.0006593645928099287
0.560765625,-0.000659754537723458
0.5607968750000001,-0.0006601373450027641
0.560828125,-0.0006605209989973895
0.560859375,-0.000660952236291458
0.5608906250000001,-0.0006613038163169951
0.560921875,-0.000661701383468858
0.560953125,-0.0006620411827795263
0.5609843750000001,-0.0006624155305867026
0.561015625,-0.0006628043657294878
0.5610468750000001,-0.0006631463310602069
0.5610781250000001,-0.0006635414144215493
0.561109375,-0.0006639447063213795
0.5611406250000001,-0.0006643617395627952
0.5611718750000001,-0.0006647228333263415
0.561203125,-0.0006651200159020383
0.561234375,-0.0006655325535466668
0.5612656250000001,-0.0006658944080756256
0.561296875,-0.0006662556232238208
0.561328125,-0.0006666495628538313
0.5613593750000001,-0.0006670368531157371
0.561390625,-0.000667407879729319
0.561421875,-0.0006678035924807396
0.5614531250000001,-0.0006681586336852521
0.561484375,-0.0006685770308684814
0.561515625,-0.0006689915473540448
0.5615468750000001,-0.0006649841918464107
0.561578125,-0.0006653659443856159
0.561609375,-0.0006657726021170769
0.5616406250000001,-0.0006661421001093668
0.561671875,-0.0006665675875019567
0.561703125,-0.000666923103714849
0.5617343750000001,-0.0006673038219025366
0.561765625,-0.0006676957391204656
0.561796875,-0.0006680719692952093
0.5618281250000001,-0.0006684426876921237
0.561859375,-0.0006688575567113178
0.561890625,-0.0006692767917387717
0.561921875,-0.000669641573647
0.561953125,-0.0006700248206599965
0.561984375,-0.0006704436853475354
0.562015625,-0.0006708362491297838
0.5620468750000001,-0.0006712356155572606
0.562078125,-0.0006715983844042747
0.562109375,-0.0006720150765808959
0.5621406250000001,-0.0006724236458839038
0.562171875,-0.0006727915972254521
0.562203125,-0.0006731844222216642
0.5622343750000001,-0.0006735709667009884
0.562265625,-0.0006739545982026793
0.562296875,-0.0006743531425501825
0.5623281250000001,-0.0006747764535030461
0.562359375,-0.0006751383340526038
0.562390625,-0.0006755483289694886
0.5624218750000001,-0.0006759517044302374
0.562453125,-0.0006763398128709283
0.562484375,-0.0006767258576665415
0.5625156250000001,-0.0006771241008841911
0.562546875,-0.0006775213224541818
0.562578125,-0.0006778952338970488
0.5626093750000001,-0.0006782984999253415
0.562640625,-0.0006787051016871291
0.562671875,-0.000679107740463418
0.5627031250000001,-0.0006795260709806378
0.562734375,-0.0006799276659410353
0.5627656249999999,-0.0006803117539636618
0.5627968750000001,-0.0006806940800104973
0.562828125,-0.0006854746841125324
0.5628593749999999,-0.0006858599348641033
0.5628906250000001,-0.0006862502127873774
0.562921875,-0.0006866579754616353
0.5629531249999999,-0.0006870572637165395
0.5629843750000001,-0.000687450074071512
0.563015625,-0.0006878497134707971
0.563046875,-0.0006882625410519309
0.5630781250000001,-0.0006886641331494345
0.563109375,-0.0006890623827440351
0.563140625,-0.0006894751921987657
0.5631718750000001,-0.0006898706870201478
0.563203125,-0.0006902865334779268
0.563234375,-0.0006906749194631918
0.5632656250000001,-0.0006910782441929865
0.563296875,-0.0006914732380569368
0.563328125,-0.0006918406991400332
0.5633593750000001,-0.0006922611216372658
0.563390625,-0.0006926688777130867
0.563421875,-0.0006930731804926545
0.563453125,-0.0006934755815167677
0.563484375,-0.0006938846561816321
0.563515625,-0.0006942812316260948
0.563546875,-0.0006946767162540612
0.563578125,-0.0006950819520126772
0.563609375,-0.0006955054096549201
0.563640625,-0.000695888898536022
0.563671875,-0.00069631552053466
0.563703125,-0.0006967028650490988
0.563734375,-0.0006970995253831776
0.563765625,-0.0006931208687068723
0.563796875,-0.0006935373135600748
0.563828125,-0.0006939500450907146
0.563859375,-0.0006943586209974886
0.563890625,-0.0006947596068067122
0.563921875,-0.000695179674497462
0.563953125,-0.0006955874251701674
0.563984375,-0.0006959791751329422
0.564015625,-0.0006963940801687947
0.5640468750000001,-0.0006967986521690776
0.564078125,-0.000697190251491387
0.564109375,-0.0006976010105194455
0.5641406250000001,-0.0006980050904673574
0.564171875,-0.0006984172397715809
0.564203125,-0.0006988212274637688
0.5642343750000001,-0.000699243245094204
0.564265625,-0.0006996456351602738
0.5642968749999999,-0.0007000642325753238
0.5643281250000001,-0.0007004608370246405
0.564359375,-0.0007008763396735666
0.5643906249999999,-0.0007012984886123862
0.5644218750000001,-0.0007017095975744327
0.564453125,-0.0007021099801050659
0.5644843749999999,-0.0007025137301746136
0.5645156250000001,-0.0007029136974151771
0.564546875,-0.000703325730472229
0.5645781249999999,-0.0007037367041815047
0.5646093750000001,-0.0007041540391306417
0.564640625,-0.0007045684284676633
0.5646718749999999,-0.0007049624775962993
0.5647031250000001,-0.0007053752420147601
0.564734375,-0.0007057815716156324
0.5647656249999999,-0.0007062036331808748
0.5647968750000001,-0.0007066306160834375
0.564828125,-0.0007070401100577849
0.5648593749999999,-0.0007074455503662085
0.5648906250000001,-0.0007078590245901267
0.564921875,-0.0007082601419270522
0.564953125,-0.0007086672400277716
0.564984375,-0.0007090722744426368
0.565015625,-0.0007094893595342745
0.565046875,-0.0007142828103667564
0.565078125,-0.000714699331567847
0.565109375,-0.0007151126682031252
0.565140625,-0.000715521831986022
0.565171875,-0.0007159417702071631
0.565203125,-0.000716368480019821
0.565234375,-0.0007167839730017195
0.565265625,-0.0007171816972240813
0.565296875,-0.0007176010422430719
0.565328125,-0.000718012439168237
0.565359375,-0.0007184282801928031
0.565390625,-0.0007188445640148103
0.565421875,-0.0007192590798984003
0.565453125,-0.0007196788864293306
0.565484375,-0.0007200876831100246
0.565515625,-0.0007205148664921612
0.565546875,-0.0007209341660192048
0.565578125,-0.0007213506825876695
0.565609375,-0.0007217425271229261
0.565640625,-0.0007221651626842691
0.565671875,-0.0007225801475951379
0.565703125,-0.0007230105533373998
0.565734375,-0.0007234346629102634
0.565765625,-0.0007238437827680223
0.565796875,-0.0007242443034059694
0.5658281249999999,-0.0007246693126305541
0.565859375,-0.0007250883083855381
0.565890625,-0.0007255210663795163
0.5659218749999999,-0.0007259357075548555
0.5659531250000001,-0.0007263526214971866
0.565984375,-0.0007223876378515334
0.5660156249999999,-0.0007228077797020067
0.5660468750000001,-0.0007232309406740925
0.566078125,-0.0007236457939933452
0.5661093749999999,-0.0007240614718712554
0.5661406250000001,-0.0007244664012869342
0.566171875,-0.0007249058560159331
0.5662031249999999,-0.0007253374370875428
0.5662343750000001,-0.0007257556334681198
0.566265625,-0.0007261532253072557
0.5662968749999999,-0.0007265876217437718
0.5663281250000001,-0.0007270097761890339
0.566359375,-0.000727421236790201
0.5663906249999999,-0.0007278538817111664
0.5664218750000001,-0.0007282748711996967
0.566453125,-0.0007287015075063026
0.5664843749999999,-0.0007291267183966062
0.566515625,-0.0007295564250123718
0.566546875,-0.0007299543463191796
0.5665781249999999,-0.00073037312973449
0.566609375,-0.0007307940780980834
0.566640625,-0.0007312174921085442
0.5666718749999999,-0.0007316348083721801
0.566703125,-0.0007320712214610066
0.566734375,-0.0007324972554881258
0.5667656249999999,-0.0007329270361171314
0.566796875,-0.0007333559219142791
0.566828125,-0.0007337715944133738
0.5668593749999999,-0.0007341727960866115
0.566890625,-0.0007346134489526861
0.566921875,-0.000735038262228243
0.566953125,-0.000735487850427867
0.566984375,-0.0007358750368609487
0.567015625,-0.0007363052067456029
0.567046875,-0.0007367150421279667
0.567078125,-0.000737148010475662
0.567109375,-0.0007375747561334071
0.567140625,-0.0007379993725687359
0.567171875,-0.0007384332116974757
0.567203125,-0.000738831358367123
0.567234375,-0.000739246162453449
0.567265625,-0.0007440606237148414
0.567296875,-0.000744512475684812
0.567328125,-0.0007449407272090286
0.5673593749999999,-0.0007453405299393881
0.567390625,-0.0007457674959869057
0.567421875,-0.0007461858416352683
0.5674531249999999,-0.0007466142642779047
0.567484375,-0.0007470720401109542
0.567515625,-0.0007475075066009883
0.5675468749999999,-0.0007479357254515061
0.567578125,-0.0007483704219283897
0.567609375,-0.0007487610665436496
0.5676406249999999,-0.0007492006729156175
0.567671875,-0.00074963655736629
0.567703125,-0.0007500445342968308
0.5677343749999999,-0.0007504664436116838
0.567765625,-0.0007508957150886529
0.567796875,-0.0007513441599022279
0.5678281249999999,-0.000751746859790927
0.567859375,-0.0007521817307362746
0.567890625,-0.0007526200224767486
0.5679218749999999,-0.000753062643005252
0.5679531250000001,-0.0007534971304609533
0.567984375,-0.0007539361286380691
0.5680156249999999,-0.0007543762095427696
0.5680468750000001,-0.0007547911560148134
0.568078125,-0.0007551943308297081
0.5681093749999999,-0.000755647551605905
0.568140625,-0.0007560535237165801
0.568171875,-0.0007565129751336379
0.5682031249999999,-0.0007525369803442795
0.568234375,-0.000752962692462146
0.568265625,-0.0007533935046904056
0.5682968749999999,-0.0007538305265552721
0.568328125,-0.0007542400603858836
0.568359375,-0.0007546758449401558
0.5683906249999999,-0.0007551274226694771
0.568421875,-0.0007555712674763987
0.568453125,-0.00075603305655857
0.5684843749999999,-0.0007564461471547997
0.568515625,-0.0007568608716977884
0.568546875,-0.0007572635593848173
0.5685781249999999,-0.0007576954263016286
0.568609375,-0.0007581408894283617
0.568640625,-0.0007586384833847062
0.5686718749999999,-0.0007590509489796698
0.568703125,-0.0007595126509561019
0.568734375,-0.0007599718383619475
0.5687656249999999,-0.0007604056336824594
0.568796875,-0.0007607674092437455
0.568828125,-0.0007611976122590056
0.568859375,-0.0007616256747679795
0.5688906249999999,-0.000762095354955368
0.568921875,-0.00076249792608378
0.568953125,-0.0007629508563672775
0.5689843749999999,-0.000763350576657263
0.569015625,-0.0007637940155029999
0.569046875,-0.0007642154661651919
0.5690781249999999,-0.0007646939620094863
0.569109375,-0.0007651246631344283
0.569140625,-0.000765548086784907
0.5691718749999999,-0.0007659299261224099
0.569203125,-0.0007664046653982591
0.569234375,-0.0007668289248007089
0.5692656249999999,-0.0007673361852326387
0.569296875,-0.0007677906041774901
0.569328125,-0.0007682186388244736
0.5693593749999999,-0.0007686152014750557
0.569390625,-0.0007690469624202605
0.569421875,-0.0007694592389398819
0.5694531249999999,-0.0007698906929007598
0.569484375,-0.0007747469661860927
0.569515625,-0.0007751734903138265
0.5695468749999999,-0.0007755580830708028
0.5695781249999999,-0.000776019718792046
0.569609375,-0.00077641084847958
0.5696406249999999,-0.0007768701336822066
0.5696718749999999,-0.0007773054239579164
0.569703125,-0.0007777638674870448
0.5697343749999999,-0.0007782540421482839
0.5697656249999999,-0.0007786968642730235
0.569796875,-0.0007790494712589489
0.5698281249999999,-0.0007795376949258567
0.569859375,-0.0007799613600791983
0.569890625,-0.0007803306722678621
0.5699218749999999,-0.0007808014419525763
0.569953125,-0.000781231155990391
0.569984375,-0.0007817542484383176
0.5700156250000001,-0.0007821416818386863
0.5700468750000001,-0.0007826100775390095
0.570078125,-0.0007830342689414647
0.5701093750000001,-0.0007834520857492346
0.5701406250000001,-0.0007839175347449101
0.570171875,-0.000784310928435613
0.5702031250000001,-0.0007847610115963508
0.5702343750000001,-0.0007851791493088678
0.570265625,-0.0007856343852207827
0.5702968750000001,-0.000786042719080185
0.5703281250000001,-0.0007865421346865339
0.570359375,-0.0007869580278299058
0.570390625,-0.0007873129316076817
0.5704218750000001,-0.000783434618631236
0.570453125,-0.0007838690818711205
0.570484375,-0.0007843124684765897
0.5705156250000001,-0.0007847817716336823
0.570546875,-0.0007852055838374963
0.570578125,-0.0007856524657459292
0.5706093750000001,-0.000786080700206384
0.570640625,-0.0007864831515270038
0.570671875,-0.0007869092351903972
0.5707031250000001,-0.0007874284129739569
0.570734375,-0.0007878752591749735
0.570765625,-0.0007882817691662151
0.5707968750000001,-0.0007887436918217403
0.570828125,-0.0007891566546620009
0.5708593750000001,-0.0007895766815296697
0.5708906250000001,-0.0007900432281671595
0.570921875,-0.0007904663942693187
0.5709531250000001,-0.0007909279128669386
0.5709843750000001,-0.00079138659085232
0.571015625,-0.0007918292849108492
0.5710468750000001,-0.0007922633070832248
0.5710781250000001,-0.0007926846805304567
0.571109375,-0.0007930939876885333
0.5711406250000001,-0.0007935776244221704
0.5711718750000001,-0.0007940069411959197
0.571203125,-0.000794435224489503
0.571234375,-0.0007949156855317045
0.5712656250000001,-0.0007953573621552017
0.571296875,-0.000795753474888302
0.571328125,-0.0007962091407233314
0.5713593750000001,-0.0007966342324750506
0.571390625,-0.0007970575860172663
0.571421875,-0.0007975311589951302
0.5714531250000001,-0.0007979675875204387
0.571484375,-0.0007984202788291796
0.571515625,-0.0007988393372075596
0.5715468750000001,-0.0007993202176952187
0.571578125,-0.0007997470225696302
0.571609375,-0.0008001971012026494
0.5716406250000001,-0.000800628877230463
0.571671875,-0.0008010747355834437
0.571703125,-0.0008058863884241561
0.5717343750000001,-0.0008063256485462984
0.571765625,-0.0008067641280993972
0.571796875,-0.0008072156734792481
0.5718281250000001,-0.0008076616550483293
0.5718593750000001,-0.0008081146690076813
0.571890625,-0.0008085493538080302
0.571921875,-0.0008089996879440536
0.5719531250000001,-0.0008094462081511405
0.571984375,-0.0008098799467812709
0.572015625,-0.0008103273288884091
0.5720468750000001,-0.0008107865217396003
0.572078125,-0.0008112044871703694
0.572109375,-0.000811631111444791
0.5721406250000001,-0.00081210562876078
0.572171875,-0.000812542411098148
0.572203125,-0.0008129788859797572
0.5722343750000001,-0.0008134321874571984
0.572265625,-0.0008138567220295559
0.572296875,-0.0008142939932686728
0.5723281250000001,-0.0008147556258523182
0.572359375,-0.0008152107839032169
0.572390625,-0.0008156530992374199
0.5724218750000001,-0.0008161035379371066
0.572453125,-0.000816546240702435
0.572484375,-0.0008169654335596077
0.5725156250000001,-0.000817412954360084
0.572546875,-0.0008178472218780958
0.572578125,-0.0008182809712037574
0.5726093750000001,-0.0008187259921274108
0.572640625,-0.0008147991991366288
0.572671875,-0.0008152573784104521
0.5727031250000001,-0.000815712717228672
0.572734375,-0.0008161528341989605
0.572765625,-0.0008165872893138547
0.5727968750000001,-0.0008170340182359834
0.572828125,-0.0008174662061117728
0.572859375,-0.0008179096758936903
0.5728906250000001,-0.0008183496205143477
0.572921875,-0.0008187918442857031
0.572953125,-0.0008192589676149567
0.5729843750000001,-0.0008196934336320016
0.573015625,-0.0008201483679985376
0.573046875,-0.0008205898675818224
0.5730781250000001,-0.0008210329633382626
0.573109375,-0.0008214757072947665
0.573140625,-0.0008219234536616556
0.5731718750000001,-0.0008223565514142613
0.573203125,-0.0008228036737781413
0.573234375,-0.0008232604052449653
0.5732656250000001,-0.0008236913433570109
0.573296875,-0.0008241350985796377
0.573328125,-0.0008245949594854196
0.5733593750000001,-0.0008250303403677245
0.573390625,-0.0008254757586782756
0.573421875,-0.0008259175658097001
0.573453125,-0.0008263577568927392
0.573484375,-0.0008267792805285411
0.573515625,-0.0008272451980236746
0.573546875,-0.0008276866821631708
0.573578125,-0.0008281375927603057
0.573609375,-0.000828572923292626
0.573640625,-0.0008290055867758404
0.573671875,-0.000829454461032296
0.573703125,-0.0008299045897906636
0.573734375,-0.0008303468296207081
0.5737656250000001,-0.0008307932952510665
0.573796875,-0.0008312454082822079
0.573828125,-0.0008316865902890068
0.5738593750000001,-0.0008321317443871074
0.573890625,-0.000832574539034299
0.573921875,-0.00083737798928777
0.5739531250000001,-0.0008378327764067169
0.573984375,-0.0008382797104485931
0.574015625,-0.000838711533317632
0.5740468750000001,-0.0008391631613023885
0.574078125,-0.0008395979820171803
0.574109375,-0.0008400251331017253
0.5741406250000001,-0.0008404904791642215
0.574171875,-0.0008409365239613956
0.574203125,-0.000841380970112611
0.5742343750000001,-0.0008418339590778624
0.574265625,-0.0008422750134030182
0.5742968749999999,-0.0008427264066876196
0.5743281250000001,-0.0008431650253290165
0.574359375,-0.0008436078840708162
0.5743906249999999,-0.000844038769361833
0.5744218750000001,-0.0008444706240328705
0.574453125,-0.0008449196121600618
0.5744843749999999,-0.0008453624750809387
0.5745156250000001,-0.0008458327518409865
0.574546875,-0.0008462627321356303
0.5745781249999999,-0.000846701874280275
0.5746093750000001,-0.0008471496185408628
0.574640625,-0.0008475898367864103
0.5746718749999999,-0.0008480275164027377
0.5747031250000001,-0.0008484725202441527
0.574734375,-0.0008489182437176786
0.574765625,-0.000849358329365002
0.5747968750000001,-0.0008498069152151899
0.574828125,-0.0008502452715040652
0.574859375,-0.0008463044580812665
0.5748906250000001,-0.0008467636239627256
0.574921875,-0.0008472021751790675
0.574953125,-0.000847655791806446
0.574984375,-0.0008480854989729968
0.575015625,-0.0008485154090905472
0.575046875,-0.0008489718895536603
0.575078125,-0.0008494114811869527
0.575109375,-0.000849852376193061
0.575140625,-0.0008503110922900431
0.575171875,-0.0008507485365521934
0.575203125,-0.0008511752105430544
0.575234375,-0.0008516215435179636
0.575265625,-0.0008520661187684589
0.575296875,-0.0008525062273737408
0.575328125,-0.0008529629190455433
0.575359375,-0.0008533996114597382
0.575390625,-0.0008538455097410295
0.575421875,-0.0008542937962757145
0.575453125,-0.0008547359566263048
0.575484375,-0.0008551739731592761
0.575515625,-0.0008556007742203525
0.575546875,-0.0008560335824055292
0.575578125,-0.000856485129233836
0.575609375,-0.0008569314964730519
0.575640625,-0.0008573635500452696
0.575671875,-0.000857821765294673
0.575703125,-0.0008582451953017198
0.575734375,-0.0008586817008718432
0.5757656250000001,-0.0008591360717041807
0.575796875,-0.0008595789156313448
0.5758281249999999,-0.0008600192484430336
0.5758593750000001,-0.0008604594152263507
0.575890625,-0.0008609095356476582
0.5759218749999999,-0.0008613613712668139
0.5759531250000001,-0.0008618032271999788
0.575984375,-0.0008622316718848687
0.5760156249999999,-0.0008626497117010593
0.5760468750000001,-0.0008630909587876538
0.576078125,-0.0008635444112503297
0.5761093749999999,-0.0008639848941780458
0.5761406250000001,-0.0008688041384984219
0.576171875,-0.0008692423964715597
0.5762031249999999,-0.0008696708286472475
0.5762343750000001,-0.0008700997494329073
0.576265625,-0.0008705162109751488
0.5762968749999999,-0.0008709628686026268
0.5763281250000001,-0.0008714482093347131
0.576359375,-0.0008719000837881484
0.5763906249999999,-0.000872332746966676
0.5764218750000001,-0.0008727849643719206
0.576453125,-0.0008732037255530511
0.5764843749999999,-0.0008736436720504503
0.576515625,-0.000874081969253742
0.576546875,-0.0008745297465096134
0.5765781249999999,-0.000874972173491733
0.576609375,-0.0008754013205346765
0.576640625,-0.0008758243278243205
0.576671875,-0.000876267149515008
0.576703125,-0.0008767211439459771
0.576734375,-0.0008771692447511817
0.576765625,-0.0008776028286747277
0.576796875,-0.0008780362517849596
0.576828125,-0.0008784449943647597
0.576859375,-0.000878893999078291
0.576890625,-0.0008793411537829088
0.576921875,-0.0008797665906688304
0.576953125,-0.0008802298827828084
0.576984375,-0.0008806719670499535
0.577015625,-0.0008811187708382753
0.577046875,-0.0008815401114103776
0.577078125,-0.0008775799969420357
0.577109375,-0.0008780092706497412
0.577140625,-0.0008784457407017068
0.577171875,-0.000878914968945526
0.577203125,-0.0008793884000715853
0.577234375,-0.0008798473739164737
0.577265625,-0.0008802605919579383
0.577296875,-0.0008806489560626608
0.577328125,-0.0008810782137532759
0.5773593749999999,-0.0008815195559397984
0.577390625,-0.0008819940900858109
0.577421875,-0.0008824219092764055
0.5774531249999999,-0.0008828835224021885
0.577484375,-0.0008833152404593737
0.577515625,-0.0008837785734510176
0.5775468749999999,-0.0008841830839523834
0.577578125,-0.0008846246001264768
0.577609375,-0.0008850773839717205
0.5776406249999999,-0.0008854883406644379
0.5776718750000001,-0.0008859229468055896
0.577703125,-0.0008863284629978853
0.5777343749999999,-0.0008867622261139116
0.5777656250000001,-0.0008872191973735219
0.577796875,-0.0008876783853295489
0.5778281249999999,-0.0008881007591553976
0.5778593750000001,-0.0008885404718723643
0.577890625,-0.0008889634625696974
0.5779218749999999,-0.0008894020162232459
0.5779531250000001,-0.000889833617489514
0.577984375,-0.0008902939488227013
0.5780156249999999,-0.0008907574369875423
0.5780468750000001,-0.0008911988195711151
0.578078125,-0.000891621078482556
0.5781093749999999,-0.000892022197318057
0.578140625,-0.0008924740735223209
0.578171875,-0.0008928766351728908
0.5782031249999999,-0.0008932987703347828
0.578234375,-0.0008937625879706125
0.578265625,-0.0008942470827706696
0.5782968749999999,-0.0008946850745258188
0.578328125,-0.0008951311544342748
0.578359375,-0.0008998993099131394
0.5783906249999999,-0.0009002979171695898
0.578421875,-0.0009007524320181239
0.578453125,-0.0009011472584462346
0.5784843749999999,-0.0009015761809996366
0.578515625,-0.0009020155568942277
0.578546875,-0.0009024976597857767
0.5785781249999999,-0.0009029206952331781
0.578609375,-0.0009033703431480002
0.578640625,-0.0009038240455898454
0.578671875,-0.0009042831972451565
0.578703125,-0.000904688733066681
0.578734375,-0.0009051193429887999
0.578765625,-0.0009055629125247142
0.578796875,-0.0009059522804069388
0.578828125,-0.0009064248607448845
0.578859375,-0.0009068807186561299
0.5788906249999999,-0.0009073165278278908
0.578921875,-0.0009077045774430921
0.578953125,-0.0009081899001883477
0.5789843749999999,-0.0009085443363050401
0.579015625,-0.0009089972005022415
0.579046875,-0.0009094427179357385
0.5790781249999999,-0.000909881914989398
0.579109375,-0.0009103023084992938
0.579140625,-0.0009107412451845216
0.5791718749999999,-0.0009111075824748197
0.579203125,-0.0009115268658906779
0.579234375,-0.0009119929159727425
0.5792656249999999,-0.0009124350303534312
0.579296875,-0.0009085340298636627
0.579328125,-0.0009089843715413548
0.5793593749999999,-0.0009094182681038329
0.579390625,-0.0009098370444875666
0.579421875,-0.0009102610455366499
0.5794531249999999,-0.0009106691584705694
0.579484375,-0.0009110883384177253
0.579515625,-0.0009114783326930505
0.5795468749999999,-0.0009119292635613799
0.5795781249999999,-0.0009124037787810561
0.579609375,-0.0009128508553389383
0.5796406249999999,-0.0009132987119690981
0.579671875,-0.0009137357497843411
0.579703125,-0.0009141574699777187
0.5797343749999999,-0.0009145502225051082
0.579765625,-0.0009149871008106332
0.579796875,-0.0009153999790610066
0.5798281249999999,-0.0009158343112823653
0.579859375,-0.0009162679081865487
0.579890625,-0.0009166912669931505
0.5799218749999999,-0.0009170600595900351
0.579953125,-0.0009174945659171582
0.579984375,-0.0009179292520878277
0.5800156249999999,-0.0009184112632583362
0.580046875,-0.0009188455087724527
0.580078125,-0.0009192411499044616
0.5801093749999999,-0.000919673160937242
0.580140625,-0.0009201241994050181
0.580171875,-0.0009205158464642635
0.5802031249999999,-0.0009209651176782935
0.580234375,-0.0009213311734007149
0.580265625,-0.0009217803500641622
0.5802968749999999,-0.0009222021075214262
0.580328125,-0.0009226580010392484
0.580359375,-0.0009230651589937459
0.5803906249999999,-0.0009234866140008478
0.580421875,-0.0009239203680331959
0.580453125,-0.0009243339903701256
0.5804843749999999,-0.0009247450685913108
0.580515625,-0.0009251450771459099
0.580546875,-0.0009256420185069572
0.580578125,-0.0009304397477418527
0.5806093749999999,-0.00093086874272808
0.580640625,-0.0009312627630279902
0.580671875,-0.000931711685993538
0.5807031249999999,-0.0009321412061613493
0.580734375,-0.0009325134173799043
0.580765625,-0.0009329384515229244
0.5807968749999999,-0.0009333491594263714
0.580828125,-0.0009337768575421908
0.580859375,-0.0009342306873811219
0.5808906249999999,-0.0009346751560708327
0.580921875,-0.0009350750073970522
0.580953125,-0.0009355396153357468
0.5809843749999999,-0.0009359360487776955
0.581015625,-0.0009363647860476353
0.581046875,-0.0009367223962150964
0.5810781249999999,-0.0009371585856524749
0.581109375,-0.0009376233584344092
0.581140625,-0.0009380297426133284
0.5811718749999999,-0.0009384561253717068
0.581203125,-0.0009388510829113628
0.581234375,-0.0009392844716365444
0.5812656249999999,-0.0009397080994566001
0.581296875,-0.0009401687985680883
0.581328125,-0.0009405426919946829
0.5813593749999999,-0.0009409999665228735
0.581390625,-0.0009414049996275924
0.581421875,-0.0009418315272398531
0.5814531249999999,-0.0009422369812910475
0.5814843749999999,-0.0009426494936287146
0.581515625,-0.0009386739310264479
0.5815468749999999,-0.0009390832724289651
0.581578125,-0.000939493677351997
0.581609375,-0.0009399330545764202
0.5816406249999999,-0.0009403395512108427
0.581671875,-0.0009407740558845835
0.581703125,-0.0009412001496414066
0.5817343749999999,-0.0009416331107976253
0.581765625,-0.000942037627323488
0.581796875,-0.0009424718213209907
0.5818281249999999,-0.0009428960803915393
0.581859375,-0.0009433208173830095
0.581890625,-0.0009437140725446803
0.5819218749999999,-0.0009441300447037317
0.581953125,-0.0009445427261116704
0.581984375,-0.0009449564374245968
0.5820156249999999,-0.0009453904215421215
0.582046875,-0.0009457847881478888
0.582078125,-0.0009462161631045365
0.5821093749999999,-0.0009466216220116556
0.582140625,-0.0009470433895054364
0.582171875,-0.0009474684730154947
0.5822031249999999,-0.0009478772024947464
0.582234375,-0.0009482859258442417
0.582265625,-0.0009486790372323119
0.5822968749999999,-0.0009490901086811436
0.582328125,-0.0009494869648888939
0.582359375,-0.0009499125647196606
0.5823906249999999,-0.0009503350170647906
0.582421875,-0.0009507875043694332
0.582453125,-0.0009511980414764545
0.5824843749999999,-0.0009515905425650367
0.582515625,-0.0009520105362293071
0.582546875,-0.000952422427132376
0.582578125,-0.0009528294673375702
0.5826093749999999,-0.0009532326580010408
0.582640625,-0.0009536150989912541
0.582671875,-0.0009540331415927965
0.5827031249999999,-0.0009544280095308069
0.582734375,-0.0009548710835190176
0.582765625,-0.000955305410240307
0.5827968749999999,-0.0009600774275201653
0.582828125,-0.0009604926559461172
0.582859375,-0.0009608852764992834
0.5828906249999999,-0.0009612968667555948
0.582921875,-0.0009617011469757498
0.582953125,-0.0009621252839709764
0.5829843749999999,-0.0009625413990336992
0.583015625,-0.0009629425529008272
0.583046875,-0.00096334447144086
0.5830781249999999,-0.0009637271859643734
0.583109375,-0.0009641665743043946
0.583140625,-0.000964565765973098
0.5831718749999999,-0.0009649722257321497
0.583203125,-0.0009653689878546014
0.583234375,-0.0009657855241715189
0.5832656249999999,-0.0009661772147090825
0.583296875,-0.0009665898580116204
0.583328125,-0.0009669932177292923
0.5833593749999999,-0.0009674081963472574
0.583390625,-0.0009678280438590939
0.583421875,-0.0009682220880990224
0.5834531249999999,-0.0009686226350229844
0.5834843749999999,-0.0009690287811802527
0.583515625,-0.0009694287427731985
0.5835468749999999,-0.0009698527021568676
0.583578125,-0.0009702467820494505
0.583609375,-0.0009706417980925829
0.5836406249999999,-0.0009710515562813445
0.583671875,-0.0009714535078073315
0.583703125,-0.0009718588274761804
0.5837343749999999,-0.0009678693318241373
0.583765625,-0.000968261308435938
0.583796875,-0.0009686437810079995
0.5838281249999999,-0.0009690581614109732
0.583859375,-0.0009694543042609131
0.583890625,-0.0009698726993519237
0.5839218749999999,-0.0009702773654736742
0.583953125,-0.0009706848698092241
0.583984375,-0.0009710860462296411
0.5840156249999999,-0.0009714776184701901
0.584046875,-0.0009718935920712199
0.584078125,-0.0009722934713561476
0.5841093749999999,-0.0009726693078425282
0.584140625,-0.0009730801708629777
0.584171875,-0.0009734745663706676
0.5842031249999999,-0.0009738764660580344
0.584234375,-0.0009742595024356746
0.584265625,-0.0009746673466335676
0.5842968749999999,-0.0009750642783816661
0.584328125,-0.0009754563486427774
0.584359375,-0.0009758727627972655
0.5843906249999999,-0.0009762617626589455
0.584421875,-0.0009766636604225526
0.584453125,-0.0009770517374998282
0.584484375,-0.000977465304239443
0.584515625,-0.0009778250868501606
0.584546875,-0.0009782165656172306
0.584578125,-0.0009786164374103075
0.5846093749999999,-0.0009790207756405593
0.584640625,-0.000979426559774687
0.584671875,-0.000979819971858243
0.5847031249999999,-0.0009801877769292922
0.584734375,-0.0009805719940796723
0.584765625,-0.0009809664035300494
0.5847968749999999,-0.0009813716972109539
0.584828125,-0.0009817721387810653
0.584859375,-0.0009821672325092089
0.5848906249999999,-0.0009825643012348062
0.584921875,-0.000982936293844279
0.584953125,-0.0009833258032476387
0.5849843749999999,-0.0009836988430181187
0.585015625,-0.00098847004105811
0.585046875,-0.0009888496007531226
0.5850781249999999,-0.000989259136994415
0.585109375,-0.0009896692990507723
0.585140625,-0.000990061281696323
0.5851718749999999,-0.0009904362607453254
0.585203125,-0.0009908165892858825
0.585234375,-0.0009912090116254366
0.5852656249999999,-0.0009916019075951986
0.585296875,-0.0009919852954262294
0.585328125,-0.0009923729028820903
0.5853593749999999,-0.0009927512700969032
0.585390625,-0.0009931369289567261
0.585421875,-0.0009935203504030134
0.5854531249999999,-0.000993911597374119
0.5854843750000001,-0.0009942934209289378
0.585515625,-0.0009946762583061958
0.5855468749999999,-0.0009950529052066871
0.585578125,-0.000995429475770953
0.585609375,-0.0009958074387724294
0.5856406249999999,-0.0009962143509020353
0.585671875,-0.0009966094849267852
0.585703125,-0.0009969987925758234
0.5857343749999999,-0.0009973853935319743
0.585765625,-0.000997757029933221
0.585796875,-0.0009981251635738583
0.5858281249999999,-0.0009984990969187924
0.585859375,-0.0009988769059935364
0.585890625,-0.0009992783456341872
0.5859218749999999,-0.0009996626139805592
0.585953125,-0.0009956696030000295
0.585984375,-0.00099605364340841
0.5860156249999999,-0.00099642496416363
0.586046875,-0.0009967948351563526
0.586078125,-0.0009971511776177625
0.5861093749999999,-0.0009975493411718307
0.586140625,-0.0009979276909159625
0.586171875,-0.0009983112518839703
0.5862031249999999,-0.0009986913278324655
0.586234375,-0.0009990801951380648
0.586265625,-0.0009994600183787297
0.5862968749999999,-0.0009998267143502965
0.586328125,-0.0010001959130069328
0.586359375,-0.001000584663073463
0.5863906249999999,-0.0010009642875312245
0.586421875,-0.0010013550796935493
0.586453125,-0.0010017062939062758
0.586484375,-0.0010020658537312072
0.586515625,-0.0010024306480199766
0.586546875,-0.0010027975995273893
0.586578125,-0.0010031873069070545
0.5866093749999999,-0.0010035751152163638
0.586640625,-0.0010039629670656955
0.586671875,-0.0010043383020255474
0.5867031249999999,-0.0010046961441992214
0.586734375,-0.0010050611830799971
0.586765625,-0.0010054129638369033
0.5867968749999999,-0.0010057870167550047
0.586828125,-0.0010061825864683613
0.586859375,-0.0010065798901107634
0.5868906249999999,-0.0010069679043014472
0.586921875,-0.0010073115060181895
0.586953125,-0.001007649758189389
0.5869843749999999,-0.0010080121677342943
0.587015625,-0.0010083593973634168
0.587046875,-0.0010087553159256607
0.5870781249999999,-0.0010091118939315538
0.587109375,-0.001009487819625423
0.587140625,-0.0010098522732537377
0.5871718749999999,-0.0010102294651950401
0.587203125,-0.0010149973822112524
0.587234375,-0.001015349411602709
0.5872656249999999,-0.0010157097393763519
0.587296875,-0.0010160471891102786
0.587328125,-0.0010164502354203762
0.5873593749999999,-0.0010168333774729435
0.587390625,-0.0010172262693978786
0.587421875,-0.0010175805286473244
0.5874531249999999,-0.0010179417810721701
0.587484375,-0.0010182757153813018
0.587515625,-0.0010186187307639656
0.5875468749999999,-0.001018969072106038
0.587578125,-0.0010193237985507662
0.587609375,-0.0010196962798305967
0.5876406249999999,-0.0010200742262582788
0.587671875,-0.0010204446530745863
0.587703125,-0.0010208079103964582
0.5877343749999999,-0.0010211884820270911
0.587765625,-0.0010215510270763437
0.587796875,-0.0010218918366828277
0.5878281249999999,-0.0010222454415818177
0.587859375,-0.0010226312352872718
0.587890625,-0.0010229938337492986
0.5879218749999999,-0.001023362571098245
0.587953125,-0.0010236980449296953
0.587984375,-0.0010240648440018492
0.5880156249999999,-0.0010243725814119836
0.588046875,-0.0010247232094685588
0.588078125,-0.0010250836643963465
0.5881093749999999,-0.0010254546272699672
0.588140625,-0.0010258512394213173
0.588171875,-0.001021837253914623
0.5882031249999999,-0.0010222052792151458
0.588234375,-0.0010225179754962989
0.588265625,-0.001022890050538204
0.5882968749999999,-0.0010232597453701045
0.588328125,-0.0010236257520339076
0.588359375,-0.0010239704083467374
0.588390625,-0.001024298280530106
0.588421875,-0.001024658805981335
0.588453125,-0.0010250283636973577
0.588484375,-0.0010253990031073544
0.588515625,-0.001025731995582209
0.588546875,-0.0010260752250523392
0.588578125,-0.0010264027972618286
0.5886093749999999,-0.00102675347819196
0.588640625,-0.0010271116873239658
0.588671875,-0.001027493691280617
0.5887031249999999,-0.001027886210904723
0.588734375,-0.00102824455875836
0.588765625,-0.0010286032423972892
0.5887968749999999,-0.0010289151157137806
0.588828125,-0.0010292154792692007
0.588859375,-0.0010295902762024814
0.5888906249999999,-0.0010299376663237894
0.588921875,-0.0010303274799166665
0.588953125,-0.0010306724153503442
0.5889843749999999,-0.0010310027926349469
0.589015625,-0.0010312615585749592
0.589046875,-0.0010315984681152843
0.5890781249999999,-0.0010319531451728342
0.589109375,-0.0010323552975979484
0.589140625,-0.00103275146204004
0.5891718749999999,-0.0010331543747003971
0.589203125,-0.0010334465810765206
0.589234375,-0.0010337894596171918
0.5892656249999999,-0.0010341038845707237
0.589296875,-0.0010344729678772
0.589328125,-0.001034774666565711
0.5893593749999999,-0.0010351165342868639
0.5893906250000001,-0.0010354811417939494
0.589421875,-0.001040206946327723
0.5894531249999999,-0.0010405716169368182
0.589484375,-0.0010409173208492072
0.589515625,-0.0010411965317436399
0.5895468749999999,-0.0010415666778680922
0.589578125,-0.0010419187597017904
0.589609375,-0.0010422063597882898
0.5896406249999999,-0.0010425460924912595
0.589671875,-0.001042859649273746
0.589703125,-0.001043212083461191
0.5897343749999999,-0.001043580875666729
0.589765625,-0.001043921059586065
0.589796875,-0.0010443166655314355
0.5898281249999999,-0.0010446059260137905
0.589859375,-0.0010449339729245652
0.589890625,-0.0010452840043042588
0.5899218749999999,-0.001045637049581053
0.589953125,-0.0010459977862622462
0.589984375,-0.0010463261463475176
0.5900156249999999,-0.0010466021943319817
0.590046875,-0.0010469229431913987
0.590078125,-0.0010472586388194198
0.5901093749999999,-0.001047599483900409
0.590140625,-0.0010479186345007628
0.590171875,-0.0010482299420838115
0.5902031249999999,-0.001048585574789672
0.590234375,-0.0010489169942233326
0.590265625,-0.0010492372756177627
0.5902968749999999,-0.0010495300383704179
0.590328125,-0.001049895051525463
0.590359375,-0.001050259748456614
0.590390625,-0.0010461998019722432
0.590421875,-0.0010465805447194242
0.590453125,-0.0010468892660629447
0.590484375,-0.001047212659882845
0.590515625,-0.0010475404806516223
0.590546875,-0.0010478348677538732
0.590578125,-0.0010481164284208665
0.5906093749999999,-0.0010484243877522045
0.590640625,-0.0010488122010728282
0.590671875,-0.0010491244167346037
0.5907031249999999,-0.0010494735574679906
0.590734375,-0.0010498267336650144
0.590765625,-0.0010501805213410688
0.5907968749999999,-0.0010504377222112747
0.590828125,-0.0010508062716751351
0.590859375,-0.0010510905394627498
0.5908906249999999,-0.001051397251148587
0.590921875,-0.0010517237660320963
0.590953125,-0.001052049175188939
0.5909843749999999,-0.001052376470088795
0.591015625,-0.0010526612387756588
0.591046875,-0.0010529953852004212
0.5910781249999999,-0.0010533227433304482
0.591109375,-0.001053657581999292
0.591140625,-0.0010539843002829868
0.5911718749999999,-0.0010542996436303485
0.591203125,-0.0010546302133778267
0.591234375,-0.0010549297527442242
0.5912656249999999,-0.0010552768638957197
0.591296875,-0.0010555908057611717
0.591328125,-0.0010558813167602654
0.5913593749999999,-0.0010562081559962293
0.5913906250000001,-0.0010564937824773905
0.591421875,-0.0010567651159249757
0.5914531249999999,-0.0010571358215419047
0.591484375,-0.0010574767271903478
0.591515625,-0.00105781112917077
0.5915468749999999,-0.0010581021876469449
0.591578125,-0.0010584050911526914
0.591609375,-0.0010587162073584164
0.5916406249999999,-0.0010633956406950681
0.591671875,-0.0010636907227038854
0.591703125,-0.0010640151856146501
0.5917343749999999,-0.0010643671732014116
0.591765625,-0.001064659838958447
0.591796875,-0.0010649727346149149
0.5918281249999999,-0.0010652668762593243
0.591859375,-0.001065547112793528
0.591890625,-0.001065879732736228
0.5919218749999999,-0.001066202810289768
0.591953125,-0.0010665305974705587
0.591984375,-0.0010668349554306886
0.5920156249999999,-0.0010671114138584813
0.592046875,-0.0010674375049034845
0.592078125,-0.0010677244580706395
0.5921093749999999,-0.001068027122124001
0.592140625,-0.0010683720639918272
0.592171875,-0.0010686747086525138
0.5922031249999999,-0.001068966612084811
0.592234375,-0.0010692525184180443
0.592265625,-0.001069544794488335
0.592296875,-0.0010698594261531018
0.592328125,-0.0010701515339736414
0.592359375,-0.0010704797365769722
0.592390625,-0.0010707974957980988
0.592421875,-0.0010710833819462875
0.592453125,-0.0010713729972153876
0.592484375,-0.0010716802553789873
0.592515625,-0.0010719883396454327
0.592546875,-0.001072278656573819
0.592578125,-0.0010725638975355896
0.5926093749999999,-0.0010684995164266867
0.592640625,-0.001068795942219758
0.592671875,-0.0010690817672101907
0.5927031249999999,-0.0010694050350899716
0.592734375,-0.0010696911625640501
0.592765625,-0.0010699846654576607
0.5927968749999999,-0.001070280325685194
0.592828125,-0.0010705561695433623
0.592859375,-0.0010708895904519879
0.5928906249999999,-0.0010711794765579062
0.592921875,-0.0010714649842555359
0.592953125,-0.0010717601714441208
0.5929843749999999,-0.0010720238103442171
0.593015625,-0.0010723277504141003
0.593046875,-0.0010726212580713414
0.5930781249999999,-0.0010729332213758602
0.593109375,-0.0010732289095230219
0.593140625,-0.0010735163244526003
0.5931718749999999,-0.0010737989933385789
0.593203125,-0.0010741031689792402
0.593234375,-0.0010743784412580656
0.5932656249999999,-0.0010746881042844533
0.5932968750000001,-0.001074988364420798
0.593328125,-0.0010752730695421549
0.5933593749999999,-0.0010755481767675892
0.5933906250000001,-0.0010758015833015923
0.593421875,-0.0010760910414686076
0.5934531249999999,-0.001076389440320638
0.593484375,-0.0010766849557932619
0.593515625,-0.0010769883216677038
0.5935468749999999,-0.0010772600899497074
0.593578125,-0.0010775270243979854
0.593609375,-0.0010778105676251468
0.5936406249999999,-0.001078091556607541
0.593671875,-0.0010783819119411613
0.593703125,-0.0010786638669421367
0.5937343749999999,-0.0010789452518139113
0.593765625,-0.0010792388609436772
0.593796875,-0.001079507142731001
0.5938281249999999,-0.0010797853334175815
0.593859375,-0.0010844275393054603
0.593890625,-0.001084739932318498
0.5939218749999999,-0.0010850093940461616
0.593953125,-0.0010852690071401737
0.593984375,-0.001085559439607392
0.5940156249999999,-0.0010858464637278908
0.594046875,-0.0010861214919310365
0.594078125,-0.00108640693372224
0.5941093749999999,-0.001086687413246596
0.594140625,-0.0010869354286458487
0.594171875,-0.0010872054641705084
0.5942031249999999,-0.0010875038205452846
0.594234375,-0.0010877782199497019
0.594265625,-0.0010880518359481645
0.594296875,-0.0010883219542411372
0.594328125,-0.0010885792632509377
0.594359375,-0.0010888263299627665
0.594390625,-0.0010890897066761739
0.594421875,-0.0010893982909211501
0.594453125,-0.0010896949151494896
0.594484375,-0.0010899645835530623
0.594515625,-0.0010902328700171209
0.594546875,-0.0010904757844061412
0.594578125,-0.0010907456232500667
0.5946093749999999,-0.0010910226913482188
0.594640625,-0.001091289688287131
0.594671875,-0.0010915621617852249
0.5947031249999999,-0.0010918090024723132
0.594734375,-0.0010920717591549924
0.594765625,-0.0010923422109566788
0.5947968749999999,-0.001092619650717816
0.594828125,-0.0010885395574700488
0.594859375,-0.0010887911031037395
0.5948906249999999,-0.0010890561969409893
0.594921875,-0.001089317017049781
0.594953125,-0.0010895586538845724
0.5949843749999999,-0.0010898316212801726
0.595015625,-0.0010900811869534281
0.595046875,-0.001090370769690121
0.5950781249999999,-0.0010906078185234334
0.595109375,-0.001090859543715482
0.595140625,-0.0010911011235036662
0.5951718749999999,-0.0010913823769166317
0.595203125,-0.0010916603041096415
0.595234375,-0.0010919328296993928
0.5952656249999999,-0.0010921966340734085
0.5952968750000001,-0.0010924523469425518
0.595328125,-0.0010926872526525952
0.5953593749999999,-0.0010929398577347524
0.5953906250000001,-0.0010931875951625744
0.595421875,-0.0010934486748923437
0.5954531249999999,-0.001093705565061446
0.5954843750000001,-0.0010939595134477308
0.595515625,-0.0010942156375086665
0.5955468749999999,-0.0010944760542286533
0.595578125,-0.0010947067314085596
0.595609375,-0.0010949638795796322
0.5956406249999999,-0.001095221753447121
0.595671875,-0.001095465862558799
0.595703125,-0.001095730376100005
0.5957343749999999,-0.0010959847275282646
0.595765625,-0.0010962231174564095
0.595796875,-0.0010964882732107002
0.5958281249999999,-0.0010967195118176086
0.595859375,-0.0010969522292737198
0.595890625,-0.0010971924453766872
0.5959218749999999,-0.0010974217391287872
0.595953125,-0.0010977066682259506
0.595984375,-0.0010979818880025652
0.5960156249999999,-0.001098281266178329
0.596046875,-0.0010985107446335983
0.596078125,-0.0011030760186615737
0.5961093749999999,-0.0011032915501655756
0.596140625,-0.00110356119274959
0.596171875,-0.0011038131152904009
0.596203125,-0.0011040322393254635
0.596234375,-0.0011042650032839253
0.596265625,-0.0011044971265511544
0.596296875,-0.0011047794381688382
0.596328125,-0.0011050172671965147
0.596359375,-0.0011052750883143517
0.596390625,-0.0011055056926397057
0.596421875,-0.0011057355397224855
0.596453125,-0.0011059776585199237
0.596484375,-0.0011062158628857462
0.596515625,-0.0011064888487793967
0.596546875,-0.0011067394893720904
0.596578125,-0.0011069392673316442
0.5966093749999999,-0.001107140120217627
0.596640625,-0.0011073481171307888
0.596671875,-0.0011075887267431167
0.5967031249999999,-0.0011078160075326318
0.596734375,-0.001108075215042855
0.596765625,-0.001108332400301372
0.5967968749999999,-0.0011085827100196857
0.596828125,-0.0011088301190090508
0.596859375,-0.0011090576831564135
0.5968906249999999,-0.001109292713016699
0.596921875,-0.0011095503126833314
0.596953125,-0.0011097565295286778
0.5969843749999999,-0.0011099573334571872
0.597015625,-0.001110171333729721
0.597046875,-0.001106012351392495
0.5970781249999999,-0.001106243790488827
0.597109375,-0.0011064436867272015
0.597140625,-0.0011066809682893537
0.5971718749999999,-0.0011069431943373925
0.5972031250000001,-0.0011071903075793865
0.597234375,-0.0011074431916055817
0.5972656249999999,-0.001107643932172827
0.5972968750000001,-0.0011079065888172715
0.597328125,-0.0011081142888128524
0.5973593749999999,-0.0011083338553724356
0.5973906250000001,-0.0011085088953718472
0.597421875,-0.0011087314077677692
0.5974531249999999,-0.001108935255691123
0.597484375,-0.0011091840408487576
0.597515625,-0.0011094469367641836
0.5975468749999999,-0.0011096889948101242
0.597578125,-0.0011099407328154474
0.597609375,-0.0011101158072672652
0.5976406249999999,-0.0011102692879852681
0.597671875,-0.0011104820348271718
0.597703125,-0.001110711400963485
0.5977343749999999,-0.0011109574861244767
0.597765625,-0.0011111760402745807
0.597796875,-0.0011113924413567525
0.5978281249999999,-0.0011116360059302763
0.597859375,-0.001111865519742728
0.597890625,-0.0011120856753134602
0.5979218749999999,-0.001112279084003527
0.597953125,-0.0011124661927878546
0.597984375,-0.0011126812000245775
0.5980156249999999,-0.0011128546105371138
0.598046875,-0.0011131330248034844
0.598078125,-0.0011133303463958001
0.5981093749999999,-0.0011135858382337778
0.598140625,-0.0011137797305647706
0.598171875,-0.001113947369768449
0.598203125,-0.0011141133501128553
0.598234375,-0.001114300329982134
0.598265625,-0.001114585133902491
0.598296875,-0.0011192038782269695
0.598328125,-0.0011194517048034053
0.598359375,-0.001119655085851965
0.598390625,-0.0011198431485160872
0.598421875,-0.00112004829339123
0.598453125,-0.0011202380722249647
0.598484375,-0.0011204523869657555
0.598515625,-0.0011206624217366366
0.598546875,-0.001120864269107666
0.598578125,-0.001121027664559373
0.5986093749999999,-0.0011211978736539834
0.598640625,-0.0011214141107012132
0.598671875,-0.0011216281085469869
0.5987031249999999,-0.0011218862026508014
0.598734375,-0.0011221147033329236
0.598765625,-0.0011222491608118626
0.5987968749999999,-0.0011224452000100464
0.598828125,-0.0011226276117348964
0.598859375,-0.0011229160455446842
0.5988906249999999,-0.0011231191871391953
0.598921875,-0.0011233060059232282
0.598953125,-0.0011235036320875885
0.5989843749999999,-0.0011236877158696292
0.599015625,-0.0011238710928247603
0.599046875,-0.001124087079196416
0.5990781249999999,-0.001124271827719247
0.599109375,-0.001124472238328858
0.599140625,-0.0011245937780179488
0.5991718749999999,-0.001124827745273494
0.5992031250000001,-0.0011250061152897547
0.599234375,-0.0011208063789976026
0.5992656249999999,-0.0011210933291959692
0.5992968750000001,-0.0011212360980329406
0.599328125,-0.0011214378556887554
0.5993593749999999,-0.0011216210980641676
0.5993906250000001,-0.0011218672585839133
0.599421875,-0.0011220690785149166
0.5994531249999999,-0.0011222662090137336
0.599484375,-0.001122394683107212
0.599515625,-0.0011226109692342619
0.5995468749999999,-0.0011227239232917477
0.599578125,-0.0011229215693220086
0.599609375,-0.0011231096238896524
0.5996406249999999,-0.0011233308342941638
0.599671875,-0.001123511348240444
0.599703125,-0.0011237386982474278
0.5997343749999999,-0.0011239806115944835
0.599765625,-0.0011241176842954892
0.599796875,-0.001124297221415091
0.5998281249999999,-0.0011244043216933966
0.599859375,-0.0011245915088665681
0.599890625,-0.001124776381436838
0.5999218749999999,-0.001124963813052271
0.599953125,-0.0011252140829295446
0.599984375,-0.0011253176864239253
0.6000156249999999,-0.0011255618252394989
0.600046875,-0.0011257656486206857
0.600078125,-0.0011258679201073159
0.600109375,-0.0011260348400931978
0.600140625,-0.0011262443815187352
0.600171875,-0.0011264051845805943
0.600203125,-0.0011266596360554465
0.600234375,-0.0011268211799696295
0.600265625,-0.0011269630138320656
0.600296875,-0.0011271627544630035
0.600328125,-0.0011273561550335306
0.600359375,-0.0011275451282869407
0.600390625,-0.0011277054621538288
0.600421875,-0.0011278163173352902
0.600453125,-0.0011279535615485309
0.600484375,-0.0011281210458276361
0.600515625,-0.0011326966372556015
0.600546875,-0.0011328789178323539
0.600578125,-0.0011330843182154916
0.6006093749999999,-0.0011332810703447924
0.600640625,-0.0011333827016820168
0.600671875,-0.0011335389298027486
0.6007031249999999,-0.0011337537645208645
0.600734375,-0.0011339372642371268
0.600765625,-0.0011341412676089471
0.6007968749999999,-0.0011343170975905044
0.600828125,-0.001134439487340242
0.600859375,-0.001134603195073365
0.6008906249999999,-0.0011347027708484558
0.600921875,-0.0011349069168968412
0.600953125,-0.0011350928699866009
0.6009843749999999,-0.0011352806684144894
0.601015625,-0.0011353950093098732
0.601046875,-0.0011355982800329324
0.6010781249999999,-0.0011357399893754672
0.6011093750000001,-0.001135905671617428
0.601140625,-0.0011360709693985852
0.6011718749999999,-0.001136250740381782
0.6012031250000001,-0.001136412571039573
0.601234375,-0.0011365205288690547
0.6012656249999999,-0.0011366932810015287
0.6012968750000001,-0.0011368371122448089
0.601328125,-0.0011369900428849673
0.6013593749999999,-0.001137195294250097
0.6013906250000001,-0.0011373765208186858
0.601421875,-0.0011375362008612007
0.6014531249999999,-0.0011333342848370634
0.601484375,-0.0011334183428074601
0.601515625,-0.00113355820544183
0.6015468749999999,-0.0011337455604456016
0.601578125,-0.001133882463637905
0.601609375,-0.0011340794574668661
0.6016406249999999,-0.0011341971212836845
0.601671875,-0.0011343855681186683
0.601703125,-0.0011345211637876877
0.6017343749999999,-0.0011346384378107324
0.601765625,-0.001134838049559144
0.601796875,-0.00113499109994274
0.6018281249999999,-0.0011351281875048198
0.601859375,-0.0011352948003742515
0.601890625,-0.0011354531064554502
0.6019218749999999,-0.0011355641589767505
0.601953125,-0.0011357205211517986
0.601984375,-0.0011358776714479046
0.6020156249999999,-0.0011360356881007262
0.602046875,-0.001136191276612148
0.602078125,-0.0011363364310582706
0.602109375,-0.0011364878490446907
0.602140625,-0.001136635162443507
0.602171875,-0.0011367314368858836
0.602203125,-0.0011368590756383815
0.602234375,-0.0011370077676303957
0.602265625,-0.001137178776682915
0.602296875,-0.0011373096599308456
0.602328125,-0.001137443526271431
0.602359375,-0.0011375748575674603
0.602390625,-0.00113773678164698
0.602421875,-0.0011378898963094533
0.602453125,-0.0011380022984834835
0.602484375,-0.0011381686494011528
0.602515625,-0.0011383158099120133
0.602546875,-0.0011384815147619104
0.602578125,-0.0011385844229483272
0.6026093749999999,-0.0011387402687503337
0.602640625,-0.0011388506733744919
0.602671875,-0.0011389836448287734
0.6027031249999999,-0.0011434816076655516
0.602734375,-0.0011436057088385389
0.602765625,-0.0011437356676667239
0.6027968749999999,-0.0011438966519143855
0.602828125,-0.0011440363275334563
0.602859375,-0.001144166223531265
0.6028906249999999,-0.0011443034650839672
0.602921875,-0.001144416524031043
0.602953125,-0.0011445714989833725
0.6029843749999999,-0.0011446920530863575
0.603015625,-0.0011448676685996938
0.603046875,-0.0011449963922403744
0.6030781249999999,-0.0011450910671844568
0.6031093750000001,-0.001145197909567474
0.603140625,-0.001145296300144854
0.6031718749999999,-0.0011454508893060412
0.6032031250000001,-0.0011455892491843318
0.603234375,-0.00114573298996435
0.6032656249999999,-0.0011458554617223074
0.6032968750000001,-0.001145966357577067
0.603328125,-0.0011460727227458438
0.6033593749999999,-0.0011462037793743135
0.6033906250000001,-0.001146333499185588
0.603421875,-0.0011464782748614837
0.6034531249999999,-0.0011466308868484133
0.603484375,-0.0011467451094255496
0.603515625,-0.0011468598333571577
0.6035468749999999,-0.0011469700225135125
0.603578125,-0.0011470827431195596
0.603609375,-0.0011472081009704961
0.6036406249999999,-0.0011473353521323192
0.603671875,-0.001143064172743142
0.603703125,-0.0011432217366566452
0.6037343749999999,-0.0011433173736642398
0.603765625,-0.0011434252834346785
0.603796875,-0.0011435377858479145
0.6038281249999999,-0.0011436443509940837
0.603859375,-0.0011437563941009803
0.603890625,-0.0011438664543444478
0.6039218749999999,-0.001143981573055789
0.603953125,-0.0011440978435208818
0.603984375,-0.001144225201320466
0.604015625,-0.0011443599212016438
0.604046875,-0.0011444766619999082
0.604078125,-0.0011446100698349788
0.604109375,-0.0011447295547572407
0.604140625,-0.0011448187999496089
0.604171875,-0.001144911990142418
0.604203125,-0.0011450250069549792
0.604234375,-0.001145136090923985
0.604265625,-0.001145255905165364
0.604296875,-0.0011453751946674598
0.604328125,-0.0011454778533597533
0.604359375,-0.0011455876366273203
0.604390625,-0.001145715587479685
0.604421875,-0.0011457907492387932
0.604453125,-0.00114589598697536
0.604484375,-0.001145971096230318
0.604515625,-0.0011460822944821154
0.604546875,-0.0011462297088465113
0.604578125,-0.0011463365976416423
0.6046093749999999,-0.0011464412128067147
0.604640625,-0.001146555830583977
0.604671875,-0.0011466778567373812
0.6047031249999999,-0.0011467440743837681
0.604734375,-0.0011468386623601987
0.604765625,-0.0011469202704719218
0.6047968749999999,-0.00114700760186923
0.604828125,-0.0011471155936393779
0.604859375,-0.0011472213572539976
0.6048906249999999,-0.0011473225198773002
0.604921875,-0.0011518179049929758
0.604953125,-0.0011519364035514588
0.6049843749999999,-0.001152010472108108
0.6050156250000001,-0.001152118369782941
0.605046875,-0.0011522297432896532
0.6050781249999999,-0.0011523282612756758
0.6051093750000001,-0.0011524059488157712
0.605140625,-0.001152500086560801
0.6051718749999999,-0.0011525941515923115
0.6052031250000001,-0.0011526973249724876
0.605234375,-0.0011528019204979506
0.6052656249999999,-0.0011528501084554187
0.6052968750000001,-0.0011529651502523268
0.605328125,-0.0011530817169063852
0.6053593749999999,-0.001153164640290659
0.6053906250000001,-0.0011532618420348195
0.605421875,-0.0011533193610445656
0.6054531249999999,-0.0011534040930082472
0.6054843750000001,-0.0011534993982739127
0.605515625,-0.0011535981035319838
0.6055468749999999,-0.001153695753379095
0.605578125,-0.0011537921035761102
0.605609375,-0.0011538783630500454
0.6056406249999999,-0.0011539611536800706
0.605671875,-0.0011540333504582792
0.605703125,-0.0011541250704217403
0.6057343749999999,-0.0011542267949474008
0.605765625,-0.0011543126182922622
0.605796875,-0.0011544062521625376
0.6058281249999999,-0.001154480214036191
0.605859375,-0.0011545605956973931
0.605890625,-0.001150256040961712
0.6059218749999999,-0.0011503683812377832
0.605953125,-0.0011504426507419827
0.605984375,-0.0011505270709770213
0.606015625,-0.0011506146558746995
0.606046875,-0.0011507179290070543
0.606078125,-0.0011508070076578433
0.606109375,-0.0011508894063667584
0.606140625,-0.0011509225740569222
0.606171875,-0.0011509532036626004
0.606203125,-0.0011510296624325338
0.606234375,-0.0011511521277808752
0.606265625,-0.0011512755925999797
0.606296875,-0.001151323044643389
0.606328125,-0.0011513907499878032
0.606359375,-0.001151456055005079
0.606390625,-0.0011515438433405654
0.606421875,-0.0011516716966406687
0.606453125,-0.001151750701710464
0.606484375,-0.0011518103767545994
0.606515625,-0.0011518367445611973
0.606546875,-0.001151880363902666
0.606578125,-0.001151975919950518
0.6066093749999999,-0.0011520790713265942
0.606640625,-0.0011521628331253413
0.606671875,-0.0011522463476877041
0.6067031249999999,-0.0011523014842062529
0.606734375,-0.0011523690204040746
0.606765625,-0.0011524389373684732
0.6067968749999999,-0.001152523355958411
0.606828125,-0.001152588388296287
0.606859375,-0.0011526466170987196
0.6068906249999999,-0.0011527213997507453
0.606921875,-0.0011527368568051907
0.606953125,-0.0011527751668744292
0.6069843749999999,-0.0011528304858849474
0.6070156250000001,-0.0011529077987053639
0.607046875,-0.0011530586002443562
0.6070781249999999,-0.001153166060050382
0.6071093750000001,-0.0011532167884319502
0.607140625,-0.0011576396366737296
0.6071718749999999,-0.001157716008994978
0.6072031250000001,-0.001157741029967161
0.607234375,-0.0011577964977835427
0.6072656249999999,-0.0011578445015512431
0.6072968750000001,-0.001157906145386512
0.607328125,-0.001157956740488103
0.6073593749999999,-0.0011580578215603585
0.6073906250000001,-0.0011581412431708286
0.607421875,-0.001158196751035158
0.6074531249999999,-0.0011582509884669294
0.607484375,-0.0011583249816588606
0.607515625,-0.0011583744976645521
0.6075468749999999,-0.0011584258656324974
0.607578125,-0.0011584102871175332
0.607609375,-0.0011584512361062019
0.6076406249999999,-0.0011585532497505324
0.607671875,-0.0011586415630971333
0.607703125,-0.0011587457205963665
0.6077343749999999,-0.0011588087681053023
0.607765625,-0.0011588578085020076
0.607796875,-0.001158909323941023
0.6078281249999999,-0.0011589295250761418
0.607859375,-0.0011589555229504882
0.607890625,-0.0011589819771554537
0.607921875,-0.0011590058191242245
0.607953125,-0.001159059664172589
0.607984375,-0.0011591735874963809
0.608015625,-0.0011592372601511268
0.608046875,-0.0011593419308243667
0.608078125,-0.001159375155102664
0.608109375,-0.0011550688092447012
0.608140625,-0.00115509397650378
0.608171875,-0.0011551021218857774
0.608203125,-0.001155156652289567
0.608234375,-0.0011552239269971183
0.608265625,-0.0011552506622126667
0.608296875,-0.0011552659243812095
0.608328125,-0.0011553253266024244
0.608359375,-0.0011553518383457632
0.608390625,-0.0011554453158856906
0.608421875,-0.001155567005691912
0.608453125,-0.0011556136818739807
0.608484375,-0.0011555731408140653
0.608515625,-0.001155575080270612
0.608546875,-0.0011556218602602995
0.608578125,-0.0011557366779375994
0.6086093749999999,-0.0011558652602997668
0.608640625,-0.0011558700602527401
0.608671875,-0.0011559096842168395
0.6087031249999999,-0.0011558738031254845
0.608734375,-0.0011559307294712468
0.608765625,-0.0011559889528518774
0.6087968749999999,-0.0011560494174834048
0.608828125,-0.001156023322778435
0.608859375,-0.0011560781512853571
0.6088906249999999,-0.0011560510465649862
0.6089218750000001,-0.001156175737952684
0.608953125,-0.0011562441951982853
0.6089843749999999,-0.0011563004577747303
0.6090156250000001,-0.0011563895854491552
0.609046875,-0.0011563840350215099
0.6090781249999999,-0.0011563728734025162
0.6091093750000001,-0.0011563803962323753
0.609140625,-0.0011564236891723062
0.6091718749999999,-0.0011564369149828745
0.6092031250000001,-0.0011565350115076319
0.609234375,-0.0011564991451515558
0.6092656249999999,-0.0011566024442206772
0.6092968750000001,-0.0011566567545021542
0.609328125,-0.0011609530461361428
0.6093593749999999,-0.0011610860633329521
0.6093906250000001,-0.0011610957003301853
0.609421875,-0.001161165613912156
0.6094531249999999,-0.001161148318363156
0.609484375,-0.0011611745417703795
0.609515625,-0.0011612062035936885
0.6095468749999999,-0.00116127510208959
0.609578125,-0.0011613016354357457
0.609609375,-0.0011613614302352013
0.6096406249999999,-0.0011613608902087957
0.609671875,-0.0011613101560205286
0.609703125,-0.0011614496909537302
0.6097343749999999,-0.0011613836653745942
0.609765625,-0.0011614380590173404
0.609796875,-0.0011614736856849738
0.6098281249999999,-0.0011615708556497809
0.609859375,-0.0011614968231519786
0.609890625,-0.0011616446033154981
0.609921875,-0.0011616572214552465
0.609953125,-0.0011616843397885546
0.609984375,-0.0011617275805982999
0.610015625,-0.0011616769948191753
0.610046875,-0.001161668792220561
0.610078125,-0.0011616667393163672
0.610109375,-0.0011616643062054774
0.610140625,-0.0011617493977726934
0.610171875,-0.001161840049877197
0.610203125,-0.001161861429784021
0.610234375,-0.001161849437478199
0.610265625,-0.0011619230566221987
0.610296875,-0.0011575449497953083
0.610328125,-0.0011575812844611087
0.610359375,-0.0011575323699460974
0.610390625,-0.0011575078807758293
0.610421875,-0.0011575869228981836
0.610453125,-0.0011576320337205147
0.610484375,-0.001157592846129641
0.610515625,-0.0011576653342555698
0.610546875,-0.0011576827284260453
0.610578125,-0.0011577457196661305
0.6106093749999999,-0.0011576775576488015
0.610640625,-0.001157706736246232
0.610671875,-0.0011576614305286274
0.6107031249999999,-0.001157730280630119
0.610734375,-0.0011577793991182916
0.610765625,-0.0011577832262320148
0.6107968749999999,-0.0011577630768866316
0.610828125,-0.0011577496661700944
0.610859375,-0.0011578301799500049
0.6108906249999999,-0.0011578656115665588
0.6109218750000001,-0.0011578381242774334
0.610953125,-0.0011578829473508634
0.6109843749999999,-0.0011579003718018774
0.6110156250000001,-0.0011578571484058935
0.611046875,-0.0011579219564493148
0.6110781249999999,-0.001157901009694498
0.6111093750000001,-0.001157944882256439
0.611140625,-0.0011579139820822142
0.6111718749999999,-0.0011579109562648848
0.6112031250000001,-0.0011579136450855614
0.611234375,-0.0011579338017633743
0.6112656249999999,-0.0011579877215734564
0.6112968750000001,-0.001157994354154382
0.611328125,-0.0011579440689837087
0.6113593749999999,-0.0011579525957395899
0.6113906250000001,-0.0011579555269050149
0.611421875,-0.001157991751102403
0.6114531249999999,-0.001157985225329422
0.611484375,-0.0011579768272214318
0.611515625,-0.0011580062175223851
0.6115468749999999,-0.001162363660379074
0.611578125,-0.0011624097847002003
0.611609375,-0.001162401318058403
0.6116406249999999,-0.0011623896944166073
0.611671875,-0.0011624270845228026
0.611703125,-0.001162448905373481
0.6117343749999999,-0.0011624425989993567
0.611765625,-0.0011624374647852855
0.611796875,-0.0011624041968353142
0.611828125,-0.0011624457180601372
0.611859375,-0.0011624110660847509
0.611890625,-0.0011623996463258311
0.611921875,-0.0011623788805431925
0.611953125,-0.0011623861773057582
0.611984375,-0.0011624166246447833
0.612015625,-0.0011624363708431784
0.612046875,-0.0011624270087212604
0.612078125,-0.001162412723217831
0.612109375,-0.001162410840912679
0.612140625,-0.0011624011726368358
0.612171875,-0.0011623939932951625
0.612203125,-0.0011623809370892996
0.612234375,-0.0011623917683861937
0.612265625,-0.001162423300867417
0.612296875,-0.0011624220820459878
0.612328125,-0.0011623872815179487
0.612359375,-0.0011623557908439879
0.612390625,-0.0011623875644881342
0.612421875,-0.0011623420774564304
0.612453125,-0.0011623835854083844
0.612484375,-0.001162387195491308
0.612515625,-0.0011580120414612823
0.612546875,-0.0011580485262839488
0.612578125,-0.0011579964127057286
0.6126093749999999,-0.0011579841677263995
0.612640625,-0.001157947653975231
0.612671875,-0.0011579543475481423
0.6127031249999999,-0.0011579553745547679
0.612734375,-0.0011579403281186673
0.612765625,-0.0011579215723806074
0.6127968749999999,-0.0011578987220329795
0.6128281250000001,-0.001157895051737995
0.612859375,-0.0011578928976195765
0.6128906249999999,-0.0011578755424734126
0.6129218750000001,-0.0011578848253615166
0.612953125,-0.0011578626995212386
0.6129843749999999,-0.0011578651895040488
0.6130156250000001,-0.0011578463728051241
0.613046875,-0.0011578269060155064
0.6130781249999999,-0.001157846299652012
0.6131093750000001,-0.0011578258578755912
0.613140625,-0.0011578037687015943
0.6131718749999999,-0.0011578101025115951
0.6132031250000001,-0.0011577891616081255
0.613234375,-0.001157796936116312
0.6132656249999999,-0.0011577738496931292
0.6132968750000001,-0.0011577436047499091
0.613328125,-0.0011577381561927065
0.6133593749999999,-0.001157693514448558
0.6133906250000001,-0.0011576563668257676
0.613421875,-0.0011576698351036113
0.6134531249999999,-0.001157655690094541
0.613484375,-0.001157656983679766
0.613515625,-0.0011576442189360214
0.6135468749999999,-0.0011576152475407317
0.613578125,-0.0011575841749443365
0.613609375,-0.0011575573504568372
0.6136406249999999,-0.001157555772894489
0.613671875,-0.0011575500743993203
0.613703125,-0.0011575352977106004
0.6137343749999999,-0.0011618872738940224
0.613765625,-0.00116184749762226
0.613796875,-0.0011618374278377745
0.613828125,-0.001161815221178912
0.613859375,-0.0011618037818815104
0.613890625,-0.001161779347775952
0.613921875,-0.0011617576544769824
0.613953125,-0.0011617639395163568
0.613984375,-0.0011617403185121798
0.614015625,-0.001161729145333093
0.614046875,-0.0011617188675649877
0.614078125,-0.0011616672536174828
0.614109375,-0.00116166065296305
0.614140625,-0.0011616213991429598
0.614171875,-0.0011616113444945127
0.614203125,-0.0011615715492193125
0.614234375,-0.0011615661878333766
0.614265625,-0.001161532600519738
0.614296875,-0.001161510807398066
0.614328125,-0.0011614684384563777
0.614359375,-0.0011614347596240644
0.614390625,-0.0011614157887822989
0.614421875,-0.0011614128437690031
0.614453125,-0.0011614006911757901
0.614484375,-0.0011614041923400133
0.614515625,-0.0011613690402347762
0.614546875,-0.0011613260083568507
0.614578125,-0.001161268351299049
0.6146093749999999,-0.0011612260977747549
0.614640625,-0.001161197520169334
0.614671875,-0.001161175880019752
0.6147031249999999,-0.0011567838400734116
0.614734375,-0.0011567822901037382
0.614765625,-0.001156769943217225
0.6147968749999999,-0.0011567694623507326
0.6148281250000001,-0.0011567425898275571
0.614859375,-0.0011567071784530925
0.6148906249999999,-0.0011566506202535555
0.6149218750000001,-0.0011566043639589692
0.614953125,-0.0011565814962113848
0.6149843749999999,-0.0011565419861123555
0.6150156250000001,-0.0011565078590408014
0.615046875,-0.001156495981216553
0.6150781249999999,-0.0011564648464872096
0.6151093750000001,-0.0011564353352519693
0.615140625,-0.0011563910624773424
0.6151718749999999,-0.0011563556876096025
0.6152031250000001,-0.0011563377129462614
0.615234375,-0.001156313584223547
0.6152656249999999,-0.0011562928343588526
0.6152968750000001,-0.0011562714479160068
0.615328125,-0.0011562325819872293
0.6153593749999999,-0.0011561991914369324
0.6153906250000001,-0.0011561767609590025
0.615421875,-0.0011561405814105065
0.6154531249999999,-0.0011561165127071116
0.6154843750000001,-0.0011560706710297929
0.615515625,-0.0011560466751381684
0.6155468749999999,-0.001155996405637131
0.615578125,-0.0011559816785438812
0.615609375,-0.0011559545276686803
0.6156406249999999,-0.0011559306449182502
0.615671875,-0.0011558866876912217
0.615703125,-0.0011558300987900005
0.615734375,-0.0011557741945206583
0.615765625,-0.0011557304067164147
0.615796875,-0.0011557077352501478
0.615828125,-0.0011556667528492513
0.615859375,-0.001155642014236978
0.615890625,-0.0011556021362010595
0.615921875,-0.0011555388908429422
0.615953125,-0.001159896677097514
0.615984375,-0.0011598865472524818
0.616015625,-0.0011598557542334478
0.616046875,-0.0011597838092039722
0.616078125,-0.0011597730004956758
0.616109375,-0.0011597820134380682
0.616140625,-0.0011597658370496242
0.616171875,-0.0011597085081033846
0.616203125,-0.0011596732427372053
0.616234375,-0.001159617832448081
0.616265625,-0.001159555464450901
0.616296875,-0.001159462384434342
0.616328125,-0.0011594451556949867
0.616359375,-0.0011594268890386047
0.616390625,-0.0011594050484738869
0.616421875,-0.0011593722155353835
0.616453125,-0.0011593012786131583
0.616484375,-0.001159236140038128
0.616515625,-0.001159178090318621
0.616546875,-0.0011591905531251716
0.616578125,-0.0011591759544148858
0.6166093749999999,-0.0011591473235486663
0.616640625,-0.0011590988966359017
0.616671875,-0.0011590505965103533
0.6167031249999999,-0.0011590101402476037
0.6167343750000001,-0.0011589505315142308
0.616765625,-0.0011588728041132118
0.6167968749999999,-0.0011588771014131374
0.6168281250000001,-0.0011588549547534195
0.616859375,-0.0011588290416594087
0.6168906249999999,-0.0011587545834234152
0.6169218750000001,-0.0011543181079740478
0.616953125,-0.0011542738399134035
0.6169843749999999,-0.0011542402059709841
0.6170156250000001,-0.001154218244893989
0.617046875,-0.001154181258747753
0.6170781249999999,-0.001154096862230742
0.6171093750000001,-0.0011540480293164672
0.617140625,-0.0011540228471427216
0.6171718749999999,-0.0011540300297192656
0.6172031250000001,-0.0011540147879478407
0.617234375,-0.0011539605061751147
0.6172656249999999,-0.0011538425767868427
0.6172968750000001,-0.0011537814375542667
0.617328125,-0.0011537449153890718
0.6173593749999999,-0.0011537333004263094
0.6173906250000001,-0.0011537052221423406
0.617421875,-0.0011536491263277396
0.6174531249999999,-0.0011535704591849674
0.617484375,-0.001153557979064225
0.617515625,-0.0011534987288114723
0.6175468749999999,-0.0011535280171395441
0.617578125,-0.0011534901615012257
0.617609375,-0.0011533890799630304
0.6176406249999999,-0.0011532878463261995
0.617671875,-0.001153265737533181
0.617703125,-0.0011532505772589331
0.617734375,-0.0011532330027179648
0.617765625,-0.0011531783821114965
0.617796875,-0.0011531230488577467
0.617828125,-0.0011530344522765155
0.617859375,-0.0011529254356867115
0.617890625,-0.001152892823178115
0.617921875,-0.0011529067444488693
0.617953125,-0.0011529054404569583
0.617984375,-0.0011528569248451734
0.618015625,-0.0011528024346068762
0.618046875,-0.0011527521414491544
0.618078125,-0.0011526954455343512
0.618109375,-0.0011526447302741064
0.618140625,-0.0011569718739013121
0.618171875,-0.0011569046043413966
0.618203125,-0.0011568543830051074
0.618234375,-0.0011567657858737555
0.618265625,-0.0011567295685981915
0.618296875,-0.0011566940659768349
0.618328125,-0.0011566707190432436
0.618359375,-0.0011565815592237995
0.618390625,-0.001156555278740385
0.618421875,-0.0011564590036495861
0.618453125,-0.0011564293311342073
0.618484375,-0.0011563667072383606
0.618515625,-0.0011563254975878318
0.618546875,-0.001156290745325677
0.618578125,-0.0011563167757692207
0.6186093749999999,-0.0011563051204409487
0.618640625,-0.0011562394610064239
0.618671875,-0.0011561637867703069
0.6187031249999999,-0.0011560634228102128
0.6187343750000001,-0.001156004275848329
0.618765625,-0.0011560089335401445
0.6187968749999999,-0.001155986941238276
0.6188281250000001,-0.0011559010532679014
0.618859375,-0.0011558003101519894
0.6188906249999999,-0.001155805677165684
0.6189218750000001,-0.0011557824502372825
0.618953125,-0.0011557762311614483
0.6189843749999999,-0.001155672214892
0.6190156250000001,-0.0011555664165462491
0.619046875,-0.0011554816517621823
0.6190781249999999,-0.0011554030956418097
0.6191093750000001,-0.0011553387611690225
0.619140625,-0.001150948981104405
0.6191718749999999,-0.0011509375565948998
0.6192031250000001,-0.0011509108864053673
0.619234375,-0.001150819996705188
0.6192656249999999,-0.0011507954680407169
0.6192968750000001,-0.0011507946700695035
0.619328125,-0.001150654323536851
0.6193593749999999,-0.0011506517102192575
0.6193906250000001,-0.0011506076201598277
0.619421875,-0.0011505518999281698
0.6194531249999999,-0.0011504673444216774
0.619484375,-0.00115043223657443
0.619515625,-0.0011504564889949255
0.6195468749999999,-0.001150389194019722
0.619578125,-0.0011503139779910944
0.619609375,-0.001150207063182862
0.619640625,-0.0011501828125460405
0.619671875,-0.0011501502046590041
0.619703125,-0.0011500461383057818
0.619734375,-0.001149998576007654
0.619765625,-0.0011499511973216033
0.619796875,-0.0011499125258688514
0.619828125,-0.0011498394755716096
0.619859375,-0.0011498472038003818
0.619890625,-0.0011497522177076822
0.619921875,-0.0011497281043064307
0.619953125,-0.0011496163255313926
0.619984375,-0.0011495465607046437
0.620015625,-0.0011495531238518639
0.620046875,-0.0011495155573493926
0.620078125,-0.0011494668195854221
0.620109375,-0.001149422701667277
0.620140625,-0.0011493957478458175
0.620171875,-0.0011492728905752557
0.620203125,-0.0011493080171844985
0.620234375,-0.001149188630042916
0.620265625,-0.0011491651110161587
0.620296875,-0.0011491242781638787
0.620328125,-0.001148976170695929
0.620359375,-0.001153390595657184
0.620390625,-0.0011532856020150493
0.620421875,-0.0011532355207257185
0.620453125,-0.001153244173393582
0.620484375,-0.0011531951581280238
0.620515625,-0.0011531263144182145
0.620546875,-0.0011530577479972326
0.620578125,-0.0011529794672998847
0.6206093749999999,-0.0011529739000278871
0.6206406250000001,-0.001152892743927724
0.620671875,-0.0011528531038620948
0.6207031249999999,-0.0011528194380793083
0.6207343750000001,-0.001152718708852335
0.620765625,-0.0011527033255357352
0.6207968749999999,-0.0011526192013721001
0.6208281250000001,-0.0011525790837585113
0.620859375,-0.0011525553856149354
0.6208906249999999,-0.0011524832632076078
0.6209218750000001,-0.001152425395737542
0.620953125,-0.0011523647600420045
0.6209843749999999,-0.0011523434650692506
0.6210156250000001,-0.0011523057152286013
0.621046875,-0.001152282239318108
0.6210781249999999,-0.0011521738098644665
0.6211093750000001,-0.0011521061430626
0.621140625,-0.0011520563440171258
0.6211718749999999,-0.0011520062296505491
0.6212031250000001,-0.0011519800413381798
0.621234375,-0.001151911570417958
0.6212656249999999,-0.0011518382849009731
0.6212968750000001,-0.0011517761206272653
0.621328125,-0.001147352752259332
0.6213593749999999,-0.0011472878981070925
0.6213906250000001,-0.001147264576653071
0.621421875,-0.0011472381586373516
0.6214531249999999,-0.0011472290451587583
0.621484375,-0.0011471245627245469
0.621515625,-0.001147083677734556
0.6215468749999999,-0.0011470046346192982
0.621578125,-0.0011469812424174282
0.621609375,-0.0011469319718733946
0.621640625,-0.0011468943799583277
0.621671875,-0.0011468386659603362
0.621703125,-0.0011467865834517456
0.621734375,-0.0011466940329686245
0.621765625,-0.0011466455956161484
0.621796875,-0.001146626741992167
0.621828125,-0.0011465888222067303
0.621859375,-0.0011465585696209153
0.621890625,-0.0011464381811865341
0.621921875,-0.0011464149259340708
0.621953125,-0.00114635942099749
0.621984375,-0.001146334633332819
0.622015625,-0.0011463186772354104
0.622046875,-0.0011462635588769497
0.622078125,-0.0011461912347212368
0.622109375,-0.0011461439677946973
0.622140625,-0.0011460911618922653
0.622171875,-0.0011460215028589286
0.622203125,-0.0011459512452999185
0.622234375,-0.0011459190100014949
0.622265625,-0.0011458667890986499
0.622296875,-0.0011458344013263282
0.622328125,-0.0011457612209389186
0.622359375,-0.0011457454509692308
0.622390625,-0.001145716129025559
0.622421875,-0.0011456512900710376
0.622453125,-0.001145596667087287
0.622484375,-0.0011455165376414202
0.622515625,-0.001145449886483317
0.622546875,-0.0011497651604300448
0.622578125,-0.00114973304758113
0.6226093749999999,-0.001149671073521293
0.6226406250000001,-0.0011496536731180236
0.622671875,-0.0011496254173247213
0.6227031249999999,-0.0011495732435626294
0.6227343750000001,-0.001149521974613845
0.622765625,-0.0011494560820913928
0.6227968749999999,-0.0011494294604135827
0.6228281250000001,-0.0011493995367025528
0.622859375,-0.0011493602246990704
0.6228906249999999,-0.0011493018848896669
0.6229218750000001,-0.0011492512841885481
0.622953125,-0.001149179991502474
0.6229843749999999,-0.0011491271584014792
0.6230156250000001,-0.0011490945104371299
0.623046875,-0.0011490505991502038
0.6230781249999999,-0.0011489825439897731
0.6231093750000001,-0.0011489503583446727
0.623140625,-0.001148925044363397
0.6231718749999999,-0.0011488987885582905
0.6232031250000001,-0.0011488264723256841
0.623234375,-0.0011487775208979568
0.6232656249999999,-0.0011487264613492913
0.6232968750000001,-0.0011486909403292424
0.623328125,-0.0011486418554648263
0.6233593749999999,-0.0011485820699851657
0.6233906250000001,-0.0011485470595404453
0.623421875,-0.00114849652303569
0.6234531249999999,-0.0011484624551740784
0.623484375,-0.0011484479101348047
0.623515625,-0.0011440197031712881
0.623546875,-0.001143973965388085
0.623578125,-0.0011438978865019114
0.623609375,-0.0011438368185288025
0.623640625,-0.0011437940164690623
0.623671875,-0.0011437671247767553
0.623703125,-0.0011437331264783565
0.623734375,-0.0011437059001640146
0.623765625,-0.001143679459475657
0.623796875,-0.0011435957582959441
0.623828125,-0.0011435603290040584
0.623859375,-0.0011435283518977483
0.623890625,-0.0011434773553492608
0.623921875,-0.0011434328401119867
0.623953125,-0.001143419357101768
0.623984375,-0.001143374588007326
0.624015625,-0.0011433419383632681
0.624046875,-0.0011432925732047829
0.624078125,-0.0011432424801831598
0.624109375,-0.0011431968869107245
0.624140625,-0.0011431438991376212
0.624171875,-0.0011431148409734374
0.624203125,-0.0011431080277336109
0.624234375,-0.0011430468626158
0.624265625,-0.0011430275772481256
0.624296875,-0.0011429663997938946
0.624328125,-0.001142918457476938
0.624359375,-0.0011428805741370424
0.624390625,-0.0011428461727145643
0.624421875,-0.0011428219414312095
0.624453125,-0.0011427902352753247
0.624484375,-0.001142775157879885
0.624515625,-0.0011427106414685397
0.6245468750000001,-0.0011426556742830073
0.624578125,-0.0011426177670229958
0.6246093749999999,-0.0011425661217708237
0.6246406250000001,-0.0011425355027537797
0.624671875,-0.0011424967661723545
0.6247031249999999,-0.001142464033990622
0.6247343750000001,-0.0011468162952958383
0.624765625,-0.0011467941805053637
0.6247968749999999,-0.0011467476494014233
0.6248281250000001,-0.0011467061035744866
0.624859375,-0.0011466781024876624
0.6248906249999999,-0.001146643709501096
0.6249218750000001,-0.0011465772193882014
0.624953125,-0.001146537684607419
0.6249843749999999,-0.001146500973265279
0.6250156250000001,-0.0011464932592781946
0.625046875,-0.0011464882058154942
0.6250781249999999,-0.001146481689611352
0.6251093750000001,-0.0011464695677392209
0.625140625,-0.0011464098931169564
0.6251718749999999,-0.0011463736551703373
0.6252031250000001,-0.0011463357703193969
0.625234375,-0.0011463032475329052
0.6252656249999999,-0.0011462697849201411
0.6252968750000001,-0.0011461960139510195
0.625328125,-0.0011461552416450506
0.6253593749999999,-0.0011461462454939175
0.6253906250000001,-0.0011461339949038578
0.625421875,-0.001146128807740291
0.6254531249999999,-0.0011460964159574795
0.6254843750000001,-0.0011460394395451448
0.625515625,-0.0011459925490211534
0.625546875,-0.0011459516777914056
0.625578125,-0.0011459017078607227
0.625609375,-0.0011458748334754777
0.625640625,-0.0011458646459976303
0.625671875,-0.0011458663109827245
0.625703125,-0.001145851972727891
0.625734375,-0.0011414402485430547
0.625765625,-0.001141442618135681
0.625796875,-0.0011414009021481868
0.625828125,-0.0011413660249542622
0.625859375,-0.0011413540423101179
0.625890625,-0.0011413412881243583
0.625921875,-0.0011413457564646047
0.625953125,-0.001141311792473388
0.625984375,-0.0011412241923430232
0.626015625,-0.0011411713931926415
0.626046875,-0.0011411591789530148
0.626078125,-0.0011411490213382794
0.626109375,-0.001141137254408172
0.626140625,-0.0011411242086686452
0.626171875,-0.001141100192066584
0.626203125,-0.001141082624827993
0.626234375,-0.001141028184423111
0.626265625,-0.0011410024967658562
0.626296875,-0.0011409956815238848
0.626328125,-0.0011410068757814855
0.626359375,-0.001141005008475797
0.626390625,-0.0011409761810907623
0.626421875,-0.0011409361877648336
0.626453125,-0.0011409052720529542
0.626484375,-0.0011408849586576272
0.626515625,-0.0011408813720974811
0.6265468750000001,-0.0011408795342470746
0.626578125,-0.0011408818318443398
0.6266093749999999,-0.0011408605387171512
0.6266406250000001,-0.0011408185817202918
0.626671875,-0.0011407736304345807
0.6267031249999999,-0.0011407559265695227
0.6267343750000001,-0.0011407289010386748
0.626765625,-0.0011407520207187584
0.6267968749999999,-0.001140773533907822
0.6268281250000001,-0.0011407544322463506
0.626859375,-0.0011407257871269526
0.6268906249999999,-0.0011406612408077325
0.6269218750000001,-0.0011406187133777106
0.626953125,-0.0011449729052047386
0.6269843749999999,-0.0011449946626197992
0.6270156250000001,-0.0011449832166204078
0.627046875,-0.0011449737574275483
0.6270781249999999,-0.0011449362939864142
0.6271093750000001,-0.001144944131442973
0.627140625,-0.0011449296446305601
0.6271718749999999,-0.0011449288076274856
0.6272031250000001,-0.0011449290181606807
0.627234375,-0.0011449302945807788
0.6272656249999999,-0.0011449369560105928
0.6272968750000001,-0.001144906053278768
0.627328125,-0.0011448853588562728
0.6273593749999999,-0.0011448996534831127
0.6273906250000001,-0.001144879266987222
0.627421875,-0.0011448686478205718
0.627453125,-0.0011448415090882444
0.627484375,-0.001144830260450612
0.627515625,-0.0011448401216061811
0.627546875,-0.0011448496242049237
0.627578125,-0.0011448529983355514
0.627609375,-0.001144842495050112
0.627640625,-0.0011448011056678538
0.627671875,-0.001144769803397925
0.627703125,-0.001144741529485814
0.627734375,-0.001144745184232382
0.627765625,-0.0011447715464334672
0.627796875,-0.0011448102082862108
0.627828125,-0.0011448104943866805
0.627859375,-0.0011448120048625741
0.627890625,-0.0011447798008397334
0.627921875,-0.0011404127769675913
0.627953125,-0.0011404267726654663
0.627984375,-0.0011404629150907307
0.628015625,-0.0011405106671151626
0.628046875,-0.0011405202840079065
0.628078125,-0.001140438928668476
0.628109375,-0.0011403891325409525
0.628140625,-0.0011403179153061972
0.628171875,-0.0011403255271955418
0.628203125,-0.0011403434917339368
0.628234375,-0.0011404421836110415
0.628265625,-0.0011404786663080889
0.628296875,-0.0011404563319006716
0.628328125,-0.0011404368799584272
0.628359375,-0.0011404838207567207
0.628390625,-0.0011405228314302109
0.628421875,-0.0011404828331547448
0.6284531250000001,-0.0011404745602690732
0.628484375,-0.0011404381849566964
0.628515625,-0.0011404423140651404
0.6285468750000001,-0.0011404989840932828
0.628578125,-0.0011405501990882742
0.6286093749999999,-0.0011405434368732918
0.6286406250000001,-0.0011405503874733942
0.628671875,-0.0011405375866028432
0.6287031249999999,-0.0011405942755150673
0.6287343750000001,-0.001140633453666648
0.628765625,-0.0011405967684361626
0.6287968749999999,-0.001140580222692058
0.6288281250000001,-0.001140576102057391
0.628859375,-0.0011405623279681226
0.6288906249999999,-0.0011406043188059434
0.6289218750000001,-0.0011405931223375694
0.628953125,-0.0011406491557589063
0.6289843749999999,-0.0011406228519624077
0.6290156250000001,-0.001140674850809719
0.629046875,-0.0011406726594197086
0.6290781249999999,-0.0011406209743446902
0.6291093750000001,-0.0011406562926101031
0.629140625,-0.00114505830697521
0.6291718749999999,-0.0011450658801874375
0.6292031250000001,-0.0011450789052685432
0.629234375,-0.0011451087477667016
0.6292656249999999,-0.001145198267372794
0.6292968750000001,-0.0011452842976767581
0.629328125,-0.0011452955895834178
0.6293593749999999,-0.0011453049503867309
0.6293906250000001,-0.0011453352675511487
0.629421875,-0.001145293701655916
0.629453125,-0.0011452826375480604
0.629484375,-0.0011453701756029729
0.629515625,-0.0011453559290107752
0.629546875,-0.0011453692417875208
0.629578125,-0.0011454136289984068
0.629609375,-0.0011453750028217642
0.629640625,-0.0011454258418315613
0.629671875,-0.0011454810189291294
0.629703125,-0.0011455016726945808
0.629734375,-0.0011455256605004509
0.629765625,-0.0011455335176496668
0.629796875,-0.0011455748013370348
0.629828125,-0.001145644030547087
0.629859375,-0.001145637899438133
0.629890625,-0.001145635638267667
0.629921875,-0.0011457081339672562
0.629953125,-0.0011457673228997718
0.629984375,-0.0011458271695470555
0.630015625,-0.0011459428837175371
0.630046875,-0.0011458189992564934
0.630078125,-0.0011458273147210395
0.630109375,-0.0011415139653029628
0.630140625,-0.0011415459482013203
0.630171875,-0.0011415038223138232
0.630203125,-0.0011415615696234761
0.630234375,-0.001141671912619397
0.630265625,-0.0011417324947571236
0.630296875,-0.0011417815731074345
0.630328125,-0.0011418329923024335
0.630359375,-0.0011418183359571434
0.630390625,-0.001141846293150256
0.630421875,-0.0011418758570759385
0.6304531250000001,-0.0011420002505588625
0.630484375,-0.001142060811556423
0.630515625,-0.0011421016044263453
0.6305468750000001,-0.0011420999616004839
0.630578125,-0.0011420834737068536
0.6306093749999999,-0.0011420603913585951
0.6306406250000001,-0.001142143259280897
0.630671875,-0.001142199288192567
0.6307031249999999,-0.0011422935765269607
0.6307343750000001,-0.0011424486719423532
0.630765625,-0.0011425279595283153
0.6307968749999999,-0.0011424324395090772
0.6308281250000001,-0.0011424908482106713
0.630859375,-0.001142543745140348
0.6308906249999999,-0.0011426475830734056
0.6309218750000001,-0.0011426638890615556
0.630953125,-0.001142692536197934
0.6309843749999999,-0.0011427272290902533
0.6310156250000001,-0.00114276219962341
0.631046875,-0.001142792490393462
0.6310781249999999,-0.001142865659407008
0.6311093750000001,-0.0011429712845801437
0.631140625,-0.0011430689947520278
0.6311718749999999,-0.0011431172880166825
0.6312031250000001,-0.0011431863548443562
0.631234375,-0.0011431846599297968
0.6312656249999999,-0.0011432615473681573
0.6312968750000001,-0.0011432772642095586
0.631328125,-0.0011477191848100442
0.631359375,-0.001147769162362148
0.6313906250000001,-0.0011478530627065421
0.631421875,-0.0011479051198178825
0.631453125,-0.0011479871323604347
0.631484375,-0.0011480464073728366
0.631515625,-0.0011481320424711235
0.631546875,-0.001148187442719762
0.631578125,-0.0011482683983866405
0.631609375,-0.0011483589994388949
0.631640625,-0.001148371852156993
0.631671875,-0.001148469749111699
0.631703125,-0.0011485231084435235
0.631734375,-0.0011485805006521584
0.631765625,-0.0011486830174704046
0.631796875,-0.0011487472716428908
0.631828125,-0.001148782864599504
0.631859375,-0.0011488604328952386
0.631890625,-0.0011489339234951705
0.631921875,-0.0011490100258072164
0.631953125,-0.0011490845443079094
0.631984375,-0.0011491413546943843
0.632015625,-0.0011492044748932714
0.632046875,-0.0011492717740275334
0.632078125,-0.0011493523509329695
0.632109375,-0.0011494248382361016
0.632140625,-0.0011495096977165303
0.632171875,-0.0011496077311075707
0.632203125,-0.0011496941483504879
0.632234375,-0.0011498007462996014
0.632265625,-0.0011498883146419774
0.632296875,-0.0011499468157296425
0.632328125,-0.0011456151590211808
0.6323593750000001,-0.001145683374842766
0.632390625,-0.0011457727159151013
0.632421875,-0.0011458753978388497
0.6324531250000001,-0.0011459514086711482
0.632484375,-0.0011460865174609432
0.632515625,-0.0011461485713868715
0.6325468750000001,-0.0011462470945798157
0.632578125,-0.0011463215284987123
0.6326093749999999,-0.001146393317215149
0.6326406250000001,-0.001146478937247477
0.632671875,-0.0011465509945945418
0.6327031249999999,-0.001146618384252094
0.6327343750000001,-0.0011467808031533633
0.632765625,-0.0011469000293083016
0.6327968749999999,-0.0011469966331800786
0.6328281250000001,-0.0011470693397588015
0.632859375,-0.0011471167474757828
0.6328906249999999,-0.001147164553429926
0.6329218750000001,-0.0011472779538490505
0.632953125,-0.0011473817262365564
0.6329843749999999,-0.0011475220233569151
0.6330156250000001,-0.0011476317910963617
0.633046875,-0.0011477308154626033
0.6330781249999999,-0.0011478071199826842
0.6331093750000001,-0.0011479105854446357
0.633140625,-0.0011480137706989108
0.6331718749999999,-0.0011481130344225508
0.6332031250000001,-0.001148224042847923
0.633234375,-0.0011483353998552222
0.6332656249999999,-0.0011484233225151387
0.6332968750000001,-0.00114854102171124
0.633328125,-0.0011486523613022694
0.633359375,-0.0011487649064265866
0.6333906250000001,-0.0011488760540547746
0.633421875,-0.0011489512642731507
0.633453125,-0.001149050131369938
0.633484375,-0.0011491607349651024
0.633515625,-0.0011536785371911475
0.633546875,-0.0011538104347410608
0.633578125,-0.0011538976587193543
0.633609375,-0.0011539669552967542
0.633640625,-0.001154087003885508
0.633671875,-0.0011541833580568268
0.633703125,-0.0011543040789073478
0.633734375,-0.0011544400362213034
0.633765625,-0.0011545733689134752
0.633796875,-0.0011547107326902242
0.633828125,-0.0011548370235868952
0.633859375,-0.0011549510354926726
0.633890625,-0.0011550636186433046
0.633921875,-0.0011551988512980525
0.633953125,-0.0011553137249089226
0.633984375,-0.001155444894644586
0.634015625,-0.0011555500740065491
0.634046875,-0.0011556699014467313
0.634078125,-0.0011557883763980668
0.634109375,-0.001155878471847345
0.634140625,-0.0011560102854596375
0.634171875,-0.0011561326922381668
0.634203125,-0.0011562924350137609
0.634234375,-0.0011564449818982116
0.634265625,-0.0011565663607354289
0.634296875,-0.0011567063753288934
0.634328125,-0.0011568305052385291
0.6343593750000001,-0.0011569486937764717
0.634390625,-0.0011570668301836909
0.634421875,-0.001157191465402732
0.6344531250000001,-0.0011573310061704124
0.634484375,-0.0011574691154641777
0.634515625,-0.0011532692669706107
0.6345468750000001,-0.0011534398647490285
0.634578125,-0.0011535770332375649
0.6346093749999999,-0.001153707948795473
0.6346406250000001,-0.0011538277549656903
0.634671875,-0.001153947592812385
0.6347031249999999,-0.0011540959490408224
0.6347343750000001,-0.0011542138540625822
0.634765625,-0.0011543379013791884
0.6347968749999999,-0.0011544933173277226
0.6348281250000001,-0.0011546448906182075
0.634859375,-0.0011548274722136508
0.6348906249999999,-0.0011549854934991208
0.6349218750000001,-0.0011551161876850423
0.634953125,-0.0011552484844092013
0.6349843749999999,-0.0011553731840389832
0.6350156250000001,-0.0011555596477599538
0.635046875,-0.001155716759951582
0.6350781249999999,-0.0011559095682668365
0.6351093750000001,-0.0011560893545990714
0.635140625,-0.0011562348127795406
0.6351718749999999,-0.001156349126614404
0.6352031250000001,-0.0011564756745160477
0.635234375,-0.001156631761124724
0.635265625,-0.0011567874164771924
0.6352968750000001,-0.0011569682468873625
0.635328125,-0.0011571598688098102
0.635359375,-0.001157339502779079
0.6353906250000001,-0.0011574886827965224
0.635421875,-0.0011576090870286902
0.635453125,-0.0011577456929964258
0.6354843750000001,-0.0011578880916051082
0.635515625,-0.0011580692092295168
0.635546875,-0.0011582652433269579
0.635578125,-0.001158471724031402
0.635609375,-0.0011586338472557092
0.635640625,-0.0011587986050494298
0.635671875,-0.0011589158716811994
0.635703125,-0.0011634311543036145
0.635734375,-0.00116361494733528
0.635765625,-0.0011638460446851927
0.635796875,-0.0011640423375558345
0.635828125,-0.0011642198307689512
0.635859375,-0.0011643799713373544
0.635890625,-0.0011645500187688722
0.635921875,-0.0011647082430689265
0.635953125,-0.0011649123476657162
0.635984375,-0.0011651074948217828
0.636015625,-0.0011653026582660667
0.636046875,-0.0011654491335962337
0.636078125,-0.0011656223519585195
0.636109375,-0.0011657984403904142
0.636140625,-0.001165977042612603
0.636171875,-0.0011661815419902292
0.636203125,-0.0011663680066163334
0.636234375,-0.0011665606776276698
0.6362656250000001,-0.0011667313800965348
0.636296875,-0.0011669207157199088
0.636328125,-0.0011671049524322775
0.6363593750000001,-0.0011673348558923075
0.636390625,-0.001167530490743543
0.636421875,-0.0011677231579968368
0.6364531250000001,-0.001167912442772305
0.636484375,-0.0011680916422051428
0.636515625,-0.0011682293197131273
0.6365468750000001,-0.0011684490579621024
0.636578125,-0.001168684330672961
0.6366093749999999,-0.0011689028598382348
0.6366406250000001,-0.0011691330312464943
0.636671875,-0.0011693647814644374
0.6367031249999999,-0.0011651530283582172
0.6367343750000001,-0.0011653168013842155
0.636765625,-0.0011655113881625656
0.6367968749999999,-0.0011657110064485672
0.6368281250000001,-0.0011659385981855931
0.636859375,-0.0011661510893588023
0.6368906249999999,-0.0011663803309125455
0.6369218750000001,-0.0011665835272587945
0.636953125,-0.0011667837301764135
0.6369843749999999,-0.0011669777002947974
0.6370156250000001,-0.0011671564924445946
0.637046875,-0.001167419627198598
0.6370781249999999,-0.0011676714838872206
0.6371093750000001,-0.0011679139556828658
0.637140625,-0.0011680405611347762
0.6371718749999999,-0.0011682452955504123
0.6372031250000001,-0.0011684758657767268
0.637234375,-0.0011687343919009746
0.637265625,-0.0011689355718722504
0.6372968750000001,-0.001169134712952831
0.637328125,-0.001169402950364204
0.637359375,-0.0011696114141266888
0.6373906250000001,-0.0011698043147500524
0.637421875,-0.0011700315008652921
0.637453125,-0.0011703103578770135
0.637484375,-0.001170566969951721
0.637515625,-0.0011708413197949671
0.637546875,-0.0011710574219783026
0.637578125,-0.001171287035559982
0.637609375,-0.001171474712385337
0.637640625,-0.0011716248526565595
0.637671875,-0.0011718274893058774
0.637703125,-0.0011720883220178308
0.637734375,-0.0011723533942736598
0.637765625,-0.001172677738020017
0.637796875,-0.0011728623981322947
0.637828125,-0.0011730619829982726
0.637859375,-0.001173317193036271
0.637890625,-0.001178005767563918
0.637921875,-0.0011783128739116765
0.637953125,-0.0011785155609567288
0.637984375,-0.0011787513800022888
0.638015625,-0.0011789433218970108
0.638046875,-0.0011791502387913204
0.638078125,-0.001179391169305155
0.638109375,-0.0011796506178094399
0.638140625,-0.001179884067887809
0.638171875,-0.0011801861350532947
0.638203125,-0.0011804978806919317
0.638234375,-0.001180806017056838
0.6382656250000001,-0.001181109037059317
0.638296875,-0.0011813301828402234
0.638328125,-0.0011815039198368842
0.6383593750000001,-0.0011816866208180926
0.638390625,-0.0011820107109107789
0.638421875,-0.0011822074077592476
0.6384531250000001,-0.0011824665411618585
0.638484375,-0.0011827676706691742
0.638515625,-0.0011830756777789046
0.6385468750000001,-0.0011833434144930266
0.638578125,-0.0011836057759713053
0.6386093749999999,-0.0011838539560339832
0.6386406250000001,-0.0011841467717856845
0.638671875,-0.0011843926636760649
0.6387031249999999,-0.0011846746639107772
0.6387343750000001,-0.0011849082620998992
0.638765625,-0.0011852101123945025
0.6387968749999999,-0.0011855497170600651
0.6388281250000001,-0.0011858292250662116
0.638859375,-0.0011860998982331228
0.6388906249999999,-0.0011819490665876745
0.6389218750000001,-0.0011822315116719329
0.638953125,-0.001182502649728863
0.6389843749999999,-0.0011827355170235879
0.6390156250000001,-0.0011829771046469317
0.639046875,-0.0011833077384201182
0.6390781249999999,-0.0011836787721299959
0.6391093750000001,-0.001184004218836552
0.639140625,-0.001184274254678347
0.639171875,-0.0011845228393069195
0.6392031250000001,-0.0011847824721469905
0.639234375,-0.0011850367408472971
0.639265625,-0.0011853436835821511
0.6392968750000001,-0.0011856249650625088
0.639328125,-0.001185934933614366
0.639359375,-0.0011862643576903038
0.6393906250000001,-0.0011866161375634898
0.639421875,-0.0011869289291278548
0.639453125,-0.0011872554305736617
0.639484375,-0.0011874003352628087
0.639515625,-0.0011877458313883718
0.639546875,-0.0011880314644545156
0.639578125,-0.0011883680175886618
0.639609375,-0.0011887023871684603
0.639640625,-0.0011889278708693864
0.639671875,-0.0011892322823310042
0.639703125,-0.0011894889783984966
0.639734375,-0.001189838602232634
0.639765625,-0.0011900916805478584
0.639796875,-0.001190585390538252
0.639828125,-0.0011907994961770293
0.639859375,-0.0011912231337080463
0.639890625,-0.0011915419164682181
0.639921875,-0.0011918970521748173
0.639953125,-0.0011920928703078072
0.639984375,-0.0011923622684652767
0.640015625,-0.0011927411626437186
0.640046875,-0.0011930843540121985
0.640078125,-0.0011978511870001998
0.640109375,-0.001198085390468638
0.640140625,-0.0011983810483314952
0.6401718750000001,-0.001198714771410335
0.640203125,-0.001199084225660181
0.640234375,-0.0011993577158886208
0.6402656250000001,-0.0011997630958092108
0.640296875,-0.001200118606958761
0.640328125,-0.0012004836372313359
0.6403593750000001,-0.0012007085492323592
0.640390625,-0.001201001129939254
0.640421875,-0.0012013091283076018
0.6404531250000001,-0.001201732563841193
0.640484375,-0.0012020936373788454
0.640515625,-0.001202454701977211
0.6405468750000001,-0.0012027623341131673
0.640578125,-0.0012030927899413443
0.6406093749999999,-0.0012034352666706223
0.6406406250000001,-0.0012038127473064687
0.640671875,-0.0012040702641444405
0.6407031249999999,-0.001204484340596241
0.6407343750000001,-0.0012048865108758716
0.640765625,-0.0012052494991686737
0.6407968749999999,-0.001205580230620125
0.6408281250000001,-0.001205903646586643
0.640859375,-0.0012062255658556488
0.6408906249999999,-0.0012065191459904659
0.6409218750000001,-0.0012068974305761808
0.640953125,-0.001207272046665351
0.6409843749999999,-0.0012076982162379894
0.6410156250000001,-0.00120803465776817
0.641046875,-0.001208430121813358
0.6410781249999999,-0.001204484176095963
0.6411093750000001,-0.001204815370053073
0.641140625,-0.0012051135077352573
0.641171875,-0.0012054556038091808
0.6412031250000001,-0.0012058220345841295
0.641234375,-0.001206237844742157
0.641265625,-0.0012066562549888984
0.6412968750000001,-0.0012069715379513582
0.641328125,-0.0012073740750460221
0.641359375,-0.0012077395003436166
0.6413906250000001,-0.0012081710749915382
0.641421875,-0.0012085278360159657
0.641453125,-0.0012089680221702218
0.641484375,-0.0012093009047774578
0.641515625,-0.001209607737259387
0.641546875,-0.0012100137928485258
0.641578125,-0.0012104064839097706
0.641609375,-0.0012108017136085968
0.641640625,-0.0012111886804062819
0.641671875,-0.0012115881638931104
0.641703125,-0.0012119382863430388
0.641734375,-0.0012123846709054774
0.641765625,-0.001212775688815601
0.641796875,-0.001213200411864429
0.641828125,-0.0012135875368785715
0.641859375,-0.0012140093392068833
0.641890625,-0.0012143655000440498
0.641921875,-0.0012147432100628117
0.641953125,-0.0012151143998366983
0.641984375,-0.0012155083089732538
0.642015625,-0.0012159604976804024
0.642046875,-0.0012163777952084107
0.642078125,-0.0012168204878811317
0.642109375,-0.001217208688236323
0.642140625,-0.0012176013646772142
0.6421718750000001,-0.0012179767524752583
0.642203125,-0.00121838461339812
0.642234375,-0.0012232134185504867
0.6422656250000001,-0.0012236581034971196
0.642296875,-0.0012240723124096534
0.642328125,-0.001224464995736422
0.6423593750000001,-0.001224929655614708
0.642390625,-0.0012253188498531423
0.642421875,-0.001225718111305809
0.6424531250000001,-0.001226168100130657
0.642484375,-0.001226584495962836
0.642515625,-0.0012269613386021866
0.6425468750000001,-0.0012273788048849724
0.642578125,-0.001227829985536142
0.6426093749999999,-0.0012282957425633588
0.6426406250000001,-0.0012287562356319247
0.642671875,-0.0012291656425016222
0.6427031249999999,-0.0012296273290668645
0.6427343750000001,-0.0012300874098277875
0.642765625,-0.0012305065349815583
0.6427968749999999,-0.0012308939718024756
0.6428281250000001,-0.0012312922019421801
0.642859375,-0.001231758123804074
0.6428906249999999,-0.001232221780355272
0.6429218750000001,-0.0012326727028125484
0.642953125,-0.0012331222017613747
0.6429843749999999,-0.0012335626034990152
0.6430156250000001,-0.0012340377407996615
0.643046875,-0.0012344793529137088
0.643078125,-0.0012349220288872462
0.6431093750000001,-0.0012353813145894663
0.643140625,-0.0012358268312375083
0.643171875,-0.0012362991588319196
0.6432031250000001,-0.0012367231775403456
0.643234375,-0.0012371944843999894
0.643265625,-0.001233252770544365
0.6432968750000001,-0.0012337250427723115
0.643328125,-0.0012341961816406677
0.643359375,-0.0012346913248711539
0.6433906250000001,-0.0012351610194439346
0.643421875,-0.001235605049734561
0.643453125,-0.0012360581495065408
0.643484375,-0.0012364990318807154
0.643515625,-0.0012369997648072721
0.643546875,-0.0012374846909629297
0.643578125,-0.0012379964485540566
0.643609375,-0.0012384615152480384
0.643640625,-0.0012388840322570469
0.643671875,-0.0012393681962416352
0.643703125,-0.0012398318290634154
0.643734375,-0.0012403468743219029
0.643765625,-0.0012408334588370866
0.643796875,-0.0012413403750269093
0.643828125,-0.0012418320811546403
0.643859375,-0.001242320731164287
0.643890625,-0.001242770367893168
0.643921875,-0.0012432444468907199
0.643953125,-0.0012437523091497552
0.643984375,-0.0012442418787710977
0.644015625,-0.001244693073727314
0.644046875,-0.0012451880556332492
0.6440781250000001,-0.001245705448651449
0.644109375,-0.0012462245747876383
0.644140625,-0.0012467564283425298
0.6441718750000001,-0.0012472602848582863
0.644203125,-0.0012477613506018635
0.644234375,-0.0012482172273892145
0.6442656250000001,-0.001248720724296385
0.644296875,-0.001249231179422581
0.644328125,-0.0012497329832694103
0.6443593750000001,-0.0012502406013821452
0.644390625,-0.0012507016722279433
0.644421875,-0.001255606297633171
0.6444531250000001,-0.0012561302610799123
0.644484375,-0.0012566301020921489
0.644515625,-0.0012571424024914665
0.6445468750000001,-0.0012577236541579488
0.644578125,-0.0012582944487677487
0.6446093749999999,-0.0012587901074041785
0.6446406250000001,-0.0012592588986860102
0.644671875,-0.0012597588456990869
0.6447031249999999,-0.0012602848207126718
0.6447343750000001,-0.0012608291653647997
0.644765625,-0.0012613619358718305
0.6447968749999999,-0.0012618873621479294
0.6448281250000001,-0.0012624222707780866
0.644859375,-0.0012629411840798903
0.6448906249999999,-0.0012634898711720854
0.6449218750000001,-0.0012640292765832908
0.644953125,-0.0012646009723448273
0.6449843749999999,-0.0012651455808407597
0.6450156250000001,-0.0012656383761819288
0.645046875,-0.0012661448674545078
0.645078125,-0.0012666787420009817
0.6451093750000001,-0.00126722375933409
0.645140625,-0.0012677585839134635
0.645171875,-0.001268333096110158
0.6452031250000001,-0.0012688489633260538
0.645234375,-0.0012693958238018978
0.645265625,-0.001269960347924027
0.6452968750000001,-0.001270533405963007
0.645328125,-0.0012710917204655225
0.645359375,-0.0012716409725807877
0.6453906250000001,-0.0012721701859986605
0.645421875,-0.0012683839914772593
0.645453125,-0.0012689349732837862
0.6454843750000001,-0.0012694921668163425
0.645515625,-0.0012700467808546383
0.645546875,-0.0012706099054083028
0.645578125,-0.0012711578964527577
0.645609375,-0.0012717222530273
0.645640625,-0.0012722953643698708
0.645671875,-0.001272882431052915
0.645703125,-0.0012734470240658262
0.645734375,-0.001273987518011454
0.645765625,-0.0012745569620937688
0.645796875,-0.0012751552424709808
0.645828125,-0.0012757527433733332
0.645859375,-0.0012763468903397197
0.645890625,-0.0012768791863253942
0.645921875,-0.001277441279065164
0.645953125,-0.0012779917065550185
0.645984375,-0.0012786207080538042
0.646015625,-0.0012792108805123846
0.646046875,-0.0012798094627465804
0.6460781250000001,-0.0012803807906709638
0.646109375,-0.001280991549425202
0.646140625,-0.0012816049510948509
0.6461718750000001,-0.001282203892950834
0.646203125,-0.0012827660583021976
0.646234375,-0.0012833591550161193
0.6462656250000001,-0.0012839028225126552
0.646296875,-0.0012845007365740145
0.646328125,-0.0012850792627304743
0.6463593750000001,-0.0012856808948566202
0.646390625,-0.0012863109914986494
0.646421875,-0.001286948647563655
0.6464531250000001,-0.001287551201168191
0.646484375,-0.0012881581160673894
0.646515625,-0.001288758478186297
0.6465468750000001,-0.0012893709621782032
0.646578125,-0.0012899701412735984
0.6466093749999999,-0.001294913356179827
0.6466406250000001,-0.0012954929926218862
0.646671875,-0.0012960843245416586
0.6467031249999999,-0.0012966939128772996
0.6467343750000001,-0.001297315295980251
0.646765625,-0.0012979628129090974
0.6467968749999999,-0.0012986133249333655
0.6468281250000001,-0.0012992680375308388
0.646859375,-0.0012999515045202595
0.6468906249999999,-0.001300578916089281
0.6469218750000001,-0.0013011854164523863
0.646953125,-0.001301724327881202
0.646984375,-0.001302342197809777
0.6470156250000001,-0.00130293578358949
0.647046875,-0.0013035595916323604
0.647078125,-0.0013042760492297314
0.6471093750000001,-0.0013049322862238484
0.647140625,-0.0013055413649665747
0.647171875,-0.0013061306794731817
0.6472031250000001,-0.00130673819843204
0.647234375,-0.0013073990944529358
0.647265625,-0.001308082829712124
0.6472968750000001,-0.0013087582972959415
0.647328125,-0.0013094372407850656
0.647359375,-0.0013100456093071006
0.6473906250000001,-0.0013106971289960322
0.647421875,-0.0013113448902484538
0.647453125,-0.0013119883155350426
0.647484375,-0.001312581363410257
0.647515625,-0.001313158817629237
0.647546875,-0.00131375901026827
0.647578125,-0.001314425410819036
0.647609375,-0.0013107191746477218
0.647640625,-0.0013114387931266805
0.647671875,-0.001312109054291355
0.647703125,-0.0013128600119334116
0.647734375,-0.0013135522754946678
0.647765625,-0.001314213863216597
0.647796875,-0.0013148749285243552
0.647828125,-0.0013155348511194528
0.647859375,-0.0013161468529624618
0.647890625,-0.0013167280322080172
0.647921875,-0.0013173956681554466
0.647953125,-0.0013180531020137165
0.6479843750000001,-0.001318723831549587
0.648015625,-0.0013194478635494902
0.648046875,-0.0013201202181970899
0.6480781250000001,-0.001320768502732328
0.648109375,-0.0013214399137935762
0.648140625,-0.0013221335856113889
0.6481718750000001,-0.0013228500200810622
0.648203125,-0.0013235710751111768
0.648234375,-0.0013242943558010103
0.6482656250000001,-0.0013249287017812299
0.648296875,-0.0013255961957066749
0.648328125,-0.0013262622169010162
0.6483593750000001,-0.0013269492970418226
0.648390625,-0.0013276169354819699
0.648421875,-0.0013282841327066502
0.6484531250000001,-0.0013289442675378134
0.648484375,-0.0013297338962690412
0.648515625,-0.0013304169176845612
0.6485468750000001,-0.0013311371377485934
0.648578125,-0.001331784773240259
0.6486093749999999,-0.0013324769323334804
0.6486406250000001,-0.0013331610853575815
0.648671875,-0.0013338757648699087
0.6487031249999999,-0.0013345445384902906
0.6487343750000001,-0.001335202296195978
0.648765625,-0.001340258162699514
0.6487968749999999,-0.0013410288938294282
0.6488281250000001,-0.0013417561679906626
0.648859375,-0.0013423551848059049
0.6488906249999999,-0.0013430517822582352
0.6489218750000001,-0.0013438081450498768
0.648953125,-0.00134461389955505
0.648984375,-0.0013453577356812053
0.6490156250000001,-0.0013460839453993366
0.649046875,-0.001346728082426512
0.649078125,-0.0013474228110921596
0.6491093750000001,-0.001348116867358029
0.649140625,-0.0013488357546685634
0.649171875,-0.0013494632306829957
0.6492031250000001,-0.0013502189985583647
0.649234375,-0.0013509148168776436
0.649265625,-0.0013516890249737346
0.6492968750000001,-0.0013524343117986212
0.649328125,-0.0013532065140531638
0.649359375,-0.0013539082530519726
0.6493906250000001,-0.001354576083784871
0.649421875,-0.0013552482724661571
0.649453125,-0.0013559850831926928
0.649484375,-0.0013567827849789438
0.649515625,-0.0013575130994727194
0.649546875,-0.0013582067967851871
0.649578125,-0.001358982840435733
0.649609375,-0.0013596168528659837
0.649640625,-0.0013604131185137626
0.649671875,-0.0013611248349781474
0.649703125,-0.0013618311166782478
0.649734375,-0.0013626482846860292
0.649765625,-0.0013633723645380506
0.649796875,-0.0013597957944333841
0.649828125,-0.0013604760792617493
0.649859375,-0.0013612277093778685
0.649890625,-0.001361865230993884
0.649921875,-0.0013626075728703363
0.649953125,-0.0013633800035143424
0.6499843750000001,-0.0013641344249171322
0.650015625,-0.0013648879028095133
0.650046875,-0.0013656104668417837
0.6500781250000001,-0.0013663820721922758
0.650109375,-0.0013671309812966076
0.650140625,-0.0013679128579736216
0.6501718750000001,-0.0013685990125626955
0.650203125,-0.0013693188079809127
0.650234375,-0.0013701607520235776
0.6502656250000001,-0.001370932691033673
0.650296875,-0.0013716893369715294
0.650328125,-0.001372413930097422
0.6503593750000001,-0.0013732619252816887
0.650390625,-0.0013740197374966373
0.650421875,-0.0013747994081402953
0.6504531250000001,-0.0013755724220415148
0.650484375,-0.0013763438558946142
0.650515625,-0.0013771811389426646
0.6505468750000001,-0.001377893874118779
0.650578125,-0.0013786479400395742
0.6506093749999999,-0.0013794276323360853
0.6506406250000001,-0.0013801831115679494
0.650671875,-0.001380971087587151
0.6507031249999999,-0.0013817690137525422
0.6507343750000001,-0.001382533091275024
0.650765625,-0.0013833436324146818
0.6507968749999999,-0.0013841025666243706
0.6508281250000001,-0.001384956305189377
0.650859375,-0.001385795443376029
0.650890625,-0.0013865815517312245
0.6509218750000001,-0.0013873301374553691
0.650953125,-0.001392516147695505
0.650984375,-0.0013933088622564219
0.6510156250000001,-0.0013940770839499534
0.651046875,-0.0013948667739495657
0.651078125,-0.0013956825758726053
0.6511093750000001,-0.001396538513843984
0.651140625,-0.0013973223758011813
0.651171875,-0.0013980968539767206
0.6512031250000001,-0.0013988814259905877
0.651234375,-0.0013996984071733762
0.651265625,-0.0014004805692491573
0.6512968750000001,-0.001401280992071912
0.651328125,-0.0014021340247786195
0.651359375,-0.0014029628273164209
0.6513906250000001,-0.0014037727510379273
0.651421875,-0.0014045419441578583
0.651453125,-0.0014053807402604618
0.651484375,-0.001406149812804812
0.651515625,-0.0014069668145845551
0.651546875,-0.0014077758544436686
0.651578125,-0.0014086107847946505
0.651609375,-0.0014093994241610869
0.651640625,-0.0014101558049580756
0.651671875,-0.0014109595936843064
0.651703125,-0.0014117664199473148
0.651734375,-0.0014125928250070807
0.651765625,-0.0014134810865678027
0.651796875,-0.0014142564142505948
0.651828125,-0.0014150430689598217
0.651859375,-0.0014158340070454974
0.6518906250000001,-0.0014166493971153465
0.651921875,-0.0014174804266993309
0.651953125,-0.0014139716374181634
0.6519843750000001,-0.0014147787106416065
0.652015625,-0.0014155393051264488
0.652046875,-0.0014163483561804857
0.6520781250000001,-0.0014171119818423526
0.652109375,-0.0014179653186817444
0.652140625,-0.0014187695955224407
0.6521718750000001,-0.001419574905309487
0.652203125,-0.001420406524872464
0.652234375,-0.0014211847007381817
0.6522656250000001,-0.0014220289371772062
0.652296875,-0.0014228121336485218
0.652328125,-0.001423649427361652
0.6523593750000001,-0.001424478087285401
0.652390625,-0.001425263593124202
0.652421875,-0.0014260677156679828
0.6524531250000001,-0.0014268511317456628
0.652484375,-0.001427664363185574
0.652515625,-0.0014284502219450435
0.6525468750000001,-0.0014292613886751106
0.652578125,-0.0014300554866545738
0.6526093749999999,-0.001430863061554842
0.6526406250000001,-0.00143167453026977
0.652671875,-0.0014324608201227787
0.6527031249999999,-0.0014332387901714871
0.6527343750000001,-0.001434068596797386
0.652765625,-0.0014348822757920786
0.6527968749999999,-0.001435694959447873
0.6528281250000001,-0.001436517409890651
0.652859375,-0.0014373482155996438
0.652890625,-0.001438126591402647
0.6529218750000001,-0.0014389286023573332
0.652953125,-0.0014396845342200086
0.652984375,-0.0014404704881017284
0.6530156250000001,-0.0014411853024401296
0.653046875,-0.0014419813546216603
0.653078125,-0.0014428039668685569
0.6531093750000001,-0.0014480448370991113
0.653140625,-0.0014488544333551324
0.653171875,-0.0014496453144701438
0.6532031250000001,-0.001450405989043186
0.653234375,-0.001451193435061008
0.653265625,-0.0014519804764760516
0.6532968750000001,-0.0014527782421638012
0.653328125,-0.0014535710534234816
0.653359375,-0.001454366677702816
0.6533906250000001,-0.001455157788548482
0.653421875,-0.0014559420393783912
0.653453125,-0.0014567192857349726
0.653484375,-0.0014574661602542345
0.653515625,-0.0014582105851057986
0.653546875,-0.0014589843636095695
0.653578125,-0.0014597955016658892
0.653609375,-0.0014605801517105152
0.653640625,-0.0014614092039450521
0.653671875,-0.0014621907316267578
0.653703125,-0.001462939237640952
0.653734375,-0.0014636823652381566
0.653765625,-0.0014644751600766844
0.653796875,-0.001465269233953504
0.653828125,-0.001466060212125475
0.653859375,-0.0014668224452223481
0.6538906250000001,-0.0014676266047125297
0.653921875,-0.0014683762882042664
0.653953125,-0.0014691453157072328
0.6539843750000001,-0.0014699083416095486
0.654015625,-0.0014707058331302862
0.654046875,-0.0014714705140000152
0.6540781250000001,-0.0014722247779748072
0.654109375,-0.0014730036213776929
0.654140625,-0.001469416406509251
0.6541718750000001,-0.0014701858163000577
0.654203125,-0.0014709227633430688
0.654234375,-0.001471670223224631
0.6542656250000001,-0.0014723772150261431
0.654296875,-0.0014731225789372526
0.654328125,-0.0014739090219749208
0.6543593750000001,-0.0014747293443770106
0.654390625,-0.0014755118811233293
0.654421875,-0.001476280649351517
0.6544531250000001,-0.0014770163291188965
0.654484375,-0.0014777754992631904
0.654515625,-0.0014785157817811673
0.6545468750000001,-0.001479284164042645
0.654578125,-0.001480019214841484
0.6546093749999999,-0.0014807785719224559
0.6546406250000001,-0.0014815962294406244
0.654671875,-0.001482376843322187
0.6547031249999999,-0.0014831155832053314
0.6547343750000001,-0.0014838621726025562
0.654765625,-0.0014845848777676925
0.654796875,-0.0014854031770509153
0.6548281250000001,-0.0014861323413289142
0.654859375,-0.0014868684177180777
0.654890625,-0.0014876007177591112
0.6549218750000001,-0.0014883478017586951
0.654953125,-0.0014890566287839024
0.654984375,-0.0014897674357895324
0.6550156250000001,-0.0014905185789365859
0.655046875,-0.0014913185650229609
0.655078125,-0.001492095291590844
0.6551093750000001,-0.0014928093792424268
0.655140625,-0.001493581803438948
0.655171875,-0.0014943654543582673
0.6552031250000001,-0.001495139863201076
0.655234375,-0.001495875228965899
0.655265625,-0.0015009468415378181
0.6552968750000001,-0.001501708391212754
0.655328125,-0.0015024664793949517
0.655359375,-0.001503216672896818
0.6553906250000001,-0.0015039720305563345
0.655421875,-0.0015047162427974485
0.655453125,-0.001505439316046693
0.6554843750000001,-0.0015061734473291316
0.655515625,-0.0015069325647460129
0.655546875,-0.0015077201233644408
0.655578125,-0.001508494150216158
0.655609375,-0.0015092832499034037
0.655640625,-0.0015100993981494483
0.655671875,-0.001510801780776453
0.655703125,-0.00151153919940435
0.655734375,-0.0015121854445175366
0.655765625,-0.0015128699575212845
0.6557968750000001,-0.0015136104186083237
0.655828125,-0.001514379447746697
0.655859375,-0.0015151782057096184
0.6558906250000001,-0.0015159899506021757
0.655921875,-0.00151680181815924
0.655953125,-0.0015175147212824515
0.6559843750000001,-0.0015182577545428191
0.656015625,-0.0015190084245043887
0.656046875,-0.0015197525975940394
0.6560781250000001,-0.0015204948644558652
0.656109375,-0.00152126431265499
0.656140625,-0.0015220448875522818
0.6561718750000001,-0.00152275341177565
0.656203125,-0.0015234921777807497
0.656234375,-0.0015242318282102305
0.6562656250000001,-0.0015250481417706484
0.656296875,-0.001521470361627246
0.656328125,-0.0015222676438497798
0.6563593750000001,-0.001522996772182237
0.656390625,-0.001523765836642283
0.656421875,-0.0015245588235411195
0.6564531250000001,-0.001525327926291578
0.656484375,-0.0015260532738356758
0.656515625,-0.001526758101418925
0.6565468750000001,-0.0015274899717346961
0.656578125,-0.0015282650649249344
0.6566093749999999,-0.001529064115715465
0.6566406250000001,-0.0015298403593814666
0.656671875,-0.0015306200768301047
0.6567031249999999,-0.0015314500295207575
0.6567343750000001,-0.001532294367431443
0.656765625,-0.0015331100368554638
0.656796875,-0.0015339086937728244
0.6568281250000001,-0.0015346613797791557
0.656859375,-0.0015353527088229416
0.656890625,-0.0015360424254468388
0.6569218750000001,-0.0015367973720600142
0.656953125,-0.0015376358438188263
0.656984375,-0.0015385320098975329
0.6570156250000001,-0.0015394330117531364
0.657046875,-0.001540273875252015
0.657078125,-0.0015410946569876793
0.6571093750000001,-0.0015417968923121493
0.657140625,-0.0015424834148510744
0.657171875,-0.0015432205258442792
0.6572031250000001,-0.001544068222812344
0.657234375,-0.001544994969681853
0.657265625,-0.0015458185692673945
0.6572968750000001,-0.001546552026387541
0.657328125,-0.0015473043224706814
0.657359375,-0.0015481550225538224
0.6573906250000001,-0.0015490620137601323
0.657421875,-0.001549970331881121
0.657453125,-0.0015551923190666485
0.657484375,-0.0015560537478518759
0.657515625,-0.001556864122121606
0.657546875,-0.0015576038610964106
0.657578125,-0.0015582960126777727
0.657609375,-0.0015590497897476595
0.657640625,-0.0015599281634425775
0.657671875,-0.001560926318069037
0.657703125,-0.001561958821642593
0.657734375,-0.0015628561303228788
0.657765625,-0.0015636609045115019
0.6577968750000001,-0.00156443972995177
0.657828125,-0.0015652569726878549
0.657859375,-0.0015661851065917956
0.6578906250000001,-0.00156714941345195
0.657921875,-0.0015680167018103791
0.657953125,-0.0015688964716864921
0.6579843750000001,-0.0015696993691737965
0.658015625,-0.0015705569736594004
0.658046875,-0.0015714462886655747
0.6580781250000001,-0.0015724029379638078
0.658109375,-0.0015732580610844371
0.658140625,-0.0015741328079162467
0.6581718750000001,-0.0015750460811225844
0.658203125,-0.0015759674207767374
0.658234375,-0.0015769290506811619
0.6582656250000001,-0.0015778850410263154
0.658296875,-0.0015788508138032606
0.658328125,-0.0015797246057034642
0.6583593750000001,-0.0015805659311280695
0.658390625,-0.0015814353342844083
0.658421875,-0.0015823742932968565
0.6584531250000001,-0.0015833811789944252
0.658484375,-0.001579989084490075
0.658515625,-0.0015810646542708806
0.6585468750000001,-0.0015820700212857905
0.658578125,-0.001583078415205788
0.6586093749999999,-0.0015840048401130347
0.6586406250000001,-0.0015849158851663943
0.658671875,-0.0015858191636129275
0.658703125,-0.001586799625507649
0.6587343750000001,-0.0015878465348220377
0.658765625,-0.0015888110301526398
0.658796875,-0.0015898004323055132
0.6588281250000001,-0.001590794932374965
0.658859375,-0.0015918085720975118
0.658890625,-0.001592867113852224
0.6589218750000001,-0.0015938510023919307
0.658953125,-0.0015949810361405095
0.658984375,-0.00159598919219257
0.6590156250000001,-0.0015970131692833178
0.659046875,-0.0015980128642456813
0.659078125,-0.0015990467290898716
0.6591093750000001,-0.0016001189253691366
0.659140625,-0.0016012537960444218
0.659171875,-0.0016023315894694093
0.6592031250000001,-0.0016034346276474279
0.659234375,-0.0016044573601404419
0.659265625,-0.0016055987380266222
0.6592968750000001,-0.0016067175170089952
0.659328125,-0.0016077893194295194
0.659359375,-0.0016088460136381537
0.6593906250000001,-0.0016100055664572573
0.659421875,-0.0016111350979964578
0.659453125,-0.0016123056019957428
0.659484375,-0.001613367803291986
0.659515625,-0.0016146033540711778
0.659546875,-0.0016158217860242387
0.659578125,-0.0016169786999082614
0.659609375,-0.0016224842735080916
0.659640625,-0.0016235746448739173
0.659671875,-0.0016247032226105289
0.6597031250000001,-0.0016259230410060298
0.659734375,-0.0016272067821289822
0.659765625,-0.0016284435822621311
0.6597968750000001,-0.0016296750931685915
0.659828125,-0.0016309037292043943
0.659859375,-0.0016321437634857043
0.6598906250000001,-0.001633413605833068
0.659921875,-0.0016346531501839345
0.659953125,-0.0016358211967024867
0.6599843750000001,-0.0016369879931096981
0.660015625,-0.0016383559141186776
0.660046875,-0.001639660702419679
0.6600781250000001,-0.0016409017033671147
0.660109375,-0.0016421037311319317
0.660140625,-0.001643366413634665
0.6601718750000001,-0.0016444802227439416
0.660203125,-0.0016456649304351506
0.660234375,-0.0016470109203302469
0.6602656250000001,-0.001648057794114876
0.660296875,-0.0016492218665293094
0.660328125,-0.0016504229909547162
0.6603593750000001,-0.0016513724184990496
0.660390625,-0.0016525563054944174
0.660421875,-0.001653598762856038
0.6604531250000001,-0.0016547988315224228
0.660484375,-0.0016559031135362987
0.660515625,-0.0016569262644378982
0.6605468750000001,-0.001658027445939382
0.660578125,-0.0016591300465757797
0.6606093749999999,-0.0016602728034002187
0.6606406250000001,-0.0016570044207404357
0.660671875,-0.0016580935343053181
0.660703125,-0.0016591745804495524
0.6607343750000001,-0.0016602308501805843
0.660765625,-0.0016613344380302618
0.660796875,-0.0016625069411383975
0.6608281250000001,-0.001663688182005612
0.660859375,-0.0016647425972147016
0.660890625,-0.0016658783753426241
0.6609218750000001,-0.001667015042104765
0.660953125,-0.0016681683523515345
0.660984375,-0.0016693485967081353
0.6610156250000001,-0.0016704974361590984
0.661046875,-0.0016716573591806887
0.661078125,-0.0016728230356428918
0.6611093750000001,-0.0016740822066860367
0.661140625,-0.0016753817981537897
0.661171875,-0.0016765821079151623
0.6612031250000001,-0.0016778235524503651
0.661234375,-0.0016790437069734432
0.661265625,-0.0016803972162074757
0.6612968750000001,-0.0016816646886398876
0.661328125,-0.0016830381364677724
0.661359375,-0.0016843892938828743
0.6613906250000001,-0.0016857360895299739
0.661421875,-0.001687135847489061
0.661453125,-0.0016885311839139293
0.661484375,-0.0016899629992302365
0.661515625,-0.0016914194566117514
0.661546875,-0.001692965457955515
0.661578125,-0.001694479841200306
0.661609375,-0.0016960529714273344
0.661640625,-0.0016976195500384532
0.661671875,-0.0016991712778935235
0.6617031250000001,-0.00170074314141401
0.661734375,-0.001702337697421133
0.661765625,-0.001708359279557755
0.6617968750000001,-0.001710142467068191
0.661828125,-0.0017118819207253833
0.661859375,-0.0017137036753612812
0.6618906250000001,-0.0017154215500020283
0.661921875,-0.0017172152012292288
0.661953125,-0.0017190855414407138
0.6619843750000001,-0.0017209968025018486
0.662015625,-0.001722898336834311
0.662046875,-0.0017249128247140491
0.6620781250000001,-0.0017269407324533546
0.662109375,-0.0017289850047993265
0.662140625,-0.0017310412662515304
0.6621718750000001,-0.0017331242681858962
0.662203125,-0.0017352816965488412
0.662234375,-0.0017374419205056328
0.6622656250000001,-0.0017396535999256654
0.662296875,-0.0017419259287782991
0.662328125,-0.0017442313974745834
0.6623593750000001,-0.0017466276617326276
0.662390625,-0.0017489962701340185
0.662421875,-0.0017513589122748162
0.6624531250000001,-0.0017537783234697277
0.662484375,-0.0017561919609173186
0.662515625,-0.0017587523737203695
0.6625468750000001,-0.0017613848403621214
0.662578125,-0.0017640149868913893
0.662609375,-0.001766697930005657
0.6626406250000001,-0.001769388171890502
0.662671875,-0.0017721050976606707
0.662703125,-0.0017748932894877181
0.6627343750000001,-0.0017777404802168106
0.662765625,-0.001780626287191861
0.662796875,-0.0017792356388561074
0.6628281250000001,-0.001782252387283221
0.662859375,-0.0017852552081430578
0.662890625,-0.0017883211595106814
0.6629218750000001,-0.0017913897436017262
0.662953125,-0.0017945110960991759
0.662984375,-0.0017976933461373926
0.6630156250000001,-0.0018009361976435607
0.663046875,-0.0018042829772487966
0.663078125,-0.0018076214971231679
0.6631093750000001,-0.0018110348241342188
0.663140625,-0.0018144869452985865
0.663171875,-0.0018179652817783692
0.6632031250000001,-0.0018215124064848397
0.663234375,-0.001825127416515391
0.663265625,-0.001828763582369962
0.6632968750000001,-0.0018324455909617017
0.663328125,-0.0018361699191570616
0.663359375,-0.0018399764713030904
0.6633906250000001,-0.0018438103566775915
0.663421875,-0.00184767808438566
0.663453125,-0.0018516000303459047
0.663484375,-0.0018555829266395304
0.663515625,-0.0018596225951295516
0.663546875,-0.0018637225695929023
0.663578125,-0.0018678407490629358
0.6636093750000001,-0.0018720165729335103
0.663640625,-0.0018762461975865598
0.663671875,-0.0018805669136783415
0.6637031250000001,-0.0018848784293835075
0.663734375,-0.001889260695785936
0.663765625,-0.001893694089405075
0.6637968750000001,-0.0018982136647973762
0.663828125,-0.0019027913704216734
0.663859375,-0.0019074044784144692
0.6638906250000001,-0.00191202924061731
0.663921875,-0.0019210810657323135
0.663953125,-0.001925787216995687
0.6639843750000001,-0.0019305758867467632
0.664015625,-0.0019354743257020933
0.664046875,-0.001940427311336975
0.6640781250000001,-0.00194540085457608
0.664109375,-0.0019503768027455612
0.664140625,-0.0019553884020108714
0.6641718750000001,-0.001960476667603482
0.664203125,-0.001965598298842408
0.664234375,-0.0019707852858414678
0.6642656250000001,-0.0019760343673712773
0.664296875,-0.001981376842963064
0.664328125,-0.0019867825510941767
0.6643593750000001,-0.0019922395674074403
0.664390625,-0.00199772127087635
0.664421875,-0.0020032001899034403
0.6644531250000001,-0.0020087499929514335
0.664484375,-0.0020143587588766568
0.664515625,-0.0020199991620607413
0.6645468750000001,-0.002025685593517325
0.664578125,-0.002031437950355597
0.664609375,-0.002037224054642201
0.6646406250000001,-0.0020430701502877173
0.664671875,-0.002048991496432215
0.664703125,-0.0020550020629853463
0.6647343750000001,-0.0020610602443613645
0.664765625,-0.0020671222592688887
0.664796875,-0.0020732248376173906
0.6648281250000001,-0.0020793732410485447
0.664859375,-0.002085558657964722
0.664890625,-0.0020917640591731172
0.6649218750000001,-0.0020980316161186806
0.664953125,-0.0020999932038749183
0.664984375,-0.0021063658580790234
0.6650156250000001,-0.002112763756259361
0.665046875,-0.002119219597324029
0.665078125,-0.0021257095477196855
0.6651093750000001,-0.002132272782176089
0.665140625,-0.0021388814255840806
0.665171875,-0.002145628958960137
0.6652031250000001,-0.0021523756663587336
0.665234375,-0.0021591142196681623
0.665265625,-0.002165854154160065
0.6652968750000001,-0.002172683852718113
0.665328125,-0.002179564408643614
0.665359375,-0.0021865555502575303
0.6653906250000001,-0.002193523433009704
0.665421875,-0.0022005158890738563
0.665453125,-0.0022075130093004124
0.6654843750000001,-0.0022145411780219067
0.665515625,-0.0022216488664042223
0.665546875,-0.0022287867524488393
0.665578125,-0.002235998684616502
0.6656093750000001,-0.002243221473988314
0.665640625,-0.002250527891428898
0.665671875,-0.002257849396609349
0.6657031250000001,-0.0022652446065054357
0.665734375,-0.0022726368882722003
0.665765625,-0.002279980279627166
0.6657968750000001,-0.0022873593303168287
0.665828125,-0.002294931147302663
0.665859375,-0.0023025366518802624
0.6658906250000001,-0.0023101510280619797
0.665921875,-0.002317720284788785
0.665953125,-0.002325332101762747
0.6659843750000001,-0.0023329512196346713
0.666015625,-0.002340604872865165
0.666046875,-0.002348307318886276
0.6660781250000001,-0.0023604701132499857
0.666109375,-0.002368327335166842
0.666140625,-0.0023761866939468607
0.6661718750000001,-0.002383991244500734
0.666203125,-0.0023917618146979437
0.666234375,-0.0023996612115599544
0.6662656250000001,-0.0024076473290788637
0.666296875,-0.002415667023071024
0.666328125,-0.0024236889279376887
0.6663593750000001,-0.002431684286817653
0.666390625,-0.002439640581911956
0.666421875,-0.0024476519013789735
0.6664531250000001,-0.0024556671202976346
0.666484375,-0.002463790593156278
0.6665156250000001,-0.0024719662219728523
0.6665468750000001,-0.002480168915074552
0.666578125,-0.0024883641831534645
0.666609375,-0.0024965544993938472
0.6666406250000001,-0.0025047316741006673
0.666671875,-0.0025128579909209775
0.666703125,-0.0025210469626940034
0.6667343750000001,-0.0025293104359653228
0.666765625,-0.0025376473111554283
0.666796875,-0.0025459074698090944
0.6668281250000001,-0.0025541915577012714
0.666859375,-0.0025625434672449272
0.666890625,-0.0025708648449406513
0.6669218750000001,-0.00257918729010901
0.666953125,-0.002587432305874684
0.666984375,-0.00259574695671708
0.6670156250000001,-0.0026040732872842955
0.667046875,-0.002612488485482456
0.667078125,-0.002620965109819136
0.6671093750000001,-0.00262507998613052
0.667140625,-0.002633461164092892
0.667171875,-0.0026418311827296377
0.6672031250000001,-0.0026501186713562795
0.667234375,-0.002658436743378248
0.667265625,-0.002666796040462927
0.6672968750000001,-0.0026752175302813784
0.667328125,-0.002683578782354666
0.667359375,-0.002691969983280404
0.6673906250000001,-0.0027003445726499938
0.667421875,-0.0027088127095205167
0.667453125,-0.002717273673998752
0.667484375,-0.00272575899714346
0.6675156250000001,-0.002734044438078582
0.667546875,-0.002742264760963495
0.667578125,-0.00275049536886841
0.6676093750000001,-0.002758854554824445
0.667640625,-0.002767273081634592
0.667671875,-0.002775701168682275
0.6677031250000001,-0.002784023788742821
0.667734375,-0.0027923087695805524
0.667765625,-0.002800660261763538
0.6677968750000001,-0.0028089425792941804
0.667828125,-0.0028171762061761883
0.667859375,-0.0028253169537562142
0.6678906250000001,-0.002833367436266228
0.667921875,-0.0028416089229215784
0.667953125,-0.0028498817917849105
0.6679843750000001,-0.002858146476329971
0.668015625,-0.0028662843939082847
0.668046875,-0.0028744130055778083
0.6680781250000001,-0.002882434093069819
0.668109375,-0.0028904440078684826
0.668140625,-0.0028984020962675335
0.6681718750000001,-0.00290630519915952
0.668203125,-0.0029186055649476628
0.668234375,-0.002926591391531886
0.6682656250000001,-0.0029346050361318196
0.668296875,-0.0029425267769410055
0.668328125,-0.002950402444556799
0.6683593750000001,-0.002958183756130349
0.668390625,-0.0029658148794330236
0.668421875,-0.002973497023912461
0.6684531250000001,-0.002981143385489708
0.668484375,-0.0029887163102254102
0.6685156250000001,-0.0029963128945904548
0.6685468750000001,-0.003003838943809428
0.668578125,-0.0030113866690072467
0.668609375,-0.0030189003227935156
0.6686406250000001,-0.0030263682013560063
0.668671875,-0.0030337010261474867
0.668703125,-0.0030409809445203287
0.6687343750000001,-0.0030481334464910713
0.668765625,-0.0030553360300810406
0.668796875,-0.0030624903021650336
0.6688281250000001,-0.0030694614429849117
0.668859375,-0.003076439691905738
0.668890625,-0.0030834397816980504
0.6689218750000001,-0.003090380038439155
0.668953125,-0.0030972088857091455
0.668984375,-0.003104005653808063
0.6690156250000001,-0.0031106357347390964
0.669046875,-0.0031172062665644727
0.669078125,-0.0031236729200888186
0.6691093750000001,-0.0031301677718362994
0.669140625,-0.003136633710455236
0.669171875,-0.0031430220484499234
0.6692031250000001,-0.003149357709096072
0.669234375,-0.0031555490630992625
0.669265625,-0.0031572269387514194
0.6692968750000001,-0.003163111068356171
0.669328125,-0.003168987807300107
0.669359375,-0.003174808080981417
0.6693906250000001,-0.003180672219792107
0.669421875,-0.00318643215208363
0.669453125,-0.0031920663386798484
0.669484375,-0.003197392219753639
0.6695156250000001,-0.0032028282297607708
0.669546875,-0.003208031922597346
0.669578125,-0.0032132340821696623
0.6696093750000001,-0.003218443910566693
0.669640625,-0.0032235734867720224
0.669671875,-0.003228572133646187
0.6697031250000001,-0.0032333690866662747
0.669734375,-0.003238088352329721
0.669765625,-0.003242746494850273
0.6697968750000001,-0.0032472075693489207
0.669828125,-0.0032514756365431274
0.669859375,-0.003255804966222225
0.6698906250000001,-0.0032598687382330953
0.669921875,-0.003263993626436274
0.669953125,-0.003267877938170842
0.6699843750000001,-0.0032718553295179725
0.670015625,-0.0032754747944712115
0.670046875,-0.003279710150296735
0.6700781250000001,-0.0032844064755358435
0.670109375,-0.003289551132263202
0.670140625,-0.003295096891034778
0.6701718750000001,-0.003301053189118188
0.670203125,-0.003307324070535432
0.670234375,-0.0033138283220809604
0.6702656250000001,-0.0033209380261591225
0.670296875,-0.0033281980480926454
0.670328125,-0.003335941568801487
0.6703593750000001,-0.003348212127261538
0.670390625,-0.003356243462177458
0.6704218750000001,-0.0033645184525117507
0.6704531250000001,-0.0033729406967513125
0.670484375,-0.0033816323151216604
0.6705156250000001,-0.003390487035464719
0.6705468750000001,-0.003399505545899399
0.670578125,-0.003408559197418174
0.670609375,-0.003417688546996086
0.6706406250000001,-0.0034269204535274447
0.670671875,-0.0034362011421764788
0.670703125,-0.003445472885778473
0.6707343750000001,-0.0034547837664591803
0.670765625,-0.0034640375985433465
0.670796875,-0.0034732992792199067
0.6708281250000001,-0.003482551655683022
0.670859375,-0.0034916426608878545
0.670890625,-0.003500672021416979
0.6709218750000001,-0.0035095707266850212
0.670953125,-0.00351832747459992
0.670984375,-0.0035270118362462355
0.6710156250000001,-0.003535463606225909
0.671046875,-0.003543729013337653
0.671078125,-0.003551766950338691
0.6711093750000001,-0.003559675181827794
0.671140625,-0.003567211511390344
0.671171875,-0.0035745398092364537
0.6712031250000001,-0.0035816616087536446
0.671234375,-0.0035883638506219277
0.671265625,-0.0035948265435525872
0.6712968750000001,-0.003600966508683273
0.671328125,-0.003606667351847153
0.671359375,-0.00361201611388871
0.6713906250000001,-0.003612624747774202
0.6714218750000001,-0.0036172670841831747
0.671453125,-0.00362150484529096
0.671484375,-0.003625290942699304
0.6715156250000001,-0.003628572088720087
0.671546875,-0.0036313817796800943
0.671578125,-0.003633787502887096
0.6716093750000001,-0.0036356116748164982
0.671640625,-0.003636954941155502
0.671671875,-0.0036377742510934445
0.6717031250000001,-0.0036380272883190096
0.671734375,-0.003637746311599563
0.671765625,-0.0036369519740065137
0.6717968750000001,-0.003635509525384651
0.671828125,-0.0036334895628728388
0.671859375,-0.003630831455563057
0.6718906250000001,-0.0036275526668676783
0.671921875,-0.003623645614324312
0.671953125,-0.0036190796004323678
0.6719843750000001,-0.003613794212946768
0.672015625,-0.0036077997738876294
0.672046875,-0.003601175947587326
0.6720781250000001,-0.0035938423007602673
0.672109375,-0.0035857465599345023
0.672140625,-0.00357696112715113
0.6721718750000001,-0.0035674260039539017
0.672203125,-0.0035570897652397564
0.672234375,-0.0035459921496374565
0.6722656250000001,-0.003534098693224838
0.672296875,-0.0035214420638717304
0.672328125,-0.003507943090153374
0.6723593750000001,-0.0034936389202790026
0.672390625,-0.003478458548108746
0.6724218750000001,-0.003462442877898212
0.6724531250000001,-0.003445628111071651
0.672484375,-0.0034279253949338617
0.6725156250000001,-0.0034136796921013478
0.6725468750000001,-0.003394209318038216
0.672578125,-0.0033738481376480306
0.672609375,-0.0033525736219106213
0.6726406250000001,-0.0033303351944088226
0.672671875,-0.003307158837739285
0.672703125,-0.0032830980671190273
0.6727343750000001,-0.0032580774159119454
0.672765625,-0.0032321088089872774
0.672796875,-0.003205174685310952
0.6728281250000001,-0.003177250470555639
0.672859375,-0.0031483573809057905
0.672890625,-0.0031184292231960127
0.6729218750000001,-0.0030875141252792136
0.672953125,-0.003055580827895421
0.672984375,-0.003022630990898195
0.6730156250000001,-0.0029886792636116648
0.673046875,-0.0029536653675072654
0.673078125,-0.0029176099131866876
0.6731093750000001,-0.002880476661232461
0.673140625,-0.0028422988249402446
0.673171875,-0.00280306894269711
0.6732031250000001,-0.0027627603741509667
0.673234375,-0.0027213600614705534
0.673265625,-0.0026788936915158636
0.6732968750000001,-0.0026353241666194245
0.673328125,-0.0025906378854041873
0.673359375,-0.0025448538942315704
0.6733906250000001,-0.0024979486775093054
0.6734218750000001,-0.0024499316898767692
0.673453125,-0.0024007467756935533
0.673484375,-0.0023504572732726305
0.6735156250000001,-0.002299049503397658
0.673546875,-0.0022421212545875417
0.673578125,-0.0021883768595379015
0.6736093750000001,-0.00213352892525483
0.673640625,-0.002077485139934783
0.673671875,-0.0020202763322409445
0.6737031250000001,-0.0019618845645936397
0.673734375,-0.0019023115202095285
0.673765625,-0.0018416604566546604
0.6737968750000001,-0.0017797830013125647
0.673828125,-0.001716687422062397
0.673859375,-0.0016523851948645647
0.6738906250000001,-0.0015869466228316635
0.673921875,-0.001520271884571902
0.673953125,-0.0014523332987069239
0.6739843750000001,-0.00138326205299737
0.674015625,-0.001312967668640426
0.674046875,-0.0012414949566384968
0.6740781250000001,-0.0011687723963141154
0.674109375,-0.001094843061484243
0.674140625,-0.0010196794960763284
0.6741718750000001,-0.0009432916613204591
0.674203125,-0.0008656728150402832
0.674234375,-0.0007868292290734609
0.6742656250000001,-0.0007068550358656431
0.674296875,-0.0006256128938582003
0.6743281250000001,-0.0005430988863073805
0.6743593750000001,-0.0004593661161784099
0.674390625,-0.0003743823736744867
0.6744218750000001,-0.0002881541543245797
0.6744531250000001,-0.0002007203785241267
0.674484375,-0.00011202562979792038
0.6745156250000001,-0.00002210224384253251
0.6745468750000001,0.00006907452612565229
0.674578125,0.00016145612803298084
0.674609375,0.00025068326638897145
0.6746406250000001,0.0003455284209156924
0.674671875,0.00044167046004059754
0.674703125,0.0005390472100990362
0.6747343750000001,0.0006375957285873375
0.674765625,0.0007373747165643763
0.674796875,0.0008384101643160551
0.6748281250000001,0.0009407096022285844
0.674859375,0.0010442599098064685
0.674890625,0.0011489523321025763
0.6749218750000001,0.0012549006467606275
0.674953125,0.001362131943919001
0.674984375,0.0014706138134697663
0.6750156250000001,0.0015802826471686925
0.675046875,0.001691115063813222
0.675078125,0.001803116839972703
0.6751093750000001,0.001916406260867063
0.675140625,0.0020309772341967278
0.675171875,0.0021467408761681843
0.6752031250000001,0.0022636789264229434
0.675234375,0.002381818276950009
0.675265625,0.002501164111292673
0.6752968750000001,0.0026217480919141986
0.6753281250000001,0.002743517254453206
0.675359375,0.002866416370245553
0.6753906250000001,0.002990523483396873
0.6754218750000001,0.0031157781868133352
0.675453125,0.0032421969196488667
0.6754843750000001,0.003369901686327347
0.6755156250000001,0.003498748744135239
0.675546875,0.0036287992868599024
0.675578125,0.003760014368750706
0.6756093750000001,0.003892313315640779
0.675640625,0.004025745914002159
0.675671875,0.004160294075099234
0.6757031250000001,0.004295982239697935
0.675734375,0.0044371807051730335
0.675765625,0.0045751406541948425
0.6757968750000001,0.004714255882856969
0.675828125,0.004854580770681852
0.675859375,0.00499596932105794
0.6758906250000001,0.005138333016571114
0.675921875,0.005281803845117301
0.675953125,0.005426359346388236
0.6759843750000001,0.005572042062184864
0.676015625,0.0057188336280078675
0.676046875,0.005866601215325271
0.6760781250000001,0.006015384278383655
0.676109375,0.006165307700757561
0.676140625,0.006316321873394325
0.6761718750000001,0.006468362025603944
0.676203125,0.006621421688578537
0.676234375,0.006775419274513913
0.6762656250000001,0.006930373389780767
0.676296875,0.0070863682587090394
0.6763281250000001,0.007243291234074887
0.6763593750000001,0.007401244504728427
0.676390625,0.007560244564653103
0.6764218750000001,0.007720251302722213
0.6764531250000001,0.007881131469605958
0.676484375,0.008042882264972101
0.6765156250000001,0.008205536433054241
0.6765468750000001,0.008369193884250052
0.676578125,0.00853380502854761
0.676609375,0.008699185515490156
0.6766406250000001,0.008865416786594433
0.676671875,0.009032555177323539
0.676703125,0.009196180380383886
0.6767343750000001,0.009365122369811674
0.676765625,0.009534933154990054
0.676796875,0.00970553137210077
0.6768281250000001,0.009876878759012886
0.676859375,0.010049001301593294
0.676890625,0.01022195374928686
0.6769218750000001,0.010395732936930482
0.676953125,0.010570239981134922
0.676984375,0.010745411931998562
0.6770156250000001,0.01092132835408307
0.677046875,0.011097922642815276
0.677078125,0.011275250353660914
0.6771093750000001,0.01145335085418479
0.677140625,0.011632154443492526
0.677171875,0.011811699918569288
0.6772031250000001,0.011991898689652242
0.677234375,0.012172690772141677
0.677265625,0.012353988374249503
0.6772968750000001,0.012535776861740466
0.6773281250000001,0.012718051804733024
0.677359375,0.012900914389906776
0.6773906250000001,0.013084534879852335
0.6774218750000001,0.013269002491079613
0.677453125,0.01345407668721815
0.677484375,0.013639692090253331
0.6775156250000001,0.013825737819991538
0.677546875,0.014011996047938832
0.677578125,0.01419860956420908
0.6776093750000001,0.01438561564258805
0.677640625,0.014573098118459565
0.677671875,0.014761119447798253
0.6777031250000001,0.014949617734590439
0.677734375,0.015138530775087079
0.677765625,0.015327692782302619
0.6777968750000001,0.015517110980237947
0.677828125,0.015706880989701688
0.677859375,0.01589707307705045
0.6778906250000001,0.01608756285555379
0.677921875,0.016282676833264086
0.677953125,0.01647358897685787
0.6779843750000001,0.016664709668159233
0.678015625,0.016856056772204253
0.678046875,0.01704764860878778
0.6780781250000001,0.017239473546588294
0.678109375,0.01743147596575429
0.678140625,0.0176235507302648
0.6781718750000001,0.01781564052546237
0.678203125,0.01800774527952694
0.6782343750000001,0.018199958765284414
0.6782656250000001,0.018392200768959054
0.678296875,0.0185845115264583
0.6783281250000001,0.01877678550292376
0.6783593750000001,0.018968926872592357
0.678390625,0.01916109948489574
0.6784218750000001,0.019353287599713304
0.6784531250000001,0.019545300928012595
0.678484375,0.01973720792539091
0.6785156250000001,0.01992889365304027
0.6785468750000001,0.020120343797091697
0.678578125,0.02031170868411829
0.678609375,0.02050272472330154
0.6786406250000001,0.020693594559540285
0.678671875,0.020884193879715487
0.678703125,0.021074415896584025
0.6787343750000001,0.02126430110336687
0.678765625,0.021453746394303416
0.678796875,0.021638476472087567
0.6788281250000001,0.02182724245967944
0.678859375,0.022015588621624095
0.678890625,0.02220349190025311
0.6789218750000001,0.022390834970060173
0.678953125,0.022577667217491586
0.678984375,0.02276397357056902
0.6790156250000001,0.022949656140418356
0.679046875,0.023134804328593495
0.679078125,0.023319223368081097
0.6791093750000001,0.02350304731236579
0.679140625,0.02368608605825261
0.679171875,0.023868608823042863
0.6792031250000001,0.024050111569572617
0.6792343750000001,0.02423108004705177
0.679265625,0.024411235797998553
0.6792968750000001,0.024590473551551688
0.6793281250000001,0.02476882277816049
0.679359375,0.024946205586561677
0.6793906250000001,0.025122716439151278
0.6794218750000001,0.025298346005940366
0.679453125,0.025472867414609395
0.679484375,0.025646519962542826
0.6795156250000001,0.02581910203024149
0.679546875,0.02599043365722335
0.679578125,0.026160790962931578
0.6796093750000001,0.026329930895956935
0.679640625,0.026498037929872816
0.679671875,0.02666481060533111
0.6797031250000001,0.026830314734173057
0.679734375,0.026994562880370443
0.679765625,0.02715744809902997
0.6797968750000001,0.027318959821362575
0.679828125,0.027479155954340258
0.679859375,0.027638026037165964
0.6798906250000001,0.02779522530813054
0.679921875,0.027951068325907193
0.679953125,0.028105334527654985
0.6799843750000001,0.02825821323236264
0.680015625,0.02841077572631511
0.680046875,0.028569777682385597
0.6800781250000001,0.02873656446494188
0.680109375,0.028914715446323975
0.680140625,0.029095318290044136
0.6801718750000001,0.029282463683168995
0.680203125,0.029475712973360803
0.6802343750000001,0.029674453336649143
0.6802656250000001,0.029878314392572866
0.680296875,0.030087126837051448
0.6803281250000001,0.03030036345239034
0.6803593750000001,0.030517500468875018
0.680390625,0.03073844826211159
0.680421875,0.03096262828451654
0.6804531250000001,0.03118950341697655
0.680484375,0.031418886330822286
0.680515625,0.03165051026034047
0.6805468750000001,0.03188372279556896
0.680578125,0.0321182879743948
0.680609375,0.03235379513308348
0.6806406250000001,0.032590028224639155
0.680671875,0.03282624534880085
0.680703125,0.033062371780973494
0.6807343750000001,0.033297730562194205
0.680765625,0.0335323703682571
0.680796875,0.033765767384141235
0.6808281250000001,0.03399726065309849
0.680859375,0.03422255353152326
0.680890625,0.0344496560575836
0.6809218750000001,0.034674023526908085
0.680953125,0.03489530132089716
0.680984375,0.035113164413688634
0.6810156250000001,0.0353270995093243
0.681046875,0.03553674788406691
0.681078125,0.035741984875087965
0.6811093750000001,0.03594204994101269
0.681140625,0.03613700204063441
0.681171875,0.03632630952652444
0.681203125,0.0365096989887197
0.6812343750000001,0.03668688788020255
0.681265625,0.03685738622774766
0.681296875,0.03702067201690051
0.6813281250000001,0.037176803079593326
0.681359375,0.03732517583594635
0.681390625,0.03746542626152371
0.6814218750000001,0.03759739183790855
0.681453125,0.03772082090946141
0.681484375,0.037835297861020245
0.6815156250000001,0.03794045404553423
0.681546875,0.03803582157821108
0.681578125,0.0381213393347231
0.6816093750000001,0.038196540350495786
0.681640625,0.03826114972881412
0.681671875,0.038314836638057265
0.6817031250000001,0.03835734177224716
0.681734375,0.03838838465796529
0.681765625,0.038407521224756935
0.6817968750000001,0.038414653874049624
0.681828125,0.03840928874140874
0.681859375,0.038391266798265114
0.6818906250000001,0.03836017112222533
0.681921875,0.03831581460308546
0.6819531249999999,0.03825795921833256
0.6819843750000001,0.038186376516073144
0.682015625,0.03810066819987315
0.6820468749999999,0.038000489962530914
0.6820781250000001,0.037885821378745674
0.682109375,0.03775614369833391
0.682140625,0.03761134604050635
0.6821718750000001,0.037451100512292584
0.682203125,0.037275206662717136
0.682234375,0.03708337953004276
0.6822656250000001,0.03687547312083046
0.682296875,0.03665563203984663
0.682328125,0.03641475536720559
0.6823593750000001,0.03615704530019678
0.682390625,0.03588225456579021
0.682421875,0.035590139729573284
0.6824531250000001,0.03528051747394009
0.682484375,0.03495326297433929
0.682515625,0.03460817184824127
0.6825468750000001,0.03424496883457268
0.682578125,0.03386364179495772
0.682609375,0.03346363280485113
0.6826406250000001,0.03304509988729147
0.682671875,0.032607595689212426
0.682703125,0.03215116741786078
0.682734375,0.031675664632492675
0.682765625,0.03118079861636593
0.682796875,0.030666452504053126
0.682828125,0.030132456201244058
0.682859375,0.02957873506526194
0.682890625,0.029005098928375272
0.682921875,0.02841152619555506
0.682953125,0.027797755151194276
0.682984375,0.027163679871616067
0.683015625,0.02650495440028723
0.683046875,0.025830072610594848
0.683078125,0.025134547916290977
0.683109375,0.024418492256619444
0.6831406250000001,0.023681636382866578
0.683171875,0.022923947756959655
0.683203125,0.022145352793160752
0.6832343750000001,0.021345805678634453
0.683265625,0.020525146132041275
0.683296875,0.019683544001884937
0.6833281250000001,0.01882068869705028
0.683359375,0.017936667550849543
0.683390625,0.01703137008524809
0.6834218750000001,0.016104930817240022
0.683453125,0.015157224317439488
0.6834843749999999,0.014188247397413652
0.6835156250000001,0.01319805342351334
0.683546875,0.012186545941994451
0.6835781249999999,0.011153861539267288
0.6836093750000001,0.010099818528696854
0.683640625,0.00902448889563082
0.6836718749999999,0.00792804481762278
0.6837031250000001,0.006810346526168989
0.683734375,0.005671478043372494
0.6837656249999999,0.004511582703388958
0.6837968750000001,0.0033306752783453866
0.683828125,0.0021287945403422673
0.6838593749999999,0.0009060136430428314
0.6838906250000001,-0.0003376689240238151
0.683921875,-0.0016020919626188873
0.6839531249999999,-0.002887148938211185
0.6839843750000001,-0.00419278073418914
0.684015625,-0.005518864088903598
0.6840468749999999,-0.006865326975260166
0.6840781250000001,-0.008232052984675914
0.684109375,-0.009618885862646937
0.684140625,-0.011025732130558106
0.6841718750000001,-0.012452436418768358
0.684203125,-0.013894539906894033
0.684234375,-0.015360566128537367
0.684265625,-0.016846021833979014
0.684296875,-0.018350766272840054
0.684328125,-0.01987462921356144
0.684359375,-0.021417414245035127
0.684390625,-0.022978960146462543
0.684421875,-0.024559227274527678
0.684453125,-0.02615782834114074
0.684484375,-0.027774573827402647
0.684515625,-0.029409283283521034
0.684546875,-0.03106184588875311
0.684578125,-0.03273193098512442
0.684609375,-0.03441936738128981
0.684640625,-0.036123971155428064
0.684671875,-0.03784556742081327
0.684703125,-0.0395838548210253
0.684734375,-0.04133858908079695
0.684765625,-0.04310953917658979
0.684796875,-0.044896392377698754
0.684828125,-0.0466989489030365
0.684859375,-0.04851695978853261
0.684890625,-0.05035014410406402
0.684921875,-0.05219826546766404
0.684953125,-0.05406108401589159
0.684984375,-0.05593821762679379
0.685015625,-0.057829514322658246
0.685046875,-0.05973463743371138
0.685078125,-0.061653254947031735
0.6851093749999999,-0.06358512656275056
0.6851406250000001,-0.065529918482475
0.685171875,-0.06748733415814519
0.6852031249999999,-0.0694570790859439
0.6852343750000001,-0.07143885768881017
0.685265625,-0.07343239696128093
0.6852968749999999,-0.0754374047352099
0.6853281250000001,-0.07745353683363412
0.685359375,-0.07948042428807194
0.6853906249999999,-0.08151776098745292
0.6854218750000001,-0.08356520846454041
0.685453125,-0.08562245791738043
0.6854843749999999,-0.08768926155146714
0.6855156250000001,-0.08976531136789422
0.685546875,-0.09185010978249573
0.6855781249999999,-0.09394336004209689
0.6856093750000001,-0.0960447671240407
0.685640625,-0.09815403953216838
0.6856718749999999,-0.100270900677596
0.6857031250000001,-0.10239490623666317
0.685734375,-0.104525702908457
0.6857656249999999,-0.10666287611527892
0.685796875,-0.10880182740566027
0.685828125,-0.11095094996590593
0.6858593749999999,-0.11310556759171175
0.685890625,-0.11526521722545316
0.685921875,-0.1174296108497602
0.6859531249999999,-0.1196028396079451
0.685984375,-0.1217756540034349
0.686015625,-0.12395222497937067
0.686046875,-0.12613216101823363
0.686078125,-0.12831515419552184
0.686109375,-0.13050080605656994
0.686140625,-0.13268877552651964
0.686171875,-0.13487868889070143
0.686203125,-0.1370702354898781
0.686234375,-0.13926309742665693
0.686265625,-0.14145696192520327
0.686296875,-0.14365145524293815
0.686328125,-0.14584615995024602
0.686359375,-0.14804081177723788
0.686390625,-0.15023496383788465
0.686421875,-0.152428462863327
0.686453125,-0.1546209369632127
0.686484375,-0.156812024409678
0.686515625,-0.15900133018791446
0.686546875,-0.16118856971470347
0.686578125,-0.16337335157324323
0.686609375,-0.16555544362975494
0.6866406249999999,-0.1677345968321673
0.686671875,-0.16991042717763377
0.686703125,-0.1720825960127319
0.6867343749999999,-0.17425071204386872
0.686765625,-0.1764144949156422
0.686796875,-0.17857367989799627
0.6868281249999999,-0.18072807284538606
0.686859375,-0.18287734019987162
0.686890625,-0.18502105275920577
0.6869218749999999,-0.18715891130785903
0.686953125,-0.18929063319357842
0.686984375,-0.19141593401124368
0.6870156249999999,-0.19353461925074367
0.6870468750000001,-0.19564643034105833
0.687078125,-0.19775107859768903
0.6871093749999999,-0.1998482959979817
0.6871406250000001,-0.20193772210595368
0.687171875,-0.20401473107379442
0.6872031249999999,-0.20608780904631693
0.6872343750000001,-0.20815227254931792
0.687265625,-0.21020779742601536
0.6872968749999999,-0.21225408091694284
0.687328125,-0.21429085452445884
0.687359375,-0.21631808146026135
0.6873906249999999,-0.21833565774205477
0.687421875,-0.22034328332233688
0.687453125,-0.22234071281243994
0.6874843749999999,-0.22432764266768246
0.687515625,-0.22630379166608627
0.687546875,-0.22826895617007853
0.6875781249999999,-0.2302229996406212
0.687609375,-0.23216567388954798
0.687640625,-0.23409674389380009
0.6876718749999999,-0.23601593867505566
0.687703125,-0.2379230338367709
0.687734375,-0.23981794906585724
0.6877656249999999,-0.24170045350702246
0.687796875,-0.24357046547475336
0.687828125,-0.24542779046409136
0.6878593749999999,-0.2472722534049221
0.687890625,-0.2491035882791381
0.687921875,-0.25092168023223915
0.6879531249999999,-0.25272630130235285
0.687984375,-0.254517357044848
0.688015625,-0.2562947232967465
0.688046875,-0.2580582651205784
0.688078125,-0.2598078941109377
0.688109375,-0.2615433975121695
0.688140625,-0.2632646763716799
0.6881718749999999,-0.26497150361778543
0.688203125,-0.2666638153570499
0.688234375,-0.2683415168093587
0.6882656249999999,-0.2700044896770237
0.688296875,-0.2716526554478489
0.688328125,-0.27328589907932377
0.6883593749999999,-0.2749041475748775
0.688390625,-0.27650724880681743
0.688421875,-0.2780906616848492
0.6884531249999999,-0.2796631564322547
0.688484375,-0.2812203584933103
0.688515625,-0.28276207094042366
0.6885468749999999,-0.28428827515237487
0.688578125,-0.2857988941264896
0.688609375,-0.2872938799532009
0.6886406249999999,-0.2887731467364577
0.688671875,-0.290236673795748
0.688703125,-0.29168436101332157
0.6887343749999999,-0.2931161863098289
0.688765625,-0.29453210647185024
0.688796875,-0.29593210484050714
0.6888281249999999,-0.2973161511069208
0.6888593749999999,-0.2986841816291407
0.688890625,-0.3000362299721027
0.6889218749999999,-0.3013722152754703
0.6889531249999999,-0.3026921835354408
0.688984375,-0.30399611330157766
0.6890156249999999,-0.30528397978022526
0.689046875,-0.30655575756619435
0.689078125,-0.3078114550605644
0.6891093749999999,-0.3090510644241968
0.689140625,-0.31027464772973157
0.689171875,-0.3114821737468816
0.6892031249999999,-0.31267364701792916
0.689234375,-0.31384911934133874
0.689265625,-0.31500862462691737
0.6892968749999999,-0.31615217821900843
0.689328125,-0.3172797870464412
0.689359375,-0.3183914742301177
0.6893906249999999,-0.31948728517042313
0.689421875,-0.3205672607179849
0.689453125,-0.3216314457789138
0.6894843749999999,-0.32267991293775133
0.689515625,-0.32371267558479766
0.689546875,-0.32472980723117884
0.6895781249999999,-0.3257313364507084
0.689609375,-0.3267128894064305
0.689640625,-0.32768342036474796
0.6896718749999999,-0.3286385255917721
0.6897031249999999,-0.32957832119459407
0.689734375,-0.3305028177714303
0.6897656249999999,-0.3314121313504817
0.6897968749999999,-0.3323063019073908
0.689828125,-0.3331854175868388
0.6898593749999999,-0.33404955164231415
0.6898906249999999,-0.3348987951176473
0.689921875,-0.33573321810418905
0.689953125,-0.3365529208330923
0.6899843749999999,-0.33735796989124
0.690015625,-0.33815149886760865
0.6900468750000001,-0.3389377369008262
0.6900781250000001,-0.3397146231408943
0.690109375,-0.340481566982238
0.6901406250000001,-0.341238110478202
0.6901718750000001,-0.34198383497521767
0.690203125,-0.3427182878802577
0.6902343750000001,-0.34344104122179353
0.6902656250000001,-0.34415179152248854
0.690296875,-0.3448501944087799
0.6903281250000001,-0.34553597896530425
0.6903593750000001,-0.34620883014898246
0.690390625,-0.346868529258204
0.690421875,-0.3475148730957486
0.6904531250000001,-0.3481476316045822
0.690484375,-0.3487666985319103
0.690515625,-0.34937190333895174
0.6905468750000001,-0.3499631033468451
0.690578125,-0.35054023474078644
0.690609375,-0.3511032330718581
0.6906406250000001,-0.35165202548487606
0.690671875,-0.35218662549675916
0.690703125,-0.35270702326026293
0.6907343750000001,-0.3532087275271556
0.690765625,-0.3537007523053278
0.690796875,-0.35417864876582217
0.6908281250000001,-0.35464252115890216
0.690859375,-0.35509237353868384
0.690890625,-0.35552838773217765
0.6909218750000001,-0.35595064797171927
0.6909531250000001,-0.3563592817138469
0.690984375,-0.35675443531073314
0.6910156250000001,-0.3571362638102904
0.6910468750000001,-0.3575049278884017
0.691078125,-0.35786061138961434
0.6911093750000001,-0.35820348463631935
0.6911406250000001,-0.3585337528875223
0.691171875,-0.35885163667364495
0.691203125,-0.35915733995383237
0.6912343750000001,-0.3594510676268302
0.691265625,-0.3597330820376324
0.691296875,-0.36000361202746495
0.6913281250000001,-0.36026288416927577
0.691359375,-0.3605111547550386
0.691390625,-0.36074867890590046
0.6914218750000001,-0.36097569816703606
0.691453125,-0.36119249718581914
0.691484375,-0.3613993235587779
0.6915156250000001,-0.36159644478998854
0.691546875,-0.3617841269790187
0.691578125,-0.3619626497805606
0.6916093750000001,-0.3621322820530128
0.691640625,-0.3622932963578733
0.691671875,-0.36244596742326163
0.6917031250000001,-0.36259056232145576
0.691734375,-0.36272735078644036
0.691765625,-0.36285660098030037
0.6917968750000001,-0.3629785903801207
0.691828125,-0.363093583814396
0.691859375,-0.36320185538576527
0.6918906250000001,-0.363299105103146
0.691921875,-0.36339470384453193
0.691953125,-0.36348434987524897
0.6919843750000001,-0.36356829667755897
0.692015625,-0.36364680309401815
0.692046875,-0.36372010845258224
0.6920781250000001,-0.36378846044410795
0.692109375,-0.3638520827389967
0.692140625,-0.3639112063206659
0.6921718750000001,-0.3639660569903452
0.692203125,-0.3640168543707182
0.692234375,-0.36406381098014606
0.6922656250000001,-0.3641071347650485
0.692296875,-0.36414702094860474
0.692328125,-0.36418366324863005
0.6923593750000001,-0.3642172447362371
0.692390625,-0.3642479328415048
0.692421875,-0.3642758992617372
0.6924531250000001,-0.3643013007593756
0.692484375,-0.3643242933669597
0.692515625,-0.36434501231205757
0.6925468750000001,-0.36436358455695367
0.692578125,-0.3643801239311487
0.692609375,-0.3643947420247068
0.6926406250000001,-0.364407532761351
0.692671875,-0.3644232238125283
0.692703125,-0.36443261909042485
0.692734375,-0.36444041003872196
0.692765625,-0.36444664468446564
0.692796875,-0.36445135446393573
0.692828125,-0.36445455882007494
0.692859375,-0.36445626615420323
0.692890625,-0.3644564649163735
0.692921875,-0.36445512732555657
0.6929531250000001,-0.36445221202618855
0.692984375,-0.36444765203587703
0.693015625,-0.36444137275123095
0.6930468750000001,-0.3644332772013999
0.693078125,-0.3644232453232565
0.693109375,-0.36441114219027143
0.6931406250000001,-0.364396808598245
0.693171875,-0.3643800627011086
0.693203125,-0.3643607011918891
0.6932343750000001,-0.36433848689936615
0.693265625,-0.3643131679893186
0.693296875,-0.36428446772100725
0.6933281250000001,-0.3642520662780436
0.693359375,-0.36421562379519523
0.693390625,-0.36417476846951974
0.6934218750000001,-0.36412909915391645
0.693453125,-0.3640781825679001
0.6934843749999999,-0.3640215392009293
0.6935156250000001,-0.36395865787696075
0.693546875,-0.3638843548765808
0.6935781249999999,-0.36380253113705807
0.6936093750000001,-0.363712547332809
0.693640625,-0.3636137205060291
0.6936718749999999,-0.36350530679788484
0.6937031250000001,-0.3633865276332727
0.693734375,-0.36325652263908303
0.6937656249999999,-0.3631143926959913
0.6937968750000001,-0.36295918284914674
0.693828125,-0.36278985654811446
0.693859375,-0.36260534131757594
0.6938906250000001,-0.3624044496699994
0.693921875,-0.3621859660201429
0.693953125,-0.361948544107935
0.6939843750000001,-0.3616907889644675
0.694015625,-0.36141119961303037
0.694046875,-0.3611082058653714
0.6940781250000001,-0.36078011097174423
0.694109375,-0.36042512577135233
0.694140625,-0.36004131646056703
0.6941718750000001,-0.359626676682536
0.694203125,-0.35917903777159116
0.694234375,-0.3586961150165437
0.694265625,-0.35817547891622525
0.694296875,-0.3576145402128518
0.694328125,-0.35701058073217606
0.694359375,-0.356360606191199
0.694390625,-0.355661578383612
0.694421875,-0.35491018282130626
0.694453125,-0.35410289569212045
0.694484375,-0.3532360342859227
0.694515625,-0.35230560058256555
0.694546875,-0.3513074211914735
0.694578125,-0.35023696769876433
0.694609375,-0.349089528713525
0.694640625,-0.34785997287952364
0.694671875,-0.3465429532181624
0.694703125,-0.3451327102118792
0.694734375,-0.3436231215857111
0.694765625,-0.34200772402874363
0.694796875,-0.34027952662507466
0.694828125,-0.33843119260294185
0.6948593750000001,-0.33645475774501116
0.694890625,-0.3343419240329786
0.694921875,-0.3320836729556915
0.6949531250000001,-0.3296704695814154
0.694984375,-0.32709206950352154
0.695015625,-0.3243376794367564
0.6950468750000001,-0.3213955473348009
0.695078125,-0.3182533491946363
0.6951093749999999,-0.3148976509129648
0.6951406250000001,-0.3113144833380354
0.695171875,-0.30748847763449894
0.6952031249999999,-0.30340340140632677
0.6952343750000001,-0.29904183957007113
0.695265625,-0.29438515980949254
0.6952968749999999,-0.2894133429884693
0.6953281250000001,-0.2841049547958814
0.695359375,-0.27843705892708814
0.6953906249999999,-0.27238476695462477
0.6954218750000001,-0.2659219013715618
0.695453125,-0.2590198254435314
0.6954843749999999,-0.25164801762427524
0.6955156250000001,-0.24377346051979681
0.695546875,-0.23536077463010308
0.6955781249999999,-0.22637181888279978
0.6956093750000001,-0.2167656269645869
0.695640625,-0.20650236384608012
0.6956718749999999,-0.19552522157556448
0.6957031250000001,-0.18378707583809964
0.695734375,-0.17123240587135796
0.6957656249999999,-0.15780111647578005
0.695796875,-0.14342780383767206
0.695828125,-0.1280423488773251
0.695859375,-0.11156854518404821
0.695890625,-0.09392346714512768
0.695921875,-0.07501812039259687
0.695953125,-0.054754593503599715
0.695984375,-0.03302743281238098
0.696015625,-0.009722320937488656
0.696046875,0.015285627659639294
0.696078125,0.04213316074391823
0.696109375,0.07096765185147814
0.696140625,0.10195060040485324
0.696171875,0.13525881228610992
0.696203125,0.17108447645244107
0.696234375,0.20963823416427155
0.696265625,0.2511506113216989
0.696296875,0.2958738101624855
0.696328125,0.3440853466129884
0.696359375,0.3960843804439571
0.696390625,0.4522141274152297
0.696421875,0.512839154321426
0.696453125,0.5783623420533424
0.696484375,0.6492304290912689
0.696515625,0.7259383136472033
0.696546875,0.8090301792426353
0.696578125,0.8991099315956768
0.696609375,0.9968461520302951
0.6966406249999999,1.1029839281816298
0.696671875,1.2183473846658912
0.696703125,1.3438589994882562
0.6967343749999999,1.4805459244272545
0.696765625,1.6295592895351896
0.696796875,1.7921836798529487
0.6968281249999999,1.969872294464674
0.6968593750000001,2.164249003105734
0.696890625,2.377162449840558
0.6969218749999999,2.6107029605027297
0.6969531250000001,2.867253435455959
0.696984375,3.149534798854411
0.6970156249999999,3.4606597196216153
0.6970468750000001,3.8042217070329105
0.697078125,4.184311651361201
0.6971093749999999,4.605501633591815
0.6971406250000001,5.0725024379853
0.697171875,5.58878503698449
0.6972031249999999,6.151959169341033
0.6972343750000001,6.739023981878198
0.697265625,7.263631817917009
0.6972968749999999,7.479178111672289
0.697328125,6.893135551425942
0.697359375,5.11811434136334
0.6973906249999999,2.7667273162350687
0.697421875,1.0257364360712906
0.697453125,0.19716733798702196
0.6974843749999999,-0.08846552936788644
0.697515625,-0.15588812683176245
0.697546875,-0.15308276816523592
0.6975781249999999,-0.13258755542648093
0.697609375,-0.11070872467716526
0.697640625,-0.0917272573447617
0.6976718749999999,-0.07623159312395014
0.697703125,-0.06381101074625148
0.697734375,-0.053863175288374324
0.697765625,-0.045858465358920616
0.697796875,-0.03936680202384004
0.697828125,-0.03405604330179203
0.697859375,-0.02967271222029116
0.697890625,-0.02602364700522803
0.697921875,-0.022960997456164742
0.697953125,-0.020370874842139793
0.697984375,-0.01816470022134467
0.698015625,-0.016273048125211027
0.698046875,-0.014645626430081977
0.698078125,-0.01322963099363629
0.698109375,-0.011994447753955209
0.698140625,-0.010911593137661619
0.6981718749999999,-0.00995787326320454
0.698203125,-0.009114243365610807
0.698234375,-0.008364980583803716
0.6982656249999999,-0.007696946097705212
0.698296875,-0.007099228138805202
0.698328125,-0.006562598790425303
0.6983593749999999,-0.0060837529870601155
0.698390625,-0.00564715922316017
0.698421875,-0.005251642323106982
0.6984531249999999,-0.004892367051850274
0.698484375,-0.004565195295842766
0.698515625,-0.004266514504247022
0.6985468749999999,-0.003993239953760054
0.698578125,-0.0037426402865424454
0.698609375,-0.0035123655897510916
0.6986406249999999,-0.0033003455711344077
0.698671875,-0.0031091614354194982
0.698703125,-0.002928414547739864
0.6987343749999999,-0.002761081729907883
0.6987656250000001,-0.0026059158705919283
0.698796875,-0.002461790736836107
0.6988281249999999,-0.00232772310403678
0.698859375,-0.0022028309019887005
0.698890625,-0.0020863142404307713
0.6989218749999999,-0.0019818132857892957
0.698953125,-0.001880003368368498
0.698984375,-0.0017846506826007312
0.6990156249999999,-0.0016952345998719474
0.699046875,-0.001611290802802892
0.699078125,-0.0015323927745699837
0.6991093749999999,-0.0014581528483089425
0.699140625,-0.00138822573476647
0.699171875,-0.0013222932429383738
0.6992031249999999,-0.001264361357950735
0.699234375,-0.001205579730587376
0.699265625,-0.0011499976636087268
0.6992968749999999,-0.0010973878439339705
0.699328125,-0.0010475551747947728
0.699359375,-0.0010003092885420483
0.6993906249999999,-0.0009554792144799031
0.699421875,-0.0009171408751143449
0.699453125,-0.0008766900204436156
0.6994843749999999,-0.0008382169412817658
0.699515625,-0.0008016008032886582
0.699546875,-0.0007667243889757244
0.6995781249999999,-0.0007334835511444984
0.699609375,-0.0007017789643449731
0.699640625,-0.000671520036684838
0.6996718749999999,-0.000646805559290922
0.6997031249999999,-0.0006191982152050293
0.699734375,-0.0005928008522403062
0.699765625,-0.0005675436010739632
0.6997968749999999,-0.0005433638063868029
0.699828125,-0.0005202025591765473
0.699859375,-0.0004980049201307073
0.6998906249999999,-0.00048084592789001405
0.699921875,-0.0004604303832892063
0.699953125,-0.00044083320199740184
0.6999843749999999,-0.0004220111095851051
0.700015625,-0.00040388325266855747
0.7000468750000001,-0.0003864177153274454
0.7000781250000001,-0.00036962198446242173
0.700109375,-0.00035753404014776625
0.7001406250000001,-0.00034198830327170505
0.7001718750000001,-0.0003270189208324797
0.700203125,-0.00031259755119989325
0.7002343750000001,-0.00029869840992488724
0.7002656250000001,-0.00028529669458622587
0.700296875,-0.00027236967022132837
0.7003281250000001,-0.00026390957552864275
0.7003593750000001,-0.0002518748099153749
0.700390625,-0.00024025217402950255
0.700421875,-0.0002290232743840125
0.7004531250000001,-0.00021817079218802113
0.700484375,-0.0002076780347016679
0.700515625,-0.00020148158381272434
0.7005468750000001,-0.00019167025373904525
0.700578125,-0.0001821740104203155
0.700609375,-0.00017297965108428856
0.7006406250000001,-0.00016407448641380445
0.700671875,-0.00015544673088551823
0.700703125,-0.0001509760458631978
0.7007343750000001,-0.00014287656537743164
0.7007656250000001,-0.0001350218430856965
0.700796875,-0.00012740184417230427
0.7008281250000001,-0.00012000719777322189
0.7008593750000001,-0.00011282908905090908
0.700890625,-0.00010585895270661453
0.7009218750000001,-0.00010292951438499108
0.7009531250000001,-0.00009635962581969453
0.700984375,-0.00008997469680656875
0.7010156250000001,-0.0000837677366953088
0.7010468750000001,-0.00007773197569332887
0.701078125,-0.00007186108213386673
0.7011093750000001,-0.00006993232627223755
0.7011406250000001,-0.00006438111458200273
0.701171875,-0.0000589773142000872
0.701203125,-0.000053715584536822825
0.7012343750000001,-0.00004859081771708507
0.701265625,-0.000043598183214440274
0.701296875,-0.00004246052711344337
0.7013281250000001,-0.00003772619883042517
0.701359375,-0.00003311055268999638
0.701390625,-0.000028609508842907215
0.7014218750000001,-0.00002421915159649762
0.701453125,-0.00002360126768506423
0.701484375,-0.000019428911623982524
0.7015156250000001,-0.000015356390618248874
0.701546875,-0.000011380364226401856
0.701578125,-7.497662740607022e-6
0.7016093750000001,-3.705191738689102e-6
0.701640625,-3.612961057579074e-6


==> data/dataIForceDistribt0114SqueezeE100D41G320c005YE105103DoubleAt.csv <==
0.296296875,-9.271248264014055e-7
0.29632812499999994,-9.433811690243354e-7
0.296359375,-1.9023623177028597e-6
0.296390625,-2.87770269445433e-6
0.29642187499999995,-3.87017891024733e-6
0.296453125,-4.878426436837999e-6
0.296484375,-5.902337877106711e-6
0.29651562499999995,-6.9442264656841884e-6
0.296546875,-7.067057169929052e-6
0.296578125,-8.144252840151002e-6
0.29660937499999995,-9.239224394438214e-6
0.296640625,-0.000010352817942884719
0.29667187500000003,-0.000011485102201688511
0.29670312499999996,-0.000012636030163267001
0.296734375,-0.00001380717450929001
0.29676562500000003,-0.000014055016806988447
0.29679687499999996,-0.000015268099823739027
0.296828125,-0.000016502353840062772
0.296859375,-0.000017758298659879148
0.29689062499999996,-0.000019036469661107445
0.296921875,-0.000020337418268392305
0.296953125,-0.000021661712635010527
0.29698437499999997,-0.00002205913170873707
0.297015625,-0.00002343331848198426
0.297046875,-0.00002483265459411498
0.29707812499999997,-0.00002625778023802831
0.297109375,-0.000027709356064309275
0.297140625,-0.000029188062338740123
0.297171875,-0.000030694601153810475
0.297203125,-0.00003127102030684153
0.297234375,-0.00003283684299108666
0.297265625,-0.00003443273410431289
0.297296875,-0.00003605948786831975
0.29732812499999994,-0.00003771792702301687
0.297359375,-0.00003940889725905248
0.297390625,-0.00004113327337660868
0.29742187499999995,-0.00004192520285374465
0.297453125,-0.000043720551959255274
0.297484375,-0.00004555210240345807
0.29751562499999995,-0.00004742085033846118
0.297546875,-0.00004932782566432161
0.297578125,-0.00005127409238513459
0.29760937499999995,-0.00005326075170384743
0.297640625,-0.00005431388622434568
0.29767187500000003,-0.00005638619699033437
0.29770312499999996,-0.00005850242690057141
0.297734375,-0.000060663837198053984
0.297765625,-0.00006287172976591012
0.29779687499999996,-0.0000651274564223161
0.297828125,-0.00006743241389827614
0.297859375,-0.00006978805215601482
0.29789062499999996,-0.00007121370152286134
0.297921875,-0.00007367665800154103
0.297953125,-0.00007619495277857858
0.29798437499999997,-0.00007877025658370776
0.298015625,-0.00008140429836591448
0.298046875,-0.00008409887783463631
0.29807812499999997,-0.00008685585475965055
0.298109375,-0.00008967716265244219
0.298140625,-0.00009157527705498425
0.298171875,-0.00009453273514251472
0.298203125,-0.00009756076799306467
0.298234375,-0.00010066162562972757
0.298265625,-0.00010383764090073251
0.298296875,-0.00010709123726426479
0.29832812499999994,-0.00011042493902433314
0.298359375,-0.00011384136521567343
0.298390625,-0.0001163460845943422
0.29842187499999995,-0.00011993763323505269
0.298453125,-0.00012362041830031188
0.298484375,-0.00012739751164989765
0.29851562499999995,-0.00013127211257833173
0.298546875,-0.00013524755656479988
0.298578125,-0.00013932731759564484
0.29860937499999995,-0.0001435150170442416
0.298640625,-0.00014680937226031648
0.29867187500000003,-0.0001512257963994329
0.29870312499999996,-0.0001557619654426618
0.298734375,-0.00016042217021610783
0.298765625,-0.0001652108789966704
0.29879687499999996,-0.00017013276249961857
0.298828125,-0.00017519270861115108
0.298859375,-0.00018039580932653344
0.29889062499999997,-0.00018574740079260494
0.298921875,-0.00019024118108488996
0.298953125,-0.00019590807994526927
0.29898437499999997,-0.00020174097679493146
0.299015625,-0.00020774625913480338
0.299046875,-0.00021393061929289754
0.299078125,-0.00022030106539467926
0.299109375,-0.00022686495879462186
0.299140625,-0.00023362998923250506
0.299171875,-0.0002395838925666479
0.299203125,-0.00024677720564463256
0.299234375,-0.00025419713823328935
0.299265625,-0.0002618530483989205
0.299296875,-0.0002697547553987111
0.29932812499999994,-0.0002779125921783519
0.299359375,-0.0002863374503047154
0.299390625,-0.0002950407508446723
0.29942187499999995,-0.00030403455038208264
0.299453125,-0.00031333151598669833
0.299484375,-0.00032191850341178256
0.29951562499999995,-0.0003318639371595352
0.299546875,-0.0003421548655593965
0.29957812500000003,-0.00035280698087641936
0.29960937499999996,-0.0003638368225487658
0.299640625,-0.0003752619103416958
0.29967187500000003,-0.00038710072776764777
0.29970312499999996,-0.0003993728751588599
0.299734375,-0.00041209905280102183
0.299765625,-0.0004242668119981639
0.29979687499999996,-0.00043796940753712635
0.299828125,-0.00045219583979712227
0.299859375,-0.00046697221796467714
0.29989062499999997,-0.00048232634186839285
0.299921875,-0.0004982876323896377
0.299953125,-0.0005148874639907114
0.29998437499999997,-0.0005321591123017504
0.300015625,-0.0005500873237846588
0.300046875,-0.0005687044467913969
0.300078125,-0.0005870582455939724
0.300109375,-0.0006072747226142747
0.300140625,-0.0006283567904597829
0.300171875,-0.0006503528372109357
0.300203125,-0.0006733147254337145
0.300234375,-0.0006972977374872337
0.300265625,-0.0007223612796270183
0.300296875,-0.0007485689422967657
0.30032812499999995,-0.0007759889872576597
0.300359375,-0.0008046946934456092
0.300390625,-0.0008347648096212128
0.30042187499999995,-0.0008652375692669812
0.300453125,-0.0008982985042829674
0.300484375,-0.0009329980852818075
0.30051562499999995,-0.0009694426439250949
0.300546875,-0.0010077468006682959
0.30057812500000003,-0.0010480344987243441
0.30060937499999996,-0.0010904400738507335
0.300640625,-0.001135108902035134
0.30067187500000003,-0.0011821991173670229
0.30070312499999996,-0.0012318821819755866
0.300734375,-0.001284344982248958
0.300765625,-0.0013397906010292693
0.30079687499999996,-0.0013973896714147885
0.300828125,-0.0014594885388922148
0.300859375,-0.001525299480066048
0.30089062499999997,-0.001595113110551828
0.300921875,-0.0016692479770706085
0.300953125,-0.0017480542492566403
0.30098437499999997,-0.0018319174191610747
0.301015625,-0.0019212624128559655
0.301046875,-0.002016558670165661
0.301078125,-0.002118325577461966
0.301109375,-0.002227138867227766
0.301140625,-0.0023436385948221445
0.301171875,-0.0024674792603915654
0.301203125,-0.002601570806650175
0.301234375,-0.0027457425094604736
0.301265625,-0.002900989060041725
0.301296875,-0.0030684276243052467
0.30132812499999995,-0.003249316274268111
0.301359375,-0.0034450744735277233
0.301390625,-0.0036573091234558147
0.30142187499999995,-0.003887843906550549
0.301453125,-0.004138755598621199
0.301484375,-0.00441241444121066
0.30151562499999995,-0.004711536538054662
0.301546875,-0.005039243564588727
0.30157812500000003,-0.005399136834433514
0.30160937499999996,-0.005794323349540461
0.301640625,-0.0062317756573911
0.30167187500000003,-0.0067160863316935646
0.30170312499999996,-0.007253887935885975
0.301734375,-0.0078529907800987
0.301765625,-0.008522637160182481
0.30179687499999996,-0.009273821657661364
0.301828125,-0.010119694270775581
0.301859375,-0.011076072653727379
0.30189062499999997,-0.012162097743408404
0.301921875,-0.013401085457660784
0.301953125,-0.014821633480489918
0.30198437499999997,-0.01645906603461767
0.302015625,-0.018357352338607594
0.302046875,-0.020571662063986525
0.302078125,-0.023171799012110764
0.302109375,-0.026246838380557417
0.302140625,-0.029910358957821577
0.302171875,-0.034313253940374905
0.302203125,-0.039648843570936114
0.302234375,-0.046172224504844255
0.302265625,-0.05421778801922508
0.302296875,-0.06421805906082634
0.30232812499999995,-0.07670998087678492
0.302359375,-0.09228547161803013
0.302390625,-0.1113502994587878
0.30242187499999995,-0.1332707662715077
0.302453125,-0.1536109131344665
0.302484375,-0.1555767373268412
0.30251562499999995,-0.0852110881520155
0.302546875,0.20887097829973256
0.30257812500000003,1.0559555857849832
0.30260937499999996,2.8202993321003476
0.302640625,5.174340851188646
0.30267187500000003,6.92417695252842
0.30270312499999996,7.484888672473446
0.302734375,7.257067349638042
0.30276562500000004,6.72872499222494
0.30279687499999997,6.141313588956002
0.302828125,5.578824320965345
0.302859375,5.063455929248115
0.30289062499999997,4.597354951684316
0.302921875,4.17698087481206
0.302953125,3.797618522869566
0.302984375,3.4547012108458386
0.303015625,3.1441426963798627
0.303046875,2.8623682217835933
0.303078125,2.6062666312840945
0.303109375,2.373124138501961
0.303140625,2.1605665627835027
0.303171875,1.9665083436325197
0.303203125,1.7891101462867935
0.303234375,1.626744552977538
0.303265625,1.47796688514909
0.303296875,1.341491741088378
0.30332812499999995,1.2161718258587983
0.303359375,1.1009816925666867
0.303390625,0.995002284206198
0.30342187499999995,0.8974086874912212
0.303453125,0.8074592145507475
0.30348437500000003,0.7244859278742379
0.30351562499999996,0.647886229021519
0.303546875,0.5771169560986427
0.30357812500000003,0.5116837162720713
0.30360937499999996,0.451141771332889
0.303640625,0.3950868437234971
0.30367187500000004,0.34315191340389467
0.30370312499999996,0.2950033807121485
0.303734375,0.25033775621482046
0.303765625,0.20887853418049424
0.30379687499999997,0.17037356779378973
0.303828125,0.13459278359268045
0.303859375,0.10132591634928126
0.30389062499999997,0.07038068242250187
0.303921875,0.04158107732506035
0.303953125,0.014765870815820384
0.303984375,-0.010212825265280577
0.304015625,-0.033490728291504596
0.304046875,-0.055192495435747765
0.304078125,-0.07543272682678842
0.304109375,-0.09431687622523025
0.304140625,-0.11194201158131664
0.304171875,-0.12839759911242732
0.304203125,-0.1437661336748433
0.304234375,-0.15812374605570484
0.304265625,-0.17154073326184563
0.304296875,-0.1840820646372896
0.30432812499999995,-0.19580781828948782
0.304359375,-0.20677358303496013
0.304390625,-0.21703084415428647
0.30442187499999995,-0.22662728890232758
0.304453125,-0.2356071469190597
0.30448437500000003,-0.24401142769122988
0.30451562499999996,-0.25187822589913395
0.304546875,-0.2592428920948504
0.30457812500000003,-0.26613830084302736
0.30460937499999996,-0.272595013423139
0.304640625,-0.2786414544237776
0.30467187500000004,-0.28430409482562746
0.30470312499999996,-0.28960757210037275
0.304734375,-0.2945748585365151
0.304765625,-0.2992273565533562
0.30479687499999997,-0.30358503735666215
0.304828125,-0.30766652712777137
0.304859375,-0.3114892260032247
0.30489062499999997,-0.3150693775410406
0.304921875,-0.3184221622652951
0.304953125,-0.3215617671538503
0.304984375,-0.3245014653329966
0.305015625,-0.3272536682634927
0.305046875,-0.3298299950706367
0.305078125,-0.3322413287067908
0.305109375,-0.3344978545017351
0.305140625,-0.33660912084680983
0.305171875,-0.33858407438691973
0.305203125,-0.3404311044494837
0.305234375,-0.34215808123215163
0.305265625,-0.343772386999997
0.305296875,-0.3452809494954921
0.30532812499999995,-0.34669027047181844
0.305359375,-0.3480064596658483
0.305390625,-0.3492352510992117
0.30542187499999995,-0.35038203392111156
0.305453125,-0.3514518719396811
0.30548437500000003,-0.35244952562363874
0.30551562499999996,-0.35337946814085497
0.305546875,-0.3542459074829278
0.30557812500000003,-0.3550527991125392
0.30560937499999996,-0.3558038653478212
0.305640625,-0.35650260770613296
0.30567187500000004,-0.357152318953952
0.30570312499999996,-0.35775609921532825
0.305734375,-0.3583168651359073
0.305765625,-0.3588373601023469
0.30579687499999997,-0.359320168427712
0.305828125,-0.35976772104506616
0.305859375,-0.36018230578546406
0.30589062499999997,-0.3605660756940374
0.305921875,-0.3609210577502386
0.305953125,-0.361249158716709
0.305984375,-0.36155217221290475
0.306015625,-0.36183178629275414
0.306046875,-0.3620895883531521
0.306078125,-0.36232707147423987
0.306109375,-0.36254563856026484
0.306140625,-0.36274660888605803
0.306171875,-0.3629312212083623
0.306203125,-0.3631006391677908
0.306234375,-0.3632559558091629
0.306265625,-0.3633981948924177
0.306296875,-0.3635283176364562
0.30632812499999995,-0.3636472240603357
0.306359375,-0.36375575725204823
0.306390625,-0.36385470563561506
0.30642187499999995,-0.3639448059808169
0.306453125,-0.3640267461826674
0.30648437500000003,-0.3641011676614699
0.30651562499999996,-0.3641686680426137
0.306546875,-0.3642298023656025
0.30657812500000003,-0.36428508639562973
0.30660937499999996,-0.36433499777599354
0.306640625,-0.36437997816559337
0.30667187500000004,-0.3644204347580461
0.30670312499999997,-0.36445674198057765
0.306734375,-0.36448924343792366
0.30676562500000004,-0.3645182527272331
0.30679687499999997,-0.36454405519923955
0.306828125,-0.36456690918062973
0.306859375,-0.36458704677620507
0.306890625,-0.36460467605272284
0.306921875,-0.3646199811107161
0.306953125,-0.3646331235353403
0.306984375,-0.3646442432060027
0.307015625,-0.36465345950291594
0.307046875,-0.36466087181187967
0.307078125,-0.36466656085566884
0.307109375,-0.36467058887389264
0.307140625,-0.3646730006577369
0.307171875,-0.36467382448845254
0.307203125,-0.3646730723490849
0.307234375,-0.3646707408954347
0.307265625,-0.3646668118334706
0.307296875,-0.36466125289098306
0.30732812499999995,-0.3646540178519841
0.307359375,-0.364645047464001
0.30739062500000003,-0.3646342696958125
0.30742187499999996,-0.3646216004388382
0.307453125,-0.36460694400111604
0.30748437500000003,-0.3645901931842451
0.30751562499999996,-0.3645712301041124
0.307546875,-0.36454992642171113
0.30757812500000004,-0.3645261441492572
0.30760937499999996,-0.3644997351096678
0.307640625,-0.3644705422190634
0.30767187500000004,-0.36443839976372794
0.30770312499999997,-0.36440313314949246
0.307734375,-0.36436455992078326
0.307765625,-0.3643224897613441
0.30779687499999997,-0.3642767251267409
0.307828125,-0.3642270613002113
0.307859375,-0.36417328641184965
0.307890625,-0.3641151828775568
0.307921875,-0.3640525268546223
0.307953125,-0.3639850884542939
0.307984375,-0.3639126329741844
0.308015625,-0.36383492012591867
0.308046875,-0.36375170529838335
0.308078125,-0.3636627393027161
0.308109375,-0.363567769353864
0.308140625,-0.36346653859837846
0.308171875,-0.36335878706432045
0.308203125,-0.3632452889253661
0.308234375,-0.36312370474499533
0.308265625,-0.362994804134021
0.308296875,-0.36285831776209043
0.30832812499999995,-0.3627139745879531
0.308359375,-0.36256150299882683
0.30839062500000003,-0.362400631080226
0.30842187499999996,-0.3622310867306385
0.308453125,-0.36205259722213573
0.30848437500000003,-0.36186489175171854
0.30851562499999996,-0.3616666567112816
0.308546875,-0.3614586869910702
0.30857812500000004,-0.36124071609146857
0.30860937499999996,-0.36101247941642345
0.308640625,-0.36077371758315785
0.30867187500000004,-0.3605241731691692
0.30870312499999997,-0.36026359344709036
0.308734375,-0.3599917306495328
0.308765625,-0.35970834233311605
0.30879687499999997,-0.35941319277872
0.308828125,-0.3591060522364613
0.308859375,-0.3587866968785282
0.308890625,-0.3584549131007596
0.308921875,-0.35811049401651923
0.308953125,-0.35775324303636014
0.308984375,-0.3573829725508699
0.309015625,-0.356999506408541
0.309046875,-0.3566026774331339
0.309078125,-0.35619233197291567
0.309109375,-0.35576832955981474
0.309140625,-0.3553305422261798
0.309171875,-0.35487885537081776
0.309203125,-0.35441317132180816
0.309234375,-0.3539334041609222
0.309265625,-0.35343948897873034
0.309296875,-0.35293137543597675
0.30932812499999995,-0.352409029778611
0.309359375,-0.35187244017889463
0.30939062500000003,-0.35132161283168617
0.30942187499999996,-0.3507565737189316
0.309453125,-0.3501773703221547
0.30948437500000003,-0.3495840716702848
0.30951562499999996,-0.34897677085817425
0.309546875,-0.348356612067339
0.30957812500000004,-0.3477216762752583
0.30960937499999996,-0.34707315712188785
0.309640625,-0.346411248430887
0.30967187500000004,-0.34573616188587697
0.30970312499999997,-0.34504814595587574
0.309734375,-0.34434746982666786
0.309765625,-0.34363443718527564
0.30979687499999997,-0.3429093768703662
0.309828125,-0.34217264961481964
0.309859375,-0.3414246443264017
0.309890625,-0.3406657843934501
0.309921875,-0.33989652408082277
0.309953125,-0.33911734573080426
0.309984375,-0.33832877087541746
0.310015625,-0.33753290199272656
0.310046875,-0.33672550688132913
0.310078125,-0.33590345419474976
0.310109375,-0.3350666563986153
0.310140625,-0.3342150298711029
0.310171875,-0.3333484901409006
0.310203125,-0.33246695752206346
0.310234375,-0.33157035320692574
0.310265625,-0.33065860238068223
0.310296875,-0.3297316306414317
0.31032812499999995,-0.32878936890235844
0.310359375,-0.3278317495656846
0.31039062500000003,-0.32685870503912495
0.31042187499999996,-0.32587017460163104
0.310453125,-0.32486609890696666
0.31048437500000003,-0.3238464198600407
0.31051562499999996,-0.3228110845572907
0.310546875,-0.32176004135011266
0.31057812500000004,-0.32069324311173064
0.31060937499999997,-0.3196106452360731
0.310640625,-0.318512204642966
0.31067187500000004,-0.3173978847184801
0.31070312499999997,-0.3162676492342581
0.310734375,-0.3151214656960737
0.310765625,-0.31395930638474795
0.310796875,-0.3127811475750273
0.310828125,-0.3115869654716601
0.310859375,-0.3103767431201082
0.310890625,-0.3091504652518295
0.310921875,-0.3079091483299471
0.310953125,-0.3066507312747472
0.310984375,-0.3053762380587244
0.311015625,-0.30408566834637385
0.311046875,-0.30277902588761385
0.311078125,-0.3014563201200117
0.311109375,-0.30011756008087076
0.311140625,-0.29876276322076545
0.311171875,-0.29739090842660487
0.311203125,-0.29600410383131043
0.311234375,-0.29460133335539185
0.311265625,-0.2931826297235982
0.31129687500000003,-0.2917480307610892
0.31132812499999996,-0.2902975752623417
0.311359375,-0.2888313084930897
0.31139062500000003,-0.2873492803346182
0.31142187499999996,-0.2858515431555225
0.311453125,-0.2843381549926667
0.31148437500000004,-0.28280917884908374
0.31151562499999996,-0.2812646803657235
0.311546875,-0.27970473067384305
0.31157812500000004,-0.2781294059757898
0.31160937499999997,-0.2765387854920598
0.311640625,-0.2749329547182585
0.31167187500000004,-0.27331200146872053
0.31170312499999997,-0.271676021835126
0.311734375,-0.2700251121148935
0.311765625,-0.2683593751208521
0.311796875,-0.2666789193699871
0.311828125,-0.2649838572023124
0.311859375,-0.2632743050288428
0.311890625,-0.2615503850870773
0.311921875,-0.25981222232982626
0.311953125,-0.2580599490387152
0.311984375,-0.256293700551574
0.312015625,-0.2545136158275611
0.312046875,-0.25271984287661503
0.312078125,-0.25091252922575813
0.312109375,-0.2490918286156495
0.312140625,-0.24725790188764696
0.312171875,-0.2454109105296367
0.312203125,-0.24355102423538616
0.312234375,-0.24167841614133473
0.312265625,-0.23979326317315924
0.31229687500000003,-0.23789574558135862
0.31232812499999996,-0.23598605051266286
0.312359375,-0.23406539304629487
0.31239062500000003,-0.23213191865632352
0.31242187499999996,-0.23018684956819624
0.312453125,-0.22823038965368064
0.31248437500000004,-0.2262627467945557
0.31251562499999996,-0.22428414055296741
0.312546875,-0.2222948037880311
0.31257812500000004,-0.22029499368172467
0.31260937499999997,-0.2182849936210658
0.312640625,-0.21626509423157572
0.31267187500000004,-0.21423551885456327
0.31270312499999997,-0.21219640235995402
0.312734375,-0.21014785720957196
0.31276562500000005,-0.20809008747082933
0.312796875,-0.20602339978226072
0.312828125,-0.20394812405677534
0.312859375,-0.20186457024905555
0.312890625,-0.19977302498659621
0.312921875,-0.197673762056199
0.312953125,-0.19556705309641725
0.312984375,-0.19345316412322067
0.313015625,-0.19133237367215475
0.313046875,-0.1892049575020442
0.313078125,-0.18707119860185417
0.313109375,-0.18493138689302838
0.313140625,-0.18278581113858927
0.313171875,-0.1806347660642686
0.313203125,-0.17847855007882585
0.313234375,-0.17631746348605115
0.313265625,-0.17415181375807248
0.31329687500000003,-0.17198190755521542
0.31332812499999996,-0.16980805578441793
0.313359375,-0.16763056984530036
0.31339062500000003,-0.1654497695390747
0.31342187499999996,-0.16326597100459128
0.313453125,-0.16107949785139397
0.31348437500000004,-0.158890672095103
0.31351562499999996,-0.156699819099544
0.313546875,-0.15450726987563695
0.31357812500000004,-0.15231335177333583
0.31360937499999997,-0.15011839784802863
0.313640625,-0.14792274123718574
0.31367187500000004,-0.14572671830078768
0.31370312499999997,-0.14353066622545751
0.313734375,-0.1413349235791582
0.313765625,-0.1391398275784473
0.313796875,-0.13694572249631573
0.313828125,-0.1347529484098719
0.313859375,-0.1325618502578442
0.313890625,-0.13037379133907773
0.313921875,-0.1281870744086616
0.313953125,-0.12600306409948042
0.313984375,-0.1238221098798802
0.314015625,-0.1216445528700208
0.314046875,-0.1194707429373704
0.314078125,-0.11730102377658642
0.314109375,-0.1151357435790591
0.314140625,-0.1129752474662733
0.314171875,-0.11081987987773496
0.314203125,-0.10866998710385885
0.314234375,-0.10652591351888926
0.314265625,-0.10438800035059714
0.31429687500000003,-0.1022565957907898
0.31432812499999996,-0.10013203715360983
0.314359375,-0.09801466881082813
0.31439062500000003,-0.09590482595616387
0.31442187499999996,-0.09380284915462818
0.314453125,-0.09170907578239991
0.31448437500000004,-0.08962384064553117
0.31451562499999997,-0.08754747392965956
0.314546875,-0.08548031072600766
0.31457812500000004,-0.08342267680205875
0.31460937499999997,-0.08137490168137464
0.314640625,-0.07933627726892023
0.31467187500000005,-0.07730919073209784
0.314703125,-0.07529292648925344
0.314734375,-0.07328780256030136
0.314765625,-0.07129413558730313
0.314796875,-0.06931223292406573
0.314828125,-0.0673424034390403
0.314859375,-0.06538495298517169
0.314890625,-0.06344018416951905
0.314921875,-0.06150838996372465
0.314953125,-0.05958986912964677
0.314984375,-0.057684910940695965
0.315015625,-0.05579380029206624
0.315046875,-0.053916820137651714
0.315078125,-0.05205425302406018
0.315109375,-0.05020636702544868
0.315140625,-0.048373439098494626
0.315171875,-0.04655573063574307
0.31520312500000003,-0.04475350354958124
0.315234375,-0.042967014222192276
0.315265625,-0.041196516301661
0.31529687500000003,-0.039442255864108634
0.31532812499999996,-0.037704470801480865
0.315359375,-0.03598340708110126
0.31539062500000004,-0.0342792881855393
0.31542187499999996,-0.03259234511483071
0.315453125,-0.030922795922098865
0.31548437500000004,-0.02927086127383099
0.31551562499999997,-0.027636749221316172
0.315546875,-0.02602066279333368
0.31557812500000004,-0.02442280209505639
0.31560937499999997,-0.02284438989532885
0.315640625,-0.021283559010729165
0.31567187500000005,-0.019741519544499847
0.315703125,-0.01821844349680471
0.315734375,-0.016714504852888005
0.315765625,-0.015229864335341927
0.315796875,-0.013764682118044089
0.315828125,-0.012319105171001602
0.315859375,-0.010893284391804096
0.315890625,-0.009487354323317643
0.315921875,-0.00810144971544616
0.315953125,-0.006735696954227443
0.315984375,-0.005390212250667624
0.316015625,-0.004065113494695294
0.316046875,-0.0027605021654960454
0.316078125,-0.0014764828976218981
0.316109375,-0.00021314638441976078
0.316140625,0.0010294191046150633
0.316171875,0.0022511364157000967
0.31620312500000003,0.003451929092877927
0.316234375,0.0046317326855014225
0.316265625,0.005790483868897439
0.31629687500000003,0.006928131941590417
0.31632812499999996,0.008044631040725093
0.316359375,0.009139939928683814
0.31639062500000004,0.010214024500838529
0.31642187499999996,0.011266861080123775
0.316453125,0.012298429181809362
0.31648437500000004,0.013308714589527933
0.31651562499999997,0.014297717235165278
0.316546875,0.015265430628373069
0.31657812500000004,0.01621186539387393
0.31660937499999997,0.01713703824649823
0.316640625,0.018040964486684657
0.31667187500000005,0.018923674445234278
0.316703125,0.019785207279626377
0.316734375,0.02062559877149752
0.31676562500000005,0.021444892692938214
0.316796875,0.022243151838845822
0.316828125,0.023020430383856625
0.316859375,0.023776798034419778
0.316890625,0.024512330925301404
0.316921875,0.02522710522854224
0.316953125,0.025921211118027886
0.316984375,0.026594734935696994
0.317015625,0.027247780819456266
0.317046875,0.02788045492471384
0.317078125,0.028492862894211626
0.317109375,0.029085130687706195
0.317140625,0.029658399207095097
0.317171875,0.03021075363715068
0.31720312500000003,0.030743350249440807
0.317234375,0.0312563358087224
0.317265625,0.03174985357704142
0.31729687500000003,0.03222405973059755
0.31732812499999996,0.032679108660149336
0.317359375,0.03311516878693796
0.31739062500000004,0.03353241344455839
0.31742187499999996,0.03393101214538155
0.317453125,0.03431114699237151
0.31748437500000004,0.034673004483479285
0.31751562499999997,0.035016778292163216
0.317546875,0.03534164100238148
0.31757812500000004,0.03564984453615617
0.31760937499999997,0.0359405692920505
0.317640625,0.03621403001218209
0.31767187500000005,0.03647043697250925
0.317703125,0.036710016291111314
0.317734375,0.03693299853509262
0.317765625,0.03713961120189635
0.317796875,0.03733009012074813
0.317828125,0.037504675144468855
0.317859375,0.03766361267792122
0.317890625,0.03780715109985862
0.317921875,0.03793554385827176
0.317953125,0.03804905039982032
0.317984375,0.03814793213351933
0.318015625,0.03823244963157749
0.318046875,0.03830287726890817
0.318078125,0.03835948900896771
0.318109375,0.03840255944305042
0.318140625,0.03843236954029718
0.318171875,0.03844920546778154
0.31820312500000003,0.038453352498438904
0.318234375,0.03844510445080098
0.318265625,0.03842475859765124
0.31829687500000003,0.03839260759283408
0.31832812499999996,0.03834896188914576
0.318359375,0.038294114993696914
0.31839062500000004,0.03822838125559197
0.31842187499999997,0.03815207036452273
0.318453125,0.03806549049375516
0.31848437500000004,0.03796896439598724
0.31851562499999997,0.037862814468255596
0.318546875,0.037747351876983665
0.31857812500000005,0.037622911728614455
0.318609375,0.03748980908162555
0.318640625,0.03734838661501306
0.31867187500000005,0.03719896920024967
0.318703125,0.03704189048144156
0.318734375,0.03687749202621808
0.318765625,0.03670610008604557
0.318796875,0.036528077949578436
0.318828125,0.03634375095934783
0.318859375,0.036153474425236906
0.318890625,0.03595758895860819
0.318921875,0.03575644150723217
0.318953125,0.03555039789280967
0.318984375,0.03533979896982571
0.319015625,0.03512500130595337
0.319046875,0.03490637054128965
0.319078125,0.0346842590437843
0.31910937500000003,0.03445902532682115
0.319140625,0.03423103189580959
0.319171875,0.03400064919224525
0.31920312500000003,0.03376823663561904
0.319234375,0.03353416968077249
0.319265625,0.03329983097328144
0.31929687500000004,0.033063555605809286
0.31932812499999996,0.03282672128490819
0.319359375,0.0325897197088741
0.31939062500000004,0.03235292543580391
0.31942187499999997,0.03211669990714082
0.319453125,0.03188143943773288
0.31948437500000004,0.03164751940324352
0.31951562499999997,0.03141530753385474
0.319546875,0.031185204772243933
0.31957812500000005,0.030957584102199384
0.319609375,0.03073284374303516
0.319640625,0.030511360421662272
0.31967187500000005,0.030293531987234543
0.319703125,0.03007872057236871
0.319734375,0.029869376723043888
0.319765625,0.029664855373043877
0.319796875,0.02946555909511581
0.319828125,0.029271899828343835
0.319859375,0.02908425350489196
0.319890625,0.028903039028366814
0.319921875,0.028728657885905274
0.319953125,0.028561515091659453
0.319984375,0.028402012058033003
0.320015625,0.028249233772784307
0.320046875,0.028096012128195475
0.320078125,0.027941242763933904
0.32010937500000003,0.027784962811093133
0.320140625,0.02762720417736454
0.320171875,0.02746801484361281
0.32020312500000003,0.027307409531800074
0.320234375,0.027145447048312236
0.320265625,0.02698213396221324
0.32029687500000004,0.026817518536809873
0.32032812499999996,0.02665163447375617
0.320359375,0.026484505671053246
0.32039062500000004,0.026316174832521813
0.32042187499999997,0.026146671951348375
0.320453125,0.025976022349746657
0.32048437500000004,0.02580427278196206
0.32051562499999997,0.025631438701906102
0.320546875,0.02545755732901955
0.32057812500000005,0.025282663250877045
0.320609375,0.025106793999599267
0.320640625,0.024929961817656665
0.32067187500000005,0.02475221964112044
0.320703125,0.024573578640382038
0.320734375,0.024394083098623773
0.320765625,0.024213751181358448
0.320796875,0.02403262353208063
0.320828125,0.023850723365698892
0.320859375,0.02366808431263079
0.320890625,0.023484732151204613
0.320921875,0.023300696532379463
0.320953125,0.02311600825377776
0.320984375,0.02293069463904383
0.321015625,0.022744782730138625
0.321046875,0.022558302867625016
0.321078125,0.022371277222005333
0.32110937500000003,0.022183743604330317
0.321140625,0.021995719262815773
0.321171875,0.02180723829995634
0.32120312500000003,0.021618324473573817
0.321234375,0.021429002062863203
0.321265625,0.02123930574604973
0.32129687500000004,0.021049253740912002
0.32132812499999996,0.020858869893754697
0.321359375,0.02066921303225775
0.32139062500000004,0.020478259105408327
0.32142187499999997,0.020287049712814947
0.321453125,0.020095618962579505
0.32148437500000004,0.019903987935980385
0.32151562499999997,0.019712177062048888
0.321546875,0.019520220394379215
0.32157812500000005,0.019328135524723098
0.321609375,0.019135946178069616
0.321640625,0.01894367937729134
0.32167187500000005,0.01875135706826394
0.321703125,0.018559001617845183
0.321734375,0.018366636897289432
0.321765625,0.01817429075980645
0.321796875,0.017981975454301514
0.321828125,0.017789723365524028
0.321859375,0.017597551422047164
0.321890625,0.017404455687396847
0.321921875,0.017212515504554163
0.321953125,0.017020720283796042
0.321984375,0.016829092047195016
0.322015625,0.016637655564325338
0.322046875,0.016446431169914663
0.322078125,0.01625544128902088
0.32210937500000003,0.016064698436372274
0.322140625,0.015874235435520898
0.322171875,0.01568406382763799
0.32220312500000003,0.015494208215192169
0.322234375,0.015304694057704151
0.322265625,0.015115532505423412
0.32229687500000004,0.014926750599994779
0.32232812499999997,0.014738366959557367
0.322359375,0.014550398482565705
0.32239062500000004,0.01436285393145206
0.32242187499999997,0.014175731362633583
0.322453125,0.013989011322680565
0.32248437500000005,0.013802672725662924
0.322515625,0.01361673924432346
0.322546875,0.013431295292345612
0.32257812500000005,0.013246432383276722
0.322609375,0.0130621860968992
0.322640625,0.012878549850478666
0.32267187500000005,0.012695503690014355
0.322703125,0.012513041801084514
0.322734375,0.012331171241206813
0.32276562500000006,0.012149901140255343
0.322796875,0.011969253250956918
0.322828125,0.011789236939273445
0.322859375,0.011609869597932775
0.322890625,0.011431166020920345
0.322921875,0.011253142658066092
0.322953125,0.011075812714074155
0.322984375,0.010899193038407386
0.32301562500000003,0.01072329616826024
0.323046875,0.010548131727347337
0.323078125,0.010373719060162028
0.32310937500000003,0.010200069934140205
0.323140625,0.010027196953958463
0.323171875,0.009855114181821108
0.32320312500000004,0.009683830533517731
0.323234375,0.009513363645956372
0.323265625,0.009343721192898353
0.32329687500000004,0.009174918106536794
0.32332812499999997,0.009006964188777875
0.323359375,0.00883987323044351
0.32339062500000004,0.008673655889474587
0.32342187499999997,0.008508322213116613
0.323453125,0.008344909416319938
0.32348437500000005,0.008181379237061078
0.323515625,0.008018765481013122
0.323546875,0.007857081684957825
0.32357812500000005,0.007696334051116638
0.323609375,0.0075365346214317334
0.323640625,0.007377694899578423
0.32367187500000005,0.007219821668658109
0.323703125,0.007062926153033434
0.323734375,0.006907020583992857
0.323765625,0.006752109183696769
0.323796875,0.006598204113271396
0.323828125,0.006445313275682079
0.323859375,0.006293445234992326
0.323890625,0.0061426086269118635
0.323921875,0.0059928126831548315
0.323953125,0.005844065127049984
0.323984375,0.005696371838428221
0.32401562500000003,0.005549744022590796
0.324046875,0.005404185581494723
0.324078125,0.0052586819160968835
0.32410937500000003,0.005115290612757058
0.324140625,0.004972990583369967
0.324171875,0.004831790983714373
0.32420312500000004,0.004691698824001625
0.324234375,0.004552720266397515
0.324265625,0.004414861699066318
0.32429687500000004,0.0042781277213562625
0.32432812499999997,0.004142526676309665
0.324359375,0.004008063997713619
0.32439062500000004,0.003874744058132259
0.32442187499999997,0.00374257246261182
0.324453125,0.0036115577894074956
0.32448437500000005,0.0034817015554706697
0.324515625,0.0033530090837988677
0.324546875,0.003225487331467481
0.32457812500000005,0.003099138549344911
0.324609375,0.0029739702994587974
0.324640625,0.00284998424565492
0.32467187500000005,0.00272718532551541
0.324703125,0.002605576382450042
0.324734375,0.0024851637474855373
0.324765625,0.0023659490449143734
0.324796875,0.002247935700030672
0.324828125,0.0021311295289267694
0.324859375,0.002015530795818697
0.324890625,0.001901142867709333
0.324921875,0.0017879719976955782
0.324953125,0.0016760170736784367
0.324984375,0.001565281759898552
0.32501562500000003,0.0014557672593370624
0.325046875,0.0013474778575950364
0.325078125,0.0012404129280590669
0.32510937500000003,0.001134576944305462
0.325140625,0.0010299688753224352
0.325171875,0.0009265958994389076
0.32520312500000004,0.0008244502082970645
0.325234375,0.0007235420597456743
0.325265625,0.0006238680461527896
0.32529687500000004,0.0005254260324208636
0.32532812499999997,0.00042822342071372616
0.325359375,0.0003322576710515293
0.32539062500000004,0.00023752727248221514
0.32542187499999997,0.00014403476394057174
0.325453125,0.00005177818662309777
0.32548437500000005,-0.00003923871346665428
0.325515625,-0.0001290212003433322
0.325546875,-0.00021654016531545
0.32557812500000005,-0.0003038493952095024
0.325609375,-0.00038992380776580945
0.325640625,-0.0004747630919767175
0.32567187500000006,-0.0005583709328583486
0.325703125,-0.0006407465579382557
0.325734375,-0.0007218915601571035
0.325765625,-0.0008018063503155565
0.325796875,-0.00088049555539765
0.325828125,-0.0009579592429435103
0.325859375,-0.0010342006305014
0.325890625,-0.0011092198618142708
0.325921875,-0.0011830196486461407
0.325953125,-0.0012556055595544964
0.325984375,-0.0013269764861977354
0.32601562500000003,-0.001397137170004805
0.326046875,-0.0014660897394965407
0.326078125,-0.001533837781445467
0.32610937500000003,-0.0016003866888086547
0.326140625,-0.001665734460667135
0.326171875,-0.0017298910109576245
0.32620312500000004,-0.0017928570624867052
0.326234375,-0.001855660076858362
0.326265625,-0.0019162589135662787
0.32629687500000004,-0.001975677331212681
0.32632812499999997,-0.0020339222985542686
0.326359375,-0.002090998574998778
0.32639062500000005,-0.002146910776744528
0.326421875,-0.0022016649382664427
0.326453125,-0.0022552618899304433
0.32648437500000005,-0.002307712666444979
0.326515625,-0.002359019641831727
0.326546875,-0.002409186944257194
0.32657812500000005,-0.0024582228297484986
0.326609375,-0.0025061316588113718
0.326640625,-0.0025529196437473513
0.32667187500000006,-0.0025985949379340074
0.326703125,-0.0026431599059637927
0.326734375,-0.002686622885819258
0.32676562500000006,-0.0027289943660132356
0.326796875,-0.002770275051302614
0.326828125,-0.0028104746494762058
0.326859375,-0.0028496010132681854
0.326890625,-0.0028876588662060283
0.32692187500000003,-0.002924660210472281
0.326953125,-0.0029606091117089124
0.326984375,-0.002995512168237395
0.32701562500000003,-0.0030293801595418987
0.327046875,-0.0030622218198241916
0.327078125,-0.0030940434753066078
0.32710937500000004,-0.0031248517017620145
0.327140625,-0.0031546573112532957
0.327171875,-0.0031834726893327503
0.32720312500000004,-0.003211297644869566
0.327234375,-0.0032381505902180675
0.327265625,-0.0032640335061313343
0.32729687500000004,-0.003288962717496513
0.32732812499999997,-0.003312940274285449
0.327359375,-0.003335979344137506
0.32739062500000005,-0.0033580949348519344
0.327421875,-0.003379285929019999
0.327453125,-0.0033995713198185992
0.32748437500000005,-0.0034189601888790187
0.327515625,-0.0034374611955323604
0.327546875,-0.0034550831968415442
0.32757812500000005,-0.003471841260348739
0.327609375,-0.0034877463711213315
0.327640625,-0.003502804251836616
0.32767187500000006,-0.0035160065355851165
0.327703125,-0.003529410167224741
0.327734375,-0.003542009060190133
0.327765625,-0.003553809218729869
0.327796875,-0.0035648228774223176
0.327828125,-0.003575062263894292
0.327859375,-0.003584541698964952
0.327890625,-0.003593272470210164
0.32792187500000003,-0.003601265981186288
0.327953125,-0.003608537927894565
0.327984375,-0.003615099193936891
0.32801562500000003,-0.003620961461440062
0.328046875,-0.0036261417477756255
0.328078125,-0.0036306509346191625
0.32810937500000004,-0.003634504864175391
0.328140625,-0.0036377146623611384
0.328171875,-0.00364029571013106
0.32820312500000004,-0.003642260823936535
0.328234375,-0.0036436293108533593
0.328265625,-0.003644406927632751
0.32829687500000004,-0.0036446149521994174
0.32832812499999997,-0.003644266461654451
0.328359375,-0.003643375034864848
0.32839062500000005,-0.003642982624686642
0.328421875,-0.0036410552809259047
0.328453125,-0.003638630832801172
0.32848437500000005,-0.0036357254713710214
0.328515625,-0.003632355086600824
0.328546875,-0.0036285382898960904
0.32857812500000005,-0.0036242893550713223
0.328609375,-0.003619624858794808
0.328640625,-0.003614559970433289
0.32867187500000006,-0.003609110300006003
0.328703125,-0.0036032968245162875
0.328734375,-0.0035971340144245953
0.328765625,-0.0035906383138003956
0.328796875,-0.003583829975688551
0.328828125,-0.0035767220936251676
0.328859375,-0.0035693360537170926
0.328890625,-0.0035616864856439466
0.32892187500000003,-0.003553797742461992
0.328953125,-0.0035456768182742238
0.328984375,-0.0035373569950923993
0.32901562500000003,-0.0035288445823085275
0.329046875,-0.003520162393377175
0.329078125,-0.0035113275311515237
0.32910937500000004,-0.0035023629207316664
0.329140625,-0.0034932881417697043
0.329171875,-0.0034841131280562397
0.32920312500000004,-0.0034748679614273192
0.329234375,-0.0034655719512830287
0.329265625,-0.0034562385235464357
0.32929687500000004,-0.003446890639644814
0.32932812499999997,-0.0034375500051231217
0.329359375,-0.003428236877318601
0.32939062500000005,-0.0034189665838392468
0.329421875,-0.0034097672993023444
0.329453125,-0.003400658105711881
0.32948437500000005,-0.0033916547336863383
0.329515625,-0.00338278638694647
0.329546875,-0.0033740719153710318
0.32957812500000006,-0.0033655313463692646
0.329609375,-0.0033571853408448545
0.329640625,-0.0033490558125147465
0.32967187500000006,-0.0033411666670350136
0.329703125,-0.0033335392020065815
0.329734375,-0.0033261993568534758
0.329765625,-0.003319165301682997
0.329796875,-0.003312464399001319
0.329828125,-0.003305093453178906
0.329859375,-0.003299121772304861
0.329890625,-0.0032935465885762377
0.32992187500000003,-0.0032883965968448156
0.329953125,-0.003283691482670506
0.329984375,-0.003279462123831709
0.33001562500000003,-0.0032756507240174447
0.330046875,-0.003271789498285809
0.330078125,-0.003267818350098095
0.33010937500000004,-0.0032637288409305687
0.330140625,-0.003259525162554587
0.330171875,-0.0032552132521645634
0.33020312500000004,-0.0032507875979295303
0.330234375,-0.003246252834924704
0.330265625,-0.0032416154979643674
0.33029687500000005,-0.003236871814979312
0.330328125,-0.003232025619450605
0.330359375,-0.003227070080115177
0.33039062500000005,-0.003222025234939214
0.330421875,-0.0032168743511286763
0.330453125,-0.0032116343967840064
0.33048437500000005,-0.0032062909852487616
0.330515625,-0.003200855771157824
0.330546875,-0.003196357815256918
0.33057812500000006,-0.0031907501556008334
0.330609375,-0.0031850413441001646
0.330640625,-0.0031792557037433576
0.33067187500000006,-0.003173383963145558
0.330703125,-0.003167426265458989
0.330734375,-0.003161385594448972
0.330765625,-0.003155266953086551
0.330796875,-0.0031490642314950315
0.33082812500000003,-0.0031427942632687583
0.330859375,-0.003136441101364313
0.330890625,-0.003130015235324749
0.33092187500000003,-0.0031235135471367817
0.330953125,-0.0031169497297949544
0.330984375,-0.003110312132460189
0.33101562500000004,-0.003103604141556745
0.331046875,-0.0030968305774278088
0.331078125,-0.0030899942021995926
0.33110937500000004,-0.003083093115510114
0.331140625,-0.0030761307806016908
0.331171875,-0.0030691064212674604
0.33120312500000004,-0.0030620244086487017
0.331234375,-0.0030548854183978236
0.331265625,-0.0030476892117816262
0.33129687500000005,-0.0030404345629112192
0.331328125,-0.003033133707012966
0.331359375,-0.0030257720871878953
0.33139062500000005,-0.003018367879149702
0.331421875,-0.0030109090018148148
0.331453125,-0.0030034033066175594
0.33148437500000005,-0.0029958553540881984
0.331515625,-0.0029882624471955395
0.331546875,-0.002980622119672642
0.33157812500000006,-0.0029729398375656184
0.331609375,-0.0029652165341655587
0.331640625,-0.0029574553317254886
0.33167187500000006,-0.002949659224096752
0.331703125,-0.002941817144476149
0.331734375,-0.0029339472298813736
0.331765625,-0.0029260392779878394
0.331796875,-0.0029181001946707863
0.33182812500000003,-0.002910126147532204
0.331859375,-0.0029021258962506798
0.331890625,-0.002894091178744885
0.33192187500000003,-0.0028860342238281114
0.331953125,-0.0028779471953645497
0.331984375,-0.0028688122073434186
0.33201562500000004,-0.0028606757584560584
0.332046875,-0.0028525182732347283
0.332078125,-0.002844336429681557
0.33210937500000004,-0.002836137561687598
0.332140625,-0.002827915266508021
0.332171875,-0.002819682317909609
0.33220312500000004,-0.0028114279370512717
0.332234375,-0.0028031580667491375
0.332265625,-0.0027948725705819535
0.33229687500000005,-0.002786571540730011
0.332328125,-0.002778254912046252
0.332359375,-0.002769918635753363
0.33239062500000005,-0.0027615718033796
0.332421875,-0.0027532126737160358
0.332453125,-0.002744846743923869
0.33248437500000005,-0.0027364809159200025
0.332515625,-0.0027281084213344117
0.332546875,-0.0027197317696001123
0.33257812500000006,-0.00271135132236492
0.332609375,-0.002702964674722967
0.332640625,-0.002694573777911456
0.33267187500000006,-0.0026861810506415527
0.332703125,-0.00267881348064938
0.332734375,-0.0026704193969271615
0.33276562500000006,-0.0026620257470608283
0.332796875,-0.002653632890241585
0.33282812500000003,-0.002645245724676566
0.332859375,-0.002636855600564394
0.332890625,-0.0026284751412312297
0.33292187500000003,-0.002620097985351351
0.332953125,-0.0026117279682230307
0.332984375,-0.0026033620737333125
0.33301562500000004,-0.002595008067782737
0.333046875,-0.0025866595970746795
0.333078125,-0.0025783228170624777
0.33310937500000004,-0.0025699961307438304
0.333140625,-0.0025616803677953014
0.333171875,-0.0025533765102615062
0.33320312500000004,-0.0025450856788647794
0.333234375,-0.0025368093391097447
0.333265625,-0.002528547662713602
0.33329687500000005,-0.0025203004137944567
0.333328125,-0.0025120702464849556
0.333359375,-0.002503856696416989
0.33339062500000005,-0.00249566087383242
0.333421875,-0.002487482741763032
0.333453125,-0.002479325657323627
0.33348437500000006,-0.0024711868690997334
0.333515625,-0.002463071143867599
0.333546875,-0.0024549747603888374
0.33357812500000006,-0.0024469020684125715
0.333609375,-0.002438851884978336
0.333640625,-0.0024308263639306917
0.33367187500000006,-0.002422823099133012
0.333703125,-0.0024148468303001047
0.333734375,-0.00240689440777897
0.333765625,-0.002398969424674109
0.333796875,-0.002391070723191984
0.33382812500000003,-0.002383201158539367
0.333859375,-0.0023753596313211
0.333890625,-0.0023675459019033875
0.33392187500000003,-0.0023597624820863687
0.333953125,-0.002352010312143469
0.333984375,-0.0023442871906971564
0.33401562500000004,-0.0023365971568785684
0.334046875,-0.002328938541731468
0.334078125,-0.002321311589896742
0.33410937500000004,-0.0023126925255943474
0.334140625,-0.0023051331131157676
0.334171875,-0.002297607813123423
0.33420312500000005,-0.0022901189410763356
0.33423437500000003,-0.0022826638458440032
0.334265625,-0.002275245143679428
0.33429687500000005,-0.0022678621861828736
0.334328125,-0.0022605173431243034
0.334359375,-0.0022532080651499788
0.33439062500000005,-0.002245939605260743
0.334421875,-0.0022387071522348492
0.334453125,-0.0022315131267387767
0.33448437500000006,-0.002224360385248054
0.334515625,-0.002217247093116683
0.334546875,-0.002210172673328875
0.33457812500000006,-0.002203138545447368
0.334609375,-0.002196147597990517
0.334640625,-0.0021891972296070664
0.33467187500000006,-0.002182289245711025
0.334703125,-0.002175423330330096
0.33473437500000003,-0.0021685999448403104
0.334765625,-0.0021618185312121015
0.334796875,-0.002155081487966424
0.33482812500000003,-0.0021483892434934378
0.334859375,-0.0021427649129836385
0.334890625,-0.002136162163119879
0.33492187500000004,-0.002129601946326838
0.334953125,-0.0021230875094394204
0.334984375,-0.002116620249455671
0.33501562500000004,-0.002110195914420878
0.335046875,-0.0021038205724957827
0.335078125,-0.00209749047080374
0.33510937500000004,-0.002091206509316247
0.335140625,-0.0020849717855043297
0.335171875,-0.002078781929000878
0.33520312500000005,-0.002072640151498547
0.33523437500000003,-0.002066546963532697
0.335265625,-0.002060500445744396
0.33529687500000005,-0.002054503115648979
0.335328125,-0.002048554811601013
0.335359375,-0.0020426551725505164
0.33539062500000005,-0.0020368033275169513
0.335421875,-0.0020310010327508586
0.335453125,-0.0020252479941100833
0.33548437500000006,-0.0020195438480361226
0.335515625,-0.002013890611111527
0.335546875,-0.002008286924384605
0.33557812500000006,-0.002002733135290681
0.335609375,-0.0019972293640298615
0.335640625,-0.001991774147569316
0.33567187500000006,-0.001986370839041629
0.335703125,-0.0019810183461155886
0.33573437500000003,-0.0019757153547969065
0.335765625,-0.0019704653808864624
0.335796875,-0.001965263127455808
0.33582812500000003,-0.0019601122770294584
0.335859375,-0.0019550151919077857
0.335890625,-0.0019499676733295696
0.33592187500000004,-0.0019449698857815986
0.335953125,-0.001940022324390691
0.335984375,-0.001935126453145631
0.33601562500000004,-0.0019302841751128418
0.336046875,-0.0019254916482173076
0.336078125,-0.0019207493098151555
0.33610937500000004,-0.0019160609815566491
0.336140625,-0.001911420122004879
0.336171875,-0.0019068335107240604
0.33620312500000005,-0.0019022962376866598
0.33623437500000003,-0.0018978097096900015
0.336265625,-0.0018923499270637016
0.33629687500000005,-0.0018879668692048657
0.336328125,-0.0018836336076340915
0.336359375,-0.0018793519258920033
0.33639062500000005,-0.0018751213781224296
0.336421875,-0.0018709390843674734
0.336453125,-0.0018668111503771026
0.33648437500000006,-0.0018627312449072016
0.336515625,-0.001858701837705548
0.336546875,-0.0018547238244515062
0.33657812500000006,-0.0018507958823518675
0.336609375,-0.0018469154590466975
0.336640625,-0.0018430878823398056
0.33667187500000006,-0.0018393081842133265
0.336703125,-0.0018355790615609303
0.33673437500000003,-0.0018318969222262081
0.33676562500000007,-0.001828268353586314
0.336796875,-0.0018246849693094869
0.33682812500000003,-0.0018211499719211419
0.336859375,-0.0018176638970061124
0.336890625,-0.0018142278368957383
0.33692187500000004,-0.0018108379237508354
0.336953125,-0.0018074977280935732
0.336984375,-0.001804204547783364
0.33701562500000004,-0.001801984808849702
0.337046875,-0.0017987839221033433
0.337078125,-0.0017956312074526512
0.33710937500000004,-0.0017925243199159585
0.337140625,-0.0017894654265126625
0.337171875,-0.0017864497615182398
0.33720312500000005,-0.0017834831742177051
0.33723437500000003,-0.001780559386602324
0.337265625,-0.0017776811371761625
0.33729687500000005,-0.0017748465488384157
0.337328125,-0.0017720575912309154
0.337359375,-0.0017693097165121935
0.33739062500000006,-0.0017666088913600754
0.337421875,-0.0017639490309275148
0.337453125,-0.001761331935587987
0.33748437500000006,-0.0017587604515839107
0.337515625,-0.0017562270914475084
0.337546875,-0.001753735864175085
0.33757812500000006,-0.001751284645305086
0.337609375,-0.0017488764600100022
0.337640625,-0.001746506696503003
0.33767187500000007,-0.001744178866840928
0.337703125,-0.0017418888179423463
0.33773437500000003,-0.0017396373410796702
0.337765625,-0.0017374242650674866
0.337796875,-0.0017352483139594296
0.33782812500000003,-0.001733111318446303
0.337859375,-0.0017310096763947722
0.337890625,-0.0017289462800901337
0.33792187500000004,-0.0017269172608963997
0.337953125,-0.00172492517062146
0.337984375,-0.0017229659849148544
0.33801562500000004,-0.0017210404330453496
0.338046875,-0.0017191507009686087
0.338078125,-0.0017172951954250414
0.33810937500000005,-0.001715467556439667
0.33814062500000003,-0.001713678177792815
0.338171875,-0.001711916737401148
0.33820312500000005,-0.0017101832718238556
0.33823437500000003,-0.001708484067928378
0.338265625,-0.0017068128098046385
0.33829687500000005,-0.001705169340574686
0.338328125,-0.0017035589050476939
0.338359375,-0.001701969867880855
0.33839062500000006,-0.0017004121840325619
0.338421875,-0.0016978537855488925
0.338453125,-0.0016963464986889734
0.33848437500000006,-0.0016948659154872522
0.338515625,-0.0016934073067549071
0.338546875,-0.0016919740859461171
0.33857812500000006,-0.0016905655566914063
0.338609375,-0.0016891744990346937
0.33864062500000003,-0.0016878045652491715
0.33867187500000007,-0.0016864592067129154
0.338703125,-0.0016851334805745959
0.33873437500000003,-0.001683823321973324
0.338765625,-0.0016825347280965824
0.338796875,-0.0016812659483269841
0.33882812500000004,-0.0016800084776746708
0.338859375,-0.0016787711298329802
0.338890625,-0.0016775490035921096
0.33892187500000004,-0.0016763389363491053
0.338953125,-0.0016751404956302368
0.338984375,-0.0016739594720709926
0.33901562500000004,-0.0016727884425848868
0.339046875,-0.0016716331000221282
0.339078125,-0.0016704828614428381
0.33910937500000005,-0.0016693443447554739
0.33914062500000003,-0.0016682111243753947
0.339171875,-0.0016681159207527843
0.33920312500000005,-0.0016669982772721872
0.33923437500000003,-0.0016658889700936694
0.339265625,-0.0016647869867773175
0.33929687500000005,-0.0016636876818057617
0.339328125,-0.0016625855751147313
0.339359375,-0.0016614909102768867
0.33939062500000006,-0.001660399227931094
0.339421875,-0.0016593059109405763
0.339453125,-0.0016582175787874208
0.33948437500000006,-0.001657118159177285
0.339515625,-0.001656019703396766
0.339546875,-0.001654918199798662
0.33957812500000006,-0.001653815295562338
0.339609375,-0.0016527000132950283
0.33964062500000003,-0.001651582987058621
0.33967187500000007,-0.0016504559611374044
0.339703125,-0.0016493255258204602
0.33973437500000003,-0.0016481836876541117
0.339765625,-0.0016470259854387687
0.339796875,-0.0016458605663252739
0.33982812500000004,-0.0016446876856467292
0.339859375,-0.001643486402772492
0.339890625,-0.0016422810018699337
0.33992187500000004,-0.001641060655787313
0.339953125,-0.0016398181899228495
0.339984375,-0.0016385625667252358
0.34001562500000004,-0.0016372887253551759
0.340046875,-0.0016360131240884673
0.340078125,-0.0016347536545610539
0.34010937500000005,-0.0016335022554013583
0.34014062500000003,-0.0016322581029484806
0.340171875,-0.0016310247351469208
0.34020312500000005,-0.001629800927866222
0.340234375,-0.001628579068328466
0.340265625,-0.001627368120312226
0.34029687500000005,-0.0016261690900904735
0.340328125,-0.0016249710007449243
0.340359375,-0.0016237804848347505
0.34039062500000006,-0.0016226029827742933
0.340421875,-0.0016214314183759723
0.340453125,-0.001620267422604682
0.34048437500000006,-0.0016191089959117187
0.340515625,-0.0016179551966033767
0.340546875,-0.001616816716236695
0.34057812500000006,-0.0016146550164878974
0.340609375,-0.0016135313465375674
0.34064062500000003,-0.0016124078053567636
0.340671875,-0.0016112974125547172
0.340703125,-0.0016101913214047747
0.34073437500000003,-0.0016090851489902053
0.340765625,-0.0016079984509029047
0.340796875,-0.0016069065950150459
0.34082812500000004,-0.0016058289170729836
0.340859375,-0.0016047527324014287
0.340890625,-0.0016036837864388809
0.34092187500000004,-0.0016026242431614428
0.340953125,-0.0016015725255932728
0.340984375,-0.0016005219022021087
0.34101562500000004,-0.0015994805044511687
0.341046875,-0.001598442090868929
0.341078125,-0.0015974121083161888
0.34110937500000005,-0.0015963873253815042
0.341140625,-0.0015953661502206805
0.341171875,-0.001594351972773217
0.34120312500000005,-0.0015933449005769151
0.341234375,-0.0015923401664028579
0.341265625,-0.0015913433012185972
0.34129687500000006,-0.0015903553568982348
0.341328125,-0.001590392465035298
0.341359375,-0.001589408756353064
0.34139062500000006,-0.0015884372704767225
0.341421875,-0.001587463166550434
0.341453125,-0.0015864962188413094
0.34148437500000006,-0.001585536094220387
0.341515625,-0.0015845789155130609
0.341546875,-0.0015836254105569755
0.341578125,-0.0015826793299313427
0.341609375,-0.0015817327768415691
0.34164062500000003,-0.0015807989748331391
0.341671875,-0.0015798655198661707
0.341703125,-0.0015789377810012523
0.34173437500000003,-0.0015780109722191155
0.341765625,-0.0015770915548768381
0.341796875,-0.001576172330381445
0.34182812500000004,-0.0015752609235882807
0.341859375,-0.0015743498103407902
0.341890625,-0.0015734421762170388
0.34192187500000004,-0.001572542357581249
0.34195312499999997,-0.001571646568121473
0.341984375,-0.0015707507722677663
0.34201562500000005,-0.001569857899993081
0.342046875,-0.0015689715669683427
0.342078125,-0.0015680851229915652
0.34210937500000005,-0.0015672068051658349
0.342140625,-0.0015663279454557234
0.342171875,-0.0015654536944903243
0.34220312500000005,-0.0015645892167323212
0.342234375,-0.0015637273679492622
0.342265625,-0.0015628689342464357
0.34229687500000006,-0.0015620114580312122
0.342328125,-0.0015611602202728753
0.342359375,-0.001560305640946627
0.34239062500000006,-0.0015594511411887273
0.342421875,-0.0015586044806252426
0.342453125,-0.0015577582856088762
0.342484375,-0.0015569156156596056
0.342515625,-0.001556078712413634
0.34254687500000003,-0.0015552433189885174
0.342578125,-0.0015544099097756364
0.342609375,-0.0015535805836389485
0.34264062500000003,-0.001552754468058526
0.342671875,-0.0015519291590258381
0.342703125,-0.0015511090299780567
0.34273437500000004,-0.0015492655653093872
0.342765625,-0.0015484494766458343
0.342796875,-0.0015476365738503195
0.34282812500000004,-0.0015468237359119487
0.34285937499999997,-0.0015460161936122312
0.342890625,-0.0015452085490005422
0.34292187500000004,-0.0015444055333428755
0.34295312499999997,-0.0015436040513388573
0.342984375,-0.001542803777749971
0.34301562500000005,-0.0015420051039270952
0.343046875,-0.0015412111967889087
0.343078125,-0.001540417499945504
0.34310937500000005,-0.0015396262804705033
0.343140625,-0.0015388366738977623
0.343171875,-0.0015380473898908668
0.34320312500000005,-0.00153726201199815
0.343234375,-0.001536477194357306
0.343265625,-0.0015356941526526967
0.343296875,-0.0015349121655208811
0.343328125,-0.0015341313506970072
0.343359375,-0.00153335367093441
0.343390625,-0.0015325790613892297
0.343421875,-0.0015318039511943923
0.343453125,-0.0015310300085124122
0.343484375,-0.0015312823325770442
0.343515625,-0.001530511862150783
0.34354687500000003,-0.0015297404861156043
0.343578125,-0.00152897195442947
0.343609375,-0.001528203179234154
0.34364062500000003,-0.0015274382780938456
0.343671875,-0.0015266741859728747
0.343703125,-0.0015259084582588608
0.34373437500000004,-0.0015251476613733564
0.34376562499999996,-0.001524385930562042
0.343796875,-0.001523623830789158
0.34382812500000004,-0.0015228623173774263
0.34385937499999997,-0.0015221024676676347
0.343890625,-0.0015213442451168895
0.34392187500000004,-0.0015205859742473751
0.34395312499999997,-0.001519829009612516
0.343984375,-0.001519071538320007
0.34401562500000005,-0.001518317083029675
0.344046875,-0.0015175583471158938
0.344078125,-0.00151680404826917
0.34410937500000005,-0.001516049595092734
0.344140625,-0.0015152961329780064
0.344171875,-0.001514542883036811
0.344203125,-0.0015137866509574195
0.344234375,-0.001513035352103221
0.344265625,-0.001512282923297699
0.344296875,-0.0015115323666016617
0.344328125,-0.001510777681125914
0.344359375,-0.0015100263548014949
0.344390625,-0.0015092743978253609
0.344421875,-0.0015085248919642462
0.344453125,-0.001507773155530065
0.344484375,-0.0015070216064521462
0.344515625,-0.0015062686230007845
0.34454687500000003,-0.001505519383647954
0.34457812499999996,-0.001504769205719035
0.344609375,-0.0015040192548098873
0.34464062500000003,-0.0015032673035098726
0.34467187499999996,-0.0015025152057008238
0.344703125,-0.0015017647242568238
0.34473437500000004,-0.0015010148152117854
0.34476562499999996,-0.0015002635996643789
0.344796875,-0.0014995104142927658
0.34482812500000004,-0.0014987578561549801
0.34485937499999997,-0.0014980070319299682
0.344890625,-0.0014962295026870395
0.34492187500000004,-0.0014954746553989436
0.34495312499999997,-0.001494722938043428
0.344984375,-0.0014939705945963902
0.345015625,-0.0014932185792656677
0.345046875,-0.001492464569652626
0.345078125,-0.001491710699924282
0.345109375,-0.0014909561095529655
0.345140625,-0.001490202557110177
0.345171875,-0.0014894463024285147
0.345203125,-0.0014886903540459878
0.345234375,-0.0014879350690887722
0.345265625,-0.0014871789333316295
0.345296875,-0.0014864206588599098
0.345328125,-0.0014856638936366663
0.345359375,-0.001484905652699972
0.345390625,-0.00148414515688116
0.345421875,-0.0014833882178181892
0.345453125,-0.0014826272437619172
0.34548437499999995,-0.0014818658553012037
0.345515625,-0.001481106452056711
0.34554687500000003,-0.00148034328213607
0.34557812499999996,-0.0014795836083081014
0.345609375,-0.0014788204371311148
0.34564062500000003,-0.0014780555116011077
0.34567187499999996,-0.001478315986637526
0.345703125,-0.0014775514162830954
0.34573437500000004,-0.0014767858848729366
0.34576562499999997,-0.0014760202107657328
0.345796875,-0.001475251987913085
0.34582812500000004,-0.0014744855672459561
0.34585937499999997,-0.0014737170260766819
0.345890625,-0.001472947288550068
0.345921875,-0.0014721788722969024
0.345953125,-0.0014714070970098247
0.345984375,-0.001470634249320351
0.346015625,-0.0014698625360226418
0.346046875,-0.0014690910247292521
0.346078125,-0.0014683161137932638
0.346109375,-0.0014675416131242902
0.346140625,-0.0014667666987794419
0.346171875,-0.0014659902629401735
0.346203125,-0.0014652142677119666
0.346234375,-0.0014644362793630045
0.346265625,-0.0014636550276273391
0.34629687499999995,-0.001462878970716161
0.346328125,-0.0014620965013086712
0.346359375,-0.0014613145596663046
0.34639062499999995,-0.0014605340944109507
0.346421875,-0.0014597536279399269
0.34645312500000003,-0.001458969950772944
0.34648437499999996,-0.0014581843678341082
0.346515625,-0.0014573977907601267
0.34654687500000003,-0.00145661402390046
0.34657812499999996,-0.0014558247104555153
0.346609375,-0.0014550368783537576
0.34664062500000004,-0.0014542510671684446
0.34667187499999996,-0.0014534601372427278
0.346703125,-0.0014526714804531313
0.34673437500000004,-0.0014518803144085157
0.34676562499999997,-0.0014510880705756665
0.346796875,-0.0014502984407451583
0.346828125,-0.0014495054257336118
0.34685937499999997,-0.0014487100608733053
0.346890625,-0.0014479172366022412
0.346921875,-0.0014471210111751745
0.346953125,-0.0014463250689670526
0.346984375,-0.0014455265977524438
0.347015625,-0.0014447308968067625
0.347046875,-0.0014439332465030694
0.347078125,-0.0014421104151757062
0.347109375,-0.0014413090951869503
0.347140625,-0.0014405089517746349
0.347171875,-0.001439711412049037
0.34720312499999995,-0.0014389091272679726
0.347234375,-0.0014381067913774234
0.347265625,-0.0014373039580666755
0.34729687499999995,-0.0014364997035092066
0.347328125,-0.001435696699605523
0.347359375,-0.0014348928811935661
0.34739062499999995,-0.0014340893238964647
0.347421875,-0.0014332825427895747
0.34745312500000003,-0.0014324786045723827
0.34748437499999996,-0.0014316702259463791
0.347515625,-0.00143086220789573
0.34754687500000003,-0.0014300593610657789
0.34757812499999996,-0.0014292490940847093
0.347609375,-0.0014284414460936194
0.347640625,-0.001427631281479113
0.34767187499999996,-0.0014268225571532518
0.347703125,-0.0014260123584963445
0.347734375,-0.0014252035442873408
0.34776562499999997,-0.001424390816892735
0.347796875,-0.001423584241486621
0.347828125,-0.001423798505799826
0.34785937499999997,-0.001422986761643541
0.347890625,-0.0014221763308923108
0.347921875,-0.0014213681630416454
0.347953125,-0.0014205527190909381
0.347984375,-0.0014197428625729869
0.348015625,-0.0014189300278774526
0.348046875,-0.0014181212234031758
0.348078125,-0.0014173061809512992
0.34810937499999994,-0.001416495603750999
0.348140625,-0.0014156810136657198
0.348171875,-0.0014148741680934489
0.34820312499999995,-0.0014140592739716393
0.348234375,-0.0014132449264600971
0.348265625,-0.0014124333426091852
0.34829687499999995,-0.0014116263712608858
0.348328125,-0.0014108143886558053
0.348359375,-0.0014100017312517546
0.34839062499999995,-0.0014091922702295263
0.348421875,-0.0014083797592269777
0.34845312500000003,-0.0014075688124928036
0.34848437499999996,-0.0014067570730419907
0.348515625,-0.0014059479443172263
0.348546875,-0.0014051393552740703
0.34857812499999996,-0.0014043298759369473
0.348609375,-0.0014035218767380758
0.348640625,-0.0014027108531384502
0.34867187499999996,-0.0014019040823045163
0.348703125,-0.0014010991261388939
0.348734375,-0.0014002894873476092
0.34876562499999997,-0.0013994805950907907
0.348796875,-0.0013986775290973433
0.348828125,-0.001397871413585404
0.34885937499999997,-0.0013970695974477726
0.348890625,-0.0013962641792029176
0.348921875,-0.0013954650897923249
0.348953125,-0.0013946630327395307
0.348984375,-0.0013938622963285477
0.34901562499999994,-0.0013930590574328348
0.349046875,-0.0013922660473544221
0.349078125,-0.0013914669750829285
0.34910937499999994,-0.001390665092151095
0.349140625,-0.0013898711849636217
0.349171875,-0.0013890781646374376
0.34920312499999995,-0.0013882860778701399
0.349234375,-0.0013864680723856201
0.349265625,-0.001385676001976699
0.34929687499999995,-0.0013848895341492182
0.349328125,-0.0013840988726342082
0.34935937499999997,-0.0013833124066350531
0.34939062499999995,-0.0013825271973577566
0.349421875,-0.0013817467731175696
0.349453125,-0.0013809666717325385
0.34948437499999996,-0.0013801825982861504
0.349515625,-0.0013794076004858859
0.349546875,-0.0013786297122352284
0.34957812499999996,-0.0013778552483365188
0.349609375,-0.001377079836911533
0.349640625,-0.001376308491586941
0.34967187499999997,-0.0013755447265050812
0.349703125,-0.0013747730932035206
0.349734375,-0.0013740043170259349
0.34976562499999997,-0.0013732401616084501
0.349796875,-0.0013724790504871277
0.34982812499999993,-0.001371727040125642
0.349859375,-0.0013709686395245654
0.349890625,-0.001370209595714121
0.34992187499999994,-0.0013694581345155
0.349953125,-0.0013687102845550449
0.349984375,-0.0013679584028394379
0.35001562500000005,-0.001368243798854439
0.35004687500000004,-0.0013674940241004997
0.350078125,-0.0013667558680468851
0.35010937500000006,-0.0013660148854957276
0.35014062500000004,-0.0013652698955836928
0.350171875,-0.0013645259441196524
0.35020312500000006,-0.0013638000087044938
0.350234375,-0.001363056844743929
0.350265625,-0.0013623146152168565
0.35029687500000006,-0.0013615801540097713
0.350328125,-0.001360850857487425
0.35035937500000003,-0.0013601127509103063
0.35039062500000007,-0.0013593785879195477
0.350421875,-0.0013586512615546657
0.35045312500000003,-0.0013579249206874464
0.35048437500000007,-0.0013571910539267283
0.350515625,-0.001356462371128575
0.35054687500000004,-0.0013557363221147374
0.3505781250000001,-0.001355005271328126
0.350609375,-0.0013542833252080631
0.35064062500000004,-0.0013535568686038509
0.350671875,-0.0013528310414209627
0.350703125,-0.0013521047016751275
0.35073437500000004,-0.001351388392277969
0.350765625,-0.0013506706756065412
0.350796875,-0.0013499492453312133
0.35082812500000005,-0.0013492348100786061
0.35085937500000003,-0.0013485173865251283
0.350890625,-0.0013478018076231724
0.35092187500000005,-0.0013470891888487137
0.35095312500000003,-0.0013463716237172574
0.350984375,-0.0013456600268384536
0.35101562500000005,-0.001344953676103957
0.35104687500000004,-0.0013442365195220768
0.351078125,-0.0013435295016401977
0.35110937500000006,-0.0013428231734983302
0.351140625,-0.0013421183851480313
0.351171875,-0.001341407211785186
0.35120312500000006,-0.0013407048241597733
0.351234375,-0.001340001362770564
0.351265625,-0.0013392996547288184
0.35129687500000006,-0.0013385986022293773
0.351328125,-0.0013378975254490638
0.35135937500000003,-0.0013372002249355149
0.35139062500000007,-0.0013354771900489643
0.351421875,-0.0013347793440946915
0.35145312500000003,-0.0013340851064198266
0.35148437500000007,-0.0013333910708288668
0.351515625,-0.0013326965049028916
0.35154687500000004,-0.00133200544184945
0.351578125,-0.0013313168114450283
0.351609375,-0.0013306315974974461
0.35164062500000004,-0.0013299382649919513
0.351671875,-0.0013292538398190466
0.351703125,-0.001328569438969425
0.35173437500000004,-0.0013278812409527087
0.351765625,-0.0013271982582262754
0.351796875,-0.0013265168960963358
0.35182812500000005,-0.0013258379721242455
0.35185937500000003,-0.0013251536680877161
0.351890625,-0.0013244779053915579
0.35192187500000005,-0.0013237968317145743
0.351953125,-0.0013231205968663035
0.351984375,-0.0013224447029652649
0.35201562500000005,-0.0013217714799742299
0.352046875,-0.0013210984018370356
0.352078125,-0.0013204284829743881
0.35210937500000006,-0.001319762795443498
0.352140625,-0.0013190950503441656
0.352171875,-0.001318429156436391
0.35220312500000006,-0.0013187872359910063
0.352234375,-0.0013181247949554734
0.352265625,-0.0013174590750675806
0.35229687500000006,-0.0013167961206904978
0.352328125,-0.001316135871095022
0.35235937500000003,-0.001315477208219347
0.35239062500000007,-0.0013148186772061823
0.352421875,-0.001314163371267059
0.35245312500000003,-0.0013135056701739558
0.352484375,-0.0013128541301037078
0.352515625,-0.001312199613371208
0.35254687500000004,-0.0013115491360325277
0.352578125,-0.0013108991488004589
0.352609375,-0.0013102525209013997
0.35264062500000004,-0.0013096066204233668
0.352671875,-0.0013089632448847512
0.352703125,-0.0013083172487798021
0.35273437500000004,-0.0013076746510544274
0.352765625,-0.0013070363025282465
0.352796875,-0.0013063952358731978
0.35282812500000005,-0.0013057559306670595
0.352859375,-0.0013051224059712
0.352890625,-0.0013044855461668246
0.35292187500000005,-0.0013038506945251896
0.352953125,-0.0013032192148440952
0.352984375,-0.0013025894349891626
0.35301562500000006,-0.001301958639010812
0.353046875,-0.0013013301521361195
0.353078125,-0.0013007054036858826
0.35310937500000006,-0.0013000785960133841
0.353140625,-0.001299454084366377
0.353171875,-0.0012988300035261906
0.35320312500000006,-0.0012982111314771769
0.353234375,-0.0012975887622615444
0.353265625,-0.0012969715519395193
0.353296875,-0.0012963565100368134
0.353328125,-0.0012957396841177214
0.35335937500000003,-0.0012951245093623873
0.353390625,-0.0012945142733940852
0.353421875,-0.0012939013726038784
0.35345312500000003,-0.0012932901905854978
0.353484375,-0.0012926819055455
0.353515625,-0.001292075955605109
0.35354687500000004,-0.0012914711921018958
0.353578125,-0.0012898418318783127
0.353609375,-0.0012892382251465558
0.35364062500000004,-0.0012886378880561829
0.353671875,-0.0012880368831039955
0.353703125,-0.0012874373985464448
0.35373437500000005,-0.0012868414111093449
0.353765625,-0.001286245883552587
0.353796875,-0.0012856536665362545
0.35382812500000005,-0.0012850595394686762
0.353859375,-0.0012844689616295056
0.353890625,-0.0012838782167339385
0.35392187500000005,-0.0012832891617075744
0.353953125,-0.0012827014346612035
0.353984375,-0.0012821161162927357
0.35401562500000006,-0.0012815330344817626
0.354046875,-0.0012809488078289327
0.354078125,-0.0012803667929220872
0.35410937500000006,-0.001279788412715293
0.354140625,-0.0012792082345398845
0.354171875,-0.0012786292240166836
0.354203125,-0.0012780563523286902
0.354234375,-0.0012774797326573946
0.35426562500000003,-0.0012769074819113414
0.354296875,-0.0012763354108932569
0.354328125,-0.0012757638671160622
0.35435937500000003,-0.0012751971555148393
0.354390625,-0.001275652967741684
0.354421875,-0.001275088928455164
0.35445312500000004,-0.0012745249560384073
0.354484375,-0.0012739600208240866
0.354515625,-0.0012733988185147198
0.35454687500000004,-0.0012728390638375824
0.35457812499999997,-0.0012722781213279181
0.354609375,-0.0012717202553525625
0.35464062500000004,-0.0012711663632195974
0.35467187499999997,-0.0012706123423574488
0.354703125,-0.001270057615830513
0.35473437500000005,-0.0012695074377652334
0.354765625,-0.0012689570798019509
0.354796875,-0.0012684055852522948
0.35482812500000005,-0.0012678593646869435
0.354859375,-0.0012673118383890077
0.354890625,-0.0012667680495841334
0.35492187500000005,-0.0012662252919024113
0.354953125,-0.0012656812617355614
0.354984375,-0.001265142323203492
0.355015625,-0.0012646031184827752
0.355046875,-0.0012640650078430925
0.355078125,-0.001263529098876101
0.355109375,-0.0012629929829884763
0.355140625,-0.0012624588092717687
0.355171875,-0.0012619285117435111
0.355203125,-0.0012613969982585918
0.355234375,-0.001260866615948899
0.35526562500000003,-0.001260340109281121
0.355296875,-0.001259813340846249
0.355328125,-0.0012592886068329215
0.35535937500000003,-0.0012587638701816312
0.355390625,-0.0012582409638290035
0.355421875,-0.0012577196386006108
0.35545312500000004,-0.0012572000939551596
0.35548437499999996,-0.001256681533282511
0.355515625,-0.001256165894254941
0.35554687500000004,-0.0012556503634293253
0.35557812499999997,-0.0012551346405047827
0.355609375,-0.0012546213631376354
0.35564062500000004,-0.0012541127532258861
0.35567187499999997,-0.0012536025001243893
0.355703125,-0.0012530932827260442
0.35573437500000005,-0.0012525855678551905
0.355765625,-0.0012510563982408955
0.355796875,-0.0012505505332986964
0.35582812500000005,-0.0012500496243251606
0.355859375,-0.0012495451590175538
0.355890625,-0.001249047749698265
0.355921875,-0.001248547203993644
0.355953125,-0.0012480500905845474
0.355984375,-0.001247555796378308
0.356015625,-0.0012470627531718376
0.356046875,-0.0012465672162078716
0.356078125,-0.0012460775131277989
0.356109375,-0.0012455882651756893
0.356140625,-0.0012450975783511904
0.356171875,-0.0012446105224548192
0.356203125,-0.001244124989458091
0.356234375,-0.0012436411187181987
0.35626562500000003,-0.001243155614737413
0.35629687499999996,-0.0012426750787815737
0.356328125,-0.0012421938911260158
0.35635937500000003,-0.0012417164303331653
0.35639062499999996,-0.0012412381443415131
0.356421875,-0.0012407621003712836
0.35645312500000004,-0.001240285456598076
0.35648437499999996,-0.0012398134677274256
0.356515625,-0.001239339905550075
0.35654687500000004,-0.0012398933887889547
0.35657812499999997,-0.0012394241228855865
0.356609375,-0.0012389591571998135
0.35664062500000004,-0.0012384916238347837
0.35667187499999997,-0.0012380267283375046
0.356703125,-0.001237562432194951
0.35673437500000005,-0.001237101059257513
0.356765625,-0.0012366404209233246
0.356796875,-0.0012361803963008462
0.356828125,-0.0012357213791223086
0.356859375,-0.001235265965565245
0.356890625,-0.0012348085164553893
0.356921875,-0.0012343553250646552
0.356953125,-0.0012339028464279228
0.356984375,-0.001233453081775162
0.357015625,-0.001232999481147138
0.357046875,-0.001232553145071008
0.357078125,-0.0012321055713937212
0.357109375,-0.001231661497988732
0.357140625,-0.001231214807074943
0.357171875,-0.0012307735705421388
0.35720312499999995,-0.0012303339244615352
0.357234375,-0.0012298927603545395
0.35726562500000003,-0.0012294529057526593
0.35729687499999996,-0.0012290151994247926
0.357328125,-0.0012285745486434081
0.35735937500000003,-0.001228138664058364
0.35739062499999996,-0.001227712674389335
0.357421875,-0.0012272765433746953
0.35745312500000004,-0.001226846308147688
0.35748437499999997,-0.001226417140942293
0.357515625,-0.0012259922372767247
0.35754687500000004,-0.0012255647758748732
0.35757812499999997,-0.001225136826664537
0.357609375,-0.0012247141509994716
0.357640625,-0.001224289515698855
0.357671875,-0.0012238670545826578
0.357703125,-0.0012234527184346831
0.357734375,-0.0012230291806519487
0.357765625,-0.0012226132619330143
0.357796875,-0.0012221952019944617
0.357828125,-0.0012217846178445464
0.357859375,-0.0012213701594769207
0.357890625,-0.00122095666071707
0.357921875,-0.0012195195355129244
0.357953125,-0.0012191104103599672
0.357984375,-0.0012187072851949018
0.358015625,-0.0012182970434615296
0.358046875,-0.0012178949780774356
0.358078125,-0.0012174899469609667
0.35810937499999995,-0.0012170881239173155
0.358140625,-0.0012166910208011063
0.35817187500000003,-0.0012162874416564648
0.35820312499999996,-0.0012158869577467493
0.358234375,-0.0012154900888457082
0.35826562500000003,-0.00121509858183131
0.35829687499999996,-0.0012147029695420246
0.358328125,-0.0012143113823986952
0.35835937500000004,-0.0012139216671779932
0.35839062499999996,-0.0012135295514626998
0.358421875,-0.0012131362789290744
0.35845312500000004,-0.001212753810307568
0.35848437499999997,-0.0012123669920239763
0.358515625,-0.0012119824840148181
0.358546875,-0.0012115958481379654
0.35857812499999997,-0.0012112201906111855
0.358609375,-0.0012108349689741275
0.358640625,-0.0012104552214330586
0.358671875,-0.001210083710454616
0.358703125,-0.00120970692763199
0.358734375,-0.0012103511137971715
0.358765625,-0.0012099748575031752
0.358796875,-0.001209606831684775
0.358828125,-0.0012092363840934817
0.358859375,-0.0012088668124454263
0.358890625,-0.001208494888790903
0.358921875,-0.0012081277706193251
0.358953125,-0.0012077592443674803
0.358984375,-0.0012073979743757266
0.35901562499999995,-0.0012070329745692242
0.359046875,-0.0012066741994561855
0.359078125,-0.0012063108799118052
0.35910937499999995,-0.0012059550421665323
0.359140625,-0.0012055908484157087
0.35917187500000003,-0.0012052369414536426
0.35920312499999996,-0.0012048795632885606
0.359234375,-0.0012045301902807136
0.35926562500000003,-0.0012041726101905195
0.35929687499999996,-0.0012038245185089051
0.359328125,-0.0012034759674582687
0.359359375,-0.0012031271033768817
0.35939062499999996,-0.0012027717629394669
0.359421875,-0.001202430339176587
0.359453125,-0.0012020878865217945
0.35948437499999997,-0.0012017425435966282
0.359515625,-0.0012013949946482368
0.359546875,-0.0012010598141086251
0.35957812499999997,-0.0012007193255120716
0.359609375,-0.0012003878175950826
0.359640625,-0.0012000391828418805
0.359671875,-0.0011997059720710267
0.359703125,-0.0011993779175125709
0.359734375,-0.001199031399319258
0.359765625,-0.0011987118688348737
0.359796875,-0.0011983761491317045
0.35982812499999994,-0.0011980465444377981
0.359859375,-0.001197722372045705
0.359890625,-0.0011973846491912903
0.35992187499999995,-0.001197068341109924
0.359953125,-0.0011967421857454648
0.359984375,-0.001196417297368444
0.36001562499999995,-0.0011961007864360745
0.360046875,-0.001195775523331246
0.360078125,-0.0011954592765652562
0.36010937499999995,-0.001194120670133348
0.360140625,-0.0011937982759471742
0.36017187500000003,-0.001193481500039062
0.36020312499999996,-0.0011931667079666253
0.360234375,-0.0011928588078481649
0.360265625,-0.0011925342046486577
0.36029687499999996,-0.0011922267557316242
0.360328125,-0.001191929062412389
0.360359375,-0.0011916152982939035
0.36039062499999996,-0.001191305758854306
0.360421875,-0.0011909984746398712
0.360453125,-0.001190696664346038
0.36048437499999997,-0.0011903918348921474
0.360515625,-0.0011900871103478691
0.360546875,-0.0011897856695717406
0.36057812499999997,-0.0011894814798350944
0.360609375,-0.0011891840167194342
0.360640625,-0.0011888871434739337
0.360671875,-0.0011885894293204684
0.360703125,-0.0011882913607471485
0.360734375,-0.001188005849221841
0.360765625,-0.0011877104856720284
0.360796875,-0.001187418896227848
0.36082812499999994,-0.0011871282314369694
0.360859375,-0.0011868353860426152
0.360890625,-0.0011865500599605727
0.36092187499999995,-0.0011872884135465701
0.360953125,-0.0011869919919382
0.360984375,-0.00118671745144458
0.36101562499999995,-0.0011864307634544893
0.361046875,-0.0011861480790600308
0.361078125,-0.0011858683879030045
0.36110937499999995,-0.0011855831649945844
0.361140625,-0.001185310343506163
0.36117187500000003,-0.0011850290101594035
0.36120312499999996,-0.0011847465208288666
0.361234375,-0.001184479139980793
0.361265625,-0.0011842013067691753
0.36129687499999996,-0.0011839266909238859
0.361328125,-0.0011836553838554496
0.361359375,-0.0011833842681699298
0.36139062499999997,-0.0011831154328389264
0.361421875,-0.0011828448494154709
0.361453125,-0.0011825766986420343
0.36148437499999997,-0.0011823090116777416
0.361515625,-0.0011820429751532753
0.361546875,-0.0011817780971636015
0.361578125,-0.0011815137163811926
0.361609375,-0.0011812547141398025
0.361640625,-0.0011809899583192021
0.361671875,-0.0011807290838926725
0.361703125,-0.0011804694313641215
0.36173437499999994,-0.0011802108776406417
0.361765625,-0.0011799501977118633
0.361796875,-0.0011796942891411123
0.36182812499999994,-0.0011794415917960842
0.361859375,-0.001179183929791057
0.361890625,-0.0011789298500417683
0.36192187499999995,-0.0011786826671922462
0.361953125,-0.0011784318208206551
0.361984375,-0.001178178164524684
0.36201562499999995,-0.0011779316430130873
0.362046875,-0.0011776844867156869
0.36207812500000003,-0.0011774384389839458
0.36210937499999996,-0.0011771923689801664
0.362140625,-0.001176948225863405
0.36217187500000003,-0.001176701644932051
0.36220312499999996,-0.0011764602752844591
0.362234375,-0.0011762167586543797
0.362265625,-0.0011759777754952565
0.36229687499999996,-0.0011747172467311447
0.362328125,-0.0011744770123061563
0.362359375,-0.0011742411885013009
0.36239062499999997,-0.0011740031424838926
0.362421875,-0.0011737694641058456
0.362453125,-0.0011735355384730542
0.36248437499999997,-0.0011733052663878453
0.362515625,-0.0011730747123319778
0.362546875,-0.001172840149779017
0.362578125,-0.0011726142074301553
0.362609375,-0.001172382798292567
0.362640625,-0.0011721637191594199
0.362671875,-0.0011719307871236907
0.362703125,-0.0011717064026167956
0.362734375,-0.0011714821371826487
0.362765625,-0.0011712635682533737
0.362796875,-0.001171038934634227
0.36282812499999995,-0.0011708177040731585
0.362859375,-0.00117059892273089
0.362890625,-0.0011703801422277386
0.36292187499999995,-0.001170161244642351
0.362953125,-0.001169946670837002
0.362984375,-0.0011697299664948195
0.36301562499999995,-0.0011695178742880605
0.363046875,-0.0011693028141994653
0.36307812500000003,-0.0011690921900768467
0.36310937499999996,-0.0011699055414010097
0.363140625,-0.0011696970525084185
0.36317187500000003,-0.001169485551588998
0.36320312499999996,-0.0011692790849922863
0.363234375,-0.0011690702123560957
0.363265625,-0.0011688647728661829
0.36329687499999996,-0.0011686627057281886
0.363328125,-0.0011684563507070658
0.363359375,-0.001168252061321734
0.36339062499999997,-0.0011680511653205349
0.363421875,-0.0011678510227722955
0.363453125,-0.0011676530236006295
0.36348437499999997,-0.0011674500710763536
0.363515625,-0.0011672550998876978
0.363546875,-0.0011670551437695104
0.363578125,-0.001166862075747458
0.363609375,-0.0011666677104893858
0.363640625,-0.0011664712049947318
0.363671875,-0.001166279858705134
0.363703125,-0.0011660878375374523
0.363734375,-0.0011658958458475484
0.363765625,-0.0011657090680424267
0.363796875,-0.0011655177418617678
0.36382812499999995,-0.0011653290413944119
0.363859375,-0.0011651414307408264
0.363890625,-0.0011649569323237859
0.36392187499999995,-0.0011647701379034585
0.363953125,-0.0011645866166737594
0.363984375,-0.0011644047253769503
0.36401562499999995,-0.0011642214661353976
0.364046875,-0.001164039111977322
0.36407812500000003,-0.0011638598904308746
0.36410937499999996,-0.0011636815680698166
0.364140625,-0.0011635022696971711
0.36417187500000003,-0.001163323257759516
0.36420312499999996,-0.001163146098743767
0.364234375,-0.001162972730346993
0.364265625,-0.0011627969565085952
0.36429687499999996,-0.0011626235722848877
0.364328125,-0.0011624491397377
0.364359375,-0.0011622807418673504
0.36439062499999997,-0.0011621089121608454
0.364421875,-0.0011619395302423473
0.364453125,-0.0011617695477376122
0.36448437499999997,-0.0011605762573064712
0.364515625,-0.001160408191707634
0.364546875,-0.0011602452082216975
0.364578125,-0.0011600767453485913
0.364609375,-0.0011599123738436634
0.364640625,-0.0011597497611326307
0.364671875,-0.0011595886046376243
0.364703125,-0.0011594255014531277
0.364734375,-0.0011592655443191692
0.364765625,-0.0011591062892842181
0.364796875,-0.0011589468097761325
0.36482812499999995,-0.0011587890760417288
0.364859375,-0.0011586340592024333
0.364890625,-0.0011584766610807443
0.36492187499999995,-0.00115832155655941
0.364953125,-0.0011581666704651439
0.364984375,-0.0011580138993004356
0.36501562499999995,-0.0011578607905541258
0.365046875,-0.0011577085641406477
0.36507812500000003,-0.0011575588899320026
0.36510937499999996,-0.0011574078108150636
0.365140625,-0.0011572585397376309
0.36517187500000003,-0.001157111933570685
0.36520312499999996,-0.0011569667362671572
0.365234375,-0.0011568181733497794
0.365265625,-0.0011566731023783146
0.36529687499999997,-0.0011575527016285704
0.365328125,-0.0011574110738940754
0.365359375,-0.001157268162021361
0.36539062499999997,-0.001157125219104032
0.365421875,-0.001156986683399596
0.365453125,-0.0011568445896692273
0.365484375,-0.0011567068665517162
0.365515625,-0.0011565670109270829
0.365546875,-0.0011564293982251495
0.365578125,-0.0011562922982875264
0.365609375,-0.0011561580579812249
0.365640625,-0.001156021851129261
0.365671875,-0.0011558876601605317
0.365703125,-0.0011557548689999815
0.36573437499999994,-0.0011556223258100441
0.365765625,-0.001155490952230994
0.365796875,-0.0011553599768920446
0.36582812499999995,-0.0011552325346259919
0.365859375,-0.001155100929937796
0.365890625,-0.0011549745683064432
0.36592187499999995,-0.0011548441836032042
0.365953125,-0.0011547175932867457
0.36598437500000003,-0.001154592101910875
0.36601562499999996,-0.0011544682868855696
0.366046875,-0.0011543434647337224
0.36607812500000003,-0.0011542188842875896
0.36610937499999996,-0.0011540967921540198
0.366140625,-0.0011539745214900025
0.36617187500000004,-0.0011538535088815548
0.36620312499999996,-0.0011537351354636814
0.366234375,-0.001153614387265224
0.366265625,-0.0011534976550321013
0.36629687499999997,-0.001153378541557587
0.366328125,-0.0011532615223673187
0.366359375,-0.001153146871875916
0.36639062499999997,-0.0011530306705073191
0.366421875,-0.0011529161335277621
0.366453125,-0.0011528031061602412
0.366484375,-0.0011526896692717267
0.366515625,-0.0011525774757449037
0.366546875,-0.001152465902826215
0.366578125,-0.0011523552459562249
0.366609375,-0.0011522448464038292
0.366640625,-0.0011521361857164368
0.366671875,-0.0011510026149517856
0.366703125,-0.0011508974674270395
0.366734375,-0.001150790290737294
0.366765625,-0.0011506853679550885
0.366796875,-0.0011505786680765517
0.36682812499999995,-0.0011504733815214559
0.366859375,-0.0011503721441305688
0.366890625,-0.0011502698657523819
0.36692187499999995,-0.0011501704360207497
0.366953125,-0.0011500665159659626
0.36698437500000003,-0.0011499665195543775
0.36701562499999996,-0.001149866065087178
0.367046875,-0.001149768482309712
0.36707812500000003,-0.0011496698405455454
0.36710937499999996,-0.001149571744783355
0.367140625,-0.001149476099795342
0.36717187500000004,-0.001149380019397083
0.36720312499999996,-0.0011492843337829635
0.367234375,-0.0011491893231176942
0.367265625,-0.001149096465448446
0.36729687499999997,-0.0011490054050281272
0.367328125,-0.0011489104029745525
0.367359375,-0.001148820456781878
0.36739062499999997,-0.0011487291207291153
0.367421875,-0.0011486407611739843
0.367453125,-0.0011485485405894925
0.367484375,-0.0011484616603901626
0.367515625,-0.0011494039139289154
0.367546875,-0.0011493167922529378
0.367578125,-0.0011492286904777223
0.367609375,-0.0011491393751514554
0.367640625,-0.0011490572115447246
0.367671875,-0.001148972706107143
0.367703125,-0.0011488905342901846
0.367734375,-0.0011488116903049152
0.367765625,-0.001148730571232534
0.367796875,-0.0011486507165019838
0.36782812499999995,-0.0011485689662256472
0.367859375,-0.0011484881797941514
0.367890625,-0.001148407778164013
0.36792187499999995,-0.0011483305891670896
0.367953125,-0.001148253867892239
0.36798437500000003,-0.0011481756205727403
0.36801562499999996,-0.0011481014074180458
0.368046875,-0.001148024368002272
0.36807812500000003,-0.0011479531288443381
0.36810937499999996,-0.0011478772173579462
0.368140625,-0.001147806191740923
0.36817187500000004,-0.0011477302554981778
0.36820312499999996,-0.0011476543286288686
0.368234375,-0.0011475887236882878
0.368265625,-0.0011475203802633685
0.36829687499999997,-0.0011474478124139133
0.368328125,-0.0011473773943380845
0.368359375,-0.0011473116164634548
0.36839062499999997,-0.0011472430943533576
0.368421875,-0.0011471729783650957
0.368453125,-0.0011471039681158098
0.368484375,-0.0011470432474018806
0.368515625,-0.0011469788768102389
0.368546875,-0.0011469132161616123
0.368578125,-0.001146849975102615
0.368609375,-0.0011467853235663204
0.368640625,-0.0011467287397384021
0.368671875,-0.0011466647547585598
0.368703125,-0.0011466065467711992
0.368734375,-0.0011465407801320021
0.368765625,-0.0011464817561670053
0.368796875,-0.001146421693050282
0.36882812499999995,-0.0011463602934806902
0.368859375,-0.0011452880737728537
0.368890625,-0.001145226723294028
0.36892187499999995,-0.001145165520880901
0.368953125,-0.0011451166737125075
0.36898437500000003,-0.0011450606961105995
0.36901562499999996,-0.0011449989305887427
0.369046875,-0.001144948534871286
0.36907812500000003,-0.0011448980784814385
0.36910937499999996,-0.001144847497353791
0.369140625,-0.0011447928534772805
0.36917187500000004,-0.0011447410650418828
0.36920312499999997,-0.0011446904641415033
0.369234375,-0.0011446417403953094
0.369265625,-0.0011445897805193762
0.36929687499999997,-0.0011445473828056475
0.369328125,-0.001144497704069148
0.369359375,-0.001144452800024183
0.369390625,-0.0011444033912687973
0.369421875,-0.0011443624359402348
0.369453125,-0.0011443082167314385
0.369484375,-0.0011442654753247225
0.369515625,-0.0011442216460882948
0.369546875,-0.0011441745971662379
0.369578125,-0.0011441397125036001
0.369609375,-0.0011440942507843395
0.369640625,-0.0011440589439272592
0.369671875,-0.0011440089634178092
0.369703125,-0.0011449936062951395
0.369734375,-0.0011449587008893931
0.369765625,-0.0011449186722803373
0.369796875,-0.0011448812101426363
0.36982812499999995,-0.0011448429597926482
0.369859375,-0.001144804821249984
0.36989062500000003,-0.0011447647805678633
0.36992187499999996,-0.0011447322076040094
0.369953125,-0.001144707527898272
0.36998437500000003,-0.0011446679039716738
0.37001562499999996,-0.0011446327002807531
0.370046875,-0.0011445886195423742
0.37007812500000004,-0.0011445743914698242
0.37010937499999996,-0.001144528318296048
0.370140625,-0.0011444953060912831
0.37017187500000004,-0.0011444720527106315
0.37020312499999997,-0.0011444356619793629
0.370234375,-0.0011444023829040202
0.370265625,-0.0011443835401309145
0.37029687499999997,-0.001144355098810463
0.370328125,-0.0011443192506368355
0.370359375,-0.0011442966665929505
0.370390625,-0.0011442673034395383
0.370421875,-0.0011442334842186527
0.370453125,-0.0011442181193981257
0.370484375,-0.001144185135785885
0.370515625,-0.0011441616710418795
0.370546875,-0.0011441372383601267
0.370578125,-0.0011441176637002719
0.370609375,-0.0011440896600772611
0.370640625,-0.0011440671297280602
0.370671875,-0.0011440498797866856
0.370703125,-0.0011440213348955924
0.370734375,-0.0011440045957580476
0.370765625,-0.0011439851429673707
0.370796875,-0.0011439689049013817
0.37082812499999995,-0.001143937213894445
0.370859375,-0.001143919073664474
0.37089062500000003,-0.0011439017032403645
0.37092187499999996,-0.0011438842406128538
0.370953125,-0.0011438681252405117
0.37098437500000003,-0.0011438525889914883
0.37101562499999996,-0.001143836486743658
0.371046875,-0.0011427897379314676
0.37107812500000004,-0.0011427791293918965
0.37110937499999996,-0.0011427616344536345
0.371140625,-0.0011427519179677721
0.37117187500000004,-0.001142736848544594
0.37120312499999997,-0.0011427220881294713
0.371234375,-0.0011427091840500274
0.371265625,-0.001142693399018832
0.37129687499999997,-0.0011426878645982436
0.371328125,-0.0011426748243838145
0.371359375,-0.001142661201502939
0.371390625,-0.0011426505787820868
0.371421875,-0.0011426399022518609
0.371453125,-0.0011426320913141275
0.371484375,-0.00114262315827943
0.371515625,-0.0011426142311479932
0.371546875,-0.0011426052746945012
0.371578125,-0.0011425986564823146
0.371609375,-0.0011425904498855652
0.371640625,-0.0011425835909844445
0.371671875,-0.0011425785524748697
0.371703125,-0.001142573094611684
0.37173437499999995,-0.0011425672952164248
0.371765625,-0.0011425616414364667
0.371796875,-0.0011425618313638877
0.37182812499999995,-0.001142553488250219
0.371859375,-0.0011425508899363113
0.37189062500000003,-0.001143571101821915
0.37192187499999996,-0.0011435667637595091
0.371953125,-0.0011435662304036705
0.37198437500000003,-0.0011435662089590258
0.37201562499999996,-0.0011435629916514492
0.372046875,-0.0011435595389253546
0.37207812500000004,-0.0011435622380514161
0.37210937499999996,-0.0011435613257433398
0.372140625,-0.001143562034521501
0.37217187500000004,-0.0011435659516967345
0.37220312499999997,-0.0011435636922855763
0.372234375,-0.0011435690195652284
0.372265625,-0.0011435677752259996
0.37229687499999997,-0.0011435720554152685
0.372328125,-0.0011435714354167993
0.372359375,-0.001143575979665093
0.372390625,-0.0011435816688286186
0.372421875,-0.00114358389813864
0.372453125,-0.0011435889680567538
0.372484375,-0.001143592117606014
0.372515625,-0.0011435971111605561
0.372546875,-0.0011436049234073223
0.372578125,-0.0011436103977916223
0.372609375,-0.0011436160308374924
0.372640625,-0.0011436245843171253
0.372671875,-0.001143633010139096
0.372703125,-0.001143640538657207
0.372734375,-0.001143647568340702
0.372765625,-0.0011436554035933882
0.372796875,-0.0011436655332311037
0.37282812499999995,-0.001143673164723781
0.372859375,-0.0011436840597858385
0.37289062500000003,-0.0011436924795539746
0.37292187499999996,-0.001143704329453002
0.372953125,-0.0011437146142673701
0.37298437500000003,-0.0011437249743007187
0.37301562499999996,-0.0011437361907087745
0.373046875,-0.0011437478922213112
0.37307812500000004,-0.0011437616458857894
0.37310937499999997,-0.0011437723794141437
0.373140625,-0.0011437842322758705
0.37317187500000004,-0.0011437977473809993
0.37320312499999997,-0.0011438115254564334
0.373234375,-0.0011428006303491854
0.373265625,-0.0011428139827157312
0.373296875,-0.0011428307776738672
0.373328125,-0.0011428454201563402
0.373359375,-0.0011428617127226329
0.373390625,-0.0011428767303756637
0.373421875,-0.0011428944789427242
0.373453125,-0.0011429122319241182
0.373484375,-0.0011429285815708935
0.373515625,-0.0011429456717787327
0.373546875,-0.0011429627216781348
0.373578125,-0.0011429822146945025
0.373609375,-0.0011429990952183285
0.373640625,-0.001143017584913749
0.373671875,-0.0011430375950040525
0.373703125,-0.0011430562267167876
0.373734375,-0.0011430753654661785
0.373765625,-0.001143097281405405
0.37379687500000003,-0.0011431185297760098
0.37382812499999996,-0.0011431376559779237
0.373859375,-0.0011431591985517978
0.37389062500000003,-0.0011431807907970777
0.37392187499999996,-0.0011432038802031731
0.373953125,-0.001143223893543835
0.37398437500000004,-0.0011432462078235124
0.37401562499999996,-0.0011432671766424644
0.374046875,-0.0011432910348604351
0.37407812500000004,-0.001143313589426414
0.37410937499999997,-0.0011443648126029035
0.374140625,-0.001144388582942548
0.37417187500000004,-0.0011444135783621537
0.37420312499999997,-0.0011444376465145623
0.374234375,-0.0011444607562238925
0.374265625,-0.0011444886384997834
0.374296875,-0.0011445138379009186
0.374328125,-0.0011445377217063051
0.374359375,-0.0011445654644193677
0.374390625,-0.0011445915841488338
0.374421875,-0.001144621371927508
0.374453125,-0.0011446464328700723
0.374484375,-0.0011446737613322322
0.374515625,-0.0011447015001264382
0.374546875,-0.001144730235832593
0.374578125,-0.0011447590015974396
0.374609375,-0.0011447872977863767
0.374640625,-0.001144816032115411
0.374671875,-0.00114484469684379
0.374703125,-0.0011448750322968597
0.374734375,-0.001144904412906815
0.374765625,-0.0011449336113968783
0.37479687500000003,-0.0011449663937897828
0.37482812499999996,-0.0011449961104417136
0.374859375,-0.0011450259565672083
0.37489062500000003,-0.0011450577409576022
0.37492187499999996,-0.0011450874762846987
0.374953125,-0.0011451202548954965
0.37498437500000004,-0.0011451503976806707
0.37501562499999996,-0.0011451829992948671
0.375046875,-0.0011452158860010067
0.37507812500000004,-0.0011452478756703542
0.37510937499999997,-0.001145281170779857
0.375140625,-0.0011453144973031688
0.37517187500000004,-0.001145347657294446
0.37520312499999997,-0.0011453814186705435
0.375234375,-0.001145414454427958
0.375265625,-0.0011454499738628478
0.375296875,-0.0011454826498845348
0.375328125,-0.0011455172937853732
0.375359375,-0.0011455533820857872
0.375390625,-0.0011455869667704975
0.375421875,-0.0011445985889489418
0.375453125,-0.0011446331221405294
0.375484375,-0.0011446701319756843
0.375515625,-0.0011447075145320541
0.375546875,-0.0011447417950881562
0.375578125,-0.001144778586222573
0.375609375,-0.0011448144256494888
0.375640625,-0.0011448536205867048
0.375671875,-0.0011448894370343285
0.375703125,-0.0011449275974823904
0.37573437499999995,-0.0011449650823442334
0.375765625,-0.001145002726683865
0.37579687500000003,-0.0011450395641039862
0.37582812499999996,-0.0011450789285796688
0.375859375,-0.0011451186442143213
0.37589062500000003,-0.0011451590205461062
0.37592187499999996,-0.0011451968260480713
0.375953125,-0.001145234619594978
0.37598437500000004,-0.0011452755273300523
0.37601562499999996,-0.001145314978371146
0.376046875,-0.0011453558434595772
0.37607812500000004,-0.0011453958326681467
0.37610937499999997,-0.0011454354556964252
0.376140625,-0.001145474398008356
0.37617187500000004,-0.001145516684267909
0.37620312499999997,-0.001145555920319244
0.376234375,-0.001145597562885535
0.376265625,-0.001145637062094508
0.376296875,-0.0011467031215693056
0.376328125,-0.0011467476357553547
0.376359375,-0.0011467882150024006
0.376390625,-0.0011468332978408144
0.376421875,-0.0011468733140419657
0.376453125,-0.0011469166243093
0.376484375,-0.0011469601374492662
0.376515625,-0.001147000389745535
0.376546875,-0.0011470446109848806
0.376578125,-0.0011470899389896018
0.376609375,-0.001147132283529785
0.376640625,-0.0011471755012866375
0.376671875,-0.00114721844270841
0.376703125,-0.0011472646182466087
0.376734375,-0.0011473079343866828
0.376765625,-0.0011473520704801746
0.37679687500000003,-0.001147396059261098
0.37682812499999996,-0.0011474406889098593
0.376859375,-0.0011474843006082786
0.37689062500000003,-0.0011475289946913589
0.37692187499999996,-0.0011475743356867546
0.376953125,-0.0011476193185749849
0.37698437500000004,-0.0011476634652573814
0.37701562499999997,-0.001147711456647986
0.377046875,-0.0011477557007754588
0.37707812500000004,-0.0011478011061365236
0.37710937499999997,-0.001147846897151937
0.377140625,-0.0011478923639556098
0.37717187500000005,-0.001147940473851642
0.377203125,-0.0011479827676443323
0.377234375,-0.0011480293589336034
0.377265625,-0.0011480778437396102
0.377296875,-0.0011481242486154133
0.377328125,-0.001148172298623587
0.377359375,-0.0011482175298933618
0.377390625,-0.001148264427190026
0.377421875,-0.0011483122672601362
0.377453125,-0.0011483596891078418
0.377484375,-0.001148405219994108
0.377515625,-0.001148453632420731
0.377546875,-0.0011485030536617126
0.377578125,-0.001148548045221305
0.377609375,-0.0011475741112033505
0.377640625,-0.0011476178386762986
0.377671875,-0.0011476671485105734
0.37770312500000003,-0.0011477182521982855
0.377734375,-0.0011477644815465725
0.377765625,-0.0011478124279335408
0.37779687500000003,-0.0011478619099577377
0.37782812499999996,-0.0011479091719139543
0.377859375,-0.0011479569423608026
0.37789062500000004,-0.001148006635554387
0.37792187499999996,-0.001148056580472477
0.377953125,-0.0011481019663066375
0.37798437500000004,-0.001148158106968774
0.37801562499999997,-0.0011482047210635768
0.378046875,-0.001148253051624186
0.37807812500000004,-0.0011482982189173416
0.37810937499999997,-0.0011483482539507185
0.378140625,-0.001148402025112981
0.37817187500000005,-0.0011484535962940946
0.378203125,-0.0011484977650487171
0.378234375,-0.001148549090086031
0.378265625,-0.0011485998815987941
0.378296875,-0.0011486465776812949
0.378328125,-0.0011486936398494886
0.378359375,-0.0011487490916989723
0.378390625,-0.0011487983340385463
0.378421875,-0.0011488470823973057
0.378453125,-0.0011488964111480704
0.378484375,-0.001149974838043688
0.378515625,-0.0011500213318790115
0.378546875,-0.0011500777979557182
0.378578125,-0.0011501228109767545
0.378609375,-0.0011501772375519179
0.378640625,-0.0011502274855440982
0.378671875,-0.0011502781548360895
0.37870312500000003,-0.0011503270869586794
0.378734375,-0.0011503812489571524
0.378765625,-0.001150430657146595
0.37879687500000003,-0.0011504840994176653
0.37882812499999996,-0.0011505312723006332
0.378859375,-0.001150583576368533
0.37889062500000004,-0.0011506312414100196
0.37892187499999996,-0.0011506853129076913
0.378953125,-0.0011507326067062354
0.37898437500000004,-0.0011507839806652355
0.37901562499999997,-0.0011508328942300694
0.379046875,-0.0011508835941286787
0.37907812500000004,-0.0011509358344187308
0.37910937499999997,-0.0011509834537077393
0.379140625,-0.0011510350023013864
0.37917187500000005,-0.0011510893156762222
0.379203125,-0.0011511390610971853
0.379234375,-0.0011511954920737227
0.379265625,-0.0011512455706445268
0.379296875,-0.0011512962460724294
0.379328125,-0.001151346332070681
0.379359375,-0.0011513966474140831
0.379390625,-0.0011514473672177387
0.379421875,-0.0011514998465873318
0.379453125,-0.0011515512530087986
0.379484375,-0.0011516015273601854
0.379515625,-0.001151645233847566
0.379546875,-0.001151704392171722
0.379578125,-0.0011517544768846755
0.379609375,-0.001151805978293667
0.379640625,-0.0011518525560533545
0.379671875,-0.0011519040071737464
0.37970312500000003,-0.001151959732395274
0.379734375,-0.0011520135872588044
0.379765625,-0.001152059641242962
0.37979687500000003,-0.001152105076888947
0.37982812499999996,-0.0011511308018838234
0.379859375,-0.0011511829005811276
0.37989062500000004,-0.0011512413985290057
0.37992187499999996,-0.001151285403791908
0.379953125,-0.0011513329920345323
0.37998437500000004,-0.0011513943033960236
0.38001562499999997,-0.0011514360589742825
0.380046875,-0.0011514889368615736
0.38007812500000004,-0.0011515318312800456
0.38010937499999997,-0.0011515916945303156
0.380140625,-0.0011516410740008629
0.38017187500000005,-0.0011516892798016376
0.380203125,-0.001151748272763941
0.380234375,-0.0011517914210146668
0.380265625,-0.0011518440086696127
0.380296875,-0.0011518915264863393
0.380328125,-0.001151942580306372
0.380359375,-0.0011519976839408294
0.380390625,-0.0011520445356944901
0.380421875,-0.001152093213461658
0.380453125,-0.001152146015676949
0.380484375,-0.0011521991492493902
0.380515625,-0.0011522534883817367
0.380546875,-0.0011522953059015587
0.380578125,-0.0011523461666103421
0.380609375,-0.001152392671214475
0.380640625,-0.0011524466555308185
0.380671875,-0.0011525030508135643
0.38070312500000003,-0.0011535775380885314
0.380734375,-0.00115362295894016
0.380765625,-0.0011536764775690982
0.38079687500000003,-0.0011537165548957638
0.38082812499999996,-0.001153768530371399
0.380859375,-0.0011538213642512535
0.38089062500000004,-0.0011538777894814223
0.38092187499999997,-0.0011539255342786388
0.380953125,-0.0011539676917408995
0.38098437500000004,-0.001154026546203054
0.38101562499999997,-0.001154071838228344
0.381046875,-0.0011541202585380154
0.38107812500000005,-0.0011541748331365606
0.381109375,-0.0011542255880691507
0.381140625,-0.0011542689275149953
0.38117187500000005,-0.0011543129974703331
0.381203125,-0.0011543617438728206
0.381234375,-0.0011544175985131293
0.381265625,-0.0011544627203633334
0.381296875,-0.0011545177971515053
0.381328125,-0.0011545622885869161
0.381359375,-0.0011546155019496324
0.381390625,-0.0011546570911594445
0.381421875,-0.001154705015519758
0.381453125,-0.001154756730061296
0.381484375,-0.0011548069343805777
0.381515625,-0.0011548516713607605
0.381546875,-0.0011549070419329954
0.381578125,-0.0011549516294915262
0.38160937500000003,-0.0011549977687368776
0.381640625,-0.001155044962588437
0.381671875,-0.0011550958188347067
0.38170312500000003,-0.0011551389791782454
0.38173437499999996,-0.001155189356520342
0.381765625,-0.0011552351804985442
0.38179687500000004,-0.0011552825885082982
0.38182812499999996,-0.0011553327098321083
0.381859375,-0.0011553795925170196
0.38189062500000004,-0.0011554211177155146
0.38192187499999997,-0.0011554685293478015
0.381953125,-0.0011555154939080874
0.38198437500000004,-0.0011555628031221683
0.38201562499999997,-0.0011545861382737804
0.382046875,-0.0011546334366099587
0.38207812500000005,-0.0011546774878098097
0.382109375,-0.0011547232352956335
0.382140625,-0.0011547663624110645
0.38217187500000005,-0.0011548179435600797
0.382203125,-0.0011548586817087536
0.382234375,-0.0011549105879773008
0.382265625,-0.0011549521368114726
0.382296875,-0.001154992332717604
0.382328125,-0.0011550409443480854
0.382359375,-0.0011550864682225818
0.382390625,-0.001155128730178031
0.382421875,-0.0011551774491547762
0.382453125,-0.0011552208061547178
0.382484375,-0.0011552624052763305
0.382515625,-0.0011553100202760236
0.382546875,-0.0011553551365325598
0.382578125,-0.0011553964044638855
0.38260937500000003,-0.001155440510896475
0.382640625,-0.0011554820343188943
0.382671875,-0.001155526342065935
0.38270312500000003,-0.0011555707736689638
0.382734375,-0.0011556144956405452
0.382765625,-0.0011556542844130685
0.38279687500000004,-0.0011556963610092827
0.38282812499999996,-0.0011557411547137159
0.382859375,-0.0011557833951619384
0.38289062500000004,-0.0011568479344410895
0.38292187499999997,-0.001156892041705597
0.382953125,-0.0011569360774074632
0.38298437500000004,-0.0011569734236696154
0.38301562499999997,-0.001157016995428719
0.383046875,-0.0011570587859748745
0.38307812500000005,-0.001157101933123933
0.383109375,-0.001157140930339303
0.383140625,-0.0011571823725181445
0.38317187500000005,-0.0011572239386057753
0.383203125,-0.0011572642492266028
0.383234375,-0.0011573036265437077
0.383265625,-0.001157344522937212
0.383296875,-0.0011573836206505636
0.383328125,-0.0011574253053734766
0.383359375,-0.001157462898561907
0.383390625,-0.0011575032667550979
0.383421875,-0.0011575446188361767
0.383453125,-0.0011575813079075445
0.383484375,-0.001157619208748975
0.383515625,-0.0011576590386671581
0.383546875,-0.0011576943373299946
0.383578125,-0.0011577338363162638
0.38360937500000003,-0.0011577714359888754
0.383640625,-0.0011578104590238732
0.383671875,-0.0011578482124766365
0.38370312500000003,-0.0011578872236889907
0.383734375,-0.0011579213277523905
0.383765625,-0.00115795900261359
0.38379687500000004,-0.001157997247063225
0.38382812499999996,-0.0011580330429070106
0.383859375,-0.0011580697098094762
0.38389062500000004,-0.0011581043301989759
0.38392187499999997,-0.0011581415450734739
0.383953125,-0.0011581778133098741
0.38398437500000004,-0.0011582128388272564
0.38401562499999997,-0.001158249902931955
0.384046875,-0.0011582837816293996
0.38407812500000005,-0.0011583174286125056
0.384109375,-0.0011583528193902445
0.384140625,-0.0011583877136913806
0.38417187500000005,-0.001158421029193512
0.384203125,-0.0011584546925240656
0.384234375,-0.001157462538780886
0.384265625,-0.0011574998409972087
0.384296875,-0.0011575326011828146
0.384328125,-0.0011575639782877324
0.384359375,-0.0011576013727870003
0.384390625,-0.0011576320844285878
0.384421875,-0.0011576653895854043
0.384453125,-0.0011576964715081933
0.384484375,-0.001157730096966108
0.384515625,-0.0011577623341511856
0.384546875,-0.001157795426534377
0.384578125,-0.0011578240083511132
0.38460937500000003,-0.0011578562950107542
0.384640625,-0.0011578879778820945
0.384671875,-0.0011579188170719665
0.38470312500000003,-0.001157948485578774
0.384734375,-0.001157978583116604
0.384765625,-0.001158008867978573
0.38479687500000004,-0.0011580380685820568
0.38482812499999997,-0.0011580681552547378
0.384859375,-0.0011580999417062192
0.38489062500000004,-0.0011581259168471914
0.38492187499999997,-0.0011581559701976177
0.384953125,-0.0011581856553601125
0.38498437500000005,-0.001158210768250248
0.385015625,-0.0011582424169535588
0.385046875,-0.0011582681191525841
0.38507812500000005,-0.0011582967567957646
0.385109375,-0.0011593516208665139
0.385140625,-0.001159378876996485
0.38517187500000005,-0.001159404611985937
0.385203125,-0.0011594311753697316
0.385234375,-0.0011594577698919133
0.385265625,-0.0011594823603474982
0.385296875,-0.001159510248207183
0.385328125,-0.0011595357110513304
0.385359375,-0.0011595621543962244
0.385390625,-0.001159586890859897
0.385421875,-0.0011596117371941023
0.385453125,-0.0011596359448470366
0.385484375,-0.0011596607082613383
0.38551562500000003,-0.0011596866487540054
0.385546875,-0.0011597099196917655
0.385578125,-0.0011597322698671218
0.38560937500000003,-0.0011597550551046658
0.385640625,-0.0011597819500435876
0.385671875,-0.0011598020422073918
0.38570312500000004,-0.0011598262409643623
0.38573437499999996,-0.0011598502450545153
0.385765625,-0.001159870524702039
0.38579687500000004,-0.0011598932730656694
0.38582812499999997,-0.0011599154985596112
0.385859375,-0.0011599345534233085
0.38589062500000004,-0.0011599561956015768
0.38592187499999997,-0.0011599748110528094
0.385953125,-0.0011599967570949006
0.38598437500000005,-0.0011600181928405166
0.386015625,-0.0011600371186829897
0.386046875,-0.0011600554018632095
0.38607812500000005,-0.0011600739697659283
0.386109375,-0.0011600946816977924
0.386140625,-0.0011601116163463127
0.38617187500000005,-0.0011601307852300603
0.386203125,-0.0011601512383415044
0.386234375,-0.001160167635012619
0.386265625,-0.0011601850555227437
0.386296875,-0.0011602017931231882
0.386328125,-0.0011602208313583919
0.386359375,-0.0011602352635209957
0.386390625,-0.0011602516578933832
0.386421875,-0.0011592433522901943
0.386453125,-0.001159258530836052
0.386484375,-0.0011592728089470997
0.38651562500000003,-0.0011592885939378898
0.386546875,-0.0011593065075652421
0.386578125,-0.0011593195211034787
0.38660937500000003,-0.001159337094069176
0.386640625,-0.0011593464876079665
0.386671875,-0.0011593601122204394
0.38670312500000004,-0.0011593749691382708
0.386734375,-0.001159387858190409
0.386765625,-0.0011594016270788411
0.38679687500000004,-0.001159412469384332
0.38682812499999997,-0.0011594278371999944
0.386859375,-0.0011594374260614562
0.38689062500000004,-0.001159449996793533
0.38692187499999997,-0.0011594654866133591
0.386953125,-0.0011594720692751775
0.38698437500000005,-0.0011594831948665493
0.387015625,-0.001159493840215426
0.387046875,-0.0011595061828339921
0.38707812500000005,-0.00115951163237564
0.387109375,-0.0011595226715592176
0.387140625,-0.001159531683904473
0.38717187500000005,-0.0011595398955656852
0.387203125,-0.0011595509315716172
0.387234375,-0.001159555374704021
0.387265625,-0.0011595622925222246
0.387296875,-0.001159572670722895
0.387328125,-0.0011606030443356286
0.387359375,-0.0011606094122857194
0.387390625,-0.0011606185359982653
0.387421875,-0.001160626911445542
0.387453125,-0.0011606322602626777
0.387484375,-0.001160636318487382
0.38751562500000003,-0.0011606440477360536
0.387546875,-0.0011606452017203402
0.387578125,-0.0011606497575424209
0.38760937500000003,-0.0011606538595825937
0.387640625,-0.0011606598625253407
0.387671875,-0.0011606641640696178
0.38770312500000004,-0.0011606622356047855
0.387734375,-0.0011606707141250672
0.387765625,-0.0011606695655151343
0.38779687500000004,-0.0011606716676401778
0.38782812499999997,-0.001160676159694847
0.387859375,-0.0011606761129320624
0.38789062500000004,-0.0011606756186856929
0.38792187499999997,-0.0011606760549927667
0.387953125,-0.0011606788683001766
0.38798437500000005,-0.0011606832283803867
0.388015625,-0.0011606768976874411
0.388046875,-0.001160674026409552
0.38807812500000005,-0.0011606765567539201
0.388109375,-0.0011606730015581573
0.388140625,-0.001160670853488796
0.38817187500000006,-0.0011606704626716396
0.388203125,-0.0011606691990292094
0.388234375,-0.0011606676088168622
0.388265625,-0.00116066365738993
0.388296875,-0.0011606596202744755
0.388328125,-0.0011606555766965308
0.388359375,-0.0011606507714822557
0.388390625,-0.0011606459798896608
0.388421875,-0.0011606458557312828
0.388453125,-0.00116063414457283
0.388484375,-0.0011606344247946827
0.38851562500000003,-0.001160629727888409
0.388546875,-0.0011606096437010958
0.388578125,-0.0011606100005523215
0.38860937500000003,-0.0011606042350856514
0.388640625,-0.001159566125540943
0.388671875,-0.001159560729011272
0.38870312500000004,-0.0011595515664538543
0.388734375,-0.0011595439125825155
0.388765625,-0.0011595344112593393
0.38879687500000004,-0.0011595218553151314
0.38882812499999997,-0.001159507967663325
0.388859375,-0.001159504632300034
0.38889062500000005,-0.0011594940812295236
0.388921875,-0.0011594897133941004
0.388953125,-0.0011594709540999927
0.38898437500000005,-0.0011594608633527827
0.389015625,-0.001159447575328501
0.389046875,-0.0011594403645095348
0.38907812500000005,-0.0011594217020842769
0.389109375,-0.001159406080204567
0.389140625,-0.0011594001010588537
0.38917187500000006,-0.0011593796476779203
0.389203125,-0.0011593614903132772
0.389234375,-0.0011593507218684157
0.389265625,-0.0011593378550825047
0.389296875,-0.0011593166728004305
0.389328125,-0.0011593035078968257
0.389359375,-0.0011592874578265043
0.389390625,-0.001159271120027467
0.38942187500000003,-0.0011592526002056729
0.389453125,-0.0011592344176372844
0.389484375,-0.0011592105338854956
0.38951562500000003,-0.0011602174111085654
0.389546875,-0.0011602033810508804
0.389578125,-0.0011601874530655677
0.38960937500000004,-0.0011601723376779421
0.389640625,-0.0011601367351655664
0.389671875,-0.001160124959006574
0.38970312500000004,-0.001160105162027341
0.389734375,-0.0011600882268213292
0.389765625,-0.0011600577630670288
0.38979687500000004,-0.0011600431774068838
0.38982812499999997,-0.0011600104937338311
0.389859375,-0.0011599991456170446
0.38989062500000005,-0.0011599677527869834
0.389921875,-0.0011599411072787252
0.389953125,-0.0011599206523531733
0.38998437500000005,-0.0011599002528069405
0.390015625,-0.0011598705267179057
0.390046875,-0.0011598358037196096
0.39007812500000005,-0.0011598173525092202
0.390109375,-0.0011597942283657486
0.390140625,-0.0011597656988879684
0.39017187500000006,-0.0011597370553382905
0.390203125,-0.0011597028575913368
0.390234375,-0.0011596867777139627
0.390265625,-0.0011596540813267504
0.390296875,-0.0011596270089333852
0.390328125,-0.0011595941462063664
0.390359375,-0.0011595665261183476
0.390390625,-0.0011595280857458305
0.39042187500000003,-0.0011594990452427067
0.390453125,-0.001159476375192002
0.390484375,-0.0011594422744520098
0.39051562500000003,-0.001159401843793026
0.390546875,-0.001159365969944353
0.390578125,-0.0011593425251155247
0.39060937500000004,-0.0011593100381025595
0.390640625,-0.0011592739258512105
0.390671875,-0.001159239140438622
0.39070312500000004,-0.0011592056483424144
0.390734375,-0.001159168749343499
0.390765625,-0.001159134274274238
0.39079687500000004,-0.0011590937003336417
0.39082812499999997,-0.0011580368873282156
0.390859375,-0.0011579961056597428
0.39089062500000005,-0.0011579616125159606
0.390921875,-0.00115792180627515
0.390953125,-0.0011578867084339195
0.39098437500000005,-0.0011578478549532992
0.391015625,-0.0011578054186338858
0.391046875,-0.0011577791350478386
0.39107812500000005,-0.0011577296312143374
0.391109375,-0.0011576967090086293
0.391140625,-0.00115765094689926
0.39117187500000006,-0.0011576096198587273
0.391203125,-0.0011575687468135774
0.391234375,-0.0011575271367026477
0.391265625,-0.001157486874980452
0.391296875,-0.00115744124058113
0.391328125,-0.0011574048723828056
0.391359375,-0.0011573611185825283
0.391390625,-0.0011573166946938357
0.39142187500000003,-0.0011572735857542545
0.391453125,-0.001157223816965914
0.391484375,-0.0011571790476541596
0.39151562500000003,-0.0011571365457452923
0.391546875,-0.0011570901499184418
0.391578125,-0.001157040310103892
0.39160937500000004,-0.0011569942709533897
0.391640625,-0.00115694862912007
0.391671875,-0.0011568974422583589
0.39170312500000004,-0.0011568506286418374
0.39173437499999997,-0.0011578296299548686
0.391765625,-0.0011577770316945901
0.39179687500000004,-0.0011577244835180023
0.39182812499999997,-0.001157677174995743
0.391859375,-0.001157626538110277
0.39189062500000005,-0.0011575814641216903
0.391921875,-0.0011575258078295285
0.391953125,-0.0011574722090226842
0.39198437500000005,-0.0011574229156217468
0.392015625,-0.0011573687108890583
0.392046875,-0.0011573170483083345
0.39207812500000006,-0.0011572640401303937
0.392109375,-0.0011572126511350603
0.392140625,-0.0011571570402138971
0.39217187500000006,-0.0011571004029378058
0.392203125,-0.0011570442298408853
0.392234375,-0.0011569900770343235
0.392265625,-0.0011569332909729148
0.392296875,-0.0011568781813236471
0.392328125,-0.001156821056149962
0.392359375,-0.0011567627812156707
0.392390625,-0.001156704670869993
0.39242187500000003,-0.001156644745721084
0.392453125,-0.0011565870045965806
0.392484375,-0.001156528850069935
0.39251562500000003,-0.0011564629505578308
0.392546875,-0.0011564063444441768
0.392578125,-0.0011563444821123016
0.39260937500000004,-0.001156281451699194
0.392640625,-0.0011562242324358006
0.392671875,-0.0011561591808100721
0.39270312500000004,-0.0011560965365367513
0.392734375,-0.001156033321787351
0.392765625,-0.0011559673219385669
0.39279687500000005,-0.0011559050881761838
0.392828125,-0.0011558415774036018
0.392859375,-0.0011557697230560882
0.39289062500000005,-0.0011557087029554214
0.392921875,-0.0011556441525883213
0.392953125,-0.0011555757742200308
0.39298437500000005,-0.0011555082599506161
0.393015625,-0.0011554415426839118
0.393046875,-0.0011543493077821876
0.39307812500000006,-0.0011542826353447173
0.393109375,-0.0011542105526204417
0.393140625,-0.0011541425873948657
0.39317187500000006,-0.0011540754155633035
0.393203125,-0.0011540064810563536
0.393234375,-0.001153931188599036
0.393265625,-0.0011538641398716673
0.393296875,-0.0011537919269178076
0.39332812500000003,-0.0011537161218398463
0.393359375,-0.0011536456381202632
0.393390625,-0.0011535739711162687
0.39342187500000003,-0.001153500522175669
0.393453125,-0.0011534247891510606
0.393484375,-0.001153353215891717
0.39351562500000004,-0.001153275541088919
0.393546875,-0.0011532020672728668
0.393578125,-0.0011531242862925575
0.39360937500000004,-0.001153048936699378
0.393640625,-0.0011529699944143636
0.393671875,-0.0011528923132915724
0.39370312500000004,-0.00115281721933971
0.393734375,-0.0011527373363960126
0.393765625,-0.0011526591230431593
0.39379687500000005,-0.0011525794526115705
0.393828125,-0.0011524981022147975
0.393859375,-0.0011524183642635764
0.39389062500000005,-0.0011523382332444994
0.393921875,-0.001152255558148546
0.393953125,-0.0011532004130923
0.39398437500000005,-0.0011531160483485951
0.394015625,-0.0011530352444358433
0.394046875,-0.0011529525395327159
0.39407812500000006,-0.0011528691703547
0.394109375,-0.0011527860816465604
0.394140625,-0.0011526988733193168
0.39417187500000006,-0.0011526161630573892
0.394203125,-0.0011525278298197515
0.394234375,-0.0011524468136130152
0.394265625,-0.001152355622643958
0.394296875,-0.0011522707504452202
0.39432812500000003,-0.0011521852460785256
0.394359375,-0.0011520988705991803
0.394390625,-0.0011520064419637474
0.39442187500000003,-0.001151919306823613
0.394453125,-0.001151827773605469
0.394484375,-0.0011517352330892884
0.39451562500000004,-0.0011516492163101168
0.394546875,-0.0011515554675843934
0.394578125,-0.0011514674377060552
0.39460937500000004,-0.0011513707255304366
0.394640625,-0.0011512792777925475
0.394671875,-0.0011511887957128507
0.39470312500000004,-0.001151092065593648
0.394734375,-0.001151001433768159
0.394765625,-0.0011509059431568693
0.39479687500000005,-0.001150810792691883
0.394828125,-0.001150712407976609
0.394859375,-0.0011506192198570894
0.39489062500000005,-0.0011505216588975561
0.394921875,-0.0011504225939621832
0.394953125,-0.001150326340238813
0.39498437500000005,-0.0011502302648477049
0.395015625,-0.0011501335746469353
0.395046875,-0.001150030331717556
0.39507812500000006,-0.0011499347125817905
0.395109375,-0.0011498322993971494
0.395140625,-0.0011497333987958783
0.39517187500000006,-0.0011496321235823122
0.395203125,-0.0011495275209904357
0.395234375,-0.0011494270190457317
0.395265625,-0.0011482998595056491
0.395296875,-0.001148192664462734
0.39532812500000003,-0.0011480908145353984
0.395359375,-0.0011479892695028075
0.395390625,-0.0011478868611997754
0.39542187500000003,-0.0011477824002408994
0.395453125,-0.0011476787753855779
0.395484375,-0.0011475680048110733
0.39551562500000004,-0.001147460128723042
0.395546875,-0.0011473573077612452
0.395578125,-0.0011472486984647756
0.39560937500000004,-0.0011471439330073864
0.395640625,-0.001147028000894168
0.395671875,-0.0011469239610293613
0.39570312500000004,-0.001146815057674739
0.39573437499999997,-0.001146703564795952
0.395765625,-0.0011465904185603872
0.39579687500000005,-0.001146481660156403
0.395828125,-0.00114637133740245
0.395859375,-0.001146255976855668
0.39589062500000005,-0.0011461457700707063
0.395921875,-0.001146033983506184
0.395953125,-0.0011459157743897302
0.39598437500000006,-0.0011458042962236223
0.396015625,-0.0011456890195080324
0.396046875,-0.0011455730888277789
0.39607812500000006,-0.0011454582261100354
0.396109375,-0.0011453390435068773
0.396140625,-0.001145228051981164
0.39617187500000006,-0.001146133591133934
0.396203125,-0.0011460175002493828
0.396234375,-0.0011458969570733411
0.396265625,-0.0011457782429961927
0.396296875,-0.0011456616172903222
0.39632812500000003,-0.0011455414137088657
0.396359375,-0.0011454202329301243
0.396390625,-0.0011453030256623822
0.39642187500000003,-0.0011451784416893103
0.396453125,-0.0011450546697473404
0.396484375,-0.001144935269996223
0.39651562500000004,-0.001144812616673721
0.396546875,-0.0011446882003387504
0.396578125,-0.00114456652117775
0.39660937500000004,-0.0011444389736532494
0.396640625,-0.001144315242177802
0.396671875,-0.0011441900954063979
0.39670312500000005,-0.0011440638489270995
0.39673437500000003,-0.0011439403917196354
0.396765625,-0.0011438126433741432
0.39679687500000005,-0.0011436796621347306
0.396828125,-0.0011435549959965263
0.396859375,-0.00114342964479704
0.39689062500000005,-0.0011432981657192622
0.396921875,-0.0011431685999635163
0.396953125,-0.0011430383466882466
0.39698437500000006,-0.0011429070690497298
0.397015625,-0.0011427800571402538
0.397046875,-0.0011426490619446603
0.39707812500000006,-0.001142513991632215
0.397109375,-0.0011423826754029046
0.397140625,-0.001142245174388816
0.39717187500000006,-0.0011421139091252544
0.397203125,-0.0011419789490147193
0.39723437500000003,-0.0011418429134135988
0.397265625,-0.001141711468851836
0.397296875,-0.0011415762621350828
0.39732812500000003,-0.0011414373260064357
0.397359375,-0.001141301453851825
0.397390625,-0.0011411618914728
0.39742187500000004,-0.0011410261089873606
0.397453125,-0.001139864291089119
0.397484375,-0.001139720837529768
0.39751562500000004,-0.001139584863896547
0.397546875,-0.0011394426695148056
0.397578125,-0.0011393056712790464
0.39760937500000004,-0.001139163186362608
0.397640625,-0.0011390221280318594
0.397671875,-0.0011388808806840171
0.39770312500000005,-0.0011387304846363494
0.39773437500000003,-0.0011385964165800955
0.397765625,-0.0011384533360022514
0.39779687500000005,-0.00113830582555648
0.397828125,-0.0011381628412983728
0.397859375,-0.0011380187419035986
0.39789062500000005,-0.0011378737586258993
0.397921875,-0.0011377288740943188
0.397953125,-0.0011375810215892776
0.39798437500000006,-0.0011374292119560522
0.398015625,-0.0011372829469033924
0.398046875,-0.0011371378274998047
0.39807812500000006,-0.0011369878578523333
0.398109375,-0.001136837387878592
0.398140625,-0.0011366898233140799
0.39817187500000006,-0.0011365406875667936
0.398203125,-0.0011363873257566187
0.39823437500000003,-0.0011362339723257342
0.398265625,-0.0011360839200009083
0.398296875,-0.001135928517276369
0.39832812500000003,-0.0011357789050954817
0.398359375,-0.0011356245179397935
0.398390625,-0.0011364969506110767
0.39842187500000004,-0.0011363453927138722
0.398453125,-0.001136189451333973
0.398484375,-0.0011360330819048664
0.39851562500000004,-0.0011358781300171705
0.398546875,-0.001135720760466849
0.398578125,-0.001135565692622003
0.39860937500000004,-0.0011354107464583568
0.398640625,-0.0011352521341461246
0.398671875,-0.0011350923763805178
0.39870312500000005,-0.00113493208086805
0.39873437500000003,-0.0011347747793036718
0.398765625,-0.00113461392013001
0.39879687500000005,-0.0011344514687849395
0.398828125,-0.0011342895800645347
0.398859375,-0.001134125997468479
0.39889062500000005,-0.0011339689998286738
0.398921875,-0.0011338041481510526
0.398953125,-0.0011336340511186767
0.39898437500000006,-0.0011334780782962933
0.399015625,-0.0011333059734674224
0.399046875,-0.0011331476773957586
0.39907812500000006,-0.0011329873620734218
0.399109375,-0.0011328178557594958
0.399140625,-0.001132642161477286
0.39917187500000006,-0.001132485666239167
0.399203125,-0.001132317130957839
0.39923437500000003,-0.0011321446402829081
0.399265625,-0.0011319763396021518
0.399296875,-0.001131811645177342
0.39932812500000003,-0.0011316430783346251
0.399359375,-0.0011314793736164376
0.399390625,-0.0011313015874000118
0.39942187500000004,-0.0011311287950876193
0.399453125,-0.0011309632177705815
0.399484375,-0.0011307772181887027
0.39951562500000004,-0.0011306148312679384
0.399546875,-0.001130435049267315
0.399578125,-0.0011302626805134233
0.39960937500000004,-0.001130095027752468
0.399640625,-0.0011299192904457751
0.399671875,-0.0011287136988546581
0.39970312500000005,-0.0011285387198416916
0.39973437500000003,-0.001128358046686876
0.399765625,-0.0011281919866274644
0.39979687500000005,-0.0011280086961170076
0.399828125,-0.0011278349723097825
0.399859375,-0.0011276533292770702
0.39989062500000006,-0.0011274760029802156
0.399921875,-0.0011272977833309203
0.399953125,-0.0011271122009230347
0.39998437500000006,-0.0011269332291839983
0.400015625,-0.0011267617580433507
0.400046875,-0.001126575067117972
0.40007812500000006,-0.0011263846093440728
0.400109375,-0.001126218584158803
0.400140625,-0.0011260312230816014
0.40017187500000007,-0.0011258443492746656
0.400203125,-0.001125655658704653
0.40023437500000003,-0.0011254822336431748
0.400265625,-0.0011252872693205268
0.400296875,-0.0011250951774767447
0.40032812500000003,-0.0011249181723568917
0.400359375,-0.0011247249278839994
0.400390625,-0.0011245399814961352
0.40042187500000004,-0.0011243501530455238
0.400453125,-0.0011241663196541844
0.400484375,-0.0011239751539915098
0.40051562500000004,-0.001123785631271166
0.400546875,-0.0011235907304409966
0.400578125,-0.001124433600444362
0.40060937500000005,-0.0011242397093428752
0.400640625,-0.0011240504435489455
0.400671875,-0.0011238509207552767
0.40070312500000005,-0.0011236666586272141
0.400734375,-0.0011234654538838235
0.400765625,-0.0011232709524606858
0.40079687500000005,-0.001123079359778992
0.400828125,-0.001122890270814813
0.400859375,-0.0011226982263544127
0.40089062500000006,-0.0011224910551820046
0.400921875,-0.0011222966422174338
0.400953125,-0.0011221098913439358
0.40098437500000006,-0.00112190628723937
0.401015625,-0.0011217033105369902
0.401046875,-0.0011215062107855847
0.40107812500000006,-0.0011213020091929982
0.401109375,-0.0011211124500875476
0.40114062500000003,-0.0011209017132411403
0.401171875,-0.001120705854376753
0.401203125,-0.001120506359683058
0.40123437500000003,-0.0011203041241244945
0.401265625,-0.001120103791865456
0.401296875,-0.0011199014289422458
0.40132812500000004,-0.0011196938857060863
0.401359375,-0.001119495351987635
0.401390625,-0.0011192898727277675
0.40142187500000004,-0.0011190855784887384
0.401453125,-0.001118874746629403
0.401484375,-0.0011186746133134834
0.40151562500000004,-0.0011184681100232588
0.40154687499999997,-0.0011182577511791997
0.401578125,-0.0011180510923387392
0.40160937500000005,-0.0011178426358624677
0.401640625,-0.0011176288419712417
0.401671875,-0.001117431430483127
0.40170312500000005,-0.001117220198699205
0.401734375,-0.0011170053547931956
0.401765625,-0.0011167988064533715
0.40179687500000005,-0.0011165824559146373
0.401828125,-0.001116375830223667
0.401859375,-0.0011161601068550922
0.40189062500000006,-0.00111492473096763
0.401921875,-0.0011147094810241426
0.401953125,-0.0011144984649869814
0.401984375,-0.0011142835102599252
0.402015625,-0.0011140763671962373
0.402046875,-0.0011138556695145657
0.402078125,-0.0011136454834435212
0.402109375,-0.0011134228377655576
0.40214062500000003,-0.0011132105881635351
0.402171875,-0.0011129970463591987
0.402203125,-0.001112777499442212
0.40223437500000003,-0.001112562041312451
0.402265625,-0.0011123383906346575
0.402296875,-0.0011121160485872104
0.40232812500000004,-0.001111901509546362
0.402359375,-0.0011116815591683052
0.402390625,-0.0011114633972054838
0.40242187500000004,-0.0011112419839782416
0.40245312499999997,-0.0011110219122611315
0.402484375,-0.0011107962893435498
0.40251562500000004,-0.0011105757656133218
0.40254687499999997,-0.0011103540515195742
0.402578125,-0.0011101337483171887
0.40260937500000005,-0.0011099126889906191
0.402640625,-0.0011096844595867399
0.402671875,-0.0011094602717345997
0.40270312500000005,-0.001109235463359625
0.402734375,-0.0011090081013656293
0.402765625,-0.001108784755755609
0.40279687500000005,-0.0011095846585812835
0.402828125,-0.001109359235082992
0.402859375,-0.0011091246001457278
0.402890625,-0.0011089007887634186
0.402921875,-0.001108670130623983
0.402953125,-0.0011084428074005885
0.402984375,-0.0011082118695136048
0.403015625,-0.0011079821962740322
0.403046875,-0.0011077517851212845
0.403078125,-0.0011075164694963197
0.403109375,-0.0011072944555041223
0.40314062500000003,-0.0011070576812649176
0.403171875,-0.001106820462220208
0.403203125,-0.0011065944064758172
0.40323437500000003,-0.0011063575903696166
0.40326562499999996,-0.0011061263724302488
0.403296875,-0.001105892341318051
0.40332812500000004,-0.0011056531503913503
0.40335937499999996,-0.0011054184674637348
0.403390625,-0.0011051821531164706
0.40342187500000004,-0.001104948712298319
0.40345312499999997,-0.0011047119481754873
0.403484375,-0.0011044729476611809
0.40351562500000004,-0.001104235592393369
0.40354687499999997,-0.0011039953084660513
0.403578125,-0.0011037533774585911
0.40360937500000005,-0.0011035149329084726
0.403640625,-0.0011032754682304656
0.403671875,-0.0011030367097962478
0.40370312500000005,-0.0011027981004297673
0.403734375,-0.0011025584125721917
0.403765625,-0.0011023123415016545
0.403796875,-0.001102067886499969
0.403828125,-0.0011018256103759692
0.403859375,-0.0011015779678232168
0.403890625,-0.0011013394111098022
0.403921875,-0.0011010954383289182
0.403953125,-0.0011008482068418993
0.403984375,-0.0011006060545027258
0.404015625,-0.0011003578710656742
0.404046875,-0.0011001075075368141
0.404078125,-0.0010998618229813087
0.404109375,-0.0010985904131170614
0.40414062500000003,-0.0010983409862376538
0.40417187499999996,-0.00109809383199512
0.404203125,-0.0010978444096417066
0.40423437500000003,-0.0010975930204141747
0.40426562499999996,-0.0010973470561486953
0.404296875,-0.001097093824353957
0.40432812500000004,-0.0010968402508991226
0.40435937499999997,-0.0010965940262383997
0.404390625,-0.0010963390276980574
0.40442187500000004,-0.00109608452342657
0.40445312499999997,-0.0010958367509855405
0.404484375,-0.0010955775363689219
0.40451562500000005,-0.0010953250978190422
0.404546875,-0.001095070792456087
0.404578125,-0.0010948152738689196
0.404609375,-0.0010945612808563425
0.404640625,-0.0010943022066074032
0.404671875,-0.0010940476655571137
0.404703125,-0.0010937890980796915
0.404734375,-0.001093532873580244
0.404765625,-0.001093273170536778
0.404796875,-0.0010930150991256757
0.404828125,-0.0010927546366944416
0.404859375,-0.0010924981150321235
0.404890625,-0.0010922331202156965
0.404921875,-0.0010919790599566333
0.404953125,-0.0010917164112574998
0.404984375,-0.0010914515854183737
0.405015625,-0.001092218272027115
0.40504687500000003,-0.001091954600401731
0.40507812499999996,-0.001091688943588031
0.405109375,-0.001091428583102745
0.40514062500000003,-0.0010911619630757097
0.40517187499999996,-0.0010908966362882036
0.405203125,-0.001090635504361604
0.40523437500000004,-0.001090368113254605
0.40526562499999996,-0.0010901003252172595
0.405296875,-0.0010898370103976998
0.40532812500000004,-0.0010895687853623333
0.40535937499999997,-0.001089300218462149
0.405390625,-0.0010890348483253744
0.40542187500000004,-0.0010887659845837637
0.40545312499999997,-0.0010884927871145644
0.405484375,-0.0010882247714491013
0.405515625,-0.0010879593540571997
0.405546875,-0.0010876846786405173
0.405578125,-0.0010874118213706832
0.405609375,-0.0010871421549222653
0.405640625,-0.0010868677886481486
0.405671875,-0.0010865980186426094
0.405703125,-0.0010863265736760983
0.405734375,-0.0010860508799103476
0.405765625,-0.0010857781140574362
0.405796875,-0.001085505501557442
0.405828125,-0.0010852283416863569
0.405859375,-0.0010849540479290973
0.40589062499999995,-0.0010846780172208935
0.405921875,-0.0010843996103614868
0.405953125,-0.0010841237978821174
0.40598437499999995,-0.0010838443764593884
0.406015625,-0.0010835699719322113
0.40604687500000003,-0.0010832906128951311
0.40607812499999996,-0.0010830091914102238
0.406109375,-0.0010827325488182854
0.40614062500000003,-0.001082449664886572
0.40617187499999996,-0.0010821708185007571
0.406203125,-0.0010818900047603053
0.40623437500000004,-0.0010816107903025111
0.40626562499999996,-0.0010813270868489586
0.406296875,-0.0010800180243084566
0.406328125,-0.0010797361663726045
0.40635937499999997,-0.0010794538799877712
0.406390625,-0.0010791665971555918
0.406421875,-0.0010788841321362312
0.40645312499999997,-0.001078602628984529
0.406484375,-0.0010783141210102092
0.406515625,-0.0010780318892257973
0.406546875,-0.00107774394864801
0.406578125,-0.0010774603016195199
0.406609375,-0.00107716647722959
0.406640625,-0.0010768839875345618
0.406671875,-0.0010765956607903249
0.406703125,-0.0010763042401837064
0.406734375,-0.0010760170275645395
0.406765625,-0.0010757272889441553
0.40679687499999995,-0.0010754347890105098
0.406828125,-0.001075150945797746
0.406859375,-0.0010748591527960094
0.40689062499999995,-0.0010745690035486935
0.406921875,-0.0010742759415391621
0.406953125,-0.0010739807204173356
0.40698437499999995,-0.0010736893155797143
0.407015625,-0.0010733905061846363
0.40704687500000003,-0.0010731025578729486
0.40707812499999996,-0.0010728081062048554
0.407109375,-0.0010725113084859121
0.40714062500000003,-0.001072215859699223
0.40717187499999996,-0.0010719202581902544
0.407203125,-0.0010716263168612447
0.407234375,-0.001072357408442158
0.40726562499999996,-0.0010720605383234862
0.407296875,-0.0010717625010051093
0.407328125,-0.0010714625939290644
0.40735937499999997,-0.001071164026299424
0.407390625,-0.0010708632892279558
0.407421875,-0.0010705670589640087
0.40745312499999997,-0.0010702659998465848
0.407484375,-0.0010699704914303894
0.407515625,-0.0010696663264625483
0.407546875,-0.0010693686900597014
0.407578125,-0.0010690627211474325
0.40760937499999994,-0.0010687592260930738
0.407640625,-0.0010684599845296114
0.407671875,-0.0010681601349832488
0.40770312499999994,-0.0010678535614029386
0.407734375,-0.001067551321995104
0.407765625,-0.00106725032415729
0.40779687499999995,-0.0010669418645609142
0.407828125,-0.0010666361635499402
0.407859375,-0.001066335850688084
0.40789062499999995,-0.0010660247078335579
0.407921875,-0.0010657245123645333
0.407953125,-0.001065416967601679
0.40798437499999995,-0.001065104209788819
0.408015625,-0.0010647923065473103
0.408046875,-0.0010644931061034625
0.40807812499999996,-0.0010641794711957232
0.408109375,-0.0010638702487814414
0.408140625,-0.001063559043573862
0.40817187499999996,-0.0010632539842298713
0.408203125,-0.0010629401856139357
0.408234375,-0.0010626341661871298
0.40826562499999997,-0.0010623191821406489
0.408296875,-0.0010620094674249035
0.408328125,-0.0010617005946974567
0.40835937499999997,-0.0010613812781821372
0.408390625,-0.0010610694453094156
0.408421875,-0.0010607516403119514
0.408453125,-0.0010604394163145972
0.408484375,-0.0010601285812795042
0.40851562499999994,-0.001058782894632463
0.408546875,-0.0010584673150244618
0.408578125,-0.0010581519471831065
0.40860937499999994,-0.0010578470463764832
0.408640625,-0.001057522418483444
0.408671875,-0.0010572111441011188
0.40870312499999994,-0.0010568900012860004
0.408734375,-0.0010565715884826438
0.408765625,-0.0010562503591462075
0.40879687499999995,-0.001055937892782667
0.408828125,-0.00105561753340307
0.408859375,-0.00105529862171478
0.40889062499999995,-0.00105498436017145
0.408921875,-0.001054651928983092
0.408953125,-0.0010543383551671927
0.40898437499999996,-0.0010540109846922524
0.409015625,-0.0010537016186661606
0.409046875,-0.0010533736412202052
0.40907812499999996,-0.0010530523154778162
0.409109375,-0.0010527193218470635
0.409140625,-0.0010524015069225262
0.40917187499999996,-0.0010520768802709246
0.409203125,-0.0010517695082677622
0.409234375,-0.0010514276422286147
0.40926562499999997,-0.0010511143057870612
0.409296875,-0.0010507783368128264
0.409328125,-0.0010504583733853684
0.40935937499999997,-0.00105013311467448
0.409390625,-0.0010498125352791134
0.40942187499999994,-0.0010494702445935991
0.409453125,-0.0010501819013103153
0.409484375,-0.0010498493347331633
0.40951562499999994,-0.0010495178313918371
0.409546875,-0.0010491888272274874
0.409578125,-0.0010488679455847028
0.40960937499999994,-0.001048537115718031
0.409640625,-0.0010482088152925957
0.409671875,-0.0010478815664141314
0.40970312499999995,-0.0010475593685419435
0.409734375,-0.0010472145293758464
0.409765625,-0.0010468976650123904
0.40979687499999995,-0.0010465639749775886
0.409828125,-0.0010462218345675088
0.40985937499999997,-0.0010458833305468478
0.40989062499999995,-0.0010455679005760832
0.409921875,-0.001045221199749917
0.409953125,-0.0010448973115739918
0.40998437499999996,-0.001044562929369948
0.410015625,-0.0010442313460577203
0.41004687500000003,-0.0010438871413908125
0.41007812500000007,-0.0010435652753310772
0.410109375,-0.0010432327941047384
0.41014062500000004,-0.0010428922891740529
0.4101718750000001,-0.0010425521107700203
0.410203125,-0.001042205690824683
0.41023437500000004,-0.0010418807455969507
0.410265625,-0.001041528972407918
0.410296875,-0.0010412044368993192
0.41032812500000004,-0.0010408564213360387
0.410359375,-0.0010405170890358216
0.410390625,-0.0010401882474600742
0.41042187500000005,-0.0010398460732673129
0.41045312500000003,-0.0010394973017211519
0.410484375,-0.0010391500209063417
0.41051562500000005,-0.0010388178994779895
0.41054687500000003,-0.0010384762135684407
0.410578125,-0.0010381357285399496
0.41060937500000005,-0.0010377917142477336
0.410640625,-0.0010374491057399057
0.410671875,-0.0010371038006436704
0.41070312500000006,-0.0010367560068679157
0.410734375,-0.001035394336129744
0.410765625,-0.0010350528776466826
0.41079687500000006,-0.001034700728688446
0.410828125,-0.001034370066593255
0.410859375,-0.0010340148494807667
0.41089062500000006,-0.001033673608443541
0.410921875,-0.0010333224120064773
0.41095312500000003,-0.0010329708112736084
0.41098437500000007,-0.0010326318139218457
0.411015625,-0.001032275383094243
0.41104687500000003,-0.0010319301841137316
0.41107812500000007,-0.001031584131780481
0.411109375,-0.0010312308595158727
0.41114062500000004,-0.0010308813581324343
0.411171875,-0.0010305286477809567
0.411203125,-0.0010301827377087805
0.41123437500000004,-0.0010298292378335752
0.411265625,-0.0010294806807658284
0.411296875,-0.001029128732920423
0.41132812500000004,-0.0010287733473556548
0.411359375,-0.001028428049916378
0.411390625,-0.0010280745892068295
0.41142187500000005,-0.0010277235059543526
0.41145312500000003,-0.0010273757096866537
0.411484375,-0.0010270081987212576
0.41151562500000005,-0.0010266608971927944
0.411546875,-0.0010263125869036174
0.411578125,-0.0010259569855634622
0.41160937500000006,-0.0010255983078635844
0.411640625,-0.0010252414455350148
0.411671875,-0.0010259097318283256
0.41170312500000006,-0.0010255536701772004
0.411734375,-0.0010252048348433629
0.411765625,-0.0010248420075047518
0.41179687500000006,-0.0010244868160220952
0.411828125,-0.0010241349614255497
0.411859375,-0.0010237695449494405
0.41189062500000007,-0.0010234154527468328
0.411921875,-0.0010230550690447301
0.41195312500000003,-0.0010226940624159728
0.411984375,-0.001022334015262697
0.412015625,-0.0010219816818525553
0.41204687500000003,-0.001021618470941281
0.412078125,-0.00102125638528211
0.412109375,-0.001020900964085636
0.41214062500000004,-0.0010205431014590413
0.412171875,-0.0010201768797838233
0.412203125,-0.0010198230979974153
0.41223437500000004,-0.001019460838088012
0.412265625,-0.001019098330506122
0.412296875,-0.001018730399535813
0.41232812500000005,-0.0010183733731627918
0.41235937500000003,-0.0010180086028030756
0.412390625,-0.0010176370601800641
0.41242187500000005,-0.001017276755412782
0.412453125,-0.0010169148774305421
0.412484375,-0.0010165526922495949
0.41251562500000005,-0.0010161889684111199
0.412546875,-0.0010158228854006655
0.412578125,-0.0010154620616303137
0.41260937500000006,-0.0010150946894090067
0.412640625,-0.0010147256948942023
0.412671875,-0.001014360334326305
0.41270312500000006,-0.0010139997415195348
0.412734375,-0.0010136285857139174
0.412765625,-0.0010132577951885505
0.41279687500000006,-0.00101289231476126
0.412828125,-0.0010125226700244232
0.41285937500000003,-0.0010121590666677359
0.412890625,-0.0010117887551852611
0.412921875,-0.0010114155835744508
0.41295312500000003,-0.0010100212643352306
0.412984375,-0.0010096537098581125
0.413015625,-0.0010092849221129407
0.41304687500000004,-0.0010089180272291089
0.413078125,-0.0010085460264778225
0.413109375,-0.0010081766387966817
0.41314062500000004,-0.0010078040438621372
0.413171875,-0.0010074340716612583
0.413203125,-0.0010070600555918928
0.41323437500000004,-0.0010066887536329637
0.41326562499999997,-0.0010063196533026952
0.413296875,-0.0010059445830195232
0.41332812500000005,-0.0010055704176966489
0.413359375,-0.0010051960694456262
0.413390625,-0.0010048247048842322
0.41342187500000005,-0.0010044445706435673
0.413453125,-0.0010040766687692097
0.413484375,-0.0010037018215100328
0.41351562500000005,-0.0010033244827649009
0.413546875,-0.0010029494924634237
0.413578125,-0.0010025751265500885
0.41360937500000006,-0.0010021920943356667
0.413640625,-0.001001820813744718
0.413671875,-0.0010014430472846218
0.41370312500000006,-0.0010010676926891435
0.413734375,-0.0010006904624836367
0.413765625,-0.0010003124097396829
0.413796875,-0.0009999344115746399
0.413828125,-0.0009995535562175271
0.41385937500000003,-0.000999179497326065
0.413890625,-0.000999822635959706
0.413921875,-0.0009994425483654187
0.41395312500000003,-0.000999063743039704
0.413984375,-0.000998685067767898
0.414015625,-0.0009983037573674108
0.41404687500000004,-0.0009979234461225915
0.414078125,-0.0009975450697709484
0.414109375,-0.0009971583143758428
0.41414062500000004,-0.0009967802707928457
0.41417187499999997,-0.0009963971388464617
0.414203125,-0.0009960154232126484
0.41423437500000004,-0.000995632429938706
0.41426562499999997,-0.0009952478503809509
0.414296875,-0.000994868848384449
0.41432812500000005,-0.0009944811063475958
0.414359375,-0.0009941000801203144
0.414390625,-0.0009937142791650415
0.41442187500000005,-0.0009933307726547498
0.414453125,-0.0009929462492131898
0.414484375,-0.000992558996096727
0.41451562500000005,-0.0009921779109819534
0.414546875,-0.0009917865823831813
0.414578125,-0.0009914023639351587
0.414609375,-0.0009910170789682558
0.414640625,-0.0009906319434532657
0.414671875,-0.0009902409830268577
0.414703125,-0.0009898573883903132
0.414734375,-0.0009894679222921393
0.414765625,-0.0009890804003116344
0.414796875,-0.000988693568356406
0.414828125,-0.0009883049915997803
0.41485937500000003,-0.0009879121886877916
0.414890625,-0.000987523522769776
0.414921875,-0.0009871339697963416
0.41495312500000003,-0.0009867452001190921
0.414984375,-0.0009863572507592677
0.415015625,-0.000985966746115518
0.41504687500000004,-0.0009855714118021733
0.41507812499999996,-0.0009851811079165211
0.415109375,-0.0009847892022689826
0.41514062500000004,-0.000984400110015906
0.41517187499999997,-0.000982977891608023
0.415203125,-0.000982590850836896
0.41523437500000004,-0.0009821949389133763
0.41526562499999997,-0.0009818027977584222
0.415296875,-0.000981412040814953
0.41532812500000005,-0.0009810170335272823
0.415359375,-0.0009806234173754744
0.415390625,-0.0009802277399159898
0.41542187500000005,-0.000979833355389148
0.415453125,-0.0009794353606979514
0.415484375,-0.0009790399355737965
0.415515625,-0.0009786488259876762
0.415546875,-0.0009782514002480529
0.415578125,-0.0009778584849600078
0.415609375,-0.0009774600049437185
0.415640625,-0.0009770636291194304
0.415671875,-0.0009766638967523937
0.415703125,-0.0009762706046380354
0.415734375,-0.0009758715749862042
0.415765625,-0.0009754741364320085
0.415796875,-0.0009750750812139476
0.415828125,-0.000974679467751486
0.41585937500000003,-0.0009742772869776734
0.41589062499999996,-0.0009738783607743558
0.415921875,-0.0009734782864526496
0.41595312500000003,-0.0009730790604245212
0.41598437499999996,-0.0009726769553517756
0.416015625,-0.0009722789681138599
0.41604687500000004,-0.0009718794809118261
0.41607812499999997,-0.000971475789350161
0.416109375,-0.0009721030648533711
0.41614062500000004,-0.0009717013684793253
0.41617187499999997,-0.0009713000413325464
0.416203125,-0.00097089472038598
0.41623437500000005,-0.0009704947221936266
0.416265625,-0.0009700919258909153
0.416296875,-0.0009696950996299081
0.416328125,-0.0009692885215645021
0.416359375,-0.0009688838534242759
0.416390625,-0.0009684821949474051
0.416421875,-0.0009680787851061752
0.416453125,-0.0009676707987141576
0.416484375,-0.0009672702090122651
0.416515625,-0.0009668680034091853
0.416546875,-0.0009664589244488923
0.416578125,-0.0009660531126620582
0.416609375,-0.0009656479204706789
0.416640625,-0.0009652456893879877
0.416671875,-0.0009648364297133519
0.416703125,-0.0009644289884298551
0.416734375,-0.0009640221906747522
0.41676562500000003,-0.0009636214108951734
0.41679687499999996,-0.0009632104545929665
0.416828125,-0.0009628013349265337
0.41685937500000003,-0.0009623978372290641
0.41689062499999996,-0.000961988678918696
0.416921875,-0.0009615775992103705
0.41695312500000004,-0.0009611710065751677
0.41698437499999996,-0.000960764483562429
0.417015625,-0.0009603537824872041
0.41704687500000004,-0.000959943737435652
0.41707812499999997,-0.0009595364008757219
0.417109375,-0.0009591261814167959
0.41714062500000004,-0.0009587146214152693
0.41717187499999997,-0.0009583021003995891
0.417203125,-0.0009578966649962765
0.417234375,-0.0009574832780201159
0.417265625,-0.00095707503591708
0.417296875,-0.0009566682475752319
0.417328125,-0.0009562487982134396
0.417359375,-0.000955835445162867
0.417390625,-0.0009544034838606386
0.417421875,-0.0009539855270181384
0.417453125,-0.0009535811081839707
0.417484375,-0.0009531617024507409
0.417515625,-0.0009527562117733132
0.417546875,-0.0009523366499627553
0.417578125,-0.0009519252343292879
0.41760937499999995,-0.0009515162425040267
0.417640625,-0.0009511025642588156
0.417671875,-0.0009506838050139868
0.41770312499999995,-0.0009502718276479076
0.417734375,-0.0009498546807259513
0.41776562500000003,-0.000949439815787035
0.41779687499999996,-0.0009490290138674425
0.417828125,-0.0009486135491241221
0.41785937500000003,-0.0009481983066129546
0.41789062499999996,-0.0009477752224134918
0.417921875,-0.0009473693478137916
0.41795312500000004,-0.0009469489349147354
0.41798437499999996,-0.0009465292656297801
0.418015625,-0.0009461161197829859
0.418046875,-0.0009456990123647979
0.41807812499999997,-0.0009452823204775633
0.418109375,-0.0009448685693429493
0.418140625,-0.0009444526556538178
0.41817187499999997,-0.0009440316058075965
0.418203125,-0.0009436128804780376
0.418234375,-0.0009431956616253352
0.418265625,-0.0009427783608550143
0.418296875,-0.0009423591185654494
0.418328125,-0.0009429629789346888
0.418359375,-0.0009425459317304631
0.418390625,-0.0009421283377353123
0.418421875,-0.0009417082693771346
0.418453125,-0.0009412825909584539
0.418484375,-0.000940870841041181
0.41851562499999995,-0.0009404485454428471
0.418546875,-0.0009400238078132901
0.418578125,-0.0009396123592891707
0.41860937499999995,-0.0009391904346115164
0.418640625,-0.0009387672141232713
0.418671875,-0.0009383452292525442
0.41870312499999995,-0.0009379324772211678
0.418734375,-0.0009375131465429384
0.41876562500000003,-0.0009370908403692098
0.41879687499999996,-0.0009366686957910375
0.418828125,-0.0009362466340240121
0.41885937500000003,-0.0009358188772647553
0.41889062499999996,-0.0009354048764040196
0.418921875,-0.0009349773700118406
0.418953125,-0.0009345526087693248
0.41898437499999996,-0.0009341418041608207
0.419015625,-0.0009337202226109322
0.419046875,-0.0009332960575476404
0.41907812499999997,-0.0009328603145223671
0.419109375,-0.0009324401332704534
0.419140625,-0.000932027818223928
0.41917187499999997,-0.0009315982660743384
0.419203125,-0.0009311675374968284
0.419234375,-0.0009307623358328701
0.419265625,-0.0009303330027205722
0.419296875,-0.0009299067386266888
0.419328125,-0.0009294853472673892
0.419359375,-0.0009290554393328772
0.419390625,-0.0009286293251436484
0.41942187499999994,-0.0009282032331132846
0.419453125,-0.0009277896649982319
0.419484375,-0.0009273515791861746
0.41951562499999995,-0.0009269255486117067
0.419546875,-0.000926510633667308
0.419578125,-0.0009260875748381518
0.41960937499999995,-0.0009246281369629551
0.419640625,-0.0009242016507876039
0.419671875,-0.000923772203200373
0.41970312499999995,-0.0009233559555371536
0.419734375,-0.0009229299370653171
0.41976562500000003,-0.0009224928210269379
0.41979687499999996,-0.0009220861929010032
0.419828125,-0.0009216473719637179
0.419859375,-0.0009212427796794209
0.41989062499999996,-0.0009207875761163102
0.419921875,-0.0009203683656406857
0.419953125,-0.0009199360706051637
0.41998437499999997,-0.0009195132868331825
0.420015625,-0.000919093917196568
0.420046875,-0.0009186604056440478
0.42007812499999997,-0.0009182378377930109
0.420109375,-0.0009178170550382322
0.420140625,-0.0009173827619194733
0.420171875,-0.0009169530568386812
0.420203125,-0.0009165177855980852
0.420234375,-0.0009161057176894812
0.420265625,-0.0009156671187603403
0.420296875,-0.000915238081866384
0.42032812499999994,-0.0009148165877518113
0.420359375,-0.000914388155796135
0.420390625,-0.0009139415202079303
0.42042187499999994,-0.0009135221561759818
0.420453125,-0.0009130889725084031
0.420484375,-0.0009126596506450341
0.42051562499999995,-0.0009122296244731543
0.420546875,-0.0009128159402880705
0.420578125,-0.0009123992891838552
0.42060937499999995,-0.0009119622317548572
0.420640625,-0.0009115337992357045
0.42067187500000003,-0.0009111006913496492
0.42070312499999996,-0.0009106663476762603
0.420734375,-0.0009102385932713425
0.420765625,-0.0009098025324231623
0.42079687499999996,-0.0009093635737891514
0.420828125,-0.0009089349483288461
0.420859375,-0.0009085055268549733
0.42089062499999996,-0.0009080721426274231
0.420921875,-0.0009076454521641034
0.420953125,-0.0009072040541254246
0.42098437499999997,-0.0009067799866935462
0.421015625,-0.0009063319569458037
0.421046875,-0.0009059027891259903
0.42107812499999997,-0.0009054864316508579
0.421109375,-0.0009050357892963733
0.421140625,-0.0009046046291555712
0.421171875,-0.0009041796099447767
0.421203125,-0.0009037448970086806
0.421234375,-0.0009033079536918433
0.421265625,-0.0009028686771895902
0.421296875,-0.0009024359921552538
0.42132812499999994,-0.000901996547099642
0.421359375,-0.0009015686887078947
0.421390625,-0.0009011250050766882
0.42142187499999995,-0.0009006907326831355
0.421453125,-0.000900261322204856
0.421484375,-0.0008998284293966485
0.42151562499999995,-0.000899386272873167
0.421546875,-0.0008989560299376802
0.421578125,-0.0008985131979057231
0.42160937499999995,-0.0008980777505336497
0.421640625,-0.0008976499444636014
0.42167187500000003,-0.000897208924921105
0.42170312499999996,-0.0008967745732649836
0.421734375,-0.0008963427408191088
0.421765625,-0.0008959008761811257
0.42179687499999996,-0.0008954682907785332
0.421828125,-0.0008940073235072822
0.421859375,-0.0008935708987657352
0.42189062499999996,-0.000893129994067713
0.421921875,-0.000892696925790179
0.421953125,-0.0008922581924753967
0.42198437499999997,-0.0008918270093434301
0.422015625,-0.0008913967972176036
0.422046875,-0.0008909548382155588
0.42207812499999997,-0.0008905174969085598
0.422109375,-0.0008900745952381758
0.422140625,-0.0008896456919844573
0.422171875,-0.0008892104546936522
0.422203125,-0.0008887671438630451
0.422234375,-0.0008883382012269854
0.422265625,-0.0008878945968603183
0.422296875,-0.0008874576201080946
0.42232812499999994,-0.0008870233641989148
0.422359375,-0.0008865857702958155
0.422390625,-0.0008861435525047527
0.42242187499999995,-0.0008857113692284785
0.422453125,-0.0008852732976669664
0.422484375,-0.0008848312381463906
0.42251562499999995,-0.0008843926676046464
0.422546875,-0.0008839578779007533
0.422578125,-0.0008835177989653942
0.42260937499999995,-0.0008830839995758004
0.422640625,-0.0008826433352154654
0.42267187500000003,-0.0008822044375828633
0.42270312499999996,-0.0008817704660740652
0.422734375,-0.0008813289378972917
0.42276562500000003,-0.0008819155071956401
0.42279687499999996,-0.0008814824962572361
0.422828125,-0.0008810388977895725
0.422859375,-0.0008806005510427796
0.42289062499999996,-0.0008801656467029607
0.422921875,-0.0008797308253273954
0.422953125,-0.0008792893468555843
0.42298437499999997,-0.0008788507987973794
0.423015625,-0.0008784099919092458
0.423046875,-0.0008779707792198437
0.42307812499999997,-0.0008775323435887029
0.423109375,-0.0008770935979012136
0.423140625,-0.0008766563249718966
0.423171875,-0.0008762142896808871
0.423203125,-0.0008757734745434634
0.423234375,-0.0008753366556656754
0.423265625,-0.0008749025009370213
0.423296875,-0.0008744538098244097
0.42332812499999994,-0.0008740135073396008
0.423359375,-0.0008735781606807845
0.423390625,-0.0008731414299577508
0.42342187499999995,-0.0008726983014376299
0.423453125,-0.0008722609643375158
0.423484375,-0.0008718209256559292
0.42351562499999995,-0.0008713783178004031
0.423546875,-0.0008709352491282699
0.423578125,-0.0008704944829383311
0.42360937499999995,-0.0008700558605057619
0.423640625,-0.0008696207299595943
0.42367187500000003,-0.0008691810023104887
0.42370312499999996,-0.0008687324523530722
0.423734375,-0.0008683024736034634
0.423765625,-0.0008678591486843655
0.42379687499999996,-0.0008674173209151891
0.423828125,-0.0008669747528410147
0.423859375,-0.0008665296705473377
0.42389062499999997,-0.0008660945926879382
0.423921875,-0.0008656492606940944
0.423953125,-0.0008652111803975765
0.42398437499999997,-0.000864767671401187
0.424015625,-0.0008643315782166996
0.424046875,-0.0008628657837322536
0.424078125,-0.0008624180840453612
0.424109375,-0.0008619814898397846
0.424140625,-0.0008615381123654939
0.424171875,-0.0008611002300588366
0.424203125,-0.0008606513748760647
0.424234375,-0.0008602151198369885
0.424265625,-0.0008597703251826509
0.424296875,-0.0008593306878801124
0.42432812499999994,-0.0008588887038389822
0.424359375,-0.0008584458318493457
0.424390625,-0.0008580043664120213
0.42442187499999995,-0.0008575613906532213
0.424453125,-0.0008571218059194308
0.424484375,-0.0008566800917113072
0.42451562499999995,-0.0008562361465412199
0.424546875,-0.0008557987759877199
0.42457812500000003,-0.0008553539343781544
0.42460937499999996,-0.0008549109830327979
0.424640625,-0.0008544725111132127
0.42467187500000003,-0.0008540258593720193
0.42470312499999996,-0.0008535855372888285
0.424734375,-0.0008531422216500606
0.424765625,-0.0008526986697265544
0.42479687499999996,-0.0008522590665031374
0.424828125,-0.0008518140572503843
0.424859375,-0.0008513706876993217
0.42489062499999997,-0.0008509250018450959
0.424921875,-0.0008504854909646385
0.424953125,-0.0008500469838394649
0.42498437499999997,-0.0008506270558802202
0.425015625,-0.0008501819823220035
0.425046875,-0.0008497368282804167
0.425078125,-0.0008492960364448535
0.425109375,-0.0008488532703689496
0.425140625,-0.0008484137516281409
0.425171875,-0.0008479701191971868
0.425203125,-0.0008475263240773044
0.425234375,-0.0008470806148353424
0.425265625,-0.0008466366191289577
0.425296875,-0.0008461919069496122
0.42532812499999995,-0.0008457505863437333
0.425359375,-0.0008453070608967841
0.425390625,-0.0008448635530803571
0.42542187499999995,-0.000844420360671623
0.425453125,-0.0008439775719652765
0.425484375,-0.0008435356561295217
0.42551562499999995,-0.0008430915831552956
0.425546875,-0.0008426475109066973
0.42557812500000003,-0.0008421994216946289
0.42560937499999996,-0.0008417581492666561
0.425640625,-0.0008413152987261294
0.42567187500000003,-0.0008408714859464844
0.42570312499999996,-0.000840428511878915
0.425734375,-0.000839982193330556
0.425765625,-0.0008395418578139406
0.42579687499999996,-0.0008390978517080379
0.425828125,-0.0008386523187540809
0.425859375,-0.0008382082425203753
0.42589062499999997,-0.0008377630034186213
0.425921875,-0.0008373212279929633
0.425953125,-0.0008368790081930907
0.42598437499999997,-0.0008364321290404292
0.426015625,-0.0008359888491386268
0.426046875,-0.0008355457326466829
0.426078125,-0.0008350997533325133
0.426109375,-0.0008346559248149539
0.426140625,-0.0008342134775204818
0.426171875,-0.0008337686291934009
0.426203125,-0.0008333270571993442
0.426234375,-0.0008328786201874973
0.426265625,-0.0008314103571034036
0.426296875,-0.0008309633082073352
0.42632812499999995,-0.0008305197341619587
0.426359375,-0.0008300759330930815
0.426390625,-0.0008296331302750891
0.42642187499999995,-0.0008291851010238764
0.426453125,-0.0008287414978196649
0.426484375,-0.0008283009409107804
0.42651562499999995,-0.0008278588817593087
0.426546875,-0.0008274144737950608
0.42657812500000003,-0.0008269664586154739
0.42660937499999996,-0.0008265265215188812
0.426640625,-0.0008260789293980803
0.42667187500000003,-0.0008256357232011985
0.42670312499999996,-0.0008251879962915959
0.426734375,-0.0008247495998657609
0.42676562500000004,-0.000824304555445958
0.42679687499999996,-0.0008238556710450512
0.426828125,-0.0008234152858317481
0.426859375,-0.0008229726426194593
0.42689062499999997,-0.0008225298765309023
0.426921875,-0.0008220781061021483
0.426953125,-0.0008216360144869955
0.42698437499999997,-0.0008211968457697318
0.427015625,-0.000820744820702983
0.427046875,-0.0008203059791160282
0.427078125,-0.0008198625254139912
0.427109375,-0.000819415139783633
0.427140625,-0.0008189686874188612
0.427171875,-0.0008185249486098306
0.427203125,-0.0008191045069628408
0.427234375,-0.0008186612530251304
0.427265625,-0.0008182188725165858
0.427296875,-0.0008177734569104027
0.42732812499999995,-0.0008173252856894068
0.427359375,-0.0008168853861674312
0.427390625,-0.0008164393836408677
0.42742187499999995,-0.0008160013573215198
0.427453125,-0.0008155557351478965
0.427484375,-0.0008151057417842035
0.42751562499999995,-0.0008146666002832627
0.427546875,-0.0008142299136657573
0.42757812500000003,-0.000813785189415963
0.42760937499999996,-0.0008133367198416806
0.427640625,-0.0008128907732411449
0.42767187500000003,-0.0008124476336946081
0.42770312499999996,-0.0008120016320650771
0.427734375,-0.0008115614280339196
0.427765625,-0.0008111199485816636
0.42779687499999997,-0.0008106768292613434
0.427828125,-0.0008102284843699778
0.427859375,-0.0008097853347608513
0.42789062499999997,-0.0008093472486192382
0.427921875,-0.0008088999435809062
0.427953125,-0.0008084564729397663
0.427984375,-0.0008080095786777743
0.428015625,-0.0008075678710286575
0.428046875,-0.000807123978602501
0.428078125,-0.0008066904411365046
0.428109375,-0.0008062366550086568
0.428140625,-0.0008057987339374455
0.428171875,-0.0008053544870719742
0.428203125,-0.0008049120449582191
0.428234375,-0.0008044704340448051
0.428265625,-0.0008040270011330751
0.428296875,-0.0008035888708556628
0.42832812499999995,-0.0008031415213331713
0.428359375,-0.0008026964507425322
0.428390625,-0.0008022613716368206
0.42842187499999995,-0.0008018161417821038
0.428453125,-0.0008013699404382617
0.42848437500000003,-0.0007998916696192807
0.42851562499999996,-0.0007994646967911974
0.428546875,-0.0007990144059907625
0.42857812500000003,-0.0007985773063882394
0.42860937499999996,-0.0007981364023446069
0.428640625,-0.0007976927986624825
0.42867187500000004,-0.0007972547919890341
0.42870312499999996,-0.0007968148547633988
0.428734375,-0.0007963745208760566
0.428765625,-0.0007959343040475943
0.42879687499999997,-0.000795492002946329
0.428828125,-0.0007950419420770204
0.428859375,-0.0007946062115843262
0.42889062499999997,-0.0007941613436828754
0.428921875,-0.0007937171678059525
0.428953125,-0.0007932793947827213
0.428984375,-0.0007928390992421111
0.429015625,-0.0007923964232257157
0.429046875,-0.0007919663435904598
0.429078125,-0.0007915187513282719
0.429109375,-0.0007910827121798032
0.429140625,-0.0007906338278751805
0.429171875,-0.0007902037646291514
0.429203125,-0.0007897572184880318
0.429234375,-0.0007893176828565884
0.429265625,-0.0007888775690707804
0.429296875,-0.0007884327111339594
0.42932812499999995,-0.0007879908324630522
0.429359375,-0.0007875601909026475
0.429390625,-0.0007871248220040448
0.42942187499999995,-0.0007877061695017278
0.429453125,-0.0007872616667806941
0.42948437500000003,-0.0007868336090916944
0.42951562499999996,-0.0007863770990899389
0.429546875,-0.0007859347970616722
0.42957812500000003,-0.0007855003261861213
0.42960937499999996,-0.0007850721757242871
0.429640625,-0.0007846380724062831
0.42967187500000004,-0.0007841992709480897
0.42970312499999996,-0.0007837586211373732
0.429734375,-0.0007833145733734496
0.429765625,-0.0007828798612390317
0.42979687499999997,-0.000782455806739784
0.429828125,-0.0007819920831952029
0.429859375,-0.0007815520492111885
0.42989062499999997,-0.0007811403301137068
0.429921875,-0.0007806829357215189
0.429953125,-0.0007802571974651271
0.429984375,-0.000779812788687731
0.430015625,-0.000779356890114026
0.430046875,-0.0007789429682264273
0.430078125,-0.0007785087549209146
0.430109375,-0.0007780731895299028
0.430140625,-0.0007776444288522776
0.430171875,-0.0007772060285538424
0.430203125,-0.000776760668832064
0.430234375,-0.000776322996055654
0.430265625,-0.0007758728763534867
0.430296875,-0.0007754572734860535
0.43032812499999995,-0.000775002595945571
0.430359375,-0.0007745797276851873
0.430390625,-0.0007741406498304564
0.43042187499999995,-0.000773709861587462
0.430453125,-0.0007732767047143006
0.43048437500000003,-0.000772839998474828
0.43051562499999996,-0.0007724023528640836
0.430546875,-0.0007719660095349586
0.43057812500000003,-0.0007715314819820296
0.43060937499999996,-0.0007710878478354929
0.430640625,-0.0007706587071525488
0.43067187500000004,-0.0007702147528340086
0.43070312499999996,-0.0007687599161714104
0.430734375,-0.0007683159888349222
0.430765625,-0.0007678837392328733
0.43079687499999997,-0.0007674442985963863
0.430828125,-0.0007670189376634724
0.430859375,-0.0007665730955305899
0.43089062499999997,-0.0007661429123989594
0.430921875,-0.000765703651931994
0.430953125,-0.0007652665491117323
0.430984375,-0.000764827437591039
0.431015625,-0.0007644033366300852
0.431046875,-0.0007639661132307421
0.431078125,-0.0007635343401691738
0.431109375,-0.0007630918495063893
0.431140625,-0.000762664383218932
0.431171875,-0.0007622320648989524
0.431203125,-0.0007618072244680411
0.431234375,-0.0007613564632736047
0.431265625,-0.0007609286033428905
0.431296875,-0.0007604859622886602
0.43132812499999995,-0.0007600570029359793
0.431359375,-0.0007596193899602928
0.431390625,-0.0007591851296192033
0.43142187499999995,-0.0007587529419502172
0.431453125,-0.0007583224609200578
0.43148437500000003,-0.0007578818195478343
0.43151562499999996,-0.0007574624926512397
0.431546875,-0.0007570224068638998
0.43157812500000003,-0.0007566036595704345
0.43160937499999996,-0.0007561593925214036
0.431640625,-0.000756754620355491
0.43167187500000004,-0.0007563230491810721
0.43170312499999997,-0.0007558870998740953
0.431734375,-0.0007554622889293788
0.431765625,-0.0007550255470097772
0.43179687499999997,-0.0007546072457908885
0.431828125,-0.0007541738248297569
0.431859375,-0.0007537357609633706
0.431890625,-0.000753315085534504
0.431921875,-0.0007528814729973049
0.431953125,-0.0007524459586345754
0.431984375,-0.0007520143664951594
0.432015625,-0.000751583869994004
0.432046875,-0.0007511555489203049
0.432078125,-0.0007507309257408432
0.432109375,-0.0007502997523900629
0.432140625,-0.0007498680481338935
0.432171875,-0.0007494436028813861
0.432203125,-0.0007490189655194011
0.432234375,-0.0007485889349971922
0.432265625,-0.0007481567942449543
0.432296875,-0.0007477327003082082
0.43232812499999995,-0.0007472974391915729
0.432359375,-0.0007468748019570683
0.43239062500000003,-0.000746444110247213
0.43242187499999996,-0.0007460200822484199
0.432453125,-0.0007455881937624247
0.43248437500000003,-0.000745161939203022
0.43251562499999996,-0.0007447327718550431
0.432546875,-0.0007443107950524178
0.43257812500000004,-0.0007438854847710563
0.43260937499999996,-0.0007434526683524102
0.432640625,-0.0007430344718337874
0.43267187500000004,-0.0007426072143091669
0.43270312499999997,-0.0007421762547498607
0.432734375,-0.0007417475623231334
0.43276562500000004,-0.0007413282598935887
0.43279687499999997,-0.0007408986633370244
0.432828125,-0.000740474580016727
0.432859375,-0.0007400413623725767
0.432890625,-0.0007396200430995481
0.432921875,-0.0007381757070385082
0.432953125,-0.0007377496593033613
0.432984375,-0.0007373256933641617
0.433015625,-0.0007368989944031984
0.433046875,-0.0007364745833383576
0.433078125,-0.0007360533942415565
0.433109375,-0.0007356273926398295
0.433140625,-0.0007352049062935365
0.433171875,-0.0007347788481164887
0.433203125,-0.0007343557870278898
0.433234375,-0.0007339325725444872
0.433265625,-0.0007335086879925838
0.433296875,-0.0007330912862593235
0.43332812499999995,-0.0007326688892953653
0.433359375,-0.0007322438313256234
0.43339062500000003,-0.0007318237070382955
0.43342187499999996,-0.000731396636350419
0.433453125,-0.0007309742675801166
0.43348437500000003,-0.0007305487447485694
0.43351562499999996,-0.0007301327144209856
0.433546875,-0.0007297074096361961
0.43357812500000004,-0.000729289840992537
0.43360937499999996,-0.0007288701336607591
0.433640625,-0.0007284501755086235
0.43367187500000004,-0.0007280289671945314
0.43370312499999997,-0.0007276053696162327
0.433734375,-0.0007271859082371296
0.433765625,-0.0007267666791245832
0.43379687499999997,-0.0007263462463224582
0.433828125,-0.0007259258023592369
0.433859375,-0.0007265286347649808
0.433890625,-0.0007261088173008447
0.433921875,-0.0007256937649688898
0.433953125,-0.0007252756514635091
0.433984375,-0.0007248555448294836
0.434015625,-0.000724436747038714
0.434046875,-0.0007240220008867294
0.434078125,-0.0007235988751375759
0.434109375,-0.0007231799830915778
0.434140625,-0.0007227641499562981
0.434171875,-0.0007223463382084287
0.434203125,-0.0007219237399721488
0.434234375,-0.0007215088757589819
0.434265625,-0.0007210918295065226
0.434296875,-0.0007206760622977919
0.43432812499999995,-0.0007202594648772591
0.434359375,-0.0007198435148020807
0.43439062500000003,-0.000719428892123234
0.43442187499999996,-0.000719008771751798
0.434453125,-0.0007185944784588623
0.43448437500000003,-0.0007181753066345213
0.43451562499999996,-0.0007177619603906914
0.434546875,-0.0007173449565043254
0.43457812500000004,-0.0007169270194530564
0.43460937499999996,-0.0007165146442746906
0.434640625,-0.0007161015581006042
0.43467187500000004,-0.0007156896703581252
0.43470312499999997,-0.0007152714446299821
0.434734375,-0.0007148562112431027
0.434765625,-0.0007144411238581422
0.43479687499999997,-0.0007140266986131079
0.434828125,-0.0007136125974749365
0.434859375,-0.0007131991910462911
0.434890625,-0.0007127877818026047
0.434921875,-0.0007123714330692643
0.434953125,-0.000711958889224474
0.434984375,-0.0007115457323392943
0.435015625,-0.0007111334841453862
0.435046875,-0.000710721287108005
0.435078125,-0.0007103075583752075
0.435109375,-0.0007098945283785345
0.435140625,-0.0007084573861342938
0.435171875,-0.0007080411365835322
0.435203125,-0.0007076314398594651
0.435234375,-0.0007072217098322946
0.435265625,-0.0007068117405987229
0.435296875,-0.0007064003572406947
0.43532812499999995,-0.0007059901885020023
0.435359375,-0.0007055804119562373
0.43539062500000003,-0.0007051682767445638
0.43542187499999996,-0.0007047563290029646
0.435453125,-0.0007043464033340448
0.43548437500000003,-0.0007039378513769776
0.43551562499999996,-0.0007035270876865861
0.435546875,-0.0007031176209328638
0.43557812500000004,-0.00070270993938467
0.43560937499999997,-0.0007022989792891503
0.435640625,-0.0007018870957368264
0.43567187500000004,-0.0007014793275476362
0.43570312499999997,-0.0007010738930914064
0.435734375,-0.0007006645641007732
0.435765625,-0.0007002543439475796
0.435796875,-0.0006998508017311833
0.435828125,-0.0006994384608212112
0.435859375,-0.0006990331684330782
0.435890625,-0.0006986248738363662
0.435921875,-0.000698219540824295
0.435953125,-0.0006978049280029763
0.435984375,-0.0006974048311439371
0.436015625,-0.0006969975202692352
0.436046875,-0.0006965903740531777
0.436078125,-0.0006972100751126246
0.436109375,-0.0006968096872638531
0.436140625,-0.0006963992425290666
0.436171875,-0.0006959935633494771
0.436203125,-0.0006955853456895658
0.436234375,-0.0006951840993972003
0.436265625,-0.0006947821670155625
0.43629687500000003,-0.000694374960821826
0.43632812499999996,-0.0006939714081058666
0.436359375,-0.0006935699544004525
0.43639062500000003,-0.0006931645447519619
0.43642187499999996,-0.0006927580673141143
0.436453125,-0.0006923549053967186
0.43648437500000004,-0.0006919531909324456
0.43651562499999996,-0.0006915505693916822
0.436546875,-0.0006911489063582028
0.43657812500000004,-0.0006907422766792432
0.43660937499999997,-0.0006903420061691798
0.436640625,-0.0006899392491286106
0.43667187500000004,-0.000689537227766001
0.43670312499999997,-0.0006891353012785928
0.436734375,-0.0006887381734466715
0.43676562500000005,-0.0006883351262000417
0.436796875,-0.0006879305225256926
0.436828125,-0.0006875325282788732
0.436859375,-0.0006871306202811157
0.436890625,-0.0006867335151527452
0.436921875,-0.0006863306150025859
0.436953125,-0.0006859325171764234
0.436984375,-0.0006855326536577035
0.437015625,-0.0006851328914309063
0.437046875,-0.0006847332775963937
0.437078125,-0.0006843319985218276
0.437109375,-0.0006839357409071031
0.437140625,-0.0006835343634914656
0.437171875,-0.0006831410418476208
0.437203125,-0.0006827370600924615
0.437234375,-0.0006823390154939504
0.437265625,-0.0006819495201165794
0.43729687500000003,-0.0006815465706448802
0.43732812499999996,-0.0006811528719523931
0.437359375,-0.0006797266017155301
0.43739062500000003,-0.0006793319719874645
0.43742187499999996,-0.0006789421707953415
0.437453125,-0.0006785375236390417
0.43748437500000004,-0.0006781426329370184
0.43751562499999996,-0.0006777418349530051
0.437546875,-0.0006773531301817633
0.43757812500000004,-0.0006769566655997171
0.43760937499999997,-0.0006765685916377343
0.437640625,-0.0006761723564334826
0.43767187500000004,-0.0006757731767848517
0.43770312499999997,-0.0006753805718174924
0.437734375,-0.0006749844099132214
0.437765625,-0.0006745990952257801
0.437796875,-0.0006741984056974071
0.437828125,-0.0006738036523151435
0.437859375,-0.0006734108369529056
0.437890625,-0.000673014950728433
0.437921875,-0.000672628625338869
0.437953125,-0.0006722367288818087
0.437984375,-0.0006718426188116362
0.438015625,-0.0006714614444598144
0.438046875,-0.0006710688996553263
0.438078125,-0.000670674514672287
0.438109375,-0.0006702807735034337
0.438140625,-0.0006698973739130525
0.438171875,-0.0006694965743376351
0.438203125,-0.0006691074044818911
0.438234375,-0.000668719272730503
0.438265625,-0.0006683345414401978
0.43829687500000003,-0.0006689710299782534
0.43832812499999996,-0.0006685744264514383
0.438359375,-0.0006681853582464307
0.43839062500000003,-0.0006678043528159303
0.43842187499999996,-0.0006674177753262164
0.438453125,-0.000667028353007082
0.43848437500000004,-0.0006666414254746997
0.43851562499999996,-0.0006662585500953472
0.438546875,-0.000665873029416602
0.43857812500000004,-0.0006654836314425143
0.43860937499999997,-0.0006650956852370382
0.438640625,-0.0006647044804866178
0.43867187500000004,-0.0006643250414887815
0.43870312499999997,-0.0006639388850451025
0.438734375,-0.0006635486754983135
0.438765625,-0.0006631731612664754
0.438796875,-0.0006627762923128756
0.438828125,-0.0006623962601430174
0.438859375,-0.0006620230440637087
0.438890625,-0.000661628307762091
0.438921875,-0.000661251161709446
0.438953125,-0.0006608717859886565
0.438984375,-0.0006604800915962147
0.439015625,-0.0006600929584484848
0.439046875,-0.000659717076998835
0.439078125,-0.000659337854078415
0.439109375,-0.0006589489418314665
0.439140625,-0.0006585818089645638
0.439171875,-0.0006581966137973287
0.439203125,-0.0006578170931963861
0.439234375,-0.0006574344082499982
0.439265625,-0.0006570598540549394
0.43929687500000003,-0.0006566813225684504
0.43932812499999996,-0.0006562989944466045
0.439359375,-0.0006559170793552851
0.43939062500000003,-0.0006555407594703404
0.43942187499999996,-0.0006551585959708034
0.439453125,-0.0006547804220602138
0.43948437500000004,-0.0006543992843884641
0.43951562499999997,-0.0006540164187666293
0.439546875,-0.0006536376966615499
0.43957812500000004,-0.0006522457512482815
0.43960937499999997,-0.000651879811525289
0.439640625,-0.0006515006188946397
0.43967187500000005,-0.0006511199104988867
0.439703125,-0.0006507385881244047
0.439734375,-0.000650359927408875
0.439765625,-0.0006499898528191522
0.439796875,-0.0006496229200286252
0.439828125,-0.0006492385657784448
0.439859375,-0.0006488634819025382
0.439890625,-0.0006484920135924749
0.439921875,-0.0006481326492045539
0.439953125,-0.0006477457920130644
0.439984375,-0.0006473840631311296
0.440015625,-0.0006470127473613627
0.440046875,-0.0006466321550439753
0.440078125,-0.0006462573246332377
0.440109375,-0.0006458946731731641
0.440140625,-0.0006455327786736367
0.440171875,-0.0006451323592903957
0.44020312500000003,-0.0006447780866987302
0.440234375,-0.0006444113522645935
0.440265625,-0.0006440458685444718
0.44029687500000003,-0.0006436634295897761
0.44032812499999996,-0.0006432967281956338
0.440359375,-0.0006429258655527813
0.44039062500000004,-0.0006425637939622385
0.44042187499999996,-0.0006422010741904093
0.440453125,-0.0006418113692215864
0.44048437500000004,-0.0006414412000973757
0.44051562499999997,-0.000642115360542192
0.440546875,-0.0006417357528622353
0.44057812500000004,-0.0006413690762118208
0.44060937499999997,-0.0006410245279175851
0.440640625,-0.0006406378368689
0.44067187500000005,-0.0006402807878452162
0.440703125,-0.0006399085413437422
0.440734375,-0.0006395237160371891
0.440765625,-0.0006391744283988574
0.440796875,-0.0006388063150038585
0.440828125,-0.0006384416177166695
0.440859375,-0.0006380784467130002
0.440890625,-0.0006377005875090706
0.440921875,-0.0006373382442424261
0.440953125,-0.0006369770602828381
0.440984375,-0.0006366105158497649
0.441015625,-0.0006362472098438467
0.441046875,-0.000635887171499986
0.441078125,-0.0006355233323523217
0.441109375,-0.0006351604945431591
0.441140625,-0.0006347975139699563
0.441171875,-0.0006344337400859233
0.44120312500000003,-0.0006340701973579672
0.441234375,-0.000633709241093381
0.441265625,-0.0006333624883303537
0.44129687500000003,-0.0006329965226064445
0.44132812499999996,-0.0006326393535096148
0.441359375,-0.0006322762368156966
0.44139062500000004,-0.0006319061100856192
0.44142187499999996,-0.0006315460695476838
0.441453125,-0.00063119134271351
0.44148437500000004,-0.0006308281825804819
0.44151562499999997,-0.0006304727583774962
0.441546875,-0.0006301065217799127
0.44157812500000004,-0.0006297438003453025
0.44160937499999997,-0.000629395121700068
0.441640625,-0.0006290402379043811
0.44167187500000005,-0.0006286839659459947
0.441703125,-0.0006283225313525528
0.441734375,-0.0006279740596311367
0.441765625,-0.0006276188991164028
0.441796875,-0.0006262338833809278
0.441828125,-0.0006258642601829623
0.441859375,-0.0006255160210284494
0.441890625,-0.0006251627691707534
0.441921875,-0.0006248054818275804
0.441953125,-0.0006244566630869246
0.441984375,-0.0006241087844426341
0.442015625,-0.0006237569662768741
0.442046875,-0.0006234056700109569
0.442078125,-0.0006230471848868747
0.442109375,-0.0006226938982120886
0.442140625,-0.0006223385067597315
0.442171875,-0.0006219921112388185
0.44220312500000003,-0.0006216437780795676
0.442234375,-0.0006212772957233346
0.442265625,-0.0006209370073317587
0.44229687500000003,-0.0006205916691728076
0.44232812499999996,-0.0006202354691977018
0.442359375,-0.0006198944208719824
0.44239062500000004,-0.0006195359080960715
0.44242187499999996,-0.0006191897142401905
0.442453125,-0.0006188364918118389
0.44248437500000004,-0.0006184931043156892
0.44251562499999997,-0.0006181418673087934
0.442546875,-0.0006177961719544475
0.44257812500000004,-0.0006174449209813936
0.44260937499999997,-0.0006171030549123047
0.442640625,-0.0006167522205693388
0.44267187500000005,-0.0006164057659024946
0.442703125,-0.0006160536487412015
0.442734375,-0.0006167440169055766
0.44276562500000005,-0.0006163956702209157
0.442796875,-0.0006160525442202719
0.442828125,-0.0006157032519942297
0.442859375,-0.000615366487831101
0.442890625,-0.0006150177583341965
0.442921875,-0.0006146736048177059
0.442953125,-0.0006143326596942267
0.442984375,-0.0006139854947064642
0.443015625,-0.0006136438246428615
0.443046875,-0.0006133011429062564
0.443078125,-0.0006129649885685852
0.443109375,-0.0006126217776669489
0.443140625,-0.0006122756914123222
0.443171875,-0.0006119422124083243
0.44320312500000003,-0.0006115956056682928
0.443234375,-0.0006112528514314042
0.443265625,-0.0006109108994761421
0.44329687500000003,-0.0006105742396413476
0.44332812499999996,-0.0006102369148236961
0.443359375,-0.0006098956463133007
0.44339062500000004,-0.0006095588370258476
0.44342187499999997,-0.0006092197391040395
0.443453125,-0.0006088820787767471
0.44348437500000004,-0.0006085460844032914
0.44351562499999997,-0.0006082053368546489
0.443546875,-0.0006078655466979152
0.44357812500000005,-0.0006075316282756239
0.443609375,-0.0006071969064294983
0.443640625,-0.0006068589860242155
0.44367187500000005,-0.0006065242499487672
0.443703125,-0.000606185768843321
0.443734375,-0.0006058533032145368
0.443765625,-0.0006055168657494205
0.443796875,-0.0006051858548799041
0.443828125,-0.0006048487834817914
0.443859375,-0.0006045146851929827
0.443890625,-0.0006041804591515772
0.443921875,-0.0006038451980640673
0.443953125,-0.0006035181224139687
0.443984375,-0.0006031834118566635
0.444015625,-0.0006018254749226883
0.444046875,-0.0006014931594355115
0.444078125,-0.0006011585002272078
0.44410937500000003,-0.0006008324655852847
0.444140625,-0.0006004979647823393
0.444171875,-0.0006001672353846341
0.44420312500000003,-0.0005998419515549427
0.444234375,-0.0005995130108710986
0.444265625,-0.000599180226974378
0.44429687500000004,-0.0005988493665216935
0.44432812499999996,-0.0005985203012040877
0.444359375,-0.0005981974993918907
0.44439062500000004,-0.0005978676510443141
0.44442187499999997,-0.000597542424757281
0.444453125,-0.0005972159463362055
0.44448437500000004,-0.0005968842810036221
0.44451562499999997,-0.0005965520820533123
0.444546875,-0.0005962326602836077
0.44457812500000005,-0.0005959034248102547
0.444609375,-0.0005955800546556915
0.444640625,-0.0005952510318101671
0.44467187500000005,-0.0005949294304924482
0.444703125,-0.0005946057333459792
0.444734375,-0.0005942783897855512
0.444765625,-0.0005939517934404059
0.444796875,-0.000593630267575064
0.444828125,-0.000593308685817414
0.444859375,-0.0005929850542555244
0.444890625,-0.0005926630663032235
0.444921875,-0.000592337652101
0.444953125,-0.0005930435169416923
0.444984375,-0.0005927194564893587
0.445015625,-0.0005923921473622897
0.445046875,-0.000592076640328329
0.445078125,-0.000591757062410856
0.44510937500000003,-0.0005914340406627076
0.445140625,-0.0005911179446133341
0.445171875,-0.0005907968025651352
0.44520312500000003,-0.0005904787077018331
0.445234375,-0.0005901582529235436
0.445265625,-0.0005898377736769378
0.44529687500000004,-0.0005895184023341424
0.44532812499999996,-0.0005892056211313432
0.445359375,-0.0005888840311437799
0.44539062500000004,-0.0005885686150941261
0.44542187499999997,-0.0005882513703755338
0.445453125,-0.0005879369308390975
0.44548437500000004,-0.000587617972808395
0.44551562499999997,-0.0005873011170156282
0.445546875,-0.0005869852781221936
0.44557812500000005,-0.0005866724477847154
0.445609375,-0.0005863568162839047
0.445640625,-0.0005860374645629447
0.44567187500000005,-0.0005857247371202599
0.445703125,-0.0005854151169707549
0.445734375,-0.0005851008447524189
0.445765625,-0.0005847887831439066
0.445796875,-0.0005844686739421116
0.445828125,-0.0005841614965419809
0.445859375,-0.0005838502857208952
0.445890625,-0.00058353153967379
0.445921875,-0.0005832213668886706
0.445953125,-0.0005829117826768072
0.445984375,-0.0005826020813601389
0.446015625,-0.0005822921327759273
0.446046875,-0.0005819818179257155
0.446078125,-0.0005816747536619392
0.44610937500000003,-0.0005813620383429141
0.446140625,-0.0005810484836293109
0.446171875,-0.0005807427632168495
0.44620312500000003,-0.0005804301140086773
0.446234375,-0.0005791027914397624
0.446265625,-0.0005787971428766678
0.44629687500000004,-0.0005784894607055446
0.44632812499999996,-0.0005781788904827799
0.446359375,-0.0005778707982093539
0.44639062500000004,-0.0005775637806596096
0.44642187499999997,-0.0005772555714120622
0.446453125,-0.000576951636767787
0.44648437500000004,-0.0005766431766733651
0.44651562499999997,-0.0005763384900854193
0.446546875,-0.000576043307005912
0.44657812500000005,-0.000575738239023009
0.446609375,-0.0005754314125482329
0.446640625,-0.000575128438983448
0.44667187500000005,-0.0005748252421537633
0.446703125,-0.0005745201237094509
0.446734375,-0.0005742165174787706
0.44676562500000006,-0.0005739122810417621
0.446796875,-0.0005736147161258358
0.446828125,-0.0005733120149636096
0.446859375,-0.0005730105565782163
0.446890625,-0.0005727113839227825
0.446921875,-0.0005724052329822635
0.446953125,-0.0005721094913396438
0.446984375,-0.0005718139652800894
0.447015625,-0.0005715139812455215
0.447046875,-0.00057121207798368
0.447078125,-0.0005709137475860236
0.44710937500000003,-0.0005706198088844747
0.447140625,-0.0005703114851688292
0.447171875,-0.0005700141039001287
0.44720312500000003,-0.0005707454045910006
0.447234375,-0.0005704513176116761
0.447265625,-0.0005701537423488563
0.44729687500000004,-0.000569857957968628
0.44732812499999997,-0.0005695603099209745
0.447359375,-0.0005692722147016133
0.44739062500000004,-0.0005689732870780909
0.44742187499999997,-0.0005686728369593691
0.447453125,-0.0005683839827771119
0.44748437500000005,-0.0005680833691575279
0.447515625,-0.0005677961795225103
0.447546875,-0.0005675012823099408
0.44757812500000005,-0.0005672108693251798
0.447609375,-0.0005669173583748958
0.447640625,-0.0005666220823036319
0.44767187500000005,-0.0005663290738924728
0.447703125,-0.0005660395090830682
0.447734375,-0.0005657477404163551
0.447765625,-0.0005654619766803162
0.447796875,-0.0005651669149291869
0.447828125,-0.0005648817427434359
0.447859375,-0.0005645906883819385
0.447890625,-0.0005643026480231586
0.447921875,-0.0005640133658655865
0.447953125,-0.0005637187769199081
0.447984375,-0.0005634367608412724
0.44801562500000003,-0.0005631491938606244
0.448046875,-0.0005628581267542732
0.448078125,-0.0005625748083657386
0.44810937500000003,-0.0005622790939111867
0.448140625,-0.0005619964915682084
0.448171875,-0.0005617171930649457
0.44820312500000004,-0.0005614267062767769
0.448234375,-0.0005611465954197641
0.448265625,-0.0005608592596937183
0.44829687500000004,-0.0005605730295788237
0.44832812499999997,-0.000560289829757022
0.448359375,-0.0005599988494715512
0.44839062500000004,-0.0005597196916923702
0.44842187499999997,-0.0005594393082072706
0.448453125,-0.0005591534946412062
0.44848437500000005,-0.0005578406492820036
0.448515625,-0.000557564918091974
0.448546875,-0.0005572850797189409
0.44857812500000005,-0.0005570024863023708
0.448609375,-0.000556718042275358
0.448640625,-0.0005564499623530866
0.44867187500000005,-0.0005561625057125957
0.448703125,-0.0005558845441013607
0.448734375,-0.0005555996993690734
0.448765625,-0.0005553230584361031
0.448796875,-0.0005550521770463848
0.448828125,-0.0005547659067772978
0.448859375,-0.000554485550251952
0.448890625,-0.0005542199872134619
0.448921875,-0.0005539380382591566
0.448953125,-0.0005536630344773023
0.448984375,-0.0005533876039614943
0.44901562500000003,-0.0005531080128165188
0.449046875,-0.0005528401806259194
0.449078125,-0.0005525547517178306
0.44910937500000003,-0.0005522984708316928
0.449140625,-0.0005520022764837519
0.449171875,-0.0005517395334247097
0.44920312500000004,-0.000551462531713183
0.449234375,-0.0005511893769562931
0.449265625,-0.0005509182854577938
0.44929687500000004,-0.0005506345188776331
0.44932812499999997,-0.0005503685509431339
0.449359375,-0.0005500903144889865
0.44939062500000004,-0.0005498307802120038
0.44942187499999997,-0.000550585733511362
0.449453125,-0.0005503326276968742
0.44948437500000005,-0.0005500400222451102
0.449515625,-0.0005497778907609802
0.449546875,-0.0005495076348414757
0.44957812500000005,-0.0005492378245690425
0.449609375,-0.0005489688902286516
0.449640625,-0.0005487007538535829
0.44967187500000005,-0.0005484344736751551
0.449703125,-0.0005481780161661898
0.449734375,-0.0005479119732914456
0.449765625,-0.0005476254212028291
0.449796875,-0.0005473592759992693
0.449828125,-0.0005471077660753713
0.449859375,-0.0005468224895497538
0.449890625,-0.0005465745359897467
0.449921875,-0.0005463171881242707
0.449953125,-0.0005460512304047808
0.449984375,-0.000545779247547451
0.45001562500000003,-0.0005455233763608895
0.450046875,-0.0005452653971205826
0.450078125,-0.0005449877170094208
0.45010937500000003,-0.0005447261071492397
0.450140625,-0.0005444706982569644
0.450171875,-0.0005442044683158474
0.45020312500000004,-0.000543938042371666
0.450234375,-0.000543677969896305
0.450265625,-0.000543426158701666
0.45029687500000004,-0.0005431704740390675
0.45032812499999997,-0.000542903955471144
0.450359375,-0.0005426489089914999
0.45039062500000004,-0.0005423824355341306
0.45042187499999997,-0.0005421261292172172
0.450453125,-0.0005418701881484099
0.45048437500000005,-0.0005416151675700642
0.450515625,-0.0005413601576719218
0.450546875,-0.0005410919288662552
0.45057812500000005,-0.0005408402137124166
0.450609375,-0.0005405822269476841
0.450640625,-0.0005403209929603636
0.45067187500000006,-0.0005400754865665519
0.450703125,-0.0005387820838255696
0.450734375,-0.000538534096341671
0.450765625,-0.0005382886376375032
0.450796875,-0.000538022230941744
0.450828125,-0.0005377702804484595
0.450859375,-0.0005375239186775349
0.450890625,-0.0005372639523474054
0.450921875,-0.0005370110654993598
0.450953125,-0.000536769023521063
0.450984375,-0.0005365049380164216
0.45101562500000003,-0.0005362593781008916
0.451046875,-0.000536003893045485
0.451078125,-0.0005357445778634076
0.45110937500000003,-0.0005355101930856893
0.451140625,-0.000535256926629011
0.451171875,-0.0005349985990677729
0.45120312500000004,-0.0005347512531965748
0.451234375,-0.0005345069060734772
0.451265625,-0.0005342612983590574
0.45129687500000004,-0.0005340054598112105
0.45132812499999997,-0.0005337564820634827
0.451359375,-0.0005335151386205127
0.45139062500000005,-0.0005332616522548093
0.451421875,-0.0005330030978296652
0.451453125,-0.0005327658383636018
0.45148437500000005,-0.0005325195787903997
0.451515625,-0.0005322834161102137
0.451546875,-0.0005320252481918857
0.45157812500000005,-0.0005317815535993073
0.451609375,-0.0005315369086743398
0.451640625,-0.0005323201582120261
0.45167187500000006,-0.0005320788359719462
0.451703125,-0.0005318301031728145
0.451734375,-0.0005315894367183757
0.451765625,-0.0005313563902486877
0.451796875,-0.0005311025661656546
0.451828125,-0.0005308629382890454
0.451859375,-0.0005306286802554856
0.451890625,-0.0005303900361055061
0.45192187500000003,-0.0005301423706923873
0.451953125,-0.0005299011716736433
0.451984375,-0.0005296551346157218
0.45201562500000003,-0.0005294274739441399
0.452046875,-0.0005291824050462461
0.452078125,-0.0005289496654408005
0.45210937500000004,-0.000528707600877077
0.452140625,-0.0005284664649697936
0.452171875,-0.000528232462873264
0.45220312500000004,-0.000527994074670371
0.452234375,-0.0005277544753137624
0.452265625,-0.0005275207987690475
0.45229687500000004,-0.0005272809386943113
0.45232812499999997,-0.000527043493906032
0.452359375,-0.0005268138885516326
0.45239062500000005,-0.0005265803002940522
0.452421875,-0.0005263433462564145
0.452453125,-0.0005261109386710087
0.45248437500000005,-0.0005258790627541594
0.452515625,-0.0005256413325059155
0.452546875,-0.0005254062509498086
0.45257812500000005,-0.0005251794055048699
0.452609375,-0.0005249496141409675
0.452640625,-0.0005247137339633549
0.45267187500000006,-0.0005244818341094103
0.452703125,-0.000524248230319671
0.452734375,-0.0005240194005991447
0.45276562500000006,-0.0005237904037416266
0.452796875,-0.0005235577384019169
0.452828125,-0.0005233223172586773
0.452859375,-0.0005231025748002639
0.452890625,-0.0005228700388808308
0.45292187500000003,-0.0005216186617857249
0.452953125,-0.000521392134765146
0.452984375,-0.0005211557795475746
0.45301562500000003,-0.0005209340759133908
0.453046875,-0.0005207070881732591
0.453078125,-0.0005204749875276603
0.45310937500000004,-0.0005202522921166526
0.453140625,-0.0005200309302574972
0.453171875,-0.0005198007809708513
0.45320312500000004,-0.0005195769793269085
0.453234375,-0.0005193558985542371
0.453265625,-0.0005191267293768384
0.45329687500000004,-0.0005189005294577512
0.45332812499999997,-0.0005186801032902866
0.453359375,-0.000518458936032213
0.45339062500000005,-0.0005182353135647286
0.453421875,-0.0005180130758660646
0.453453125,-0.00051779419477372
0.45348437500000005,-0.0005175702576774265
0.453515625,-0.0005173503469625522
0.453546875,-0.0005171224534157165
0.45357812500000005,-0.0005168975784541133
0.453609375,-0.0005166805277836001
0.453640625,-0.0005164614529967818
0.45367187500000006,-0.000516243134338748
0.453703125,-0.000516022382615354
0.453734375,-0.0005158086352271066
0.453765625,-0.0005155851649562733
0.453796875,-0.0005153700423660666
0.453828125,-0.0005151498672776485
0.453859375,-0.00051595625569157
0.453890625,-0.0005157448382160541
0.45392187500000003,-0.0005155282460471283
0.453953125,-0.0005153128575941211
0.453984375,-0.0005150896158118007
0.45401562500000003,-0.0005148802370700985
0.454046875,-0.0005146602742082621
0.454078125,-0.0005144522257581816
0.45410937500000004,-0.000514236680396473
0.454140625,-0.0005140238286465808
0.454171875,-0.0005138130713549863
0.45420312500000004,-0.000513597057205141
0.454234375,-0.0005133839746082856
0.454265625,-0.000513168811630306
0.45429687500000004,-0.0005129582986257222
0.45432812499999997,-0.0005127474303218173
0.454359375,-0.0005125354753065282
0.45439062500000005,-0.000512320509852799
0.454421875,-0.0005121097340681814
0.454453125,-0.0005119000219376418
0.45448437500000005,-0.0005116934729006706
0.454515625,-0.0005114811543753921
0.454546875,-0.0005112749188454641
0.45457812500000006,-0.0005110637438607638
0.454609375,-0.0005108532144579396
0.454640625,-0.0005106520071738035
0.45467187500000006,-0.0005104423892512491
0.454703125,-0.0005102338468135313
0.454734375,-0.0005100301949762728
0.454765625,-0.0005098186667506915
0.454796875,-0.0005096110204418462
0.454828125,-0.0005094045181024999
0.454859375,-0.0005092050843780137
0.454890625,-0.0005089934332015919
0.45492187500000003,-0.0005087928876997445
0.454953125,-0.0005085849748967392
0.454984375,-0.000508384641878034
0.45501562500000003,-0.0005081775864175728
0.455046875,-0.0005079718515028087
0.455078125,-0.0005077717808078461
0.45510937500000004,-0.0005075708791476806
0.455140625,-0.0005063412183000764
0.455171875,-0.0005061427003534361
0.45520312500000004,-0.0005059379358639121
0.455234375,-0.0005057395081061351
0.455265625,-0.0005055401518407852
0.45529687500000005,-0.0005053364268835618
0.455328125,-0.0005051368220364005
0.455359375,-0.000504933301286356
0.45539062500000005,-0.0005047358747269394
0.455421875,-0.0005045417836788343
0.455453125,-0.0005043411882416984
0.45548437500000005,-0.0005041439929153492
0.455515625,-0.0005039416646888048
0.455546875,-0.0005037473968343975
0.45557812500000006,-0.0005035463396995954
0.455609375,-0.0005033529370894185
0.455640625,-0.0005031528706953767
0.45567187500000006,-0.0005029622424345438
0.455703125,-0.000502758999862199
0.455734375,-0.0005025683601885683
0.455765625,-0.0005023764443960986
0.455796875,-0.000502179495819495
0.45582812500000003,-0.0005019869493414382
0.455859375,-0.0005017937236877421
0.455890625,-0.0005016024653985256
0.45592187500000003,-0.0005014064084434243
0.455953125,-0.000501208855706068
0.455984375,-0.0005010126936699673
0.45601562500000004,-0.0005008241191019093
0.456046875,-0.0005006393628595555
0.456078125,-0.0005014658263916942
0.45610937500000004,-0.0005012746405551466
0.456140625,-0.0005010855951500838
0.456171875,-0.0005008989858217364
0.45620312500000004,-0.0005007072286379206
0.456234375,-0.0005005151132755729
0.456265625,-0.0005003323226711737
0.45629687500000005,-0.0005001400808218731
0.456328125,-0.000499954870905317
0.456359375,-0.0004997640835021355
0.45639062500000005,-0.0004995747682537965
0.456421875,-0.0004993896848617188
0.456453125,-0.0004992011987627887
0.45648437500000005,-0.0004990192128636814
0.456515625,-0.0004988302486656944
0.456546875,-0.0004986427329019445
0.45657812500000006,-0.0004984526741232502
0.456609375,-0.0004982707189437677
0.456640625,-0.0004980879722618313
0.45667187500000006,-0.0004979031837471087
0.456703125,-0.0004977191878505656
0.456734375,-0.0004975366264847042
0.45676562500000006,-0.0004973543385011076
0.456796875,-0.0004971656990559042
0.45682812500000003,-0.0004969849038162777
0.456859375,-0.0004967981283158229
0.456890625,-0.0004966172897470401
0.45692187500000003,-0.0004964388339602256
0.456953125,-0.0004962592848302624
0.456984375,-0.0004960811064470654
0.45701562500000004,-0.0004959019677592547
0.457046875,-0.0004957170827527418
0.457078125,-0.0004955355342716079
0.45710937500000004,-0.0004953604859969825
0.457140625,-0.0004951783182274953
0.457171875,-0.0004950000875273905
0.45720312500000004,-0.0004948206154880598
0.457234375,-0.0004946404589628098
0.457265625,-0.0004944603078235292
0.45729687500000005,-0.0004942873421955873
0.457328125,-0.0004941096155616914
0.457359375,-0.0004929059629379846
0.45739062500000005,-0.0004927373156443059
0.457421875,-0.0004925562063351832
0.457453125,-0.000492376357570528
0.45748437500000005,-0.0004922046939038437
0.457515625,-0.0004920333217572591
0.457546875,-0.0004918595237334046
0.45757812500000006,-0.0004916774720671972
0.457609375,-0.0004915111584753752
0.457640625,-0.0004913336051570565
0.45767187500000006,-0.0004911579668282831
0.457703125,-0.0004909901946343366
0.457734375,-0.0004908153936922198
0.457765625,-0.0004906480948108673
0.457796875,-0.0004904708696033544
0.45782812500000003,-0.0004902967490605648
0.457859375,-0.0004901257199473666
0.457890625,-0.0004899623014498616
0.45792187500000003,-0.000489790369285481
0.457953125,-0.0004896194151540155
0.457984375,-0.0004894466299852525
0.45801562500000004,-0.0004892875241553039
0.458046875,-0.0004891120267683027
0.458078125,-0.0004889419540491276
0.45810937500000004,-0.0004887769598217531
0.458140625,-0.0004886099708891756
0.458171875,-0.0004884350034987869
0.45820312500000004,-0.0004882825426496366
0.458234375,-0.00048811603893719746
0.458265625,-0.00048794076012142334
0.45829687500000005,-0.0004887963349420668
0.458328125,-0.0004886318344236237
0.458359375,-0.0004884686915544341
0.45839062500000005,-0.0004883081017613387
0.458421875,-0.00048814362564883126
0.458453125,-0.00048798140303310186
0.45848437500000006,-0.00048782171250231
0.458515625,-0.00048765901439510456
0.458546875,-0.00048748694493212785
0.45857812500000006,-0.0004873273126404752
0.458609375,-0.0004871700083185562
0.458640625,-0.00048700026543323227
0.45867187500000006,-0.0004868415882793055
0.458703125,-0.0004866860005077432
0.458734375,-0.00048651220916258453
0.458765625,-0.00048635922457263003
0.458796875,-0.00048619042665223877
0.45882812500000003,-0.0004860311435818075
0.458859375,-0.00048588243372336623
0.458890625,-0.0004857268184597016
0.45892187500000003,-0.00048556640546109503
0.458953125,-0.00048540454511699846
0.458984375,-0.00048524539791669485
0.45901562500000004,-0.00048508689264814206
0.459046875,-0.00048493205237097256
0.459078125,-0.0004847731841656315
0.45910937500000004,-0.00048462472866219256
0.459140625,-0.0004844597151428612
0.459171875,-0.00048429736542844257
0.45920312500000005,-0.0004841446764523166
0.45923437500000003,-0.00048399938422394664
0.459265625,-0.00048383906380923547
0.45929687500000005,-0.00048368949257282176
0.459328125,-0.00048351568802526557
0.459359375,-0.00048337656467686493
0.45939062500000005,-0.00048321510688113453
0.459421875,-0.0004830656232059291
0.459453125,-0.00048291952105065233
0.45948437500000006,-0.00048278020462678983
0.459515625,-0.0004826144200881406
0.459546875,-0.0004824638536225917
0.45957812500000006,-0.0004812831323460602
0.459609375,-0.0004811299132869498
0.459640625,-0.00048098900257692936
0.45967187500000006,-0.00048082909958754513
0.459703125,-0.00048068526389741587
0.45973437500000003,-0.0004805411768484674
0.459765625,-0.00048038276869437
0.459796875,-0.00048023790520033277
0.45982812500000003,-0.00048009441259165564
0.459859375,-0.0004799559502752168
0.459890625,-0.0004797987086242114
0.45992187500000004,-0.00047964902942614074
0.459953125,-0.000479507102314064
0.459984375,-0.0004793569753594011
0.46001562500000004,-0.00047918636230657313
0.460046875,-0.00047906144210929646
0.460078125,-0.000478914447052739
0.46010937500000004,-0.00047876852919795376
0.460140625,-0.0004786426229123619
0.460171875,-0.0004784818713046632
0.46020312500000005,-0.000478331206955597
0.460234375,-0.00047818930808542215
0.460265625,-0.00047805177099277674
0.46029687500000005,-0.00047789908446133067
0.460328125,-0.0004777779777848136
0.460359375,-0.0004775975269397416
0.46039062500000005,-0.0004774679267689312
0.460421875,-0.00047733747778593016
0.460453125,-0.0004771978795273246
0.46048437500000006,-0.0004770480512624256
0.460515625,-0.00047791597264994906
0.460546875,-0.00047779005682227135
0.46057812500000006,-0.00047766385487786264
0.460609375,-0.00047751410064543823
0.460640625,-0.0004773832972139111
0.460671875,-0.00047725254371258283
0.460703125,-0.0004770756672994522
0.46073437500000003,-0.00047694988220293305
0.460765625,-0.000476810802141691
0.460796875,-0.00047668923404756494
0.46082812500000003,-0.0004765581806259467
0.460859375,-0.00047640203535989634
0.460890625,-0.0004762766334860183
0.46092187500000004,-0.0004761336471690511
0.460953125,-0.0004759910792466737
0.460984375,-0.0004758715688378476
0.46101562500000004,-0.0004757232387290408
0.461046875,-0.00047559998985573573
0.461078125,-0.0004754509900379636
0.46110937500000004,-0.00047532911500846806
0.46114062499999997,-0.00047518774436856176
0.461171875,-0.00047506542603759083
0.46120312500000005,-0.00047492318052196406
0.461234375,-0.0004747906467586077
0.461265625,-0.00047465576972524626
0.46129687500000005,-0.00047453067206471716
0.461328125,-0.0004743847299398668
0.461359375,-0.00047427424083258674
0.46139062500000005,-0.0004741328607527316
0.461421875,-0.0004740038405833917
0.461453125,-0.0004738633045564995
0.46148437500000006,-0.0004737220825564159
0.461515625,-0.00047360030790103216
0.461546875,-0.0004734767300125231
0.461578125,-0.0004733392103352836
0.461609375,-0.0004732090985434291
0.461640625,-0.00047308861156347345
0.461671875,-0.00047295190642551027
0.461703125,-0.00047284265310935936
0.46173437500000003,-0.0004726973266806697
0.461765625,-0.00047256532339660234
0.461796875,-0.0004714250596042219
0.46182812500000003,-0.00047128315450092884
0.461859375,-0.00047116388470050397
0.461890625,-0.00047103500464610454
0.46192187500000004,-0.00047091030350947943
0.46195312499999996,-0.000470785103207947
0.461984375,-0.00047065655110463747
0.46201562500000004,-0.0004705343560033569
0.46204687499999997,-0.00047041300760980106
0.462078125,-0.000470283892113562
0.46210937500000004,-0.0004701713211471871
0.46214062499999997,-0.0004700367993448716
0.462171875,-0.0004699173335575846
0.46220312500000005,-0.0004697977379899236
0.462234375,-0.00046966908892423845
0.462265625,-0.0004695499919028859
0.46229687500000005,-0.00046943196266953716
0.462328125,-0.00046930783414977223
0.462359375,-0.00046919206546339187
0.46239062500000006,-0.00046907256903104197
0.462421875,-0.0004689452203105876
0.462453125,-0.0004688244918256042
0.462484375,-0.00046870125884958605
0.462515625,-0.00046858051092787956
0.462546875,-0.00046845738539618223
0.462578125,-0.0004683436412536608
0.462609375,-0.00046822499497487305
0.462640625,-0.0004681030908372519
0.462671875,-0.0004679859168693762
0.462703125,-0.00046787092735413316
0.46273437500000003,-0.00046877906880783
0.462765625,-0.0004686562861586398
0.462796875,-0.00046854438792409345
0.46282812500000003,-0.00046842378152508676
0.46285937499999996,-0.0004683134009793935
0.462890625,-0.00046819945641761104
0.46292187500000004,-0.0004680826142656781
0.46295312499999997,-0.0004679625689349605
0.462984375,-0.00046784711588684913
0.46301562500000004,-0.0004677350388920948
0.46304687499999997,-0.00046761469071140635
0.463078125,-0.000467505612253314
0.46310937500000005,-0.0004673984314486207
0.463140625,-0.0004672877687143563
0.463171875,-0.00046717244865549304
0.46320312500000005,-0.0004670582375212208
0.463234375,-0.0004669407428880591
0.463265625,-0.0004668251441986848
0.463296875,-0.0004667119802698773
0.463328125,-0.0004666075389895413
0.463359375,-0.00046649234493089525
0.463390625,-0.0004663852860370861
0.463421875,-0.0004662742035893633
0.463453125,-0.0004661611571529535
0.463484375,-0.00046605113651262617
0.463515625,-0.0004659428288104478
0.463546875,-0.00046583094383641915
0.463578125,-0.00046572464304151656
0.463609375,-0.0004656132137368825
0.46364062500000003,-0.0004655083434693258
0.463671875,-0.0004653993142842011
0.463703125,-0.0004652938572694554
0.46373437500000003,-0.0004651867158582332
0.46376562499999996,-0.0004650800484453689
0.463796875,-0.00046497080340560104
0.46382812500000004,-0.0004648641149628194
0.46385937499999996,-0.00046475352965364217
0.463890625,-0.00046464945005623634
0.46392187500000004,-0.0004645404962098851
0.46395312499999997,-0.00046444237351381604
0.463984375,-0.00046433113805802173
0.46401562500000004,-0.0004632029784433882
0.46404687499999997,-0.0004630954437894082
0.464078125,-0.00046299560199609263
0.46410937500000005,-0.0004628943646802948
0.464140625,-0.00046278644481312706
0.464171875,-0.0004626866531404622
0.464203125,-0.0004625774037687984
0.464234375,-0.0004624820227232193
0.464265625,-0.0004623720333617326
0.464296875,-0.000462272927238043
0.464328125,-0.00046216968225744684
0.464359375,-0.0004620682628214863
0.464390625,-0.00046196515123995627
0.464421875,-0.00046187040546012345
0.464453125,-0.00046176616656485106
0.464484375,-0.00046166977879430124
0.464515625,-0.00046156669803305503
0.464546875,-0.00046147154032405435
0.46457812499999995,-0.0004613712662175848
0.464609375,-0.00046127201244508184
0.46464062500000003,-0.0004611704609096996
0.46467187499999996,-0.0004610750583053762
0.464703125,-0.00046097413196152445
0.46473437500000003,-0.0004608777428815117
0.46476562499999996,-0.00046077938999261256
0.464796875,-0.00046068594619242537
0.46482812500000004,-0.00046058413426090794
0.46485937499999996,-0.0004604865270355675
0.464890625,-0.0004603898731909452
0.46492187500000004,-0.0004602919873971968
0.46495312499999997,-0.00046122589290781627
0.464984375,-0.0004611257182555589
0.465015625,-0.00046103584703864955
0.46504687499999997,-0.00046094286608909865
0.465078125,-0.0004608464202572049
0.465109375,-0.0004607502742812325
0.465140625,-0.00046065975072578924
0.465171875,-0.00046055698795777894
0.465203125,-0.0004604648568883492
0.465234375,-0.00046037486740181655
0.465265625,-0.00046027960158843625
0.465296875,-0.0004601899492749674
0.465328125,-0.0004601021935026067
0.465359375,-0.00046001188645480515
0.465390625,-0.00045991503634111586
0.465421875,-0.0004598222534418772
0.465453125,-0.0004597309733672707
0.46548437499999995,-0.00045963990477059305
0.465515625,-0.00045955093180683956
0.465546875,-0.0004594623743233474
0.46557812499999995,-0.00045936732801162006
0.465609375,-0.00045928189931472227
0.46564062500000003,-0.00045918811205323054
0.46567187499999996,-0.0004591038639936429
0.465703125,-0.00045901080249767523
0.46573437500000003,-0.0004589253362759921
0.46576562499999996,-0.00045883381378163807
0.465796875,-0.00045875126490037277
0.46582812500000004,-0.00045866384028037804
0.46585937499999996,-0.0004585733638048303
0.465890625,-0.00045848681395631655
0.465921875,-0.00045840534799669944
0.46595312499999997,-0.0004583103528640782
0.465984375,-0.0004582230573513639
0.466015625,-0.00045813688358344387
0.46604687499999997,-0.00045804908257002577
0.466078125,-0.0004579657193347804
0.466109375,-0.0004578847854049585
0.466140625,-0.00045779632221595173
0.466171875,-0.00045771132767648964
0.466203125,-0.00045763048951357604
0.466234375,-0.00045651110336507664
0.466265625,-0.0004564293098104702
0.46629687499999994,-0.0004563513769506311
0.466328125,-0.00045626960062390004
0.466359375,-0.00045619366978305945
0.46639062499999995,-0.00045610986716447185
0.466421875,-0.00045602255292661806
0.466453125,-0.00045593753477954704
0.46648437499999995,-0.000455856244257799
0.466515625,-0.00045577434673437986
0.466546875,-0.0004556877526685592
0.46657812499999995,-0.00045561168299381935
0.466609375,-0.0004555350479968079
0.46664062500000003,-0.0004554564070386666
0.46667187499999996,-0.0004553764971458596
0.466703125,-0.00045529165582357256
0.46673437500000003,-0.00045520594432744976
0.46676562499999996,-0.00045513136774257695
0.466796875,-0.00045505013016397533
0.466828125,-0.000454977714700263
0.46685937499999997,-0.00045489763723048984
0.466890625,-0.00045481255518842884
0.466921875,-0.0004547395953758901
0.46695312499999997,-0.0004546582853693949
0.466984375,-0.00045458014572589966
0.467015625,-0.00045450022698594397
0.467046875,-0.0004544319016841457
0.467078125,-0.00045435855265726563
0.467109375,-0.0004542790206441272
0.467140625,-0.0004542049723197314
0.467171875,-0.0004551472691514784
0.46720312499999994,-0.00045507766499236144
0.467234375,-0.0004549935138285256
0.467265625,-0.0004549210965094537
0.46729687499999994,-0.0004548429313540221
0.467328125,-0.00045477390697108364
0.467359375,-0.00045470039212191365
0.46739062499999995,-0.0004546243119113551
0.467421875,-0.0004545621829121632
0.467453125,-0.00045447666197968514
0.46748437499999995,-0.00045440412625514723
0.467515625,-0.0004543322564383133
0.46754687500000003,-0.0004542559591973333
0.46757812499999996,-0.00045418903445729533
0.467609375,-0.0004541133302637078
0.467640625,-0.00045404952182692693
0.46767187499999996,-0.0004539718568575546
0.467703125,-0.00045389678827107566
0.467734375,-0.00045382941656357464
0.46776562499999996,-0.0004537631013461496
0.467796875,-0.00045369411474451005
0.467828125,-0.00045362324387631867
0.46785937499999997,-0.00045355675457224576
0.467890625,-0.00045348255124927003
0.467921875,-0.0004534081928497871
0.46795312499999997,-0.00045333600832973137
0.467984375,-0.00045327277569662955
0.468015625,-0.0004531952884657166
0.468046875,-0.00045313007898688945
0.468078125,-0.00045306992904009524
0.46810937499999994,-0.0004529925789017661
0.468140625,-0.0004529289283090321
0.468171875,-0.0004528763306035008
0.46820312499999994,-0.0004528017173773581
0.468234375,-0.0004527274159910402
0.468265625,-0.00045266249833629535
0.46829687499999995,-0.0004525847812035348
0.468328125,-0.00045252368122054507
0.468359375,-0.00045246476246168024
0.46839062499999995,-0.00045240166871110543
0.468421875,-0.0004523396504316664
0.468453125,-0.00045123645485387054
0.46848437499999995,-0.0004511772498571216
0.468515625,-0.00045111895565505544
0.468546875,-0.0004510419420491289
0.46857812499999996,-0.0004509791004348
0.468609375,-0.0004509273950572476
0.468640625,-0.00045087057646119033
0.46867187499999996,-0.00045079062155540736
0.468703125,-0.00045073073312367276
0.468734375,-0.0004506640086359426
0.46876562499999996,-0.00045060572308143823
0.468796875,-0.0004505504004868703
0.468828125,-0.00045048050332359077
0.46885937499999997,-0.00045041794262563883
0.468890625,-0.0004503694228953116
0.468921875,-0.00045029326939446945
0.46895312499999997,-0.0004502324679178972
0.468984375,-0.00045017561564533043
0.46901562499999994,-0.00045011700405087757
0.469046875,-0.0004500482495470477
0.469078125,-0.0004499965172417644
0.46910937499999994,-0.0004499301082272304
0.469140625,-0.00044988050303870764
0.469171875,-0.0004498154167422372
0.46920312499999994,-0.00044974135826634024
0.469234375,-0.0004496795601104178
0.469265625,-0.00044962727905493646
0.46929687499999995,-0.0004495803796089187
0.469328125,-0.0004495110297519471
0.46935937499999997,-0.0004494729287721072
0.46939062499999995,-0.00045044806492154643
0.469421875,-0.00045040092959493586
0.46945312499999997,-0.00045031440838673095
0.46948437499999995,-0.00045026822436479083
0.469515625,-0.0004502011187499308
0.469546875,-0.000450136608062604
0.46957812499999996,-0.00045011026221479164
0.469609375,-0.0004500228598631438
0.469640625,-0.0004499803581648615
0.46967187499999996,-0.00044990892708955676
0.469703125,-0.00044985891642905854
0.469734375,-0.00044981778393734725
0.46976562499999996,-0.0004497586726941519
0.469796875,-0.00044970588202509
0.46982812499999993,-0.0004496494039150818
0.46985937499999997,-0.0004496021151337362
0.469890625,-0.0004495354828642703
0.46992187499999993,-0.00044952130645349586
0.46995312499999997,-0.00044946501711218625
0.469984375,-0.0004493929456636861
0.47001562500000005,-0.0004493111441123167
0.47004687500000003,-0.00044927677762899784
0.470078125,-0.00044922575712537036
0.47010937500000005,-0.0004491729213609748
0.47014062500000003,-0.0004491331598039626
0.470171875,-0.0004490898060474438
0.47020312500000006,-0.0004490396248353415
0.470234375,-0.00044897825591373383
0.470265625,-0.00044891129746711667
0.47029687500000006,-0.00044887241136713774
0.470328125,-0.0004488154612772924
0.470359375,-0.0004487583945584732
0.47039062500000006,-0.00044872513966044345
0.470421875,-0.00044867560820662303
0.470453125,-0.00044861414307786895
0.47048437500000007,-0.0004485710847215822
0.470515625,-0.00044854614218165986
0.47054687500000003,-0.00044847010036538903
0.47057812500000007,-0.000448427293428956
0.470609375,-0.00044837595624361293
0.47064062500000003,-0.0004483312583088671
0.470671875,-0.00044723730141620413
0.470703125,-0.0004472007506753743
0.47073437500000004,-0.0004471583439483867
0.470765625,-0.0004471303176795047
0.470796875,-0.0004470617198905312
0.47082812500000004,-0.00044701639858874334
0.470859375,-0.00044695442993460816
0.470890625,-0.00044693671432433427
0.47092187500000005,-0.00044686524589325136
0.47095312500000003,-0.0004468283719379594
0.470984375,-0.00044678747200057115
0.47101562500000005,-0.00044671955041888575
0.47104687500000003,-0.00044668945022780307
0.471078125,-0.0004466536135860899
0.47110937500000005,-0.0004466310927849354
0.471140625,-0.00044657629142204336
0.471171875,-0.00044651996689056353
0.47120312500000006,-0.00044648362175907924
0.471234375,-0.0004464322404894652
0.471265625,-0.00044636573430316406
0.47129687500000006,-0.00044634193983138573
0.471328125,-0.0004462901910126417
0.471359375,-0.00044624410373967846
0.47139062500000006,-0.0004462157374281253
0.471421875,-0.00044616545952069417
0.47145312500000003,-0.00044612472464595695
0.47148437500000007,-0.0004460895037250272
0.471515625,-0.00044603637506003546
0.47154687500000003,-0.0004459922840825692
0.471578125,-0.0004459450981817714
0.471609375,-0.0004469383181678159
0.47164062500000004,-0.00044689766708384815
0.471671875,-0.00044686635853580584
0.471703125,-0.00044682808056138723
0.47173437500000004,-0.00044678336881664657
0.471765625,-0.0004467446746965892
0.471796875,-0.0004466964044623975
0.47182812500000004,-0.00044665343269557553
0.471859375,-0.0004466129104010591
0.471890625,-0.0004465750703476837
0.47192187500000005,-0.0004465307495980439
0.471953125,-0.0004465030373672872
0.471984375,-0.00044645785433386487
0.47201562500000005,-0.00044641559332685155
0.472046875,-0.00044638306964974936
0.472078125,-0.0004463419213112142
0.47210937500000005,-0.0004463102975287257
0.472140625,-0.0004462781701166929
0.472171875,-0.00044623623637731966
0.47220312500000006,-0.00044619546902483626
0.472234375,-0.0004461516563442
0.472265625,-0.00044611983143315673
0.47229687500000006,-0.00044608673731692805
0.472328125,-0.0004460459719067625
0.472359375,-0.00044600667294351914
0.47239062500000006,-0.0004459786372894535
0.472421875,-0.0004459327961925108
0.47245312500000003,-0.00044589465398334194
0.472484375,-0.00044586265262818586
0.472515625,-0.0004458239916368574
0.47254687500000003,-0.00044579663240125467
0.472578125,-0.0004457578177718309
0.472609375,-0.00044572788905952385
0.47264062500000004,-0.00044568799617903526
0.472671875,-0.00044565773594002975
0.472703125,-0.0004456228135667484
0.47273437500000004,-0.00044559405742971084
0.472765625,-0.0004455503926107385
0.472796875,-0.0004455227718802336
0.47282812500000004,-0.0004454865483686163
0.47285937499999997,-0.0004454516494105838
0.472890625,-0.00044439253145889604
0.47292187500000005,-0.0004443623001966594
0.472953125,-0.0004443297019211291
0.472984375,-0.0004442910512198646
0.47301562500000005,-0.0004442644662661817
0.473046875,-0.0004442290968952496
0.473078125,-0.00044419731708731855
0.47310937500000005,-0.00044416380868114724
0.473140625,-0.0004441365152814368
0.473171875,-0.0004441036081604538
0.47320312500000006,-0.0004440713456337411
0.473234375,-0.00044404165668002205
0.473265625,-0.0004440142585172835
0.473296875,-0.00044398189297009324
0.473328125,-0.0004439536756454428
0.473359375,-0.00044392063107141777
0.473390625,-0.00044388765662146945
0.473421875,-0.0004438595847766867
0.47345312500000003,-0.0004438258189806872
0.473484375,-0.0004437965293236923
0.473515625,-0.0004437746134211516
0.47354687500000003,-0.0004437440517601095
0.473578125,-0.00044371584607513434
0.473609375,-0.00044368416973356375
0.47364062500000004,-0.00044364957007080735
0.473671875,-0.00044362566387072533
0.473703125,-0.00044359778354348053
0.47373437500000004,-0.00044356323574755094
0.47376562499999997,-0.000443548069132306
0.473796875,-0.000443519123373301
0.47382812500000004,-0.0004445140041918899
0.47385937499999997,-0.0004444857374824446
0.473890625,-0.00044446170557671527
0.47392187500000005,-0.00044443624814182944
0.473953125,-0.00044440856579620533
0.473984375,-0.00044437818291795037
0.47401562500000005,-0.0004443549298136888
0.474046875,-0.00044432770524460014
0.474078125,-0.0004443023563153632
0.47410937500000006,-0.00044427680686129345
0.474140625,-0.0004442501717992556
0.474171875,-0.0004442226598111963
0.474203125,-0.00044419878059894294
0.474234375,-0.0004441734759185155
0.474265625,-0.00044414589507017765
0.474296875,-0.00044412345206685383
0.474328125,-0.0004441017995716681
0.474359375,-0.0004440737387111787
0.474390625,-0.0004440531014519196
0.474421875,-0.00044402691803068634
0.47445312500000003,-0.0004440029884532522
0.474484375,-0.0004439753556234917
0.474515625,-0.00044395258123595613
0.47454687500000003,-0.00044393082705041637
0.47457812499999996,-0.0004439156156980477
0.474609375,-0.00044388556180912503
0.47464062500000004,-0.00044386104268823515
0.47467187499999997,-0.0004438415196652695
0.474703125,-0.00044381295648550714
0.47473437500000004,-0.0004437901858550218
0.47476562499999997,-0.0004437731103980082
0.474796875,-0.00044375250697410024
0.47482812500000005,-0.000443734941845228
0.474859375,-0.00044371209603438766
0.474890625,-0.0004436826332267739
0.47492187500000005,-0.00044366138731045945
0.474953125,-0.0004436421578977827
0.474984375,-0.00044362059637313017
0.475015625,-0.00044359579255194917
0.475046875,-0.0004435808808313825
0.475078125,-0.000443558206750537
0.475109375,-0.00044250934040495835
0.475140625,-0.0004424892742575619
0.475171875,-0.00044247730325474785
0.475203125,-0.00044245300353917827
0.475234375,-0.00044243325366162545
0.475265625,-0.0004424089546519079
0.475296875,-0.00044239014487855444
0.475328125,-0.0004423745305557475
0.47535937500000003,-0.00044234951444686865
0.475390625,-0.00044233600343689117
0.475421875,-0.0004423152562449302
0.47545312500000003,-0.0004422970016955477
0.47548437499999996,-0.0004422869232253712
0.475515625,-0.0004422635887416336
0.47554687500000004,-0.00044224311078785994
0.47557812499999996,-0.00044223084562498155
0.475609375,-0.0004422090471735557
0.47564062500000004,-0.00044218919522715297
0.47567187499999997,-0.00044217457589863784
0.475703125,-0.00044215668060209115
0.47573437500000004,-0.0004421386272645926
0.47576562499999997,-0.0004421237187818908
0.475796875,-0.0004421034146052834
0.47582812500000005,-0.0004420911853236578
0.475859375,-0.0004420709333439396
0.475890625,-0.0004420574031831076
0.475921875,-0.0004420418336746751
0.475953125,-0.0004420238665660027
0.475984375,-0.0004420013393227028
0.476015625,-0.00044199002794539227
0.476046875,-0.00044299965821523526
0.476078125,-0.00044298338321376723
0.476109375,-0.00044297090421804505
0.476140625,-0.00044295567791953483
0.476171875,-0.00044293696676424646
0.476203125,-0.0004429272585025311
0.476234375,-0.00044291241340692
0.476265625,-0.000442890162199493
0.47629687499999995,-0.00044287708656989486
0.476328125,-0.00044286559034090525
0.47635937500000003,-0.0004428473816627809
0.47639062499999996,-0.000442833587822683
0.476421875,-0.00044282429337426377
0.47645312500000003,-0.00044281015208488816
0.47648437499999996,-0.00044279651988078303
0.476515625,-0.0004427873817296965
0.47654687500000004,-0.0004427667994145179
0.47657812499999996,-0.0004427620501301667
0.476609375,-0.0004427413608578609
0.47664062500000004,-0.0004427341714907454
0.47667187499999997,-0.00044272659526627817
0.476703125,-0.0004427101703680693
0.47673437500000004,-0.0004426896788350884
0.47676562499999997,-0.00044268350606309
0.476796875,-0.0004426705805724643
0.476828125,-0.00044265981895571377
0.476859375,-0.000442652298446599
0.476890625,-0.00044263298479461227
0.476921875,-0.00044261854982892077
0.476953125,-0.0004426068154395127
0.476984375,-0.00044259742716634687
0.477015625,-0.0004425846150566716
0.477046875,-0.0004425778854456573
0.477078125,-0.00044255959599926245
0.477109375,-0.00044255646335411916
0.477140625,-0.00044254639718393357
0.477171875,-0.0004425381101203739
0.47720312499999995,-0.0004425142550337248
0.477234375,-0.0004425160020664967
0.477265625,-0.00044250400159173003
0.47729687499999995,-0.00044249941229132506
0.477328125,-0.00044145132892581956
0.47735937500000003,-0.000441443506523663
0.47739062499999996,-0.00044143615916623566
0.477421875,-0.0004414245366731462
0.47745312500000003,-0.00044141338746493675
0.47748437499999996,-0.00044140740431928074
0.477515625,-0.0004414040078345935
0.47754687500000004,-0.0004413906788254922
0.47757812499999996,-0.00044138341102026996
0.477609375,-0.00044137837531372723
0.477640625,-0.00044136782212002984
0.47767187499999997,-0.00044136075911165376
0.477703125,-0.0004413515835595093
0.477734375,-0.00044133527042958254
0.47776562499999997,-0.0004413407265971281
0.477796875,-0.00044131516319363684
0.477828125,-0.00044130962172131763
0.477859375,-0.00044131035530203463
0.477890625,-0.00044130071731671855
0.477921875,-0.0004412957067020627
0.477953125,-0.0004412922570388861
0.477984375,-0.00044128247314352553
0.478015625,-0.00044127299600997885
0.478046875,-0.0004412640881217844
0.478078125,-0.0004412569665233866
0.47810937499999995,-0.0004412538834967089
0.478140625,-0.000441244594294999
0.478171875,-0.00044124195432804214
0.47820312499999995,-0.0004412426235161013
0.478234375,-0.00044123072743250044
0.478265625,-0.00044224301056469337
0.47829687499999995,-0.00044224395673143554
0.478328125,-0.0004422407708710441
0.47835937500000003,-0.00044223161544584486
0.47839062499999996,-0.0004422233119991299
0.478421875,-0.0004422091467832061
0.47845312500000003,-0.0004422096755815827
0.47848437499999996,-0.0004422132599346453
0.478515625,-0.00044220445048089724
0.478546875,-0.0004422031352492341
0.47857812499999997,-0.00044220372685896403
0.478609375,-0.0004421956896577088
0.478640625,-0.00044219320588920544
0.47867187499999997,-0.0004421803515487939
0.478703125,-0.00044218057082045376
0.478734375,-0.00044217071475887923
0.478765625,-0.00044217343385579214
0.478796875,-0.00044216185965153393
0.478828125,-0.00044216057162515046
0.478859375,-0.0004421508024503272
0.478890625,-0.000442154059835647
0.478921875,-0.00044215484807275454
0.478953125,-0.0004421579303112329
0.478984375,-0.0004421355069841801
0.47901562499999994,-0.0004421251988375591
0.479046875,-0.00044213201660274135
0.479078125,-0.0004421283687492984
0.47910937499999995,-0.0004421223286950049
0.479140625,-0.00044212221721174824
0.479171875,-0.0004421190191198181
0.47920312499999995,-0.00044212250161116545
0.479234375,-0.00044212492260697553
0.47926562500000003,-0.00044212217856249084
0.47929687499999996,-0.00044211150306596933
0.479328125,-0.00044212894923321977
0.479359375,-0.0004421043248012853
0.47939062499999996,-0.00044210081132352655
0.479421875,-0.0004421054848217955
0.479453125,-0.0004421070395047161
0.47948437499999996,-0.00044210137955423903
0.479515625,-0.0004420855934580206
0.479546875,-0.00044105899129017953
0.47957812499999997,-0.0004410719186736835
0.479609375,-0.00044106219515049894
0.479640625,-0.00044107951930856537
0.47967187499999997,-0.0004410826841342204
0.479703125,-0.0004410766561670082
0.479734375,-0.0004410697698486836
0.479765625,-0.0004410615949976618
0.479796875,-0.0004410645961592449
0.47982812499999994,-0.00044106601317374025
0.479859375,-0.0004410834996146154
0.479890625,-0.00044106866083085117
0.47992187499999994,-0.000441052057816374
0.479953125,-0.0004410543931796587
0.479984375,-0.00044106527778920226
0.48001562499999995,-0.00044104837591686305
0.480046875,-0.00044108137442356796
0.480078125,-0.00044106710241449687
0.48010937499999995,-0.0004410595261788476
0.480140625,-0.0004410512512346802
0.480171875,-0.00044107851955193025
0.48020312499999995,-0.0004410478217269538
0.480234375,-0.0004410663087077715
0.480265625,-0.0004410719356330896
0.48029687499999996,-0.0004410687650500539
0.480328125,-0.0004410658827913444
0.480359375,-0.00044108164230146144
0.48039062499999996,-0.00044107406410187275
0.480421875,-0.0004410753538212388
0.480453125,-0.0004410468149109968
0.48048437499999996,-0.0004420741669938534
0.480515625,-0.00044209361439716613
0.480546875,-0.0004420784558023007
0.48057812499999997,-0.00044211497614117176
0.480609375,-0.0004421230362356976
0.480640625,-0.00044211332385682076
0.48067187499999997,-0.00044211298863496354
0.480703125,-0.00044211764270777124
0.480734375,-0.0004421151251643371
0.480765625,-0.00044210639260135187
0.480796875,-0.0004421077590022783
0.48082812499999994,-0.00044210971103557026
0.480859375,-0.00044212908298621803
0.480890625,-0.00044211724444193426
0.48092187499999994,-0.00044213380148038287
0.480953125,-0.000442136956947059
0.480984375,-0.0004421437949837688
0.48101562499999995,-0.00044213919660889694
0.481046875,-0.0004421412536538931
0.481078125,-0.0004421405863271957
0.48110937499999995,-0.00044213669462410746
0.481140625,-0.0004421670876527291
0.481171875,-0.00044216548446445944
0.48120312499999995,-0.0004421727991477664
0.481234375,-0.0004421693607868718
0.481265625,-0.0004421680463119852
0.48129687499999996,-0.00044216007436497645
0.481328125,-0.00044216457422193226
0.481359375,-0.0004421702185607168
0.48139062499999996,-0.0004421857011139632
0.481421875,-0.0004421954388687914
0.481453125,-0.00044219577904228147
0.48148437499999996,-0.0004421952299018296
0.481515625,-0.0004421967099227514
0.481546875,-0.0004421933241368567
0.48157812499999997,-0.000442203451725888
0.481609375,-0.00044220986046008756
0.481640625,-0.0004422144696127721
0.48167187499999997,-0.00044221394873282874
0.481703125,-0.000442238539336913
0.48173437499999994,-0.00044223438123056416
0.481765625,-0.0004412169588481757
0.481796875,-0.0004412171036643382
0.48182812499999994,-0.00044122482810798197
0.481859375,-0.00044122126502568054
0.481890625,-0.0004412311510815503
0.48192187499999994,-0.0004412266180252103
0.481953125,-0.0004412411826644619
0.481984375,-0.0004412354955788608
0.48201562499999995,-0.000441239079036454
0.482046875,-0.00044124233187745054
0.482078125,-0.0004412572889591383
0.48210937499999995,-0.0004412631924183841
0.482140625,-0.0004412668190336491
0.482171875,-0.0004412770559834231
0.48220312499999995,-0.00044127660995202725
0.482234375,-0.00044127714877082586
0.482265625,-0.0004412918723186478
0.48229687499999996,-0.00044130035376595614
0.482328125,-0.0004412930096685634
0.482359375,-0.0004413105903707387
0.48239062499999996,-0.00044132393271094014
0.482421875,-0.0004413256834103346
0.482453125,-0.00044132721121059246
0.48248437499999997,-0.00044133330246612715
0.482515625,-0.0004413423706601874
0.482546875,-0.0004413557869089868
0.48257812499999997,-0.0004413561145625959
0.482609375,-0.00044136775379861187
0.482640625,-0.0004413666411972571
0.482671875,-0.000441376481883346
0.482703125,-0.0004413797761464097
0.482734375,-0.0004424129528683811
0.482765625,-0.00044241772556889714
0.482796875,-0.000442433033256983
0.48282812499999994,-0.000442426551551741
0.482859375,-0.00044244660641420963
0.482890625,-0.00044244697215605616
0.48292187499999994,-0.0004424565479134862
0.482953125,-0.00044245722520872693
0.482984375,-0.00044246844501988347
0.48301562499999995,-0.0004424767320855942
0.483046875,-0.00044248488694606167
0.483078125,-0.0004424917921434686
0.48310937499999995,-0.00044250465373948597
0.483140625,-0.00044250971907157724
0.48317187500000003,-0.0004425167072927526
0.48320312499999996,-0.00044253027060675576
0.483234375,-0.00044252488837690646
0.483265625,-0.00044253637701514165
0.48329687499999996,-0.00044254747971306935
0.483328125,-0.0004425568641754085
0.483359375,-0.0004425672615786247
0.48339062499999996,-0.00044257255845129087
0.483421875,-0.00044257842922337115
0.483453125,-0.0004425784348616145
0.48348437499999997,-0.0004425903204963652
0.483515625,-0.00044260195378095085
0.483546875,-0.0004426115257318147
0.48357812499999997,-0.0004426229175228391
0.483609375,-0.0004426306136087396
0.483640625,-0.00044263995314224383
0.483671875,-0.00044264980626225817
0.483703125,-0.00044264980475244506
0.483734375,-0.0004426621235905856
0.483765625,-0.000442674295840724
0.483796875,-0.000442683514952049
0.48382812499999994,-0.00044268732005033756
0.483859375,-0.000442695100811602
0.483890625,-0.0004427038641130615
0.48392187499999995,-0.0004427167632564018
0.483953125,-0.00044272831805165433
0.483984375,-0.0004427354236542398
0.48401562499999995,-0.00044171844421584533
0.484046875,-0.0004417238024991034
0.484078125,-0.00044173304499520866
0.48410937499999995,-0.0004417393949879486
0.484140625,-0.00044175426903590026
0.48417187500000003,-0.0004417639778749559
0.48420312499999996,-0.00044177242084566734
0.484234375,-0.00044178176215698556
0.484265625,-0.0004417897640424974
0.48429687499999996,-0.000441805611805228
0.484328125,-0.0004418121498721214
0.484359375,-0.0004418261758290104
0.48439062499999996,-0.0004418358959598183
0.484421875,-0.00044184676132933906
0.484453125,-0.0004418495480622668
0.48448437499999997,-0.00044186079669769965
0.484515625,-0.00044186918740468997
0.484546875,-0.00044187550372536827
0.48457812499999997,-0.0004418877446939508
0.484609375,-0.00044189481040973755
0.484640625,-0.00044190776860195125
0.484671875,-0.0004419178319376958
0.484703125,-0.00044192955139982226
0.484734375,-0.00044194359045275633
0.484765625,-0.0004419517392758622
0.484796875,-0.00044196513275434127
0.48482812499999994,-0.0004419719684126411
0.484859375,-0.00044198138373195
0.484890625,-0.00044198723831916434
0.48492187499999995,-0.0004419979004717904
0.484953125,-0.000443034448605769
0.484984375,-0.0004430446504705282
0.48501562499999995,-0.0004430531852108177
0.485046875,-0.00044306431335034563
0.485078125,-0.00044307379484703757
0.48510937499999995,-0.0004430920521924231
0.485140625,-0.0004431064665509996
0.48517187500000003,-0.0004431163653783876
0.48520312499999996,-0.00044312507472075643
0.485234375,-0.0004431322594065437
0.485265625,-0.00044313948570758044
0.48529687499999996,-0.0004431516898118354
0.485328125,-0.00044316688915888025
0.485359375,-0.00044317402829471136
0.48539062499999996,-0.00044318142214476094
0.485421875,-0.00044318889079873747
0.485453125,-0.0004432069045227395
0.48548437499999997,-0.0004432136076367825
0.485515625,-0.0004432272454626511
0.485546875,-0.00044324129939491905
0.48557812499999997,-0.00044325630950589265
0.485609375,-0.0004432624434799505
0.485640625,-0.0004432773507088532
0.485671875,-0.0004432807812264558
0.485703125,-0.0004432969142704121
0.48573437499999994,-0.000443305308405393
0.485765625,-0.00044331910496394483
0.485796875,-0.0004433240440546715
0.48582812499999994,-0.0004433421570225818
0.485859375,-0.00044335411770587974
0.485890625,-0.0004433657119577508
0.48592187499999995,-0.00044337521252293954
0.485953125,-0.0004433882970972594
0.485984375,-0.0004433984136632402
0.48601562499999995,-0.0004434078967082665
0.486046875,-0.00044341777849291053
0.486078125,-0.000443426383463983
0.48610937499999995,-0.000443443493324671
0.486140625,-0.00044345407068549503
0.48617187500000003,-0.0004434625321974757
0.48620312499999996,-0.00044346980130224173
0.486234375,-0.0004424634143852073
0.486265625,-0.00044247704731011084
0.48629687499999996,-0.00044249431045409113
0.486328125,-0.0004424978414561756
0.486359375,-0.0004425041932458011
0.48639062499999997,-0.00044251874621114434
0.486421875,-0.00044253194167792956
0.486453125,-0.0004425451114044611
0.48648437499999997,-0.0004425624567932669
0.486515625,-0.0004425734355855207
0.486546875,-0.0004425819214600342
0.486578125,-0.0004425962793118965
0.486609375,-0.00044259558283653994
0.486640625,-0.00044261151891488923
0.486671875,-0.0004426264798977342
0.486703125,-0.00044263715289985864
0.486734375,-0.00044265057754491743
0.486765625,-0.0004426663694267925
0.486796875,-0.00044267549621056224
0.48682812499999994,-0.00044269314226570364
0.486859375,-0.00044270285156271585
0.486890625,-0.0004427041206398752
0.48692187499999995,-0.00044271702875516364
0.486953125,-0.0004427396249304487
0.486984375,-0.0004427463256679552
0.48701562499999995,-0.0004427557873290071
0.487046875,-0.0004427710981158746
0.48707812500000003,-0.0004427805940062299
0.48710937499999996,-0.0004427906689476527
0.487140625,-0.00044280563204873724
0.48717187500000003,-0.00044384645294421113
0.48720312499999996,-0.00044386115839685145
0.487234375,-0.0004438764138441527
0.487265625,-0.0004438865038757095
0.48729687499999996,-0.0004438954317831957
0.487328125,-0.0004439044354809067
0.487359375,-0.00044391439949353906
0.48739062499999997,-0.00044392597490794036
0.487421875,-0.00044394979169367493
0.487453125,-0.0004439626172143621
0.48748437499999997,-0.0004439802639380798
0.487515625,-0.0004439753604838087
0.487546875,-0.0004439955869839224
0.487578125,-0.000443999315377884
0.487609375,-0.0004440131721555607
0.487640625,-0.00044402996741793946
0.487671875,-0.00044404126764171353
0.487703125,-0.0004440596449825987
0.487734375,-0.0004440725563621857
0.487765625,-0.000444073967478132
0.487796875,-0.0004440917064370449
0.48782812499999995,-0.000444102499650989
0.487859375,-0.0004441153861954178
0.487890625,-0.0004441242997990577
0.48792187499999995,-0.00044414023282360673
0.487953125,-0.0004441561791976821
0.487984375,-0.00044416261005499405
0.48801562499999995,-0.0004441731081687647
0.488046875,-0.0004441913373142113
0.48807812500000003,-0.0004442093550618559
0.48810937499999996,-0.00044421858241045636
0.488140625,-0.00044423523327527525
0.48817187500000003,-0.0004442334692799574
0.48820312499999996,-0.00044425362409638083
0.488234375,-0.0004442599301305271
0.488265625,-0.0004442792205910512
0.48829687499999996,-0.0004442967965610674
0.488328125,-0.0004443018502373851
0.488359375,-0.0004443182898236399
0.48839062499999997,-0.00044432414490521224
0.488421875,-0.0004443499351819112
0.488453125,-0.00044331328238259027
0.48848437499999997,-0.0004433410177506064
0.488515625,-0.00044335219746633944
0.488546875,-0.0004433651292043324
0.488578125,-0.0004433889874743066
0.488609375,-0.0004433871522225401
0.488640625,-0.00044340294891832485
0.488671875,-0.00044343269301033716
0.488703125,-0.00044342148182571067
0.488734375,-0.00044343198092424915
0.488765625,-0.0004434428999013709
0.488796875,-0.0004434726254339792
0.48882812499999995,-0.0004434768785459113
0.488859375,-0.00044348990910898084
0.488890625,-0.00044350865284380203
0.48892187499999995,-0.0004435219716767552
0.488953125,-0.00044352579476025084
0.488984375,-0.0004435523208922709
0.48901562499999995,-0.00044356876918219545
0.489046875,-0.00044357865036645516
0.48907812500000003,-0.0004435841827049626
0.48910937499999996,-0.00044358265595940277
0.489140625,-0.0004436092003492209
0.48917187500000003,-0.0004436037090454932
0.48920312499999996,-0.00044363679264734085
0.489234375,-0.00044363253150519685
0.489265625,-0.0004436407257051127
0.48929687499999996,-0.0004436693306877383
0.489328125,-0.0004436842381009519
0.489359375,-0.0004436901765736065
0.48939062499999997,-0.0004447351184705961
0.489421875,-0.00044473391951560873
0.489453125,-0.00044475087018067475
0.48948437499999997,-0.0004447754221461528
0.489515625,-0.000444764983663172
0.489546875,-0.00044480041464740536
0.489578125,-0.0004448073782433726
0.489609375,-0.00044480579711620935
0.489640625,-0.0004448389100932988
0.489671875,-0.00044482941205869
0.489703125,-0.00044486722867155895
0.489734375,-0.00044486223988518536
0.489765625,-0.00044488299358642555
0.489796875,-0.00044487484193021093
0.48982812499999995,-0.00044488970677400083
0.489859375,-0.0004449274670045335
0.489890625,-0.0004449456979654168
0.48992187499999995,-0.0004449483123430617
0.489953125,-0.00044495925607069414
0.489984375,-0.0004449604175960388
0.49001562499999995,-0.0004449823767000184
0.490046875,-0.00044497028423106863
0.49007812500000003,-0.0004449992916298294
0.49010937499999996,-0.00044501034514608795
0.490140625,-0.0004450102192785424
0.49017187500000003,-0.00044502323729504745
0.49020312499999996,-0.0004450592154114849
0.490234375,-0.0004450732170815652
0.490265625,-0.0004450884253061303
0.49029687499999997,-0.0004451044671159761
0.490328125,-0.0004451059317370845
0.490359375,-0.0004451059756846766
0.49039062499999997,-0.00044511811070422486
0.490421875,-0.00044513228192401624
0.490453125,-0.00044515017024738396
0.490484375,-0.0004451486876923885
0.490515625,-0.0004451898685535992
0.490546875,-0.00044518624193245343
0.490578125,-0.00044520054063362444
0.490609375,-0.00044520154769029166
0.490640625,-0.00044524364237196606
0.490671875,-0.00044421047686533585
0.490703125,-0.0004442333949583252
0.490734375,-0.0004442400869285115
0.490765625,-0.00044424123148126965
0.490796875,-0.00044424398100708154
0.49082812499999995,-0.00044425212540003325
0.490859375,-0.00044427363856889765
0.490890625,-0.0004442970552656633
0.49092187499999995,-0.0004442922396533759
0.490953125,-0.00044430450944256406
0.49098437500000003,-0.00044432385909856306
0.49101562499999996,-0.00044435408114162217
0.491046875,-0.0004443603836437743
0.49107812500000003,-0.0004443793499467538
0.49110937499999996,-0.0004443626499681351
0.491140625,-0.00044437577671330164
0.49117187500000004,-0.00044438560150609693
0.49120312499999996,-0.0004444091927312821
0.491234375,-0.0004444288984895746
0.491265625,-0.00044443447420597706
0.49129687499999997,-0.00044444752753242805
0.491328125,-0.0004444445855768149
0.491359375,-0.0004444401287778503
0.49139062499999997,-0.0004444623740544433
0.491421875,-0.0004444650494556529
0.491453125,-0.00044449474892865534
0.491484375,-0.0004445077685022447
0.491515625,-0.0004445308792133708
0.491546875,-0.00044453967954732887
0.491578125,-0.000444562277885599
0.491609375,-0.000445597398849671
0.491640625,-0.00044559801154636994
0.491671875,-0.0004456076516946225
0.491703125,-0.00044560319937047774
0.49173437499999995,-0.000445623604497937
0.491765625,-0.0004456342374594656
0.491796875,-0.0004456486077575525
0.49182812499999995,-0.00044567298386522305
0.491859375,-0.00044567683881592893
0.491890625,-0.0004456781561212736
0.49192187499999995,-0.0004456870375881966
0.491953125,-0.0004456929598152144
0.49198437500000003,-0.00044572020964607495
0.49201562499999996,-0.0004457363736036779
0.492046875,-0.00044575686266590253
0.49207812500000003,-0.000445766871438151
0.49210937499999996,-0.0004457789767986081
0.492140625,-0.0004457840868446611
0.49217187500000004,-0.0004457859079958597
0.49220312499999996,-0.0004457863689708748
0.492234375,-0.00044580030479324934
0.492265625,-0.00044581850147295404
0.49229687499999997,-0.0004458257891309207
0.492328125,-0.0004458426009648943
0.492359375,-0.0004458504163113372
0.49239062499999997,-0.00044585549022320425
0.492421875,-0.00044586758905657
0.492453125,-0.0004458787552023835
0.492484375,-0.00044588887004502406
0.492515625,-0.00044589849682456426
0.492546875,-0.00044591413693182563
0.492578125,-0.0004459198885773258
0.492609375,-0.0004459399270037266
0.492640625,-0.0004459360768325586
0.492671875,-0.00044596138627062826
0.492703125,-0.000445968430040411
0.492734375,-0.0004459732233566202
0.492765625,-0.00044598737568946056
0.492796875,-0.00044599459329327726
0.49282812499999995,-0.000446008366039273
0.492859375,-0.00044602129738766094
0.492890625,-0.00044500267034359997
0.49292187499999995,-0.00044501066212271345
0.492953125,-0.00044501841513855736
0.49298437500000003,-0.00044503157639690094
0.49301562499999996,-0.0004450451030802438
0.493046875,-0.0004450578953010577
0.49307812500000003,-0.0004450727693031502
0.49310937499999996,-0.000445081336959665
0.493140625,-0.00044508341877047206
0.49317187500000004,-0.0004450902858002953
0.49320312499999996,-0.000445101985699671
0.493234375,-0.0004451103408882641
0.493265625,-0.0004451177700623282
0.49329687499999997,-0.00044513637194130984
0.493328125,-0.0004451442453415888
0.493359375,-0.00044515903315952773
0.49339062499999997,-0.00044516994521653225
0.493421875,-0.0004451683135340487
0.493453125,-0.0004451913055863767
0.493484375,-0.00044520316802941495
0.493515625,-0.00044519853736492074
0.493546875,-0.00044520738534930757
0.493578125,-0.00044521420845875653
0.493609375,-0.0004452218877331639
0.493640625,-0.00044523519403145626
0.493671875,-0.0004452427407263364
0.493703125,-0.0004452586107675516
0.493734375,-0.00044526539706233464
0.493765625,-0.0004452842541036034
0.493796875,-0.00044529783551472413
0.49382812499999995,-0.0004463231861109515
0.493859375,-0.0004463272613932194
0.493890625,-0.0004463384042474698
0.49392187499999995,-0.00044633738311402466
0.493953125,-0.0004463497928885417
0.49398437500000003,-0.00044637131463210605
0.49401562499999996,-0.00044637070097971326
0.494046875,-0.000446388065735083
0.49407812500000003,-0.0004463971727119778
0.49410937499999996,-0.0004464022226193798
0.494140625,-0.0004464170181649636
0.49417187500000004,-0.0004464270505257148
0.49420312499999997,-0.0004464373312991557
0.494234375,-0.00044644287904929
0.494265625,-0.0004464435137741078
0.49429687499999997,-0.00044645559384263317
0.494328125,-0.0004464564130163516
0.494359375,-0.000446474672362078
0.494390625,-0.00044647878871274804
0.494421875,-0.00044648607833970913
0.494453125,-0.0004464915532507441
0.494484375,-0.00044650562420889967
0.494515625,-0.00044651441542911327
0.494546875,-0.00044652577061875254
0.494578125,-0.0004465328243928486
0.494609375,-0.00044654647631396996
0.494640625,-0.00044655061327959766
0.494671875,-0.0004465642914125885
0.494703125,-0.00044656267221513876
0.494734375,-0.000446567424535263
0.494765625,-0.0004465920033019481
0.494796875,-0.0004465858144353588
0.49482812499999995,-0.0004465948185494069
0.494859375,-0.0004466119853574167
0.49489062500000003,-0.0004466170318774415
0.49492187499999996,-0.0004466226660633753
0.494953125,-0.00044662939600492377
0.49498437500000003,-0.0004466349743953574
0.49501562499999996,-0.00044664022286385746
0.495046875,-0.0004466498058547236
0.49507812500000004,-0.00044665794770178124
0.49510937499999996,-0.0004456467944861306
0.495140625,-0.0004456520193758043
0.49517187500000004,-0.00044566489148697985
0.49520312499999997,-0.00044566634706446825
0.495234375,-0.0004456726975720672
0.495265625,-0.00044568490837633423
0.49529687499999997,-0.0004456889644822472
0.495328125,-0.0004457040703523332
0.495359375,-0.0004457058403155578
0.495390625,-0.00044571417567135924
0.495421875,-0.0004457207601713982
0.495453125,-0.00044572196551558724
0.495484375,-0.00044572624655528706
0.495515625,-0.0004457386792289658
0.495546875,-0.0004457353574903282
0.495578125,-0.0004457531247350245
0.495609375,-0.00044575627776560767
0.495640625,-0.00044576601314159914
0.495671875,-0.0004457773015892792
0.495703125,-0.0004457819546592086
0.49573437499999995,-0.00044578732734586526
0.495765625,-0.0004457956793870732
0.495796875,-0.00044579945064402923
0.49582812499999995,-0.0004458145258723449
0.495859375,-0.00044581256462674496
0.49589062500000003,-0.00044581685749925035
0.49592187499999996,-0.0004458251869261555
0.495953125,-0.0004458255906369078
0.49598437500000003,-0.0004458349371876495
0.49601562499999996,-0.00044584337402452795
0.496046875,-0.0004468765335694236
0.49607812500000004,-0.0004468897237287599
0.49610937499999996,-0.00044690308782424637
0.496140625,-0.00044690113065733866
0.49617187500000004,-0.00044690430901742767
0.49620312499999997,-0.0004469176907615918
0.496234375,-0.0004469139415677753
0.496265625,-0.00044692565195587203
0.49629687499999997,-0.00044692556611435064
0.496328125,-0.00044693118375402005
0.496359375,-0.00044693556416990077
0.496390625,-0.0004469454109284378
0.496421875,-0.00044695484791554274
0.496453125,-0.0004469586995935401
0.496484375,-0.00044696679972272904
0.496515625,-0.0004469700703649965
0.496546875,-0.00044697109806331875
0.496578125,-0.0004469780885842274
0.496609375,-0.0004469907316697608
0.496640625,-0.00044699686327588986
0.496671875,-0.00044699661503533675
0.496703125,-0.0004470022194655726
0.496734375,-0.00044700312412657844
0.496765625,-0.0004470117545858805
0.496796875,-0.0004470240524731377
0.49682812499999995,-0.0004470272617664653
0.496859375,-0.00044703464705467266
0.49689062500000003,-0.0004470340938073844
0.49692187499999996,-0.0004470349730434191
0.496953125,-0.0004470436303333006
0.49698437500000003,-0.00044703651420686594
0.49701562499999996,-0.0004470508492702037
0.497046875,-0.0004470612718049903
0.49707812500000004,-0.00044705690665103673
0.49710937499999996,-0.0004470721656725206
0.497140625,-0.00044707617854284135
0.49717187500000004,-0.00044706919062672754
0.49720312499999997,-0.0004470778699167295
0.497234375,-0.00044709225366782596
0.497265625,-0.0004470818493291749
0.49729687499999997,-0.0004470989572556844
0.497328125,-0.0004460691268349144
0.497359375,-0.0004460793376828247
0.497390625,-0.0004460751130255132
0.497421875,-0.0004460803205854347
0.497453125,-0.00044607839062289073
0.497484375,-0.000446088754321651
0.497515625,-0.0004460914812541919
0.497546875,-0.00044611078958323516
0.497578125,-0.0004461149130183667
0.497609375,-0.00044611474838072637
0.497640625,-0.0004461309735495217
0.497671875,-0.0004461251841593357
0.497703125,-0.000446123001631344
0.497734375,-0.0004461173802290386
0.497765625,-0.0004461196904068411
0.497796875,-0.0004461351827285097
0.49782812499999995,-0.00044612745231851006
0.497859375,-0.00044613399841705523
0.49789062500000003,-0.0004461564495855802
0.49792187499999996,-0.0004461555428809001
0.497953125,-0.00044616312557526835
0.49798437500000003,-0.0004461725945973001
0.49801562499999996,-0.0004461696652783252
0.498046875,-0.0004461579414473428
0.49807812500000004,-0.0004461543169960308
0.49810937499999997,-0.00044617115905617316
0.498140625,-0.00044617312984487206
0.49817187500000004,-0.0004461661247491498
0.49820312499999997,-0.00044617016198048726
0.498234375,-0.0004461750946129772
0.498265625,-0.000447209671707683
0.498296875,-0.00044720052033021124
0.498328125,-0.00044720622458186213
0.498359375,-0.0004472162014487746
0.498390625,-0.00044720686234010765
0.498421875,-0.00044722022691689664
0.498453125,-0.00044721341002319087
0.498484375,-0.000447229090736332
0.498515625,-0.00044722871819465396
0.498546875,-0.0004472316146385512
0.498578125,-0.00044723780022482007
0.498609375,-0.0004472279997854642
0.498640625,-0.00044724932670959366
0.498671875,-0.00044724748946442516
0.498703125,-0.0004472390693368647
0.498734375,-0.0004472550935642819
0.498765625,-0.0004472570784568308
0.49879687500000003,-0.0004472494498680389
0.49882812499999996,-0.00044725986793091657
0.498859375,-0.00044723287542217105
0.49889062500000003,-0.0004472593990038111
0.49892187499999996,-0.0004472389182382311
0.498953125,-0.0004472509559172444
0.49898437500000004,-0.0004472751954398384
0.49901562499999996,-0.00044726707971952037
0.499046875,-0.00044727072315259644
0.49907812500000004,-0.00044727927070391943
0.49910937499999997,-0.00044726420108822176
0.499140625,-0.0004472778329096365
0.49917187500000004,-0.00044726704407002313
0.49920312499999997,-0.00044726222792929385
0.499234375,-0.0004472519162166781
0.499265625,-0.0004472859196508021
0.499296875,-0.00044727263523501246
0.499328125,-0.0004472729133190405
0.499359375,-0.00044728556438585615
0.499390625,-0.0004472449466071948
0.499421875,-0.00044727054674412875
0.499453125,-0.0004472520854705668
0.499484375,-0.0004472855267373642
0.499515625,-0.00044729157990991766
0.499546875,-0.00044623878401058026
0.499578125,-0.0004462654594288712
0.499609375,-0.00044625032997670094
0.499640625,-0.00044625059862451674
0.499671875,-0.00044625420490116904
0.499703125,-0.0004462514404070736
0.499734375,-0.00044626172606444803
0.499765625,-0.000446277822491542
0.49979687500000003,-0.0004462660782249134
0.49982812499999996,-0.0004462730771022591
0.499859375,-0.00044628134697098296
0.49989062500000003,-0.0004462871714368856
0.49992187499999996,-0.0004462826904000315
0.499953125,-0.00044626391617949915
0.49998437500000004,-0.0004462743496014554
0.5000156250000001,-0.00044625829364829464
0.500046875,-0.00044626451601648826
0.5000781249999999,-0.00044625333273822995
0.5001093750000001,-0.0004462424634787236
0.500140625,-0.00044624043243318354
0.5001718749999999,-0.0004462592944890452
0.5002031250000001,-0.0004462912723855843
0.500234375,-0.0004462824017462848
0.5002656249999999,-0.00044625380730798844
0.5002968750000001,-0.0004462765658070113
0.500328125,-0.00044625138999884045
0.5003593749999999,-0.00044625623595898056
0.5003906250000001,-0.00044627142591322985
0.500421875,-0.000446222219758801
0.5004531249999999,-0.0004462517734037906
0.500484375,-0.0004472488447595478
0.500515625,-0.0004472721447428274
0.500546875,-0.0004472779735920536
0.500578125,-0.0004472793246176575
0.500609375,-0.0004472740708369796
0.500640625,-0.0004472800837308673
0.500671875,-0.000447260137844005
0.500703125,-0.0004472732597708279
0.500734375,-0.0004472603845944896
0.500765625,-0.00044726862573693515
0.500796875,-0.0004472744204145375
0.500828125,-0.00044728049702916564
0.500859375,-0.0004472602644576204
0.500890625,-0.00044725047505256646
0.500921875,-0.0004472765074253829
0.500953125,-0.0004472604284090284
0.500984375,-0.00044727573640588117
0.501015625,-0.0004472557792201681
0.501046875,-0.0004472658419481558
0.501078125,-0.00044725657686418147
0.501109375,-0.0004472712538838679
0.501140625,-0.0004472576513545601
0.501171875,-0.0004472486407925483
0.501203125,-0.0004472447481699872
0.501234375,-0.0004472431804394446
0.501265625,-0.0004472452595354788
0.501296875,-0.00044723177511934303
0.501328125,-0.000447254893785904
0.501359375,-0.00044722596844689114
0.501390625,-0.0004472158297936825
0.501421875,-0.00044723284575776817
0.501453125,-0.00044721734707129854
0.501484375,-0.00044721808761967463
0.501515625,-0.00044722854162895787
0.5015468750000001,-0.0004472190067271349
0.501578125,-0.0004472314365214017
0.5016093749999999,-0.0004472325404112146
0.5016406250000001,-0.00044723532612583536
0.501671875,-0.00044722335654432885
0.5017031249999999,-0.0004472105041456488
0.5017343750000001,-0.00044719779536648435
0.501765625,-0.000446163115061491
0.5017968749999999,-0.00044615703399570814
0.5018281250000001,-0.0004461576716031229
0.501859375,-0.0004461519421013367
0.5018906249999999,-0.0004461756209216683
0.5019218750000001,-0.00044616962215051487
0.501953125,-0.00044617179808513485
0.5019843749999999,-0.0004461710952990139
0.5020156250000001,-0.0004461519038556419
0.502046875,-0.00044615647081387363
0.5020781249999999,-0.0004461434794630209
0.5021093750000001,-0.0004461429937992721
0.502140625,-0.00044614739880923654
0.5021718749999999,-0.0004461334647404454
0.5022031250000001,-0.0004461201970407877
0.502234375,-0.0004461156287297978
0.5022656249999999,-0.00044612638390904846
0.5022968750000001,-0.0004461266981975187
0.502328125,-0.0004461183667410322
0.5023593749999999,-0.0004461060360762721
0.5023906250000001,-0.00044610168711471665
0.502421875,-0.00044610297087337505
0.502453125,-0.0004461024607219574
0.502484375,-0.0004460988747128983
0.502515625,-0.0004461028229058167
0.502546875,-0.0004460919094494524
0.502578125,-0.00044607618951582675
0.502609375,-0.0004460657764642634
0.502640625,-0.0004460791095472448
0.502671875,-0.000446082199978156
0.502703125,-0.00044708613955492596
0.502734375,-0.0004470964106220443
0.502765625,-0.00044708999698879134
0.502796875,-0.00044707706890348073
0.502828125,-0.0004470746632452352
0.502859375,-0.00044706878054345464
0.502890625,-0.0004470618068787846
0.502921875,-0.000447058535330256
0.502953125,-0.00044706570217448866
0.502984375,-0.0004470540639994573
0.503015625,-0.0004470486222809267
0.503046875,-0.00044704421862454616
0.503078125,-0.0004470455482234077
0.503109375,-0.0004470400685118066
0.503140625,-0.00044703033851644855
0.503171875,-0.00044702874349879934
0.503203125,-0.0004470150512111866
0.503234375,-0.0004470114213009288
0.503265625,-0.000446997887426491
0.503296875,-0.0004470084589873226
0.503328125,-0.0004469964814769918
0.503359375,-0.0004469995292242408
0.503390625,-0.00044699141658210637
0.503421875,-0.0004469783286882127
0.5034531250000001,-0.00044697626226575943
0.503484375,-0.00044695238491456596
0.5035156249999999,-0.00044696880029183525
0.5035468750000001,-0.00044696319215107097
0.503578125,-0.0004469484392745915
0.5036093749999999,-0.0004469428423565791
0.5036406250000001,-0.0004469558509393838
0.503671875,-0.00044693356321252875
0.5037031249999999,-0.0004469314308351638
0.5037343750000001,-0.00044692135328196214
0.503765625,-0.0004469056672791842
0.5037968749999999,-0.0004469074559725998
0.5038281250000001,-0.0004469107368499231
0.503859375,-0.0004469051453388044
0.5038906249999999,-0.00044689361461570584
0.5039218750000001,-0.00044688447167781295
0.503953125,-0.0004468789653348411
0.5039843749999999,-0.0004458521889118931
0.5040156250000001,-0.0004458463854137805
0.504046875,-0.0004458319053352623
0.5040781249999999,-0.0004458223201183886
0.5041093750000001,-0.0004458185220280811
0.504140625,-0.0004458109184392531
0.5041718749999999,-0.0004458055039902459
0.5042031250000001,-0.00044580199254070155
0.504234375,-0.00044579769310146636
0.5042656249999999,-0.0004457818665246603
0.5042968750000001,-0.00044577982093839744
0.504328125,-0.00044577197201109767
0.5043593749999999,-0.0004457723146124269
0.5043906250000001,-0.00044576080852663097
0.504421875,-0.00044575571329832225
0.504453125,-0.00044575011091014735
0.504484375,-0.0004457345897685566
0.504515625,-0.0004457204556401681
0.504546875,-0.00044572591002270054
0.504578125,-0.000445718567451521
0.504609375,-0.00044572582203518396
0.504640625,-0.00044570795011445244
0.504671875,-0.00044570560352868993
0.504703125,-0.00044568168208422576
0.504734375,-0.0004456858961972947
0.504765625,-0.00044567639374289494
0.504796875,-0.0004456715507746359
0.504828125,-0.00044565584768015143
0.504859375,-0.0004456505765685487
0.504890625,-0.0004456398697612468
0.504921875,-0.00044666820473665894
0.504953125,-0.0004466629454884692
0.504984375,-0.00044665186563283554
0.505015625,-0.00044664009039827035
0.505046875,-0.0004466330983756289
0.505078125,-0.0004466135850533827
0.505109375,-0.00044661010580199917
0.505140625,-0.0004466013634705744
0.505171875,-0.00044660252083017146
0.505203125,-0.0004465930044316238
0.505234375,-0.00044658195870133505
0.505265625,-0.0004465709970282866
0.505296875,-0.0004465649800838925
0.505328125,-0.00044655984498507065
0.505359375,-0.00044655082536766005
0.505390625,-0.0004465447783789968
0.505421875,-0.0004465370983392433
0.5054531250000001,-0.0004465271221405845
0.505484375,-0.0004465101172536866
0.505515625,-0.00044650981579206703
0.5055468750000001,-0.0004465005851094321
0.505578125,-0.0004464971555713654
0.5056093749999999,-0.0004464865067617327
0.5056406250000001,-0.0004464884600616781
0.505671875,-0.00044646880144359746
0.5057031249999999,-0.00044645670134041415
0.5057343750000001,-0.0004464415999689518
0.505765625,-0.0004464401720930128
0.5057968749999999,-0.0004464346567306307
0.5058281250000001,-0.0004464185184302992
0.505859375,-0.000446416444910544
0.5058906249999999,-0.0004464130725750602
0.5059218750000001,-0.0004463973748106975
0.505953125,-0.00044638380894707064
0.5059843749999999,-0.00044637852117261623
0.5060156250000001,-0.00044636869235670923
0.506046875,-0.00044636098090787557
0.5060781249999999,-0.0004463555315185677
0.5061093750000001,-0.0004463438213243194
0.506140625,-0.00044634267217322915
0.5061718749999999,-0.0004463269799838514
0.5062031250000001,-0.000445286478512736
0.506234375,-0.000445278580603576
0.5062656249999999,-0.0004452620969041393
0.5062968750000001,-0.0004452597311220344
0.506328125,-0.00044525441849558797
0.506359375,-0.0004452436761541098
0.5063906250000001,-0.0004452303230075179
0.506421875,-0.00044522445960834545
0.506453125,-0.0004452089255105353
0.506484375,-0.000445207939922955
0.506515625,-0.0004451953930203409
0.506546875,-0.00044520046114239833
0.506578125,-0.00044519075989454815
0.506609375,-0.00044518052878290623
0.506640625,-0.0004451503884932463
0.506671875,-0.0004451325727929771
0.506703125,-0.0004451349546692497
0.506734375,-0.00044513348318774015
0.506765625,-0.00044512753556550863
0.506796875,-0.00044510178072803067
0.506828125,-0.000445089676893079
0.506859375,-0.0004450813665213757
0.506890625,-0.0004450737363603449
0.506921875,-0.0004450778418544875
0.506953125,-0.0004450620493816719
0.506984375,-0.00044504313091101727
0.507015625,-0.0004450223990233419
0.507046875,-0.00044502332149517
0.507078125,-0.00044502187110941754
0.507109375,-0.0004450089768976498
0.507140625,-0.0004460319190678075
0.507171875,-0.0004460068479343708
0.507203125,-0.0004460066350244381
0.507234375,-0.0004459854918701829
0.507265625,-0.0004459743837956949
0.507296875,-0.0004459781571309607
0.507328125,-0.0004459653426031121
0.5073593750000001,-0.00044594890945313763
0.507390625,-0.0004459289567225917
0.507421875,-0.0004459213294810832
0.5074531250000001,-0.0004459243317901651
0.507484375,-0.0004459064674041287
0.507515625,-0.0004458930667202536
0.5075468750000001,-0.00044588724393980136
0.507578125,-0.0004458816863707783
0.5076093749999999,-0.0004458560324975165
0.5076406250000001,-0.00044585891786960014
0.507671875,-0.0004458432045203811
0.5077031249999999,-0.00044583945501006084
0.5077343750000001,-0.00044580766275643946
0.507765625,-0.0004457983279182974
0.5077968749999999,-0.00044578066980992953
0.5078281250000001,-0.00044578430604143293
0.507859375,-0.00044577575453865273
0.5078906249999999,-0.0004457684015619495
0.5079218750000001,-0.0004457590427571212
0.507953125,-0.0004457494479310174
0.5079843749999999,-0.00044571557861062747
0.5080156250000001,-0.0004457308014432122
0.508046875,-0.00044570467295093966
0.5080781249999999,-0.00044570863504026295
0.5081093750000001,-0.0004456941836387743
0.508140625,-0.0004456757237320634
0.5081718749999999,-0.0004456746462009088
0.5082031250000001,-0.0004456478630396436
0.508234375,-0.00044563613469597585
0.5082656249999999,-0.0004456165583484051
0.5082968750000001,-0.00044562657092582156
0.508328125,-0.0004456271889267602
0.508359375,-0.000445594753229403
0.5083906250000001,-0.0004455745552069054
0.508421875,-0.0004445338851627352
0.508453125,-0.0004445525431521734
0.508484375,-0.0004445183236057859
0.508515625,-0.0004445117069225464
0.508546875,-0.0004444873278266377
0.508578125,-0.0004444886899884794
0.508609375,-0.0004444750886652936
0.508640625,-0.00044445272027786656
0.508671875,-0.00044446106718385933
0.508703125,-0.0004444541425643912
0.508734375,-0.0004444174010972343
0.508765625,-0.0004444056888722979
0.508796875,-0.00044441893247077965
0.508828125,-0.00044440719500772954
0.508859375,-0.0004443809046668981
0.508890625,-0.0004443703025135033
0.508921875,-0.00044436625507474417
0.508953125,-0.00044435016762984017
0.508984375,-0.000444340327516321
0.509015625,-0.0004443246900898423
0.509046875,-0.0004443025432900316
0.509078125,-0.0004443178275258704
0.509109375,-0.0004442827181982273
0.509140625,-0.00044426451694495536
0.509171875,-0.00044425465194033315
0.509203125,-0.0004442548632941738
0.509234375,-0.0004442225621495849
0.509265625,-0.0004442073165460969
0.509296875,-0.0004442066185866879
0.509328125,-0.00044420200557872616
0.5093593750000001,-0.000445217681857419
0.509390625,-0.00044519947883333785
0.509421875,-0.0004452010689732569
0.5094531250000001,-0.00044519605278005303
0.509484375,-0.00044517462417030876
0.509515625,-0.00044517168941782606
0.5095468750000001,-0.0004451382505966557
0.509578125,-0.00044515350704488026
0.5096093749999999,-0.0004451212933086028
0.5096406250000001,-0.00044510523038765806
0.509671875,-0.00044510582408299054
0.5097031249999999,-0.0004451038367102693
0.5097343750000001,-0.0004450646546918756
0.509765625,-0.0004450618804575125
0.5097968749999999,-0.00044505455592570506
0.5098281250000001,-0.0004450397894701502
0.509859375,-0.000445039669330273
0.5098906249999999,-0.0004449937318899734
0.5099218750000001,-0.0004449814278420401
0.509953125,-0.0004449859099822234
0.5099843749999999,-0.00044498516511250544
0.5100156250000001,-0.00044496885124007193
0.510046875,-0.0004449630832173111
0.5100781249999999,-0.0004449754203033236
0.5101093750000001,-0.00044494756028136406
0.510140625,-0.0004449193652913165
0.5101718749999999,-0.0004448989064230399
0.5102031250000001,-0.0004448609938371914
0.510234375,-0.000444892344024065
0.510265625,-0.00044485953552567126
0.5102968750000001,-0.00044485264476733927
0.510328125,-0.00044481421158827986
0.510359375,-0.00044483428532418254
0.5103906250000001,-0.0004448046773149958
0.510421875,-0.00044482928755405424
0.510453125,-0.00044480920958511055
0.510484375,-0.000444785349368846
0.510515625,-0.0004447432699161008
0.510546875,-0.00044475125003655414
0.510578125,-0.0004447361784526531
0.510609375,-0.0004447341664796482
0.510640625,-0.0004436986099716142
0.510671875,-0.0004436936838037864
0.510703125,-0.0004436542751976684
0.510734375,-0.00044366159129738056
0.510765625,-0.0004436158945873535
0.510796875,-0.00044358484811425625
0.510828125,-0.0004435839592562066
0.510859375,-0.0004435773429189299
0.510890625,-0.0004435845206802076
0.510921875,-0.0004435686603077374
0.510953125,-0.00044356766783882826
0.510984375,-0.0004435659634929312
0.511015625,-0.0004435422389859091
0.511046875,-0.00044353750359747354
0.511078125,-0.0004435172007256037
0.511109375,-0.00044350663381860847
0.511140625,-0.00044348717959980313
0.511171875,-0.0004434906568319061
0.511203125,-0.0004434589096101206
0.511234375,-0.0004434437532272219
0.5112656250000001,-0.0004434285396845393
0.511296875,-0.00044343787027834383
0.511328125,-0.00044338820569567866
0.5113593750000001,-0.0004433992894287697
0.511390625,-0.0004433912355519057
0.511421875,-0.00044337646288425403
0.5114531250000001,-0.00044335715705257073
0.511484375,-0.00044336470135084363
0.511515625,-0.00044332511205435327
0.5115468750000001,-0.0004433184431407271
0.511578125,-0.000444334486968654
0.5116093749999999,-0.0004443231176266167
0.5116406250000001,-0.0004443193553348955
0.511671875,-0.0004443046091129228
0.5117031249999999,-0.0004442992544815491
0.5117343750000001,-0.00044426352077592615
0.511765625,-0.00044423978448742546
0.5117968749999999,-0.0004442394624551097
0.5118281250000001,-0.00044421475977538677
0.511859375,-0.00044422241382650884
0.5118906249999999,-0.00044420387237035716
0.5119218750000001,-0.0004442003759889575
0.511953125,-0.0004441985692580572
0.5119843749999999,-0.0004441929402732338
0.5120156250000001,-0.0004441684521701676
0.512046875,-0.00044415838975647715
0.5120781249999999,-0.0004441418483426829
0.5121093750000001,-0.0004441149638794717
0.512140625,-0.0004440983168862156
0.5121718749999999,-0.0004440880800833033
0.5122031250000001,-0.00044408068564560227
0.512234375,-0.00044408570804190667
0.512265625,-0.0004440661059817129
0.5122968750000001,-0.00044404922234999103
0.512328125,-0.0004440252970357647
0.512359375,-0.0004440169420482018
0.5123906250000001,-0.00044401714961747954
0.512421875,-0.00044402178628692376
0.512453125,-0.0004439910608021319
0.512484375,-0.00044399974313646604
0.512515625,-0.00044395978136051173
0.512546875,-0.00044395277103939645
0.512578125,-0.00044393647924421964
0.512609375,-0.0004439203513987751
0.512640625,-0.0004439149117956634
0.512671875,-0.00044390107442743645
0.512703125,-0.0004438924948570941
0.512734375,-0.000443882273141457
0.512765625,-0.00044386831985382055
0.512796875,-0.00044385362444453527
0.512828125,-0.0004438376320384588
0.512859375,-0.0004428006637369128
0.512890625,-0.0004427905108492572
0.512921875,-0.00044278228646556575
0.512953125,-0.0004427653470212081
0.512984375,-0.00044275118648354206
0.513015625,-0.000442747917475457
0.513046875,-0.0004427400060354296
0.513078125,-0.00044270556699827976
0.513109375,-0.000442708163800494
0.513140625,-0.0004426970451603812
0.513171875,-0.00044267952084525025
0.513203125,-0.00044267573093348736
0.513234375,-0.0004426740039226197
0.5132656250000001,-0.0004426506971498302
0.513296875,-0.00044263593191702297
0.513328125,-0.00044260905370103326
0.5133593750000001,-0.000442602820139186
0.513390625,-0.0004425968611607087
0.513421875,-0.000442587885032604
0.5134531250000001,-0.0004425832697618308
0.513484375,-0.000442568114708608
0.5135156249999999,-0.00044255755180082
0.5135468750000001,-0.0004425461563501848
0.513578125,-0.0004425303220839463
0.5136093749999999,-0.00044251753069865854
0.5136406250000001,-0.0004425019807457846
0.513671875,-0.0004424918999214045
0.5137031249999999,-0.00044248316036494054
0.5137343750000001,-0.00044247248641319376
0.513765625,-0.0004424595880260958
0.5137968749999999,-0.0004434727507847541
0.5138281250000001,-0.00044346775047414064
0.513859375,-0.00044345624045302734
0.5138906249999999,-0.0004434350387112658
0.5139218750000001,-0.00044343050390364264
0.513953125,-0.0004434223473721993
0.5139843749999999,-0.0004434115870558114
0.5140156250000001,-0.0004433998771783531
0.514046875,-0.00044338098849231594
0.5140781249999999,-0.00044336134819898676
0.5141093750000001,-0.0004433530440202185
0.514140625,-0.00044334009860630755
0.514171875,-0.00044333601135036066
0.5142031250000001,-0.00044332298976067566
0.514234375,-0.00044331934379471943
0.514265625,-0.00044331125146793507
0.5142968750000001,-0.0004432936591972983
0.514328125,-0.0004432750335122415
0.514359375,-0.00044325662057798434
0.5143906250000001,-0.0004432598762487798
0.514421875,-0.000443242061846115
0.514453125,-0.0004432386840602237
0.514484375,-0.00044323915637248246
0.514515625,-0.00044322662815162936
0.514546875,-0.00044320829384123656
0.514578125,-0.000443188043305065
0.514609375,-0.00044317062173978433
0.514640625,-0.0004431586148995921
0.514671875,-0.0004431554142023987
0.514703125,-0.0004431484773881472
0.514734375,-0.0004431457420386864
0.514765625,-0.0004431350520341902
0.514796875,-0.00044311854099770773
0.514828125,-0.0004431102984566136
0.514859375,-0.000443088196607766
0.514890625,-0.0004430771449331905
0.514921875,-0.0004430705112608811
0.514953125,-0.00044306779929076737
0.514984375,-0.0004430518757381069
0.515015625,-0.00044304540313084076
0.515046875,-0.0004430374577373136
0.515078125,-0.000441998246714613
0.515109375,-0.0004419789909016446
0.515140625,-0.0004419673839319467
0.5151718750000001,-0.0004419592750705484
0.515203125,-0.0004419517421367647
0.515234375,-0.0004419464845128278
0.5152656250000001,-0.0004419363110738858
0.515296875,-0.00044193087387845234
0.515328125,-0.0004419183284578021
0.5153593750000001,-0.0004419045102672832
0.515390625,-0.00044189087187948214
0.515421875,-0.0004418814299737839
0.5154531250000001,-0.0004418675183690407
0.515484375,-0.0004418720724777281
0.515515625,-0.00044186664727580843
0.5155468750000001,-0.00044185397421482933
0.515578125,-0.00044183747197807516
0.5156093749999999,-0.0004418237977804676
0.5156406250000001,-0.0004418079090424652
0.515671875,-0.0004418073768992989
0.5157031249999999,-0.0004417954135703152
0.5157343750000001,-0.0004417871715116893
0.515765625,-0.0004417805853711293
0.5157968749999999,-0.00044177234333628995
0.5158281250000001,-0.0004417604422776965
0.515859375,-0.000441751867890864
0.5158906249999999,-0.0004417406395385813
0.5159218750000001,-0.00044172618837653305
0.515953125,-0.00044171848338962066
0.5159843749999999,-0.00044171901120693136
0.5160156250000001,-0.0004427290825099531
0.516046875,-0.00044271829615164307
0.5160781249999999,-0.000442711806316904
0.5161093750000001,-0.0004426988093982863
0.516140625,-0.0004426817973602025
0.516171875,-0.0004426794181544916
0.5162031250000001,-0.000442682810391469
0.516234375,-0.00044268108546684747
0.516265625,-0.0004426655995543212
0.5162968750000001,-0.0004426578618399804
0.516328125,-0.00044264542878731314
0.516359375,-0.00044263298755095604
0.5163906250000001,-0.00044261920432364307
0.516421875,-0.0004426231309014525
0.516453125,-0.0004426075824076024
0.516484375,-0.0004425956577349781
0.516515625,-0.0004425898986406031
0.516546875,-0.0004425810769209636
0.516578125,-0.00044256943504967713
0.516609375,-0.00044257046074981654
0.516640625,-0.0004425556276324502
0.516671875,-0.0004425423262062224
0.516703125,-0.00044255170279323616
0.516734375,-0.00044254493246271773
0.516765625,-0.00044254030218324886
0.516796875,-0.00044252843234666994
0.516828125,-0.0004425101423138865
0.516859375,-0.00044251548908055827
0.516890625,-0.00044249707324543405
0.516921875,-0.00044249163207113473
0.516953125,-0.00044247552128250794
0.516984375,-0.00044247589909220467
0.517015625,-0.00044245647155802953
0.517046875,-0.00044246124424804356
0.517078125,-0.0004424534720194641
0.517109375,-0.0004424487710597211
0.517140625,-0.0004424376280344443
0.5171718750000001,-0.0004424293329720816
0.517203125,-0.00044240403913641327
0.517234375,-0.0004424241742343217
0.5172656250000001,-0.0004424217308392278
0.517296875,-0.00044241122216075526
0.517328125,-0.00044136523273179476
0.5173593750000001,-0.0004413655898949237
0.517390625,-0.0004413541614421701
0.517421875,-0.0004413426489275965
0.5174531250000001,-0.00044133103147899963
0.517484375,-0.0004413309693331417
0.517515625,-0.0004413299714744155
0.5175468750000001,-0.00044132942670578254
0.517578125,-0.0004413267231817841
0.5176093749999999,-0.00044133106872823805
0.5176406250000001,-0.0004413147887362516
0.517671875,-0.00044130102857467546
0.5177031249999999,-0.0004412839341990764
0.5177343750000001,-0.00044128383826445156
0.517765625,-0.000441274132101873
0.5177968749999999,-0.0004412769313682993
0.5178281250000001,-0.0004412663227052298
0.517859375,-0.0004412598993380097
0.5178906249999999,-0.0004412463049314544
0.5179218750000001,-0.00044125703215644116
0.517953125,-0.0004412557829291501
0.5179843749999999,-0.0004412418010365411
0.5180156250000001,-0.00044124256490142913
0.518046875,-0.00044122989285346956
0.518078125,-0.0004412334569179506
0.5181093750000001,-0.0004412221599649456
0.518140625,-0.00044121707489767903
0.518171875,-0.0004412230279963736
0.5182031250000001,-0.0004412073894654381
0.518234375,-0.00044120576405252965
0.518265625,-0.00044220048852362456
0.5182968750000001,-0.00044221253316652914
0.518328125,-0.0004421865140511391
0.518359375,-0.000442191753921177
0.5183906250000001,-0.0004421785094703423
0.518421875,-0.00044218956968843093
0.518453125,-0.00044219607924463923
0.518484375,-0.000442217257161176
0.518515625,-0.0004422115324064467
0.518546875,-0.00044221158451202697
0.518578125,-0.0004421816140439648
0.518609375,-0.00044216601130202954
0.518640625,-0.000442162236539579
0.518671875,-0.00044216040746265436
0.518703125,-0.00044216576771194047
0.518734375,-0.0004421643433731408
0.518765625,-0.00044219145121313433
0.518796875,-0.000442174585234021
0.518828125,-0.0004421533743623855
0.518859375,-0.00044211831018782857
0.518890625,-0.0004421379703226716
0.518921875,-0.0004421231218462822
0.518953125,-0.0004421035378357925
0.518984375,-0.0004421251324736898
0.519015625,-0.00044214754938028816
0.519046875,-0.00044213982464974197
0.5190781250000001,-0.0004421439161171811
0.519109375,-0.0004421452171739053
0.519140625,-0.00044213251239543297
0.5191718750000001,-0.0004421572209086129
0.519203125,-0.0004421263785089023
0.519234375,-0.00044212486886710187
0.5192656250000001,-0.0004421272031967412
0.519296875,-0.0004421016378821051
0.519328125,-0.00044209479987031633
0.5193593750000001,-0.0004420913359235619
0.519390625,-0.00044206017583374446
0.519421875,-0.00044210797239863445
0.5194531250000001,-0.000442130780658849
0.519484375,-0.0004421041422161265
0.519515625,-0.0004421016402526533
0.5195468750000001,-0.00044106566181559975
0.519578125,-0.00044106779339100205
0.5196093749999999,-0.0004410643556847782
0.5196406250000001,-0.0004410557911410755
0.519671875,-0.0004410642180384568
0.5197031249999999,-0.00044105386888419404
0.5197343750000001,-0.0004410630489998131
0.519765625,-0.00044106138846525256
0.5197968749999999,-0.0004410645422771309
0.5198281250000001,-0.0004410603660730504
0.519859375,-0.0004410591676638348
0.5198906249999999,-0.00044103728544222717
0.5199218750000001,-0.00044109053478655347
0.519953125,-0.0004410492308495814
0.5199843749999999,-0.00044106792211082504
0.5200156250000001,-0.0004410536200928211
0.520046875,-0.00044106411552016084
0.520078125,-0.00044106782899028946
0.5201093750000001,-0.00044106070865981145
0.520140625,-0.0004410491069913522
0.520171875,-0.0004410500932409342
0.5202031250000001,-0.00044104205073761116
0.520234375,-0.0004410655448483444
0.520265625,-0.0004410515594811086
0.5202968750000001,-0.00044106249863788347
0.520328125,-0.0004410466196025295
0.520359375,-0.0004410746034664015
0.5203906250000001,-0.0004410660535125212
0.520421875,-0.0004410825826489141
0.520453125,-0.00044106122253125685
0.520484375,-0.00044209173577115096
0.520515625,-0.0004420741677778166
0.520546875,-0.0004420985506329786
0.520578125,-0.00044209323982246154
0.520609375,-0.00044210040224461
0.520640625,-0.0004421087924532073
0.520671875,-0.000442118003467034
0.520703125,-0.0004421012019283285
0.520734375,-0.00044211948918642524
0.520765625,-0.0004421249924614276
0.520796875,-0.00044211356278864647
0.520828125,-0.00044212731524261376
0.520859375,-0.00044211806219720054
0.520890625,-0.00044214566505376
0.520921875,-0.00044213671087411574
0.520953125,-0.00044212896342075286
0.520984375,-0.0004421606296412181
0.521015625,-0.00044214088256641984
0.521046875,-0.0004421473394005948
0.5210781250000001,-0.0004421545682958619
0.521109375,-0.00044214017567776806
0.521140625,-0.00044215960990073855
0.5211718750000001,-0.0004421683215578426
0.521203125,-0.00044218447046287176
0.521234375,-0.0004421571632843048
0.5212656250000001,-0.000442180466289091
0.521296875,-0.00044216012799577417
0.521328125,-0.0004421796638110556
0.5213593750000001,-0.0004421736728776639
0.521390625,-0.00044217757438599903
0.521421875,-0.0004421968660084201
0.5214531250000001,-0.00044218726577188727
0.521484375,-0.00044218235065805744
0.521515625,-0.00044219333595035826
0.5215468750000001,-0.0004422056052980662
0.521578125,-0.00044223723913749957
0.5216093749999999,-0.0004422407717099633
0.5216406250000001,-0.00044223859812383276
0.521671875,-0.0004422373335800818
0.5217031249999999,-0.0004422340065089181
0.5217343750000001,-0.00044224553414518725
0.521765625,-0.0004412041140892421
0.5217968749999999,-0.00044121391741706525
0.5218281250000001,-0.000441230376071966
0.521859375,-0.00044124926133133624
0.5218906249999999,-0.00044124895627861704
0.5219218750000001,-0.0004412671111814481
0.521953125,-0.0004412686284609342
0.521984375,-0.00044127815812148793
0.5220156250000001,-0.00044128004154204634
0.522046875,-0.00044130299206697476
0.522078125,-0.00044129051722618245
0.5221093750000001,-0.0004412981106171471
0.522140625,-0.0004413099368521592
0.522171875,-0.0004413062468510316
0.5222031250000001,-0.0004413069384252115
0.522234375,-0.00044132660852794214
0.522265625,-0.000441336207337481
0.5222968750000001,-0.0004413625470815821
0.522328125,-0.0004413693806443915
0.522359375,-0.0004413846561933839
0.5223906250000001,-0.00044137053914548516
0.522421875,-0.00044137659938288734
0.522453125,-0.0004413840161905519
0.522484375,-0.00044139353738076315
0.522515625,-0.00044142470355873487
0.522546875,-0.0004414328265937087
0.522578125,-0.0004414349834045775
0.522609375,-0.0004414455168769947
0.522640625,-0.00044144877320119805
0.522671875,-0.0004414465691786468
0.522703125,-0.00044247604768391305
0.522734375,-0.0004424912796418372
0.522765625,-0.0004425082868158396
0.522796875,-0.00044252912414469506
0.522828125,-0.00044253694566688886
0.522859375,-0.00044254829248311853
0.522890625,-0.000442550070835308
0.522921875,-0.0004425757450811883
0.522953125,-0.0004425743197144158
0.5229843750000001,-0.0004425954896653192
0.523015625,-0.0004426045434750975
0.523046875,-0.0004426162490515917
0.5230781250000001,-0.00044263308131392565
0.523109375,-0.0004426451637097699
0.523140625,-0.00044265733146099315
0.5231718750000001,-0.0004426543211641827
0.523203125,-0.0004426729078581826
0.523234375,-0.00044267971494940314
0.5232656250000001,-0.0004426953232781229
0.523296875,-0.0004427051474386254
0.523328125,-0.00044271847489937496
0.5233593750000001,-0.0004427341471340794
0.523390625,-0.0004427381389885826
0.523421875,-0.00044275214465267637
0.5234531250000001,-0.0004427693673505796
0.523484375,-0.00044277552446227164
0.5235156249999999,-0.00044279651443438275
0.5235468750000001,-0.00044281252701626125
0.523578125,-0.0004428228042385844
0.5236093749999999,-0.00044283929113604625
0.5236406250000001,-0.000442859208028102
0.523671875,-0.00044287031760184906
0.5237031249999999,-0.00044288034857988684
0.5237343750000001,-0.0004429057034301548
0.523765625,-0.00044290825089413413
0.5237968749999999,-0.00044292407959906424
0.5238281250000001,-0.0004429488249941896
0.523859375,-0.0004429579922750511
0.5238906249999999,-0.00044297202391694115
0.5239218750000001,-0.0004429799836380144
0.523953125,-0.00044298910190708127
0.523984375,-0.0004419894109590379
0.5240156250000001,-0.0004420067740630966
0.524046875,-0.0004420343742120962
0.524078125,-0.00044204515844403075
0.5241093750000001,-0.000442061455467619
0.524140625,-0.0004420766602604431
0.524171875,-0.0004420875274831447
0.5242031250000001,-0.00044210422028118784
0.524234375,-0.0004421243540537953
0.524265625,-0.00044213806933481384
0.5242968750000001,-0.00044215458876393013
0.524328125,-0.0004421825734492943
0.524359375,-0.0004421920028380745
0.5243906250000001,-0.0004422165852330344
0.524421875,-0.00044223208306679376
0.524453125,-0.00044224853958690913
0.524484375,-0.0004422661831648307
0.524515625,-0.0004422904350260791
0.524546875,-0.000442312056786541
0.524578125,-0.00044232783215936156
0.524609375,-0.0004423444678124423
0.524640625,-0.0004423548025838629
0.524671875,-0.0004423818850405013
0.524703125,-0.0004423939128095737
0.524734375,-0.00044241242016809443
0.524765625,-0.00044243549030242857
0.524796875,-0.00044245819165965317
0.524828125,-0.00044247640465052557
0.524859375,-0.0004424908305666782
0.524890625,-0.00044251190555690337
0.524921875,-0.00044356280647595003
0.524953125,-0.00044358013260840587
0.5249843750000001,-0.0004436069721304066
0.525015625,-0.00044362687673988113
0.525046875,-0.0004436399959001948
0.5250781250000001,-0.0004436620219722513
0.525109375,-0.00044368324216259927
0.525140625,-0.00044370982538377915
0.5251718750000001,-0.0004437389976295891
0.525203125,-0.0004437702473404012
0.525234375,-0.00044378306938274575
0.5252656250000001,-0.000443795440773085
0.525296875,-0.00044382026133208893
0.525328125,-0.0004438470696919612
0.5253593750000001,-0.00044386962950216866
0.525390625,-0.000443891048394502
0.525421875,-0.0004439127602447433
0.5254531250000001,-0.0004439341980149898
0.525484375,-0.0004439471840819026
0.525515625,-0.0004439719541649602
0.5255468750000001,-0.0004439981239461599
0.525578125,-0.00044402240774953083
0.5256093749999999,-0.00044406520146216336
0.5256406250000001,-0.000444079516939689
0.525671875,-0.000444106339965656
0.5257031249999999,-0.00044413142804724387
0.5257343750000001,-0.00044414625023569965
0.525765625,-0.0004441763995582486
0.5257968749999999,-0.00044419735447145253
0.5258281250000001,-0.0004442269717220247
0.525859375,-0.0004442520400000892
0.525890625,-0.0004442763516500914
0.5259218750000001,-0.000444311241483971
0.525953125,-0.00044432875878248554
0.525984375,-0.00044436304915361144
0.5260156250000001,-0.00044438619603814206
0.526046875,-0.00044441556588782974
0.526078125,-0.0004444451734478029
0.5261093750000001,-0.00044446521276933493
0.526140625,-0.00044448061882183115
0.526171875,-0.00044451208213123344
0.5262031250000001,-0.00044352093623701086
0.526234375,-0.00044353732330774595
0.526265625,-0.00044356437742993846
0.5262968750000001,-0.0004436039700523066
0.526328125,-0.00044363083716648585
0.526359375,-0.000443661540310919
0.5263906250000001,-0.0004436950893577929
0.526421875,-0.0004437231121899622
0.526453125,-0.00044374609076859584
0.526484375,-0.0004437727390467286
0.526515625,-0.00044380425842656737
0.526546875,-0.00044384017182264035
0.526578125,-0.0004438632889496169
0.526609375,-0.00044389825950902004
0.526640625,-0.00044391549437208105
0.526671875,-0.0004439415424644273
0.526703125,-0.0004439764677861592
0.526734375,-0.0004440160610492683
0.526765625,-0.0004440431909835049
0.526796875,-0.00044407988854645516
0.526828125,-0.00044412166830927816
0.526859375,-0.0004441506112722281
0.5268906250000001,-0.0004441745928130611
0.526921875,-0.0004442129932052917
0.526953125,-0.0004442320184494565
0.5269843750000001,-0.0004442582657570686
0.527015625,-0.00044428452951973327
0.527046875,-0.00044430933867078276
0.5270781250000001,-0.0004443635232639527
0.527109375,-0.00044439959601141193
0.527140625,-0.0004454469096691581
0.5271718750000001,-0.00044547915169537017
0.527203125,-0.0004455177308131039
0.527234375,-0.0004455478959247104
0.5272656250000001,-0.00044558957729229354
0.527296875,-0.00044561746581025727
0.527328125,-0.00044566166580491465
0.5273593750000001,-0.00044569173877519533
0.527390625,-0.0004457194844933801
0.527421875,-0.0004457644585476178
0.5274531250000001,-0.0004458023207920339
0.527484375,-0.00044584475436505733
0.527515625,-0.0004458840716844055
0.5275468750000001,-0.00044590205108163347
0.527578125,-0.0004459268870709021
0.5276093749999999,-0.00044596154202659194
0.5276406250000001,-0.0004460127617812379
0.527671875,-0.0004460416468976408
0.5277031249999999,-0.0004460719274106337
0.5277343750000001,-0.0004461146364091069
0.527765625,-0.0004461606140839375
0.5277968749999999,-0.00044619714514464864
0.5278281250000001,-0.00044623532510430775
0.527859375,-0.0004462685998921981
0.527890625,-0.0004462905849983295
0.5279218750000001,-0.00044633225520271033
0.527953125,-0.0004463960014540261
0.527984375,-0.00044643526869055095
0.5280156250000001,-0.000446458544097552
0.528046875,-0.0004465100118454801
0.528078125,-0.0004465375121105383
0.5281093750000001,-0.000446573276872593
0.528140625,-0.0004465989481411449
0.528171875,-0.000446665398043649
0.5282031250000001,-0.00044668958255225655
0.528234375,-0.00044673638875133287
0.528265625,-0.00044676773290637517
0.5282968750000001,-0.0004468170582841123
0.528328125,-0.00044686276571374167
0.528359375,-0.0004468977434618944
0.5283906250000001,-0.00044692359640447973
0.528421875,-0.0004459650901000971
0.528453125,-0.000445991251841589
0.528484375,-0.00044605081853606524
0.528515625,-0.0004460889483317264
0.528546875,-0.0004461060584932085
0.528578125,-0.0004461742516152431
0.528609375,-0.00044620961231809503
0.528640625,-0.000446273462982906
0.528671875,-0.00044630425081563715
0.528703125,-0.0004463611100186324
0.528734375,-0.00044641396531670124
0.528765625,-0.0004464402980512566
0.528796875,-0.0004464967896891797
0.528828125,-0.00044651129358701594
0.528859375,-0.00044655404495915277
0.5288906250000001,-0.0004465987878592356
0.528921875,-0.00044664531068942803
0.528953125,-0.00044669771602152963
0.5289843750000001,-0.0004467310439135938
0.529015625,-0.00044678870888392036
0.529046875,-0.0004468165003021808
0.5290781250000001,-0.0004468695212545941
0.529109375,-0.0004469407787463242
0.529140625,-0.0004469680899147656
0.5291718750000001,-0.00044703471214276383
0.529203125,-0.0004470316780005208
0.529234375,-0.000447109240741015
0.5292656250000001,-0.0004471586204547219
0.529296875,-0.00044720873619851984
0.529328125,-0.0004472837236546741
0.5293593750000001,-0.00044837071025756806
0.529390625,-0.00044839920851610926
0.529421875,-0.00044842442525157636
0.5294531250000001,-0.0004484766897112115
0.529484375,-0.000448502392680062
0.529515625,-0.0004485449317579507
0.5295468750000001,-0.0004486204165145731
0.529578125,-0.0004486922114430164
0.5296093749999999,-0.0004487079208921087
0.5296406250000001,-0.00044876744654996983
0.529671875,-0.00044879925330067183
0.5297031249999999,-0.00044887392322933914
0.5297343750000001,-0.0004489158654770453
0.529765625,-0.00044897012161976627
0.529796875,-0.0004490511787257484
0.5298281250000001,-0.0004491089750784938
0.529859375,-0.00044913702274610584
0.529890625,-0.0004491781345393256
0.5299218750000001,-0.0004491872096662776
0.529953125,-0.00044924813947964243
0.529984375,-0.00044929822775900685
0.5300156250000001,-0.00044938360402710376
0.530046875,-0.0004494316529553635
0.530078125,-0.00044948496757989814
0.5301093750000001,-0.0004495534712454438
0.530140625,-0.00044961849821655367
0.530171875,-0.00044964776658215286
0.5302031250000001,-0.0004496928252830934
0.530234375,-0.00044974131053160393
0.530265625,-0.0004497924154358533
0.5302968750000001,-0.0004498516757239397
0.530328125,-0.0004499332190008379
0.530359375,-0.00045000258513120533
0.5303906250000001,-0.00045005297555025456
0.530421875,-0.0004500920004385199
0.530453125,-0.00045017691115954717
0.530484375,-0.0004502361178664767
0.530515625,-0.00045023084291184387
0.530546875,-0.0004503252834835124
0.530578125,-0.00045037108949961754
0.530609375,-0.0004504387777321678
0.530640625,-0.00044949022564184926
0.530671875,-0.0004495139885594378
0.530703125,-0.0004495645336314025
0.530734375,-0.0004496347993469228
0.530765625,-0.00044969545099126165
0.5307968750000001,-0.0004497534250303553
0.530828125,-0.0004498311713467748
0.530859375,-0.0004498824049692027
0.5308906250000001,-0.00044995691740952123
0.530921875,-0.0004499940888294668
0.530953125,-0.00045005331560279624
0.5309843750000001,-0.00045010808202226166
0.531015625,-0.000450181575331058
0.531046875,-0.0004502223900181464
0.5310781250000001,-0.00045029613471502666
0.531109375,-0.0004503812428749941
0.531140625,-0.00045042167290715654
0.5311718750000001,-0.00045047746075482786
0.531203125,-0.0004505286314775078
0.531234375,-0.0004505855372680216
0.5312656250000001,-0.0004506438198123401
0.531296875,-0.00045073561147631475
0.531328125,-0.0004507921788755899
0.5313593750000001,-0.0004508587210399588
0.531390625,-0.0004509272242281086
0.531421875,-0.00045102225508961147
0.5314531250000001,-0.0004510450401692054
0.531484375,-0.00045110930423332765
0.531515625,-0.00045117783040285117
0.5315468750000001,-0.0004512605983777937
0.531578125,-0.0004523373425509812
0.5316093749999999,-0.0004523855369179923
0.5316406250000001,-0.0004524739022752078
0.531671875,-0.00045251446089316846
0.5317031249999999,-0.00045259421563054875
0.5317343750000001,-0.0004526456246063751
0.531765625,-0.0004527316145856754
0.531796875,-0.00045278940017472874
0.5318281250000001,-0.0004528654057888992
0.531859375,-0.0004529324448171619
0.531890625,-0.000452990012305185
0.5319218750000001,-0.0004530673984134738
0.531953125,-0.0004531252940188184
0.531984375,-0.00045319613987335194
0.5320156250000001,-0.000453260256045529
0.532046875,-0.0004533474137816858
0.532078125,-0.00045342434761082295
0.5321093750000001,-0.0004534889508721156
0.532140625,-0.0004535640151554811
0.532171875,-0.00045362300987981594
0.5322031250000001,-0.00045369610753260084
0.532234375,-0.00045376880844865547
0.532265625,-0.00045382710991133043
0.5322968750000001,-0.0004538887597441803
0.532328125,-0.0004539576045734864
0.532359375,-0.00045404783673731394
0.5323906250000001,-0.0004541157604446566
0.532421875,-0.00045419382068166356
0.532453125,-0.0004542652453289331
0.532484375,-0.00045432821382952043
0.532515625,-0.00045440472312327854
0.532546875,-0.0004544742012504502
0.532578125,-0.00045455141102854896
0.532609375,-0.0004546308451410727
0.532640625,-0.0004547089521703615
0.532671875,-0.0004547772708364574
0.532703125,-0.00045485267794837664
0.532734375,-0.000454925362543733
0.532765625,-0.0004550053940510883
0.5327968750000001,-0.00045506849442944475
0.532828125,-0.0004551434792798813
0.532859375,-0.0004542089851811461
0.5328906250000001,-0.00045427499146655226
0.532921875,-0.00045435455572023775
0.532953125,-0.0004544289498203194
0.5329843750000001,-0.00045450194243764827
0.533015625,-0.0004545724638882094
0.533046875,-0.0004546673573282943
0.5330781250000001,-0.00045474711933746886
0.533109375,-0.0004548152106824896
0.533140625,-0.0004548986069624131
0.5331718750000001,-0.00045496841004280184
0.533203125,-0.0004550506271685968
0.533234375,-0.0004551346504243006
0.5332656250000001,-0.0004552050015423116
0.533296875,-0.00045529791317184404
0.533328125,-0.00045536530062902786
0.5333593750000001,-0.0004554479313044549
0.533390625,-0.00045553470725580303
0.533421875,-0.00045560450676832356
0.5334531250000001,-0.0004556868487307804
0.533484375,-0.0004557643785441552
0.5335156249999999,-0.0004558521928110376
0.5335468750000001,-0.00045593972884252695
0.533578125,-0.0004560256229513837
0.5336093749999999,-0.0004561037748392824
0.5336406250000001,-0.0004561833429797685
0.533671875,-0.00045627766191416036
0.533703125,-0.0004563624995181856
0.5337343750000001,-0.0004564299659087709
0.533765625,-0.0004565014377612385
0.533796875,-0.00045760655577296167
0.5338281250000001,-0.000457697719012988
0.533859375,-0.0004577853797240565
0.533890625,-0.0004578818626361815
0.5339218750000001,-0.00045796787669419997
0.533953125,-0.00045807142191658934
0.533984375,-0.0004581479437375316
0.5340156250000001,-0.0004582403592363962
0.534046875,-0.00045832504291329
0.534078125,-0.00045839924562993475
0.5341093750000001,-0.00045847578280664575
0.534140625,-0.000458570434990771
0.534171875,-0.0004586555066707007
0.5342031250000001,-0.0004587502180778899
0.534234375,-0.00045882512836683056
0.534265625,-0.0004589208479880355
0.5342968750000001,-0.0004590100141944539
0.534328125,-0.00045910284704461096
0.534359375,-0.0004591856581531162
0.5343906250000001,-0.0004592735527950524
0.534421875,-0.0004593651023638949
0.534453125,-0.00045945399412836846
0.534484375,-0.0004595433766483373
0.534515625,-0.00045964023964093284
0.534546875,-0.0004597341876318613
0.534578125,-0.0004598245109499917
0.534609375,-0.0004599200390193285
0.534640625,-0.00046001318204219946
0.534671875,-0.00046010815576403435
0.5347031250000001,-0.00046019500034260793
0.534734375,-0.0004602790327014432
0.534765625,-0.0004603686530947962
0.5347968750000001,-0.0004604528868601687
0.534828125,-0.0004605528916448269
0.534859375,-0.0004606643477009023
0.5348906250000001,-0.00046075464104622724
0.534921875,-0.0004608505976890012
0.534953125,-0.0004609422706323557
0.5349843750000001,-0.00046103687179989417
0.535015625,-0.0004611329823939331
0.535046875,-0.00046122189952750234
0.5350781250000001,-0.0004602837560527574
0.535109375,-0.0004603832465817116
0.535140625,-0.0004604775415742515
0.5351718750000001,-0.0004605742752679942
0.535203125,-0.0004606810760228036
0.535234375,-0.00046078489567160166
0.5352656250000001,-0.0004608898687058702
0.535296875,-0.00046098640133006644
0.535328125,-0.00046108335315846877
0.5353593750000001,-0.00046117183115089097
0.535390625,-0.0004612633862055779
0.535421875,-0.0004613567629340766
0.5354531250000001,-0.00046145534127614574
0.535484375,-0.0004615623151058325
0.535515625,-0.0004616685095925263
0.5355468750000001,-0.0004617664643204629
0.535578125,-0.0004618743901789353
0.5356093749999999,-0.00046196993871801956
0.5356406250000001,-0.00046206986553197493
0.535671875,-0.00046217137578769343
0.535703125,-0.0004622747657648113
0.5357343750000001,-0.00046238159546968874
0.535765625,-0.0004624784508044308
0.535796875,-0.0004625733357041528
0.5358281250000001,-0.0004626838120832151
0.535859375,-0.00046278487954449013
0.535890625,-0.0004628908175651064
0.5359218750000001,-0.00046298726336418267
0.535953125,-0.0004630960588319251
0.535984375,-0.0004632061769982397
0.5360156250000001,-0.00046433347073167666
0.536046875,-0.0004644463956120677
0.536078125,-0.0004645470941100384
0.5361093750000001,-0.0004646564794956731
0.536140625,-0.0004647514095201012
0.536171875,-0.00046485796246516914
0.5362031250000001,-0.00046496624475802703
0.536234375,-0.00046507460765206343
0.536265625,-0.000465171486987187
0.5362968750000001,-0.00046528121314889925
0.536328125,-0.00046539939902682376
0.536359375,-0.0004655068013091866
0.5363906250000001,-0.00046561387793268155
0.536421875,-0.0004657264280348329
0.536453125,-0.0004658360013165101
0.536484375,-0.00046594637648806475
0.536515625,-0.0004660502750714994
0.536546875,-0.0004661532173078839
0.536578125,-0.0004662767198494455
0.536609375,-0.0004663930509844205
0.536640625,-0.0004664880301426151
0.536671875,-0.0004666019756904491
0.5367031250000001,-0.00046671378008534756
0.536734375,-0.0004668326111413011
0.536765625,-0.0004669356290821734
0.5367968750000001,-0.0004670402056919723
0.536828125,-0.00046716870557800966
0.536859375,-0.0004672696858310059
0.5368906250000001,-0.0004673924392310687
0.536921875,-0.000467507939151679
0.536953125,-0.00046762407498389044
0.5369843750000001,-0.0004677363129789898
0.537015625,-0.0004678478057772821
0.537046875,-0.00046795567095554713
0.5370781250000001,-0.0004680797769710983
0.537109375,-0.00046820021515385155
0.537140625,-0.0004683167660891295
0.5371718750000001,-0.0004684311447632483
0.537203125,-0.000468550574876693
0.537234375,-0.00046864086815835357
0.5372656250000001,-0.0004687493943725009
0.537296875,-0.00046786612545610465
0.537328125,-0.0004679880262117228
0.5373593750000001,-0.0004681004943013489
0.537390625,-0.0004682184592417968
0.537421875,-0.0004683444798654242
0.5374531250000001,-0.000468449855212643
0.537484375,-0.000468569885085552
0.537515625,-0.0004686948024336425
0.5375468750000001,-0.00046882041179897166
0.537578125,-0.00046895050412857145
0.537609375,-0.00046907552485678586
0.5376406250000001,-0.00046918403575372386
0.537671875,-0.00046930666412014
0.537703125,-0.0004694403995786599
0.5377343750000001,-0.0004695430508005159
0.537765625,-0.00046966931728328193
0.537796875,-0.0004697973128657412
0.5378281250000001,-0.00046990218133446254
0.537859375,-0.00047003717656781893
0.537890625,-0.00047017170137248626
0.5379218750000001,-0.00047031811953826205
0.537953125,-0.0004704445625744076
0.537984375,-0.00047054206163101714
0.5380156250000001,-0.00047068702682316263
0.538046875,-0.0004707830443438678
0.538078125,-0.00047090442159239757
0.5381093750000001,-0.00047101689623348444
0.538140625,-0.0004711499447069556
0.538171875,-0.00047128918318634083
0.5382031250000001,-0.0004714049187477462
0.538234375,-0.00047258980447292126
0.538265625,-0.0004727003441858356
0.5382968750000001,-0.0004728172808264215
0.538328125,-0.00047293995052832133
0.538359375,-0.0004730741514694173
0.5383906250000001,-0.00047320373869851745
0.538421875,-0.0004733465405903324
0.538453125,-0.0004734733499147381
0.538484375,-0.00047360646199977666
0.538515625,-0.000473723271053092
0.538546875,-0.0004738836542574412
0.538578125,-0.00047397749634386227
0.5386093750000001,-0.00047413344432685814
0.538640625,-0.000474232258277571
0.538671875,-0.0004744036017584642
0.5387031250000001,-0.000474535774624342
0.538734375,-0.00047466905583085084
0.538765625,-0.0004747918635735794
0.5387968750000001,-0.00047491659580685755
0.538828125,-0.00047506402163585357
0.538859375,-0.00047519162802016346
0.5388906250000001,-0.0004753294735587686
0.538921875,-0.00047546269800854274
0.538953125,-0.0004755977548666149
0.5389843750000001,-0.00047569636495713163
0.539015625,-0.0004758655863315864
0.539046875,-0.000475999915622638
0.5390781250000001,-0.00047614349654660076
0.539109375,-0.000476282836836206
0.539140625,-0.000476396464412894
0.5391718750000001,-0.0004765590045797928
0.539203125,-0.00047668792426361004
0.539234375,-0.00047684744076039245
0.5392656250000001,-0.00047694123828063636
0.539296875,-0.00047708492487002346
0.539328125,-0.00047722019360299864
0.5393593750000001,-0.00047735764687518653
0.539390625,-0.0004775221704590611
0.539421875,-0.0004776476081412677
0.5394531250000001,-0.00047779974575874046
0.539484375,-0.00047793566081285113
0.539515625,-0.0004770689454542121
0.5395468750000001,-0.0004771926265317028
0.539578125,-0.00047739677110139947
0.539609375,-0.0004774879402067167
0.5396406250000001,-0.00047760440157392295
0.539671875,-0.0004777839252967826
0.539703125,-0.0004779298064736051
0.5397343750000001,-0.00047805008549141326
0.539765625,-0.00047819833325919714
0.539796875,-0.0004783277426523881
0.5398281250000001,-0.00047850999033738004
0.539859375,-0.00047861408931322916
0.539890625,-0.00047877331464836817
0.5399218750000001,-0.0004789766835867973
0.539953125,-0.00047910135106829163
0.539984375,-0.00047924551070522084
0.5400156250000001,-0.00047933839394213515
0.540046875,-0.0004794825918698134
0.540078125,-0.00047962630933147746
0.5401093750000001,-0.00047977937866385684
0.540140625,-0.00047990450942362803
0.540171875,-0.0004800672339069674
0.5402031250000001,-0.0004802277749265185
0.540234375,-0.0004804206535783291
0.540265625,-0.0004805714504549953
0.5402968750000001,-0.0004806841822191099
0.540328125,-0.0004808045971033126
0.540359375,-0.00048097225579356653
0.5403906250000001,-0.0004811460898114135
0.540421875,-0.00048127586080578405
0.540453125,-0.00048244327058290237
0.540484375,-0.0004826054222786258
0.540515625,-0.00048277583614805136
0.540546875,-0.0004829004606602613
0.540578125,-0.0004830870503155747
0.5406093750000001,-0.0004832413542924033
0.540640625,-0.0004833845369221941
0.540671875,-0.0004835396676078768
0.5407031250000001,-0.0004836765651624435
0.540734375,-0.0004838405241516311
0.540765625,-0.00048400266611616644
0.5407968750000001,-0.00048414533475790375
0.540828125,-0.00048429160458478976
0.540859375,-0.00048449464535006356
0.5408906250000001,-0.00048463178939664453
0.540921875,-0.00048480588537602384
0.540953125,-0.00048495088113672744
0.5409843750000001,-0.00048509623605214394
0.541015625,-0.0004852402140906216
0.541046875,-0.00048540111676763364
0.5410781250000001,-0.0004855592521922185
0.541109375,-0.0004857186040410008
0.541140625,-0.0004858705557707864
0.5411718750000001,-0.0004860296739819456
0.541203125,-0.0004862256612019403
0.541234375,-0.0004863920088101284
0.5412656250000001,-0.00048649969821233305
0.541296875,-0.0004866617833867125
0.541328125,-0.0004868459628669941
0.5413593750000001,-0.0004870223056864381
0.541390625,-0.00048716291860951416
0.541421875,-0.00048732624593630924
0.5414531250000001,-0.000487512075123344
0.541484375,-0.000487641799887837
0.5415156250000001,-0.0004878136181519846
0.5415468750000001,-0.0004879649841239564
0.541578125,-0.00048813531688088677
0.541609375,-0.0004883062821509632
0.5416406250000001,-0.0004884775306929108
0.541671875,-0.0004886233822207868
0.541703125,-0.0004888032400078568
0.5417343750000001,-0.0004879601541413654
0.541765625,-0.00048812418258248336
0.541796875,-0.0004882896027341779
0.5418281250000001,-0.0004884541413697346
0.541859375,-0.0004886164560053523
0.541890625,-0.0004887784053281136
0.5419218750000001,-0.000488937048075358
0.541953125,-0.0004891192373977608
0.541984375,-0.0004892863641447753
0.5420156250000001,-0.0004894440804733453
0.542046875,-0.0004896145702568411
0.542078125,-0.0004897998708341053
0.5421093750000001,-0.0004899707525306343
0.542140625,-0.0004901226348900528
0.542171875,-0.0004903039407851799
0.5422031250000001,-0.000490495050957461
0.542234375,-0.0004906538485011554
0.542265625,-0.000490821052099695
0.5422968750000001,-0.0004910041756680805
0.542328125,-0.0004911601574573085
0.542359375,-0.0004913060562074731
0.5423906250000001,-0.0004914770944392695
0.542421875,-0.0004916664410370489
0.542453125,-0.0004918575711688605
0.542484375,-0.0004920331458388438
0.5425156250000001,-0.0004922102744629765
0.542546875,-0.000492393113702385
0.542578125,-0.0004925624848895228
0.5426093750000001,-0.0004927384118176906
0.542640625,-0.0004929103185027615
0.542671875,-0.0004941299198190953
0.5427031250000001,-0.0004942952722613234
0.542734375,-0.0004944612986498773
0.542765625,-0.0004946391339836209
0.5427968750000001,-0.0004948184693844455
0.542828125,-0.000495009475795085
0.542859375,-0.0004951770530345276
0.5428906250000001,-0.000495358711684768
0.542921875,-0.0004955520024256567
0.542953125,-0.0004957367348021428
0.5429843750000001,-0.0004959166744603234
0.543015625,-0.0004960729122960583
0.543046875,-0.0004962579923547643
0.5430781250000001,-0.0004964232669441293
0.543109375,-0.0004966030894400647
0.543140625,-0.0004967908034173678
0.5431718750000001,-0.000496982180323631
0.543203125,-0.0004971680937808226
0.543234375,-0.0004973466656885694
0.5432656250000001,-0.0004975241089631571
0.543296875,-0.0004977194310211569
0.543328125,-0.0004979068941126236
0.5433593750000001,-0.0004980920458842394
0.543390625,-0.0004982675067690574
0.543421875,-0.0004984510907215002
0.5434531250000001,-0.0004986451653715279
0.543484375,-0.0004988377111185965
0.543515625,-0.0004990200460452919
0.5435468750000001,-0.0004991998085755976
0.543578125,-0.0004993844541473676
0.543609375,-0.0004995718285711881
0.5436406250000001,-0.0004997669903124037
0.543671875,-0.0004999493824202027
0.543703125,-0.0005001420490023702
0.5437343750000001,-0.0005003250523180312
0.543765625,-0.0005005323123828641
0.543796875,-0.0005007123374790659
0.5438281250000001,-0.0005008928322525578
0.543859375,-0.0005010890717738921
0.543890625,-0.0005012647280756045
0.5439218750000001,-0.000501458826324859
0.543953125,-0.0005006207936953666
0.543984375,-0.0005008261851457453
0.5440156250000001,-0.0005010259355840048
0.544046875,-0.0005012220303504018
0.544078125,-0.0005014175779967794
0.5441093750000001,-0.0005015923990484596
0.544140625,-0.000501797796586153
0.544171875,-0.000501972523507855
0.5442031250000001,-0.0005021643093767146
0.544234375,-0.0005023652410019105
0.544265625,-0.0005025701692273205
0.5442968750000001,-0.0005027556964992581
0.544328125,-0.0005029593910955768
0.544359375,-0.0005031669476880177
0.5443906250000001,-0.0005033626956884203
0.544421875,-0.0005035579271982678
0.544453125,-0.0005037591011435617
0.544484375,-0.0005039457735141438
0.5445156250000001,-0.0005041412402801045
0.544546875,-0.0005043430239039144
0.544578125,-0.0005045258370392561
0.5446093750000001,-0.0005047289644449227
0.544640625,-0.0005049217618375568
0.544671875,-0.0005051322347866295
0.5447031250000001,-0.0005053393838645066
0.544734375,-0.000505517926160385
0.544765625,-0.0005057315605135268
0.5447968750000001,-0.0005059267621793546
0.544828125,-0.0005061375273714697
0.544859375,-0.0005063576264896542
0.5448906250000001,-0.0005075597218676536
0.544921875,-0.0005077767666239984
0.544953125,-0.0005079727346302756
0.5449843750000001,-0.0005081817919025955
0.545015625,-0.00050839853030046
0.545046875,-0.0005085912283348017
0.5450781250000001,-0.0005087948239029007
0.545109375,-0.0005089970682944402
0.545140625,-0.0005091985312802964
0.5451718750000001,-0.0005094023047702775
0.545203125,-0.0005096072150142725
0.545234375,-0.0005098208153797475
0.5452656250000001,-0.0005100320782027851
0.545296875,-0.0005102271199676038
0.545328125,-0.0005104390844352831
0.5453593750000001,-0.0005106385014713652
0.545390625,-0.0005108681332680817
0.5454218750000001,-0.0005110695442474104
0.5454531250000001,-0.0005112800027622932
0.545484375,-0.0005114919776006734
0.5455156250000001,-0.0005116839582460855
0.5455468750000001,-0.0005119042021235753
0.545578125,-0.0005121210066745194
0.545609375,-0.0005123150263034691
0.5456406250000001,-0.00051254095801926
0.545671875,-0.0005127485936825896
0.545703125,-0.0005129607525740446
0.5457343750000001,-0.000513166855144933
0.545765625,-0.0005133749227887348
0.545796875,-0.0005135916900755842
0.5458281250000001,-0.0005138113399705199
0.545859375,-0.0005140278612687059
0.545890625,-0.0005142333329208292
0.5459218750000001,-0.000514447057789004
0.545953125,-0.0005146565720558251
0.545984375,-0.0005148902171131717
0.5460156250000001,-0.0005150963115971401
0.546046875,-0.0005153077777443338
0.546078125,-0.0005155228471488346
0.5461093750000001,-0.0005157349812707525
0.546140625,-0.0005159664139009687
0.546171875,-0.0005151567029622432
0.5462031250000001,-0.0005153704585857434
0.546234375,-0.0005155787446837166
0.546265625,-0.0005157890153200048
0.5462968750000001,-0.0005160173962938629
0.546328125,-0.0005162501590734031
0.546359375,-0.0005164809878296685
0.5463906250000001,-0.0005166851263324786
0.5464218750000001,-0.0005169109010634901
0.546453125,-0.0005171232678427597
0.546484375,-0.0005173575082294928
0.5465156250000001,-0.0005175699982456726
0.546546875,-0.0005177954885009356
0.546578125,-0.0005180158256244682
0.5466093750000001,-0.0005182490139169042
0.546640625,-0.0005184710944726723
0.546671875,-0.0005186759296857309
0.5467031250000001,-0.0005188922358427203
0.546734375,-0.0005191153737659875
0.546765625,-0.0005193369956559557
0.5467968750000001,-0.0005195790750727527
0.546828125,-0.0005198138347114085
0.546859375,-0.000520024828539932
0.5468906250000001,-0.0005202463416500713
0.546921875,-0.0005204827596491657
0.546953125,-0.0005207153908472102
0.5469843750000001,-0.0005209385285756991
0.547015625,-0.0005211729332455783
0.547046875,-0.0005214019060696233
0.5470781250000001,-0.00052162815766622
0.547109375,-0.0005228756697536231
0.547140625,-0.0005231044843027124
0.5471718750000001,-0.00052331910365239
0.547203125,-0.0005235454473588724
0.547234375,-0.0005237781823552619
0.5472656250000001,-0.0005240079286395125
0.547296875,-0.0005242487818806416
0.547328125,-0.0005244734370936002
0.5473593750000001,-0.0005247275364165631
0.547390625,-0.0005249459861090024
0.5474218750000001,-0.0005251975600459279
0.5474531250000001,-0.000525413976778296
0.547484375,-0.0005256300209782946
0.5475156250000001,-0.000525862909691182
0.5475468750000001,-0.0005261124043432625
0.547578125,-0.000526362440215037
0.547609375,-0.000526589498108479
0.5476406250000001,-0.0005268218830270753
0.547671875,-0.0005270580635150304
0.547703125,-0.0005272877711210502
0.5477343750000001,-0.0005275197838503567
0.547765625,-0.0005277571708735933
0.547796875,-0.0005280017004124192
0.5478281250000001,-0.0005282455301484357
0.547859375,-0.0005284637496700412
0.547890625,-0.0005287146263413152
0.5479218750000001,-0.0005289520977793186
0.547953125,-0.0005291962891100302
0.547984375,-0.0005294235308649087
0.5480156250000001,-0.000529665988032172
0.548046875,-0.0005299111149814351
0.548078125,-0.0005301431055642764
0.5481093750000001,-0.0005303754928104726
0.548140625,-0.0005305973245942446
0.548171875,-0.0005308511782648809
0.5482031250000001,-0.0005311022958988526
0.548234375,-0.0005313558703558402
0.548265625,-0.0005316023402202087
0.5482968750000001,-0.0005318454482712981
0.548328125,-0.0005320989145113746
0.548359375,-0.0005323179709501372
0.5483906250000001,-0.000531515030051357
0.5484218750000001,-0.0005317464348793335
0.548453125,-0.0005320206476060914
0.548484375,-0.000532312624878975
0.5485156250000001,-0.0005325307288335628
0.548546875,-0.0005327755739947607
0.548578125,-0.0005330171571714774
0.5486093750000001,-0.0005332836821498946
0.548640625,-0.0005335202447712545
0.548671875,-0.0005337733034096563
0.5487031250000001,-0.0005339912809363932
0.548734375,-0.000534242591500856
0.548765625,-0.000534476565052202
0.5487968750000001,-0.0005347682870372565
0.548828125,-0.0005350139487985996
0.548859375,-0.0005352714801758474
0.5488906250000001,-0.0005355172056617542
0.548921875,-0.0005357682466577279
0.548953125,-0.0005359932205292704
0.5489843750000001,-0.0005362434267177987
0.549015625,-0.0005365138633865001
0.549046875,-0.0005367761618696593
0.5490781250000001,-0.0005370180172953598
0.549109375,-0.0005372616745051885
0.549140625,-0.0005375165197813447
0.5491718750000001,-0.0005377684245246282
0.549203125,-0.0005380133364602212
0.549234375,-0.0005382966559307235
0.5492656250000001,-0.0005385634750832251
0.549296875,-0.0005388033294677907
0.5493281250000001,-0.0005400703201822107
0.5493593750000001,-0.0005403159645562781
0.549390625,-0.0005405898209078462
0.5494218750000001,-0.0005408419722901202
0.5494531250000001,-0.0005411145582283443
0.549484375,-0.0005413667423146834
0.5495156250000001,-0.0005415994149947402
0.5495468750000001,-0.0005418747302591512
0.549578125,-0.0005421001238501109
0.549609375,-0.0005423929395086506
0.5496406250000001,-0.0005426445143494434
0.549671875,-0.0005429304111176578
0.549703125,-0.0005431499472309705
0.5497343750000001,-0.0005434271023000703
0.549765625,-0.00054366267391057
0.549796875,-0.0005439077046925297
0.5498281250000001,-0.0005441584395529317
0.549859375,-0.0005444771223582223
0.549890625,-0.000544772183940511
0.5499218750000001,-0.0005450180735145568
0.549953125,-0.0005453252861034388
0.549984375,-0.0005455329923936721
0.5500156250000001,-0.0005458020807585888
0.550046875,-0.0005460685662548523
0.550078125,-0.0005463134973970642
0.5501093750000001,-0.0005465787079499129
0.550140625,-0.0005468623944409091
0.550171875,-0.0005471224945885061
0.5502031250000001,-0.0005474046820910863
0.550234375,-0.0005476772627404508
0.550265625,-0.0005479021924681866
0.5502968750000001,-0.0005481447528054295
0.5503281250000001,-0.0005484231833191265
0.550359375,-0.0005486816656795103
0.5503906250000001,-0.0005489787789581778
0.5504218750000001,-0.0005492576873024936
0.550453125,-0.0005495271444666792
0.550484375,-0.0005497700390464447
0.5505156250000001,-0.0005500524493229318
0.550546875,-0.0005502972398204777
0.550578125,-0.0005505422478500506
0.5506093750000001,-0.0005498246957064863
0.550640625,-0.0005501153444265362
0.550671875,-0.0005503948113620115
0.5507031250000001,-0.0005506411564471861
0.550734375,-0.0005509284842791472
0.550765625,-0.0005512028368533026
0.5507968750000001,-0.0005515061375311082
0.550828125,-0.000551765165697559
0.550859375,-0.0005520426714716482
0.5508906250000001,-0.0005523152228344812
0.550921875,-0.0005525981148597203
0.550953125,-0.0005528411596294192
0.5509843750000001,-0.00055311375236455
0.551015625,-0.000553366667461544
0.551046875,-0.0005536591642774508
0.5510781250000001,-0.0005539494627175359
0.551109375,-0.0005542278217070679
0.551140625,-0.000554495212989739
0.5511718750000001,-0.0005547571189621764
0.551203125,-0.0005550341700110879
0.551234375,-0.0005552976176484078
0.5512656250000001,-0.0005555753036736305
0.551296875,-0.0005558693967367516
0.5513281250000001,-0.0005561611337750599
0.5513593750000001,-0.0005564427010033048
0.551390625,-0.000556721223230229
0.5514218750000001,-0.0005569947090936327
0.5514531250000001,-0.0005572797980712869
0.551484375,-0.0005576078189386095
0.5515156250000001,-0.0005578563855982537
0.5515468750000001,-0.0005581392736152893
0.551578125,-0.000559452084067498
0.551609375,-0.0005597251400640407
0.5516406250000001,-0.0005600225582095206
0.551671875,-0.0005603184030929902
0.551703125,-0.000560593773601608
0.5517343750000001,-0.0005608682649994104
0.551765625,-0.0005611296609418521
0.551796875,-0.0005613876682261272
0.5518281250000001,-0.0005616995115483268
0.551859375,-0.0005620038786733339
0.551890625,-0.0005622886363343682
0.5519218750000001,-0.000562589978365665
0.551953125,-0.000562867556015579
0.551984375,-0.0005631500150524715
0.5520156250000001,-0.0005634387786428371
0.552046875,-0.0005637277150859522
0.552078125,-0.0005640081355577711
0.5521093750000001,-0.0005642946378206573
0.552140625,-0.0005645936534295175
0.552171875,-0.0005648733401788543
0.5522031250000001,-0.0005651650195808572
0.552234375,-0.0005654693394302746
0.552265625,-0.0005657549699487931
0.5522968750000001,-0.0005660405764879584
0.5523281250000001,-0.0005663309817353392
0.552359375,-0.0005666256077419898
0.5523906250000001,-0.000566929550480405
0.5524218750000001,-0.000567213470367204
0.552453125,-0.0005675066362967156
0.552484375,-0.0005677884243714265
0.5525156250000001,-0.0005680853764143401
0.552546875,-0.0005683786188678021
0.552578125,-0.0005686696019995031
0.5526093750000001,-0.0005689816619588485
0.552640625,-0.0005692780897358744
0.552671875,-0.0005695702304618806
0.5527031250000001,-0.0005698689716633898
0.552734375,-0.0005701477476978689
0.552765625,-0.0005704516964643337
0.5527968750000001,-0.000570750322197805
0.552828125,-0.0005700334720044574
0.552859375,-0.000570317591376393
0.5528906250000001,-0.0005706070821684395
0.552921875,-0.0005708991051643977
0.552953125,-0.0005711995485240089
0.5529843750000001,-0.0005714982357407535
0.553015625,-0.0005717936974273842
0.553046875,-0.0005720956413311738
0.5530781250000001,-0.0005724063818503301
0.553109375,-0.0005727142474253079
0.553140625,-0.0005730093816542076
0.5531718750000001,-0.000573319633980534
0.553203125,-0.0005736282785257021
0.5532343750000001,-0.0005739293313037561
0.5532656250000001,-0.0005742351443647174
0.553296875,-0.0005745372163344781
0.5533281250000001,-0.0005748223979689313
0.5533593750000001,-0.000575126834852821
0.553390625,-0.000575422868059873
0.5534218750000001,-0.0005757169709606318
0.5534531250000001,-0.000576022233266138
0.553484375,-0.0005763382361372305
0.553515625,-0.0005766532783290021
0.5535468750000001,-0.0005769461794139785
0.553578125,-0.000577255620938185
0.553609375,-0.0005775773658569343
0.5536406250000001,-0.0005778726011746067
0.553671875,-0.0005781701234545134
0.553703125,-0.0005784712719663077
0.5537343750000001,-0.0005787796758694903
0.553765625,-0.000579091129329249
0.553796875,-0.0005804308475257543
0.5538281250000001,-0.0005807420778703339
0.553859375,-0.0005810535932098473
0.553890625,-0.0005813720365848117
0.5539218750000001,-0.0005816881811813862
0.553953125,-0.0005819806900258309
0.553984375,-0.0005822953241597564
0.5540156250000001,-0.000582604697195295
0.554046875,-0.0005829033027890985
0.554078125,-0.0005832222182608794
0.5541093750000001,-0.0005835294841022194
0.554140625,-0.0005838329971902013
0.554171875,-0.0005841637288307756
0.5542031250000001,-0.0005844610172055578
0.5542343750000001,-0.0005847944829310975
0.554265625,-0.0005851071852087074
0.5542968750000001,-0.000585411662610863
0.5543281250000001,-0.0005857293747967077
0.554359375,-0.0005860410793406892
0.5543906250000001,-0.0005863593345252598
0.5544218750000001,-0.0005866704584866836
0.554453125,-0.0005869850261233864
0.554484375,-0.0005873145540600325
0.5545156250000001,-0.0005876220235630572
0.554546875,-0.0005879359154579503
0.554578125,-0.0005882514079255663
0.5546093750000001,-0.0005885612964779893
0.554640625,-0.0005888650109342197
0.554671875,-0.0005891975549892452
0.5547031250000001,-0.0005895145184079166
0.554734375,-0.0005898520373497605
0.554765625,-0.0005901501663383955
0.5547968750000001,-0.0005904857594909059
0.554828125,-0.0005908033912120601
0.554859375,-0.0005911252747944143
0.5548906250000001,-0.0005914437156582381
0.554921875,-0.0005917542584589347
0.554953125,-0.000592070006293334
0.5549843750000001,-0.0005924026564409351
0.555015625,-0.0005927211717146712
0.555046875,-0.0005930348982588693
0.5550781250000001,-0.0005923344400116694
0.555109375,-0.0005926658832408303
0.555140625,-0.0005929852908800673
0.5551718750000001,-0.0005933004598684608
0.555203125,-0.0005936223838226944
0.5552343750000001,-0.0005939509155175743
0.5552656250000001,-0.0005942717676668575
0.555296875,-0.0005946056706751315
0.5553281250000001,-0.0005949219443089591
0.5553593750000001,-0.0005952537418300145
0.555390625,-0.0005955882370400796
0.5554218750000001,-0.0005959102903909178
0.5554531250000001,-0.0005962283350178267
0.555484375,-0.000596543031672038
0.5555156250000001,-0.0005968716446372348
0.5555468750000001,-0.0005972099977334597
0.555578125,-0.0005975310185624347
0.555609375,-0.0005978609988283867
0.5556406250000001,-0.0005981897988554079
0.555671875,-0.0005985139364014687
0.555703125,-0.0005988449000087909
0.5557343750000001,-0.0005991798106005711
0.555765625,-0.0005995130854585737
0.555796875,-0.0005998459925272703
0.5558281250000001,-0.0006001815524852572
0.555859375,-0.0006005081842138139
0.555890625,-0.0006008419717875337
0.5559218750000001,-0.0006011648836029733
0.555953125,-0.0006014804759808465
0.555984375,-0.0006018331632918032
0.5560156250000001,-0.000603188966267279
0.556046875,-0.0006035294627654911
0.556078125,-0.0006038580458257968
0.5561093750000001,-0.0006041838904321598
0.556140625,-0.0006045039412070595
0.556171875,-0.000604836669000193
0.5562031250000001,-0.0006051634213891204
0.5562343750000001,-0.0006054959539762116
0.556265625,-0.0006058309669117606
0.5562968750000001,-0.0006061740995970365
0.5563281250000001,-0.0006065333577456034
0.556359375,-0.0006068817354571154
0.5563906250000001,-0.0006072010979358278
0.5564218750000001,-0.0006075451876638334
0.556453125,-0.0006078814460415347
0.556484375,-0.0006081900635809441
0.5565156250000001,-0.0006085388229719879
0.556546875,-0.000608868133332989
0.556578125,-0.0006092268733699606
0.5566093750000001,-0.0006095615580531469
0.556640625,-0.0006099012544559801
0.556671875,-0.0006102374415920993
0.5567031250000001,-0.0006105697193350447
0.556734375,-0.0006109104928204469
0.556765625,-0.0006112621776788799
0.5567968750000001,-0.0006116241608021024
0.556828125,-0.0006119605673925339
0.556859375,-0.0006122886058406857
0.5568906250000001,-0.000612610753107614
0.556921875,-0.0006129449038851688
0.556953125,-0.0006132778431404834
0.5569843750000001,-0.0006136363395824532
0.557015625,-0.0006139936116557367
0.557046875,-0.0006143318315245221
0.5570781250000001,-0.000614678269655354
0.557109375,-0.0006150264761523791
0.5571406250000001,-0.000615358559480958
0.5571718750000001,-0.000615701976968204
0.557203125,-0.0006160504124951109
0.5572343750000001,-0.000616402527984207
0.5572656250000001,-0.0006167454136934494
0.557296875,-0.0006160436385161464
0.5573281250000001,-0.0006164106179739823
0.5573593750000001,-0.0006167570897580958
0.557390625,-0.0006171033318601617
0.5574218750000001,-0.0006174454400234286
0.5574531250000001,-0.0006178104264242083
0.557484375,-0.0006181449827846498
0.5575156250000001,-0.0006184930006862856
0.5575468750000001,-0.0006188440786051817
0.557578125,-0.000619194778218278
0.557609375,-0.000619547546001905
0.5576406250000001,-0.0006198797431998006
0.557671875,-0.0006202235235561598
0.557703125,-0.000620570873788015
0.5577343750000001,-0.0006209333486099818
0.557765625,-0.0006212931915324099
0.557796875,-0.0006216433400975697
0.5578281250000001,-0.00062198555678665
0.557859375,-0.0006223173203524814
0.557890625,-0.0006226879659205035
0.5579218750000001,-0.0006230391914866795
0.557953125,-0.0006234090740353145
0.557984375,-0.0006237242291354771
0.5580156250000001,-0.000624104058071312
0.558046875,-0.0006244376103391007
0.558078125,-0.0006248070314350887
0.5581093750000001,-0.0006251674310450012
0.5581406250000001,-0.0006255455980206728
0.558171875,-0.0006258853118799278
0.5582031250000001,-0.0006262264708825002
0.5582343750000001,-0.0006276411630400068
0.558265625,-0.0006279738883117232
0.5582968750000001,-0.0006283342736273963
0.5583281250000001,-0.0006286885224021828
0.558359375,-0.000629043464422642
0.5583906250000001,-0.0006293772645793068
0.5584218750000001,-0.0006297223244525318
0.558453125,-0.000630095768282022
0.558484375,-0.0006304868387511653
0.5585156250000001,-0.0006308710449355361
0.558546875,-0.0006311925880910334
0.558578125,-0.0006315517086984759
0.5586093750000001,-0.0006319040665292881
0.558640625,-0.0006322695787981773
0.558671875,-0.0006326058827885728
0.5587031250000001,-0.0006330003414263541
0.558734375,-0.0006333570948680173
0.558765625,-0.000633730470653248
0.5587968750000001,-0.0006340551646002376
0.558828125,-0.0006344515663232742
0.558859375,-0.0006348145906468067
0.5588906250000001,-0.0006351955882722901
0.558921875,-0.0006355489161813319
0.558953125,-0.0006359099265583756
0.5589843750000001,-0.0006362769331933124
0.559015625,-0.0006366201861335852
0.559046875,-0.0006369632305415797
0.5590781250000001,-0.0006373024609872928
0.559109375,-0.0006376979276356033
0.5591406250000001,-0.0006380882797161827
0.5591718750000001,-0.0006384545802099947
0.559203125,-0.0006388183775823571
0.5592343750000001,-0.0006391903830208698
0.5592656250000001,-0.0006395706077143119
0.559296875,-0.0006398809100344634
0.5593281250000001,-0.0006402811649818714
0.5593593750000001,-0.000640642060085319
0.559390625,-0.0006410378273282412
0.5594218750000001,-0.000641395783106475
0.5594531250000001,-0.0006417502043138922
0.559484375,-0.0006420677507794313
0.5595156250000001,-0.0006414302668006112
0.5595468750000001,-0.000641807896966138
0.559578125,-0.0006421759423475247
0.559609375,-0.0006425969929935819
0.5596406250000001,-0.0006429514780327134
0.559671875,-0.0006433262169130045
0.559703125,-0.0006437234344574376
0.5597343750000001,-0.0006440441200908885
0.559765625,-0.0006444031650639226
0.559796875,-0.000644766567621833
0.5598281250000001,-0.0006451749902264443
0.559859375,-0.0006455312454356002
0.559890625,-0.0006458628701426147
0.5599218750000001,-0.0006462577858891948
0.559953125,-0.0006466668649741172
0.559984375,-0.0006469733418758908
0.5600156250000001,-0.0006474074778727509
0.560046875,-0.0006477721062035854
0.560078125,-0.0006481134506150094
0.5601093750000001,-0.0006485148286774559
0.5601406250000001,-0.0006488969824901096
0.560171875,-0.0006492392735746727
0.5602031250000001,-0.0006495969804471979
0.5602343750000001,-0.0006499820275717161
0.560265625,-0.0006503367338628607
0.5602968750000001,-0.0006507283256915464
0.5603281250000001,-0.0006511085158278224
0.560359375,-0.0006515298497079131
0.560390625,-0.0006518783766034479
0.5604218750000001,-0.0006522846646853167
0.560453125,-0.0006536641092078806
0.560484375,-0.0006540469303805904
0.5605156250000001,-0.0006543981336016823
0.560546875,-0.0006547988338039164
0.560578125,-0.0006551762982623492
0.5606093750000001,-0.0006555816415839411
0.560640625,-0.0006559020936271181
0.560671875,-0.000656272315723145
0.5607031250000001,-0.0006566649398007211
0.560734375,-0.00065704204041123
0.560765625,-0.000657431451409507
0.5607968750000001,-0.0006578138078246198
0.560828125,-0.0006581970686674633
0.560859375,-0.0006586280083855332
0.5608906250000001,-0.0006589793071582022
0.560921875,-0.0006593766577620251
0.560953125,-0.000659716229742615
0.5609843750000001,-0.0006600903859235348
0.561015625,-0.0006604790399440189
0.5610468750000001,-0.0006608207931817871
0.5610781250000001,-0.0006612157526686251
0.561109375,-0.0006616190024472425
0.5611406250000001,-0.000662036066101223
0.5611718750000001,-0.0006623972181216062
0.561203125,-0.0006627945360985453
0.561234375,-0.0006632072702278183
0.5612656250000001,-0.0006635693209722376
0.561296875,-0.0006639307173065163
0.561328125,-0.0006643248511220036
0.5613593750000001,-0.0006647124510444843
0.561390625,-0.0006650839231007177
0.561421875,-0.0006654800660126914
0.5614531250000001,-0.0006658353775103182
0.561484375,-0.0006662541108646072
0.561515625,-0.0006666691851963773
0.5615468750000001,-0.0006670385952932782
0.561578125,-0.0006674192403234719
0.561609375,-0.0006678247500900986
0.5616406250000001,-0.0006681931680414428
0.561671875,-0.000668617694224237
0.561703125,-0.0006689722447709018
0.5617343750000001,-0.0006683270598531396
0.561765625,-0.0006687183978783054
0.561796875,-0.0006690939972745537
0.5618281250000001,-0.0006694640829181947
0.561859375,-0.0006698784571511039
0.561890625,-0.00067029730332974
0.561921875,-0.0006706616862213188
0.561953125,-0.0006710445382122343
0.561984375,-0.0006714630787867139
0.562015625,-0.0006718553864698759
0.5620468750000001,-0.0006722545422266218
0.562078125,-0.0006726170857209619
0.562109375,-0.0006730336398103783
0.5621406250000001,-0.0006734421529381932
0.562171875,-0.0006738100753534947
0.562203125,-0.0006742028668289823
0.5622343750000001,-0.000674589340722967
0.562265625,-0.000674972945349156
0.562296875,-0.000675371576393257
0.5623281250000001,-0.0006757951009939665
0.562359375,-0.0006761572201471784
0.562390625,-0.0006765674818357582
0.5624218750000001,-0.0006769711056652909
0.562453125,-0.0006773594802084275
0.562484375,-0.0006777458790300818
0.5625156250000001,-0.000678144570699861
0.562546875,-0.0006785422841515953
0.562578125,-0.0006789166692798762
0.5626093750000001,-0.0006793203920603223
0.562640625,-0.0006797274767761201
0.562671875,-0.0006811561151525633
0.5627031250000001,-0.0006815754197630371
0.562734375,-0.000681978048444179
0.5627656249999999,-0.0006823631717286505
0.5627968750000001,-0.0006827465604618624
0.562828125,-0.0006831495997888931
0.5628593749999999,-0.0006835342035418721
0.5628906250000001,-0.000683923873861899
0.562921875,-0.0006843311534027348
0.5629531249999999,-0.0006847299949432027
0.5629843750000001,-0.0006851223074228543
0.563015625,-0.0006855214753348909
0.563046875,-0.0006859339608678988
0.5630781250000001,-0.0006863353067820301
0.563109375,-0.0006867333187111739
0.563140625,-0.0006871458831354295
0.5631718750000001,-0.0006875411755266382
0.563203125,-0.0006879569344885039
0.563234375,-0.0006883452629813311
0.5632656250000001,-0.000688748534870557
0.563296875,-0.0006891434810882766
0.563328125,-0.0006895109120954625
0.5633593750000001,-0.0006899313574121012
0.563390625,-0.0006903391821489191
0.563421875,-0.0006907436652894838
0.563453125,-0.0006911463154969551
0.563484375,-0.0006915556351844362
0.563515625,-0.0006919524528410693
0.563546875,-0.0006923482353844782
0.563578125,-0.0006927538302080906
0.563609375,-0.0006931776763229903
0.563640625,-0.0006935615665382248
0.563671875,-0.0006939887250055378
0.563703125,-0.0006943766507515985
0.563734375,-0.0006947738580283594
0.563765625,-0.0006951718683599201
0.563796875,-0.0006955871859484555
0.563828125,-0.0006959989093722266
0.563859375,-0.0006964065263018668
0.563890625,-0.0006968065573489633
0.563921875,-0.0006972257198334282
0.563953125,-0.0006966075518975365
0.563984375,-0.0006969987042906994
0.564015625,-0.000697413126836785
0.5640468750000001,-0.0006978172806971286
0.564078125,-0.0006982084268633525
0.564109375,-0.0006986187399940329
0.5641406250000001,-0.0006990224409837743
0.564171875,-0.000699434293044348
0.564203125,-0.0006998380035755855
0.5642343750000001,-0.0007002597787817907
0.564265625,-0.0007006619920213383
0.5642968749999999,-0.0007010805009825469
0.5643281250000001,-0.0007014770096493254
0.564359375,-0.00070189241574177
0.5643906249999999,-0.000702314534008236
0.5644218750000001,-0.0007027257121559986
0.564453125,-0.0007031262135237179
0.5644843749999999,-0.0007035300851283149
0.5645156250000001,-0.0007039301649230285
0.564546875,-0.0007043423449195237
0.5645781249999999,-0.0007047535424947252
0.5646093750000001,-0.000705171193135963
0.564640625,-0.0007055859532813305
0.5646718749999999,-0.0007059803748844656
0.5647031250000001,-0.0007063935158321821
0.564734375,-0.0007068002398115912
0.5647656249999999,-0.0007072227791842522
0.5647968750000001,-0.0007076503446018338
0.564828125,-0.0007080604678200986
0.5648593749999999,-0.0007084665217001601
0.5648906250000001,-0.0007099060585318458
0.564921875,-0.0007103081665019682
0.564953125,-0.0007107162922420883
0.564984375,-0.0007111223463440244
0.565015625,-0.0007115404832331515
0.565046875,-0.0007119564413910484
0.565078125,-0.0007123724457031577
0.565109375,-0.0007127853009774969
0.565140625,-0.000713193978030012
0.565171875,-0.0007136134594814998
0.565203125,-0.000714039807391105
0.565234375,-0.0007144550203658749
0.565265625,-0.0007148524716192491
0.565296875,-0.0007152715388966946
0.565328125,-0.0007156826768392882
0.565359375,-0.0007160983374182341
0.565390625,-0.0007165145172239699
0.565421875,-0.0007169289538453902
0.565453125,-0.0007173486678176237
0.565484375,-0.0007177574046538931
0.565515625,-0.000718184633596762
0.565546875,-0.0007186040486918642
0.565578125,-0.0007190207416925311
0.565609375,-0.0007194127683245559
0.565640625,-0.0007198355553660572
0.565671875,-0.0007202506766018878
0.565703125,-0.000720681348864563
0.565734375,-0.0007211058648161767
0.565765625,-0.0007215154150128043
0.565796875,-0.0007219163128414849
0.5658281249999999,-0.0007223417112516214
0.565859375,-0.0007227611647608843
0.565890625,-0.000723194468172525
0.5659218749999999,-0.0007236097171823865
0.5659531250000001,-0.0007240272890302879
0.565984375,-0.0007244391559743588
0.5660156249999999,-0.0007248582023665316
0.5660468750000001,-0.0007252803792504939
0.566078125,-0.0007256943685964683
0.5661093749999999,-0.0007261091578817172
0.5661406250000001,-0.0007265131008372012
0.566171875,-0.0007259266144250404
0.5662031249999999,-0.0007263577650686824
0.5662343750000001,-0.0007267756018619238
0.566265625,-0.0007271727344992547
0.5662968749999999,-0.000727606645897879
0.5663281250000001,-0.0007280284423667252
0.566359375,-0.0007284396853541944
0.5663906249999999,-0.0007288720919306178
0.5664218750000001,-0.0007292927725378734
0.566453125,-0.0007297192089459718
0.5664843749999999,-0.0007301443672422317
0.566515625,-0.0007305740539539293
0.566546875,-0.0007309719069923983
0.5665781249999999,-0.0007313906457167771
0.566609375,-0.00073181162550311
0.566640625,-0.0007322351299958313
0.5666718749999999,-0.000732652538094701
0.566703125,-0.0007330890660488809
0.566734375,-0.0007335152860893264
0.5667656249999999,-0.0007339453604518487
0.566796875,-0.0007343745886873969
0.566828125,-0.0007347906010801847
0.5668593749999999,-0.0007351921428781182
0.566890625,-0.0007356331698920721
0.566921875,-0.000736058423337186
0.566953125,-0.0007365086039884949
0.566984375,-0.0007368963777464217
0.567015625,-0.0007373271023548289
0.567046875,-0.0007377375071430554
0.567078125,-0.0007381711319261637
0.567109375,-0.0007396239790268717
0.567140625,-0.0007400496342350148
0.567171875,-0.0007404845879753867
0.567203125,-0.0007408838578812291
0.567234375,-0.0007412997577398613
0.567265625,-0.0007417367226930788
0.567296875,-0.000742188069824009
0.567328125,-0.0007426160061101451
0.5673593749999999,-0.0007430154908715791
0.567390625,-0.0007434420412089464
0.567421875,-0.0007438599305739195
0.5674531249999999,-0.000744287962134195
0.567484375,-0.0007447454871332658
0.567515625,-0.0007451808429676417
0.5675468749999999,-0.0007456089936025215
0.567578125,-0.0007460435650906531
0.567609375,-0.0007464340970503199
0.5676406249999999,-0.0007468736905645451
0.567671875,-0.000747309550409813
0.567703125,-0.0007477175462988796
0.5677343749999999,-0.0007481395785667554
0.567765625,-0.0007485689524072102
0.567796875,-0.0007490174665436347
0.5678281249999999,-0.0007494203260760071
0.567859375,-0.0007498555130108844
0.567890625,-0.0007502941100184096
0.5679218749999999,-0.0007507370022583233
0.5679531250000001,-0.0007511718423301485
0.567984375,-0.0007516112922568707
0.5680156249999999,-0.0007520518558639146
0.5680468750000001,-0.0007524673605246203
0.568078125,-0.0007528711445207933
0.5681093749999999,-0.0007533249192363672
0.568140625,-0.0007537314009139762
0.568171875,-0.0007541915217366829
0.5682031249999999,-0.0007545925236804724
0.568234375,-0.000755017265082987
0.568265625,-0.0007554471185611256
0.5682968749999999,-0.0007558832577762645
0.568328125,-0.0007562919411340761
0.568359375,-0.0007567268357871193
0.5683906249999999,-0.0007561524445358105
0.568421875,-0.0007565958192253877
0.568453125,-0.0007570573353873622
0.5684843749999999,-0.000757470162541525
0.568515625,-0.0007578846202445783
0.568546875,-0.000758286997615553
0.5685781249999999,-0.0007587184597338814
0.568609375,-0.0007591635052600874
0.568640625,-0.0007596608955017202
0.5686718749999999,-0.000760073301371348
0.568703125,-0.0007605350287744478
0.568734375,-0.0007609942810242673
0.5687656249999999,-0.0007614282088667899
0.568796875,-0.0007617900682638165
0.568828125,-0.0007622202798020124
0.568859375,-0.000762648307563802
0.5688906249999999,-0.0007631180770456755
0.568921875,-0.0007635208932323528
0.568953125,-0.0007639742440423945
0.5689843749999999,-0.0007643742727077851
0.569015625,-0.0007648179092527886
0.569046875,-0.0007652396307806231
0.5690781249999999,-0.0007657186143547462
0.569109375,-0.0007661498713555405
0.569140625,-0.0007665739003621733
0.5691718749999999,-0.0007669562672840483
0.569203125,-0.000767431465524087
0.569234375,-0.0007678561600102593
0.5692656249999999,-0.0007683640818996473
0.569296875,-0.0007688193650999472
0.569328125,-0.0007702737610880417
0.5693593749999999,-0.0007706714338575685
0.569390625,-0.0007711042162216533
0.569421875,-0.0007715175594348936
0.5694531249999999,-0.000771950254188792
0.569484375,-0.000772429312668757
0.569515625,-0.0007728553351756054
0.5695468749999999,-0.000773239484086953
0.5695781249999999,-0.0007737008455347659
0.569609375,-0.0007740916176913505
0.5696406249999999,-0.0007745504871834591
0.5696718749999999,-0.0007749853544149615
0.569703125,-0.0007754436027554192
0.5697343749999999,-0.0007759337849065524
0.5697656249999999,-0.0007763765125749465
0.569796875,-0.0007767290054654374
0.5698281249999999,-0.0007772174285263049
0.569859375,-0.0007776412252499046
0.569890625,-0.0007780103933470034
0.5699218749999999,-0.0007784809882668518
0.569953125,-0.0007789107036477033
0.569984375,-0.0007794341092924387
0.5700156250000001,-0.0007798217965462213
0.5700468750000001,-0.0007802904712749005
0.570078125,-0.000780715017321177
0.5701093750000001,-0.0007811332482211795
0.5701406250000001,-0.0007815990660333637
0.570171875,-0.0007819927784313424
0.5702031250000001,-0.0007824433138855051
0.5702343750000001,-0.0007828620207665539
0.570265625,-0.0007833178970237421
0.5702968750000001,-0.0007837267887672097
0.5703281250000001,-0.0007842268914056323
0.570359375,-0.0007846435052119051
0.570390625,-0.0007849989732603251
0.5704218750000001,-0.0007854975673204888
0.570453125,-0.0007859311137591966
0.570484375,-0.0007863738153315557
0.5705156250000001,-0.0007868423965102511
0.570546875,-0.000787265389767873
0.570578125,-0.0007877115671549688
0.5706093750000001,-0.000787114056079806
0.570640625,-0.0007875160076812049
0.570671875,-0.0007879415993986838
0.5707031250000001,-0.0007884604960491613
0.570734375,-0.0007889071835656576
0.570765625,-0.0007893135693476036
0.5707968750000001,-0.0007897753792809568
0.570828125,-0.0007901881900027087
0.5708593750000001,-0.0007906081043586519
0.5708906250000001,-0.0007910745800286077
0.570921875,-0.000791497685713044
0.5709531250000001,-0.0007919592959485557
0.5709843750000001,-0.000792418150518847
0.571015625,-0.0007928610508696164
0.5710468750000001,-0.0007932952547256081
0.5710781250000001,-0.0007937167282289007
0.571109375,-0.0007941262223974434
0.5711406250000001,-0.0007946102713533541
0.5711718750000001,-0.0007950399536136715
0.571203125,-0.0007954685693204247
0.571234375,-0.0007959495033795297
0.5712656250000001,-0.0007963917263525133
0.571296875,-0.0007967883911606521
0.571328125,-0.0007972446654483899
0.5713593750000001,-0.0007976703387606275
0.571390625,-0.0007980942656456262
0.571421875,-0.0007985685057323687
0.5714531250000001,-0.0007990056710873751
0.571484375,-0.0007994591895258037
0.571515625,-0.0007998791057636824
0.5715468750000001,-0.0008013862834625948
0.571578125,-0.0008018142453317181
0.571609375,-0.0008022655704016911
0.5716406250000001,-0.0008026986494082157
0.571671875,-0.0008031458183860099
0.571703125,-0.0008035802789070588
0.5717343750000001,-0.0008040192081722151
0.571765625,-0.0008044574122050771
0.571796875,-0.0008049087218961679
0.5718281250000001,-0.0008053545091244937
0.5718593750000001,-0.0008058073586558086
0.571890625,-0.0008062418804085474
0.571921875,-0.0008066921197366593
0.5719531250000001,-0.0008071386384650332
0.571984375,-0.0008075724428761588
0.572015625,-0.0008080199345333744
0.5720468750000001,-0.0008084792552997024
0.572078125,-0.0008088973009452369
0.572109375,-0.0008093239823119512
0.5721406250000001,-0.0008097986718565292
0.572171875,-0.0008102357827065865
0.572203125,-0.0008106726624256197
0.5722343750000001,-0.0008111263350861382
0.572265625,-0.0008115511931617338
0.572296875,-0.0008119888516888336
0.5723281250000001,-0.0008124509569128399
0.572359375,-0.0008129066092861896
0.572390625,-0.000813349464219449
0.5724218750000001,-0.0008138005551410407
0.572453125,-0.0008142439905604974
0.572484375,-0.0008146639201067861
0.5725156250000001,-0.0008151121547528353
0.572546875,-0.0008155471097402445
0.572578125,-0.0008159816043093494
0.5726093750000001,-0.0008164274612833776
0.572640625,-0.0008168779020283935
0.572671875,-0.0008173352833309201
0.5727031250000001,-0.0008177899114132463
0.572734375,-0.0008182293893419339
0.572765625,-0.0008186631894691355
0.5727968750000001,-0.0008191092948355259
0.572828125,-0.0008185158334398333
0.572859375,-0.0008189590049009661
0.5728906250000001,-0.000819398647869389
0.572921875,-0.0008198406439990022
0.572953125,-0.0008203076493475056
0.5729843750000001,-0.0008207420417498806
0.573015625,-0.0008211969458488677
0.573046875,-0.0008216384490994065
0.5730781250000001,-0.0008220816051431185
0.573109375,-0.0008225244162581337
0.573140625,-0.000822972249759385
0.5731718750000001,-0.0008234054867544832
0.573203125,-0.0008238528023528646
0.573234375,-0.000824309795066841
0.5732656250000001,-0.0008247410351190469
0.573296875,-0.0008251851092533555
0.573328125,-0.0008256453115849868
0.5733593750000001,-0.0008260810989319349
0.573390625,-0.0008265270201585767
0.573421875,-0.0008269693522119786
0.573453125,-0.0008274100592406686
0.573484375,-0.00082783211549841
0.573515625,-0.0008282986625429284
0.573546875,-0.0008287408282197095
0.573578125,-0.0008291924861940705
0.573609375,-0.0008296285749273616
0.573640625,-0.0008300619937631828
0.573671875,-0.0008305116868932809
0.573703125,-0.000830962709234568
0.573734375,-0.0008314058660008998
0.5737656250000001,-0.0008328786468515502
0.573796875,-0.0008333320464379464
0.573828125,-0.0008337745881190212
0.5738593750000001,-0.0008342211226646974
0.573890625,-0.0008346653020007526
0.573921875,-0.0008350916518318659
0.5739531250000001,-0.0008355462043224474
0.573984375,-0.000835992971313218
0.574015625,-0.0008364246501010794
0.5740468750000001,-0.0008368761712594201
0.574078125,-0.0008373108952571609
0.574109375,-0.0008377379387332386
0.5741406250000001,-0.0008382032490310588
0.574171875,-0.0008386493661225493
0.574203125,-0.000839093947342235
0.5742343750000001,-0.0008395470609458451
0.574265625,-0.0008399882513842258
0.5742968749999999,-0.0008404398796869397
0.5743281250000001,-0.0008408788021363779
0.574359375,-0.0008413219996874742
0.5743906249999999,-0.0008417532322163544
0.5744218750000001,-0.0008421854160703124
0.574453125,-0.000842634745072849
0.5744843749999999,-0.0008430780400139823
0.5745156250000001,-0.0008435488742056067
0.574546875,-0.0008439794211557404
0.5745781249999999,-0.0008444191485142902
0.5746093750000001,-0.000844867527952136
0.574640625,-0.0008453084351855052
0.5746718749999999,-0.0008457468345187125
0.5747031250000001,-0.000846192575701149
0.574734375,-0.0008466390384225947
0.574765625,-0.0008470799314018868
0.5747968750000001,-0.0008475294436216009
0.574828125,-0.0008479687527795897
0.574859375,-0.0008484052342607046
0.5748906250000001,-0.000848863651305768
0.574921875,-0.0008493015360341652
0.574953125,-0.0008497545449879622
0.574984375,-0.0008501836592259282
0.575015625,-0.0008506129906528555
0.575046875,-0.0008500438247993763
0.575078125,-0.0008504831846979505
0.575109375,-0.0008509239180749771
0.575140625,-0.0008513825414248437
0.575171875,-0.0008518199387454635
0.575203125,-0.0008522465777153106
0.575234375,-0.0008526928779523657
0.575265625,-0.0008531374449984273
0.575296875,-0.0008535776342281053
0.575328125,-0.0008540345101028246
0.575359375,-0.0008544713847403324
0.575390625,-0.0008549174626618916
0.575421875,-0.0008553659882317086
0.575453125,-0.000855808497513974
0.575484375,-0.0008562469438418117
0.575515625,-0.0008566741331433696
0.575546875,-0.000857107278325938
0.575578125,-0.0008575592224795286
0.575609375,-0.0008580060898539937
0.575640625,-0.0008584387289133355
0.575671875,-0.0008588976017481209
0.575703125,-0.0008593216368891314
0.575734375,-0.000859758750200515
0.5757656250000001,-0.0008602138543640607
0.575796875,-0.0008606575133243387
0.5758281249999999,-0.0008610986312963913
0.5758593750000001,-0.0008615395728335529
0.575890625,-0.0008619905472266355
0.5759218749999999,-0.0008624433807086877
0.5759531250000001,-0.0008628863505703022
0.575984375,-0.0008643412311236977
0.5760156249999999,-0.0008647604943316164
0.5760468750000001,-0.0008652030018189705
0.576078125,-0.0008656578541304874
0.5761093749999999,-0.0008660998197851065
0.5761406250000001,-0.0008665420572191544
0.576171875,-0.000866980184925762
0.5762031249999999,-0.0008674085548177196
0.5762343750000001,-0.0008678373361433768
0.576265625,-0.0008682535414875243
0.5762968749999999,-0.0008687000101579925
0.5763281250000001,-0.000869185378864698
0.576359375,-0.000869637447170838
0.5763906249999999,-0.0008700703022763538
0.5764218750000001,-0.0008705226680132162
0.576453125,-0.0008709415824395099
0.5764843749999999,-0.0008713816998645665
0.576515625,-0.0008718201787692205
0.576546875,-0.0008722682547364115
0.5765781249999999,-0.0008727111279693764
0.576609375,-0.0008731407703919045
0.576640625,-0.0008735641525801641
0.576671875,-0.0008740072713625847
0.576703125,-0.0008744616939433472
0.576734375,-0.0008749104103290724
0.576765625,-0.0008753447376816728
0.576796875,-0.0008757788767531534
0.576828125,-0.0008761881561437403
0.576859375,-0.0008766377456820747
0.576890625,-0.0008770856467441301
0.576921875,-0.000877511871540497
0.576953125,-0.0008779759765438176
0.576984375,-0.0008784189752840052
0.577015625,-0.0008788668566638257
0.577046875,-0.0008792892441527485
0.577078125,-0.0008797064643491712
0.577109375,-0.0008801349593172483
0.577140625,-0.0008805706107914008
0.577171875,-0.0008810390216164275
0.577203125,-0.0008815119465047615
0.577234375,-0.0008819707838696317
0.577265625,-0.0008813586983886443
0.577296875,-0.0008817468270938544
0.577328125,-0.0008821756498028945
0.5773593749999999,-0.0008826166803822533
0.577390625,-0.0008830912604439259
0.577421875,-0.0008835191259628575
0.5774531249999999,-0.0008839807514838573
0.577484375,-0.0008844126344077045
0.577515625,-0.0008848762099721193
0.5775468749999999,-0.0008852808343911764
0.577578125,-0.0008857225440400303
0.577609375,-0.0008861756850421579
0.5776406249999999,-0.0008865869839497741
0.5776718750000001,-0.0008870218655914995
0.577703125,-0.0008874276429809182
0.5777343749999999,-0.0008878617491205297
0.5777656250000001,-0.0008883191280758367
0.577796875,-0.0008887788747729518
0.5778281249999999,-0.0008892019530411105
0.5778593750000001,-0.0008896423337480946
0.577890625,-0.0008900658684313639
0.5779218749999999,-0.0008905049684266378
0.5779531250000001,-0.0008909371738054124
0.577984375,-0.0008913982746181041
0.5780156249999999,-0.0008918626355615203
0.5780468750000001,-0.0008923049120142419
0.578078125,-0.0008927281426475385
0.5781093749999999,-0.0008931302549095091
0.578140625,-0.0008935831573447309
0.578171875,-0.0008939867041439786
0.5782031249999999,-0.0008954350926960522
0.578234375,-0.0008959000213480707
0.578265625,-0.0008963858687849463
0.5782968749999999,-0.0008968255535612736
0.578328125,-0.0008972733705254858
0.578359375,-0.0008976645279243495
0.5783906249999999,-0.0008980629326530536
0.578421875,-0.0008985173064696289
0.578453125,-0.0008989119563013875
0.5784843749999999,-0.0008993407808926268
0.578515625,-0.0008997801360223906
0.578546875,-0.0009002622590033871
0.5785781249999999,-0.0009006853051987604
0.578609375,-0.0009011350499699422
0.578640625,-0.0009015889820969507
0.578671875,-0.0009020484806977133
0.578703125,-0.0009024543952835425
0.578734375,-0.0009028853948468869
0.578765625,-0.0009033292070472071
0.578796875,-0.0009037186597487742
0.578828125,-0.0009041915612319519
0.578859375,-0.000904648004362088
0.5788906249999999,-0.0009050844704066759
0.578921875,-0.0009054731748927569
0.578953125,-0.0009059591346434678
0.5789843749999999,-0.0009063140585034817
0.579015625,-0.0009067675734546164
0.579046875,-0.0009072137800448139
0.5790781249999999,-0.0009076536367782981
0.579109375,-0.0009080748299002683
0.579140625,-0.0009085148279941932
0.5791718749999999,-0.0009088820768402492
0.579203125,-0.0009093020256675868
0.579234375,-0.0009097687909204108
0.5792656249999999,-0.0009102119161660989
0.579296875,-0.0009106885698995856
0.579328125,-0.0009111383471867712
0.5793593749999999,-0.0009115715346556356
0.579390625,-0.0009119896855469649
0.579421875,-0.0009124132582474971
0.5794531249999999,-0.0009128210285571127
0.579484375,-0.0009122147534742775
0.579515625,-0.0009126044826285769
0.5795468749999999,-0.0009130550235738957
0.5795781249999999,-0.0009135293592110044
0.579609375,-0.0009139766153371011
0.5796406249999999,-0.000914424771435142
0.579671875,-0.0009148619665890374
0.579703125,-0.0009152837364199869
0.5797343749999999,-0.0009156764994552452
0.579765625,-0.000916113519460221
0.579796875,-0.0009165267122304907
0.5798281249999999,-0.000916961466468174
0.579859375,-0.000917395503901252
0.579890625,-0.0009178192612653013
0.5799218749999999,-0.0009181882985726218
0.579953125,-0.0009186230380438289
0.579984375,-0.0009190581077703486
0.5800156249999999,-0.0009195407607774479
0.580046875,-0.0009199757264126245
0.580078125,-0.0009203719976459551
0.5801093749999999,-0.0009208046751527678
0.580140625,-0.0009212565673017183
0.580171875,-0.0009216490041217378
0.5802031249999999,-0.0009220989420126446
0.580234375,-0.000922465665670797
0.580265625,-0.0009229157834261432
0.5802968749999999,-0.0009233385221708058
0.580328125,-0.0009237953466314716
0.580359375,-0.0009242034592443563
0.5803906249999999,-0.0009246259633574477
0.580421875,-0.000926086237633867
0.580453125,-0.0009265013314468766
0.5804843749999999,-0.0009269138516990356
0.580515625,-0.0009273151847991046
0.580546875,-0.0009278135307138093
0.580578125,-0.0009282342647276148
0.5806093749999999,-0.0009286633281606511
0.580640625,-0.0009290573507002818
0.580671875,-0.000929506233903251
0.5807031249999999,-0.0009299357762014952
0.580734375,-0.0009303080523367126
0.580765625,-0.0009307331194404814
0.5807968749999999,-0.0009311437300325541
0.580828125,-0.000931571390101419
0.580859375,-0.0009320254340552635
0.5808906249999999,-0.0009324702937057693
0.580921875,-0.0009328704721834856
0.580953125,-0.0009333354601426015
0.5809843749999999,-0.000933732401596235
0.581015625,-0.0009341616938440649
0.581046875,-0.0009345196658056831
0.5810781249999999,-0.0009349561002058651
0.581109375,-0.0009354212538658889
0.581140625,-0.0009358283435896876
0.5811718749999999,-0.0009362555590607946
0.581203125,-0.000936651137331674
0.581234375,-0.0009370851009285371
0.5812656249999999,-0.0009375094366843688
0.581296875,-0.0009379709614078073
0.581328125,-0.0009383456459854181
0.5813593749999999,-0.0009388038116062217
0.581390625,-0.0009392097751736959
0.581421875,-0.0009396372882106915
0.5814531249999999,-0.0009400437901347543
0.5814843749999999,-0.0009404574176741544
0.581515625,-0.0009408592969924884
0.5815468749999999,-0.0009412679207609943
0.581578125,-0.0009416776189939934
0.581609375,-0.0009421164519583421
0.5816406249999999,-0.000942522553615998
0.581671875,-0.0009429566773636808
0.581703125,-0.0009423571822603748
0.5817343749999999,-0.0009427900125791241
0.581765625,-0.0009431945203711295
0.581796875,-0.0009436287207230491
0.5818281249999999,-0.0009440529998622944
0.581859375,-0.0009444779103645398
0.581890625,-0.000944871419683569
0.5819218749999999,-0.0009452875872557435
0.581953125,-0.0009457003512734555
0.581984375,-0.0009461141722004428
0.5820156249999999,-0.000946548410721823
0.582046875,-0.0009469431106531416
0.582078125,-0.0009473749498821529
0.5821093749999999,-0.0009477809267249802
0.582140625,-0.0009482031819040733
0.582171875,-0.0009486287578181624
0.5822031249999999,-0.000949038037955513
0.582234375,-0.0009494473771956349
0.582265625,-0.0009498411446903499
0.5822968749999999,-0.0009502529041572338
0.582328125,-0.0009506503939478057
0.582359375,-0.0009510766281763984
0.5823906249999999,-0.0009514998554126484
0.582421875,-0.0009519533020744403
0.582453125,-0.0009523648252917523
0.5824843749999999,-0.000952758280169691
0.582515625,-0.0009531792334966753
0.582546875,-0.0009535921069152367
0.582578125,-0.0009540002399077083
0.5826093749999999,-0.0009544046060634935
0.582640625,-0.0009558135882073923
0.582671875,-0.0009562330642645563
0.5827031249999999,-0.0009566293368485461
0.582734375,-0.0009570738845081778
0.582765625,-0.0009575098433792055
0.5827968749999999,-0.0009579049529145449
0.582828125,-0.0009583202389148414
0.582859375,-0.000958712851302404
0.5828906249999999,-0.0009591243633191755
0.582921875,-0.0009595285971656722
0.582953125,-0.0009599528708479875
0.5829843749999999,-0.000960369245245573
0.583015625,-0.0009607706651552465
0.583046875,-0.0009611728226098896
0.5830781249999999,-0.0009615557599439509
0.583109375,-0.0009619954324008965
0.583140625,-0.000962394934373334
0.5831718749999999,-0.0009628018276749348
0.583203125,-0.0009631991161188624
0.583234375,-0.0009636161833627942
0.5832656249999999,-0.0009640083815426678
0.583296875,-0.0009644215675240486
0.583328125,-0.0009648254948792165
0.5833593749999999,-0.000965241126251095
0.583390625,-0.0009656617268996512
0.583421875,-0.0009660565779422356
0.5834531249999999,-0.0009664579478752648
0.5834843749999999,-0.0009668648907449479
0.583515625,-0.0009672656613902361
0.5835468749999999,-0.0009676905468917578
0.583578125,-0.0009680856126088738
0.583609375,-0.0009684816346706045
0.5836406249999999,-0.0009688924232884762
0.583671875,-0.0009692954360411773
0.583703125,-0.0009697019234733428
0.5837343749999999,-0.0009700900172659524
0.583765625,-0.0009704814913908087
0.583796875,-0.0009708633662722926
0.5838281249999999,-0.0009712772305042611
0.583859375,-0.0009716729934558903
0.583890625,-0.0009720910686008138
0.5839218749999999,-0.000971470322432437
0.583953125,-0.0009718778909226858
0.583984375,-0.0009722791601986525
0.5840156249999999,-0.0009726708073320781
0.584046875,-0.0009730868917003817
0.584078125,-0.0009734869161261255
0.5841093749999999,-0.0009738629642232141
0.584140625,-0.0009742741431628468
0.584171875,-0.0009746688837610623
0.5842031249999999,-0.0009750711224777962
0.584234375,-0.0009754544808801072
0.584265625,-0.0009758627195171586
0.5842968749999999,-0.0009762601425437299
0.584328125,-0.000976652776157258
0.584359375,-0.0009770698024816511
0.5843906249999999,-0.0009774594175852788
0.584421875,-0.0009778619381503838
0.584453125,-0.000978250680511241
0.584484375,-0.0009786650639705928
0.584515625,-0.000979025651941759
0.584546875,-0.0009794178652762359
0.584578125,-0.0009798184998673354
0.5846093749999999,-0.0009802237341130712
0.584640625,-0.0009806305511505659
0.584671875,-0.0009810250520079326
0.5847031249999999,-0.0009813939269180533
0.584734375,-0.0009817791882236956
0.584765625,-0.0009821746121694667
0.5847968749999999,-0.0009825809927963974
0.584828125,-0.0009829826673618779
0.584859375,-0.0009844044962489494
0.5848906249999999,-0.0009848031913035384
0.584921875,-0.0009851767685640882
0.584953125,-0.0009855678921722837
0.5849843749999999,-0.000985942630674353
0.585015625,-0.0009863368288843127
0.585046875,-0.000986716342548738
0.5850781249999999,-0.0009871258635139532
0.585109375,-0.0009875361996820944
0.585140625,-0.0009879284975381104
0.5851718749999999,-0.000988303725491517
0.585203125,-0.0009886841879869109
0.585234375,-0.0009890768328282944
0.5852656249999999,-0.0009894701372736604
0.585296875,-0.0009898539649037842
0.585328125,-0.0009902419824568756
0.5853593749999999,-0.0009906207611428998
0.585390625,-0.0009910068849724
0.585421875,-0.0009913908387245672
0.5854531249999999,-0.0009917826709991868
0.5854843750000001,-0.0009921651524207667
0.585515625,-0.000992548732611058
0.5855468749999999,-0.0009929261216310853
0.585578125,-0.0009933033485127196
0.585609375,-0.000993681950681561
0.5856406249999999,-0.0009940896494268457
0.585671875,-0.0009944857107567692
0.585703125,-0.0009948760438255877
0.5857343749999999,-0.0009952636948884624
0.585765625,-0.0009956363778279714
0.585796875,-0.0009960055460390554
0.5858281249999999,-0.000996380457744795
0.585859375,-0.0009967592679627872
0.585890625,-0.0009971618678969209
0.5859218749999999,-0.0009975473838685703
0.585953125,-0.0009979319312215414
0.585984375,-0.0009983156090121702
0.5860156249999999,-0.000998686589754185
0.586046875,-0.0009990560800700286
0.586078125,-0.0009994120260512288
0.5861093749999999,-0.0009998098470671533
0.586140625,-0.0009991628077222134
0.586171875,-0.0009995464804571086
0.5862031249999999,-0.0009999267059723864
0.586234375,-0.0010003157662231282
0.586265625,-0.0010006958578700487
0.5862968749999999,-0.0010010627887154476
0.586328125,-0.0010014322089665524
0.586359375,-0.0010018212267239
0.5863906249999999,-0.001002201209199298
0.586421875,-0.0010025925271944514
0.586453125,-0.0010029443523132085
0.586484375,-0.0010033044744769092
0.586515625,-0.0010036696767888632
0.586546875,-0.0010040370209536374
0.586578125,-0.001004427296460341
0.5866093749999999,-0.0010048157927636907
0.586640625,-0.001005204381884603
0.586671875,-0.0010055805531792722
0.5867031249999999,-0.0010059392728500802
0.586734375,-0.0010063051497791221
0.586765625,-0.0010066577321364706
0.5867968749999999,-0.0010070325778235058
0.586828125,-0.0010074289544920421
0.586859375,-0.0010078272732269127
0.5868906249999999,-0.0010082166034235188
0.586921875,-0.0010085614999143996
0.586953125,-0.001008900822071529
0.5869843749999999,-0.0010092642224147734
0.587015625,-0.0010096125686170077
0.587046875,-0.0010100097912193878
0.5870781249999999,-0.001011393091535348
0.587109375,-0.0010117705293023783
0.587140625,-0.0010121364588164712
0.5871718749999999,-0.0010125153396551081
0.587203125,-0.0010129080481991598
0.587234375,-0.0010132602695675681
0.5872656249999999,-0.0010136206167771188
0.587296875,-0.0010139579665577152
0.587328125,-0.0010143610202038335
0.5873593749999999,-0.0010147443645642552
0.587390625,-0.0010151376634311843
0.587421875,-0.0010154923261271112
0.5874531249999999,-0.0010158539777996925
0.587484375,-0.0010161882930570798
0.587515625,-0.0010165316443711235
0.5875468749999999,-0.0010168823537890642
0.587578125,-0.0010172374550539848
0.587609375,-0.0010176102622708912
0.5876406249999999,-0.0010179887009966852
0.587671875,-0.0010183598733503364
0.587703125,-0.001018723865047002
0.5877343749999999,-0.0010191051172553402
0.587765625,-0.0010194683912164819
0.587796875,-0.0010198099060885688
0.5878281249999999,-0.001020164134559149
0.587859375,-0.0010205507382627654
0.587890625,-0.0010209143719091367
0.5879218749999999,-0.001021284131192915
0.587953125,-0.001021620580261659
0.587984375,-0.00102198845498927
0.5880156249999999,-0.001022297215769706
0.588046875,-0.0010226487510170343
0.588078125,-0.0010230101132141338
0.5881093749999999,-0.0010233821371496317
0.588140625,-0.0010237799811132278
0.588171875,-0.0010241435317088314
0.5882031249999999,-0.0010245112760805045
0.588234375,-0.0010248235708551698
0.588265625,-0.0010251951485165632
0.5882968749999999,-0.0010255645060143967
0.588328125,-0.0010259303002242044
0.588359375,-0.0010252494990697948
0.588390625,-0.0010255772413992788
0.588421875,-0.0010259378316898639
0.588453125,-0.0010263076651008361
0.588484375,-0.0010266786435864476
0.588515625,-0.001027011852195333
0.588546875,-0.0010273552448856818
0.588578125,-0.0010276830351477195
0.5886093749999999,-0.0010280339708273814
0.588640625,-0.001028392410914944
0.588671875,-0.0010287746726549245
0.5887031249999999,-0.0010291676311349196
0.588734375,-0.001029526701517472
0.588765625,-0.0010298863032329915
0.5887968749999999,-0.0010301989087659578
0.588828125,-0.0010304995954317532
0.588859375,-0.00103087462383104
0.5888906249999999,-0.0010312224865962338
0.588921875,-0.0010316132337205401
0.588953125,-0.001031959297018572
0.5889843749999999,-0.0010322907279637916
0.589015625,-0.0010325503202505415
0.589046875,-0.0010328878172845245
0.5890781249999999,-0.0010332429878844307
0.589109375,-0.00103364581733012
0.589140625,-0.0010340429430732642
0.5891718749999999,-0.0010344472346366165
0.589203125,-0.0010347408868541241
0.589234375,-0.0010350849402340837
0.5892656249999999,-0.001035400328122365
0.589296875,-0.0010367961043234002
0.589328125,-0.0010370994303241614
0.5893593749999999,-0.0010374427101482106
0.5893906250000001,-0.0010378086315239801
0.589421875,-0.0010381586552093772
0.5894531249999999,-0.0010385234519372233
0.589484375,-0.0010388693340168537
0.589515625,-0.001039148443966579
0.5895468749999999,-0.0010395183952884093
0.589578125,-0.0010398705078105835
0.589609375,-0.0010401584633819225
0.5896406249999999,-0.0010404984919991575
0.589671875,-0.0010408118911675868
0.589703125,-0.0010411642384839867
0.5897343749999999,-0.001041533421433101
0.589765625,-0.0010418741229554426
0.589796875,-0.0010422701192259638
0.5898281249999999,-0.0010425596148439832
0.589859375,-0.001042887926791393
0.589890625,-0.001043238332308051
0.5899218749999999,-0.0010435919886867089
0.589953125,-0.001043953468924698
0.589984375,-0.0010442824408395633
0.5900156249999999,-0.0010445589098070675
0.590046875,-0.0010448801685774
0.590078125,-0.0010452165974172978
0.5901093749999999,-0.001045558223996157
0.590140625,-0.00104587806447929
0.590171875,-0.0010461900837491142
0.5902031249999999,-0.001046546633105109
0.590234375,-0.001046879048970193
0.590265625,-0.001047200148552408
0.5902968749999999,-0.0010474936227136133
0.590328125,-0.0010478595266861443
0.590359375,-0.0010482251978024132
0.590390625,-0.0010485424595524512
0.590421875,-0.0010489229035697892
0.590453125,-0.0010492312224584903
0.590484375,-0.001049554069717934
0.590515625,-0.001049881403347653
0.590546875,-0.0010501753868669
0.590578125,-0.0010494313833137627
0.5906093749999999,-0.0010497390197155808
0.590640625,-0.001050126544491447
0.590671875,-0.0010504386272258276
0.5907031249999999,-0.001050787925335979
0.590734375,-0.001051141431450197
0.590765625,-0.0010514954996062656
0.5907968749999999,-0.001051752830132962
0.590828125,-0.001052121651140249
0.590859375,-0.001052406118483444
0.5908906249999999,-0.001052712909360251
0.590921875,-0.0010530396195245692
0.590953125,-0.001053365439675595
0.5909843749999999,-0.0010536932573482552
0.591015625,-0.001053978586907471
0.591046875,-0.001054313191314462
0.5910781249999999,-0.00105464081141763
0.591109375,-0.001054976035525266
0.591140625,-0.0010553034446102692
0.5911718749999999,-0.0010556195946339747
0.591203125,-0.001055950911134633
0.591234375,-0.0010562511805870568
0.5912656249999999,-0.0010565991298031041
0.591296875,-0.0010569139104115964
0.591328125,-0.0010572052642737993
0.5913593749999999,-0.0010575330106868917
0.5913906250000001,-0.0010578195346116412
0.591421875,-0.0010580916851610014
0.5914531249999999,-0.0010584632369402824
0.591484375,-0.0010588051542327545
0.591515625,-0.001060166298800111
0.5915468749999999,-0.001060458951689991
0.591578125,-0.0010607633344740762
0.591609375,-0.0010610758407172925
0.5916406249999999,-0.0010613792381512221
0.591671875,-0.0010616741455165488
0.591703125,-0.0010619983721035665
0.5917343749999999,-0.0010623501777672038
0.591765625,-0.001062642885023394
0.591796875,-0.0010629559787557231
0.5918281249999999,-0.001063250198348964
0.591859375,-0.0010635303906002917
0.591890625,-0.0010638630036916945
0.5919218749999999,-0.001064186143010109
0.591953125,-0.001064514172401762
0.591984375,-0.0010648188993287871
0.5920156249999999,-0.0010650956923522019
0.592046875,-0.0010654220656087059
0.592078125,-0.0010657092500567407
0.5921093749999999,-0.0010660121977006491
0.592140625,-0.001066357539294436
0.592171875,-0.001066660743676482
0.5922031249999999,-0.0010669532946429791
0.592234375,-0.0010672397412643878
0.592265625,-0.0010675325051826695
0.592296875,-0.001067847683363602
0.592328125,-0.0010681403651676587
0.592359375,-0.0010684692746722665
0.592390625,-0.0010687878517938766
0.592421875,-0.001069074551957358
0.592453125,-0.0010693649555504371
0.592484375,-0.0010696730515286218
0.592515625,-0.0010699820995758585
0.592546875,-0.001070273439947922
0.592578125,-0.001070559625761039
0.5926093749999999,-0.001070872078197154
0.592640625,-0.0010711677598421003
0.592671875,-0.0010714529400484007
0.5927031249999999,-0.0010717756667122727
0.592734375,-0.0010720612948074484
0.592765625,-0.0010723542940332502
0.5927968749999999,-0.0010716243570037115
0.592828125,-0.001071899931512018
0.592859375,-0.0010722331396902235
0.5928906249999999,-0.0010725229404172608
0.592921875,-0.0010728085525545106
0.592953125,-0.0010731038544900748
0.5929843749999999,-0.0010733674374232456
0.593015625,-0.0010736712967548794
0.593046875,-0.0010739648223030522
0.5930781249999999,-0.0010742769456918537
0.593109375,-0.0010745728881984273
0.593140625,-0.001074860626621231
0.5931718749999999,-0.0010751435851055965
0.593203125,-0.0010754479934772486
0.593234375,-0.0010757235026013258
0.5932656249999999,-0.0010760335475990916
0.5932968750000001,-0.0010763343281816017
0.593328125,-0.0010766196235599337
0.5933593749999999,-0.0010768952940201602
0.5933906250000001,-0.0010771491701917109
0.593421875,-0.001077439059343082
0.5934531249999999,-0.0010777379466593885
0.593484375,-0.001078034149539893
0.593515625,-0.0010783383506671948
0.5935468749999999,-0.0010786109432187677
0.593578125,-0.0010788786662117023
0.593609375,-0.0010791629599143995
0.5936406249999999,-0.0010794447159266744
0.593671875,-0.0010797359478119037
0.593703125,-0.0010800189204220254
0.5937343749999999,-0.0010813268604812944
0.593765625,-0.0010816217314937697
0.593796875,-0.0010818912933959722
0.5938281249999999,-0.0010821708065435164
0.593859375,-0.0010824365918909173
0.593890625,-0.0010827487592060155
0.5939218749999999,-0.0010830180920184673
0.593953125,-0.0010832775100006707
0.593984375,-0.0010835676912797493
0.5940156249999999,-0.0010838545060940369
0.594046875,-0.0010841294400812142
0.594078125,-0.0010844149133113316
0.5941093749999999,-0.0010846954716164162
0.594140625,-0.0010849434879605137
0.594171875,-0.001085213456616288
0.5942031249999999,-0.0010855118064938933
0.594234375,-0.001085786359407568
0.594265625,-0.001086060299051117
0.594296875,-0.0010863307728227363
0.594328125,-0.0010865883433472182
0.594359375,-0.0010868355766467039
0.594390625,-0.001087099110922165
0.594421875,-0.0010874079687104854
0.594453125,-0.0010877050460067275
0.594484375,-0.001087975349647198
0.594515625,-0.0010882443045241372
0.594546875,-0.0010884877113988278
0.594578125,-0.0010887579245888387
0.5946093749999999,-0.0010890354879986158
0.594640625,-0.0010893032520079213
0.594671875,-0.0010895765877147745
0.5947031249999999,-0.0010898241674136867
0.594734375,-0.0010900875673296867
0.594765625,-0.0010903586138675744
0.5947968749999999,-0.0010906367656290175
0.594828125,-0.0010909334369612438
0.594859375,-0.0010911844312907933
0.5948906249999999,-0.0010914488635532862
0.594921875,-0.001091708852914864
0.594953125,-0.0010919496847161918
0.5949843749999999,-0.0010922219440318987
0.595015625,-0.0010914457826389189
0.595046875,-0.001091735154928851
0.5950781249999999,-0.001091972077193363
0.595109375,-0.0010922236015919323
0.595140625,-0.0010924648566718632
0.5951718749999999,-0.0010927458113632188
0.595203125,-0.0010930235486933948
0.595234375,-0.001093296048405773
0.5952656249999999,-0.0010935599883406984
0.5952968750000001,-0.0010938158620096249
0.595328125,-0.0010940508168011676
0.5953593749999999,-0.0010943034491651057
0.5953906250000001,-0.0010945512873108548
0.595421875,-0.001094812525968266
0.5954531249999999,-0.0010950695383029896
0.5954843750000001,-0.0010953237133342862
0.595515625,-0.001095580262119613
0.5955468749999999,-0.001095841075494458
0.595578125,-0.001096072020089798
0.595609375,-0.001096329549935167
0.5956406249999999,-0.0010965879368791155
0.595671875,-0.0010968325594483234
0.595703125,-0.0010970975997864445
0.5957343749999999,-0.0010973525201612919
0.595765625,-0.0010975915342204025
0.595796875,-0.0010978574128995208
0.5958281249999999,-0.0010980894492671582
0.595859375,-0.0010983229669609407
0.595890625,-0.0010985638751819446
0.5959218749999999,-0.0010998189662363468
0.595953125,-0.0011001046905132275
0.595984375,-0.0011003810415141195
0.5960156249999999,-0.0011006821340079666
0.596046875,-0.001100913402427392
0.596078125,-0.0011011018490197054
0.5961093749999999,-0.0011013165397638185
0.596140625,-0.0011015856773461084
0.596171875,-0.0011018374682862028
0.596203125,-0.0011020564530883868
0.596234375,-0.001102288875082482
0.596265625,-0.0011025206259427343
0.596296875,-0.001102802737596803
0.596328125,-0.0011030404376053161
0.596359375,-0.001103298315603473
0.596390625,-0.001103529046238276
0.596421875,-0.001103758807967082
0.596453125,-0.0011040007929665474
0.596484375,-0.00110423899205803
0.596515625,-0.00110451207724074
0.596546875,-0.0011047630641149164
0.596578125,-0.0011049633938593623
0.5966093749999999,-0.001105164547371744
0.596640625,-0.0011053725123098893
0.596671875,-0.0011056132442619805
0.5967031249999999,-0.0011058408459106751
0.596734375,-0.001106100348824142
0.596765625,-0.0011063579297671926
0.5967968749999999,-0.001106608900889712
0.596828125,-0.001106856956145711
0.596859375,-0.0011070849805409032
0.5968906249999999,-0.0011073205455878511
0.596921875,-0.001107578994790033
0.596953125,-0.0011077862003979339
0.5969843749999999,-0.0011079877290547137
0.597015625,-0.0011082021958802105
0.597046875,-0.0011084194163690012
0.5970781249999999,-0.0011086501633573859
0.597109375,-0.0011088491816872784
0.597140625,-0.001109085322769203
0.5971718749999999,-0.0011093467252090358
0.5972031250000001,-0.0011095932841774826
0.597234375,-0.0011088205472080115
0.5972656249999999,-0.0011090209422266357
0.5972968750000001,-0.0011092832606728956
0.597328125,-0.0011094906946231692
0.5973593749999999,-0.0011097102787947163
0.5973906250000001,-0.0011098852525346682
0.597421875,-0.001110107426063562
0.5974531249999999,-0.0011103108807978997
0.597484375,-0.001110559373334371
0.597515625,-0.0011108220293558312
0.5975468749999999,-0.0011110642273136143
0.597578125,-0.001111316668957564
0.597609375,-0.0011114923027092348
0.5976406249999999,-0.0011116457293800022
0.597671875,-0.0011118581525576508
0.597703125,-0.0011120874570593117
0.5977343749999999,-0.0011123338622757266
0.597765625,-0.0011125527828010316
0.597796875,-0.0011127694851283156
0.5978281249999999,-0.0011130134105966916
0.597859375,-0.0011132435127110298
0.597890625,-0.0011134644078200882
0.5979218749999999,-0.0011136583578902626
0.597953125,-0.001113845917152037
0.597984375,-0.0011140615187706232
0.5980156249999999,-0.0011142354834114652
0.598046875,-0.0011145143560471124
0.598078125,-0.0011147122736285715
0.5981093749999999,-0.0011149689198331411
0.598140625,-0.001116189455111074
0.598171875,-0.0011163581889025095
0.598203125,-0.0011165249259538178
0.598234375,-0.0011167127963537804
0.598265625,-0.0011169986590514568
0.598296875,-0.0011172402385134193
0.598328125,-0.001117488038885863
0.598359375,-0.0011176916091334126
0.598390625,-0.0011178794381288479
0.598421875,-0.0011180840841407205
0.598453125,-0.0011182734431014578
0.598484375,-0.0011184875477936174
0.598515625,-0.0011186975569171531
0.598546875,-0.0011188994649396454
0.598578125,-0.0011190628436159658
0.5986093749999999,-0.0011192329317081737
0.598640625,-0.0011194489660713083
0.598671875,-0.0011196627997054898
0.5987031249999999,-0.0011199212701626556
0.598734375,-0.0011201504201308887
0.598765625,-0.0011202850017702909
0.5987968749999999,-0.0011204808233849783
0.598828125,-0.0011206633727209175
0.598859375,-0.0011209524317916802
0.5988906249999999,-0.0011211560447633752
0.598921875,-0.0011213431704071262
0.598953125,-0.0011215412864907653
0.5989843749999999,-0.0011217259870001106
0.599015625,-0.001121909872480429
0.599046875,-0.001122126412580353
0.5990781249999999,-0.0011223119861150065
0.599109375,-0.0011225134047726862
0.599140625,-0.0011226357245593226
0.5991718749999999,-0.0011228701261346494
0.5992031250000001,-0.0011230487458748807
0.599234375,-0.0011232267609853006
0.5992656249999999,-0.0011235133506083093
0.5992968750000001,-0.001123655544098167
0.599328125,-0.0011238563323115007
0.5993593749999999,-0.00112403864993936
0.5993906250000001,-0.0011242843609021343
0.599421875,-0.001124485869609948
0.5994531249999999,-0.0011236575325079233
0.599484375,-0.0011237856473212612
0.599515625,-0.001124001713780201
0.5995468749999999,-0.001124114486295038
0.599578125,-0.00112431201960813
0.599609375,-0.0011244998361705158
0.5996406249999999,-0.0011247206406849591
0.599671875,-0.0011249010398006638
0.599703125,-0.0011251288144144417
0.5997343749999999,-0.001125371297621594
0.599765625,-0.0011255087619321084
0.599796875,-0.0011256885002847196
0.5998281249999999,-0.0011257954543325219
0.599859375,-0.0011259826043638656
0.599890625,-0.001126167898836336
0.5999218749999999,-0.0011263559058213857
0.599953125,-0.0011266065603414525
0.599984375,-0.001126710468865616
0.6000156249999999,-0.0011269553327229627
0.600046875,-0.0011271600582667234
0.600078125,-0.0011272629182696968
0.600109375,-0.0011274301130989144
0.600140625,-0.001127640123327403
0.600171875,-0.0011278017688960001
0.600203125,-0.001128057251530902
0.600234375,-0.001128219698362836
0.600265625,-0.0011283622832331391
0.600296875,-0.0011285627987432378
0.600328125,-0.001128757141752229
0.600359375,-0.0011299726720146175
0.600390625,-0.0011301346388299487
0.600421875,-0.001130246991263635
0.600453125,-0.0011303853761449878
0.600484375,-0.001130553941183516
0.600515625,-0.0011307521522600263
0.600546875,-0.001130934238878601
0.600578125,-0.001131139584939416
0.6006093749999999,-0.001131336334727253
0.600640625,-0.0011314378143534864
0.600671875,-0.0011315938639769596
0.6007031249999999,-0.001131808596878836
0.600734375,-0.0011319921116884069
0.600765625,-0.0011321963723866443
0.6007968749999999,-0.0011323725831288468
0.600828125,-0.001132495279007304
0.600859375,-0.0011326591545487742
0.6008906249999999,-0.0011327587110101615
0.600921875,-0.0011329629161597812
0.600953125,-0.0011331490934316964
0.6009843749999999,-0.0011333374194096302
0.601015625,-0.0011334523987193978
0.601046875,-0.0011336562112960677
0.6010781249999999,-0.0011337983018871144
0.6011093750000001,-0.0011339643847426452
0.601140625,-0.0011341302138451123
0.6011718749999999,-0.0011343106846381165
0.6012031250000001,-0.0011344731890903896
0.601234375,-0.0011345818441867023
0.6012656249999999,-0.0011347554692393846
0.6012968750000001,-0.0011349000445192263
0.601328125,-0.0011350536051640443
0.6013593749999999,-0.0011352596997778047
0.6013906250000001,-0.0011354419347635765
0.601421875,-0.001135602691132668
0.6014531249999999,-0.0011357786647567779
0.601484375,-0.0011358620979094458
0.601515625,-0.0011360011809242107
0.6015468749999999,-0.0011361877405807082
0.601578125,-0.0011363239792062246
0.601609375,-0.0011365205117482152
0.6016406249999999,-0.0011356125222151126
0.601671875,-0.0011358008553803214
0.601703125,-0.0011359362982630052
0.6017343749999999,-0.0011360534692502408
0.601765625,-0.0011362531115583496
0.601796875,-0.0011364062219554293
0.6018281249999999,-0.0011365434198323428
0.601859375,-0.0011367101011218357
0.601890625,-0.001136868366860385
0.6019218749999999,-0.001136979488364609
0.601953125,-0.001137136202723179
0.601984375,-0.0011372937777635282
0.6020156249999999,-0.001137452077397745
0.602046875,-0.0011376078896708636
0.602078125,-0.0011377534162605105
0.602109375,-0.0011379054033917035
0.602140625,-0.0011380533376030115
0.602171875,-0.0011381501393741833
0.602203125,-0.0011382782495087639
0.602234375,-0.001138427453891925
0.602265625,-0.0011385991221687514
0.602296875,-0.0011387307049506301
0.602328125,-0.0011388652927586118
0.602359375,-0.0011389974520934175
0.602390625,-0.0011391602376102962
0.602421875,-0.0011393141372929814
0.602453125,-0.0011394273778652063
0.602484375,-0.0011395947449897754
0.602515625,-0.0011397429427500022
0.602546875,-0.001139909745242463
0.602578125,-0.0011410392556461223
0.6026093749999999,-0.0011411964948367728
0.602640625,-0.0011413082538028058
0.602671875,-0.0011414428036322297
0.6027031249999999,-0.0011415649398642605
0.602734375,-0.0011416887532173445
0.602765625,-0.0011418184262042934
0.6027968749999999,-0.0011419793074625012
0.602828125,-0.0011421189914397438
0.602859375,-0.0011422489845446422
0.6028906249999999,-0.00114238638321228
0.602921875,-0.001142499525677923
0.602953125,-0.0011426545124950463
0.6029843749999999,-0.0011427751035231679
0.603015625,-0.001142950988864154
0.603046875,-0.0011430801678903417
0.6030781249999999,-0.0011431753353186754
0.6031093750000001,-0.001143282534390628
0.603140625,-0.0011433810949368316
0.6031718749999999,-0.001143535905483311
0.6032031250000001,-0.0011436746870979071
0.603234375,-0.0011438190812446854
0.6032656249999999,-0.0011439423395649927
0.6032968750000001,-0.0011440539416094214
0.603328125,-0.0011441607883182665
0.6033593749999999,-0.0011442922780912565
0.6033906250000001,-0.0011444225849927374
0.603421875,-0.0011445681884103588
0.6034531249999999,-0.001144721830177227
0.603484375,-0.0011448370435546106
0.603515625,-0.0011449526580377678
0.6035468749999999,-0.0011450637791707054
0.603578125,-0.001145177509897271
0.603609375,-0.0011453038113919262
0.6036406249999999,-0.001145431983341938
0.603671875,-0.001145538256533872
0.603703125,-0.001145695386361157
0.6037343749999999,-0.001145790565150153
0.603765625,-0.0011458980131584216
0.603796875,-0.0011460100524750862
0.6038281249999999,-0.0011461161935328347
0.603859375,-0.0011452026824020495
0.603890625,-0.0011453126367174903
0.6039218749999999,-0.0011454276643264177
0.603953125,-0.0011455439004239114
0.603984375,-0.0011456712908304266
0.604015625,-0.0011458061407010368
0.604046875,-0.0011459231229368726
0.604078125,-0.0011460568561280395
0.604109375,-0.0011461766662985498
0.604140625,-0.0011462662268516867
0.604171875,-0.00114635970913788
0.604203125,-0.0011464730480363547
0.604234375,-0.0011465844983969999
0.604265625,-0.001146704736802482
0.604296875,-0.0011468245888836652
0.604328125,-0.0011469278481198095
0.604359375,-0.0011470382097016549
0.604390625,-0.0011471669014592699
0.604421875,-0.0011472428883537202
0.604453125,-0.001147348865341468
0.604484375,-0.0011474245387613664
0.604515625,-0.0011475363408155782
0.604546875,-0.0011476846176897391
0.604578125,-0.001147792550120496
0.6046093749999999,-0.0011478981506753139
0.604640625,-0.0011480136926999701
0.604671875,-0.0011481368447153022
0.6047031249999999,-0.0011482043239941266
0.604734375,-0.001148300126211553
0.604765625,-0.0011494081552346387
0.6047968749999999,-0.001149496819106529
0.604828125,-0.0011496060747112208
0.604859375,-0.0011497132875759493
0.6048906249999999,-0.0011498161055379721
0.604921875,-0.0011499352873135353
0.604953125,-0.00115005385514785
0.6049843749999999,-0.0011501279303055244
0.6050156250000001,-0.0011502358170547254
0.605046875,-0.0011503472424883622
0.6050781249999999,-0.0011504459597479408
0.6051093750000001,-0.0011505239317096613
0.605140625,-0.0011506182108188753
0.6051718749999999,-0.0011507123105499902
0.6052031250000001,-0.0011508158467005772
0.605234375,-0.0011509210831890035
0.6052656249999999,-0.001150969562226746
0.6052968750000001,-0.0011510846545812609
0.605328125,-0.0011512016231785202
0.6053593749999999,-0.0011512854048242836
0.6053906250000001,-0.0011513834277668382
0.605421875,-0.001151441363770933
0.6054531249999999,-0.0011515265053239493
0.6054843750000001,-0.0011516224713302818
0.605515625,-0.0011517219194426068
0.6055468749999999,-0.001151820366885603
0.605578125,-0.0011519175710925506
0.605609375,-0.00115200469535863
0.6056406249999999,-0.0011520884219207057
0.605671875,-0.0011521615475197818
0.605703125,-0.0011522541146386824
0.6057343749999999,-0.0011523567345657557
0.605765625,-0.0011524436335553258
0.605796875,-0.0011525385547504555
0.6058281249999999,-0.0011526138198446126
0.605859375,-0.001152695321168913
0.605890625,-0.0011527677418994818
0.6059218749999999,-0.0011528796035778638
0.605953125,-0.0011529534981741113
0.605984375,-0.0011530375502173014
0.606015625,-0.0011531247396358302
0.606046875,-0.0011532276260172378
0.606078125,-0.001152291393456014
0.606109375,-0.0011523743167767067
0.606140625,-0.0011524079341050826
0.606171875,-0.001152438328662915
0.606203125,-0.0011525142776221825
0.606234375,-0.001152636845273676
0.606265625,-0.0011527610871174716
0.606296875,-0.001152809257373131
0.606328125,-0.0011528771929730404
0.606359375,-0.001152942532979092
0.606390625,-0.0011530305524520695
0.606421875,-0.0011531589296175752
0.606453125,-0.0011532388617170874
0.606484375,-0.0011532995719439124
0.606515625,-0.0011533264602333754
0.606546875,-0.0011533702912539176
0.606578125,-0.0011534663101547028
0.6066093749999999,-0.0011535702781999939
0.606640625,-0.001153655034615047
0.606671875,-0.0011537395448049485
0.6067031249999999,-0.0011537955772278063
0.606734375,-0.001153863961334569
0.606765625,-0.0011539347532195099
0.6067968749999999,-0.0011540201882383229
0.606828125,-0.0011540863232731915
0.606859375,-0.0011541457499666744
0.6068906249999999,-0.00115422186786222
0.606921875,-0.0011542386516028534
0.606953125,-0.0011542781666931921
0.6069843749999999,-0.0011553596369252572
0.6070156250000001,-0.0011554378553969846
0.607046875,-0.0011555902535067518
0.6070781249999999,-0.0011556999615478063
0.6071093750000001,-0.0011557527901083775
0.607140625,-0.0011557988071786776
0.6071718749999999,-0.0011558751491397463
0.6072031250000001,-0.0011559003102817721
0.607234375,-0.001155956046574591
0.6072656249999999,-0.0011560042479784732
0.6072968750000001,-0.0011560659589443904
0.607328125,-0.0011561165546414287
0.6073593749999999,-0.00115621785910279
0.6073906250000001,-0.0011563017364411392
0.607421875,-0.0011563577301800451
0.6074531249999999,-0.0011564123855482833
0.607484375,-0.0011564868642885244
0.607515625,-0.0011565371651784812
0.6075468749999999,-0.0011565895500511708
0.607578125,-0.0011565744940638945
0.607609375,-0.001156615403737772
0.6076406249999999,-0.0011567175340016708
0.607671875,-0.001156806523391958
0.607703125,-0.0011569119104857598
0.6077343749999999,-0.0011569762743168545
0.607765625,-0.0011570262203974384
0.607796875,-0.0011570784810251145
0.6078281249999999,-0.0011570996428989615
0.607859375,-0.0011571267506012492
0.607890625,-0.0011571543336987254
0.607921875,-0.0011571790437669566
0.607953125,-0.0011572334058950959
0.607984375,-0.0011573481911668973
0.608015625,-0.001157413321311928
0.608046875,-0.0011575195314179783
0.608078125,-0.001157554106621557
0.608109375,-0.0011576247402526364
0.608140625,-0.0011576497826741791
0.608171875,-0.0011576574666844579
0.608203125,-0.0011577113478694265
0.608234375,-0.0011577783408371345
0.608265625,-0.001157805085074081
0.608296875,-0.0011567951806188484
0.608328125,-0.0011568545862407527
0.608359375,-0.0011568808201248247
0.608390625,-0.0011569741817815116
0.608421875,-0.00115709643023168
0.608453125,-0.0011571441394397676
0.608484375,-0.0011571044870626185
0.608515625,-0.0011571065499837753
0.608546875,-0.0011571527625366916
0.608578125,-0.0011572675128475353
0.6086093749999999,-0.0011573970772200577
0.608640625,-0.0011574032409055537
0.608671875,-0.001157443914739556
0.6087031249999999,-0.0011574084267561395
0.608734375,-0.0011574655029992185
0.608765625,-0.001157524329245787
0.6087968749999999,-0.0011575860019048013
0.608828125,-0.001157560919643183
0.608859375,-0.0011576164961515749
0.6088906249999999,-0.0011575898746591547
0.6089218750000001,-0.00115771503561592
0.608953125,-0.0011577843545724081
0.6089843749999999,-0.0011578420484577474
0.6090156250000001,-0.0011579327868466611
0.609046875,-0.001157928577131765
0.6090781249999999,-0.0011579185016784288
0.6091093750000001,-0.0011579270138681458
0.609140625,-0.0011579713557164015
0.6091718749999999,-0.001157985819615591
0.6092031250000001,-0.0011591107950725717
0.609234375,-0.0011590765036297926
0.6092656249999999,-0.0011591814277153514
0.6092968750000001,-0.001159237336046802
0.609328125,-0.0011591579123541584
0.6093593749999999,-0.0011592913100266118
0.6093906250000001,-0.0011593011263234393
0.609421875,-0.001159371114464687
0.6094531249999999,-0.0011593540160732205
0.609484375,-0.001159380478905167
0.609515625,-0.0011594120758741944
0.6095468749999999,-0.0011594809870564791
0.609578125,-0.0011595080743421853
0.609609375,-0.001159568806794676
0.6096406249999999,-0.0011595689943688266
0.609671875,-0.001159518558461494
0.609703125,-0.001159658264682617
0.6097343749999999,-0.0011595924876410327
0.609765625,-0.0011596475858526127
0.609796875,-0.0011596840346052573
0.6098281249999999,-0.001159781889225782
0.609859375,-0.0011597082165282664
0.609890625,-0.001159856637537194
0.609921875,-0.0011598701738851254
0.609953125,-0.0011598983621832447
0.609984375,-0.001159942845483982
0.610015625,-0.0011598935507446916
0.610046875,-0.0011598863451263604
0.610078125,-0.0011598847588422528
0.610109375,-0.0011598826982810138
0.610140625,-0.0011599687458220993
0.610171875,-0.001160060875159078
0.610203125,-0.0011600836824795686
0.610234375,-0.0011600729782531329
0.610265625,-0.0011601479980686766
0.610296875,-0.0011601478578896762
0.610328125,-0.0011601837420186605
0.610359375,-0.001160134408647026
0.610390625,-0.0011601096497702822
0.610421875,-0.0011601885142114368
0.610453125,-0.0011602333097079018
0.610484375,-0.0011601937433975418
0.610515625,-0.0011592411060097237
0.610546875,-0.001159258828511863
0.610578125,-0.0011593223154028297
0.6106093749999999,-0.0011592545119681538
0.610640625,-0.0011592839543953723
0.610671875,-0.0011592387964351643
0.6107031249999999,-0.0011593078934954877
0.610734375,-0.0011593574863754882
0.610765625,-0.001159362078619327
0.6107968749999999,-0.0011593426683036041
0.610828125,-0.0011593297289611629
0.610859375,-0.001159410621813628
0.6108906249999999,-0.0011594466361498218
0.6109218750000001,-0.0011594200181187057
0.610953125,-0.0011594657760958423
0.6109843749999999,-0.0011594839174585286
0.6110156250000001,-0.0011594413696750239
0.611046875,-0.0011595071368496607
0.6110781249999999,-0.0011594873329501577
0.6111093750000001,-0.0011595324595224075
0.611140625,-0.0011595025659698124
0.6111718749999999,-0.0011595003168544636
0.6112031250000001,-0.0011595038007804481
0.611234375,-0.0011595251337703644
0.6112656249999999,-0.0011595805815408436
0.6112968750000001,-0.0011595886394939574
0.611328125,-0.0011595395263270455
0.6113593749999999,-0.0011595492381956223
0.6113906250000001,-0.001160578799519918
0.611421875,-0.0011606167646139795
0.6114531249999999,-0.0011606119764666946
0.611484375,-0.0011606054171778638
0.611515625,-0.0011606367313089054
0.6115468749999999,-0.001160617889701853
0.611578125,-0.0011606641108710958
0.611609375,-0.0011606556292494408
0.6116406249999999,-0.001160644139673997
0.611671875,-0.001160682008897098
0.611703125,-0.0011607043340370951
0.6117343749999999,-0.001160698402784214
0.611765625,-0.001160693746866212
0.611796875,-0.0011606610053255771
0.611828125,-0.0011607030109429956
0.611859375,-0.001160668855346339
0.611890625,-0.001160658020501127
0.611921875,-0.0011606378255177748
0.611953125,-0.0011606457124372048
0.611984375,-0.001160676743893866
0.612015625,-0.0011606972281316998
0.612046875,-0.001160688864942666
0.612078125,-0.0011606755742416576
0.612109375,-0.0011606745788623751
0.612140625,-0.001160665822701492
0.612171875,-0.001160659591370388
0.612203125,-0.0011606474337075047
0.612234375,-0.0011606592188269822
0.612265625,-0.001160691919203899
0.612296875,-0.0011606920058815154
0.612328125,-0.0011606584985668078
0.612359375,-0.0011606282321087354
0.612390625,-0.001160661179554219
0.612421875,-0.0011606167556228834
0.612453125,-0.0011606594563648952
0.612484375,-0.001160664458759439
0.612515625,-0.0011606669590736689
0.612546875,-0.0011607034739212069
0.612578125,-0.0011606512788545527
0.6126093749999999,-0.00116063883234694
0.612640625,-0.0011606020184840374
0.612671875,-0.001160608457769042
0.6127031249999999,-0.0011595842301379625
0.612734375,-0.0011595696324757897
0.612765625,-0.0011595513848539074
0.6127968749999999,-0.0011595288175728462
0.6128281250000001,-0.0011595253074170864
0.612859375,-0.0011595234753396313
0.6128906249999999,-0.0011595066368803517
0.6129218750000001,-0.0011595165182647846
0.612953125,-0.0011594949901021882
0.6129843749999999,-0.001159498126504968
0.6130156250000001,-0.0011594799182398884
0.613046875,-0.0011594610878017941
0.6130781249999999,-0.0011594812962093803
0.6131093750000001,-0.0011594617004894205
0.613140625,-0.0011594403167178996
0.6131718749999999,-0.0011594474008123634
0.6132031250000001,-0.0011594274384800138
0.613234375,-0.001159436309796251
0.6132656249999999,-0.0011594142224518947
0.6132968750000001,-0.0011593850340500915
0.613328125,-0.0011593808456523726
0.6133593749999999,-0.001159337343547312
0.6133906250000001,-0.0011593010901363096
0.613421875,-0.0011593155321795202
0.6134531249999999,-0.0011593025599066255
0.613484375,-0.0011593052366742074
0.613515625,-0.0011592940542330434
0.6135468749999999,-0.0011592666576099205
0.613578125,-0.0011592369312482323
0.613609375,-0.0011602367081496485
0.6136406249999999,-0.0011602367288905402
0.613671875,-0.001160232924090232
0.613703125,-0.001160220239434736
0.6137343749999999,-0.0011601970354978876
0.613765625,-0.0011601574142774788
0.613796875,-0.0011601474724769953
0.613828125,-0.0011601254657112176
0.613859375,-0.001160114408987726
0.613890625,-0.0011600903623576221
0.613921875,-0.0011600689885124353
0.613953125,-0.0011600756616825351
0.613984375,-0.001160052548169293
0.614015625,-0.0011600419705150924
0.614046875,-0.0011600322886763936
0.614078125,-0.0011599813510431642
0.614109375,-0.0011599755217459318
0.614140625,-0.0011599368904888913
0.614171875,-0.0011599274678272022
0.614203125,-0.0011598884138655473
0.614234375,-0.0011598838779494879
0.614265625,-0.0011598512270774713
0.614296875,-0.0011598304942812138
0.614328125,-0.001159789100393445
0.614359375,-0.0011597562568589556
0.614390625,-0.0011597381380903486
0.614421875,-0.0011597361407887294
0.614453125,-0.0011597250230758402
0.614484375,-0.001159729860636529
0.614515625,-0.0011596962531544158
0.614546875,-0.0011596546257803368
0.614578125,-0.0011595981614673512
0.6146093749999999,-0.0011595570720293533
0.614640625,-0.0011595296556292933
0.614671875,-0.0011595092676427443
0.6147031249999999,-0.0011594957788072444
0.614734375,-0.0011594939784943976
0.614765625,-0.001159481389044207
0.6147968749999999,-0.0011594808360174333
0.6148281250000001,-0.0011594539996554222
0.614859375,-0.00115941869552166
0.6148906249999999,-0.0011593622218674868
0.6149218750000001,-0.0011582907745611992
0.614953125,-0.001158268037003432
0.6149843749999999,-0.0011582287909661544
0.6150156250000001,-0.0011581950050890202
0.615046875,-0.0011581835433399391
0.6150781249999999,-0.0011581529717867578
0.6151093750000001,-0.0011581240792208417
0.615140625,-0.0011580803656729664
0.6151718749999999,-0.0011580455481966477
0.6152031250000001,-0.0011580281025328001
0.615234375,-0.0011580045373282867
0.6152656249999999,-0.0011579846037218545
0.6152968750000001,-0.0011579641683233423
0.615328125,-0.0011579260893040365
0.6153593749999999,-0.0011578935160747351
0.6153906250000001,-0.001157872124120083
0.615421875,-0.0011578368591041478
0.6154531249999999,-0.0011578136145372203
0.6154843750000001,-0.001157768853035937
0.615515625,-0.0011577461304739765
0.6155468749999999,-0.0011576969284526374
0.615578125,-0.0011576831129035577
0.615609375,-0.0011576570624532018
0.6156406249999999,-0.001157634624053043
0.615671875,-0.0011575921549176957
0.615703125,-0.0011575369327102743
0.615734375,-0.0011574823753125983
0.615765625,-0.0011574398378353182
0.615796875,-0.0011584436782645507
0.615828125,-0.0011584044684386369
0.615859375,-0.0011583817433333324
0.615890625,-0.0011583438178365789
0.615921875,-0.001158282334165487
0.615953125,-0.001158263740208755
0.615984375,-0.0011582538237840667
0.616015625,-0.0011582236021914494
0.616046875,-0.0011581519859463936
0.616078125,-0.0011581411142459995
0.616109375,-0.0011581504479366705
0.616140625,-0.0011581351612999086
0.616171875,-0.0011580784962519249
0.616203125,-0.0011580436110503467
0.616234375,-0.0011579889240369984
0.616265625,-0.0011579274126508506
0.616296875,-0.0011578346691407913
0.616328125,-0.0011578175832318016
0.616359375,-0.0011577998826587353
0.616390625,-0.0011577791776401572
0.616421875,-0.0011577476733756857
0.616453125,-0.0011576777066846372
0.616484375,-0.0011576132146740026
0.616515625,-0.001157555714390912
0.616546875,-0.0011575687624139283
0.616578125,-0.0011575552585639769
0.6166093749999999,-0.001157528213174372
0.616640625,-0.001157481050540074
0.616671875,-0.001157433699066398
0.6167031249999999,-0.0011573944957200544
0.6167343750000001,-0.0011573362981548152
0.616765625,-0.001157259582960913
0.6167968749999999,-0.0011572648385779274
0.6168281250000001,-0.001157244096049094
0.616859375,-0.0011572199141247665
0.6168906249999999,-0.001157147190842537
0.6169218750000001,-0.0011570885349038475
0.616953125,-0.001157043649746451
0.6169843749999999,-0.0011570095938914608
0.6170156250000001,-0.001156987772002134
0.617046875,-0.0011569510559266138
0.6170781249999999,-0.001156866597960167
0.6171093750000001,-0.0011568172632575278
0.617140625,-0.0011557666113468056
0.6171718749999999,-0.0011557743591795663
0.6172031250000001,-0.0011557601609527846
0.617234375,-0.0011557067274478722
0.6172656249999999,-0.0011555892059938212
0.6172968750000001,-0.001155528129735333
0.617328125,-0.0011554917703609224
0.6173593749999999,-0.001155480793910573
0.6173906250000001,-0.001155453640610888
0.617421875,-0.001155398564889179
0.6174531249999999,-0.0011553206028866343
0.617484375,-0.0011553084142520015
0.617515625,-0.0011552495580823448
0.6175468749999999,-0.0011552799720507614
0.617578125,-0.0011552437265136377
0.617609375,-0.0011551440180704586
0.6176406249999999,-0.0011550434009177588
0.617671875,-0.0011550216593212842
0.617703125,-0.00115500729072315
0.617734375,-0.00115499097471684
0.617765625,-0.0011549379020031267
0.617796875,-0.0011548843482755804
0.617828125,-0.001154797312613167
0.617859375,-0.0011546891304307083
0.617890625,-0.0011546569408223198
0.617921875,-0.0011546717769710148
0.617953125,-0.001154672360930288
0.617984375,-0.001154625907998856
0.618015625,-0.00115559832750119
0.618046875,-0.0011555496958360126
0.618078125,-0.0011554949589653411
0.618109375,-0.001155446063568457
0.618140625,-0.0011553978588880569
0.618171875,-0.0011553312743258423
0.618203125,-0.001155281452682757
0.618234375,-0.0011551927614534656
0.618265625,-0.0011551566387163134
0.618296875,-0.0011551214893511866
0.618328125,-0.0011550988371330506
0.618359375,-0.0011550103935317538
0.618390625,-0.0011549845237460478
0.618421875,-0.001154888628830026
0.618453125,-0.001154859633162704
0.618484375,-0.0011547977453823903
0.618515625,-0.0011547571190461056
0.618546875,-0.0011547228015905513
0.618578125,-0.0011547494664724753
0.6186093749999999,-0.001154738946402202
0.618640625,-0.0011546747819370998
0.618671875,-0.0011546003498702773
0.6187031249999999,-0.0011545006263421025
0.6187343750000001,-0.0011544419068868703
0.618765625,-0.0011544476000226699
0.6187968749999999,-0.0011544272106191258
0.6188281250000001,-0.0011543426051873022
0.618859375,-0.0011542426552871993
0.6188906249999999,-0.0011542489196239084
0.6189218750000001,-0.0011542269412041645
0.618953125,-0.0011542224504803682
0.6189843749999999,-0.0011541203136362713
0.6190156250000001,-0.001154015944782892
0.619046875,-0.0011539322556767644
0.6190781249999999,-0.0011538547827262269
0.6191093750000001,-0.0011537915606882436
0.619140625,-0.001153778798796249
0.6191718749999999,-0.0011537675867730988
0.6192031250000001,-0.0011537411310255825
0.619234375,-0.0011536501900869175
0.6192656249999999,-0.001153625530455931
0.6192968750000001,-0.0011536246749240912
0.619328125,-0.0011524591266984623
0.6193593749999999,-0.0011524568875219444
0.6193906250000001,-0.0011524136609757582
0.619421875,-0.0011523588404078189
0.6194531249999999,-0.0011522744041909672
0.619484375,-0.001152239258517481
0.619515625,-0.0011522640799287547
0.6195468749999999,-0.0011521978481609518
0.619578125,-0.001152123868783085
0.619609375,-0.001152017755778157
0.619640625,-0.0011519939368506218
0.619671875,-0.0011519618811796535
0.619703125,-0.001151858681241142
0.619734375,-0.0011518122812155078
0.619765625,-0.001151765895658463
0.619796875,-0.0011517277840574908
0.619828125,-0.00115165546949254
0.619859375,-0.0011516647966526641
0.619890625,-0.0011515716520026226
0.619921875,-0.0011515488058522032
0.619953125,-0.0011514376427646973
0.619984375,-0.001151368788195703
0.620015625,-0.001151376759589283
0.620046875,-0.0011513405973043282
0.620078125,-0.0011512932005593689
0.620109375,-0.00115125054740128
0.620140625,-0.0011512253016020754
0.620171875,-0.0011511040716511121
0.620203125,-0.0011521660443956604
0.620234375,-0.001152048423640497
0.620265625,-0.0011520269401320213
0.620296875,-0.0011519882557857741
0.620328125,-0.0011518422021332755
0.620359375,-0.0011518802228288189
0.620390625,-0.0011517752041016807
0.620421875,-0.001151725319369308
0.620453125,-0.001151734447512466
0.620484375,-0.0011516862097335177
0.620515625,-0.001151618245452627
0.620546875,-0.0011515501594140214
0.620578125,-0.0011514721634106467
0.6206093749999999,-0.001151467193732509
0.6206406250000001,-0.001151386798682881
0.620671875,-0.0011513479792487485
0.6207031249999999,-0.0011513151571698015
0.6207343750000001,-0.0011512151858401702
0.620765625,-0.0011512005350384456
0.6207968749999999,-0.001151117054402774
0.6208281250000001,-0.0011510777717047421
0.620859375,-0.0011510553714895594
0.6208906249999999,-0.0011509846485784833
0.6209218750000001,-0.0011509277493459355
0.620953125,-0.00115086767285957
0.6209843749999999,-0.001150847264194385
0.6210156250000001,-0.0011508109922340921
0.621046875,-0.0011507890639742488
0.6210781249999999,-0.0011506819703222988
0.6211093750000001,-0.0011506156370288956
0.621140625,-0.0011505669760386236
0.6211718749999999,-0.0011505180385585345
0.6212031250000001,-0.0011504935419355093
0.621234375,-0.0011504268961224223
0.6212656249999999,-0.001150355073677594
0.6212968750000001,-0.00115029412719269
0.621328125,-0.0011502485078536233
0.6213593749999999,-0.0011501835669550167
0.6213906250000001,-0.0011501602029366856
0.621421875,-0.0011501337775395096
0.6214531249999999,-0.0011501247799060345
0.621484375,-0.0011500204748763204
0.621515625,-0.0011499798852034476
0.6215468749999999,-0.001148875995316597
0.621578125,-0.0011488528840590297
0.621609375,-0.001148804042355022
0.621640625,-0.001148767171013712
0.621671875,-0.0011487122354163666
0.621703125,-0.001148660859263094
0.621734375,-0.0011485688618335967
0.621765625,-0.001148520887448462
0.621796875,-0.0011485027281213818
0.621828125,-0.0011484658442617937
0.621859375,-0.0011484367581739152
0.621890625,-0.0011483173385153367
0.621921875,-0.0011482948458688379
0.621953125,-0.001148240032760938
0.621984375,-0.0011482161250042089
0.622015625,-0.0011482013324781368
0.622046875,-0.0011481475962755103
0.622078125,-0.0011480766045916767
0.622109375,-0.0011480305980588155
0.622140625,-0.0011479790996969698
0.622171875,-0.0011479107499240415
0.622203125,-0.0011478417189137828
0.622234375,-0.001147810737171004
0.622265625,-0.0011477599602832955
0.622296875,-0.0011477291321714198
0.622328125,-0.0011476573514333475
0.622359375,-0.0011476429542048305
0.622390625,-0.001147615323805199
0.622421875,-0.0011485780175186748
0.622453125,-0.0011485255760614842
0.622484375,-0.0011484473018260055
0.622515625,-0.001148382515459699
0.622546875,-0.0011483221146162022
0.622578125,-0.0011482903703661056
0.6226093749999999,-0.0011482286570870526
0.6226406250000001,-0.001148211677418685
0.622671875,-0.001148184124322639
0.6227031249999999,-0.0011481327792180439
0.6227343750000001,-0.0011480821602594948
0.622765625,-0.0011480167308481337
0.6227968749999999,-0.001147990685096422
0.6228281250000001,-0.0011479615376815515
0.622859375,-0.0011479231509902085
0.6228906249999999,-0.001147865758102877
0.6229218750000001,-0.0011478160965950404
0.622953125,-0.001147745694296938
0.6229843749999999,-0.0011476936649148298
0.6230156250000001,-0.0011476619305263794
0.623046875,-0.0011476191634872367
0.6230781249999999,-0.001147552251457632
0.6231093750000001,-0.0011475211175573236
0.623140625,-0.0011474969250652549
0.6231718749999999,-0.0011474719915978773
0.6232031250000001,-0.001147401001472901
0.623234375,-0.0011473532847871767
0.6232656249999999,-0.0011473035687218323
0.6232968750000001,-0.0011472696131754924
0.623328125,-0.0011472220090929242
0.6233593749999999,-0.001147163551999876
0.6233906250000001,-0.001147129922544867
0.623421875,-0.0011470808452926917
0.6234531249999999,-0.0011470484094365692
0.623484375,-0.0011470357200085053
0.623515625,-0.0011469865335513169
0.623546875,-0.0011469409221983515
0.623578125,-0.0011468647551724463
0.623609375,-0.001146803625927055
0.623640625,-0.0011467608442171581
0.623671875,-0.0011467339726068532
0.623703125,-0.0011467001185990824
0.623734375,-0.0011456482630650827
0.623765625,-0.0011456227247747773
0.623796875,-0.0011455396576007353
0.623828125,-0.0011455047609532816
0.623859375,-0.001145473424340973
0.623890625,-0.0011454231308540529
0.623921875,-0.0011453793508894201
0.623953125,-0.0011453667507743855
0.623984375,-0.001145322935773175
0.624015625,-0.0011452912832905504
0.624046875,-0.0011452429854147649
0.624078125,-0.0011451939969555937
0.624109375,-0.0011451494799806332
0.624140625,-0.0011450974882153409
0.624171875,-0.0011450693774052098
0.624203125,-0.0011450636617024723
0.624234375,-0.0011450039235584887
0.624265625,-0.0011449862688028417
0.624296875,-0.0011449265362191222
0.624328125,-0.0011448798021927824
0.624359375,-0.0011448431261307755
0.624390625,-0.0011448101492807887
0.624421875,-0.0011447874811462942
0.624453125,-0.0011447573375102799
0.624484375,-0.0011447439522571795
0.624515625,-0.0011446812826867367
0.6245468750000001,-0.0011446281486162495
0.624578125,-0.0011445919584485986
0.6246093749999999,-0.001145567451503196
0.6246406250000001,-0.0011455388201823229
0.624671875,-0.0011455020228122934
0.6247031249999999,-0.0011454714099785046
0.6247343750000001,-0.0011454488029901885
0.624765625,-0.0011454274002816213
0.6247968749999999,-0.0011453815010186094
0.6248281250000001,-0.0011453405664372755
0.624859375,-0.0011453133204662805
0.6248906249999999,-0.0011452797429481708
0.6249218750000001,-0.0011452139416162459
0.624953125,-0.0011451750649142355
0.6249843749999999,-0.0011451390286723734
0.6250156250000001,-0.0011451319844913849
0.625046875,-0.0011451277429874972
0.6250781249999999,-0.0011451224627886392
0.6251093750000001,-0.0011451117780491155
0.625140625,-0.0011450532416077443
0.6251718749999999,-0.0011450179418550435
0.6252031250000001,-0.0011449811256007934
0.625234375,-0.0011449499160643174
0.6252656249999999,-0.0011449178629404436
0.6252968750000001,-0.00114484541337476
0.625328125,-0.0011448057820673853
0.6253593749999999,-0.0011447978097109714
0.6253906250000001,-0.001144786875845509
0.625421875,-0.0011447833680324829
0.6254531249999999,-0.0011447527760809692
0.6254843750000001,-0.0011446975258369955
0.625515625,-0.0011446522285550806
0.625546875,-0.0011446129855174209
0.625578125,-0.0011445645665947683
0.625609375,-0.0011445390367809082
0.625640625,-0.0011445304118881568
0.625671875,-0.0011445341100427102
0.625703125,-0.001144521870223219
0.625734375,-0.001144487960709345
0.625765625,-0.0011444905445182896
0.625796875,-0.001144449227261042
0.625828125,-0.001144414593793882
0.625859375,-0.0011444026321086286
0.625890625,-0.0011443901622106394
0.625921875,-0.0011433702562358601
0.625953125,-0.0011433375780646807
0.625984375,-0.001143250898772749
0.626015625,-0.0011431984666332579
0.626046875,-0.0011431866889282626
0.626078125,-0.0011431774827535685
0.626109375,-0.0011431667430774999
0.626140625,-0.0011431546520763308
0.626171875,-0.001143131816100304
0.626203125,-0.0011431156611683944
0.626234375,-0.001143062421806184
0.626265625,-0.0011430375352530948
0.626296875,-0.0011430316341648518
0.626328125,-0.001143044227827173
0.626359375,-0.0011430439364790608
0.626390625,-0.0011430167560490673
0.626421875,-0.0011429783665135446
0.626453125,-0.0011429486477832033
0.626484375,-0.0011429295070096261
0.626515625,-0.0011429275404298937
0.6265468750000001,-0.0011429273710832702
0.626578125,-0.0011429312963375515
0.6266093749999999,-0.0011429118795193115
0.6266406250000001,-0.0011428718834070074
0.626671875,-0.0011428287677893618
0.6267031249999999,-0.0011428126966242548
0.6267343750000001,-0.0011427871235830007
0.626765625,-0.0011428118187186247
0.6267968749999999,-0.001143860819026444
0.6268281250000001,-0.0011438446608375355
0.626859375,-0.001143818802630748
0.6268906249999999,-0.0011437565663102167
0.6269218750000001,-0.0011437161075687208
0.626953125,-0.0011436935900657266
0.6269843749999999,-0.00114371590420035
0.6270156250000001,-0.00114370558974259
0.627046875,-0.0011436972669627357
0.6270781249999999,-0.0011436606768000512
0.6271093750000001,-0.001143669254220176
0.627140625,-0.00114365560370331
0.6271718749999999,-0.0011436558343232636
0.6272031250000001,-0.001143657032522942
0.627234375,-0.001143659376015252
0.6272656249999999,-0.001143667499394426
0.6272968750000001,-0.001143637888070613
0.627328125,-0.0011436180903112714
0.6273593749999999,-0.0011436336258434168
0.6273906250000001,-0.0011436148973263602
0.627421875,-0.0011436057316017122
0.627453125,-0.0011435797948012097
0.627484375,-0.0011435698385524884
0.627515625,-0.0011435810864870305
0.627546875,-0.0011435920247985024
0.627578125,-0.0011435972194497566
0.627609375,-0.0011435887921613687
0.627640625,-0.0011435492990648222
0.627671875,-0.001143519624442032
0.627703125,-0.0011434927246938252
0.627734375,-0.001143497673003084
0.627765625,-0.0011435256824655939
0.627796875,-0.0011435664702716536
0.627828125,-0.001143569075954698
0.627859375,-0.001143572846397413
0.627890625,-0.0011435425430910452
0.627921875,-0.00114355377869425
0.627953125,-0.0011435678107631006
0.627984375,-0.0011436039775374815
0.628015625,-0.0011436525274785177
0.628046875,-0.0011436637857372006
0.628078125,-0.0011435834221265213
0.628109375,-0.001143533953171124
0.628140625,-0.0011424381740630235
0.628171875,-0.0011424461208834023
0.628203125,-0.0011424639582356746
0.628234375,-0.0011425636358422357
0.628265625,-0.0011426022059731339
0.628296875,-0.0011425814823487444
0.628328125,-0.0011425626719348617
0.628359375,-0.0011426103920480317
0.628390625,-0.001142651025801189
0.628421875,-0.0011426129231927665
0.6284531250000001,-0.0011426061483120614
0.628484375,-0.0011425708698524495
0.628515625,-0.0011425759897200453
0.6285468750000001,-0.0011426335913827385
0.628578125,-0.0011426864125818302
0.6286093749999999,-0.0011426819409826212
0.6286406250000001,-0.0011426907975863217
0.628671875,-0.0011426791473528944
0.6287031249999999,-0.001142737173035039
0.6287343750000001,-0.0011427785838023473
0.628765625,-0.0011427441794262978
0.6287968749999999,-0.0011427293153000347
0.6288281250000001,-0.0011427266730172358
0.628859375,-0.0011427144589623087
0.6288906249999999,-0.0011427585055427403
0.6289218750000001,-0.0011427497553547598
0.628953125,-0.0011428078356780329
0.6289843749999999,-0.0011438085433202287
0.6290156250000001,-0.00114386311265895
0.629046875,-0.0011438636331716455
0.6290781249999999,-0.0011438142408927605
0.6291093750000001,-0.001143851925049514
0.629140625,-0.0011438783616712599
0.6291718749999999,-0.0011438867211632578
0.6292031250000001,-0.001143900321242293
0.629234375,-0.001143931051049393
0.6292656249999999,-0.0011440216864155549
0.6292968750000001,-0.0011441085711032146
0.629328125,-0.0011441208976838042
0.6293593749999999,-0.0011441322115601019
0.6293906250000001,-0.0011441645657841067
0.629421875,-0.001144123669928502
0.629453125,-0.001144112718690006
0.629484375,-0.0011442015717685536
0.629515625,-0.0011441893278402587
0.629546875,-0.0011442042292698976
0.629578125,-0.0011442498926079354
0.629609375,-0.0011442126825267941
0.629640625,-0.0011442649748708185
0.629671875,-0.001144321476117035
0.629703125,-0.001144343757078118
0.629734375,-0.0011443695604923393
0.629765625,-0.001144378965500372
0.629796875,-0.001144421905970975
0.629828125,-0.0011444929801303384
0.629859375,-0.0011444885875997214
0.629890625,-0.0011444881283886633
0.629921875,-0.0011445623637888203
0.629953125,-0.001144623153447516
0.629984375,-0.0011446852152245772
0.630015625,-0.0011448038580035395
0.630046875,-0.0011446822171770205
0.630078125,-0.001144691917583717
0.630109375,-0.0011447573992101716
0.630140625,-0.0011447903149172586
0.630171875,-0.0011447488919526794
0.630203125,-0.0011448068159023404
0.630234375,-0.0011449171573724125
0.630265625,-0.0011449782136432052
0.630296875,-0.0011450284805168895
0.630328125,-0.0011440561286135652
0.630359375,-0.001144042495504368
0.630390625,-0.001144070979907149
0.630421875,-0.001144101295179372
0.6304531250000001,-0.0011442269905911281
0.630484375,-0.0011442890226086265
0.630515625,-0.0011443314141509064
0.6305468750000001,-0.0011443314035667167
0.630578125,-0.0011443163206300358
0.6306093749999999,-0.0011442944901292607
0.6306406250000001,-0.0011443784203402849
0.630671875,-0.001144435062867103
0.6307031249999999,-0.0011445303423961092
0.6307343750000001,-0.0011446877105957924
0.630765625,-0.0011447697379790359
0.6307968749999999,-0.0011446760206768741
0.6308281250000001,-0.001144735560551939
0.630859375,-0.0011447897910954984
0.6308906249999999,-0.0011448956324781184
0.6309218750000001,-0.001144914191952659
0.630953125,-0.001144945004778776
0.6309843749999999,-0.001144981612634051
0.6310156250000001,-0.0011450182459441967
0.631046875,-0.001145050069791799
0.6310781249999999,-0.0011451250636483994
0.6311093750000001,-0.0011452329003088756
0.631140625,-0.0011453329742551303
0.6311718749999999,-0.0011464089164485748
0.6312031250000001,-0.001146480619116725
0.631234375,-0.0011464816423126072
0.6312656249999999,-0.001146561286176448
0.6312968750000001,-0.0011465795826440701
0.631328125,-0.001146645930849989
0.631359375,-0.0011466965916461583
0.6313906250000001,-0.0011467812660976955
0.631421875,-0.0011468344293532225
0.631453125,-0.0011469177410871646
0.631484375,-0.0011469780953930857
0.631515625,-0.001147064725091955
0.631546875,-0.0011471213900080199
0.631578125,-0.0011472038789626209
0.631609375,-0.0011472959649340315
0.631640625,-0.0011473101827014984
0.631671875,-0.001147409360348104
0.631703125,-0.0011474637739610008
0.631734375,-0.0011475224405380693
0.631765625,-0.0011476267823494063
0.631796875,-0.0011476929329075451
0.631828125,-0.0011477301691473728
0.631859375,-0.001147809214404976
0.631890625,-0.0011478841345426913
0.631921875,-0.0011479619802926035
0.631953125,-0.0011480384779222648
0.631984375,-0.0011480971624141523
0.632015625,-0.0011481620648676263
0.632046875,-0.0011482312041783092
0.632078125,-0.0011483137090684443
0.632109375,-0.0011483880706337837
0.632140625,-0.0011484746809429791
0.632171875,-0.00114857453155481
0.632203125,-0.0011486629787725126
0.632234375,-0.001148771905545961
0.632265625,-0.001148862071100338
0.632296875,-0.0011489230857980384
0.632328125,-0.0011489691054640122
0.6323593750000001,-0.0011490375520571382
0.632390625,-0.001149127251065113
0.632421875,-0.0011492305662822201
0.6324531250000001,-0.0011493073194161173
0.632484375,-0.0011494431882540825
0.632515625,-0.0011484807389421543
0.6325468750000001,-0.0011485803294582625
0.632578125,-0.0011486560091586093
0.6326093749999999,-0.0011487291378742097
0.6326406250000001,-0.0011488158905160334
0.632671875,-0.001148888785901244
0.6327031249999999,-0.0011489570163080477
0.6327343750000001,-0.0011491207245477725
0.632765625,-0.001149241680139388
0.6327968749999999,-0.0011493401265934705
0.6328281250000001,-0.0011494145101173768
0.632859375,-0.0011494632552233562
0.6328906249999999,-0.0011495121711986404
0.6329218750000001,-0.0011496267747533144
0.632953125,-0.0011497319684275302
0.6329843749999999,-0.0011498740008159224
0.6330156250000001,-0.0011499856569995616
0.633046875,-0.0011500865542006487
0.6330781249999999,-0.0011501646819577112
0.6331093750000001,-0.001150269964726905
0.633140625,-0.0011503748289393573
0.6331718749999999,-0.0011504756970924616
0.6332031250000001,-0.0011505886023727742
0.633234375,-0.0011507020992395402
0.6332656249999999,-0.0011507920678399917
0.6332968750000001,-0.0011509117073969302
0.633328125,-0.0011510249979311167
0.633359375,-0.0011521649825543406
0.6333906250000001,-0.001152278806407267
0.633421875,-0.0011523565960813477
0.633453125,-0.001152457730595878
0.633484375,-0.0011525704907570482
0.633515625,-0.0011527127914556547
0.633546875,-0.0011528459718809746
0.633578125,-0.001152934461894628
0.633609375,-0.0011530046592132838
0.633640625,-0.0011531254332594679
0.633671875,-0.0011532225794621195
0.633703125,-0.0011533442356337943
0.633734375,-0.0011534812045217654
0.633765625,-0.001153615638885927
0.633796875,-0.0011537543049870112
0.633828125,-0.0011538820507094628
0.633859375,-0.001153997445812651
0.633890625,-0.0011541111660254427
0.633921875,-0.0011542475105050902
0.633953125,-0.0011543638079469926
0.633984375,-0.0011544965806053777
0.634015625,-0.0011546032313373873
0.634046875,-0.001154724546673716
0.634078125,-0.0011548446784283815
0.634109375,-0.0011549363892172579
0.634140625,-0.0011550695488859973
0.634171875,-0.001155193200263964
0.634203125,-0.0011553546234292222
0.634234375,-0.0011555091414046197
0.634265625,-0.0011556323313108956
0.634296875,-0.0011557741569501526
0.634328125,-0.0011559002181337416
0.6343593750000001,-0.0011560203925134668
0.634390625,-0.0011561405365477992
0.634421875,-0.0011562670426385167
0.6344531250000001,-0.0011564082815893675
0.634484375,-0.0011565481222596229
0.634515625,-0.001156726007828346
0.6345468750000001,-0.0011568971367540634
0.634578125,-0.0011570350836172354
0.6346093749999999,-0.0011571667104339593
0.6346406250000001,-0.0011572868866440641
0.634671875,-0.001157407053582707
0.6347031249999999,-0.0011575560958554769
0.6347343750000001,-0.0011566498442564625
0.634765625,-0.0011567745612538066
0.6347968749999999,-0.0011569304000939341
0.6348281250000001,-0.001157082874248077
0.634859375,-0.001157266692313759
0.6348906249999999,-0.0011574260065262652
0.6349218750000001,-0.001157558059443755
0.634953125,-0.0011576914357726772
0.6349843749999999,-0.0011578170449996726
0.6350156250000001,-0.0011580045403489503
0.635046875,-0.0011581626840609371
0.6350781249999999,-0.001158356764691757
0.6351093750000001,-0.0011585382921223755
0.635140625,-0.0011586856754183458
0.6351718749999999,-0.0011588014925723832
0.6352031250000001,-0.0011589292403961157
0.635234375,-0.0011590866894676567
0.635265625,-0.001159243625916427
0.6352968750000001,-0.0011594255788065534
0.635328125,-0.001159618929828899
0.635359375,-0.0011598008266803551
0.6353906250000001,-0.0011599520474731805
0.635421875,-0.0011600743074397062
0.635453125,-0.0011602126853705354
0.6354843750000001,-0.0011603564644549064
0.635515625,-0.00116053879546954
0.635546875,-0.0011617617938653735
0.635578125,-0.0011619708506364172
0.635609375,-0.0011621357665502104
0.635640625,-0.0011623033008652424
0.635671875,-0.001162423071992092
0.635703125,-0.001162562086108515
0.635734375,-0.0011627456658045987
0.635765625,-0.0011629773151166124
0.635796875,-0.0011631748595835427
0.635828125,-0.0011633536129021411
0.635859375,-0.0011635146889502831
0.635890625,-0.0011636853877582502
0.635921875,-0.0011638442084006759
0.635953125,-0.0011640490954054304
0.635984375,-0.0011642453151889838
0.636015625,-0.0011644418382615665
0.636046875,-0.00116458968146314
0.636078125,-0.0011647638940740432
0.636109375,-0.0011649407783809705
0.636140625,-0.0011651204395376445
0.636171875,-0.0011653261400568667
0.636203125,-0.0011655139491559864
0.636234375,-0.0011657082047118322
0.6362656250000001,-0.0011658803155955681
0.636296875,-0.0011660706905479434
0.636328125,-0.0011662559718034309
0.6363593750000001,-0.0011664873587321767
0.636390625,-0.0011666846684414665
0.636421875,-0.0011668790480490604
0.6364531250000001,-0.0011670702126847059
0.636484375,-0.0011672512518051993
0.636515625,-0.0011673902557412207
0.6365468750000001,-0.001167611163102926
0.636578125,-0.0011678480201684702
0.6366093749999999,-0.0011680683665751812
0.6366406250000001,-0.0011683004034425334
0.636671875,-0.0011685345109669135
0.6367031249999999,-0.0011687011540853498
0.6367343750000001,-0.0011688648433368087
0.636765625,-0.0011690589566898703
0.6367968749999999,-0.0011692589367242566
0.6368281250000001,-0.0011694872471614721
0.636859375,-0.0011696998197176754
0.6368906249999999,-0.0011699290814342518
0.6369218750000001,-0.0011691079419165543
0.636953125,-0.001169309467786369
0.6369843749999999,-0.001169504360750237
0.6370156250000001,-0.0011696833765021848
0.637046875,-0.001169946802886672
0.6370781249999999,-0.0011701998180474703
0.6371093750000001,-0.0011704441058691742
0.637140625,-0.0011705720499836716
0.6371718749999999,-0.001170777114396452
0.6372031250000001,-0.0011710081013313264
0.637234375,-0.001171268191497321
0.637265625,-0.0011714710560077057
0.6372968750000001,-0.0011716710756599323
0.637328125,-0.0011719404506159506
0.637359375,-0.0011721507423648088
0.6373906250000001,-0.0011723449816143268
0.637421875,-0.0011725727296226438
0.637453125,-0.0011728526433845803
0.637484375,-0.0011731111298311538
0.637515625,-0.0011733873126816736
0.637546875,-0.0011736049530521112
0.637578125,-0.0011738366403463672
0.637609375,-0.0011740267337786506
0.637640625,-0.0011741785417613212
0.637671875,-0.0011743821568861099
0.637703125,-0.0011746437042797452
0.637734375,-0.001175935396287242
0.637765625,-0.0011762628477638877
0.637796875,-0.0011764508062750284
0.637828125,-0.0011766520782476586
0.637859375,-0.0011769081982966542
0.637890625,-0.0011772208117890107
0.637921875,-0.0011775299314817252
0.637953125,-0.0011777339896932096
0.637984375,-0.0011779698749533902
0.638015625,-0.0011781620942078255
0.638046875,-0.001178370129303545
0.638078125,-0.001178611975080207
0.638109375,-0.0011788720226286256
0.638140625,-0.0011791059317114438
0.638171875,-0.001179408299266143
0.638203125,-0.0011797207761886155
0.638234375,-0.0011800303137461735
0.6382656250000001,-0.0011803351615693458
0.638296875,-0.0011805583271304251
0.638328125,-0.0011807334575418063
0.6383593750000001,-0.0011809166519460498
0.638390625,-0.001181241728613596
0.638421875,-0.0011814400077191263
0.6384531250000001,-0.001181700100496695
0.638484375,-0.0011820016831257732
0.638515625,-0.0011823111580980018
0.6385468750000001,-0.0011825814308291972
0.638578125,-0.0011828457821701638
0.6386093749999999,-0.0011830949311897494
0.6386406250000001,-0.0011833889864074493
0.638671875,-0.0011836369232657018
0.6387031249999999,-0.0011839208316288367
0.6387343750000001,-0.0011841554912825208
0.638765625,-0.0011844585580781733
0.6387968749999999,-0.0011848005255373426
0.6388281250000001,-0.001185082822706341
0.638859375,-0.0011853557212494065
0.6388906249999999,-0.0011855825158482262
0.6389218750000001,-0.0011858649673922826
0.638953125,-0.0011861362425114423
0.6389843749999999,-0.0011863693153635751
0.6390156250000001,-0.0011866110019258767
0.639046875,-0.001186941771974103
0.6390781249999999,-0.001187313304788211
0.6391093750000001,-0.001186614727161018
0.639140625,-0.0011868859826081567
0.639171875,-0.0011871353836658029
0.6392031250000001,-0.0011873959509640201
0.639234375,-0.0011876514570495801
0.639265625,-0.00118795946074449
0.6392968750000001,-0.0011882416685797571
0.639328125,-0.001188552432902664
0.639359375,-0.0011888825550412097
0.6393906250000001,-0.0011892357284888216
0.639421875,-0.0011895505111407592
0.639453125,-0.0011898786953402872
0.639484375,-0.001190024365611931
0.639515625,-0.0011903709477497915
0.639546875,-0.001190658493527369
0.639578125,-0.0011909970055727533
0.639609375,-0.0011913327238089015
0.639640625,-0.0011915597251758343
0.639671875,-0.0011918662539015523
0.639703125,-0.0011921247497832972
0.639734375,-0.0011924755183915572
0.639765625,-0.0011927294982106602
0.639796875,-0.0011932250493070055
0.639828125,-0.0011934416024995606
0.639859375,-0.0011938675845177722
0.639890625,-0.0011941885492325575
0.639921875,-0.001195571666671242
0.639953125,-0.0011957700851442273
0.639984375,-0.0011960412663080573
0.640015625,-0.0011964218367769286
0.640046875,-0.001196767729229005
0.640078125,-0.0011971594071693778
0.640109375,-0.0011973946230809593
0.640140625,-0.0011976909406986973
0.6401718750000001,-0.0011980256557110342
0.640203125,-0.0011983960079455236
0.640234375,-0.001198669815912417
0.6402656250000001,-0.001199075851113604
0.640296875,-0.0011994331898294817
0.640328125,-0.001199800531224142
0.6403593750000001,-0.0012000264906150623
0.640390625,-0.0012003190529528314
0.640421875,-0.0012006274959018362
0.6404531250000001,-0.0012010526229578114
0.640484375,-0.0012014158447059102
0.640515625,-0.0012017787485877375
0.6405468750000001,-0.0012020877572202875
0.640578125,-0.001202419349436417
0.6406093749999999,-0.0012027629728431355
0.6406406250000001,-0.0012031418251284391
0.640671875,-0.0012034008447729325
0.6407031249999999,-0.0012038165938830642
0.6407343750000001,-0.001204220582723823
0.640765625,-0.0012045855119082807
0.6407968749999999,-0.001204918183931744
0.6408281250000001,-0.0012052435183008033
0.640859375,-0.0012055672223375974
0.6408906249999999,-0.001205862129528175
0.6409218750000001,-0.0012062418579280726
0.640953125,-0.001206618516776413
0.6409843749999999,-0.0012070467651973116
0.6410156250000001,-0.001207384956840616
0.641046875,-0.0012077825278614986
0.6410781249999999,-0.0012082148888413642
0.6411093750000001,-0.0012085469553386463
0.641140625,-0.001208845684715524
0.641171875,-0.0012091878330355126
0.6412031250000001,-0.0012095542687885312
0.641234375,-0.00120997048312892
0.641265625,-0.0012103896299721535
0.6412968750000001,-0.001209680744425963
0.641328125,-0.0012100842614757405
0.641359375,-0.0012104504349011204
0.6413906250000001,-0.0012108828055029351
0.641421875,-0.0012112405694318512
0.641453125,-0.0012116822380684143
0.641484375,-0.0012120166284031349
0.641515625,-0.0012123246581855658
0.641546875,-0.0012127316905994785
0.641578125,-0.0012131253791786943
0.641609375,-0.0012135219338638287
0.641640625,-0.0012139104479943416
0.641671875,-0.0012143112715380933
0.641703125,-0.0012146625688689676
0.641734375,-0.0012151103265348531
0.641765625,-0.0012155027658586615
0.641796875,-0.0012159289501684732
0.641828125,-0.0012163176795864962
0.641859375,-0.0012167415117372953
0.641890625,-0.001217099945723759
0.641921875,-0.001217479479065
0.641953125,-0.0012178517796246693
0.641984375,-0.001218246885315282
0.642015625,-0.0012187009243762592
0.642046875,-0.0012191204154599657
0.642078125,-0.0012195653303065865
0.642109375,-0.001220981097799747
0.642140625,-0.0012213760471224203
0.6421718750000001,-0.001221753521464683
0.642203125,-0.0012221634179182157
0.642234375,-0.0012226173491139275
0.6422656250000001,-0.0012230629058666738
0.642296875,-0.0012234779340740895
0.642328125,-0.0012238713123849596
0.6423593750000001,-0.0012243368390366955
0.642390625,-0.0012247269728518362
0.642421875,-0.0012251270547972981
0.6424531250000001,-0.0012255779785542847
0.642484375,-0.0012259956560280137
0.642515625,-0.0012263736177503329
0.6425468750000001,-0.0012267916726859986
0.642578125,-0.0012272433909036595
0.6426093749999999,-0.0012277102235769138
0.6426406250000001,-0.0012281722356696917
0.642671875,-0.0012285830234172491
0.6427031249999999,-0.0012290459166891775
0.6427343750000001,-0.0012295074820549215
0.642765625,-0.00122992842378657
0.6427968749999999,-0.001230317355311046
0.6428281250000001,-0.0012307164203702835
0.642859375,-0.0012311832250695293
0.6428906249999999,-0.0012316484289471297
0.6429218750000001,-0.0012321011913025148
0.642953125,-0.0012325522784862215
0.6429843749999999,-0.001232994185519188
0.6430156250000001,-0.0012334711045283234
0.643046875,-0.0012339146541326673
0.643078125,-0.0012343591178898133
0.6431093750000001,-0.001234819953926422
0.643140625,-0.0012352672029876458
0.643171875,-0.0012357415721919764
0.6432031250000001,-0.0012361675727607484
0.643234375,-0.0012366409118258065
0.643265625,-0.0012370766988065787
0.6432968750000001,-0.0012375488327212684
0.643328125,-0.0012380198168057861
0.643359375,-0.0012385155478021083
0.6433906250000001,-0.0012389862764023707
0.643421875,-0.0012394311653960571
0.643453125,-0.0012398845779746752
0.643484375,-0.0012393002460399302
0.643515625,-0.001239801416127645
0.643546875,-0.0012402875765414774
0.643578125,-0.001240800765997318
0.643609375,-0.001241266901228364
0.643640625,-0.0012416903634135182
0.643671875,-0.0012421756520468001
0.643703125,-0.0012426402388305141
0.643734375,-0.0012431559806814312
0.643765625,-0.0012436434136878054
0.643796875,-0.0012441517314958073
0.643828125,-0.0012446452567407146
0.643859375,-0.0012451355445653768
0.643890625,-0.001245586296780881
0.643921875,-0.001246061572588681
0.643953125,-0.001246571013042333
0.643984375,-0.0012470621687243645
0.644015625,-0.0012475147225858435
0.644046875,-0.0012480109948290186
0.6440781250000001,-0.001248529682817575
0.644109375,-0.001249050282281925
0.644140625,-0.0012495840396088177
0.6441718750000001,-0.0012500901714148568
0.644203125,-0.00125059338511865
0.644234375,-0.0012510507813476256
0.6442656250000001,-0.0012525810481038221
0.644296875,-0.001253093909461954
0.644328125,-0.001253598206224421
0.6443593750000001,-0.001254107919098739
0.644390625,-0.0012545708904657393
0.644421875,-0.0012551001145227648
0.6444531250000001,-0.0012556250183803942
0.644484375,-0.0012561254029838619
0.644515625,-0.0012566377963239318
0.6445468750000001,-0.0012572195788033529
0.644578125,-0.001257791756991037
0.6446093749999999,-0.0012582891127079741
0.6446406250000001,-0.0012587589872769187
0.644671875,-0.001259259250262431
0.6447031249999999,-0.00125978565547109
0.6447343750000001,-0.0012603310411271537
0.644765625,-0.0012608649584654706
0.6447968749999999,-0.0012613914562241806
0.6448281250000001,-0.0012619276503105618
0.644859375,-0.0012624477946470772
0.6448906249999999,-0.0012629974644593998
0.6449218750000001,-0.0012635379526520774
0.644953125,-0.0012641110347588087
0.6449843749999999,-0.0012646572748061802
0.6450156250000001,-0.0012651517950955753
0.645046875,-0.001265659738632921
0.645078125,-0.0012661947475614659
0.6451093750000001,-0.0012667410594980437
0.645140625,-0.0012672774693436965
0.645171875,-0.0012678536875695076
0.6452031250000001,-0.0012683712383817596
0.645234375,-0.0012689195859631915
0.645265625,-0.001269485497205066
0.6452968750000001,-0.0012700603342987796
0.645328125,-0.0012706208927344663
0.645359375,-0.0012711722498210502
0.6453906250000001,-0.001271703088967565
0.645421875,-0.0012722953917980104
0.645453125,-0.0012728466590657996
0.6454843750000001,-0.0012734044141085726
0.645515625,-0.0012739594423872569
0.645546875,-0.0012745228517627785
0.645578125,-0.0012750711890995095
0.645609375,-0.0012756359101461674
0.645640625,-0.0012751840229088401
0.645671875,-0.0012757719747502616
0.645703125,-0.0012763378499905213
0.645734375,-0.0012768791991031626
0.645765625,-0.0012774490058831134
0.645796875,-0.0012780477634018114
0.645828125,-0.0012786466283370088
0.645859375,-0.0012792427688600762
0.645890625,-0.0012797764635728744
0.645921875,-0.0012803390900042039
0.645953125,-0.0012808900757870466
0.645984375,-0.0012815202417027216
0.646015625,-0.001282111899272926
0.646046875,-0.0012827119884086385
0.6460781250000001,-0.0012832844877363192
0.646109375,-0.0012838963925467725
0.646140625,-0.0012845113614901732
0.6461718750000001,-0.001285112170695029
0.646203125,-0.0012856761438943612
0.646234375,-0.0012862709404532872
0.6462656250000001,-0.0012868162092075155
0.646296875,-0.0012874156707912941
0.646328125,-0.0012879954409720784
0.6463593750000001,-0.0012885983288604894
0.646390625,-0.0012892302275842628
0.646421875,-0.0012898700330058778
0.6464531250000001,-0.0012915000453948867
0.646484375,-0.0012921091826458772
0.646515625,-0.0012927116788205122
0.6465468750000001,-0.001293326643919998
0.646578125,-0.0012939286120647112
0.6466093749999999,-0.0012944959146588622
0.6466406250000001,-0.001295075871617455
0.646671875,-0.0012956675110552991
0.6467031249999999,-0.0012962777333072328
0.6467343750000001,-0.00129690004501919
0.646765625,-0.0012975481360150004
0.6467968749999999,-0.001298198876185784
0.6468281250000001,-0.001298854219975401
0.646859375,-0.0012995391242679108
0.6468906249999999,-0.0013001685751533494
0.6469218750000001,-0.0013007768892339712
0.646953125,-0.001301316645969157
0.646984375,-0.0013019350457274606
0.6470156250000001,-0.0013025292784540864
0.647046875,-0.0013031538599873327
0.647078125,-0.0013038716423267004
0.6471093750000001,-0.0013045297488311208
0.647140625,-0.00130514074365521
0.647171875,-0.0013057315078192251
0.6472031250000001,-0.0013063398981533157
0.647234375,-0.0013070014726165695
0.647265625,-0.0013076862753869274
0.6472968750000001,-0.001308363822552297
0.647328125,-0.001309045273097574
0.647359375,-0.0013096552581976784
0.6473906250000001,-0.0013103080009223105
0.647421875,-0.0013109578070720808
0.647453125,-0.0013116037140655998
0.647484375,-0.0013121987675664588
0.647515625,-0.0013127778947166734
0.647546875,-0.0013133795845445134
0.647578125,-0.001314047271018512
0.647609375,-0.0013147189732952945
0.647640625,-0.0013154386209699685
0.647671875,-0.0013161090525606878
0.647703125,-0.0013168607250442534
0.647734375,-0.0013175537797869355
0.647765625,-0.001318216000920247
0.647796875,-0.0013188780658196092
0.647828125,-0.0013185142806365034
0.647859375,-0.0013191272093386434
0.647890625,-0.0013197084733234908
0.647921875,-0.001320376781683258
0.647953125,-0.0013210349703614878
0.6479843750000001,-0.0013217061875645149
0.648015625,-0.001322431585826251
0.648046875,-0.0013231057810762087
0.6480781250000001,-0.0013237553396788955
0.648109375,-0.0013244275216501566
0.648140625,-0.0013251218444640112
0.6481718750000001,-0.0013258392800994077
0.648203125,-0.0013265618681526092
0.648234375,-0.0013272870005952182
0.6482656250000001,-0.001327923152746248
0.648296875,-0.0013285923609212928
0.648328125,-0.0013292600385652574
0.6483593750000001,-0.0013299487742052356
0.648390625,-0.0013306178919507347
0.648421875,-0.0013312862816270109
0.6484531250000001,-0.0013319476017552602
0.648484375,-0.0013327389705492243
0.648515625,-0.0013334242992178724
0.6485468750000001,-0.001334146823032116
0.648578125,-0.0013347961183915041
0.6486093749999999,-0.0013354897315434773
0.6486406250000001,-0.0013372015951089722
0.648671875,-0.0013379194891961592
0.6487031249999999,-0.0013385907445807206
0.6487343750000001,-0.0013392499510667642
0.648765625,-0.0013399299487631203
0.6487968749999999,-0.001340701557900191
0.6488281250000001,-0.0013414304699556727
0.648859375,-0.0013420307035841642
0.6488906249999999,-0.0013427271658426054
0.6489218750000001,-0.001343483154619289
0.648953125,-0.0013442899778231786
0.648984375,-0.0013450359650230559
0.6490156250000001,-0.0013457642676708188
0.649046875,-0.0013464093466691897
0.649078125,-0.0013471044988806469
0.6491093750000001,-0.0013477998094092655
0.649140625,-0.0013485202193570835
0.649171875,-0.001349148702330518
0.6492031250000001,-0.0013499056400900385
0.649234375,-0.0013506022899513956
0.649265625,-0.0013513769341281755
0.6492968750000001,-0.0013521234070510736
0.649328125,-0.0013528981193123742
0.649359375,-0.0013536025123754777
0.6493906250000001,-0.0013542720192858543
0.649421875,-0.0013549453314811895
0.649453125,-0.0013556832391965166
0.649484375,-0.0013564823764006112
0.649515625,-0.0013572144502421307
0.649546875,-0.0013579098290052646
0.649578125,-0.001358687768670288
0.649609375,-0.0013593239483249246
0.649640625,-0.001360122368295965
0.649671875,-0.0013608357883225612
0.649703125,-0.0013615434767753412
0.649734375,-0.0013623622422263282
0.649765625,-0.001363088603533666
0.649796875,-0.001363890778513975
0.649828125,-0.0013645719373439023
0.649859375,-0.001365324004552422
0.649890625,-0.001365961457780309
0.649921875,-0.001366703668005665
0.649953125,-0.0013674766611901541
0.6499843750000001,-0.0013682320606094173
0.650015625,-0.0013679613576850075
0.650046875,-0.0013686850257437037
0.6500781250000001,-0.0013694577510655927
0.650109375,-0.0013702077574703278
0.650140625,-0.0013709905839611528
0.6501718750000001,-0.00137167767417928
0.650203125,-0.0013723987037841112
0.650234375,-0.0013732419809310524
0.6502656250000001,-0.001374015268779047
0.650296875,-0.0013747733163065531
0.650328125,-0.001375499281323956
0.6503593750000001,-0.0013763487540402082
0.650390625,-0.0013771082000612576
0.650421875,-0.001377889591925429
0.6504531250000001,-0.001378664043946716
0.650484375,-0.0013794372063765242
0.650515625,-0.0013802767195245577
0.6505468750000001,-0.0013809913859451454
0.650578125,-0.0013817471135124972
0.6506093749999999,-0.001382528588986659
0.6506406250000001,-0.0013832860579430784
0.650671875,-0.0013840758978769727
0.6507031249999999,-0.001384875582683756
0.6507343750000001,-0.001385641845470957
0.650765625,-0.0013864547053655356
0.6507968749999999,-0.0013882408694862146
0.6508281250000001,-0.0013890969841579524
0.650859375,-0.0013899391105769258
0.650890625,-0.0013907281609943645
0.6509218750000001,-0.0013914792293354301
0.650953125,-0.0013922894824865868
0.650984375,-0.0013930834027934963
0.6510156250000001,-0.001393852717326248
0.651046875,-0.001394643329669716
0.651078125,-0.0013954599960514583
0.6511093750000001,-0.0013963172020029294
0.651140625,-0.0013971027040007439
0.651171875,-0.0013978785775591723
0.6512031250000001,-0.0013986643601114138
0.651234375,-0.0013994828398966631
0.651265625,-0.0014002664195886388
0.6512968750000001,-0.0014010678095516087
0.651328125,-0.001401922010401041
0.651359375,-0.001402752745608072
0.6513906250000001,-0.0014035649407287028
0.651421875,-0.0014043360595414889
0.651453125,-0.0014051764114738768
0.651484375,-0.00140594711943293
0.651515625,-0.0014067659310658918
0.651546875,-0.001407576670542969
0.651578125,-0.0014084135787653905
0.651609375,-0.0014092045406680076
0.651640625,-0.0014099631211214533
0.651671875,-0.0014107687401248847
0.651703125,-0.0014115772583504944
0.651734375,-0.0014124056210451687
0.651765625,-0.0014132963824862801
0.651796875,-0.0014140746041087886
0.651828125,-0.0014148639961009263
0.651859375,-0.0014156569124477575
0.6518906250000001,-0.0014164738055630864
0.651921875,-0.001417306910047808
0.651953125,-0.001418178024766164
0.6519843750000001,-0.0014189867280695566
0.652015625,-0.0014197484451518444
0.652046875,-0.0014205580601454465
0.6520781250000001,-0.0014213221204361255
0.652109375,-0.0014221763490068345
0.652140625,-0.001422981826915904
0.6521718750000001,-0.001423788325398051
0.652203125,-0.001423596189699304
0.652234375,-0.00142437589444315
0.6522656250000001,-0.0014252215242934324
0.652296875,-0.001426005942571966
0.652328125,-0.0014268448722117716
0.6523593750000001,-0.0014276755862358513
0.652390625,-0.0014284630483238948
0.652421875,-0.0014292690104208729
0.6524531250000001,-0.0014300542043438474
0.652484375,-0.0014308690448649707
0.652515625,-0.0014316565330228896
0.6525468750000001,-0.0014324696362517063
0.652578125,-0.0014332658001515695
0.6526093749999999,-0.0014340754355631098
0.6526406250000001,-0.0014348891981550219
0.652671875,-0.0014356778384451395
0.6527031249999999,-0.0014364578040288421
0.6527343750000001,-0.0014372894390839268
0.652765625,-0.001438105034245775
0.6527968749999999,-0.0014389200232313645
0.6528281250000001,-0.0014397452799898083
0.652859375,-0.0014405788045362931
0.652890625,-0.0014413596069324172
0.6529218750000001,-0.0014421643363351395
0.652953125,-0.001443948399706036
0.652984375,-0.0014447373129386834
0.6530156250000001,-0.0014454548414628114
0.653046875,-0.001446253294875341
0.653078125,-0.0014470781793206045
0.6531093750000001,-0.0014479443609717244
0.653140625,-0.0014487560729612367
0.653171875,-0.001449548917430276
0.6532031250000001,-0.0014503109277974845
0.653234375,-0.001451099484420855
0.653265625,-0.0014518877593816745
0.6532968750000001,-0.0014526870875218936
0.653328125,-0.001453481674464699
0.653359375,-0.0014542789638054485
0.6533906250000001,-0.0014550717208658553
0.653421875,-0.0014558578364019213
0.653453125,-0.001456637178378399
0.653484375,-0.0014573861717118754
0.653515625,-0.0014581324184420562
0.653546875,-0.001458907624696519
0.653578125,-0.0014597201460976005
0.653609375,-0.0014605066174423684
0.653640625,-0.001461338009651987
0.653671875,-0.0014621222563418745
0.653703125,-0.0014628734036781915
0.653734375,-0.0014636183031710125
0.653765625,-0.0014644125640892146
0.653796875,-0.0014652088666931018
0.653828125,-0.0014660025444452537
0.653859375,-0.0014667671851245241
0.6538906250000001,-0.0014675736499907832
0.653921875,-0.0014683259350454607
0.653953125,-0.0014690974969020602
0.6539843750000001,-0.0014698627024102087
0.654015625,-0.0014706628413154246
0.654046875,-0.001471430577759017
0.6540781250000001,-0.0014721874371007547
0.654109375,-0.0014729685321850025
0.654140625,-0.0014737596811287557
0.6541718750000001,-0.0014745304345486036
0.654203125,-0.0014752692222085133
0.654234375,-0.0014760181490030728
0.6542656250000001,-0.0014767258764456573
0.654296875,-0.0014774716394257946
0.654328125,-0.001478258614990395
0.6543593750000001,-0.001478055158791236
0.654390625,-0.0014788398038149755
0.654421875,-0.001479610526159733
0.6544531250000001,-0.0014803479548406578
0.654484375,-0.001481108794596564
0.654515625,-0.001481850922947045
0.6545468750000001,-0.0014826212141150485
0.654578125,-0.0014833576270480708
0.6546093749999999,-0.001484118211994647
0.6546406250000001,-0.001484937729007943
0.654671875,-0.001485720857149455
0.6547031249999999,-0.0014864620194036948
0.6547343750000001,-0.0014872105318745159
0.654765625,-0.0014879351924424952
0.654796875,-0.0014887557104478512
0.6548281250000001,-0.0014894869727394185
0.654859375,-0.0014902250377239051
0.654890625,-0.0014909596715828935
0.6549218750000001,-0.0014917096916119872
0.654953125,-0.001492421116039415
0.654984375,-0.0014931335092842994
0.6550156250000001,-0.0014938862213649332
0.655046875,-0.0014946886653307914
0.655078125,-0.001495468345164258
0.6551093750000001,-0.0014961850615067933
0.655140625,-0.001497985221226187
0.655171875,-0.0014987714898562834
0.6552031250000001,-0.001499549194420722
0.655234375,-0.0015002880962337248
0.655265625,-0.0015009850479903927
0.6552968750000001,-0.001501747152875585
0.655328125,-0.0015025069078429126
0.655359375,-0.0015032590376498414
0.6553906250000001,-0.0015040154348625705
0.655421875,-0.001504760743999408
0.655453125,-0.0015054856008529724
0.6554843750000001,-0.00150622112119626
0.655515625,-0.0015069810440128048
0.655546875,-0.0015077697187578197
0.655578125,-0.0015085452732092539
0.655609375,-0.001509336261994676
0.655640625,-0.0015101546221384966
0.655671875,-0.0015108592234708285
0.655703125,-0.0015115990193106908
0.655734375,-0.001512247323556492
0.655765625,-0.0015129328259125205
0.6557968750000001,-0.0015136740714315547
0.655828125,-0.001514444420682548
0.655859375,-0.0015152446713998999
0.6558906250000001,-0.0015160584277352056
0.655921875,-0.001516873168956049
0.655953125,-0.0015175887107922205
0.6559843750000001,-0.0015183336929815924
0.656015625,-0.0015190861897488549
0.656046875,-0.001519832163712681
0.6560781250000001,-0.0015205762501474124
0.656109375,-0.0015213479997846294
0.656140625,-0.001522131252375776
0.6561718750000001,-0.0015228421710345857
0.656203125,-0.0015235828896243211
0.656234375,-0.0015243240281449522
0.6562656250000001,-0.0015251421489053257
0.656296875,-0.001525943852379922
0.656328125,-0.001526742429184321
0.6563593750000001,-0.0015274720078649884
0.656390625,-0.001528241399171109
0.656421875,-0.00152903522626684
0.6564531250000001,-0.0015298056039883545
0.656484375,-0.001530532232163935
0.656515625,-0.0015312378342714483
0.6565468750000001,-0.0015309450577583178
0.656578125,-0.0015317206894374102
0.6566093749999999,-0.0015325206532536169
0.6566406250000001,-0.001533298295178731
0.656671875,-0.001534078999800275
0.6567031249999999,-0.00153490962440362
0.6567343750000001,-0.0015357553192493975
0.656765625,-0.0015365727435601682
0.656796875,-0.0015373731852031322
0.6568281250000001,-0.0015381282877655403
0.656859375,-0.001538822009580807
0.656890625,-0.0015395126537884364
0.6569218750000001,-0.0015402674381451778
0.656953125,-0.0015411060971655816
0.656984375,-0.001542003192965987
0.6570156250000001,-0.0015429057682499366
0.657046875,-0.0015437492590184947
0.657078125,-0.0015445736200045412
0.6571093750000001,-0.0015452789763325224
0.657140625,-0.0015459668782627257
0.657171875,-0.0015467035954598689
0.6572031250000001,-0.0015475508879098654
0.657234375,-0.0015484796909823913
0.657265625,-0.0015493075517757152
0.6572968750000001,-0.0015510692158940374
0.657328125,-0.0015518218775732208
0.657359375,-0.0015526728810668251
0.6573906250000001,-0.0015535819753968727
0.657421875,-0.0015544933639422588
0.657453125,-0.0015553394019814093
0.657484375,-0.001556201520816522
0.657515625,-0.0015570133031772293
0.657546875,-0.001557755162251713
0.657578125,-0.0015584482279456004
0.657609375,-0.0015592004081409622
0.657640625,-0.0015600764716334203
0.657671875,-0.0015610739289199996
0.657703125,-0.0015621079735787212
0.657734375,-0.0015630084460254677
0.657765625,-0.0015638157122098532
0.6577968750000001,-0.001564594493458634
0.657828125,-0.0015654107742876025
0.657859375,-0.0015663390988138667
0.6578906250000001,-0.001567304462819618
0.657921875,-0.001568173104977616
0.657953125,-0.0015690546245642895
0.6579843750000001,-0.00156985902298128
0.658015625,-0.0015707166042960921
0.658046875,-0.0015716052697213878
0.6580781250000001,-0.001572563170482176
0.658109375,-0.0015734203818315654
0.658140625,-0.0015742959815536577
0.6581718750000001,-0.0015752095040630458
0.658203125,-0.0015761315120257045
0.658234375,-0.0015770938278651947
0.6582656250000001,-0.0015780505159707567
0.658296875,-0.0015790181396413
0.658328125,-0.0015798946201865047
0.6583593750000001,-0.001580737370946047
0.658390625,-0.001581606620674414
0.658421875,-0.0015825454277370171
0.6584531250000001,-0.0015835528317645307
0.658484375,-0.0015845367248040962
0.658515625,-0.0015856114806310495
0.6585468750000001,-0.0015866172827586865
0.658578125,-0.001587626652727915
0.6586093749999999,-0.0015885531223303363
0.6586406250000001,-0.0015894633975345532
0.658671875,-0.0015903656137625614
0.658703125,-0.0015903197553488388
0.6587343750000001,-0.0015913662780013375
0.658765625,-0.0015923311466016152
0.658796875,-0.0015933204769673706
0.6588281250000001,-0.0015943143839642765
0.658859375,-0.0015953279415650001
0.658890625,-0.001596386434360015
0.6589218750000001,-0.001597369382226762
0.658953125,-0.0015984988635261467
0.658984375,-0.0015995076892424687
0.6590156250000001,-0.001600532525564101
0.659046875,-0.0016015320689834016
0.659078125,-0.001602565191538556
0.6591093750000001,-0.0016036368036832019
0.659140625,-0.0016047715490459316
0.659171875,-0.0016058494784242441
0.6592031250000001,-0.0016069528429817417
0.659234375,-0.0016079757543711257
0.659265625,-0.0016091173748156162
0.6592968750000001,-0.0016102365297138953
0.659328125,-0.0016113081014411286
0.659359375,-0.0016123637414074236
0.6593906250000001,-0.001613523105971685
0.659421875,-0.001614653814929333
0.659453125,-0.001616850182478903
0.659484375,-0.0016179116890664182
0.659515625,-0.0016191471681787396
0.659546875,-0.0016203666567865156
0.659578125,-0.001621524701014579
0.659609375,-0.0016226522901525153
0.659640625,-0.001623741048936169
0.659671875,-0.0016248677575564745
0.6597031250000001,-0.0016260855068468902
0.659734375,-0.0016273678127356403
0.659765625,-0.0016286038245423018
0.6597968750000001,-0.0016298344397777248
0.659828125,-0.0016310615590991416
0.659859375,-0.0016322999554723057
0.6598906250000001,-0.0016335689366572086
0.659921875,-0.001634808033123946
0.659953125,-0.0016359749090437206
0.6599843750000001,-0.001637139462873024
0.660015625,-0.0016385050204212916
0.660046875,-0.0016398083000636922
0.6600781250000001,-0.0016410485618568206
0.660109375,-0.0016422498043126982
0.660140625,-0.0016435114736139886
0.6601718750000001,-0.0016446240436889907
0.660203125,-0.00164580725170917
0.660234375,-0.0016471517177837972
0.6602656250000001,-0.0016481977225561058
0.660296875,-0.001649361747643803
0.660328125,-0.0016505622484651594
0.6603593750000001,-0.0016515100555969907
0.660390625,-0.0016526924083607973
0.660421875,-0.0016537336752710866
0.6604531250000001,-0.0016549328740486438
0.660484375,-0.0016560360330601376
0.660515625,-0.0016570583121552906
0.6605468750000001,-0.0016581592005934231
0.660578125,-0.0016592609485553966
0.6606093749999999,-0.0016604020131733878
0.6606406250000001,-0.0016615080772706438
0.660671875,-0.001662594983115103
0.660703125,-0.0016636737608836313
0.6607343750000001,-0.0016647272029264096
0.660765625,-0.0016658280084015653
0.660796875,-0.0016669980034785328
0.6608281250000001,-0.001668176809468045
0.660859375,-0.001668203383027339
0.660890625,-0.0016693364258134821
0.6609218750000001,-0.0016704703148428778
0.660953125,-0.0016716214464023438
0.660984375,-0.0016727999032679526
0.6610156250000001,-0.0016739466118396058
0.661046875,-0.0016751039215217069
0.661078125,-0.001676266794063335
0.6611093750000001,-0.0016775232933668553
0.661140625,-0.0016788204249201834
0.661171875,-0.0016800187834819132
0.6612031250000001,-0.0016812586572583256
0.661234375,-0.0016824763415472267
0.661265625,-0.0016838266727035034
0.6612968750000001,-0.001685091300776237
0.661328125,-0.0016864626319248004
0.661359375,-0.0016878118347657574
0.6613906250000001,-0.0016891564371994995
0.661421875,-0.0016905537592134291
0.661453125,-0.0016919464172839016
0.661484375,-0.0016933753603413162
0.661515625,-0.0016948290947260275
0.661546875,-0.001696372775594767
0.661578125,-0.001697884716977037
0.661609375,-0.001700480745834624
0.661640625,-0.0017020456872429007
0.661671875,-0.0017035959452618918
0.6617031250000001,-0.0017051656676664792
0.661734375,-0.0017067575076536202
0.661765625,-0.0017083975815106282
0.6617968750000001,-0.0017101760443366983
0.661828125,-0.0017119116102795665
0.661859375,-0.0017137302310664439
0.6618906250000001,-0.0017154445215526969
0.661921875,-0.0017172337646676195
0.661953125,-0.001719099523147409
0.6619843750000001,-0.0017210064986127385
0.662015625,-0.0017229036237186024
0.662046875,-0.0017249137149668303
0.6620781250000001,-0.001726937644854147
0.662109375,-0.001728978292708485
0.662140625,-0.0017310307292313955
0.6621718750000001,-0.0017331094129169299
0.662203125,-0.001735262403478828
0.662234375,-0.0017374182592372368
0.6622656250000001,-0.0017396254395936409
0.662296875,-0.0017418932354575853
0.662328125,-0.0017441943177612662
0.6623593750000001,-0.0017465865234429952
0.662390625,-0.0017489516117835564
0.662421875,-0.0017513105349288675
0.6624531250000001,-0.0017537253115430425
0.662484375,-0.0017561338489719726
0.662515625,-0.0017586893016185365
0.6625468750000001,-0.0017613172525847848
0.662578125,-0.0017639434215027602
0.662609375,-0.0017666225625817406
0.6626406250000001,-0.001769308612125143
0.662671875,-0.0017720209053314756
0.662703125,-0.0017748043879463223
0.6627343750000001,-0.001777646979564524
0.662765625,-0.0017805281068050093
0.662796875,-0.001783508893917228
0.6628281250000001,-0.001786519554498437
0.662859375,-0.0017895165441408137
0.662890625,-0.0017925766057485595
0.6629218750000001,-0.0017956391268549414
0.662953125,-0.0017987542908023159
0.662984375,-0.001801930044010247
0.6630156250000001,-0.0018041408714857092
0.663046875,-0.001807481360158996
0.663078125,-0.001810814005766253
0.6631093750000001,-0.0018142215072209228
0.663140625,-0.0018176676206760785
0.663171875,-0.0018211399403591025
0.6632031250000001,-0.0018246811853265717
0.663234375,-0.0018282902615527653
0.663265625,-0.0018319203564778862
0.6632968750000001,-0.0018355961429650895
0.663328125,-0.0018393143528920679
0.663359375,-0.0018431151019824045
0.6633906250000001,-0.001846943195111684
0.663421875,-0.0018508050087705334
0.663453125,-0.0018547208984939743
0.663484375,-0.0018586974027248841
0.663515625,-0.0018627307651269825
0.663546875,-0.0018668251441239202
0.663578125,-0.0018709378123710034
0.6636093750000001,-0.0018751074582625121
0.663640625,-0.0018793306046254697
0.663671875,-0.0018836454441238173
0.6637031250000001,-0.001887951473124528
0.663734375,-0.0018923278949385391
0.663765625,-0.0018977804569213254
0.6637968750000001,-0.001902294075681838
0.663828125,-0.0019068660999613414
0.663859375,-0.0019114740320168438
0.6638906250000001,-0.001916093902791724
0.663921875,-0.0019207619123389266
0.663953125,-0.0019254603518536091
0.6639843750000001,-0.0019302408398539014
0.664015625,-0.0019351315200633393
0.664046875,-0.001940077599510471
0.6640781250000001,-0.0019450447337403393
0.664109375,-0.00195001398720452
0.664140625,-0.001955018379197839
0.6641718750000001,-0.001960099369668452
0.664203125,-0.0019652139440946605
0.664234375,-0.0019703936481624933
0.6642656250000001,-0.0019756348691803705
0.664296875,-0.0019809697488523993
0.664328125,-0.001986368764218066
0.6643593750000001,-0.0019918194617399333
0.664390625,-0.001997294465447823
0.664421875,-0.0020027665804427733
0.6644531250000001,-0.002008309970121816
0.664484375,-0.0020139121781499805
0.664515625,-0.0020195454490393033
0.6645468750000001,-0.0020252249599706923
0.664578125,-0.002030971063351872
0.664609375,-0.0020367506982728843
0.6646406250000001,-0.002042589778874608
0.664671875,-0.002048504032537816
0.664703125,-0.002054507831479681
0.6647343750000001,-0.002060559924090429
0.664765625,-0.0020666163005392084
0.664796875,-0.0020727128055769532
0.6648281250000001,-0.0020788549797842518
0.664859375,-0.0020850347309284943
0.664890625,-0.0020912341789394683
0.6649218750000001,-0.002097495152534906
0.664953125,-0.0021038268353456256
0.664984375,-0.002110192389688747
0.6650156250000001,-0.0021165828913737757
0.665046875,-0.00212303107476838
0.665078125,-0.00212951351520441
0.6651093750000001,-0.0021360689857192333
0.665140625,-0.002142669472816404
0.665171875,-0.0021483841097126033
0.6652031250000001,-0.0021551246526681014
0.665234375,-0.0021618576988511953
0.665265625,-0.0021685912807747343
0.6652968750000001,-0.0021754134738258026
0.665328125,-0.002182286595152221
0.665359375,-0.0021892716281067294
0.6653906250000001,-0.0021962342749717
0.665421875,-0.0022032211492784594
0.665453125,-0.002210212030798721
0.6654843750000001,-0.002217234072045684
0.665515625,-0.002224335769625437
0.665546875,-0.002231467708833052
0.665578125,-0.0022386737261013423
0.6656093750000001,-0.002245890681971237
0.665640625,-0.002253191536113971
0.665671875,-0.0022605072561557027
0.6657031250000001,-0.002267897470703436
0.665734375,-0.0022752863971784304
0.665765625,-0.0022826255025401795
0.6657968750000001,-0.0022899979613638446
0.665828125,-0.002297563464068019
0.665859375,-0.0023051646429235045
0.6658906250000001,-0.0023127755925206155
0.665921875,-0.0023213665742905613
0.665953125,-0.002328974820037105
0.6659843750000001,-0.002336590593137379
0.666015625,-0.0023442405728546466
0.666046875,-0.0023519384145771066
0.6660781250000001,-0.0023597177405828874
0.666109375,-0.002367570084296198
0.666140625,-0.0023754257382478453
0.6661718750000001,-0.0023832271033398383
0.666203125,-0.0023909931836203057
0.666234375,-0.002398886358590313
0.6662656250000001,-0.002406866956696164
0.666296875,-0.002414882869932418
0.666328125,-0.0024229019180503457
0.6663593750000001,-0.00243089467977543
0.666390625,-0.002438848082722902
0.666421875,-0.0024468558626074208
0.6664531250000001,-0.002454866957403379
0.666484375,-0.002462986426427779
0.6665156250000001,-0.002471158699510718
0.6665468750000001,-0.0024793586976789017
0.666578125,-0.002487551882600414
0.666609375,-0.0024957410471459426
0.6666406250000001,-0.002503917440367799
0.666671875,-0.002512041814936524
0.666703125,-0.0025202276252928694
0.6667343750000001,-0.0025284884469251763
0.666765625,-0.002536824642485145
0.666796875,-0.0025450844943342224
0.6668281250000001,-0.002553367024394102
0.666859375,-0.0025617180671901364
0.666890625,-0.002570040209909759
0.6669218750000001,-0.0025783632998037445
0.666953125,-0.002586607988134218
0.666984375,-0.0025949222260081527
0.6670156250000001,-0.0026032485456842086
0.667046875,-0.002611663228023288
0.667078125,-0.0026201396260062404
0.6671093750000001,-0.0026286324921844864
0.667140625,-0.0026370153278162597
0.667171875,-0.0026453868558694686
0.6672031250000001,-0.002653674504171321
0.667234375,-0.002661991831409985
0.667265625,-0.002670351148562417
0.6672968750000001,-0.0026787736839449725
0.667328125,-0.00268611079765416
0.667359375,-0.002694503441141822
0.6673906250000001,-0.00270287927296365
0.667421875,-0.0027113484247588103
0.667453125,-0.002719811579590111
0.667484375,-0.0027283015710132183
0.6675156250000001,-0.002736592729719968
0.667546875,-0.0027448173259897735
0.667578125,-0.002753049854948973
0.6676093750000001,-0.0027614099489096863
0.667640625,-0.002769831575229264
0.667671875,-0.0027782657039440474
0.6677031250000001,-0.0027865939141794097
0.667734375,-0.0027948830825299115
0.667765625,-0.0028032401216571377
0.6677968750000001,-0.002811529367473708
0.667828125,-0.0028197700696766838
0.667859375,-0.002827918180992938
0.6678906250000001,-0.0028359746052724934
0.667921875,-0.0028442205075504164
0.667953125,-0.0028524991755682523
0.6679843750000001,-0.0028607723080856413
0.668015625,-0.0028689197415559253
0.668046875,-0.0028780829279368043
0.6680781250000001,-0.0028861131249149595
0.668109375,-0.00289413243676076
0.668140625,-0.0029021010015998806
0.6681718750000001,-0.00291001413290674
0.668203125,-0.0029179453956535845
0.668234375,-0.002925938405025627
0.6682656250000001,-0.002933961177856801
0.668296875,-0.0029418934427115732
0.668328125,-0.0029497804087654407
0.6683593750000001,-0.0029575732872319203
0.668390625,-0.0029652155993232995
0.668421875,-0.0029729085568795353
0.6684531250000001,-0.0029805659741929356
0.668484375,-0.0029881504929990914
0.6685156250000001,-0.0029957593435835754
0.6685468750000001,-0.003003297957176191
0.668578125,-0.0030108579358819575
0.668609375,-0.0030183847294551758
0.6686406250000001,-0.003025867883246932
0.668671875,-0.0030332163551264994
0.668703125,-0.0030405111101861164
0.6687343750000001,-0.0030476790728238418
0.668765625,-0.0030548978055747397
0.668796875,-0.0030620676001833456
0.6688281250000001,-0.0030690542195902747
0.668859375,-0.0030760493866781903
0.668890625,-0.0030830676237079448
0.6689218750000001,-0.003090025795019099
0.668953125,-0.0030968726685381073
0.668984375,-0.003103689328229152
0.6690156250000001,-0.0031103401173371084
0.669046875,-0.0031169303149747585
0.669078125,-0.0031234160274548686
0.6691093750000001,-0.003129930774183557
0.669140625,-0.003136417601895595
0.669171875,-0.003142827663946645
0.6692031250000001,-0.003149186253579451
0.669234375,-0.0031554015732911597
0.669265625,-0.0031614797025766445
0.6692968750000001,-0.003167386089714567
0.669328125,-0.0031732840782758495
0.669359375,-0.0031791254832594616
0.6693906250000001,-0.003185012367021265
0.669421875,-0.0031907971997679335
0.669453125,-0.0031964580484318862
0.669484375,-0.003200785285615366
0.6695156250000001,-0.003206247009738327
0.669546875,-0.003211475726872172
0.669578125,-0.0032167035011192377
0.6696093750000001,-0.0032219403972677044
0.669640625,-0.003227098455866398
0.669671875,-0.003232126451556787
0.6697031250000001,-0.003236953274903309
0.669734375,-0.0032417027912020058
0.669765625,-0.0032463917703836054
0.6697968750000001,-0.003250884311562015
0.669828125,-0.003255184049650431
0.669859375,-0.0032595453471370994
0.6698906250000001,-0.003263641310788431
0.669921875,-0.003267799117079858
0.669953125,-0.0032717177618496983
0.6699843750000001,-0.003275730612697928
0.670015625,-0.0032793851935258925
0.670046875,-0.0032836557888302753
0.6700781250000001,-0.003288387864302921
0.670109375,-0.003293568422158402
0.670140625,-0.003299150791264048
0.6701718750000001,-0.0033051448029204067
0.670203125,-0.00331247899330938
0.670234375,-0.0033190205978479853
0.6702656250000001,-0.003326167101093968
0.670296875,-0.003333464476654547
0.670328125,-0.003341247255679917
0.6703593750000001,-0.0033491801184892776
0.670390625,-0.00335725066806411
0.6704218750000001,-0.0033655648636350018
0.6704531250000001,-0.0033740261098374053
0.670484375,-0.003382756462599888
0.6705156250000001,-0.0033916504964858103
0.6705468750000001,-0.0034007098959177792
0.670578125,-0.003409805237098572
0.670609375,-0.003418976408129531
0.6706406250000001,-0.0034282507676177028
0.670671875,-0.003437574509719904
0.670703125,-0.003446889868408975
0.6707343750000001,-0.0034562450680948945
0.670765625,-0.0034655435749710514
0.670796875,-0.00347485047764964
0.6708281250000001,-0.003484149197933002
0.670859375,-0.003493287423372647
0.670890625,-0.003502364284990206
0.6709218750000001,-0.0035113111176551144
0.670953125,-0.003520116960903378
0.670984375,-0.0035288509037512197
0.6710156250000001,-0.0035373528618686534
0.671046875,-0.0035456696745501844
0.671078125,-0.003553759781899507
0.6711093750000001,-0.0035617206470099846
0.671140625,-0.0035693103162714734
0.671171875,-0.00357669298158865
0.6712031250000001,-0.0035838699859826427
0.671234375,-0.003590627978879376
0.671265625,-0.0035971474047757773
0.6712968750000001,-0.0036033452947769433
0.671328125,-0.0036091047681669104
0.671359375,-0.0036145127220490424
0.6713906250000001,-0.003619558242132344
0.6714218750000001,-0.0036242590569954894
0.671453125,-0.0036285564261939775
0.671484375,-0.003632403832485139
0.6715156250000001,-0.003635747595923628
0.671546875,-0.0036386202871363793
0.671578125,-0.0036410894275468765
0.6716093750000001,-0.0036429778087730368
0.671640625,-0.003643361116333999
0.671671875,-0.0036442469910133064
0.6717031250000001,-0.0036445675940953576
0.671734375,-0.0036443549145395437
0.671765625,-0.0036436295985824638
0.6717968750000001,-0.0036422572749412775
0.671828125,-0.003640308723151523
0.671859375,-0.003637722895791149
0.6718906250000001,-0.0036345171094827704
0.671921875,-0.0036306840899450916
0.671953125,-0.003626193386749934
0.6719843750000001,-0.0036209842736240998
0.672015625,-0.0036150665066652238
0.672046875,-0.0036085200538479925
0.6720781250000001,-0.003601265031373424
0.672109375,-0.0035932490929249834
0.672140625,-0.003584544503571936
0.6721718750000001,-0.003575091216494568
0.672203125,-0.00356483754037144
0.672234375,-0.0035538232837664767
0.6722656250000001,-0.003542014464925653
0.672296875,-0.0035294436871592984
0.672328125,-0.0035160312709033026
0.6723593750000001,-0.0035028401251820905
0.672390625,-0.003487748485875828
0.6724218750000001,-0.0034718223460412645
0.6724531250000001,-0.0034550981374828274
0.672484375,-0.0034374871643381953
0.6725156250000001,-0.003418955297256509
0.6725468750000001,-0.0033995766737568815
0.672578125,-0.0033793081122780455
0.672609375,-0.003358127293361317
0.6726406250000001,-0.0033359836278784253
0.672671875,-0.003312902840410699
0.672703125,-0.003288938400340023
0.6727343750000001,-0.0032640150701853006
0.672765625,-0.0032381448524994756
0.672796875,-0.0032113099520928584
0.6728281250000001,-0.0031834859869434365
0.672859375,-0.003154694380753404
0.672890625,-0.0031248686130290818
0.6729218750000001,-0.003094056542766843
0.672953125,-0.003062226894166409
0.672984375,-0.003029381700890319
0.6730156250000001,-0.0029955358678383157
0.673046875,-0.0029606288732918935
0.673078125,-0.002924681001582125
0.6731093750000001,-0.0028876560144689076
0.673140625,-0.002849587408454129
0.673171875,-0.002810467739560063
0.6732031250000001,-0.0027702702732024347
0.673234375,-0.002728981697410017
0.673265625,-0.002686627835117552
0.6732968750000001,-0.0026431719346529936
0.673328125,-0.002598600192966271
0.673359375,-0.002552931467150299
0.6733906250000001,-0.0025061423888276223
0.6734218750000001,-0.0024582423227114056
0.673453125,-0.0024091747844558233
0.673484375,-0.002359003333733945
0.6735156250000001,-0.0023077149333083184
0.673546875,-0.002255284411663918
0.673578125,-0.0022016585744382977
0.6736093750000001,-0.0021469300136451354
0.673640625,-0.002091007148859049
0.673671875,-0.0020339200778723768
0.6737031250000001,-0.001975649841672155
0.673734375,-0.001916198347479258
0.673765625,-0.0018556700477955525
0.6737968750000001,-0.0017928917775985494
0.673828125,-0.0017299215946956041
0.673859375,-0.0016657446088303128
0.6738906250000001,-0.001600431897937217
0.673921875,-0.0015338843203665242
0.673953125,-0.0014660734464665565
0.6739843750000001,-0.0013971297579276343
0.674015625,-0.0013269632527587519
0.674046875,-0.001255619540178752
0.6740781250000001,-0.0011830268892394184
0.674109375,-0.0011092278730732014
0.674140625,-0.0010341951089882506
0.6741718750000001,-0.0009579387079755065
0.674203125,-0.0008804512076946436
0.674234375,-0.0008017386976736721
0.6742656250000001,-0.0007218965308980023
0.674296875,-0.000640787979076067
0.6743281250000001,-0.0005584081386116532
0.6743593750000001,-0.00047480928059543195
0.674390625,-0.00038995963651450305
0.6744218750000001,-0.00030386593410437757
0.6744531250000001,-0.00021656702178382212
0.674484375,-0.0001290329518291132
0.6745156250000001,-0.00003924550940451882
0.6745468750000001,0.000051795344390027226
0.674578125,0.00014404110694347244
0.674609375,0.00023750742563157998
0.6746406250000001,0.00033221669768562084
0.674671875,0.00042822298780750487
0.674703125,0.0005254649819211588
0.6747343750000001,0.0006238786633378582
0.674765625,0.0007235215701360542
0.674796875,0.0008244203260325475
0.6748281250000001,0.0009265836048140685
0.674859375,0.0010299985841290618
0.674890625,0.0011345554036321474
0.6749218750000001,0.00124036677112397
0.674953125,0.0013474606056490639
0.674984375,0.001455806347376458
0.6750156250000001,0.00156534065386053
0.675046875,0.0016760381831066595
0.675078125,0.0017879032830919808
0.6751093750000001,0.0019010553935480366
0.675140625,0.002015490041170128
0.675171875,0.002131118571604671
0.6752031250000001,0.002247921979572163
0.675234375,0.0023659260938420044
0.675265625,0.0024851362158552492
0.6752968750000001,0.0026055852958030354
0.6753281250000001,0.00272722057437794
0.675359375,0.002849986169047844
0.6753906250000001,0.0029739601917442085
0.6754218750000001,0.003099081714994671
0.675453125,0.0032253662992464058
0.6754843750000001,0.0033529372477389026
0.6755156250000001,0.0034816522816593087
0.675546875,0.0036115715812806946
0.675578125,0.003742655640659124
0.6756093750000001,0.0038748248369419244
0.675640625,0.004008128443483635
0.675671875,0.0041425473119744705
0.6757031250000001,0.004278106626173929
0.675734375,0.0044148008812549475
0.675765625,0.00455263456630281
0.6757968750000001,0.004691623227921729
0.675828125,0.004831823692167836
0.675859375,0.004973090755353543
0.6758906250000001,0.005115333894810812
0.675921875,0.005258683317613703
0.675953125,0.005404142229313069
0.6759843750000001,0.005549704155513126
0.676015625,0.0056963773667837725
0.676046875,0.005844028337429599
0.6760781250000001,0.005992694482290929
0.676109375,0.006142500453680914
0.676140625,0.006293398897242952
0.6761718750000001,0.006445325799783543
0.676203125,0.006598274059007807
0.676234375,0.006752161718032085
0.6762656250000001,0.00690700657155208
0.676296875,0.007062892906298843
0.6763281250000001,0.007219708294253814
0.6763593750000001,0.007377554539128042
0.676390625,0.007536448653622348
0.6764218750000001,0.007696352692767621
0.6764531250000001,0.007857133540080746
0.676484375,0.008018785795356392
0.6765156250000001,0.00818134049029999
0.6765468750000001,0.008344899679065508
0.676578125,0.008508391706983202
0.676609375,0.008673680706161594
0.6766406250000001,0.008839820659828915
0.676671875,0.009006868123126559
0.676703125,0.00917477712451513
0.6767343750000001,0.009343633485121128
0.676765625,0.009513361610789181
0.676796875,0.009683880549466319
0.6768281250000001,0.00985515091995584
0.676859375,0.010027196826780778
0.676890625,0.010200073447209242
0.6769218750000001,0.01037378020381877
0.676953125,0.010548218292244501
0.676984375,0.010723323885374624
0.6770156250000001,0.010899175928925815
0.677046875,0.011075706808753687
0.677078125,0.011252972639681908
0.6771093750000001,0.011431013732893468
0.677140625,0.011609760492501401
0.677171875,0.01178925232520106
0.6772031250000001,0.011969401109611488
0.677234375,0.01215014667077052
0.677265625,0.012331401478471095
0.6772968750000001,0.012513150632221873
0.6773281250000001,0.012695387499387131
0.677359375,0.012878210481007187
0.6773906250000001,0.013061791101604148
0.6774218750000001,0.013246223282633376
0.677453125,0.013431267764728767
0.677484375,0.013616858902289801
0.6775156250000001,0.013802886375774478
0.677546875,0.013989129917307136
0.677578125,0.014175729723265414
0.6776093750000001,0.014362723306575297
0.677640625,0.014550195234925737
0.677671875,0.01473820885807044
0.6777031250000001,0.014926704119778238
0.677734375,0.015115619482658903
0.677765625,0.015304788181239808
0.6777968750000001,0.015494215957705813
0.677828125,0.015683996983343135
0.677859375,0.015874202695200068
0.6778906250000001,0.01606471206312096
0.677921875,0.01625547658257589
0.677953125,0.016446418880284232
0.6779843750000001,0.0166375724285998
0.678015625,0.016828955927274507
0.678046875,0.017020587640928383
0.6780781250000001,0.01721245728557535
0.678109375,0.017404510090947324
0.678140625,0.017597665691865036
0.6781718750000001,0.017789815332218954
0.678203125,0.01798198314894577
0.6782343750000001,0.01817426305845369
0.6782656250000001,0.018366575929642106
0.678296875,0.018558963363085743
0.6783281250000001,0.018751319659256808
0.6783593750000001,0.018943547161898406
0.678390625,0.019135809253208482
0.6784218750000001,0.019328091825537595
0.6784531250000001,0.01952020572662508
0.678484375,0.01971221975196464
0.6785156250000001,0.019904017957879876
0.6785468750000001,0.020095584674228843
0.678578125,0.020287070151814333
0.678609375,0.020478211852075042
0.6786406250000001,0.02066921384813192
0.678671875,0.020858926842922416
0.678703125,0.021049292404538473
0.6787343750000001,0.02123932710456373
0.678765625,0.021428927174220524
0.678796875,0.021618187830535977
0.6788281250000001,0.021807120087247923
0.678859375,0.021995639735518602
0.678890625,0.022183723174325702
0.6789218750000001,0.022371252037183438
0.678953125,0.022558276294431412
0.678984375,0.02274478142808713
0.6790156250000001,0.02293066849231152
0.679046875,0.023116026787633175
0.679078125,0.02330066266820187
0.6791093750000001,0.023484710581429983
0.679140625,0.023667980143079345
0.679171875,0.023850740294907066
0.6792031250000001,0.024032485947564384
0.6792343750000001,0.02421370377758906
0.679265625,0.0243941166801267
0.6792968750000001,0.024573619838469434
0.6793281250000001,0.024752242238693063
0.679359375,0.024929904449367143
0.6793906250000001,0.025106700666628675
0.6794218750000001,0.025282622504251947
0.679453125,0.025457443412283974
0.679484375,0.025631403502885015
0.6795156250000001,0.025804301993322457
0.679546875,0.02597595814754664
0.679578125,0.026146646037986554
0.6796093750000001,0.026316122920674968
0.679640625,0.02648457618130358
0.679671875,0.026651704494014505
0.6797031250000001,0.02681757219196686
0.679734375,0.02698219142656096
0.679765625,0.027145455447226532
0.6797968750000001,0.02730735387287315
0.679828125,0.027467945342503915
0.679859375,0.027627219826489
0.6798906250000001,0.027784831968741965
0.679921875,0.027941095883084445
0.679953125,0.028095790578071673
0.6799843750000001,0.028249106097009074
0.680015625,0.028402115535994595
0.680046875,0.028561579045643416
0.6800781250000001,0.028728841833743347
0.680109375,0.028903107746104603
0.680140625,0.0290842106334299
0.6801718750000001,0.029271868895121306
0.680203125,0.02946564582241076
0.6802343750000001,0.02966492852131049
0.6802656250000001,0.029869344478117697
0.680296875,0.030078724629084404
0.6803281250000001,0.0302935682582225
0.6803593750000001,0.030511300733802118
0.680390625,0.030732856523382448
0.680421875,0.03095765810961174
0.6804531250000001,0.03118516896933072
0.680484375,0.031415201002636735
0.680515625,0.03164748760006588
0.6805468750000001,0.03188137622398255
0.680578125,0.032116630191705006
0.680609375,0.03235283961790242
0.6806406250000001,0.032589789677869026
0.680671875,0.032826737974018
0.680703125,0.03306360888214879
0.6807343750000001,0.03329972441877292
0.680765625,0.03353410930787688
0.680796875,0.03376829026411888
0.6808281250000001,0.034000581705027885
0.680859375,0.034231054134635536
0.680890625,0.03445898261709937
0.6809218750000001,0.0346841889545241
0.680953125,0.034906319251876775
0.680984375,0.03512504886690106
0.6810156250000001,0.035339863525574174
0.681046875,0.035550404244838144
0.681078125,0.03575654737762836
0.6811093750000001,0.03595753146723764
0.681140625,0.03615341415821102
0.681171875,0.03634366459800929
0.681203125,0.036528010770927266
0.6812343750000001,0.03670616998982329
0.681265625,0.03687765141139587
0.681296875,0.03704193277452869
0.6813281250000001,0.037199072247213257
0.681359375,0.03734846563188382
0.681390625,0.03748974758936541
0.6814218750000001,0.03762275580592858
0.681453125,0.037747240251791866
0.681484375,0.03786278552453508
0.6815156250000001,0.037969021467709654
0.681546875,0.03806547987955032
0.681578125,0.038152100387998766
0.6816093750000001,0.038228416008450866
0.681640625,0.038294151096748164
0.681671875,0.03834897347124174
0.6817031250000001,0.03839262359148442
0.681734375,0.03842482263066086
0.681765625,0.03844512706270463
0.6817968750000001,0.03845343803731753
0.681828125,0.03844926093390398
0.681859375,0.038432437080749525
0.6818906250000001,0.03840254876188462
0.681921875,0.038359407855853817
0.6819531249999999,0.03830277664102809
0.6819843750000001,0.03823242744601357
0.682015625,0.03814796204354093
0.6820468749999999,0.0380490353208298
0.6820781250000001,0.03793562634538198
0.682109375,0.037807216027226566
0.682140625,0.037663693060020174
0.6821718750000001,0.03750472955930562
0.682203125,0.037330124675556124
0.682234375,0.037139592780437394
0.6822656250000001,0.03693298805263645
0.682296875,0.036710089602962806
0.682328125,0.0364705287841266
0.6823593750000001,0.036214140224009504
0.682390625,0.03594067663320724
0.682421875,0.035649893838386994
0.6824531250000001,0.035341607431481924
0.682484375,0.035016716372743555
0.682515625,0.034672968148937555
0.6825468750000001,0.034311111311864706
0.682578125,0.03393113399507278
0.682609375,0.03353247834394333
0.6826406250000001,0.03311530115607257
0.682671875,0.03267915385677431
0.682703125,0.03222408345274931
0.682734375,0.031749939554813325
0.682765625,0.03125643351069971
0.682796875,0.030743448443393284
0.682828125,0.03021081283963594
0.682859375,0.029658450966897367
0.682890625,0.029085147431454333
0.682921875,0.02849293157006129
0.682953125,0.027880515663820292
0.682984375,0.02724779317731431
0.683015625,0.026594797625546243
0.683046875,0.025921264949717724
0.683078125,0.02522708518012812
0.683109375,0.02451237010361881
0.6831406250000001,0.02377685056108722
0.683171875,0.023020493378360634
0.683203125,0.022243224073808656
0.6832343750000001,0.021444996389112927
0.683265625,0.020625649850110547
0.683296875,0.019785354365369597
0.6833281250000001,0.018923798565275114
0.683359375,0.01804106872279807
0.683390625,0.017137053263566793
0.6834218750000001,0.016211886090575025
0.683453125,0.015265442129924728
0.6834843749999999,0.014297718377886744
0.6835156250000001,0.013308767358190046
0.683546875,0.0122984918541789
0.6835781249999999,0.011267028063078638
0.6836093750000001,0.010214193755632463
0.683640625,0.009140060001364875
0.6836718749999999,0.008044798271637187
0.6837031250000001,0.00692826895974083
0.683734375,0.005790555537757831
0.6837656249999999,0.0046317997320619725
0.6837968750000001,0.0034520163747106675
0.683828125,0.0022512448397015924
0.6838593749999999,0.0010295574680662667
0.6838906250000001,-0.00021304884452878065
0.683921875,-0.0014764135546879095
0.6839531249999999,-0.002760429922427199
0.6839843750000001,-0.00406503894407104
0.684015625,-0.005390118162949101
0.6840468749999999,-0.006735596447819885
0.6840781250000001,-0.00810135809442573
0.684109375,-0.00948724688603629
0.684140625,-0.010893169288659701
0.6841718750000001,-0.012318971284411801
0.684203125,-0.013764553795692386
0.684234375,-0.015229719753496386
0.684265625,-0.01671433751478709
0.684296875,-0.018218268225255088
0.684328125,-0.01974134168009256
0.684359375,-0.021283360262792997
0.684390625,-0.02284416328364814
0.684421875,-0.02442269047967435
0.684453125,-0.026020602211025805
0.684484375,-0.027636685068924756
0.684515625,-0.02927075749261467
0.684546875,-0.030922709560695243
0.684578125,-0.03259221197331718
0.684609375,-0.03427909346014242
0.684640625,-0.035983169479343574
0.684671875,-0.03770426612926688
0.684703125,-0.03944208360325858
0.684734375,-0.04119637859028687
0.684765625,-0.04296691989290759
0.684796875,-0.044753394137561395
0.684828125,-0.04655560165730761
0.684859375,-0.048373294454950144
0.684890625,-0.05020619228056687
0.684921875,-0.05205405807913692
0.684953125,-0.05391665308577307
0.684984375,-0.05579359620290689
0.685015625,-0.05768473473456426
0.685046875,-0.05958973250273644
0.685078125,-0.06150825862410484
0.6851093749999999,-0.06344007242840144
0.6851406250000001,-0.06538484003220738
0.685171875,-0.06734226559277198
0.6852031249999999,-0.06931205475460428
0.6852343750000001,-0.07129391147192143
0.685265625,-0.07328756290040413
0.6852968749999999,-0.07529271828444321
0.6853281250000001,-0.0773090340629673
0.685359375,-0.07933614122870314
0.6853906249999999,-0.08137476430304165
0.6854218750000001,-0.08342250267828132
0.685453125,-0.08548007773712293
0.6854843749999999,-0.08754724246276675
0.6855156250000001,-0.08962369085948874
0.685546875,-0.09170892568414342
0.6855781249999999,-0.09380264832998804
0.6856093750000001,-0.09590456288310364
0.685640625,-0.09801437817596068
0.6856718749999999,-0.10013181907366539
0.6857031250000001,-0.1022564427529382
0.685734375,-0.10438789581692695
0.6857656249999999,-0.10652576159454277
0.685796875,-0.10866980514283554
0.685828125,-0.11081968904488004
0.6858593749999999,-0.11297510599158284
0.685890625,-0.11513559298182424
0.685921875,-0.11730086070319916
0.6859531249999999,-0.1194705538510418
0.685984375,-0.12164431205603907
0.686015625,-0.1238218639685433
0.686046875,-0.1260028172874884
0.686078125,-0.1281868636749288
0.686109375,-0.13037360581959068
0.686140625,-0.13256168004143704
0.686171875,-0.13475275631128647
0.686203125,-0.1369455009247539
0.686234375,-0.1391395969782909
0.686265625,-0.141334731342107
0.686296875,-0.14353052992525978
0.686328125,-0.14572657571601558
0.686359375,-0.14792260381757488
0.686390625,-0.15011816581178206
0.686421875,-0.15231310832577294
0.686453125,-0.15450706067817072
0.686484375,-0.1566996614053042
0.686515625,-0.15889051456946993
0.686546875,-0.1610793352500019
0.686578125,-0.16326573092694244
0.686609375,-0.1654494678834747
0.6866406249999999,-0.16763029775897687
0.686671875,-0.16980783839526964
0.686703125,-0.1719817513781862
0.6867343749999999,-0.17415164363004965
0.686765625,-0.17631723231120477
0.686796875,-0.17847825181665428
0.6868281249999999,-0.18063450972349498
0.686859375,-0.1827856734931132
0.686890625,-0.18493131357111414
0.6869218749999999,-0.18707112942479825
0.686953125,-0.189204836988411
0.686984375,-0.1913321507130103
0.6870156249999999,-0.19345287541955472
0.6870468750000001,-0.19556675324890221
0.687078125,-0.19767349641343335
0.6871093749999999,-0.19977283571197946
0.6871406250000001,-0.20186441004908623
0.687171875,-0.20394797711807106
0.6872031249999999,-0.2060232534860838
0.6872343750000001,-0.20808994034380474
0.687265625,-0.21014771449546774
0.6872968749999999,-0.21219627214133444
0.687328125,-0.21423534091764224
0.687359375,-0.21626488155795395
0.6873906249999999,-0.2182847920623712
0.687421875,-0.22029477535871955
0.687453125,-0.2222945859133918
0.6874843749999999,-0.22428391862431263
0.687515625,-0.22626249100880835
0.687546875,-0.22823009780034154
0.6875781249999999,-0.23018660187827483
0.687609375,-0.23213175592939475
0.687640625,-0.23406532529943866
0.6876718749999999,-0.23598601355548315
0.687703125,-0.2378956428919878
0.687734375,-0.2397931078877284
0.6877656249999999,-0.2416781767979399
0.687796875,-0.24355076736347664
0.687828125,-0.2454106859085271
0.6878593749999999,-0.24725775799392843
0.687890625,-0.24909171609890732
0.687921875,-0.2509124442259551
0.6879531249999999,-0.25271971385124636
0.687984375,-0.25451342942028776
0.688015625,-0.25629346565475586
0.688046875,-0.2580596875626567
0.688078125,-0.2598120070568522
0.688109375,-0.2615502112913094
0.688140625,-0.26327420103795646
0.6881718749999999,-0.2649837476915131
0.688203125,-0.266678785734913
0.688234375,-0.2683592200203081
0.6882656249999999,-0.27002493244586057
0.688296875,-0.2716758438013559
0.688328125,-0.273311838175067
0.6883593749999999,-0.27493284295816534
0.688390625,-0.27653870600267455
0.688421875,-0.2781292945996665
0.6884531249999999,-0.27970455434036556
0.688484375,-0.2812645239210816
0.688515625,-0.28280900674833376
0.6885468749999999,-0.28433798315943193
0.688578125,-0.28585137476321815
0.688609375,-0.28734913356781
0.6886406249999999,-0.2888311737423545
0.688671875,-0.2902974740875961
0.688703125,-0.2917479334767363
0.6887343749999999,-0.29318252916973275
0.688765625,-0.29460121743507
0.688796875,-0.2960039812234384
0.6888281249999999,-0.2973907895170881
0.6888593749999999,-0.2987626215391427
0.688890625,-0.30011742462156277
0.6889218749999999,-0.30145615979065626
0.6889531249999999,-0.30277887235151335
0.688984375,-0.304085540788241
0.6890156249999999,-0.30537614028136617
0.689046875,-0.3066506447242758
0.689078125,-0.30790906142283164
0.6891093749999999,-0.30915035552487724
0.689140625,-0.3103766425918939
0.689171875,-0.3115868641793614
0.6892031249999999,-0.3127810238160429
0.689234375,-0.31395917268193063
0.689265625,-0.31512134458370744
0.6892968749999999,-0.316267554897762
0.689328125,-0.3173978100987535
0.689359375,-0.3185121326121313
0.6893906249999999,-0.3196105671689097
0.689421875,-0.32069315405359616
0.689453125,-0.32175993794505503
0.6894843749999999,-0.3228109913578774
0.689515625,-0.32384632720664414
0.689546875,-0.3248660186606951
0.6895781249999999,-0.32587009385663823
0.689609375,-0.3268586229105775
0.689640625,-0.32783166852700296
0.6896718749999999,-0.3287892734203368
0.6897031249999999,-0.3297315533993739
0.689734375,-0.33065851858001616
0.6897656249999999,-0.331570285000757
0.6897968749999999,-0.33246689228300164
0.689828125,-0.3333484280521785
0.6898593749999999,-0.33421496512225113
0.6898906249999999,-0.33506659433807084
0.689921875,-0.33590338559066657
0.689953125,-0.33672543887448114
0.6899843749999999,-0.33753282022686665
0.690015625,-0.3383286731261095
0.6900468750000001,-0.33911724016822703
0.6900781250000001,-0.33989645323910306
0.690109375,-0.34066571934159995
0.6901406250000001,-0.341424578683307
0.6901718750000001,-0.342172611135823
0.690203125,-0.3429093622466443
0.6902343750000001,-0.3436344021723461
0.6902656250000001,-0.34434742580032346
0.690296875,-0.34504808703304835
0.6903281250000001,-0.34573611372424334
0.6903593750000001,-0.3464111896222422
0.690390625,-0.3470730948605646
0.690421875,-0.3477216246903028
0.6904531250000001,-0.3483565475760382
0.690484375,-0.3489767270426072
0.690515625,-0.3495840507626131
0.6905468750000001,-0.35017734526571415
0.690578125,-0.35075654582536697
0.690609375,-0.35132158682220016
0.6906406250000001,-0.35187239437315654
0.690671875,-0.3524089816989903
0.690703125,-0.3529313383768657
0.6907343750000001,-0.35343945370138796
0.690765625,-0.3539333759718384
0.690796875,-0.3544131395305002
0.6908281250000001,-0.3548788484025427
0.690859375,-0.35533050573074587
0.690890625,-0.35576829310811914
0.6909218750000001,-0.3561922943923235
0.6909531250000001,-0.35660263676868453
0.690984375,-0.356999466355916
0.6910156250000001,-0.3573829379735549
0.6910468750000001,-0.3577532120892738
0.691078125,-0.3581104724085814
0.6911093750000001,-0.35845488901245226
0.6911406250000001,-0.35878666720016317
0.691171875,-0.3591060275287167
0.691203125,-0.35941317385503746
0.6912343750000001,-0.3597083108769583
0.691265625,-0.35999170114291623
0.691296875,-0.36026357366224676
0.6913281250000001,-0.36052415503848334
0.691359375,-0.3607737017119774
0.691390625,-0.3610124689234785
0.6914218750000001,-0.361240698309304
0.691453125,-0.3614586747921122
0.691484375,-0.3616666461423123
0.6915156250000001,-0.36186488006801865
0.691546875,-0.3620525793037795
0.691578125,-0.36223106691570445
0.6916093750000001,-0.3624006115563224
0.691640625,-0.36256148555168033
0.691671875,-0.3627139634304474
0.6917031250000001,-0.36285831208133523
0.691734375,-0.36299480098461223
0.691765625,-0.3631236979754563
0.6917968750000001,-0.3632452802814696
0.691828125,-0.36335877581978476
0.691859375,-0.36346653204081725
0.6918906250000001,-0.3635677614038719
0.691921875,-0.36366273431253143
0.691953125,-0.3637516993198098
0.6919843750000001,-0.36383490952190006
0.692015625,-0.3639126234303993
0.692046875,-0.3639850800280582
0.6920781250000001,-0.3640525267901452
0.692109375,-0.3641151869586654
0.692140625,-0.3641732910096931
0.6921718750000001,-0.3642270642320956
0.692203125,-0.36427672581497184
0.692234375,-0.36432248782073806
0.6922656250000001,-0.3643645576971769
0.692296875,-0.364403130048208
0.692328125,-0.36443839803094175
0.6923593750000001,-0.3644705441575302
0.692390625,-0.3644997351944189
0.692421875,-0.3645261421113471
0.6924531250000001,-0.364549920823369
0.692484375,-0.36457122667730557
0.692515625,-0.3645901941601632
0.6925468750000001,-0.3646069494521037
0.692578125,-0.3646216054574054
0.692609375,-0.36463427272627597
0.6926406250000001,-0.36464504409633647
0.692671875,-0.3646540126302928
0.692703125,-0.36466124854904725
0.692734375,-0.36466680845529065
0.692765625,-0.36467073921993765
0.692796875,-0.36467307091355816
0.692828125,-0.3646738217192942
0.692859375,-0.3646729985981353
0.692890625,-0.3646705885307514
0.692921875,-0.36466656229688565
0.6929531250000001,-0.36466087692812854
0.692984375,-0.36465346369686896
0.693015625,-0.3646442462371734
0.6930468750000001,-0.3646331258513751
0.693078125,-0.36461998041943994
0.693109375,-0.3646046730273532
0.6931406250000001,-0.3645870423672222
0.693171875,-0.36456690445189144
0.693203125,-0.36454405376248605
0.6932343750000001,-0.3645182504597426
0.693265625,-0.364489240331464
0.693296875,-0.36445674411260576
0.6933281250000001,-0.36442043910602107
0.693359375,-0.3643799826415103
0.693390625,-0.36433499975228467
0.6934218750000001,-0.3642850861956407
0.693453125,-0.3642298054260784
0.6934843749999999,-0.3641686745658843
0.6935156250000001,-0.3641011788380608
0.693546875,-0.3640267582765655
0.6935781249999999,-0.36394481545137874
0.6936093750000001,-0.3638547118007089
0.693640625,-0.3637557653495286
0.6936718749999999,-0.36364723308267516
0.6937031250000001,-0.36352833744703056
0.693734375,-0.36339821897899915
0.6937656249999999,-0.36325597948426336
0.6937968750000001,-0.363100665103151
0.693828125,-0.3629312402197905
0.693859375,-0.3627466336256173
0.6938906250000001,-0.3625456590909991
0.693921875,-0.36232710244085564
0.693953125,-0.36208961871887335
0.6939843750000001,-0.36183181433811723
0.694015625,-0.3615521895930588
0.694046875,-0.36124917602562895
0.6940781250000001,-0.3609210786692955
0.694109375,-0.3605661102825486
0.694140625,-0.3601823389240195
0.6941718750000001,-0.35976776008080164
0.694203125,-0.35932020716777013
0.694234375,-0.3588373978044711
0.694265625,-0.3583169050859252
0.694296875,-0.357756142167792
0.694328125,-0.35715239360718776
0.694359375,-0.35650266804131875
0.694390625,-0.35580393051208925
0.694421875,-0.35505286969164496
0.694453125,-0.3542459650490064
0.694484375,-0.3533795377552554
0.694515625,-0.3524495940084072
0.694546875,-0.3514519648255143
0.694578125,-0.35038212615727
0.694609375,-0.34923537156029816
0.694640625,-0.3480065749281063
0.694671875,-0.3466903948426913
0.694703125,-0.34528107776655736
0.694734375,-0.3437725078957221
0.694765625,-0.3421582288518267
0.694796875,-0.34043125710896505
0.694828125,-0.3385842638666932
0.6948593750000001,-0.3366092934942602
0.694890625,-0.33449805724201376
0.694921875,-0.33224154648993676
0.6949531250000001,-0.32983023684600676
0.694984375,-0.3272538951804912
0.695015625,-0.3245017404935082
0.6950468750000001,-0.3215620339765736
0.695078125,-0.31842246587512635
0.6951093749999999,-0.3150696175167957
0.6951406250000001,-0.31148953611435426
0.695171875,-0.3076668704868424
0.6952031249999999,-0.3035854077687291
0.6952343750000001,-0.2992277542376224
0.695265625,-0.29457530004227295
0.6952968749999999,-0.2896080499268655
0.6953281250000001,-0.2843045958756834
0.695359375,-0.27864203025282586
0.6953906249999999,-0.27259549542757255
0.6954218750000001,-0.2661388470115727
0.695453125,-0.25924348467687286
0.6954843749999999,-0.25187892631261344
0.6955156250000001,-0.2440121975215619
0.695546875,-0.23560796563051495
0.6955781249999999,-0.22662814026277867
0.6956093750000001,-0.21703180971897412
0.695640625,-0.2067744750465885
0.6956718749999999,-0.19580883461017545
0.6957031250000001,-0.18408311740215985
0.695734375,-0.17154188139305734
0.6957656249999999,-0.1581251154114927
0.695796875,-0.14376750713656933
0.695828125,-0.1283990383717964
0.695859375,-0.11194361386890453
0.695890625,-0.09431842953924616
0.695921875,-0.07543462308961843
0.695953125,-0.05519442891776732
0.695984375,-0.033492553754706444
0.696015625,-0.010214855951276199
0.696046875,0.014763356535676533
0.696078125,0.04157861785826482
0.696109375,0.07037806736630225
0.696140625,0.10132294545964687
0.696171875,0.13458977308897088
0.696203125,0.1703704258252842
0.696234375,0.20887519323189394
0.696265625,0.2503342116025664
0.696296875,0.2949992561204656
0.696328125,0.3431473661319422
0.696359375,0.3950818640149577
0.696390625,0.45113598770405516
0.696421875,0.5116783370805793
0.696453125,0.5771110641783337
0.696484375,0.6478790117851488
0.696515625,0.7244782871035822
0.696546875,0.8074509772539474
0.696578125,0.897399828565999
0.696609375,0.9949921127579184
0.6966406249999999,1.100971431888837
0.696671875,1.216160233013698
0.696703125,1.341479090107802
0.6967343749999999,1.4779530032511654
0.696765625,1.6267306225372038
0.696796875,1.7890936746101567
0.6968281249999999,1.966492069572778
0.6968593750000001,2.1605458973738427
0.696890625,2.3731039966034855
0.6969218749999999,2.606242171383951
0.6969531250000001,2.862341789986078
0.696984375,3.1441164788310862
0.6970156249999999,3.4546703571945647
0.6970468750000001,3.7975871096302605
0.697078125,4.176947387786782
0.6971093749999999,4.597316335012415
0.6971406250000001,5.063413541637251
0.697171875,5.578774686548029
0.6972031249999999,6.141257754895442
0.6972343750000001,6.728676248110088
0.697265625,7.257031451412411
0.6972968749999999,7.4848928206915435
0.697328125,6.924263581601894
0.697359375,5.174571549563157
0.6973906249999999,2.820511031627201
0.697421875,1.0560620317299179
0.697453125,0.20891110768643714
0.6974843749999999,-0.08519887839665155
0.697515625,-0.155574836105212
0.697546875,-0.153612341451264
0.6975781249999999,-0.13327251792219838
0.697609375,-0.11135201609214876
0.697640625,-0.09228697835170177
0.6976718749999999,-0.07671095814260315
0.697703125,-0.06421918513928032
0.697734375,-0.05421867061773722
0.697765625,-0.04617293018210354
0.697796875,-0.039649351862470254
0.697828125,-0.034313655756540676
0.697859375,-0.02991070008580404
0.697890625,-0.026247131121364807
0.697921875,-0.023172027652598723
0.697953125,-0.020571862169094332
0.697984375,-0.01835752681834536
0.698015625,-0.01645919599632216
0.698046875,-0.014821765273452572
0.698078125,-0.013401203563223284
0.698109375,-0.012162214804123985
0.698140625,-0.01107617311020281
0.6981718749999999,-0.010119772662221149
0.698203125,-0.009273879832576944
0.698234375,-0.008522700823824655
0.6982656249999999,-0.007853039224627895
0.698296875,-0.007253937124854915
0.698328125,-0.006716128572579653
0.6983593749999999,-0.006231823327899707
0.698390625,-0.005794364928047793
0.698421875,-0.0053991731957081165
0.6984531249999999,-0.005039270599333328
0.698484375,-0.004711566092781004
0.698515625,-0.00441243434470716
0.6985468749999999,-0.004138780418926857
0.698578125,-0.0038878636646749306
0.698609375,-0.003657326721356519
0.6986406249999999,-0.003445092767652741
0.698671875,-0.003249331571990205
0.698703125,-0.00306844325468131
0.6987343749999999,-0.0029010025699310917
0.6987656250000001,-0.002745758943114321
0.698796875,-0.002601582720744903
0.6988281249999999,-0.0024674881311559757
0.698859375,-0.0023436491287834797
0.698890625,-0.002227148041079381
0.6989218749999999,-0.002118335174434668
0.698953125,-0.0020165665780217832
0.698984375,-0.001921269902285554
0.6990156249999999,-0.0018319231623030489
0.699046875,-0.0017480610650770735
0.699078125,-0.0016692560031566646
0.6991093749999999,-0.0015951192744868047
0.699140625,-0.0015253049690632978
0.699171875,-0.0014594941798246367
0.6992031249999999,-0.0013973955569711201
0.699234375,-0.0013397956407433871
0.699265625,-0.0012843510966130806
0.6992968749999999,-0.0012318851575628415
0.699328125,-0.0011822028025716379
0.699359375,-0.0011351130372180772
0.6993906249999999,-0.0010904445701384721
0.699421875,-0.001048038380213009
0.699453125,-0.0010077506742048156
0.6994843749999999,-0.0009694452183730573
0.699515625,-0.0009330012053268366
0.699546875,-0.0008983009623128311
0.6995781249999999,-0.0008652403244872172
0.699609375,-0.0008347674537838511
0.699640625,-0.0008046974064495119
0.6996718749999999,-0.0007759914108726073
0.6997031249999999,-0.0007485710951410151
0.699734375,-0.0007223640331003135
0.699765625,-0.0006973000166555461
0.6997968749999999,-0.0006733163935718253
0.699828125,-0.0006503542119293247
0.699859375,-0.0006283585149821299
0.6998906249999999,-0.0006072768832255309
0.699921875,-0.0005870597236776251
0.699953125,-0.0005687059961585739
0.6999843749999999,-0.0005500886525081724
0.700015625,-0.0005321603441701636
0.7000468750000001,-0.0005148888436415235
0.7000781250000001,-0.0004982890300139622
0.700109375,-0.0004823277396510666
0.7001406250000001,-0.00046697336656803914
0.7001718750000001,-0.00045219717500013157
0.700203125,-0.0004379706283963353
0.7002343750000001,-0.00042426798914192097
0.7002656250000001,-0.0004121000283470003
0.700296875,-0.00039937410389925625
0.7003281250000001,-0.00038710170451344145
0.7003593750000001,-0.0003752629649411602
0.700390625,-0.0003638378003962855
0.700421875,-0.0003528078212255263
0.7004531250000001,-0.00034215575210796854
0.700484375,-0.00033186482608022
0.700515625,-0.0003219192487351913
0.7005468750000001,-0.00031333227098860107
0.700578125,-0.00030403514809676367
0.700609375,-0.0002950412536835161
0.7006406250000001,-0.00028633787699512106
0.700671875,-0.0002779133683963828
0.700703125,-0.0002697554580557528
0.7007343750000001,-0.00026185352143586306
0.7007656250000001,-0.0002541976906252099
0.700796875,-0.00024677779276949946
0.7008281250000001,-0.0002395844281795492
0.7008593750000001,-0.00023363054398302526
0.700890625,-0.0002268654300198611
0.7009218750000001,-0.00022030161907718855
0.7009531250000001,-0.00021393110171541468
0.700984375,-0.00020774670767014815
0.7010156250000001,-0.00020174146452525734
0.7010468750000001,-0.00019590850859486122
0.701078125,-0.0001902415615000582
0.7011093750000001,-0.0001857478380260645
0.7011406250000001,-0.00018039619484717462
0.701171875,-0.00017519307223170974
0.701203125,-0.00017013311124904534
0.7012343750000001,-0.0001652111817253746
0.701265625,-0.0001604225491778608
0.701296875,-0.00015576223316651492
0.7013281250000001,-0.00015122611532426687
0.701359375,-0.00014680966186813958
0.701390625,-0.00014351527549834778
0.7014218750000001,-0.00013932763306734398
0.701453125,-0.00013524785081754512
0.701484375,-0.00013127242459135192
0.7015156250000001,-0.0001273978179931828
0.701546875,-0.00012362061067763196
0.701578125,-0.00011993785648462183
0.7016093750000001,-0.00011634632728136412
0.701640625,-0.00011384157213281935
0.7016718750000001,-0.00011042519894659542
0.7017031250000001,-0.00010709146862632688
0.701734375,-0.00010383787342336875
0.7017656250000001,-0.0001006618256821448
0.7017968750000001,-0.0000975609660500595
0.701828125,-0.00009453291545200268
0.7018593750000001,-0.00009157543782143727
0.7018906250000001,-0.00008967733487892827
0.701921875,-0.0000868560237625157
0.701953125,-0.00008409901746930676
0.7019843750000001,-0.0000814044420194254
0.702015625,-0.00007877040438327923
0.702046875,-0.00007619508440092514
0.7020781250000001,-0.00007367678008022408
0.702109375,-0.00007121386272342152
0.702140625,-0.00006978816435914572
0.7021718750000001,-0.00006743253796638325
0.702203125,-0.00006512756706795043
0.702234375,-0.00006287184735583204
0.7022656250000001,-0.00006066394734937411
0.702296875,-0.00005850252637662247
0.702328125,-0.000056386305161739206
0.7023593750000001,-0.000054313978491194706
0.702390625,-0.00005326084879265648
0.702421875,-0.00005127418300009164
0.7024531250000001,-0.000049327912165359614
0.702484375,-0.00004742093407053497
0.702515625,-0.00004555218852482064
0.7025468750000001,-0.000043720625454039615
0.702578125,-0.00004192526461480321
0.702609375,-0.00004113333508614671
0.7026406250000001,-0.000039408967258663646
0.7026718750000001,-0.0000377179835666712
0.702703125,-0.000036059551549509936
0.702734375,-0.00003443279493414447
0.7027656250000001,-0.00003283690538224905
0.702796875,-0.000031271068969198204
0.702828125,-0.00003069465173732443
0.7028593750000001,-0.00002918811768669358
0.702890625,-0.00002770940305888715
0.702921875,-0.000026257825498126283
0.7029531250000001,-0.000024832695123863905
0.702984375,-0.000023433355185566645
0.703015625,-0.000022059170242316643
0.7030468750000001,-0.000021661746387590258
0.703078125,-0.000020337450052666045
0.703109375,-0.00001903650225725703
0.7031406250000001,-0.000017758327821966626
0.703171875,-0.000016502380126913056
0.703203125,-0.000015268126199456088
0.7032343750000001,-0.000014055038629408784
0.703265625,-0.000013807197581525898
0.703296875,-0.00001263604982364728
0.7033281250000001,-0.000011485121943894707
0.703359375,-0.000010352833789176566
0.703390625,-9.239742165394845e-6
0.7034218750000001,-8.144264376542455e-6
0.703453125,-7.067067436994234e-6
0.7034843749999999,-6.944234768652724e-6
0.7035156250000001,-5.902345708320419e-6
0.703546875,-4.878433172744786e-6
0.7035781249999999,-3.870183281944005e-6
0.7036093750000001,-2.8777055451821003e-6
0.703640625,-1.9023643329484586e-6
0.703671875,-9.433821912851205e-7
0.7037031250000001,-9.271257434167171e-7


==> data/dataIForceDistribt0114SqueezeE200D41G160c005YE105103DoubleAt.csv <==
0.29634375,-1.887587504282493e-6
0.29640625,-3.8391643020955715e-6
0.29646874999999995,-5.8599782492631545e-6
0.29653125,-7.945332568938662e-6
0.29659375,-8.230477767815223e-6
0.29665624999999995,-0.000010463425521549328
0.29671875,-0.000012773490930304157
0.29678125,-0.000015162847778321935
0.29684374999999996,-0.00001763630518896389
0.29690625,-0.000020196870701705517
0.29696875,-0.000022849946802832212
0.29703124999999997,-0.00002369903389421063
0.29709375,-0.000026557205011855497
0.29715625,-0.000029522830426927214
0.29721875,-0.00003260154503735755
0.29728125,-0.00003579934622237222
0.29734375,-0.000039122616923840175
0.29740625,-0.00004257816514792516
0.29746874999999995,-0.000044240092426340944
0.29753125,-0.000047988102503645405
0.29759375,-0.000051891610090781715
0.29765624999999996,-0.00005595945632229619
0.29771875000000003,-0.00006020109460811452
0.29778125,-0.00006462663984763953
0.29784374999999996,-0.0000692469511980121
0.29790625,-0.00007407364468412287
0.29796875,-0.00007715799507367753
0.29803124999999997,-0.0000824414340774247
0.29809375,-0.00008797154006842084
0.29815625,-0.00009376385300523484
0.29821875,-0.0000998351009173461
0.29828125,-0.000106203336533095
0.29834375,-0.00011288804822716167
0.29840625,-0.00011991031320499091
0.29846874999999995,-0.00012530161765426419
0.29853125,-0.00013307475385548474
0.29859375,-0.00014125966604456374
0.29865624999999996,-0.0001498854968730596
0.29871875,-0.00015898387047832895
0.29878125,-0.00016858923173899363
0.29884374999999996,-0.00017873912936867967
0.29890625,-0.0001894745684204764
0.29896875,-0.00019881685438726318
0.29903124999999997,-0.00021086753206627298
0.29909375,-0.0002236514742711771
0.29915625,-0.00023722776824932381
0.29921875,-0.00025166145153465095
0.29928125,-0.00026702414516809725
0.29934375,-0.00028339495823567914
0.29940625,-0.00030086139131866804
0.29946874999999995,-0.00031952033348040887
0.29953125,-0.0003374263721669598
0.29959375,-0.0003588101896823574
0.29965624999999996,-0.00038174693860248136
0.29971875,-0.0004063856116285516
0.29978125,-0.0004328927749356999
0.29984374999999996,-0.00046145563987349695
0.29990625,-0.0004922848328844508
0.29996875,-0.0005256173834060818
0.30003124999999997,-0.0005617606931646593
0.30009375,-0.0006010212899041767
0.30015625,-0.0006416273838862665
0.30021875,-0.0006881384872166436
0.30028125,-0.0007389222549566227
0.30034375,-0.0007944966926415975
0.30040625,-0.000855459379800561
0.30046874999999995,-0.0009225019881976008
0.30053125,-0.000996427702400035
0.30059375,-0.0010781718857652755
0.30065624999999996,-0.0011688322690256991
0.30071875,-0.001269697942675066
0.30078125,-0.0013822953634072435
0.30084374999999997,-0.0015063317283063433
0.30090625,-0.0016481926788472132
0.30096875,-0.0018083744422870394
0.30103125,-0.0019900311106733643
0.30109375,-0.0021970089302559776
0.30115625,-0.002434026366359707
0.30121875,-0.002706920488471351
0.30128125,-0.003022976797611797
0.30134375,-0.003391366577492034
0.30140625,-0.0038237526952335354
0.30146874999999995,-0.004335133485089739
0.30153125000000003,-0.004945021235475405
0.30159375,-0.005679134066365263
0.30165624999999996,-0.0065697364900448845
0.30171875,-0.007667795267427963
0.30178125,-0.009035778415697086
0.30184374999999997,-0.010764753942008341
0.30190625,-0.012985992207750662
0.30196875,-0.015893396985984583
0.30203125,-0.019781428193874778
0.30209375,-0.025111154339786702
0.30215625,-0.032628811164107714
0.30221875,-0.04358223103371226
0.30228125,-0.06010397106474692
0.30234375,-0.08572594353398363
0.30240625,-0.12454852734916265
0.30246874999999995,-0.1638178859623956
0.30253125000000003,-0.003338530252435537
0.30259375,1.7742644495815134
0.30265624999999996,6.436135630022968
0.30271875000000004,7.399313522970827
0.30278125,6.325337872307662
0.30284374999999997,5.21233702753919
0.30290625,4.294358902124715
0.30296875,3.5490788708141316
0.30303125,2.940186979152813
0.30309375,2.4388886139681576
0.30315625,2.0233649734987695
0.30321875,1.6769146583500176
0.30328125,1.3865569255458496
0.30334375,1.142081284316439
0.30340625,0.9353685622889648
0.30346874999999995,0.7599108903864986
0.30353125000000003,0.6104514936187218
0.30359375,0.4827171487037476
0.30365624999999996,0.37321365019273994
0.30371875,0.2790693738788083
0.30378125,0.19791400749568105
0.30384374999999997,0.12777928834648256
0.30390625,0.0670264915243142
0.30396875,0.014285445142230901
0.30403125,-0.031594455327755705
0.30409375,-0.07158250375836372
0.30415625,-0.10649780697069021
0.30421875,-0.1370350130541471
0.30428125,-0.16378476870658548
0.30434375,-0.18725100334392258
0.30440625,-0.2078645525442624
0.30446874999999995,-0.22599500470013884
0.30453125000000003,-0.2419597665609393
0.30459375,-0.2560328676320581
0.30465624999999996,-0.2684506728779506
0.30471875,-0.2794178039515297
0.30478125,-0.2891118125341235
0.30484374999999997,-0.2976871176440767
0.30490625,-0.30527798396107275
0.30496875,-0.3120018679337102
0.30503125,-0.31795933420200706
0.30509375,-0.3232372471337032
0.30515625,-0.3279147341800424
0.30521875,-0.33206065612242075
0.30528125,-0.33573563413262403
0.30534375,-0.33899310501176155
0.30540625,-0.34188024061032407
0.30546874999999996,-0.34443874911754835
0.30553125000000003,-0.346705511673578
0.30559375,-0.3487131964949144
0.30565624999999996,-0.3504907670912312
0.30571875,-0.35206391860710406
0.30578125,-0.3534554491990367
0.30584374999999997,-0.3546856206331739
0.30590625,-0.35577242415136334
0.30596875,-0.35673185586289874
0.30603125,-0.3575781315855475
0.30609375,-0.35832388372494506
0.30615625,-0.3589803347349215
0.30621875,-0.3595574543325647
0.30628125,-0.360064085041797
0.30634375,-0.3605080673269694
0.30640625,-0.3608963398422305
0.30646874999999996,-0.361235037020922
0.30653125000000003,-0.3615295646079211
0.30659375,-0.3617846797075276
0.30665624999999996,-0.3620045473595146
0.30671875,-0.36219280680407684
0.30678125,-0.3623526152408585
0.30684374999999997,-0.36248669963827784
0.30690625,-0.3625973919901174
0.30696875,-0.3626866709234273
0.30703125,-0.36275619206496723
0.30709375,-0.3628073167461626
0.30715625,-0.362841141202906
0.30721875,-0.3628585176409811
0.30728125,-0.3628600795822068
0.30734375,-0.3628462596526674
0.30740625,-0.3628173108785191
0.30746874999999996,-0.3627733244127471
0.30753125000000003,-0.36271424709704614
0.30759375,-0.3626398875667052
0.30765624999999996,-0.3625498860796735
0.30771875000000004,-0.36244368969979085
0.30778125,-0.36232067343403557
0.30784374999999997,-0.3621802215619936
0.30790625,-0.3620215581686552
0.30796875,-0.36184373504402384
0.30803125,-0.36164575344640804
0.30809375,-0.36142656498934767
0.30815625,-0.36118506735154887
0.30821875,-0.36092009620336984
0.30828125,-0.3606304343654162
0.30834375,-0.3603148128051518
0.30840625,-0.359971918119836
0.30846874999999996,-0.35960039789316645
0.30853125000000003,-0.3591967756018819
0.30859375,-0.35876179428581895
0.30865624999999997,-0.3582939979526173
0.30871875,-0.35779190966868624
0.30878125,-0.35725403610275014
0.30884375,-0.3566788653491809
0.30890625,-0.3560648720793044
0.30896875,-0.3554105260215288
0.30903125,-0.354714295885163
0.30909375,-0.35397463559493664
0.30915625,-0.3531900244138175
0.30921875,-0.3523589265037027
0.30928125,-0.3514798306287151
0.30934375000000003,-0.35055123566233887
0.30940625,-0.3495716511887105
0.30946874999999996,-0.3485396144824132
0.30953125000000004,-0.3474557570125739
0.30959375,-0.3463145328605123
0.30965624999999997,-0.3451166386499947
0.30971875,-0.34386071035151566
0.30978125,-0.3425454539989492
0.30984375,-0.3411696052936261
0.30990625,-0.33973193602603524
0.30996875,-0.33823128064878283
0.31003125,-0.3366664611079811
0.31009375,-0.3350372575016706
0.31015625,-0.333342973902567
0.31021875,-0.3315826659474458
0.31028125,-0.3297554063566705
0.31034375000000003,-0.32786036517769024
0.31040625,-0.3258967667656252
0.31046874999999996,-0.32386390365230605
0.31053125000000004,-0.3217611472577584
0.31059375,-0.31958795048095967
0.31065624999999997,-0.3173438319599103
0.31071875,-0.31502841330161
0.31078125,-0.3126413876812284
0.31084375,-0.3101825461324291
0.31090625,-0.30765177043069236
0.31096875,-0.30504902949216756
0.31103125,-0.30237441136634113
0.31109375,-0.29962808588953854
0.31115625,-0.2968103344613586
0.31121875,-0.29392154048999397
0.31128125,-0.2909622009578913
0.31134375000000003,-0.28793290243968794
0.31140625,-0.2848343655328665
0.31146874999999996,-0.28166741095565784
0.31153125000000004,-0.27843296530341366
0.31159375,-0.2751320793395806
0.31165624999999997,-0.27176591386417503
0.31171875,-0.26833573412387945
0.31178125,-0.2648429226857774
0.31184375,-0.26128898477207657
0.31190625,-0.2576755129172667
0.31196875,-0.25400423193623767
0.31203125,-0.25027695448639486
0.31209375,-0.24649560990559555
0.31215625,-0.24266223076329074
0.31221875,-0.2387789296651593
0.31228125,-0.23484793714601807
0.31234375000000003,-0.23087361202956813
0.31240625,-0.22685424716995722
0.31246874999999996,-0.22279436233439015
0.31253125000000004,-0.2186965250539339
0.31259375,-0.2145634279160516
0.31265624999999997,-0.21039796716390907
0.31271875000000005,-0.20620287907663565
0.31278125,-0.2019806916116699
0.31284375,-0.19773430855422752
0.31290625,-0.19346681348128697
0.31296875,-0.18918119288924096
0.31303125,-0.18488044423656358
0.31309375,-0.18056754525052549
0.31315625,-0.1762455554152888
0.31321875,-0.17191747749871628
0.31328125,-0.1675863584657731
0.31334375000000003,-0.16325523702384595
0.31340625,-0.1589271276067155
0.31346874999999996,-0.15460501350916128
0.31353125000000004,-0.15029187305765904
0.31359375,-0.1459906539380576
0.31365624999999997,-0.14170423619806602
0.31371875,-0.13743546247260596
0.31378125,-0.13318710091075994
0.31384375,-0.12896190676624628
0.31390625,-0.12476248016608592
0.31396875,-0.12059140742899102
0.31403125,-0.11645117330170456
0.31409375,-0.11234412724502951
0.31415625,-0.10827257445670287
0.31421875,-0.10423870136975535
0.31428125,-0.1002445297783757
0.31434375000000003,-0.09629203081245766
0.31440625,-0.09238300990554264
0.31446874999999996,-0.08851909383860539
0.31453125000000004,-0.08470189712408205
0.31459375,-0.08093279244524505
0.31465624999999997,-0.07721090486140744
0.31471875,-0.07354145950015521
0.31478125,-0.06992329605051209
0.31484375,-0.06635720822003827
0.31490625,-0.06284377041284575
0.31496875,-0.05938330259922711
0.31503125,-0.05597669630443353
0.31509375,-0.05263114626964395
0.31515625,-0.04934927053825948
0.31521875,-0.046131864412705434
0.31528125,-0.0429796454081022
0.31534375000000003,-0.039893229750443855
0.31540625,-0.03687322052934597
0.31546874999999996,-0.033920061460873716
0.31553125000000004,-0.03103419093088229
0.31559375,-0.02821800498493013
0.31565624999999997,-0.025467682566127872
0.31571875,-0.02278546179173123
0.31578125,-0.02017148775687637
0.31584375,-0.01762582331443409
0.31590625,-0.01514844029342255
0.31596875,-0.012739301043693183
0.31603125,-0.010398273281747916
0.31609375,-0.008125150847133375
0.31615625,-0.005919686968284418
0.31621875,-0.0037815686789663405
0.31628125,-0.0017104285910248263
0.31634375000000003,0.00029413570979913706
0.31640625,0.0022326072858942225
0.31646874999999997,0.004105505190017622
0.31653125000000004,0.005913396244404678
0.31659375,0.007656882231497936
0.31665625,0.009336612490140117
0.31671875,0.01095328090904435
0.31678125,0.012507618776637447
0.31684375,0.014000385695909945
0.31690625,0.015432370514625121
0.31696875,0.016804388449581903
0.31703125,0.018117306305863223
0.31709375,0.019371990891473262
0.31715625000000003,0.020569354494546666
0.31721875,0.02171031282479241
0.31728125,0.022795796863918444
0.31734375000000004,0.023826799725292364
0.31740625,0.02480428820905256
0.31746874999999997,0.025729236396922567
0.31753125000000004,0.026602547290652284
0.31759375,0.027425080222533038
0.31765625,0.02819804445803359
0.31771875000000005,0.028922669210761753
0.31778125,0.029599864534730458
0.31784375,0.03023058778501192
0.31790625,0.03081585859579483
0.31796875,0.031356738706622284
0.31803125,0.031854266445124374
0.31809375,0.032309517108458224
0.31815625000000003,0.032723533572500685
0.31821875,0.033097387047112986
0.31828125,0.03343212368544121
0.31834375000000004,0.033728817906177516
0.31840625,0.03398852162496624
0.31846874999999997,0.034212297349750884
0.31853125000000004,0.03440118834395077
0.31859375,0.034556277693279486
0.31865625,0.03467860906156156
0.31871875,0.034769244760853746
0.31878125,0.034829224980142154
0.31884375,0.034859605036502456
0.31890625,0.034861438185866955
0.31896875,0.034835747147974105
0.31903125,0.03478358389160846
0.31909375,0.03470599237616637
0.31915625000000003,0.034603989439519034
0.31921875,0.034478619902825705
0.31928125,0.03433292845309313
0.31934375000000004,0.034163829174146815
0.31940625,0.0339743836385471
0.31946874999999997,0.03376561527104066
0.31953125000000004,0.03353850191481114
0.31959375,0.03329404388281272
0.31965625,0.03303318984299394
0.31971875,0.0327548702586766
0.31978125,0.032464167959158824
0.31984375,0.032159965740748225
0.31990625,0.03184318036683095
0.31996875,0.031514795296656156
0.32003125,0.031175601709717504
0.32009375,0.030825875722478774
0.32015625000000003,0.030466170607301057
0.32021875,0.030097055410827356
0.32028125,0.02971908800560394
0.32034375000000004,0.02933284974715908
0.32040625,0.028938872515418546
0.32046874999999997,0.028537733225381695
0.32053125000000005,0.028129929208419474
0.32059375,0.02771599700086222
0.32065625,0.027296437504068016
0.32071875,0.02687177654273143
0.32078125,0.026442472939532558
0.32084375,0.026009013201910597
0.32090625,0.02557186791350477
0.32096875,0.025131494841312385
0.32103125,0.024688307035584417
0.32109375,0.024242740116282135
0.32115625000000003,0.02379522126362571
0.32121875,0.023346148978975245
0.32128125,0.022895884394879745
0.32134375000000004,0.0224448418185364
0.32140625,0.02199336053604875
0.32146874999999997,0.021541782538951976
0.32153125000000005,0.021090469510760435
0.32159375,0.02063972162728503
0.32165625,0.020189853303473365
0.32171875,0.019741157473479265
0.32178125,0.019293928299519342
0.32184375,0.018848429770005837
0.32190625,0.01840492106996197
0.32196875,0.01796366346024622
0.32203125,0.017524871929823993
0.32209375,0.017088775252115912
0.32215625000000003,0.016655593330984125
0.32221875,0.016225523835289468
0.32228125,0.015798751082043705
0.32234375000000004,0.015375462221038666
0.32240625,0.014955827751926082
0.32246874999999997,0.014540038033259373
0.32253125000000005,0.014128246606109035
0.32259375,0.013720549920456904
0.32265625,0.013317071650798401
0.32271875000000005,0.012917950216071505
0.32278125,0.012523325966698862
0.32284375,0.0121332949821054
0.32290625,0.01174796942574019
0.32296875,0.011367434631932377
0.32303125,0.010991779996801038
0.32309375,0.010621077092204417
0.32315625000000003,0.010255403493617143
0.32321875,0.009894821235843204
0.32328125,0.009539386487112778
0.32334375000000004,0.009189158738245481
0.32340625,0.00884419087924597
0.32346874999999997,0.008506549918282175
0.32353125000000005,0.008172196533087206
0.32359375,0.00784320580023129
0.32365625,0.007519592721402332
0.32371875,0.0072013949498996865
0.32378125,0.006888595057536626
0.32384375,0.006581235644806976
0.32390625,0.006279293540214878
0.32396875,0.005982775166441301
0.32403125,0.0056916858892265415
0.32409375,0.005403937684893653
0.32415625000000003,0.005123626123959293
0.32421875,0.004848671802776261
0.32428125,0.0045790470569466585
0.32434375000000004,0.004314704436268024
0.32440625,0.004055620251996073
0.32446875,0.0038017303503446453
0.32453125000000005,0.0035529748789529525
0.32459375,0.003309292586903767
0.32465625,0.0030706377740910007
0.32471875,0.0028368956338541973
0.32478125,0.0026080003319390588
0.32484375,0.002383848864382754
0.32490625,0.0021643446334356775
0.32496875000000003,0.001949385069681342
0.32503125,0.0017389893005543555
0.32509375,0.0015337321165368456
0.32515625000000004,0.0013336681175269705
0.32521875,0.0011387886211539633
0.32528125,0.0009490189989175002
0.32534375000000004,0.0007643056346453292
0.32540625,0.0005846245857012988
0.32546875,0.0004099065252550216
0.32553125000000005,0.00024010699792592627
0.32559375,0.00007515562626295158
0.32565625,-0.00008499052583305078
0.32571875,-0.0002403959723337179
0.32578125,-0.00039111937823346765
0.32584375,-0.00053721963795475
0.32590625,-0.0006787645820464094
0.32596875000000003,-0.0008158330341415387
0.32603125,-0.0009484673740265959
0.32609375,-0.0010767697505437435
0.32615625000000004,-0.0012007940814455498
0.32621875,-0.0013206190196609069
0.32628125,-0.0014363235791449436
0.32634375000000004,-0.0015479952368257222
0.32640625,-0.0016557012501663693
0.32646875,-0.0017595355334419638
0.32653125000000005,-0.0018595758499088677
0.32659375,-0.001955910939070049
0.32665625,-0.002048620400804474
0.32671875,-0.002137796234274958
0.32678125,-0.002223525105835872
0.32684375,-0.002305901918220443
0.32690625,-0.0023849964469072615
0.32696875000000003,-0.0024609138927194074
0.32703125,-0.0025337304261215665
0.32709375,-0.002603542535446479
0.32715625000000004,-0.0026704453333286915
0.32721875,-0.002734493081666206
0.32728125,-0.002795795394567868
0.32734375000000004,-0.002854422236461873
0.32740625,-0.002910456764231198
0.32746875,-0.002963965164484411
0.32753125000000005,-0.003015041668079768
0.32759375,-0.0030637648758243125
0.32765625,-0.003110204549872625
0.32771875000000006,-0.0031523727767952814
0.32778125,-0.0031944356883857328
0.32784375,-0.0032344041771395216
0.32790625,-0.0032723420137023423
0.32796875000000003,-0.0033083186948658777
0.32803125,-0.0033423769291055505
0.32809375,-0.003374571775331986
0.32815625000000004,-0.0034049577871107933
0.32821875,-0.00343357735996537
0.32828125,-0.003460484976499076
0.32834375000000005,-0.003485703416129915
0.32840625,-0.0035113375258559176
0.32846875,-0.003533331004155038
0.32853125000000005,-0.0035537344762711642
0.32859375,-0.0035726095236024574
0.32865625,-0.0035899804988252515
0.32871875,-0.0036058681962827938
0.32878125,-0.0036202959616951635
0.32884375,-0.00363330561011814
0.32890625,-0.0036448946306928687
0.32896875000000003,-0.003655096575670813
0.32903125,-0.0036639504436095927
0.32909375,-0.0036714469324449772
0.32915625000000004,-0.0036776037663672767
0.32921875,-0.0036824756294937255
0.32928125,-0.0036860539703117146
0.32934375000000005,-0.003688363431423175
0.32940625,-0.003689430764635182
0.32946875,-0.0036892666040500843
0.32953125000000005,-0.0036878976634232563
0.32959375,-0.0036853521873684014
0.32965625,-0.003681635501247532
0.32971875,-0.0036768215699378437
0.32978125,-0.003670872791004448
0.32984375,-0.003663867928911324
0.32990625,-0.0036558094546851327
0.32996875000000003,-0.0036467748383621768
0.33003125,-0.003636741586523079
0.33009375,-0.003625711098689338
0.33015625000000004,-0.003613719453789077
0.33021875,-0.0036007761268221083
0.33028125,-0.003586903914562678
0.33034375000000005,-0.003572162580246868
0.33040625,-0.0035565205664905286
0.33046875,-0.0035401065320581626
0.33053125000000005,-0.0035228626789233497
0.33059375,-0.003504877860186939
0.33065625,-0.003486196437997219
0.33071875,-0.00346684565014041
0.33078125,-0.00344686709995376
0.33084375,-0.0034263073423662083
0.33090625,-0.003405216484612561
0.33096875000000003,-0.003383639887873796
0.33103125,-0.003361630548574135
0.33109375,-0.003339233269719216
0.33115625000000004,-0.003316487467973972
0.33121875,-0.003293445936680489
0.33128125,-0.0032701745894705148
0.33134375000000005,-0.003246701176208372
0.33140625,-0.0032230892669241618
0.33146875,-0.003199371882848759
0.33153125000000006,-0.0031755997030251393
0.33159375,-0.0031518190884013975
0.33165625,-0.0031280729142090236
0.33171875,-0.003104404671448291
0.33178125,-0.0030808398349419924
0.33184375,-0.003057433525392811
0.33190625,-0.003034206491883823
0.33196875000000003,-0.0030091510467739474
0.33203125,-0.002986390215722237
0.33209375,-0.0029639007928491806
0.33215625000000004,-0.0029417124678473294
0.33221875,-0.0029198437679292255
0.33228125000000003,-0.0028983058425809116
0.33234375000000005,-0.002877124157558461
0.33240625,-0.0028563068367135347
0.33246875,-0.0028358566945547586
0.33253125000000006,-0.002815788962696991
0.33259375,-0.0027960968654308083
0.33265625,-0.0027767827386446647
0.33271875000000006,-0.002759901014421348
0.33278125000000003,-0.002741341950663112
0.33284375,-0.002723142121000763
0.33290625,-0.0027052984015744352
0.33296875000000004,-0.0026877910152700857
0.33303125,-0.00267061471115726
0.33309375,-0.0026537419242330246
0.33315625000000004,-0.002637153039244944
0.33321875,-0.002620838435429429
0.33328125000000003,-0.0026047702626683933
0.33334375000000005,-0.0025889215614286754
0.33340625,-0.0025732895123411204
0.33346875,-0.0025578232426130276
0.33353125000000006,-0.0025425138535616065
0.33359375,-0.002527331073251371
0.33365625,-0.0025122631403659557
0.33371875,-0.0024972719843883995
0.33378125000000003,-0.0024823394111354036
0.33384375,-0.0024674538221344244
0.33390625,-0.0024525730239418064
0.33396875000000004,-0.002437700461071779
0.33403125,-0.002422796643530678
0.33409375,-0.0024078659820805925
0.33415625000000004,-0.0023928924342436486
0.33421875,-0.002377839528196979
0.33428125000000003,-0.0023627033837431144
0.33434375000000005,-0.002347489409360304
0.33440625,-0.0023322133725429683
0.33446875,-0.0023168122823331583
0.33453125000000006,-0.002301327453040264
0.33459375,-0.0022857409954762375
0.33465625,-0.002270061557663683
0.33471875,-0.0022543066155170655
0.33478125000000003,-0.0022384433374811885
0.33484375,-0.0022225172502301493
0.33490625,-0.002206526825055205
0.33496875000000004,-0.002190484221608502
0.33503125,-0.0021744122435045643
0.33509375,-0.0021583585441153352
0.33515625000000004,-0.0021423328177384293
0.33521875,-0.002126379922401417
0.33528125000000003,-0.0021105017412610394
0.33534375000000005,-0.0020947611611186467
0.33540625,-0.0020791106046755825
0.33546875,-0.0020636552250418994
0.33553125000000006,-0.0020483645896253178
0.33559375,-0.002033310157336543
0.33565625,-0.0020184918740865643
0.33571875,-0.002003929455714537
0.33578125000000003,-0.0019896652858462927
0.33584375,-0.0019757332627047125
0.33590625,-0.0019621312204851776
0.33596875000000004,-0.0019489068348908928
0.33603125,-0.0019360546429989522
0.33609375,-0.001923629549684197
0.33615625000000005,-0.0019116196852238532
0.33621875,-0.0019000522639897183
0.33628125000000003,-0.0018868917804191615
0.33634375000000005,-0.0018762595795850379
0.33640625,-0.0018660980755802886
0.33646875,-0.0018564324223087209
0.33653125000000006,-0.001847250412239848
0.33659375,-0.0018385580175973165
0.33665625,-0.001830374081365868
0.33671875,-0.0018226676147205662
0.33678125000000003,-0.0018154434103108824
0.33684375,-0.00180869590730523
0.33690625,-0.0018024180618203545
0.33696875000000004,-0.0017965870955301416
0.33703125,-0.0017932448449893001
0.33709375,-0.0017882677265678854
0.33715625000000005,-0.0017836906522908508
0.33721875,-0.0017794829409307766
0.33728125000000003,-0.001775625909641268
0.33734375000000005,-0.00177209916136159
0.33740625,-0.0017688634887563781
0.33746875,-0.0017659036936590322
0.33753125000000006,-0.0017631774823709812
0.33759375,-0.0017606652403995282
0.33765625,-0.0017583295408807875
0.33771875000000007,-0.001756144132672055
0.33778125000000003,-0.001754073686413421
0.33784375,-0.0017520848081769014
0.33790625,-0.0017501516486501945
0.33796875000000004,-0.0017482457236634164
0.33803125,-0.0017463359812467105
0.33809375,-0.0017443865766992306
0.33815625000000005,-0.0017423862811614677
0.33821875,-0.0017402910739605926
0.33828125000000003,-0.0017380892857219998
0.33834375000000005,-0.001735761534216479
0.33840625,-0.0017332773446698813
0.33846875,-0.0017306237699483695
0.33853125000000006,-0.001727786392441727
0.33859375,-0.001724756499998481
0.33865625,-0.0017215141011837631
0.33871875,-0.0017180552744473776
0.33878125000000003,-0.0017143677191924778
0.33884375,-0.001710466603936478
0.33890625,-0.0017063461168335403
0.33896875000000004,-0.0017019973287318024
0.33903125,-0.0016974240948845476
0.33909375,-0.0016926464451146872
0.33915625000000005,-0.0016876837859980953
0.33921875,-0.001682506718823945
0.33928125000000003,-0.001677169064766254
0.33934375000000006,-0.0016716736552758182
0.33940625,-0.0016660308236604304
0.33946875,-0.0016602947303147875
0.33953125000000006,-0.0016544241379244096
0.33959375,-0.0016485012221314765
0.33965625,-0.001642538705694696
0.33971875,-0.0016365338711049338
0.33978125000000003,-0.0016305521156065594
0.33984375,-0.0016245738132462662
0.33990625,-0.0016186328042033238
0.33996875000000004,-0.0016128289510480842
0.34003125,-0.0016070864282697606
0.34009375000000003,-0.0016014750499601382
0.34015625000000005,-0.0015960356225175332
0.34021875,-0.0015907750367112061
0.34028125,-0.0015857450857341554
0.34034375000000006,-0.001580911175204175
0.34040625,-0.0015763257115024992
0.34046875,-0.0015720310869040965
0.34053125000000006,-0.0015680190541199485
0.34059375000000003,-0.0015622445287540865
0.34065625,-0.0015588506172917738
0.34071875,-0.0015557748787706632
0.34078125000000004,-0.0015530341469411485
0.34084375,-0.0015506401926817653
0.34090625,-0.00154859521110437
0.34096875000000004,-0.0015468671345860163
0.34103125,-0.001545509390665084
0.34109375,-0.0015444866380071032
0.34115625000000005,-0.0015438032506260718
0.34121875,-0.0015434270033778952
0.34128125,-0.001543374676605494
0.34134375,-0.0015456639304595177
0.34140625,-0.0015461799536770904
0.34146875,-0.0015469671111837252
0.34153125,-0.0015479946738479605
0.34159375000000003,-0.0015492369357235913
0.34165625,-0.0015506830301443564
0.34171875,-0.0015522950969423799
0.34178125000000004,-0.001554055477301891
0.34184375,-0.0015559225227790296
0.34190624999999997,-0.0015578842169735874
0.34196875000000004,-0.0015599003639107378
0.34203125,-0.0015619487471675575
0.34209375,-0.0015639956592701787
0.34215625,-0.0015660120371411845
0.34221875,-0.0015679698118429286
0.34228125,-0.0015698479545716848
0.34234375,-0.0015716071929971764
0.34240625,-0.0015732293883159165
0.34246875,-0.0015746759487930695
0.34253125,-0.0015759349760652852
0.34259375000000003,-0.0015769883870171142
0.34265625,-0.001577802414967272
0.34271874999999996,-0.0015783675413793552
0.34278125000000004,-0.001578665151735964
0.34284375,-0.0015786813747803718
0.34290624999999997,-0.0015784088811842678
0.34296875,-0.0015778332850959198
0.34303125,-0.0015769495872992034
0.34309375,-0.0015757435629073224
0.34315625,-0.001574233889553106
0.34321875,-0.0015724138776366803
0.34328125,-0.0015702783488137917
0.34334374999999995,-0.0015678368273412957
0.34340625,-0.001565107112664027
0.34346875,-0.0015620946186662987
0.34353124999999995,-0.0015588088147486245
0.34359375000000003,-0.0015552667420697108
0.34365625,-0.0015514928533073569
0.34371874999999996,-0.0015475123137375368
0.34378125,-0.0015433246499279019
0.34384375,-0.0015389690733400851
0.34390624999999997,-0.0015344774890136692
0.34396875,-0.0015298541952449285
0.34403125,-0.0015251341483605296
0.34409375,-0.0015203527833514419
0.34415624999999994,-0.001515540822653233
0.34421875,-0.0015107188838791585
0.34428125,-0.001505892226716793
0.34434374999999995,-0.0015011373123559602
0.34440624999999997,-0.0014964636850888502
0.34446875,-0.0014918809592355392
0.34453124999999996,-0.0014874229221867874
0.34459375,-0.0014831308332396015
0.34465625,-0.001478974258853183
0.34471874999999996,-0.0014750776973680435
0.34478125,-0.0014713708897407807
0.34484375,-0.0014678956910259
0.34490624999999997,-0.0014626584732748
0.34496874999999994,-0.0014597068862614304
0.34503125,-0.001457072748754104
0.34509375000000003,-0.0014547011302929735
0.34515625000000005,-0.0014526491707795158
0.34521875,-0.0014508810228059665
0.34528125,-0.00144946052826124
0.34534375000000006,-0.0014483223589541183
0.34540625,-0.0014474862053426019
0.34546875,-0.0014469459276772734
0.34553125000000007,-0.0014467052891322524
0.34559375000000003,-0.0014467536229199884
0.34565625,-0.0014491374952509128
0.34571875,-0.0014497040075029388
0.34578125000000004,-0.0014505309722335769
0.34584375,-0.0014515787484708775
0.34590625,-0.001452813926972718
0.34596875000000005,-0.0014542372379766494
0.34603125,-0.0014558204400159785
0.34609375,-0.001457522433650521
0.34615625000000005,-0.0014593359100169012
0.34621875,-0.0014612455231635957
0.34628125,-0.001463187416980316
0.34634375,-0.0014651545847937375
0.34640625,-0.001467106242312527
0.34646875,-0.0014690441643699093
0.34653125,-0.0014709045999154458
0.34659375000000003,-0.0014726958399228218
0.34665625,-0.0014743523006471304
0.34671875,-0.0014758660480571062
0.34678125000000004,-0.0014772274793312112
0.34684375,-0.0014783888897143826
0.34690624999999997,-0.001479335023538808
0.34696875000000005,-0.0014800624495567016
0.34703125,-0.0014805272428080885
0.34709375,-0.0014807338288551908
0.34715625,-0.0014806481395244764
0.34721875,-0.001480280613463808
0.34728125,-0.0014796081661345717
0.34734375,-0.001478622326801543
0.34740625,-0.0014773264607694792
0.34746875,-0.0014757235010716963
0.34753125,-0.0014737937137906942
0.34759375000000003,-0.001471564010104981
0.34765625,-0.0014690204650669725
0.34771874999999997,-0.0014661831004785797
0.34778125000000004,-0.0014630620529609284
0.34784375,-0.0014596620769304625
0.34790625,-0.001456009474734593
0.34796875,-0.001452121919196081
0.34803125,-0.001448008352486152
0.34809375,-0.001443692805501634
0.34815625,-0.001439208513423551
0.34821875,-0.001434560871010293
0.34828125,-0.0014297897853136898
0.34834374999999995,-0.001424919133723973
0.34840625000000003,-0.0014199774397110898
0.34846875,-0.0014149887007167405
0.34853124999999996,-0.0014099801200130602
0.34859375000000004,-0.0014049756230703203
0.34865625,-0.001400027266297621
0.34871874999999997,-0.0013951397759847939
0.34878125,-0.001390339786168454
0.34884375,-0.0013856723342686728
0.34890625,-0.00138114578819655
0.34896875,-0.0013767897023793246
0.34903125,-0.0013726310404716668
0.34909375,-0.0013686995426127474
0.34915624999999995,-0.0013650019056617169
0.34921875,-0.001359485268913871
0.34928125,-0.001356308451452612
0.34934374999999995,-0.0013534126962817528
0.34940625,-0.0013508035933001983
0.34946875,-0.00134850434104071
0.34953124999999996,-0.0013465143757244447
0.34959375,-0.001344842623610537
0.34965625,-0.0013434826123682603
0.34971874999999997,-0.001342403554007332
0.34978125,-0.0013416675727080662
0.34984375,-0.0013412504219102311
0.34990625,-0.0013411037985634755
0.34996874999999994,-0.0013412232972364463
0.35003125,-0.0013436830999131039
0.35009375000000004,-0.0013443356784663962
0.35015625000000006,-0.0013452349997864488
0.35021875,-0.0013463570648219736
0.35028125,-0.0013476838431590032
0.35034375000000006,-0.0013491663688686428
0.35040625000000003,-0.001350815893921914
0.35046875,-0.0013525886074294835
0.35053125000000007,-0.0013544544573266815
0.35059375000000004,-0.001356390057587309
0.35065625,-0.0013583596930881459
0.35071875,-0.0013603625693639487
0.35078125000000004,-0.0013623408809670112
0.35084375,-0.0013642840068831819
0.35090625000000003,-0.0013661624739283174
0.35096875000000005,-0.0013679301232274454
0.35103125,-0.001369598677284506
0.35109375,-0.0013711127260341294
0.35115625000000006,-0.0013724503586363679
0.35121875,-0.0013735917148005872
0.35128125,-0.0013745246817463974
0.35134375,-0.001375220337655414
0.35140625000000003,-0.0013756640413932764
0.35146875,-0.0013758464824619177
0.35153125,-0.0013757390289741434
0.35159375000000004,-0.0013753539974505347
0.35165625,-0.0013746648694148433
0.35171875,-0.0013736833931465575
0.35178125000000005,-0.001372391414358659
0.35184375,-0.001370779319117943
0.35190625,-0.0013688713996092283
0.35196875000000005,-0.001366663498385129
0.35203125,-0.0013641474862787217
0.35209375,-0.0013613612689692967
0.35215625,-0.001358298606234154
0.35221875,-0.0013549657624155609
0.35228125,-0.0013514009926791637
0.35234375,-0.0013476024296369127
0.35240625000000003,-0.0013436060685267093
0.35246875,-0.0013394249604422315
0.35253125,-0.0013350812167081116
0.35259375000000004,-0.001330606423969094
0.35265625,-0.0013260172479530041
0.35271874999999997,-0.0013213414967452042
0.35278125000000005,-0.0013166170374498132
0.35284375,-0.0013118653365419009
0.35290625,-0.0013071088188405244
0.35296875,-0.0013023827410650057
0.35303125,-0.0012977079442493822
0.35309375,-0.0012931159351167176
0.35315625,-0.0012886359064608333
0.35321875,-0.0012843043407054638
0.35328125,-0.0012801342889923462
0.35334374999999996,-0.0012761411606924539
0.35340625000000003,-0.0012723560182554966
0.35346875,-0.0012688015178285161
0.35353124999999996,-0.0012654975932342855
0.35359375000000004,-0.0012604066990384855
0.35365625,-0.001257646108597632
0.35371874999999997,-0.0012551729624780128
0.35378125,-0.0012529995660149895
0.35384375,-0.0012511538418736728
0.35390625,-0.001249595452007507
0.35396875,-0.001248372749782553
0.35403125,-0.0012474676298162984
0.35409375,-0.001246878014166175
0.35415624999999995,-0.0012465973623908277
0.35421875,-0.0012466031854004855
0.35428125,-0.0012469157656392754
0.35434374999999996,-0.0012475221939576286
0.35440625,-0.0012504522073317759
0.35446875,-0.0012515574830268272
0.35453124999999996,-0.001252891780590737
0.35459375,-0.001254450624438741
0.35465625,-0.0012562054731524303
0.35471874999999997,-0.0012581260840506397
0.35478125,-0.0012601600865336238
0.35484375,-0.0012623131545864974
0.35490625,-0.0012645861475172049
0.35496874999999994,-0.00126689932131685
0.35503125,-0.0012692558598140224
0.35509375,-0.0012716289681944937
0.35515624999999995,-0.0012739504235289023
0.35521874999999997,-0.0012762555533224196
0.35528125,-0.0012784777100057487
0.35534374999999996,-0.0012806095132711914
0.35540625,-0.0012826036200637991
0.35546875,-0.0012844380726524662
0.35553124999999997,-0.0012861135248786737
0.35559375,-0.0012875997347081836
0.35565625,-0.0012888301660713697
0.35571875,-0.0012898629550708585
0.35578125,-0.0012906151928068765
0.35584375,-0.001291101155488139
0.35590625,-0.0012913146460065417
0.35596874999999994,-0.0012912518206072698
0.35603125,-0.0012908903625187262
0.35609375,-0.0012902147607630199
0.35615624999999995,-0.0012892282050768478
0.35621875,-0.0012879585379029501
0.35628125,-0.0012863733913246467
0.35634374999999996,-0.0012844654515725695
0.35640625,-0.0012823022527213568
0.35646875,-0.0012798418644431597
0.35653124999999997,-0.0012771214163737055
0.35659375,-0.0012741461142369015
0.35665625,-0.0012709291294923375
0.35671875,-0.0012674929844779248
0.35678124999999994,-0.0012638560097145146
0.35684375,-0.001260046024491479
0.35690625,-0.0012560755803672496
0.35696874999999995,-0.001251983612920421
0.35703125,-0.0012477955766617421
0.35709375,-0.0012435171218450058
0.35715624999999995,-0.0012391996557074292
0.35721875,-0.0012348537866417875
0.35728125,-0.0012305203839667322
0.35734374999999996,-0.0012262210770511983
0.35740625,-0.0012219793059146111
0.35746875,-0.001217838112962194
0.35753124999999997,-0.0012138046073519176
0.35759375,-0.0012099095131441057
0.35765625,-0.001206194219821169
0.35771875,-0.001202667264381313
0.35778125,-0.001199349843406347
0.35784375,-0.001196255657812062
0.35790625,-0.0011913721460452553
0.35796874999999995,-0.0011887986251506166
0.35803125,-0.0011865112842431302
0.35809375,-0.0011845059060152652
0.35815624999999995,-0.0011828223312218278
0.35821875,-0.0011814310537265893
0.35828125,-0.0011803619942386961
0.35834374999999996,-0.0011796087371139657
0.35840625,-0.0011791599229293015
0.35846875,-0.0011790364477172882
0.35853124999999997,-0.001179219974763876
0.35859375,-0.0011797055270308388
0.35865625,-0.0011804837777717458
0.35871875,-0.0011835723271923643
0.35878125,-0.0011848767096319102
0.35884375,-0.0011864411119958396
0.35890625,-0.001188239296782287
0.35896874999999995,-0.001190223422062514
0.35903125,-0.0011924071334151742
0.35909375,-0.0011947457895680746
0.35915624999999995,-0.0011972142200075975
0.35921875,-0.0011998304070915677
0.35928125,-0.001202474739985887
0.35934374999999996,-0.0012052254975693788
0.35940625,-0.0012079663857865186
0.35946875,-0.001210741941701926
0.35953124999999997,-0.0012134499402920718
0.35959375,-0.001216138639287101
0.35965625,-0.0012187240519167808
0.35971875,-0.0012211999933591788
0.35978125,-0.0012235806751605127
0.35984375,-0.0012257594077162426
0.35990625,-0.001227784335811194
0.35996874999999995,-0.0012296010731492335
0.36003125,-0.0012311316466499522
0.36009375,-0.001232502137832131
0.36015624999999996,-0.0012336021463981994
0.36021875,-0.0012344141672529785
0.36028125,-0.0012349631764159152
0.36034374999999996,-0.0012352032589991457
0.36040625,-0.0012352224317037641
0.36046875,-0.0012348514081564899
0.36053124999999997,-0.001234209836615846
0.36059375,-0.0012332754140201296
0.36065625,-0.0012320102883036643
0.36071875,-0.0012304597081074509
0.36078125,-0.0012286222572837624
0.36084375,-0.001226503365157755
0.36090625,-0.0012241415214558626
0.36096874999999995,-0.0012214980859376057
0.36103125,-0.0012186167157405003
0.36109375,-0.001215553022228505
0.36115624999999996,-0.0012122723083211606
0.36121875,-0.001208816470469276
0.36128125,-0.0012052222269815227
0.36134374999999996,-0.001201480310673242
0.36140625,-0.0011976662856252873
0.36146875,-0.001193757578500959
0.36153124999999997,-0.0011898114856460085
0.36159375,-0.0011858528569967386
0.36165625,-0.0011818909141802225
0.36171875,-0.0011779672154246523
0.36178124999999994,-0.001174119548310093
0.36184375,-0.0011703427898910324
0.36190625,-0.0011667055704750878
0.36196874999999995,-0.0011632037676790469
0.36203125,-0.0011598599526301545
0.36209375,-0.0011567089294989147
0.36215624999999996,-0.0011537785253215443
0.36221875,-0.0011510699424094328
0.36228125,-0.0011465711722744576
0.36234374999999996,-0.0011443767508014374
0.36240625,-0.0011424668029740986
0.36246875,-0.001140843210656134
0.36253124999999997,-0.0011395254334026494
0.36259375,-0.0011385247845011603
0.36265625,-0.0011378179564977692
0.36271875,-0.0011374286981303272
0.36278125,-0.001137353817430381
0.36284375,-0.001137586165111809
0.36290625,-0.0011381405512684573
0.36296874999999995,-0.0011389717242283187
0.36303125,-0.0011401018919115075
0.36309375,-0.001141487574373573
0.36315624999999996,-0.0011452048135733028
0.36321875,-0.001147098653904971
0.36328125,-0.001149226944663434
0.36334374999999997,-0.0011515504565434848
0.36340625,-0.0011540719628462537
0.36346875,-0.0011567288913305884
0.36353125,-0.0011595306754518253
0.36359375,-0.0011624381173908904
0.36365625,-0.0011654276066201397
0.36371875,-0.0011684791923034787
0.36378125,-0.0011715346452083886
0.36384375,-0.0011746002773808384
0.36390625,-0.001177634244832998
0.36396874999999995,-0.0011806360925840365
0.36403125000000003,-0.0011835257573184765
0.36409375,-0.0011863083345107495
0.36415624999999996,-0.0011889473796524996
0.36421875,-0.0011914444728276796
0.36428125,-0.0011937490322640465
0.36434374999999997,-0.0011958492515897756
0.36440625,-0.0011977360281313076
0.36446875,-0.0011993792593627817
0.36453125,-0.001200771144847651
0.36459375,-0.0012018934387680869
0.36465625,-0.0012027085057509934
0.36471875,-0.0012032780664640308
0.36478125,-0.0012034812891664748
0.36484375,-0.001203446040091205
0.36490625,-0.001203065625537847
0.36496874999999995,-0.00120244174378209
0.36503125000000003,-0.0012014314339301446
0.36509375,-0.0012002152506895847
0.36515624999999996,-0.0011986464409984854
0.36521875,-0.0011968336884410624
0.36528125,-0.0011947132390695003
0.36534374999999997,-0.0011923850972586358
0.36540625,-0.0011898193945714952
0.36546875,-0.0011870014765733017
0.36553125,-0.0011840162501597917
0.36559375,-0.0011808389640487749
0.36565625,-0.0011775220726600866
0.36571875,-0.0011740927495511866
0.36578125,-0.0011705544489012398
0.36584375,-0.001166929677201889
0.36590625,-0.0011632720832099597
0.36596874999999995,-0.0011595865799721161
0.36603125000000003,-0.001155904986750056
0.36609375,-0.0011522690798929092
0.36615624999999996,-0.0011486773004400763
0.36621875,-0.0011451959567390368
0.36628125,-0.0011418298442065211
0.36634374999999997,-0.001138586256121052
0.36640625,-0.0011355249978902693
0.36646875,-0.0011326380949526482
0.36653125,-0.0011299752228183801
0.36659375,-0.0011275349246050448
0.36665625,-0.0011232792323047913
0.36671875,-0.0011213559166734222
0.36678124999999995,-0.0011196969549118474
0.36684375,-0.0011183330922864693
0.36690625,-0.0011172595631086801
0.36696874999999995,-0.0011164964731115307
0.36703125000000003,-0.001116047349279864
0.36709375,-0.0011159008762030298
0.36715624999999996,-0.001116072261287196
0.36721875,-0.0011165464549409004
0.36728125,-0.00111733147830409
0.36734374999999997,-0.0011184015485749127
0.36740625,-0.001119762305075267
0.36746875,-0.0011213900042978814
0.36753125,-0.0011253336341157383
0.36759375,-0.0011274671351223786
0.36765625,-0.0011298222318684714
0.36771875,-0.0011323796954875731
0.36778125,-0.0011351227285277543
0.36784375,-0.0011380184645229385
0.36790625,-0.0011410367371674224
0.36796874999999996,-0.0011441850095831874
0.36803125000000003,-0.0011474054979800086
0.36809375,-0.001150672577678702
0.36815624999999996,-0.0011539718577230906
0.36821875,-0.0011572759831920132
0.36828125,-0.001160544889451498
0.36834374999999997,-0.0011637568142261745
0.36840625,-0.0011668936797273322
0.36846875,-0.0011699112612344464
0.36853125,-0.0011727936886999912
0.36859375,-0.0011755236790668144
0.36865625,-0.0011780852126271057
0.36871875,-0.0011804189690260425
0.36878125,-0.0011825525110344681
0.36884375,-0.0011844221321770376
0.36890625,-0.001186050914456005
0.36896874999999996,-0.0011874055771899372
0.36903125000000003,-0.0011884935502956828
0.36909375,-0.0011892581977993033
0.36915624999999996,-0.001189762481527662
0.36921875,-0.0011899421070719896
0.36928125,-0.0011898148663640196
0.36934374999999997,-0.0011893800348030392
0.36940625,-0.0011886565018425221
0.36946875,-0.0011876342020911146
0.36953125,-0.0011863193566610253
0.36959375,-0.0011847209848128148
0.36965625,-0.0011828251736523687
0.36971875,-0.001180720713379324
0.36978125,-0.0011783692838288895
0.36984375,-0.0011757863299006743
0.36990625,-0.0011730404031213004
0.36996874999999996,-0.0011700953723317031
0.37003125000000003,-0.0011669704204013698
0.37009375,-0.0011637864130482345
0.37015624999999996,-0.0011604479351787766
0.37021875,-0.0011570250575768937
0.37028125,-0.0011535596609201226
0.37034374999999997,-0.0011500778492148644
0.37040625,-0.00114658711313545
0.37046875,-0.0011431196201676652
0.37053125,-0.0011397202883842439
0.37059375,-0.0011363910121660048
0.37065625,-0.0011331816821143759
0.37071875,-0.0011300980885670942
0.37078125,-0.0011271828960065788
0.37084375,-0.0011244555726024896
0.37090625,-0.0011219160927866956
0.37096874999999996,-0.001119617333359274
0.37103125000000003,-0.001115487438987997
0.37109375,-0.001113685593468125
0.37115624999999997,-0.00111213867544048
0.37121875,-0.0011109142828383545
0.37128125,-0.0011099451620497497
0.37134375,-0.0011092967059115888
0.37140625,-0.0011089503756814278
0.37146875,-0.0011089176926540045
0.37153125,-0.001109191938938825
0.37159375,-0.0011097704454808843
0.37165625,-0.0011106596266752394
0.37171875,-0.0011118297475183059
0.37178124999999995,-0.0011132956709246217
0.37184375000000003,-0.0011150303489545488
0.37190625,-0.0011190785517742052
0.37196874999999996,-0.0011213177430674515
0.37203125000000004,-0.001123788794986147
0.37209375,-0.0011264531947778045
0.37215624999999997,-0.0011293231863444553
0.37221875,-0.001132340787038194
0.37228125,-0.0011354931770120869
0.37234375,-0.001138764437609019
0.37240625,-0.0011421270212704226
0.37246875,-0.0011455373659761958
0.37253125,-0.001148982620425676
0.37259375,-0.0011524350404795158
0.37265625,-0.001155860602738451
0.37271875,-0.0011592311343320283
0.37278125,-0.0011625311777306302
0.37284375000000003,-0.001165738713056641
0.37290625,-0.0011688043889714061
0.37296874999999996,-0.0011717097639105944
0.37303125000000004,-0.0011744491078660435
0.37309375,-0.001176994258612507
0.37315624999999997,-0.0011793203170106792
0.37321875,-0.001181388221595553
0.37328125,-0.001183239737113817
0.37334375,-0.0011848023105197891
0.37340625,-0.0011860852808800448
0.37346875,-0.0011870684358270545
0.37353125,-0.001187766068163787
0.37359375,-0.0011881540493185183
0.37365625,-0.001188261110681793
0.37371875,-0.001188038282838616
0.37378125,-0.0011875090408181854
0.37384375000000003,-0.0011866945697308062
0.37390625,-0.001185574188429267
0.37396874999999996,-0.0011841869624927004
0.37403125000000004,-0.0011825194542816886
0.37409375,-0.0011805867265053394
0.37415624999999997,-0.001178417889272726
0.37421875,-0.0011760173193545997
0.37428125,-0.0011734281250782574
0.37434375,-0.0011706379062945693
0.37440625,-0.0011677068457383033
0.37446875,-0.0011646341477812294
0.37453125,-0.0011614277922773197
0.37459375,-0.0011581472813075866
0.37465625,-0.0011548387234466828
0.37471875,-0.0011514563644863807
0.37478125,-0.001148080163377252
0.37484375000000003,-0.0011447286354332176
0.37490625,-0.0011414332087009704
0.37496874999999996,-0.0011382182248527717
0.37503125000000004,-0.001135085277878617
0.37509375,-0.001132100676348502
0.37515624999999997,-0.0011292706975081224
0.37521875,-0.0011266086999733305
0.37528125,-0.0011241102424670024
0.37534375,-0.0011218630497325799
0.37540625,-0.0011177770650050017
0.37546875,-0.0011160223682285392
0.37553125,-0.0011144764131458818
0.37559375,-0.0011132457345394142
0.37565625,-0.0011122953868843433
0.37571875,-0.0011116598871365319
0.37578125,-0.0011113057738076637
0.37584375000000003,-0.0011112703019243442
0.37590625,-0.0011115394105778026
0.37596874999999996,-0.0011121098775621757
0.37603125000000004,-0.0011129984892831735
0.37609375,-0.001114158110977842
0.37615624999999997,-0.0011156250032433451
0.37621875,-0.0011173472718433441
0.37628125,-0.001121388580283142
0.37634375,-0.0011236368205158609
0.37640625,-0.0011261182184251761
0.37646875,-0.0011287974813539436
0.37653125,-0.0011316749111994762
0.37659375,-0.0011347213501283343
0.37665625,-0.0011379076563495794
0.37671875,-0.001141214056737283
0.37678124999999996,-0.0011446054545561912
0.37684375000000003,-0.0011480818603058773
0.37690625,-0.0011515902469430572
0.37696874999999996,-0.0011551117533642186
0.37703125000000004,-0.0011586240372017387
0.37709375,-0.0011620841529761117
0.37715624999999997,-0.0011654787925917398
0.37721875,-0.0011687811985502117
0.37728125,-0.0011719541932299071
0.37734375,-0.0011750024514946555
0.37740625,-0.0011778696300600577
0.37746875,-0.0011805435631203065
0.37753125,-0.0011830193170895842
0.37759375,-0.0011852577559164634
0.37765625,-0.0011872239407979268
0.37771875,-0.0011889626523117203
0.37778125,-0.0011904154016308954
0.37784375000000003,-0.0011915796043627802
0.37790625,-0.0011924439572434387
0.37796874999999996,-0.0011930213195547046
0.37803125000000004,-0.0011932916605059685
0.37809375,-0.0011932452926919912
0.37815624999999997,-0.0011929080664882519
0.37821875,-0.0011922545501945603
0.37828125,-0.0011913158635679377
0.37834375,-0.0011900936402669537
0.37840625,-0.0011885834468145229
0.37846875,-0.0011868224713649234
0.37853125,-0.001184804904321296
0.37859375,-0.0011825562178055249
0.37865625,-0.0011800936336814616
0.37871875,-0.001177445762797824
0.37878125,-0.0011746129385764026
0.37884375000000003,-0.0011716392623135896
0.37890625,-0.0011685593625943569
0.37896874999999997,-0.0011653559607745778
0.37903125000000004,-0.0011621002038180173
0.37909375,-0.0011587916778464658
0.37915625,-0.0011554996539349938
0.37921875,-0.0011521784970062177
0.37928125,-0.001148899909979434
0.37934375,-0.0011456646158473083
0.37940625,-0.001142556090038993
0.37946875,-0.0011395631652298815
0.37953125,-0.0011367007427491166
0.37959375,-0.0011339987337258828
0.37965625000000003,-0.0011314583749718055
0.37971875,-0.001129206656244705
0.37978125,-0.0011270704636653223
0.37984375000000004,-0.001123206837596813
0.37990625,-0.0011216469722382383
0.37996874999999997,-0.0011203517488893727
0.38003125000000004,-0.001119343093288136
0.38009375,-0.0011185591155659091
0.38015625,-0.0011181323362415563
0.38021875,-0.0011179873698135695
0.38028125,-0.0011181890342230744
0.38034375,-0.0011186772621702284
0.38040625,-0.0011194458286578057
0.38046875,-0.0011204955743793349
0.38053125,-0.0011218564496274508
0.38059375,-0.001123499227888236
0.38065625000000003,-0.0011253839338925542
0.38071875,-0.0011296088389804032
0.38078125,-0.0011319801877100882
0.38084375000000004,-0.0011346069192702812
0.38090625,-0.001137398895006858
0.38096874999999997,-0.0011403719004818708
0.38103125000000004,-0.0011435029569883404
0.38109375,-0.0011467782598252874
0.38115625,-0.0011501258653119628
0.38121875,-0.0011535555453586754
0.38128125,-0.0011570431882619026
0.38134375,-0.0011605620885744294
0.38140625,-0.0011640726719693018
0.38146875,-0.0011675646055604172
0.38153125,-0.001170980271011951
0.38159375,-0.0011743077327514284
0.38165625000000003,-0.0011775428135609722
0.38171875,-0.0011806269410902515
0.38178124999999996,-0.0011835616967763585
0.38184375000000004,-0.0011863205875887461
0.38190625,-0.0011888795989470347
0.38196874999999997,-0.001191193350709635
0.38203125000000004,-0.0011932836330116603
0.38209375,-0.001195123914483065
0.38215625,-0.001196688294354764
0.38221875,-0.001197958974833796
0.38228125,-0.0011989441046682259
0.38234375,-0.0011996426181915543
0.38240625,-0.00120003527581386
0.38246875,-0.0012001270808870146
0.38253125,-0.001199899795275683
0.38259375,-0.0011993648270821056
0.38265625000000003,-0.00119855202645347
0.38271875,-0.0011974364909639046
0.38278125,-0.0011960473714967557
0.38284375000000004,-0.0011943800304569652
0.38290625,-0.001192476218594557
0.38296874999999997,-0.0011903059189931064
0.38303125000000005,-0.0011879438595384095
0.38309375,-0.0011853473062710396
0.38315625,-0.0011825868699056608
0.38321875,-0.0011796603148602758
0.38328125,-0.0011766109607102837
0.38334375,-0.0011734398098320331
0.38340625,-0.0011701970206954015
0.38346875,-0.001166871214835885
0.38353125,-0.0011635418203683467
0.38359375,-0.0011602094860624357
0.38365625000000003,-0.001156879452372167
0.38371875,-0.001153619824422386
0.38378125,-0.0011504093035862584
0.38384375000000004,-0.001147327428422884
0.38390625,-0.0011443690602736256
0.38396874999999997,-0.0011415666910127437
0.38403125000000005,-0.0011389222145099798
0.38409375,-0.0011364843545842718
0.38415625,-0.001134273790849391
0.38421875,-0.001130216122920552
0.38428125,-0.0011284703115217731
0.38434375,-0.0011269906522388823
0.38440625,-0.001125807811602278
0.38446875,-0.0011248958535444997
0.38453125,-0.0011242681681660621
0.38459375,-0.001123932087106233
0.38465625000000003,-0.001123930856364752
0.38471875,-0.001124215816118393
0.38478125,-0.0011248239701963925
0.38484375000000004,-0.0011256858208218978
0.38490625,-0.0011268407280966564
0.38496874999999997,-0.0011282983589629425
0.38503125000000005,-0.001129983146093319
0.38509375,-0.001134041620427212
0.38515625,-0.0011362355362646293
0.38521875,-0.0011386924001417636
0.38528125,-0.0011413352344751687
0.38534375,-0.0011441480243554736
0.38540625,-0.0011471601522184266
0.38546875,-0.0011502874675109465
0.38553125,-0.0011535228635293215
0.38559375,-0.0011568921276422506
0.38565625000000003,-0.0011602989777048378
0.38571875,-0.0011637285997488367
0.38578125,-0.001167187948499182
0.38584375000000004,-0.0011706150117791747
0.38590625,-0.0011740082541337737
0.38596874999999997,-0.001177340950637068
0.38603125000000005,-0.0011805641085149976
0.38609375,-0.0011836599543390558
0.38615625,-0.00118663486747006
0.38621875,-0.0011894063336681249
0.38628125,-0.001191996432594461
0.38634375,-0.0011943707579074314
0.38640625,-0.0011965345399036764
0.38646875,-0.0011984425160424805
0.38653125,-0.0012000853963349545
0.38659375,-0.0012014463136666986
0.38665625000000003,-0.0012025180838362015
0.38671875,-0.001203308801281
0.38678124999999997,-0.001203797207565166
0.38684375000000004,-0.001203979671550559
0.38690625,-0.0012038517770227852
0.38696875,-0.0012034244276358519
0.38703125000000005,-0.0012026870296299452
0.38709375,-0.0012016667272521653
0.38715625,-0.0012003459312699971
0.38721875,-0.0011987453713491747
0.38728125,-0.0011968946645716239
0.38734375,-0.0011947957285242117
0.38740625,-0.0011924501207096205
0.38746875000000003,-0.0011899137306298768
0.38753125,-0.0011871604372043765
0.38759375,-0.0011842387102602714
0.38765625000000004,-0.0011811748239333453
0.38771875,-0.0011779925976268535
0.38778125,-0.0011746907280420216
0.38784375000000004,-0.0011713300280717376
0.38790625,-0.0011679248533916498
0.38796875,-0.0011644849435998306
0.38803125000000005,-0.001161067444695768
0.38809375,-0.0011576736637216867
0.38815625,-0.0011543492907502562
0.38821875,-0.0011510930590225843
0.38828125,-0.0011479617431874728
0.38834375,-0.0011449696735696124
0.38840625,-0.0011421322152362912
0.38846875000000003,-0.0011394746821378199
0.38853125,-0.0011370410776948697
0.38859375,-0.00113480805588205
0.38865625000000004,-0.0011307724116257634
0.38871875,-0.0011290557732033246
0.38878125,-0.0011275948899157895
0.38884375000000004,-0.0011264266608112805
0.38890625,-0.0011255292184246118
0.38896875,-0.0011249351827910675
0.38903125000000005,-0.0011246321121336778
0.38909375,-0.001124654870543057
0.38915625,-0.0011249582700779276
0.38921875,-0.0011255821754006523
0.38928125,-0.0011264973079261609
0.38934375,-0.0011276741782321048
0.38940625,-0.0011291260159300986
0.38946875000000003,-0.0011308764220469003
0.38953125,-0.0011349063875456394
0.38959375,-0.0011371391229070549
0.38965625000000004,-0.0011395658414302678
0.38971875,-0.0011421723102985337
0.38978125,-0.0011449895685177597
0.38984375000000004,-0.0011479279417834498
0.38990625,-0.0011509816503001147
0.38996875,-0.0011541719262730399
0.39003125000000005,-0.0011574617261932152
0.39009375,-0.001160768657184702
0.39015625,-0.001164113602504513
0.39021875,-0.0011674536497418009
0.39028125,-0.0011707286751675983
0.39034375,-0.0011740032634944275
0.39040625,-0.0011771955077685414
0.39046875000000003,-0.0011802862457311325
0.39053125,-0.0011832088512873096
0.39059375,-0.001186016337136414
0.39065625000000004,-0.0011886244853571704
0.39071875,-0.0011910465975690232
0.39078125,-0.0011932653430388185
0.39084375000000005,-0.0011952232215520775
0.39090625,-0.0011969166865002379
0.39096875,-0.0011983808315554068
0.39103125000000005,-0.0011995477481988037
0.39109375,-0.001200417947522986
0.39115625,-0.001200989033976585
0.39121875,-0.001201259703234453
0.39128125,-0.001201233953119052
0.39134375,-0.0012009109230113613
0.39140625,-0.0012002649873323334
0.39146875000000003,-0.001199330214033456
0.39153125,-0.0011981004038393583
0.39159375,-0.0011965883670760902
0.39165625000000004,-0.0011947985789010629
0.39171875,-0.0011927452390187443
0.39178124999999997,-0.0011904526653805925
0.39184375000000005,-0.0011879435852807374
0.39190625,-0.0011852251255110025
0.39196875,-0.0011822971585650488
0.39203125000000005,-0.0011792186969973584
0.39209375,-0.0011759928209116588
0.39215625,-0.0011726563804742296
0.39221875,-0.0011692345622965339
0.39228125,-0.0011657260059087238
0.39234375,-0.0011621903503185593
0.39240625,-0.0011586361092252306
0.39246875000000003,-0.0011551267131469645
0.39253125,-0.001151620963619232
0.39259375,-0.0011481905284846383
0.39265625000000004,-0.0011448678344501972
0.39271875,-0.0011416589379901754
0.39278125,-0.0011385943615860178
0.39284375000000005,-0.0011356887763270124
0.39290625,-0.0011329702634592514
0.39296875,-0.0011304756283457285
0.39303125000000005,-0.0011261567642833203
0.39309375,-0.0011241171870725042
0.39315625,-0.0011223454946412276
0.39321875,-0.001120844268663379
0.39328125,-0.0011196337854652294
0.39334375,-0.0011187089708838138
0.39340625,-0.0011180765343474786
0.39346875000000003,-0.0011177389787462716
0.39353125,-0.0011177165776931064
0.39359375,-0.00111799310782984
0.39365625000000004,-0.0011185611831206477
0.39371875,-0.0011194137880683325
0.39378125,-0.001120567054315083
0.39384375000000005,-0.0011219895891219217
0.39390625,-0.0011236778966469407
0.39396875,-0.0011276323906543456
0.39403125000000006,-0.0011297926536910363
0.39409375,-0.0011321676110499362
0.39415625,-0.001134719177515467
0.39421875,-0.0011374506741625434
0.39428125,-0.0011402913253209246
0.39434375,-0.0011432772057080043
0.39440625,-0.0011463967855549484
0.39446875000000003,-0.001149520046418162
0.39453125,-0.001152745385731485
0.39459375,-0.0011559600161455408
0.39465625000000004,-0.0011591617797726272
0.39471875,-0.0011623433293850016
0.39478125000000003,-0.001165443928701576
0.39484375000000005,-0.001168438297720703
0.39490625,-0.001171385803268088
0.39496875,-0.0011741254868377071
0.39503125000000006,-0.001176721604687514
0.39509375,-0.001179143725154902
0.39515625,-0.0011813765243078589
0.39521875,-0.0011833557481469026
0.39528125000000003,-0.0011851120885149335
0.39534375,-0.0011866024097134387
0.39540625,-0.0011878554729656265
0.39546875000000004,-0.0011888168926814102
0.39553125,-0.0011894856508999352
0.39559375,-0.0011898217216839702
0.39565625000000004,-0.0011899306677596866
0.39571875,-0.0011896498857724147
0.39578125000000003,-0.0011891110737447252
0.39584375000000005,-0.001188257692796152
0.39590625,-0.0011871328338174114
0.39596875,-0.0011856936576539467
0.39603125000000006,-0.00118399260910787
0.39609375,-0.0011820005495143115
0.39615625,-0.001179766534447041
0.39621875,-0.001177283888096653
0.39628125000000003,-0.0011745833316595122
0.39634375,-0.0011716906565404361
0.39640625,-0.0011686110838511066
0.39646875000000004,-0.0011653450903842122
0.39653125,-0.0011619828966228374
0.39659375,-0.001158490507597143
0.39665625000000004,-0.001154927385292659
0.39671875,-0.0011512842463770878
0.39678125,-0.0011476116846798612
0.39684375000000005,-0.0011439269154535359
0.39690625,-0.0011402947441774003
0.39696875,-0.0011366692644298737
0.39703125000000006,-0.0011331396196747057
0.39709375,-0.0011297037093582485
0.39715625,-0.0011264093828109029
0.39721875,-0.0011232399572935065
0.39728125000000003,-0.0011202467213413947
0.39734375,-0.001117437358606449
0.39740625,-0.0011148635806116358
0.39746875000000004,-0.0011104596309050724
0.39753125,-0.0011083469043238758
0.39759375,-0.0011065066514825417
0.39765625000000004,-0.0011049268366172954
0.39771875,-0.0011036331031533814
0.39778125000000003,-0.0011026386239143815
0.39784375000000005,-0.0011019334024119642
0.39790625,-0.0011015420927347197
0.39796875,-0.0011014203480747414
0.39803125000000006,-0.0011016388418194079
0.39809375,-0.0011021215892344782
0.39815625,-0.0011029111668111047
0.39821875,-0.0011039709580647344
0.39828125000000003,-0.001105284820433955
0.39834375,-0.0011068888274517463
0.39840625,-0.0011107526987614857
0.39846875000000004,-0.0011128118531100323
0.39853125,-0.0011150703357527825
0.39859375,-0.0011175113492518096
0.39865625000000005,-0.001120127821214234
0.39871875,-0.0011228639111760252
0.39878125000000003,-0.0011257218211974673
0.39884375000000005,-0.0011286803957944458
0.39890625,-0.0011317056411235538
0.39896875,-0.0011347549932139989
0.39903125000000006,-0.001137822554489104
0.39909375,-0.0011408769942165276
0.39915625,-0.001143888347753752
0.39921875,-0.0011468294966467396
0.39928125000000003,-0.001149671324429169
0.39934375,-0.0011524061040400768
0.39940625,-0.0011550136573480196
0.39946875000000004,-0.001157402346995684
0.39953125,-0.0011596506956733088
0.39959375,-0.0011616670576141408
0.39965625000000005,-0.0011634458218613142
0.39971875,-0.0011650043512427266
0.39978125000000003,-0.0011663079070736715
0.39984375000000005,-0.0011673200761505298
0.39990625,-0.0011680511401952476
0.39996875,-0.001168536129360298
0.40003125000000006,-0.00116864313254747
0.40009375,-0.0011685082491731114
0.40015625,-0.0011680156793797414
0.40021875,-0.0011672562599652214
0.40028125000000003,-0.0011662008164002313
0.40034375,-0.0011648520956312192
0.40040625,-0.0011632034914597078
0.40046875000000004,-0.0011613222492477815
0.40053125,-0.0011591220574769523
0.40059375,-0.0011567097488636158
0.40065625000000005,-0.0011540618558815163
0.40071875,-0.0011511305974400143
0.40078125000000003,-0.0011480681884334376
0.40084375000000005,-0.0011447861956985772
0.40090625,-0.001141364483611046
0.40096875,-0.0011378289186652069
0.40103125000000006,-0.0011341720921814458
0.40109375,-0.0011304559383582824
0.40115625,-0.0011266619531999367
0.40121875,-0.0011228559570850838
0.40128125000000003,-0.0011190386847760303
0.40134375,-0.0011152340560925955
0.40140625,-0.0011115070864400611
0.40146875000000004,-0.0011078392848468122
0.40153125,-0.0011043067969419562
0.40159375,-0.0011008835999557487
0.40165625000000005,-0.0010975973526134442
0.40171875,-0.0010944999376780173
0.40178125,-0.0010916104617412353
0.40184375000000006,-0.0010889246465079216
0.40190625,-0.001084427001065133
0.40196875,-0.001082227056220228
0.40203125000000006,-0.0010802808659789997
0.40209375,-0.0010785998215322307
0.40215625,-0.0010772368125541998
0.40221875,-0.0010761430354454121
0.40228125000000003,-0.0010753534268924392
0.40234375,-0.0010748569907812477
0.40240625,-0.001074658587264507
0.40246875000000004,-0.0010747624210205864
0.40253125,-0.0010751681019468273
0.40259375000000003,-0.0010758472717830314
0.40265625000000005,-0.0010768237759791188
0.40271875,-0.0010780502781513046
0.40278125000000004,-0.0010795228290036568
0.40284375000000006,-0.0010832889606413598
0.40290625,-0.0010852387992979912
0.40296875,-0.001087388768013342
0.40303125000000006,-0.0010897174085243433
0.40309375000000003,-0.0010921855599141383
0.40315625,-0.0010948116968092225
0.40321875,-0.001097548105598839
0.40328125000000004,-0.0011003592583052613
0.40334375,-0.0011032562833234172
0.40340625,-0.0011061682745567014
0.40346875000000004,-0.0011090847328555642
0.40353125,-0.001111994235059366
0.40359375000000003,-0.0011148416378854997
0.40365625000000005,-0.0011176252737902237
0.40371875,-0.001120320599551139
0.40378125000000004,-0.001122882029864547
0.40384375000000006,-0.0011253049184819508
0.40390625,-0.0011275296051277417
0.40396875,-0.0011295894880021806
0.40403125000000006,-0.0011314194076066653
0.40409375000000003,-0.0011330554330696296
0.40415625,-0.0011344059116220884
0.40421875,-0.0011355106100505163
0.40428125000000004,-0.0011363379842442567
0.40434375,-0.0011368503182699885
0.40440625,-0.001137154211253627
0.40446875000000004,-0.001137106072517713
0.40453125,-0.0011367498359836359
0.40459375000000003,-0.0011361119472834136
0.40465625000000005,-0.0011351301569782757
0.40471875,-0.0011339009093053742
0.40478125000000004,-0.001132343745761405
0.40484375000000006,-0.0011305298784204387
0.40490625,-0.001128400911443339
0.40496875,-0.0011260451677430339
0.40503125000000006,-0.0011234649031755528
0.40509375000000003,-0.0011205660747487522
0.40515625,-0.0011175059056263703
0.40521875,-0.0011142897794702011
0.40528125000000004,-0.0011108716982465572
0.40534375,-0.001107286328489554
0.40540625,-0.0011036149464196399
0.40546875000000004,-0.0010997815566035352
0.40553125,-0.00109587605346112
0.40559375000000003,-0.0010919559769676235
0.40565625000000005,-0.0010880125394115148
0.40571875,-0.0010840457467745646
0.40578125,-0.0010801245147206429
0.40584375000000006,-0.0010762447671468778
0.40590625,-0.001072467323188303
0.40596875,-0.0010687768404574194
0.40603125,-0.0010652533217933857
0.40609375000000003,-0.0010618790806559697
0.40615625,-0.001058628612459117
0.40621875,-0.001055618098662961
0.40628125000000004,-0.001052795794437747
0.40634375,-0.0010482037975999003
0.40640624999999997,-0.0010459086246640548
0.40646875000000005,-0.001043851433082485
0.40653125,-0.0010420860202926402
0.40659375,-0.0010406045929824553
0.40665625000000005,-0.0010393971846775485
0.40671875,-0.0010385208478035368
0.40678125,-0.0010379183886564114
0.40684375,-0.0010376217736035726
0.40690625,-0.00103763540709291
0.40696875,-0.0010379394342770326
0.40703125,-0.0010385180120094095
0.40709375000000003,-0.0010393929507034882
0.40715625,-0.0010405027413961376
0.40721874999999996,-0.0010439370803927012
0.40728125000000004,-0.0010455458031607134
0.40734375,-0.001047386022301866
0.40740624999999997,-0.0010494231926763825
0.40746875,-0.001051650608450555
0.40753125,-0.0010540250380878247
0.40759375,-0.0010565329545182967
0.40765625,-0.0010591470029109318
0.40771875,-0.0010618378962429509
0.40778125,-0.0010646030772914483
0.40784375,-0.001067389575170219
0.40790625,-0.0010701827961752952
0.40796875,-0.0010729763679812598
0.40803124999999996,-0.0010757058324813717
0.40809375000000003,-0.0010783426002559104
0.40815625,-0.0010809025831559904
0.40821874999999996,-0.001083322726892072
0.40828125,-0.0010856081021318187
0.40834375,-0.0010877044203657926
0.40840624999999997,-0.0010896009873708201
0.40846875,-0.0010913025633501328
0.40853125,-0.0010927859333250411
0.40859375,-0.0010939897651205954
0.40865625,-0.0010949381537653236
0.40871875,-0.0010956391740170601
0.40878125,-0.001096014918597621
0.40884374999999995,-0.0010961324718836984
0.40890625,-0.0010959119243033055
0.40896875,-0.0010954276168621546
0.40903124999999996,-0.0010946221247682963
0.40909375,-0.0010935208717488543
0.40915625,-0.0010921151105391658
0.40921874999999996,-0.0010904042866076158
0.40928125,-0.001088400076054541
0.40934375,-0.0010861701718258843
0.40940624999999997,-0.001083651210534664
0.40946874999999994,-0.0010808924909218032
0.40953125,-0.0010778869728975682
0.40959375,-0.0010746800559604253
0.40965624999999994,-0.0010712643082911588
0.40971875,-0.0010677140247034034
0.40978125,-0.0010639570549244859
0.40984374999999995,-0.0010601470486661657
0.40990624999999997,-0.0010562619943254026
0.40996875,-0.0010522758858484138
0.41003125000000007,-0.0010482028291369794
0.41009375000000003,-0.0010440756894794512
0.41015625,-0.0010400415356229542
0.41021875,-0.001035969562448058
0.41028125000000004,-0.0010320189271306457
0.41034375,-0.001028112832084871
0.41040625000000003,-0.0010243028522631814
0.41046875000000005,-0.00102067435171449
0.41053125,-0.0010171721278592755
0.41059375000000004,-0.0010138008515482577
0.41065625000000006,-0.001010718445256048
0.41071875,-0.001007795410576176
0.41078125,-0.0010030883317501404
0.41084375000000006,-0.0010006725659287563
0.41090625000000003,-0.0009985068860654256
0.41096875,-0.0009966662364199602
0.41103125,-0.000995056303494557
0.41109375000000004,-0.0009937530997324306
0.41115625,-0.0009927752171711574
0.41121875,-0.0009920837387852877
0.41128125000000004,-0.000991668118413086
0.41134375,-0.0009915711115382753
0.41140625,-0.0009917744678073631
0.41146875000000005,-0.0009922517068128023
0.41153125,-0.0009929958419331725
0.41159375,-0.0009940276249450208
0.41165625000000006,-0.0009973661018432556
0.41171875,-0.0009988835258352285
0.41178125,-0.0010006023879997328
0.41184375,-0.0010025344611910708
0.41190625000000003,-0.0010046541966234057
0.41196875,-0.001006923185944697
0.41203125,-0.0010093168034392974
0.41209375000000004,-0.00101183436381172
0.41215625,-0.001014427514942351
0.41221874999999997,-0.0010170842262218482
0.41228125000000004,-0.0010197551879598254
0.41234375,-0.0010224493383874655
0.41240625,-0.001025123183216431
0.41246875,-0.0010277378974581364
0.41253125,-0.0010302725719743833
0.41259375,-0.0010327195412336287
0.41265625,-0.001035035144885732
0.41271875,-0.0010371924020138867
0.41278125,-0.0010391874517992616
0.41284375,-0.0010409982788647243
0.41290625000000003,-0.0010425755486746513
0.41296875,-0.0010439416282500558
0.41303124999999996,-0.001045021521683842
0.41309375000000004,-0.0010459078062961258
0.41315625,-0.0010464678242054493
0.41321874999999997,-0.0010467638686533498
0.41328125,-0.0010467391746765142
0.41334375,-0.0010464387071648373
0.41340625,-0.0010458312897614896
0.41346875,-0.0010449210657521857
0.41353125,-0.001043687544614369
0.41359375,-0.0010421820378579971
0.41365625,-0.0010403595494110351
0.41371875,-0.0010382935979424412
0.41378125,-0.0010359321601816351
0.41384374999999995,-0.0010332945469159194
0.41390625000000003,-0.001030432586095531
0.41396875,-0.0010273211438290852
0.41403124999999996,-0.0010240131441090483
0.41409375,-0.001020529493378386
0.41415625,-0.0010168318126378417
0.41421874999999997,-0.0010130387113632122
0.41428125,-0.0010090616038556932
0.41434375,-0.0010050421226791562
0.41440625,-0.0010009432554493325
0.41446874999999994,-0.0009967596122621714
0.41453125,-0.0009925923777346912
0.41459375,-0.0009884295470251048
0.41465624999999995,-0.0009842736358796067
0.41471875,-0.0009802217111667955
0.41478125,-0.0009761997762885444
0.41484374999999996,-0.0009723663591061638
0.41490625,-0.0009686012249350423
0.41496875,-0.0009650297053309664
0.4150312500000001,-0.000961624657209309
0.41509375000000004,-0.0009584580274561161
0.41515625,-0.0009533506650501733
0.41521875,-0.0009505850724341597
0.41528125000000005,-0.0009481141857838604
0.41534375,-0.0009459090159134875
0.41540625000000003,-0.0009439778235713903
0.41546875000000005,-0.0009422916492902028
0.41553125,-0.0009409217973444933
0.41559375000000004,-0.0009398145572355188
0.41565625000000006,-0.0009390202922065355
0.41571875,-0.0009385368200249267
0.41578125,-0.0009383524762554135
0.41584375000000007,-0.0009384704865540161
0.41590625000000003,-0.0009388569754582993
0.41596875,-0.0009394946178460373
0.41603125,-0.0009404342121430154
0.41609375000000004,-0.000943671094685794
0.41615625,-0.0009450863568318396
0.41621875,-0.0009467192707999506
0.41628125000000005,-0.0009485326645584796
0.41634375,-0.0009505764984044096
0.41640625,-0.0009527554387473158
0.41646875000000005,-0.0009550690480944479
0.41653125,-0.000957438913108094
0.41659375,-0.0009599604504764714
0.41665625000000006,-0.0009625101506469946
0.41671875,-0.0009651019631221336
0.41678125,-0.0009676855082882407
0.41684375,-0.0009702347301604464
0.41690625000000003,-0.0009727639302108404
0.41696875,-0.0009752190563978025
0.41703125,-0.0009775791158811442
0.41709375000000004,-0.0009797910676765942
0.41715625,-0.0009818555444962296
0.41721874999999997,-0.000983744462898839
0.41728125000000005,-0.0009854602044000738
0.41734375,-0.00098695539389565
0.41740625,-0.00098822322057604
0.41746875,-0.0009892233135994355
0.41753125,-0.0009899751763602083
0.41759375,-0.000990482252252095
0.41765625,-0.0009906533088678282
0.41771875,-0.0009905589820217164
0.41778125,-0.0009901671097454212
0.41784375,-0.0009894744451925952
0.41790625000000003,-0.0009884862315217013
0.41796875,-0.000987164101034721
0.41803124999999997,-0.000985562307527943
0.41809375000000004,-0.000983691110941487
0.41815625,-0.0009815223568272469
0.41821875,-0.0009790819421198749
0.41828125,-0.000976371600757614
0.41834375,-0.0009733857714169236
0.41840625,-0.0009702246438463014
0.41846875,-0.0009668612096199458
0.41853125,-0.000963266326403811
0.41859375,-0.0009595198059003662
0.41865625,-0.0009556350404466563
0.41871875000000003,-0.0009516183866594974
0.41878125,-0.0009474899971657347
0.41884374999999996,-0.0009433012975656463
0.41890625000000004,-0.0009390977764481556
0.41896875,-0.0009348556434549127
0.41903124999999997,-0.0009306054628322458
0.41909375,-0.000926411753200268
0.41915625,-0.0009222260518741698
0.41921875,-0.000918194522585708
0.41928125,-0.0009142256806415894
0.41934375,-0.0009103953908976836
0.41940625,-0.0009067360460413842
0.41946874999999995,-0.0009032610942376618
0.41953125,-0.0009000195433379321
0.41959375,-0.0008948946003279612
0.41965624999999995,-0.0008920988634854715
0.41971875000000003,-0.0008895192896681003
0.41978125,-0.0008872188524474273
0.41984374999999996,-0.0008852457588108542
0.41990625,-0.000883434665599328
0.41996875,-0.0008820126789352845
0.42003124999999997,-0.0008808829272566182
0.42009375,-0.0008800539982947164
0.42015625,-0.0008794800234216138
0.42021875,-0.000879215134781855
0.42028125,-0.0008793075950907364
0.42034375,-0.0008796102844138287
0.42040625,-0.0008802226074153263
0.42046874999999995,-0.000881065020115035
0.42053125,-0.0008842597683631492
0.42059375,-0.0008855939238568561
0.42065624999999995,-0.0008871932352893519
0.42071875,-0.0008889445265314183
0.42078125,-0.0008908879711955198
0.42084374999999996,-0.0008929773556214937
0.42090625,-0.0008952124367796188
0.42096875,-0.0008975462931350431
0.42103124999999997,-0.0009000010186745733
0.42109375,-0.0009025060487329317
0.42115625,-0.000905023741076233
0.42121875,-0.0009075370687476325
0.42128125,-0.0009100204599213069
0.42134375,-0.0009125080693943854
0.42140625,-0.0009148724343109038
0.42146874999999995,-0.0009171593930820121
0.42153125,-0.0009192954509684714
0.42159375,-0.0009212945802207773
0.42165624999999995,-0.0009231399789790262
0.42171875,-0.0009247862529798145
0.42178125,-0.0009262329810493519
0.42184374999999996,-0.0009274354658945494
0.42190625,-0.000928380096617637
0.42196875,-0.0009290694700366253
0.42203124999999997,-0.0009295076166530303
0.42209375,-0.000929632190197871
0.42215625,-0.0009294839913477626
0.42221875,-0.0009290387606393502
0.42228125,-0.0009282844684928571
0.42234375,-0.0009272209815960331
0.42240625,-0.0009258536236543269
0.42246874999999995,-0.0009242113379396011
0.42253125,-0.000922281387773588
0.42259375,-0.0009200557282259547
0.42265624999999996,-0.0009175558342752743
0.42271875000000003,-0.0009148173435208906
0.42278125,-0.0009118220770664154
0.42284374999999996,-0.0009085868766523508
0.42290625,-0.0009051454745880871
0.42296875,-0.0009015132841184437
0.42303124999999997,-0.0008977362353976837
0.42309375,-0.0008937934249629853
0.42315625,-0.0008897123356705339
0.42321875,-0.0008855561387153266
0.42328125,-0.0008813410249025599
0.42334375,-0.0008770692621378751
0.42340625,-0.0008727798552859711
0.42346874999999995,-0.0008685095649821339
0.42353125,-0.0008642322766795885
0.42359375,-0.0008600604519031496
0.42365624999999996,-0.0008559638122301316
0.42371875,-0.0008519756324491118
0.42378125,-0.000848106987428196
0.42384374999999996,-0.0008444220714466655
0.42390625,-0.0008409141979392465
0.42396875,-0.0008376079749626564
0.42403124999999997,-0.0008324674039249524
0.42409375,-0.000829665717804115
0.42415625,-0.000827048247746015
0.42421875,-0.000824693896859019
0.42428125,-0.000822660297533917
0.42434375,-0.0008208661969945907
0.42440625,-0.0008194019286590914
0.42446874999999995,-0.0008182407091527899
0.42453125,-0.0008173792931911728
0.42459375,-0.0008168265433809163
0.42465624999999996,-0.0008164953378909795
0.42471875,-0.0008165839158815885
0.42478125,-0.000816853696678943
0.42484374999999996,-0.0008174167100940821
0.42490625,-0.0008182819813941644
0.42496875,-0.00082136366027874
0.42503124999999997,-0.0008227314437432298
0.42509375,-0.000824193163765613
0.42515625,-0.0008259836514760976
0.42521875,-0.0008279150030888055
0.42528125,-0.0008300064426090825
0.42534375,-0.0008322360589405053
0.42540625,-0.0008345894824323408
0.42546874999999995,-0.000836953380523503
0.42553125,-0.0008393842494620884
0.42559375,-0.0008418892957127444
0.42565624999999996,-0.0008444371134397055
0.42571875,-0.0008469033072039944
0.42578125,-0.0008493359218157137
0.42584374999999997,-0.0008517112698038787
0.42590625,-0.000853986142551999
0.42596875,-0.0008560941200636829
0.42603125,-0.0008581041667700129
0.42609375,-0.0008599667759963681
0.42615625,-0.0008616017768426076
0.42621875,-0.0008629906170034563
0.42628125,-0.0008641862273131018
0.42634375,-0.0008651028786025305
0.42640625,-0.0008658261572459247
0.42646874999999995,-0.0008662840608668065
0.42653125000000003,-0.0008664014204187165
0.42659375,-0.0008662073297878992
0.42665624999999996,-0.0008657679675146135
0.42671875,-0.0008650104014775173
0.42678125,-0.0008639412112667055
0.42684374999999997,-0.0008625941967557171
0.42690625,-0.0008609495949900292
0.42696875,-0.000858994453998424
0.42703125,-0.0008567373423597202
0.42709375,-0.0008542492066160312
0.42715625,-0.000851518889169206
0.42721875,-0.0008484919283795744
0.42728125,-0.0008452678449984707
0.42734375,-0.0008418380040313422
0.42740625,-0.0008381985470912734
0.42746874999999995,-0.0008343912928081842
0.42753125000000003,-0.0008304398843306804
0.42759375,-0.0008263513498991404
0.42765624999999996,-0.0008221894795044649
0.42771875000000004,-0.0008179802536431302
0.42778125,-0.0008136995435327754
0.42784374999999997,-0.0008093918012075929
0.42790625,-0.0008050656996466399
0.42796875,-0.000800823780906984
0.42803125,-0.0007966225958775386
0.42809375,-0.0007924970972613965
0.42815625,-0.0007884989809866794
0.42821875,-0.0007846515040666191
0.42828125,-0.0007809370068968952
0.42834375,-0.0007774097126901913
0.42840625,-0.000774087004181967
0.42846874999999995,-0.0007689442348628173
0.42853125000000003,-0.0007660832368612119
0.42859375,-0.0007634653590144619
0.42865624999999996,-0.0007611280029395234
0.42871875,-0.000759060839416556
0.42878125,-0.0007572990686803838
0.42884374999999997,-0.0007558012585992535
0.42890625,-0.0007546240013423244
0.42896875,-0.0007537667110282531
0.42903125,-0.0007531997167466442
0.42909375,-0.0007529109658080957
0.42915625,-0.0007529123369672819
0.42921875,-0.0007532419515490218
0.42928125,-0.0007537734098060356
0.42934375,-0.0007546696600473218
0.42940625,-0.0007577888099472851
0.42946874999999995,-0.000759118651808291
0.42953125000000003,-0.0007606830221014438
0.42959375,-0.0007624168929096092
0.42965624999999996,-0.0007643048471552144
0.42971875,-0.0007664563468248453
0.42978125,-0.000768695084030685
0.42984374999999997,-0.0007710155439366595
0.42990625,-0.0007734593745353235
0.42996875,-0.000775930820412718
0.43003125,-0.0007784314026791916
0.43009375,-0.0007809456566602591
0.43015625,-0.0007835003908742422
0.43021875,-0.0007858342244419225
0.43028125,-0.0007881952859109531
0.43034375,-0.0007905336028455889
0.43040625,-0.0007927105270991996
0.43046874999999996,-0.0007947616445478367
0.43053125000000003,-0.0007965593143134941
0.43059375,-0.0007982394970287299
0.43065624999999996,-0.000799693719591793
0.43071875,-0.0008009012171930896
0.43078125,-0.0008018708276743003
0.43084374999999997,-0.0008026862624725961
0.43090625,-0.0008030933263610263
0.43096875,-0.0008032811592755262
0.43103125,-0.0008031675646643088
0.43109375,-0.0008027820209549619
0.43115625,-0.0008020240044111504
0.43121875,-0.0008010115841954601
0.43128125,-0.0007996845666506935
0.43134375,-0.0007980880213165065
0.43140625,-0.0007961868891074864
0.43146874999999996,-0.0007939942227161434
0.43153125000000003,-0.0007915192593129783
0.43159375,-0.0007888459864727471
0.43165624999999996,-0.0007859021937320354
0.43171875,-0.0007826798529818602
0.43178125,-0.0007792752349687071
0.43184374999999997,-0.0007756825151618019
0.43190625,-0.0007719322362270131
0.43196875,-0.0007680074020665895
0.43203125,-0.0007639619272025167
0.43209375,-0.0007598360367621071
0.43215625,-0.0007556446836199104
0.43221875,-0.0007513805534666296
0.43228125,-0.0007471135958977693
0.43234375,-0.0007428585629876416
0.43240625,-0.0007386295349789129
0.43246874999999996,-0.0007344460407588127
0.43253125000000003,-0.0007303333309711668
0.43259375,-0.0007263668368521076
0.43265624999999996,-0.0007225125590382131
0.43271875000000004,-0.000718859965026214
0.43278125,-0.0007153595313180577
0.43284374999999997,-0.0007120126054170339
0.43290625,-0.0007089341908486507
0.43296875,-0.0007040581600673279
0.43303125,-0.0007014626941623525
0.43309375,-0.0006991319378346628
0.43315625,-0.0006970960210653104
0.43321875,-0.000695308496275221
0.43328125,-0.0006938521754204785
0.43334375,-0.0006926750083574573
0.43340625,-0.0006918271182304592
0.43346874999999996,-0.0006913001408134362
0.43353125000000003,-0.0006910147649525078
0.43359375,-0.0006910362574864826
0.43365624999999997,-0.0006913624153505049
0.43371875,-0.000691959083225599
0.43378125,-0.0006928347573594978
0.43384375,-0.0006939394835329682
0.43390625,-0.0006973777430885897
0.43396875,-0.0006989501750709337
0.43403125,-0.0007007309885061902
0.43409375,-0.0007027092322074574
0.43415625,-0.0007048290342483443
0.43421875,-0.0007070808949667939
0.43428125,-0.0007094600044791344
0.43434375000000003,-0.000711938754180963
0.43440625,-0.0007144690594890757
0.43446874999999996,-0.0007170281184299965
0.43453125000000004,-0.0007195836261643662
0.43459375,-0.0007221301914280831
0.43465624999999997,-0.0007246147811624248
0.43471875,-0.0007270893667557787
0.43478125,-0.0007294350677404804
0.43484375,-0.0007315630877152146
0.43490625,-0.0007336070778939385
0.43496875,-0.0007356154303074514
0.43503125,-0.0007373311375838409
0.43509375,-0.0007387334356398489
0.43515625,-0.0007400569859715433
0.43521875,-0.0007411235737029565
0.43528125,-0.0007418915299853834
0.43534375000000003,-0.0007423711623287532
0.43540625,-0.0007426410968549568
0.43546874999999996,-0.000742602863028019
0.43553125000000004,-0.0007422974550847783
0.43559375,-0.0007415845896438233
0.43565624999999997,-0.0007406591043325195
0.43571875,-0.0007393981502149816
0.43578125,-0.000737850166457138
0.43584375,-0.0007360498268455251
0.43590625,-0.0007339428035271489
0.43596875,-0.0007315248504353167
0.43603125,-0.0007288828341683873
0.43609375,-0.0007259879244423395
0.43615625,-0.000722874275766533
0.43621875,-0.0007195765617236671
0.43628125,-0.0007160159919151476
0.43634375000000003,-0.0007123328459811007
0.43640625,-0.0007084986251516545
0.43646874999999996,-0.0007045196904491846
0.43653125000000004,-0.0007004489532366764
0.43659375,-0.0006963405389397714
0.43665624999999997,-0.0006921427072229536
0.43671875,-0.0006879071604265208
0.43678125,-0.0006837095749939182
0.43684375,-0.0006795399289341864
0.43690625,-0.0006754205424936155
0.43696875,-0.0006713978667254872
0.43703125,-0.0006674863802294817
0.43709375,-0.0006636847380250416
0.43715625,-0.0006600190640329712
0.43721875,-0.0006565984312086048
0.43728125,-0.0006533511666554498
0.43734375000000003,-0.000650291913099621
0.43740625,-0.0006454396728536455
0.43746874999999996,-0.0006428734344481046
0.43753125000000004,-0.0006405983371947643
0.43759375,-0.0006386063585009649
0.43765624999999997,-0.0006368932316163506
0.43771875000000005,-0.0006354715005763845
0.43778125,-0.0006343466770824119
0.43784375,-0.0006335322680022654
0.43790625,-0.000633005990282709
0.43796875,-0.0006327852191133909
0.43803125,-0.0006328566710533806
0.43809375,-0.0006332355192945061
0.43815625,-0.0006338607492430981
0.43821875,-0.0006347623974435196
0.43828125,-0.0006359397691670099
0.43834375000000003,-0.0006394039552198028
0.43840625,-0.0006410080469884116
0.43846874999999996,-0.0006428563699584777
0.43853125000000004,-0.0006448834802551956
0.43859375,-0.0006470551371743072
0.43865624999999997,-0.0006493591311801661
0.43871875,-0.0006518006953890876
0.43878125,-0.0006543276619313532
0.43884375,-0.0006569025288263308
0.43890625,-0.0006595031934705509
0.43896875,-0.0006621187760880165
0.43903125,-0.0006647435929450496
0.43909375,-0.0006672951571880248
0.43915625,-0.0006697973433561211
0.43921875,-0.0006722270085178506
0.43928125,-0.0006745397171850354
0.43934375000000003,-0.000676646795975816
0.43940625,-0.0006785977949634869
0.43946874999999996,-0.0006804436320858309
0.43953125000000004,-0.0006820010867889248
0.43959375,-0.0006833280535215036
0.43965624999999997,-0.000684447484473466
0.43971875,-0.0006853270629697261
0.43978125,-0.0006859168600363841
0.43984375,-0.0006862420344041775
0.43990625,-0.0006862874592540591
0.43996875,-0.0006859568229159452
0.44003125,-0.000685375201618682
0.44009375,-0.0006845001995319511
0.44015625,-0.0006833451401929425
0.44021875,-0.0006818268619413759
0.44028125,-0.0006801390790129036
0.44034375000000003,-0.0006781250473485434
0.44040625,-0.0006758147681661941
0.44046874999999996,-0.0006732297583037228
0.44053125000000004,-0.0006704340403671794
0.44059375,-0.0006673981528432238
0.44065624999999997,-0.0006641589270822701
0.44071875,-0.0006606891787518943
0.44078125,-0.0006570977441768266
0.44084375,-0.0006533199930476852
0.44090625,-0.0006494574896664385
0.44096875,-0.0006454499837676986
0.44103125,-0.0006414084283292432
0.44109375,-0.0006372630574190685
0.44115625,-0.0006331362231789539
0.44121875,-0.0006290124546941
0.44128125,-0.0006249018668024187
0.44134375000000003,-0.0006208856181739719
0.44140625,-0.0006169185441924907
0.44146874999999997,-0.0006130466307928129
0.44153125000000004,-0.0006093392027954614
0.44159375,-0.0006057501610119143
0.44165625,-0.000602402951228348
0.44171875,-0.0005992378467028769
0.44178125,-0.0005962475065878214
0.44184375,-0.0005914361186818984
0.44190625,-0.0005889670709009892
0.44196875,-0.000586753431768311
0.44203125,-0.0005848296359877159
0.44209375,-0.0005831710130138196
0.44215625000000003,-0.000581812497513795
0.44221875,-0.0005807615285077228
0.44228125,-0.0005799945914315707
0.44234375000000004,-0.0005795459153768723
0.44240625,-0.0005794216715586109
0.44246874999999997,-0.0005795535033382704
0.44253125000000004,-0.000579966499545212
0.44259375,-0.0005806665539903749
0.44265625,-0.0005816796861280726
0.44271875000000005,-0.0005829024983723397
0.44278125,-0.0005864423134374908
0.44284375,-0.0005881368104857787
0.44290625,-0.0005900463296822644
0.44296875,-0.0005921489948438469
0.44303125,-0.0005943961700119738
0.44309375,-0.0005967965095302341
0.44315625000000003,-0.0005992966091279139
0.44321875,-0.0006019065275238988
0.44328125,-0.0006045873339617924
0.44334375000000004,-0.0006072804975619239
0.44340625,-0.0006099727707484237
0.44346874999999997,-0.0006127031551775575
0.44353125000000004,-0.0006153593013076275
0.44359375,-0.0006179433338014961
0.44365625,-0.000620458022517284
0.44371875,-0.0006228038992105722
0.44378125,-0.0006250688183542519
0.44384375,-0.0006271302809780221
0.44390625,-0.0006290465364213738
0.44396875,-0.0006306950261483202
0.44403125,-0.000632140133794229
0.44409375,-0.0006333822899254882
0.44415625000000003,-0.0006343212868649417
0.44421875,-0.0006350479125620812
0.44428125,-0.000635428620385986
0.44434375000000004,-0.000635571606560692
0.44440625,-0.0006353945256445392
0.44446874999999997,-0.0006348798261268662
0.44453125000000004,-0.0006341599514124718
0.44459375,-0.0006330389969869399
0.44465625,-0.0006317400274666318
0.44471875,-0.0006300407651394502
0.44478125,-0.0006281029069509225
0.44484375,-0.0006259368657861031
0.44490625,-0.0006235026857137338
0.44496875,-0.0006207484305215394
0.44503125,-0.0006177576308122046
0.44509375,-0.0006147012171148214
0.44515625000000003,-0.0006113870723759851
0.44521875,-0.0006078612741636513
0.44528125,-0.0006041654236616234
0.44534375000000004,-0.0006003379303967382
0.44540625,-0.0005964526497244105
0.44546874999999997,-0.0005925162586461752
0.44553125000000005,-0.0005884925903846538
0.44559375,-0.0005844261145092067
0.44565625,-0.0005804042569930723
0.44571875,-0.0005764354703486629
0.44578125,-0.000572400959430841
0.44584375,-0.0005685456492035557
0.44590625,-0.0005647865379774242
0.44596875,-0.0005611335823338948
0.44603125,-0.0005576461452220655
0.44609375,-0.0005543381534491021
0.44615625000000003,-0.0005511944584698641
0.44621875,-0.0005483614340116294
0.44628125,-0.0005436346473559894
0.44634375000000004,-0.0005412382066086879
0.44640625,-0.0005391155275601689
0.44646874999999997,-0.0005372489091489685
0.44653125000000005,-0.0005356627552081383
0.44659375,-0.0005343916005073612
0.44665625,-0.0005334110319305668
0.44671875,-0.0005327907165039864
0.44678125,-0.0005324074429715053
0.44684375,-0.000532329464302414
0.44690625,-0.0005325353145250733
0.44696875,-0.0005330600573146133
0.44703125,-0.0005338552545111341
0.44709375,-0.0005349135526751675
0.44715625000000003,-0.0005362706829019348
0.44721875,-0.0005398795721816979
0.44728125,-0.0005416466720040286
0.44734375000000004,-0.0005436987780874647
0.44740625,-0.0005458888022851355
0.44746874999999997,-0.0005482038250166771
0.44753125000000005,-0.0005507184030773826
0.44759375,-0.000553335858376941
0.44765625,-0.000556018648359885
0.44771875000000005,-0.0005588141544595748
0.44778125,-0.0005616257379228162
0.44784375,-0.0005644536513958465
0.44790625,-0.0005672885113503501
0.44796875,-0.0005700594383651336
0.44803125,-0.0005727497192443975
0.44809375,-0.000575363541424817
0.44815625000000003,-0.0005778903520764211
0.44821875,-0.0005802487190879613
0.44828125,-0.0005824404930211691
0.44834375000000004,-0.0005844460919014471
0.44840625,-0.0005862507206603473
0.44846874999999997,-0.0005878370385672682
0.44853125000000005,-0.0005891733776356711
0.44859375,-0.0005902887917212385
0.44865625,-0.0005911108194364689
0.44871875,-0.0005916118057572584
0.44878125,-0.0005918736514466394
0.44884375,-0.000591846980756261
0.44890625,-0.0005914966474901417
0.44896875,-0.0005908656290539438
0.44903125,-0.0005899185776095106
0.44909375,-0.0005886412488215476
0.44915625000000003,-0.0005871060234193815
0.44921875,-0.0005853244585683759
0.44928125,-0.0005832123741656148
0.44934375000000004,-0.0005809492820279538
0.44940625,-0.0005782289054242495
0.44946875,-0.0005754554989211569
0.44953125000000005,-0.0005723962622367629
0.44959375,-0.0005691652821986082
0.44965625,-0.0005657802179267202
0.44971875,-0.0005621866164042255
0.44978125,-0.0005585228853398627
0.44984375,-0.0005547757725705982
0.44990625,-0.0005509389604489157
0.44996875000000003,-0.0005470007521834741
0.45003125,-0.0005430365122597591
0.45009375,-0.0005391170990398098
0.45015625000000004,-0.00053522271324008
0.45021875,-0.0005313460308773998
0.45028125,-0.0005275398427669331
0.45034375000000004,-0.0005239359467057447
0.45040625,-0.0005204498055637607
0.45046875,-0.0005169759324055306
0.45053125000000005,-0.000513749507148803
0.45059375,-0.0005107229533173885
0.45065625,-0.0005079459852208867
0.45071875,-0.0005033424901138006
0.45078125,-0.0005010282283886697
0.45084375,-0.0004989547878955503
0.45090625,-0.0004971808864262794
0.45096875000000003,-0.0004956191686899258
0.45103125,-0.0004944709843239525
0.45109375,-0.0004935611893870373
0.45115625000000004,-0.0004930191515598731
0.45121875,-0.0004927181047782447
0.45128125,-0.0004927174627059605
0.45134375000000004,-0.0004930349015332125
0.45140625,-0.0004936084653572592
0.45146875,-0.0004944529545336251
0.45153125000000005,-0.0004956761804771892
0.45159375,-0.0004970441056442176
0.45165625,-0.0005007541911314917
0.45171875,-0.0005026896575973938
0.45178125,-0.0005047563371194802
0.45184375,-0.0005069905551559756
0.45190625,-0.0005094386236074999
0.45196875000000003,-0.0005120664861836544
0.45203125,-0.0005148098061142914
0.45209375,-0.0005175654833562138
0.45215625000000004,-0.0005204519626218762
0.45221875,-0.0005234040338565893
0.45228125,-0.0005263723900160444
0.45234375000000004,-0.0005292514092000156
0.45240625,-0.0005321355140438799
0.45246875,-0.0005349894653311482
0.45253125000000005,-0.0005377307223969896
0.45259375,-0.0005403370655870376
0.45265625,-0.000542826582985767
0.45271875000000006,-0.0005451698742531819
0.45278125,-0.0005472899558431332
0.45284375,-0.000549207833170251
0.45290625,-0.0005509448608390088
0.45296875000000003,-0.0005524513789644803
0.45303125,-0.0005536436990636329
0.45309375,-0.0005545720788500963
0.45315625000000004,-0.000555238744471831
0.45321875,-0.0005556601349806789
0.45328125,-0.000555757538255014
0.45334375000000005,-0.0005555614339403381
0.45340625,-0.0005550526839897818
0.45346875,-0.0005542149762578497
0.45353125000000005,-0.0005531288778215238
0.45359375,-0.0005517401350381146
0.45365625,-0.0005500659006135722
0.45371875,-0.0005481110006368695
0.45378125,-0.0005458747425709787
0.45384375,-0.0005434485163860192
0.45390625,-0.000540715709312134
0.45396875000000003,-0.000537806826203413
0.45403125,-0.0005346858372100027
0.45409375,-0.0005314190109759476
0.45415625000000004,-0.0005279371966619983
0.45421875,-0.0005244144344273005
0.45428125,-0.0005207679405497267
0.45434375000000005,-0.0005169717833698739
0.45440625,-0.0005131418264633647
0.45446875,-0.0005093186546161477
0.45453125000000005,-0.0005055001603534726
0.45459375,-0.0005017412214410599
0.45465625,-0.0004979710597909359
0.45471875,-0.0004942343287387962
0.45478125,-0.0004906664825309603
0.45484375,-0.0004873364847730044
0.45490625,-0.00048397779731554347
0.45496875000000003,-0.00048090486603760696
0.45503125,-0.0004780346127401386
0.45509375,-0.0004752678585893261
0.45515625000000004,-0.00047084709042126416
0.45521875,-0.0004685657628399065
0.45528125,-0.0004666151063340007
0.45534375000000005,-0.00046484503428785573
0.45540625,-0.00046346496626166467
0.45546875,-0.00046234820030491286
0.45553125000000005,-0.00046160974506068153
0.45559375,-0.00046108162706753886
0.45565625,-0.0004608543408171073
0.45571875,-0.00046101423954013343
0.45578125,-0.00046137281130718966
0.45584375,-0.0004620390052121476
0.45590625,-0.00046299696853266403
0.45596875000000003,-0.0004642142968062507
0.45603125,-0.0004657344800393093
0.45609375,-0.00046951901039146704
0.45615625000000004,-0.0004714869829923196
0.45621875,-0.0004736258094943935
0.45628125,-0.00047605701672212564
0.45634375000000005,-0.0004786081788590024
0.45640625,-0.00048126042445062467
0.45646875,-0.00048408277465428196
0.45653125000000006,-0.00048698493330959214
0.45659375,-0.0004899407370924092
0.45665625,-0.0004930304072506553
0.45671875,-0.0004960270780421105
0.45678125,-0.0004990334164854948
0.45684375,-0.0005020056187467203
0.45690625,-0.0005049672617242762
0.45696875000000003,-0.0005078000222562551
0.45703125,-0.0005105753645149869
0.45709375,-0.0005131948901788974
0.45715625000000004,-0.0005156105550465362
0.45721875,-0.000517846744115924
0.45728125000000003,-0.0005199303330491178
0.45734375000000005,-0.0005217801566606839
0.45740625,-0.0005233672221703067
0.45746875,-0.0005247039453419311
0.45753125000000006,-0.0005257841746742764
0.45759375,-0.0005265900765285825
0.45765625,-0.0005271021371309192
0.45771875000000006,-0.0005273338099228975
0.45778125000000003,-0.0005272348204754529
0.45784375,-0.000526854208961286
0.45790625,-0.0005261899075603704
0.45796875000000004,-0.0005252166442609452
0.45803125,-0.000523959422526088
0.45809375,-0.0005224223348151702
0.45815625000000004,-0.000520580968715989
0.45821875,-0.0005185296140288176
0.45828125000000003,-0.0005161639288139286
0.45834375000000005,-0.0005135719591125021
0.45840625,-0.0005107951357286589
0.45846875,-0.0005078233352888983
0.45853125000000006,-0.000504667203991005
0.45859375,-0.0005013074391052585
0.45865625,-0.0004978546572612097
0.45871875,-0.0004943218422505113
0.45878125000000003,-0.0004906890409318299
0.45884375,-0.0004870233887866171
0.45890625,-0.00048332007547757794
0.45896875000000004,-0.00047953691944152554
0.45903125,-0.00047586531325499726
0.45909375,-0.0004722419592058935
0.45915625000000004,-0.0004686387711178297
0.45921875,-0.00046521328580587107
0.45928125000000003,-0.0004618430914276883
0.45934375000000005,-0.0004586661672064257
0.45940625,-0.0004556286565287615
0.45946875,-0.0004527941671529645
0.45953125000000006,-0.0004501673518499394
0.45959375,-0.0004458016369744272
0.45965625,-0.0004436308518182691
0.45971875,-0.00044179898822863106
0.45978125000000003,-0.0004401432268680422
0.45984375,-0.0004388912508294929
0.45990625,-0.0004378411960096751
0.45996875000000004,-0.0004370918230799381
0.46003125,-0.00043672910633088535
0.46009375,-0.0004365443420255577
0.46015625000000004,-0.0004368469506646766
0.46021875,-0.0004373209613376394
0.46028125000000003,-0.0004380694723937206
0.46034375000000005,-0.00043900585590676833
0.46040625,-0.0004403824880204188
0.46046875,-0.00044204529247890423
0.46053125000000006,-0.0004459009803914338
0.46059375,-0.00044796142113170956
0.46065625,-0.00045019180111355306
0.46071875,-0.000452614352321426
0.46078125000000003,-0.0004553034215772356
0.46084375,-0.0004580901011900229
0.46090625,-0.00046096924200178524
0.46096875000000004,-0.00046392608691644965
0.46103125,-0.00046705695666326985
0.46109375,-0.0004701317608497013
0.46115625000000005,-0.0004732796577381071
0.46121875,-0.0004763409516036765
0.46128125000000003,-0.0004794193478397657
0.46134375000000005,-0.00048249842252581776
0.46140625,-0.00048549761332028485
0.46146875,-0.0004883433887229172
0.46153125000000006,-0.0004910050523068699
0.46159375,-0.0004935085231985159
0.46165625,-0.0004958952887207102
0.46171875,-0.0004981036459161259
0.46178125000000003,-0.0004999955722024274
0.46184375,-0.0005016501576017574
0.46190625,-0.0005031809134420917
0.46196875000000004,-0.0005043675034940298
0.46203125,-0.0005052449491661226
0.46209375,-0.0005058813350953539
0.46215625000000005,-0.0005062040323788597
0.46221875,-0.0005062499154780686
0.46228125000000003,-0.0005059683146402261
0.46234375000000005,-0.0005054067281819452
0.46240625,-0.000504521912088135
0.46246875,-0.0005034089782003093
0.46253125000000006,-0.0005019531110097286
0.46259375,-0.000500227074708065
0.46265625,-0.0004982340411238961
0.46271875000000007,-0.0004960049805537714
0.46278125000000003,-0.0004935142953524096
0.46284375,-0.0004908156451219614
0.46290625,-0.00048793548905134987
0.46296875000000004,-0.0004848973345767671
0.46303125,-0.0004816942188645701
0.46309375,-0.00047832081357138123
0.46315625000000005,-0.0004748530769670134
0.46321875,-0.00047131579288470227
0.46328125000000003,-0.0004677167982213293
0.46334375000000005,-0.0004640899168234236
0.46340625,-0.0004604713279230399
0.46346875,-0.0004568510651262736
0.46353125000000006,-0.00045331090122749385
0.46359375,-0.00044978620915894774
0.46365625,-0.0004464109279460615
0.46371875,-0.000443195223301579
0.46378125000000003,-0.0004400834730290265
0.46384375,-0.0004371476932104462
0.46390625,-0.00043431944289827606
0.46396875000000004,-0.00043184129630513546
0.46403125,-0.00042748618329382926
0.46409375,-0.0004254419601627535
0.46415625000000005,-0.00042364607138864474
0.46421875,-0.00042213707449859084
0.46428125000000003,-0.0004208804287793716
0.46434375000000006,-0.0004199410013854543
0.46440625,-0.0004193638020002499
0.46446875,-0.00041895235594566205
0.46453125000000006,-0.00041894590351967964
0.46459375,-0.00041923216779067574
0.46465625,-0.0004197317953321261
0.46471875,-0.00042058740556741303
0.46478125000000003,-0.00042170918982825656
0.46484375,-0.0004231662329162167
0.46490625,-0.00042472873318173676
0.46496875000000004,-0.00042871752117631945
0.46503125,-0.00043083589544500034
0.46509375000000003,-0.0004332334315726438
0.46515625000000005,-0.000435731366015768
0.46521875,-0.0004384721408949438
0.46528125,-0.0004413404109347707
0.46534375000000006,-0.00044426258754645676
0.46540625,-0.000447293972766466
0.46546875,-0.0004505059858820326
0.46553125000000006,-0.0004537680882942263
0.46559375000000003,-0.0004569484895554643
0.46565625,-0.00046009486923775933
0.46571875,-0.0004632840363873736
0.46578125000000004,-0.0004664715146029119
0.46584375,-0.00046957531521268914
0.46590625,-0.00047250158575379286
0.46596875000000004,-0.0004752791697582581
0.46603125,-0.00047797236034166635
0.46609375,-0.0004802900069132976
0.46615625000000005,-0.00048259606922068654
0.46621875,-0.00048463317037544806
0.46628125,-0.00048647211384256206
0.46634375,-0.0004880410671844748
0.46640625,-0.0004893324756158057
0.46646875,-0.0004903483594344837
0.46653125,-0.000491018893079509
0.46659375000000003,-0.000491420954115751
0.46665625,-0.0004915466394132817
0.46671875,-0.0004914594083167689
0.46678125000000004,-0.0004909972095241688
0.46684375,-0.0004901943005279352
0.46690624999999997,-0.000489156637463406
0.46696875000000004,-0.00048784623014991313
0.46703125,-0.00048618956061263763
0.46709375,-0.0004842474419149423
0.46715625,-0.0004821340837357635
0.46721875,-0.00047976287102330373
0.46728125,-0.000477153436482497
0.46734375,-0.0004743710786951072
0.46740625,-0.0004713980038036636
0.46746875,-0.0004682706774654377
0.46753125,-0.0004649853279306282
0.46759375000000003,-0.000461613672925687
0.46765625,-0.00045813222543064636
0.46771874999999996,-0.000454625827314481
0.46778125000000004,-0.000451069897560441
0.46784375,-0.00044749872109375866
0.46790624999999997,-0.0004439790089757478
0.46796875,-0.00044044246940516674
0.46803125,-0.00043701434412674045
0.46809375,-0.00043371107269959963
0.46815625,-0.0004305093709365132
0.46821875,-0.00042747761151980257
0.46828125,-0.0004246164274255976
0.46834374999999995,-0.00042192241372418504
0.46840625,-0.0004194254862558283
0.46846875,-0.0004151226163896099
0.46853124999999995,-0.0004131232838059523
0.46859375000000003,-0.00041140469649932065
0.46865625,-0.0004099236597897016
0.46871874999999996,-0.00040874868814420873
0.46878125,-0.0004079077653306451
0.46884375,-0.0004072881430229325
0.46890624999999997,-0.000406987179017132
0.46896875,-0.0004070031286195902
0.46903125,-0.00040733927780498
0.46909375,-0.00040797990927275707
0.46915624999999994,-0.00040891427095857136
0.46921875,-0.0004100476654042978
0.46928125,-0.0004114916534018881
0.46934374999999995,-0.00041329103301282477
0.46940624999999997,-0.0004172953729569967
0.46946875,-0.00041945649175460786
0.46953124999999996,-0.00042192780385200135
0.46959375,-0.00042446242872952455
0.46965625,-0.00042726785066742046
0.46971874999999996,-0.0004302603463819388
0.46978125,-0.00043329222437071824
0.46984375,-0.0004364525395540997
0.46990624999999997,-0.0004395323367311077
0.46996874999999994,-0.00044279922461101795
0.47003125,-0.00044618036724225485
0.47009375000000003,-0.0004494133264855982
0.47015625000000005,-0.0004527223583358775
0.47021875,-0.0004558437260525905
0.47028125,-0.0004591040341998809
0.47034375000000006,-0.0004621649066542388
0.47040625,-0.00046487104933290446
0.47046875,-0.0004675770643364774
0.47053125000000007,-0.0004702161815240413
0.47059375000000003,-0.00047259198189014695
0.47065625,-0.00047464816585277014
0.47071875,-0.0004766936205000405
0.47078125000000004,-0.00047830977913398964
0.47084375,-0.00047964896113217304
0.47090625,-0.0004807139485139833
0.47096875000000005,-0.0004816175715696702
0.47103125,-0.00048206586724053313
0.47109375,-0.0004823764119113727
0.47115625000000005,-0.000482355697278114
0.47121875,-0.00048187713154032585
0.47128125,-0.000481222219887778
0.47134375,-0.0004803190126593526
0.47140625,-0.00047910350584970396
0.47146875,-0.00047752974817083516
0.47153125,-0.00047573782789234187
0.47159375000000003,-0.00047366968317621994
0.47165625,-0.000471372806118614
0.47171875,-0.00046891029353784974
0.47178125000000004,-0.0004662198395188888
0.47184375,-0.0004633123329821909
0.47190624999999997,-0.00046026092341844294
0.47196875000000005,-0.00045709293567838816
0.47203125,-0.0004537736408823656
0.47209375,-0.0004503351037984382
0.47215625,-0.0004469099895703932
0.47221875,-0.0004434620121580579
0.47228125,-0.0004399721168666937
0.47234375,-0.00043649849289439935
0.47240625,-0.000433058491335514
0.47246875,-0.0004297047865634285
0.47253125,-0.0004264530376332232
0.47259375000000003,-0.0004232805861950628
0.47265625,-0.00042029904508938953
0.47271874999999997,-0.0004174759220643559
0.47278125000000004,-0.000414816124703718
0.47284375,-0.0004124023835250512
0.47290625,-0.0004081645729527017
0.47296875,-0.00040619809232213255
0.47303125,-0.00040452267302254485
0.47309375,-0.0004031213923921806
0.47315625,-0.00040195754742555767
0.47321875,-0.0004011018648947401
0.47328125,-0.00040056479849140403
0.47334374999999995,-0.0004003283923383061
0.47340625000000003,-0.0004003697801496231
0.47346875,-0.00040075320106582046
0.47353124999999996,-0.0004013980910385906
0.47359375000000004,-0.00040232487030872344
0.47365625,-0.00040356679068689894
0.47371874999999997,-0.00040508255793172965
0.47378125,-0.0004068563091570443
0.47384375,-0.0004109134800511227
0.47390625,-0.00041320347357504117
0.47396875,-0.00041561755016142343
0.47403125,-0.0004183560516362872
0.47409375,-0.000421115837442379
0.47415624999999995,-0.00042407308591463355
0.47421875,-0.0004272131519919564
0.47428125,-0.0004304422573932487
0.47434374999999995,-0.0004337205461684701
0.47440625,-0.00043700620133010903
0.47446875,-0.0004404457217850877
0.47453124999999996,-0.00044375446864305945
0.47459375,-0.00044705929472557693
0.47465625,-0.0004503708464310696
0.47471874999999997,-0.0004535367949518587
0.47478125,-0.00045661416626111007
0.47484375,-0.0004594935164307645
0.47490625,-0.0004623623503128005
0.47496874999999994,-0.0004649056824360398
0.47503125,-0.00046728554524394506
0.47509375000000004,-0.0004695492736654372
0.47515625000000006,-0.0004715240266322529
0.47521875,-0.0004732917732640507
0.47528125,-0.0004747328211660573
0.47534375000000006,-0.00047580494664398176
0.47540625000000003,-0.00047678197293610225
0.47546875,-0.00047733637020211384
0.47553125000000007,-0.000477655569431773
0.47559375000000004,-0.00047766687536351937
0.47565625,-0.00047742009699561216
0.47571875,-0.00047689237415546315
0.47578125000000004,-0.0004758695732423601
0.47584375,-0.00047462360879746424
0.47590625000000003,-0.00047326166788871915
0.47596875000000005,-0.00047167705626305345
0.47603125,-0.0004696770051356436
0.47609375,-0.0004674490379650287
0.47615625000000006,-0.0004650465535808723
0.47621875,-0.00046238852191612945
0.47628125,-0.0004595043340206717
0.47634375,-0.00045658886769456286
0.47640625000000003,-0.0004534266325236236
0.47646875,-0.0004501310486785537
0.47653125,-0.0004468805826932376
0.47659375000000004,-0.0004435327946636647
0.47665625,-0.0004400520192126556
0.47671875,-0.000436673391918857
0.47678125000000005,-0.0004332278174588866
0.47684375,-0.0004298271247388519
0.47690625,-0.00042650065043825514
0.47696875000000005,-0.0004233001051080487
0.47703125,-0.0004202442793433958
0.47709375,-0.0004172909512785705
0.47715625,-0.0004144876858087482
0.47721875,-0.00041187481322682573
0.47728125,-0.0004095301686000419
0.47734375,-0.0004052885620074026
0.47740625000000003,-0.00040337021611154544
0.47746875,-0.0004017408495827629
0.47753125,-0.00040032194229870643
0.47759375000000004,-0.00039922444795692513
0.47765625,-0.00039843451730514623
0.47771874999999997,-0.0003978941197537028
0.47778125000000005,-0.00039767130355947145
0.47784375,-0.0003977324350010747
0.47790625,-0.00039814025431803013
0.47796875,-0.0003988074919297757
0.47803125,-0.0003997708518655302
0.47809375,-0.0004010436619811264
0.47815625,-0.00040259420672073
0.47821875,-0.0004043762117474925
0.47828125,-0.00040847082420429615
0.47834374999999996,-0.00041072256016333464
0.47840625000000003,-0.00041321542782364606
0.47846875,-0.00041591412981341336
0.47853124999999996,-0.00041876219859035557
0.47859375000000004,-0.0004218290852322504
0.47865625,-0.00042493491660081095
0.47871874999999997,-0.00042812200029129777
0.47878125,-0.0004314188943261299
0.47884375,-0.0004347875758335673
0.47890625,-0.00043822489812195276
0.47896875,-0.00044173372708841696
0.47903125,-0.0004450187008940565
0.47909375,-0.0004482897414654352
0.47915624999999995,-0.00045150314619668563
0.47921875,-0.0004546637319482738
0.47928125,-0.00045765752491125355
0.47934374999999996,-0.00046046810108130165
0.47940625,-0.0004631191106130861
0.47946875,-0.00046560189244612693
0.47953124999999996,-0.0004678252881252509
0.47959375,-0.00046987449710639284
0.47965625,-0.0004715573607660395
0.47971874999999997,-0.0004731230372618245
0.47978125,-0.00047441640416154285
0.47984375,-0.0004752817460613734
0.47990625,-0.0004759603070500773
0.47996874999999994,-0.0004763452306364435
0.48003125,-0.00047642724082486154
0.48009375,-0.000476136016596046
0.48015624999999995,-0.0004755950466821257
0.48021874999999997,-0.00047477558246228346
0.48028125,-0.00047356964282352365
0.48034374999999996,-0.0004722273381562725
0.48040625,-0.00047071142620541684
0.48046875,-0.0004686406055344483
0.48053124999999997,-0.0004664424126060718
0.48059375,-0.00046415576129224534
0.48065625,-0.0004614847015531054
0.48071875,-0.0004587693021038397
0.48078125,-0.000455818070827424
0.48084375,-0.00045271179724937216
0.48090625,-0.0004495160821725852
0.48096874999999994,-0.00044628090871420834
0.48103125,-0.00044297452814709426
0.48109375,-0.0004395642284172052
0.48115624999999995,-0.00043612860280878296
0.48121875,-0.0004327255437160116
0.48128125,-0.0004294951952082682
0.48134374999999996,-0.0004262090988334244
0.48140625,-0.0004229534676491453
0.48146875,-0.0004198863964878091
0.48153124999999997,-0.000416966465694682
0.48159375,-0.00041425046622875494
0.48165625,-0.0004117041403176036
0.48171875,-0.0004093008968458073
0.48178124999999994,-0.00040510247283415124
0.48184375,-0.00040322003102898074
0.48190625,-0.00040160235474932804
0.48196874999999995,-0.00040026394028296053
0.48203125,-0.0003991629878929287
0.48209375,-0.00039833347860063206
0.48215624999999995,-0.00039780515073989386
0.48221875,-0.0003976142528212684
0.48228125,-0.0003977647269702983
0.48234374999999996,-0.0003981821077509162
0.48240625,-0.0003988432225113525
0.48246875,-0.0003997587546422099
0.48253124999999997,-0.0004011196416446039
0.48259375,-0.00040272107400463053
0.48265625,-0.0004044990403096055
0.48271875,-0.00040861812843848155
0.48278125,-0.00041092141273078864
0.48284375,-0.00041336852678695857
0.48290625,-0.00041608887457211807
0.48296874999999995,-0.00041899388863185505
0.48303125,-0.0004220109460904564
0.48309375,-0.00042521742854911837
0.48315624999999995,-0.00042844557961085883
0.48321875,-0.0004317983764424993
0.48328125,-0.0004352293308209354
0.48334374999999996,-0.00043864670557944296
0.48340625,-0.00044203928356584266
0.48346875,-0.00044541387515512065
0.48353124999999997,-0.0004487788986306529
0.48359375,-0.0004520488557728797
0.48365625,-0.0004552313898633642
0.48371875,-0.00045817859852559373
0.48378125,-0.00046107942511020017
0.48384375,-0.00046378973437571913
0.48390625,-0.0004663270414108356
0.48396874999999995,-0.00046855687407929003
0.48403125,-0.0004705519190909002
0.48409375,-0.0004724218709209471
0.48415624999999995,-0.0004740042302039116
0.48421875,-0.0004751226175949419
0.48428125,-0.0004761518209017157
0.48434374999999996,-0.0004769047355711875
0.48440625,-0.00047734756127076894
0.48446875,-0.00047737673029460415
0.48453124999999997,-0.0004771311584615967
0.48459375,-0.0004766991405005805
0.48465625,-0.00047585537718253246
0.48471875,-0.00047458694877977603
0.48478125,-0.00047325959108943105
0.48484375,-0.000471678775106954
0.48490625,-0.00046989251343571015
0.48496874999999995,-0.00046765403008031114
0.48503125,-0.0004652577490005805
0.48509375,-0.00046280219597882866
0.48515624999999996,-0.000459969801222343
0.48521875,-0.0004571663355990574
0.48528125,-0.00045404825499015256
0.48534374999999996,-0.00045085763289801073
0.48540625,-0.00044765599143214985
0.48546875,-0.0004444093380734371
0.48553124999999997,-0.00044106638202340287
0.48559375,-0.00043747495599061326
0.48565625,-0.000434158746534824
0.48571875,-0.00043085363297151735
0.48578125,-0.0004274566205754726
0.48584375,-0.00042425876605622914
0.48590625,-0.00042137552602225514
0.48596874999999995,-0.00041857741751084865
0.48603125,-0.0004157144860255507
0.48609375,-0.0004129832478947937
0.48615624999999996,-0.0004106172648074141
0.48621875,-0.00040651676153621863
0.48628125,-0.0004046229829840625
0.48634374999999996,-0.00040295568694616313
0.48640625,-0.000401567330127528
0.48646875,-0.0004004992344631281
0.48653124999999997,-0.0003997606119471586
0.48659375,-0.0003992125065526708
0.48665625,-0.00039897516648802756
0.48671875,-0.00039902955115761474
0.48678124999999994,-0.0003993793629846476
0.48684375,-0.00040017750081432213
0.48690625,-0.0004012165343012658
0.48696874999999995,-0.00040239989158191714
0.48703125,-0.0004039250704890862
0.48709375,-0.00040575742660672875
0.48715624999999996,-0.0004098628901016699
0.48721875,-0.0004121584096350439
0.48728125,-0.00041466806097126274
0.48734374999999996,-0.00041738314247996566
0.48740625,-0.00042028885586355147
0.48746875,-0.0004233228020729396
0.48753124999999997,-0.00042647886057681217
0.48759375,-0.00042975853790303
0.48765625,-0.00043309651090139845
0.48771875,-0.0004365284272025427
0.48778125,-0.0004399429659767973
0.48784375,-0.00044338555589407136
0.48790625,-0.00044680319461715134
0.48796874999999995,-0.00045015329400427406
0.48803125,-0.00045340795143597457
0.48809375,-0.0004565922467801853
0.48815624999999996,-0.0004596321838702955
0.48821875,-0.00046255452095669836
0.48828125,-0.00046524224159841254
0.48834374999999997,-0.0004677946863972382
0.48840625,-0.00047012332307588833
0.48846875,-0.0004721493147124556
0.48853125,-0.0004740377681390906
0.48859375,-0.00047556591125000325
0.48865625,-0.00047679991931254273
0.48871875,-0.0004778042072206279
0.48878125,-0.00047854078142500756
0.48884375,-0.0004790073859903543
0.48890625,-0.0004790523852420958
0.48896874999999995,-0.0004787832528160285
0.48903125000000003,-0.0004784039032413312
0.48909375,-0.0004775701677064703
0.48915624999999996,-0.00047657122462799184
0.48921875,-0.000475136692796696
0.48928125,-0.00047356043002472203
0.48934374999999997,-0.00047161255415334447
0.48940625,-0.00046945283585736464
0.48946875,-0.00046709089189461706
0.48953125,-0.00046449474266932467
0.48959375,-0.00046186123907826504
0.48965625,-0.0004589433359187822
0.48971875,-0.00045585089841559956
0.48978125,-0.0004526866008755792
0.48984375,-0.00044938748841705234
0.48990625,-0.0004462047542701242
0.48996874999999995,-0.00044258819148162987
0.49003125000000003,-0.00043935027196298493
0.49009375,-0.00043604630791468924
0.49015624999999996,-0.0004328021535812687
0.49021875,-0.00042945901627894356
0.49028125,-0.0004261150820750459
0.49034374999999997,-0.00042319657190056925
0.49040625,-0.00042020300749665007
0.49046875,-0.00041726384995330323
0.49053125,-0.00041486715518256057
0.49059375,-0.0004124683400703738
0.49065625,-0.0004083047277378682
0.49071875,-0.00040633434511680444
0.49078125,-0.00040463616232086497
0.49084375,-0.00040321798214659754
0.49090625,-0.0004019802656732019
0.49096874999999995,-0.0004012810649662024
0.49103125000000003,-0.0004007886456488807
0.49109375,-0.00040050158366175537
0.49115624999999996,-0.0004004446032153941
0.49121875,-0.00040088200718171874
0.49128125,-0.00040151592100617917
0.49134374999999997,-0.0004025240025443966
0.49140625,-0.00040376220356973247
0.49146875,-0.0004052785496450745
0.49153125,-0.00040707726949311407
0.49159375,-0.00041114865291411173
0.49165625,-0.00041338927923001423
0.49171875,-0.00041582900114747745
0.49178124999999995,-0.0004185912558306998
0.49184375,-0.0004214590410374225
0.49190625,-0.0004244640693553403
0.49196874999999995,-0.00042765798022023627
0.49203125000000003,-0.0004308929923820537
0.49209375,-0.0004342166798736724
0.49215624999999996,-0.0004376400505506639
0.49221875,-0.0004411027493978481
0.49228125,-0.00044451639690371025
0.49234374999999997,-0.00044783503844392225
0.49240625,-0.0004511863030926544
0.49246875,-0.0004545383339401021
0.49253125,-0.00045772030021393184
0.49259375,-0.0004607730350633388
0.49265625,-0.0004637073079168941
0.49271875,-0.0004663781323825389
0.49278125,-0.00046896175761201864
0.49284375,-0.0004712848299341932
0.49290625,-0.0004733619290642199
0.49296874999999996,-0.00047516447974702003
0.49303125000000003,-0.00047679363483998927
0.49309375,-0.0004781150289186187
0.49315624999999996,-0.0004791416748145261
0.49321875,-0.0004798169773787553
0.49328125,-0.0004802745010583087
0.49334374999999997,-0.0004804411082753035
0.49340625,-0.0004802335710513417
0.49346875,-0.00047980706840911047
0.49353125,-0.0004790390501847319
0.49359375,-0.00047795064378022833
0.49365625,-0.0004765858502446263
0.49371875,-0.00047494848538254253
0.49378125,-0.00047313338826462936
0.49384375,-0.00047105977038064406
0.49390625,-0.0004687281249989017
0.49396874999999996,-0.00046612918992239294
0.49403125000000003,-0.00046325768150809465
0.49409375,-0.00046038832872663527
0.49415624999999996,-0.0004574288232134238
0.49421875,-0.00045426179113033927
0.49428125,-0.00045101296317623385
0.49434374999999997,-0.00044772997567457673
0.49440625,-0.0004442122384298308
0.49446875,-0.00044071800352643575
0.49453125,-0.00043741239565378565
0.49459375,-0.000434245923854909
0.49465625,-0.00043081996288685254
0.49471875,-0.0004275591424713898
0.49478125,-0.00042463196049455365
0.49484375,-0.0004215519923753408
0.49490625,-0.00041884755485374625
0.49496874999999996,-0.00041606863749432677
0.49503125000000003,-0.00041375075129737593
0.49509375,-0.0004095846658716401
0.49515624999999996,-0.00040757123331862377
0.49521875,-0.0004059005601749488
0.49528125,-0.0004045593347491161
0.49534374999999997,-0.0004034635665236541
0.49540625,-0.00040274997894411413
0.49546875,-0.00040193421961318143
0.49553125,-0.00040159391229332986
0.49559375,-0.00040167219407220844
0.49565625,-0.0004020158857244438
0.49571875,-0.0004026890233063962
0.49578125,-0.0004035938160025787
0.49584375,-0.00040482659106955143
0.49590625,-0.00040638038010940014
0.49596874999999996,-0.00040800980236860296
0.49603125000000003,-0.00041200677937985875
0.49609375,-0.0004143680951974871
0.49615624999999997,-0.00041686355815570564
0.49621875,-0.0004194924623960594
0.49628125,-0.00042232795503925613
0.49634375,-0.00042536722574226804
0.49640625,-0.00042842624077685243
0.49646875,-0.00043164612391954904
0.49653125,-0.00043495316806338447
0.49659375,-0.00043834613467791383
0.49665625,-0.0004418364368075911
0.49671875,-0.0004452326895446612
0.49678124999999995,-0.0004485803153518042
0.49684375000000003,-0.00045194487356847723
0.49690625,-0.00045521970921133526
0.49696874999999996,-0.00045841066826096677
0.49703125000000004,-0.0004615263741352682
0.49709375,-0.00046435526814991857
0.49715624999999997,-0.00046700796827975344
0.49721875,-0.00046964348233047293
0.49728125,-0.0004719354821542121
0.49734375,-0.00047406121336837637
0.49740625,-0.00047586390369569465
0.49746875,-0.00047746246934138314
0.49753125,-0.0004788326983125868
0.49759375,-0.00047983507390930713
0.49765625,-0.00048053671887693383
0.49771875,-0.00048099819418639944
0.49778125,-0.0004811829521176869
0.49784375000000003,-0.00048099132584503157
0.49790625,-0.000480497232592636
0.49796874999999996,-0.00047976777272568105
0.49803125000000004,-0.00047869005844608514
0.49809375,-0.0004773904768000936
0.49815624999999997,-0.00047581792138443046
0.49821875,-0.00047387042763397114
0.49828125,-0.00047191056349341065
0.49834375,-0.0004696015384021146
0.49840625,-0.0004669490862618808
0.49846875,-0.0004641789834209653
0.49853125,-0.00046118982398019037
0.49859375,-0.0004582662642014512
0.49865625,-0.0004551757290886249
0.49871875,-0.0004518552014513566
0.49878125,-0.000448489415598996
0.49884375000000003,-0.00044512391940146334
0.49890625,-0.00044169814228908755
0.49896874999999996,-0.00043830285443935413
0.49903125000000004,-0.0004349365947590722
0.49909375,-0.0004316379019626282
0.49915624999999997,-0.0004283287293546656
0.49921875,-0.0004253043826061842
0.49928125,-0.000422346065932791
0.49934375,-0.0004195334868136863
0.49940625,-0.0004170374941047106
0.49946875,-0.0004145551296586003
0.49953125,-0.0004102860873294728
0.49959375,-0.0004083301037302173
0.49965625,-0.0004064566018526644
0.49971875,-0.00040517698829914406
0.49978125,-0.0004041365265258362
0.49984375000000003,-0.00040312552106756827
0.49990625,-0.00040244242095605065
0.49996874999999996,-0.0004021153508774189
0.5000312499999999,-0.00040223415971211984
0.50009375,-0.0004024566939865859
0.5001562500000001,-0.0004031666607655915
0.5002187499999999,-0.00040418119271085073
0.50028125,-0.00040521106293565923
0.5003437500000001,-0.0004065436569433145
0.5004062499999999,-0.00040836201204901
0.50046875,-0.00041240493067989936
0.50053125,-0.0004146830165561721
0.50059375,-0.00041706396703634907
0.50065625,-0.00041976763967793707
0.50071875,-0.0004225284065420276
0.50078125,-0.0004254920266903439
0.50084375,-0.0004286371038179082
0.50090625,-0.00043191374062326315
0.50096875,-0.0004351253565039459
0.50103125,-0.00043849399732120986
0.50109375,-0.0004418646279387428
0.50115625,-0.000445259083497046
0.50121875,-0.0004487430027622086
0.50128125,-0.0004520538161995602
0.50134375,-0.0004553132773781332
0.50140625,-0.0004584290638968702
0.50146875,-0.0004615008957607747
0.50153125,-0.00046440268263706064
0.5015937500000001,-0.000467112461478042
0.5016562499999999,-0.00046956115863949766
0.50171875,-0.00047194239992351394
0.5017812500000001,-0.00047409428869651937
0.5018437499999999,-0.0004759598830265943
0.50190625,-0.00047747358299110587
0.5019687500000001,-0.00047877373564625403
0.5020312499999999,-0.00047983460384848353
0.50209375,-0.0004806033679723154
0.5021562500000001,-0.00048099233816678577
0.5022187499999999,-0.00048116695999370074
0.50228125,-0.00048094695300004986
0.5023437500000001,-0.0004805261234772096
0.5024062499999999,-0.00047978241937321475
0.50246875,-0.00047872211535829323
0.50253125,-0.0004773875825546392
0.50259375,-0.0004757558833687059
0.50265625,-0.00047397506969137915
0.50271875,-0.00047187246832319785
0.50278125,-0.0004694637153156156
0.50284375,-0.00046694752316731036
0.50290625,-0.00046417361824985237
0.50296875,-0.0004611756238687148
0.50303125,-0.0004581852576526768
0.50309375,-0.00045505350271074496
0.50315625,-0.0004517544704289722
0.50321875,-0.0004483777797315569
0.50328125,-0.00044500297120109167
0.50334375,-0.0004415980237102435
0.50340625,-0.00043819960271973546
0.5034687499999999,-0.0004348726177417217
0.50353125,-0.0004314510353014833
0.5035937500000001,-0.000428231684235475
0.5036562499999999,-0.0004251236253880186
0.50371875,-0.00042214189927133883
0.5037812500000001,-0.000419325945352933
0.5038437499999999,-0.0004166204805407664
0.50390625,-0.0004141874611176266
0.5039687500000001,-0.0004119626912865715
0.5040312499999999,-0.0004080162351437072
0.50409375,-0.00040624419401769085
0.5041562500000001,-0.00040465152856791753
0.5042187499999999,-0.0004035535402557022
0.50428125,-0.00040272926896926797
0.5043437500000001,-0.00040207756246203596
0.50440625,-0.00040164776251731815
0.50446875,-0.00040166349662343337
0.50453125,-0.0004019646277255151
0.50459375,-0.00040252083149772133
0.50465625,-0.0004034489687625431
0.50471875,-0.0004046284731870353
0.50478125,-0.00040599196022189643
0.50484375,-0.00040772488663498585
0.50490625,-0.00040974533016227555
0.50496875,-0.00041404696924950135
0.50503125,-0.00041642485998719114
0.50509375,-0.0004191435433673063
0.50515625,-0.00042197840101863837
0.50521875,-0.00042470098526925515
0.50528125,-0.000427720844974111
0.50534375,-0.00043096729327948835
0.5054062500000001,-0.0004342275626618153
0.50546875,-0.0004377495156641098
0.50553125,-0.00044109964671901203
0.5055937500000001,-0.0004446149361789775
0.5056562499999999,-0.0004479394625387656
0.50571875,-0.0004511083115918968
0.5057812500000001,-0.0004543708013174663
0.5058437499999999,-0.0004576806861142646
0.50590625,-0.00046066563190819143
0.5059687500000001,-0.0004635576613008785
0.5060312499999999,-0.00046639542082690943
0.50609375,-0.0004688353785660404
0.5061562500000001,-0.00047109612547552304
0.5062187499999999,-0.0004732713908148778
0.50628125,-0.0004752246175807051
0.5063437500000001,-0.00047663094852459786
0.50640625,-0.0004779439209980363
0.50646875,-0.0004790688804470755
0.50653125,-0.00047985656655197273
0.50659375,-0.00048030418687305954
0.50665625,-0.000480486878108477
0.50671875,-0.0004802639497308303
0.50678125,-0.00047987416399458693
0.50684375,-0.0004790985907156542
0.50690625,-0.00047801840571176646
0.50696875,-0.000476712508088839
0.50703125,-0.0004751259216687065
0.50709375,-0.0004732812696142119
0.50715625,-0.00047116209117820107
0.50721875,-0.0004688474048857305
0.50728125,-0.0004662233731564658
0.50734375,-0.0004634945637657373
0.5074062500000001,-0.00046065931412586636
0.50746875,-0.0004576182782346505
0.50753125,-0.00045439181126905037
0.5075937500000001,-0.0004510579778216339
0.5076562499999999,-0.00044768472752967914
0.50771875,-0.00044425836473549474
0.5077812500000001,-0.0004408496636919279
0.5078437499999999,-0.0004374519078106931
0.50790625,-0.0004340704521273997
0.5079687500000001,-0.00043073348147198987
0.5080312499999999,-0.00042749075179937535
0.50809375,-0.0004242918219461156
0.5081562500000001,-0.00042120048940927357
0.5082187499999999,-0.00041837427978730357
0.50828125,-0.0004157463306123099
0.5083437500000001,-0.00041327541424335257
0.50840625,-0.00041106311768761283
0.50846875,-0.0004070278064865762
0.50853125,-0.00040526488665236504
0.50859375,-0.0004036690803938259
0.50865625,-0.00040239983226336706
0.50871875,-0.0004013634959648682
0.50878125,-0.00040097545166198345
0.50884375,-0.00040059466055433757
0.50890625,-0.00040047159794961984
0.50896875,-0.00040072320182932275
0.50903125,-0.0004012905866885297
0.50909375,-0.0004022318155132987
0.50915625,-0.0004033529998470897
0.50921875,-0.0004047235895955348
0.50928125,-0.000406382345704559
0.50934375,-0.0004083474596141279
0.5094062500000001,-0.00041258672001871777
0.50946875,-0.00041505101257860444
0.50953125,-0.00041761299699272225
0.5095937500000001,-0.0004204491951983469
0.5096562499999999,-0.0004232690175724474
0.50971875,-0.0004262918578935848
0.5097812500000001,-0.00042933447352505594
0.5098437499999999,-0.0004327754584079191
0.50990625,-0.00043630315641332573
0.5099687500000001,-0.00043955476460522114
0.5100312499999999,-0.0004428737972103358
0.51009375,-0.0004463098380722563
0.5101562500000001,-0.0004495729991778885
0.5102187499999999,-0.0004529210584019172
0.51028125,-0.000456164854246377
0.5103437500000001,-0.00045913169003652943
0.51040625,-0.00046194951750719304
0.51046875,-0.00046475992280717304
0.51053125,-0.0004673828888029363
0.51059375,-0.0004695813610407773
0.51065625,-0.00047169086137985317
0.51071875,-0.0004736636041333675
0.51078125,-0.0004752712501690237
0.51084375,-0.00047659207125860803
0.51090625,-0.00047766701028967296
0.51096875,-0.00047846063168369146
0.51103125,-0.00047885469330899433
0.51109375,-0.00047906011900264445
0.51115625,-0.00047901518191326153
0.51121875,-0.0004785135018493536
0.51128125,-0.0004777029132734256
0.51134375,-0.0004767373444597989
0.5114062500000001,-0.0004755570461170422
0.51146875,-0.0004739302114323829
0.51153125,-0.0004719882930006025
0.5115937500000001,-0.0004699216752341029
0.5116562499999999,-0.0004676159211675357
0.51171875,-0.0004650966422275471
0.5117812500000001,-0.0004623239895877318
0.5118437499999999,-0.00045942590431266583
0.51190625,-0.00045639816215478635
0.5119687500000001,-0.0004532478221730696
0.5120312499999999,-0.0004499467549665126
0.51209375,-0.0004465772281510294
0.5121562500000001,-0.00044313684007640797
0.51221875,-0.00043966227048661266
0.51228125,-0.0004362411197786076
0.5123437500000001,-0.00043291075788332023
0.51240625,-0.00042948302483186707
0.51246875,-0.00042626981969892674
0.51253125,-0.00042310057697017567
0.51259375,-0.0004200584406948704
0.51265625,-0.00041719019366324994
0.51271875,-0.0004144345323517512
0.51278125,-0.0004119632826533881
0.51284375,-0.0004096948997691363
0.51290625,-0.0004056156749405043
0.51296875,-0.0004037729082921604
0.51303125,-0.00040226127278265855
0.51309375,-0.0004011286701484512
0.51315625,-0.00040006090636815483
0.5132187500000001,-0.0003993122359182144
0.51328125,-0.00039894217206858096
0.51334375,-0.0003989782256319241
0.5134062500000001,-0.00039931256360184464
0.5134687499999999,-0.000399681090510251
0.51353125,-0.00040039842887011623
0.5135937500000001,-0.00040158513273141905
0.5136562499999999,-0.0004030343619426391
0.51371875,-0.0004046895282402291
0.5137812500000001,-0.00040658396011085396
0.5138437499999999,-0.000410908990635131
0.51390625,-0.00041316663294461986
0.5139687500000001,-0.0004156353768200033
0.5140312499999999,-0.0004184207756740138
0.51409375,-0.0004213813925314225
0.5141562500000001,-0.0004246888343838462
0.51421875,-0.0004278417043184213
0.51428125,-0.00043097834458899476
0.5143437500000001,-0.0004341155057811519
0.51440625,-0.00043759786997674133
0.51446875,-0.0004410760764184951
0.51453125,-0.00044458385779133636
0.51459375,-0.0004478980109376973
0.51465625,-0.000451018155292221
0.51471875,-0.00045419780535974064
0.51478125,-0.00045721433031487013
0.51484375,-0.00046030657857504265
0.51490625,-0.0004630152847475144
0.51496875,-0.00046525397244104316
0.51503125,-0.00046759741758278794
0.51509375,-0.0004698422590850293
0.51515625,-0.0004718160681629613
0.5152187500000001,-0.0004734485333030003
0.51528125,-0.00047458799257629747
0.51534375,-0.000475815006815844
0.5154062500000001,-0.0004766247529767731
0.51546875,-0.00047715738603251734
0.51553125,-0.0004773526387681637
0.5155937500000001,-0.00047726997391422943
0.5156562499999999,-0.00047684213672000153
0.51571875,-0.00047610923609228695
0.5157812500000001,-0.00047499182457244604
0.5158437499999999,-0.0004736316109775207
0.51590625,-0.000472274020195812
0.5159687500000001,-0.00047073733714797505
0.5160312499999999,-0.0004683974367599708
0.51609375,-0.00046600397545107364
0.5161562500000001,-0.0004636653433784388
0.51621875,-0.0004609379465022323
0.51628125,-0.00045794243849300864
0.5163437500000001,-0.00045499695034917353
0.51640625,-0.00045183425216491213
0.51646875,-0.00044851231573841965
0.51653125,-0.0004451505983542048
0.51659375,-0.0004417559146155936
0.51665625,-0.00043843026155268583
0.51671875,-0.00043511406982599254
0.51678125,-0.00043163583908434333
0.51684375,-0.00042816268366285826
0.51690625,-0.0004249882886800671
0.51696875,-0.00042192763611523243
0.51703125,-0.0004187940448047156
0.51709375,-0.0004158583464784066
0.51715625,-0.00041327004966656977
0.5172187500000001,-0.00041075575255251906
0.51728125,-0.0004084135889521334
0.51734375,-0.00040440565779459314
0.5174062500000001,-0.00040261158641943795
0.51746875,-0.0004010286929695267
0.51753125,-0.0003997802018609331
0.5175937500000001,-0.0003988137278752024
0.5176562499999999,-0.0003981006869396425
0.51771875,-0.00039776147941794626
0.5177812500000001,-0.00039765773295180606
0.5178437499999999,-0.00039790658812258184
0.51790625,-0.00039839118858821243
0.5179687500000001,-0.00039923429658750287
0.5180312499999999,-0.0004003482450240514
0.51809375,-0.0004017152203416863
0.5181562500000001,-0.00040335737778933456
0.51821875,-0.0004052607468995467
0.51828125,-0.00040943894183094465
0.5183437500000001,-0.0004118351747533777
0.51840625,-0.0004143494733769293
0.51846875,-0.0004171354183940823
0.51853125,-0.0004200978637913799
0.51859375,-0.0004231615466059879
0.51865625,-0.00042632774165754506
0.51871875,-0.0004298122883341915
0.51878125,-0.00043304005997429895
0.51884375,-0.00043631144505223984
0.51890625,-0.0004398847612217538
0.51896875,-0.0004430974932587983
0.51903125,-0.00044651072134641034
0.51909375,-0.0004498538499490279
0.51915625,-0.0004529000225747537
0.5192187500000001,-0.00045596199871617005
0.51928125,-0.00045893843226493813
0.51934375,-0.0004617649765178422
0.5194062500000001,-0.0004643566119870157
0.51946875,-0.0004665650402913002
0.51953125,-0.00046888707073131086
0.5195937500000001,-0.0004708232013848901
0.5196562499999999,-0.00047227063675728265
0.51971875,-0.00047377105061355285
0.5197812500000001,-0.00047511682305498293
0.5198437499999999,-0.00047562661574543363
0.51990625,-0.00047600366742237
0.5199687500000001,-0.0004763585272976878
0.52003125,-0.00047637904207326054
0.52009375,-0.00047610354452129466
0.5201562500000001,-0.00047524296133516497
0.52021875,-0.00047442829636668016
0.52028125,-0.00047315385061685866
0.5203437500000001,-0.00047139433055543023
0.52040625,-0.00046970916641114746
0.52046875,-0.0004678638357247522
0.52053125,-0.00046546740346814497
0.52059375,-0.0004629200239100739
0.52065625,-0.00046043763806441484
0.52071875,-0.0004576038921324521
0.52078125,-0.00045448546648521604
0.52084375,-0.0004513075778258546
0.52090625,-0.00044806604433814123
0.52096875,-0.00044485977244224095
0.5210312500000001,-0.00044137451102532754
0.52109375,-0.00043809167289846074
0.52115625,-0.0004346737380289123
0.5212187500000001,-0.0004313187814362629
0.52128125,-0.000427966619593656
0.52134375,-0.00042475580615225494
0.5214062500000001,-0.0004216918197713082
0.52146875,-0.00041867820764115993
0.52153125,-0.00041573517119267156
0.5215937500000001,-0.00041304065189609607
0.5216562499999999,-0.00041068127862613213
0.52171875,-0.00040842679677557947
0.5217812500000001,-0.0004043499872156131
0.5218437499999999,-0.0004025519955470347
0.52190625,-0.00040097541167166684
0.5219687500000001,-0.0003997724541147524
0.52203125,-0.0003988456382411354
0.52209375,-0.00039811126641524364
0.5221562500000001,-0.00039780088823830606
0.52221875,-0.0003977723104635761
0.52228125,-0.0003979599292684155
0.5223437500000001,-0.00039846805227604365
0.52240625,-0.00039931148032078256
0.52246875,-0.0004004077132896272
0.52253125,-0.0004017633964769063
0.52259375,-0.0004034727651196224
0.52265625,-0.0004055017061594668
0.52271875,-0.00040976240146016474
0.52278125,-0.00041213138914480973
0.52284375,-0.00041472065133443814
0.52290625,-0.0004175000461526801
0.52296875,-0.00042039651689057544
0.5230312500000001,-0.0004235660326734614
0.52309375,-0.00042674398975628414
0.52315625,-0.0004299690392587374
0.5232187500000001,-0.00043350689212981464
0.52328125,-0.00043693380152565187
0.52334375,-0.00044026638605829116
0.5234062500000001,-0.00044374180617962056
0.5234687499999999,-0.0004471511107120574
0.52353125,-0.00045043413460893467
0.5235937500000001,-0.00045361860069254023
0.5236562499999999,-0.000456641732439117
0.52371875,-0.0004596751539553412
0.5237812500000001,-0.00046258376711669213
0.5238437499999999,-0.00046527435371113146
0.52390625,-0.00046766125844047157
0.5239687500000001,-0.0004697101709582874
0.52403125,-0.00047171892394015646
0.52409375,-0.0004732282811387434
0.5241562500000001,-0.00047478276774884365
0.52421875,-0.00047615520942129175
0.52428125,-0.0004768166976481525
0.5243437500000001,-0.0004775353465707455
0.52440625,-0.0004777565980052523
0.52446875,-0.0004776094902636807
0.52453125,-0.0004773316663754523
0.52459375,-0.00047684254394764203
0.52465625,-0.00047563367923020294
0.52471875,-0.0004744322245714139
0.52478125,-0.00047294710011294705
0.52484375,-0.0004713120528587744
0.52490625,-0.000469287616290226
0.52496875,-0.00046746069644981736
0.5250312500000001,-0.00046508520413438004
0.52509375,-0.00046202119113966655
0.52515625,-0.00045904720516490305
0.5252187500000001,-0.00045634216191420274
0.52528125,-0.0004534386731513962
0.52534375,-0.0004502363930802
0.5254062500000001,-0.00044676933267059904
0.52546875,-0.00044339367578968836
0.52553125,-0.00044020605045430594
0.5255937500000001,-0.0004366903705520231
0.5256562499999999,-0.00043343608831689084
0.52571875,-0.00043031360046077993
0.5257812500000001,-0.0004270276752901814
0.5258437499999999,-0.000423968454756396
0.52590625,-0.00042083838393854045
0.5259687500000001,-0.0004181521742684796
0.52603125,-0.00041550504191584237
0.52609375,-0.0004130370644842146
0.5261562500000001,-0.00041075114045621697
0.52621875,-0.000406670286083502
0.52628125,-0.0004050065159226096
0.5263437500000001,-0.0004035494215446356
0.52640625,-0.00040219547605543915
0.52646875,-0.0004012740062507847
0.52653125,-0.00040068937551566985
0.52659375,-0.000400348188615271
0.52665625,-0.0004003207215417248
0.52671875,-0.00040067461647014246
0.52678125,-0.000401261043543627
0.52684375,-0.00040203833997791427
0.52690625,-0.0004031397008725235
0.52696875,-0.0004045994211360898
0.5270312500000001,-0.00040631534434250327
0.52709375,-0.00040827774474093415
0.52715625,-0.00041257123405893936
0.5272187500000001,-0.0004150599112621167
0.52728125,-0.00041766695166170487
0.52734375,-0.00042051744542989655
0.5274062500000001,-0.00042346155196368307
0.52746875,-0.00042664778458428865
0.52753125,-0.0004299193173973037
0.5275937500000001,-0.00043330199290969595
0.5276562499999999,-0.00043665569054235354
0.52771875,-0.0004401664404680705
0.5277812500000001,-0.0004437344631933182
0.52784375,-0.00044717150361911484
0.52790625,-0.000450625257508247
0.5279687500000001,-0.0004539367846477793
0.52803125,-0.00045724846308303757
0.52809375,-0.0004604503567182394
0.5281562500000001,-0.00046353627412376586
0.52821875,-0.000466449860015844
0.52828125,-0.0004690968962645925
0.5283437500000001,-0.0004714802387479622
0.52840625,-0.00047389261188887644
0.52846875,-0.0004758867018490598
0.52853125,-0.00047766381051483897
0.52859375,-0.0004791952012140055
0.52865625,-0.00048038602404434916
0.52871875,-0.00048142384686472584
0.52878125,-0.0004819530691166085
0.5288437500000001,-0.00048211772239351025
0.52890625,-0.0004822901460081741
0.52896875,-0.0004821926871796667
0.5290312500000001,-0.0004815997586719023
0.52909375,-0.00048057164774872874
0.52915625,-0.0004796057388583852
0.5292187500000001,-0.0004781302828827383
0.52928125,-0.0004764393767043018
0.52934375,-0.00047470064929880373
0.5294062500000001,-0.00047263786876255987
0.52946875,-0.0004700913782308691
0.52953125,-0.0004674312622110488
0.5295937500000001,-0.00046483012394898937
0.5296562499999999,-0.00046191033223530464
0.52971875,-0.000458560111474271
0.5297812500000001,-0.0004555871697907443
0.52984375,-0.00045249018434792565
0.52990625,-0.00044924208873348137
0.5299687500000001,-0.0004463014023022571
0.53003125,-0.00044275497295720445
0.53009375,-0.0004393419414971955
0.5301562500000001,-0.000436204404292595
0.53021875,-0.00043312487309099534
0.53028125,-0.00042987923298185016
0.5303437500000001,-0.0004268396656817719
0.53040625,-0.00042453080528512266
0.53046875,-0.00042196909177409647
0.53053125,-0.0004192051602619207
0.53059375,-0.00041700372949408926
0.53065625,-0.0004133282075374639
0.53071875,-0.00041156411366598256
0.53078125,-0.00040974298424950595
0.5308437500000001,-0.0004086802323205324
0.53090625,-0.00040793057953823764
0.53096875,-0.0004072500846199062
0.5310312500000001,-0.0004070241760497917
0.53109375,-0.00040707254407910953
0.53115625,-0.00040720900514430725
0.5312187500000001,-0.00040792879190293396
0.53128125,-0.0004089261059627425
0.53134375,-0.0004100019778123243
0.5314062500000001,-0.0004113828366133221
0.53146875,-0.00041321982091666043
0.53153125,-0.0004152319739834376
0.5315937500000001,-0.00041954630963350614
0.5316562499999999,-0.0004220482004095444
0.53171875,-0.00042475153009524647
0.5317812500000001,-0.00042758635917827803
0.53184375,-0.0004307347200202122
0.53190625,-0.00043391196318454117
0.5319687500000001,-0.00043716427790579937
0.53203125,-0.00044062754213419764
0.53209375,-0.0004441246808293553
0.5321562500000001,-0.00044760343076938325
0.53221875,-0.00045124034693519444
0.53228125,-0.0004548291167114915
0.5323437500000001,-0.00045832371952148065
0.53240625,-0.0004617103340414652
0.53246875,-0.0004651900762750738
0.53253125,-0.00046835281420165575
0.53259375,-0.0004714948158159038
0.53265625,-0.000474470488926626
0.53271875,-0.0004772463008887451
0.53278125,-0.00047982628914849945
0.5328437500000001,-0.0004823338873869709
0.53290625,-0.0004844124883857659
0.53296875,-0.0004862774844110185
0.5330312500000001,-0.00048785328563427655
0.53309375,-0.0004891722540825427
0.53315625,-0.0004901441179423205
0.5332187500000001,-0.0004908401107332205
0.53328125,-0.0004913157902356191
0.53334375,-0.0004916214335586866
0.5334062500000001,-0.0004916379150221029
0.5334687499999999,-0.0004909857505290272
0.53353125,-0.0004900737804968136
0.5335937500000001,-0.0004891931400672622
0.5336562499999999,-0.0004880030693952542
0.53371875,-0.0004862996097530492
0.5337812500000001,-0.0004844258729151396
0.53384375,-0.00048234514113165705
0.53390625,-0.00048032096181474526
0.5339687500000001,-0.00047777297746293135
0.53403125,-0.0004749210186591468
0.53409375,-0.0004721153466562822
0.5341562500000001,-0.0004693258751058138
0.53421875,-0.0004663232714218757
0.53428125,-0.00046308778128723027
0.5343437500000001,-0.00045986316471030575
0.53440625,-0.0004568478453423619
0.53446875,-0.00045352930245376455
0.53453125,-0.00045003284688627243
0.53459375,-0.00044694237612458165
0.53465625,-0.0004441470434848882
0.53471875,-0.0004413662179997835
0.53478125,-0.0004384383604237041
0.5348437500000001,-0.0004353567350808274
0.53490625,-0.0004329384636374556
0.53496875,-0.00043049219416489704
0.5350312500000001,-0.00042862866120868537
0.53509375,-0.0004247311088556721
0.53515625,-0.000422720446041136
0.5352187500000001,-0.0004215437697470681
0.53528125,-0.00042064368315128386
0.53534375,-0.0004197943438648821
0.5354062500000001,-0.0004190975090669208
0.53546875,-0.0004188991792838104
0.53553125,-0.00041890626223743677
0.5355937500000001,-0.00041923244674928195
0.53565625,-0.0004199648153240393
0.53571875,-0.00042101768519733906
0.5357812500000001,-0.00042221975944900514
0.53584375,-0.00042359537049822815
0.53590625,-0.00042554086785641376
0.5359687500000001,-0.00042756036904939565
0.53603125,-0.0004319199541031188
0.53609375,-0.00043454244776730544
0.5361562500000001,-0.00043730045233671133
0.53621875,-0.00044026625232104766
0.53628125,-0.0004433662423639906
0.5363437500000001,-0.00044661417308555773
0.53640625,-0.00044992177702785074
0.53646875,-0.00045343729055691284
0.53653125,-0.0004569838105868418
0.53659375,-0.00046058838366286325
0.5366562500000001,-0.00046425454723914017
0.53671875,-0.00046799841642231055
0.53678125,-0.00047157762538971304
0.5368437500000001,-0.0004750572475635817
0.53690625,-0.0004784744435178956
0.53696875,-0.0004817513699024445
0.5370312500000001,-0.0004850058325755746
0.53709375,-0.0004881472000980436
0.53715625,-0.0004910533835342235
0.5372187500000001,-0.0004937323507851477
0.53728125,-0.0004961125615662865
0.53734375,-0.0004982716022082223
0.5374062500000001,-0.0005002184414615307
0.53746875,-0.0005020156603688375
0.53753125,-0.000503414276487979
0.5375937500000001,-0.000504705173633907
0.53765625,-0.0005055219739290295
0.53771875,-0.0005058197227225669
0.5377812500000001,-0.0005061078017581933
0.53784375,-0.0005061891229917459
0.53790625,-0.0005059366323528491
0.5379687500000001,-0.0005051979609259905
0.53803125,-0.0005043315153357153
0.53809375,-0.0005030569331570534
0.5381562500000001,-0.0005015396100757075
0.53821875,-0.0004998882355842227
0.53828125,-0.0004979860846903994
0.5383437500000001,-0.0004958087958227275
0.53840625,-0.0004932800712221519
0.53846875,-0.0004907144279448772
0.53853125,-0.0004882093195275605
0.53859375,-0.0004853700146152662
0.5386562500000001,-0.00048216334547279693
0.53871875,-0.00047922259249219556
0.53878125,-0.00047650082968600516
0.5388437500000001,-0.0004731763317062099
0.53890625,-0.00046982213983118304
0.53896875,-0.00046678357511334423
0.5390312500000001,-0.0004637527135303021
0.53909375,-0.00046075789401722744
0.53915625,-0.00045797583465981284
0.5392187500000001,-0.0004549932595317441
0.53928125,-0.0004526418183455061
0.53934375,-0.0004501567595985301
0.5394062500000001,-0.00044782669667126074
0.53946875,-0.0004457078257782826
0.53953125,-0.00044173308078572504
0.5395937500000001,-0.0004402679537905546
0.53965625,-0.00043916978894803504
0.53971875,-0.0004379788349514191
0.5397812500000001,-0.0004371799450349628
0.53984375,-0.0004367521435394983
0.53990625,-0.00043647518294434584
0.5399687500000001,-0.0004368823960553131
0.54003125,-0.000437461922775606
0.54009375,-0.00043795691925770097
0.5401562500000001,-0.00043874059300855195
0.54021875,-0.00043997576416252016
0.54028125,-0.00044181710143560704
0.5403437500000001,-0.00044392085238836865
0.54040625,-0.00044612033981107635
0.54046875,-0.00045049272424639575
0.54053125,-0.00045285469249504995
0.54059375,-0.00045581958968657355
0.5406562500000001,-0.00045886142100060034
0.54071875,-0.00046216274973465143
0.54078125,-0.0004654506616165732
0.5408437500000001,-0.0004688926210651978
0.54090625,-0.00047244461213877265
0.54096875,-0.00047621741735406897
0.5410312500000001,-0.0004798832772931194
0.54109375,-0.00048348904522865777
0.54115625,-0.00048724939527955424
0.5412187500000001,-0.0004909445448220973
0.54128125,-0.0004944900076348513
0.54134375,-0.0004981370367517224
0.5414062500000001,-0.0005015943057997962
0.54146875,-0.0005048938544973125
0.54153125,-0.0005080593467214622
0.5415937500000001,-0.0005110779867757431
0.54165625,-0.0005137221123003022
0.54171875,-0.0005163158070185248
0.5417812500000001,-0.0005187003580952587
0.54184375,-0.0005208418400113601
0.54190625,-0.0005224673302524074
0.5419687500000001,-0.0005239997798615892
0.54203125,-0.0005252900433418972
0.54209375,-0.000526226253399209
0.5421562500000001,-0.0005268853750766134
0.54221875,-0.0005274572256591947
0.54228125,-0.0005274226905796764
0.5423437500000001,-0.0005270708657047485
0.54240625,-0.0005266138000709075
0.54246875,-0.0005257465322013322
0.54253125,-0.0005246306754844721
0.54259375,-0.0005232768013238021
0.5426562500000001,-0.0005216729969721168
0.54271875,-0.0005198990175840079
0.54278125,-0.0005178090018615467
0.5428437500000001,-0.0005155007685669344
0.54290625,-0.0005130137197896789
0.54296875,-0.0005104067091240561
0.5430312500000001,-0.0005077051516243769
0.54309375,-0.0005048280953995343
0.54315625,-0.0005019106752549296
0.5432187500000001,-0.0004988820052437837
0.54328125,-0.0004957678901476303
0.54334375,-0.0004928269282229447
0.5434062500000001,-0.0004899260260198546
0.54346875,-0.00048680226187261533
0.54353125,-0.0004837583708256765
0.5435937500000001,-0.0004812461892997888
0.54365625,-0.00047837896447502914
0.54371875,-0.0004760042721549118
0.5437812500000001,-0.00047373388039789743
0.54384375,-0.00047132037023923934
0.54390625,-0.000469325127635159
0.5439687500000001,-0.0004654409134751125
0.54403125,-0.00046417911531188016
0.54409375,-0.00046314803308961094
0.5441562500000001,-0.0004620333182919212
0.54421875,-0.00046114842164812764
0.54428125,-0.0004607260077104103
0.5443437500000001,-0.0004610702825447316
0.54440625,-0.0004614356390601898
0.5444687500000001,-0.00046132265481253765
0.54453125,-0.000462073365133181
0.54459375,-0.0004635122814638376
0.5446562500000001,-0.00046526977145419646
0.54471875,-0.0004666803549640275
0.54478125,-0.000468693393200742
0.5448437500000001,-0.0004712033885754252
0.54490625,-0.00047553407826327054
0.54496875,-0.00047799680615320805
0.5450312500000001,-0.0004809996074401496
0.54509375,-0.0004842958941543851
0.54515625,-0.0004877452866731552
0.5452187500000001,-0.0004908581831804815
0.54528125,-0.0004944466725930186
0.54534375,-0.0004983674597458798
0.5454062500000001,-0.0005020234917660071
0.5454687500000001,-0.0005057737021247899
0.54553125,-0.0005094140241436451
0.5455937500000001,-0.00051329901775235
0.54565625,-0.0005173008513401356
0.54571875,-0.0005211131098570576
0.5457812500000001,-0.0005245865076969058
0.54584375,-0.0005281341980778453
0.54590625,-0.0005316272545884404
0.5459687500000001,-0.0005349245429107641
0.54603125,-0.0005380357150682469
0.54609375,-0.0005409568960730582
0.5461562500000001,-0.0005434922159826272
0.54621875,-0.0005460368780902392
0.54628125,-0.0005482534635220526
0.5463437500000001,-0.000550131467525139
0.54640625,-0.0005518451032876515
0.5464687500000001,-0.0005531723580999015
0.54653125,-0.000554231277619166
0.54659375,-0.0005550559068176475
0.5466562500000001,-0.0005556566687268949
0.54671875,-0.0005558364312605313
0.54678125,-0.0005555593677486481
0.5468437500000001,-0.0005551400163461839
0.54690625,-0.0005545439568176713
0.54696875,-0.0005535149761642655
0.5470312500000001,-0.0005522634684242966
0.54709375,-0.0005508215018087403
0.54715625,-0.0005490343762992733
0.5472187500000001,-0.0005471289471140894
0.54728125,-0.0005450348393944981
0.54734375,-0.0005426042682195598
0.5474062500000001,-0.0005401420973358273
0.5474687500000001,-0.0005374756424957605
0.54753125,-0.0005348030125883474
0.5475937500000001,-0.0005321149088091115
0.54765625,-0.0005289729324193249
0.54771875,-0.0005260659567785653
0.5477812500000001,-0.0005231898084934183
0.54784375,-0.0005203244592300038
0.54790625,-0.0005172935955609359
0.5479687500000001,-0.0005146308612417605
0.54803125,-0.0005120113153985473
0.54809375,-0.0005092517066447311
0.5481562500000001,-0.0005066357517913567
0.54821875,-0.00050445447180128
0.54828125,-0.0005023104735554229
0.5483437500000001,-0.0005005389716148667
0.54840625,-0.0004969998900976463
0.5484687500000001,-0.0004956076865045705
0.54853125,-0.0004943968054054032
0.54859375,-0.0004934187066430451
0.5486562500000001,-0.0004928126669988264
0.54871875,-0.0004925557677702697
0.54878125,-0.000492437168294696
0.5488437500000001,-0.0004932053201466419
0.54890625,-0.0004937244717353878
0.54896875,-0.0004942501654948833
0.5490312500000001,-0.0004956285078826783
0.54909375,-0.0004974206908655021
0.54915625,-0.0004990674124051714
0.5492187500000001,-0.000501001069780127
0.54928125,-0.0005032721357176723
0.54934375,-0.0005082281482533535
0.5494062500000001,-0.0005110403494464066
0.5494687500000001,-0.0005134620026534809
0.54953125,-0.0005170620787229574
0.5495937500000001,-0.0005207130018599765
0.54965625,-0.0005241725367728378
0.54971875,-0.0005277456023038696
0.5497812500000001,-0.0005314925522019454
0.54984375,-0.0005356431973163323
0.54990625,-0.0005394205788915585
0.5499687500000001,-0.00054308096421396
0.55003125,-0.000547137731967906
0.55009375,-0.0005511689407564357
0.5501562500000001,-0.0005548052404500958
0.55021875,-0.0005586683311764595
0.55028125,-0.0005626014390842371
0.5503437500000001,-0.0005658916180986406
0.55040625,-0.0005692951932043389
0.5504687500000001,-0.00057241905225483
0.55053125,-0.0005756557026828091
0.55059375,-0.0005785077616730916
0.5506562500000001,-0.0005808870711180858
0.55071875,-0.0005831212618859771
0.55078125,-0.0005853944383376886
0.5508437500000001,-0.0005872540694960016
0.55090625,-0.0005887647320305389
0.55096875,-0.0005898717547021259
0.5510312500000001,-0.000590727858044815
0.55109375,-0.000591448345724388
0.55115625,-0.0005918213767027447
0.5512187500000001,-0.0005917984733496973
0.5512812500000001,-0.0005916557374958942
0.55134375,-0.0005909808817206874
0.5514062500000001,-0.0005901068106941854
0.5514687500000001,-0.000589185812289228
0.55153125,-0.0005876130673659052
0.5515937500000001,-0.0005860319969873962
0.55165625,-0.0005842746926333908
0.55171875,-0.0005821900338687236
0.5517812500000001,-0.0005800160619559847
0.55184375,-0.0005776525201898197
0.55190625,-0.0005752010207225877
0.5519687500000001,-0.0005725927172753609
0.55203125,-0.0005697462468574332
0.55209375,-0.0005670778524913822
0.5521562500000001,-0.0005643919159594724
0.55221875,-0.0005613808584347957
0.5522812500000001,-0.0005584217651462275
0.5523437500000001,-0.0005557998623186566
0.55240625,-0.0005532423968393485
0.5524687500000001,-0.0005505359757571049
0.55253125,-0.0005480311747227823
0.55259375,-0.000545712721409658
0.5526562500000001,-0.0005433970596353116
0.55271875,-0.0005413841308282152
0.55278125,-0.0005396634778483539
0.5528437500000001,-0.0005361685510381076
0.55290625,-0.0005348646402023871
0.55296875,-0.0005338406183365285
0.5530312500000001,-0.0005330816245083941
0.55309375,-0.0005324532211316568
0.55315625,-0.0005322779799238203
0.5532187500000001,-0.0005322128034066231
0.5532812500000001,-0.0005325674025629668
0.55334375,-0.0005335915712840894
0.5534062500000001,-0.0005345987774020705
0.55346875,-0.0005358643640044347
0.55353125,-0.0005373483785358346
0.5535937500000001,-0.000539019294785531
0.55365625,-0.0005412331975385154
0.55371875,-0.0005438197788047716
0.5537812500000001,-0.0005485170169770986
0.55384375,-0.0005512614530126525
0.55390625,-0.0005544471523947631
0.5539687500000001,-0.0005580503473887888
0.55403125,-0.000561098795351711
0.55409375,-0.0005649400979868546
0.5541562500000001,-0.0005692079305474329
0.55421875,-0.0005727864450439102
0.5542812500000001,-0.0005764577973139395
0.5543437500000001,-0.0005803186527257309
0.55440625,-0.0005844528742997568
0.5544687500000001,-0.0005889667095456685
0.55453125,-0.0005927725690699215
0.55459375,-0.0005965637274391034
0.5546562500000001,-0.0006005820749386825
0.55471875,-0.0006044276935032178
0.55478125,-0.0006080882559794942
0.5548437500000001,-0.0006114491494787766
0.55490625,-0.0006147355028322532
0.55496875,-0.0006179364539326271
0.5550312500000001,-0.0006207595598839988
0.55509375,-0.0006234565252470625
0.55515625,-0.0006262268327630327
0.5552187500000001,-0.0006281787669661087
0.5552812500000001,-0.0006299738592460691
0.55534375,-0.0006318438580762975
0.5554062500000001,-0.0006332369597792653
0.5554687500000001,-0.0006341708452910766
0.55553125,-0.0006347546810934468
0.5555937500000001,-0.0006352093156193617
0.55565625,-0.0006354246620168535
0.55571875,-0.0006352343693155071
0.5557812500000001,-0.0006350879543454147
0.55584375,-0.000634362385454057
0.55590625,-0.0006332482540501172
0.5559687500000001,-0.0006319755447017905
0.55603125,-0.0006305901090551957
0.55609375,-0.0006289644983016318
0.5561562500000001,-0.0006270733125520733
0.55621875,-0.0006246989797519253
0.5562812500000001,-0.0006225102723633746
0.5563437500000001,-0.0006203797158068347
0.55640625,-0.0006178363348604554
0.5564687500000001,-0.0006150609674099028
0.55653125,-0.0006123960926739946
0.55659375,-0.000609842495729318
0.5566562500000001,-0.0006072112805093066
0.55671875,-0.0006044230823981644
0.55678125,-0.0006016426109954065
0.5568437500000001,-0.0005990533255717523
0.55690625,-0.0005966061677724621
0.55696875,-0.0005942707585222251
0.5570312500000001,-0.000591949615078094
0.55709375,-0.0005898481310313564
0.55715625,-0.0005880151526717614
0.5572187500000001,-0.0005861677735768955
0.5572812500000001,-0.00058271518556062
0.55734375,-0.0005816148918286745
0.5574062500000001,-0.000580683548000574
0.5574687500000001,-0.000579924945336388
0.55753125,-0.0005794801607403727
0.5575937500000001,-0.0005794585055501345
0.55765625,-0.0005794998746246477
0.55771875,-0.0005799760848274882
0.5577812500000001,-0.0005806198201572521
0.55784375,-0.0005818627528436787
0.55790625,-0.0005832326037498448
0.5579687500000001,-0.0005848798300794045
0.55803125,-0.000586831596218626
0.55809375,-0.0005889845700239177
0.5581562500000001,-0.0005916980887169243
0.55821875,-0.0005966704024741309
0.5582812500000001,-0.000599264053198878
0.5583437500000001,-0.0006023338092305541
0.55840625,-0.0006059458762374959
0.5584687500000001,-0.0006098489725902129
0.55853125,-0.0006134267829614459
0.55859375,-0.0006169676520609013
0.5586562500000001,-0.000620846245029727
0.55871875,-0.0006249184745067693
0.55878125,-0.0006293980889852946
0.5588437500000001,-0.0006335077268039835
0.55890625,-0.0006373098782773978
0.55896875,-0.0006416566685232272
0.5590312500000001,-0.0006458716665111996
0.5590937500000001,-0.0006501072094009241
0.55915625,-0.000653252684729988
0.5592187500000001,-0.0006567761557108587
0.5592812500000001,-0.0006609260678542284
0.55934375,-0.0006647186901207747
0.5594062500000001,-0.0006675845608635489
0.5594687500000001,-0.000670475360371986
0.55953125,-0.0006732916248445575
0.5595937500000001,-0.0006760156397440931
0.55965625,-0.0006781843017054368
0.55971875,-0.0006802600491772615
0.5597812500000001,-0.0006818687960190029
0.55984375,-0.0006833466238654884
0.55990625,-0.0006844937696438014
0.5599687500000001,-0.0006852702451064507
0.56003125,-0.000685935239905594
0.5600937500000001,-0.0006860736355492059
0.5601562500000001,-0.0006863195511665199
0.56021875,-0.0006862230290163307
0.5602812500000001,-0.0006851326712225825
0.56034375,-0.0006841760014552611
0.56040625,-0.0006832425894948146
0.5604687500000001,-0.000682008899337061
0.56053125,-0.000680207118953835
0.56059375,-0.0006784983762379571
0.5606562500000001,-0.0006765135508194076
0.56071875,-0.0006742499327040408
0.56078125,-0.000672030971763965
0.5608437500000001,-0.0006697578696185369
0.56090625,-0.0006671434679558497
0.56096875,-0.0006644809593117085
0.5610312500000001,-0.0006619196667473071
0.56109375,-0.0006595747291591458
0.56115625,-0.0006568575389870324
0.5612187500000001,-0.0006540933673996885
0.56128125,-0.0006517439625884636
0.56134375,-0.0006492138925071056
0.5614062500000001,-0.0006468788426398919
0.56146875,-0.0006446808728565179
0.56153125,-0.0006426722593656231
0.56159375,-0.0006409094546740296
0.56165625,-0.0006392707130110503
0.56171875,-0.0006359022573761003
0.56178125,-0.0006347315256684527
0.56184375,-0.0006338028972828202
0.56190625,-0.0006333188259297351
0.56196875,-0.0006327693351363683
0.56203125,-0.0006327477548470073
0.5620937500000001,-0.0006330822489745147
0.56215625,-0.0006334020743797714
0.56221875,-0.0006343547263774202
0.5622812500000001,-0.0006355780214777063
0.5623437499999999,-0.0006369686238193589
0.56240625,-0.0006386513519162501
0.5624687500000001,-0.000640660016059405
0.5625312499999999,-0.0006429384782008774
0.56259375,-0.0006455692072605407
0.5626562500000001,-0.0006504662978550624
0.5627187499999999,-0.0006534741294670909
0.56278125,-0.0006566797160194454
0.56284375,-0.0006603092660747434
0.5629062499999999,-0.0006642694200050259
0.56296875,-0.0006676738215123379
0.56303125,-0.0006711890275359067
0.56309375,-0.000675439718732046
0.56315625,-0.0006797978080186062
0.56321875,-0.0006840853307167327
0.56328125,-0.0006885269907996316
0.56334375,-0.0006923021013175157
0.56340625,-0.0006963067363552622
0.56346875,-0.0007002477457344614
0.56353125,-0.0007046798711556057
0.5635937499999999,-0.0007092601369584617
0.56365625,-0.0007126164101211585
0.56371875,-0.0007159793353537225
0.5637812499999999,-0.0007196862151165606
0.56384375,-0.0007231323467101203
0.56390625,-0.0007259098477236936
0.5639687499999999,-0.000728669081519917
0.56403125,-0.0007318666988251621
0.56409375,-0.0007344249957266513
0.5641562499999999,-0.0007359356544016094
0.56421875,-0.0007376468720858842
0.56428125,-0.0007396810698739875
0.5643437499999999,-0.0007408930357695742
0.56440625,-0.0007416534311935064
0.56446875,-0.0007420872115892485
0.5645312499999999,-0.0007422026918436908
0.56459375,-0.0007425634606656739
0.56465625,-0.0007421844954561274
0.5647187499999999,-0.0007417925481641163
0.56478125,-0.0007409360412430621
0.5648437499999999,-0.0007398973540150011
0.5649062499999999,-0.0007388564220641713
0.56496875,-0.0007372109679767147
0.5650312500000001,-0.0007355785088928035
0.5650937500000001,-0.0007335703272181304
0.56515625,-0.0007311656375496578
0.5652187500000001,-0.0007291190421611915
0.5652812500000001,-0.0007267634117102684
0.56534375,-0.0007242603332256459
0.5654062500000001,-0.0007220012367856188
0.56546875,-0.0007193832444326864
0.56553125,-0.000716828192901392
0.5655937500000001,-0.0007142343510770366
0.56565625,-0.0007117151457242399
0.56571875,-0.0007091714985736075
0.5657812500000001,-0.0007067723510345569
0.56584375,-0.0007044405092673789
0.56590625,-0.0007025379628611411
0.56596875,-0.0007006975213512956
0.56603125,-0.0006987943176987588
0.5660937500000001,-0.0006973134958180305
0.56615625,-0.0006937513500935161
0.56621875,-0.0006925084823827254
0.5662812500000001,-0.0006918562986843596
0.56634375,-0.0006912534199944032
0.56640625,-0.0006908616084332908
0.5664687500000001,-0.0006908862940936122
0.56653125,-0.0006912621088894233
0.56659375,-0.000691876624058313
0.5666562500000001,-0.000692721612458036
0.5667187499999999,-0.0006938424231163892
0.56678125,-0.0006954425349653542
0.5668437500000001,-0.0006971257064762593
0.56690625,-0.0006989049129513397
0.56696875,-0.0007014928502752371
0.5670312500000001,-0.0007042083568880031
0.56709375,-0.0007091706027843592
0.56715625,-0.0007123177852920992
0.56721875,-0.0007153922818201042
0.56728125,-0.000718831679749482
0.56734375,-0.0007226389287137147
0.56740625,-0.0007265730538819348
0.56746875,-0.0007305449667021902
0.56753125,-0.000734456416033924
0.56759375,-0.0007387847131865022
0.56765625,-0.0007431496939267201
0.56771875,-0.000747267706238286
0.56778125,-0.0007515861086958842
0.56784375,-0.0007557704756064043
0.5679062500000001,-0.0007598664552209144
0.5679687499999999,-0.0007642404672468794
0.56803125,-0.0007681312522148931
0.5680937500000001,-0.0007723178740506875
0.5681562499999999,-0.0007758702275101614
0.56821875,-0.000779228157688383
0.5682812500000001,-0.0007828106834822934
0.5683437499999999,-0.0007862568258604485
0.56840625,-0.0007890362471691115
0.56846875,-0.0007916543898670025
0.5685312499999999,-0.0007938286243228121
0.56859375,-0.0007962603083016273
0.56865625,-0.0007980702841789145
0.5687187499999999,-0.0007995343347957928
0.56878125,-0.0008010031432962861
0.56884375,-0.000802201368286487
0.56890625,-0.0008026495890394725
0.56896875,-0.0008029244828335336
0.56903125,-0.0008034453159824761
0.56909375,-0.0008032098057049186
0.56915625,-0.0008021174035885981
0.5692187499999999,-0.0008014349555944544
0.56928125,-0.0008008012451533875
0.56934375,-0.0008001051818027349
0.5694062499999999,-0.0007983220177732175
0.56946875,-0.0007962992000723201
0.56953125,-0.0007943222875342049
0.5695937499999999,-0.0007919669176093269
0.56965625,-0.0007904668229958001
0.5697187499999999,-0.0007884495308600192
0.5697812499999999,-0.0007858151517448064
0.56984375,-0.0007830171835740973
0.56990625,-0.0007807437164018272
0.5699687499999999,-0.0007783827782025798
0.57003125,-0.0007757037223649899
0.5700937500000001,-0.0007728527171329547
0.5701562500000001,-0.0007704667234752771
0.57021875,-0.0007686678371540689
0.5702812500000001,-0.0007666815574354918
0.57034375,-0.0007641574957324565
0.57040625,-0.0007620687818861854
0.5704687500000001,-0.0007606318579620325
0.57053125,-0.0007592094934185806
0.57059375,-0.0007556688486536761
0.5706562500000001,-0.0007543472998279843
0.57071875,-0.0007535587008666855
0.57078125,-0.0007531575473632701
0.5708437500000001,-0.0007529228265501925
0.5709062500000001,-0.0007529672531410431
0.57096875,-0.000753103200136343
0.5710312500000001,-0.0007538303741571051
0.57109375,-0.000754685882287956
0.57115625,-0.0007558579804134158
0.5712187500000001,-0.0007574893403475974
0.57128125,-0.0007592430097105307
0.57134375,-0.0007612174090429191
0.5714062500000001,-0.0007636148653098196
0.57146875,-0.0007663023531883223
0.57153125,-0.0007710395651897572
0.57159375,-0.0007742138582040592
0.57165625,-0.0007776554687744797
0.57171875,-0.0007810975690402816
0.57178125,-0.0007848540617408084
0.57184375,-0.0007887937237014558
0.5719062500000001,-0.0007927532320240738
0.57196875,-0.0007969468926653789
0.57203125,-0.0008011138482076352
0.5720937500000001,-0.0008051650511817221
0.57215625,-0.0008095017520137193
0.57221875,-0.0008139038736021953
0.5722812500000001,-0.0008183714414388699
0.5723437499999999,-0.0008226671673283725
0.57240625,-0.0008268288791391798
0.5724687500000001,-0.0008305946271927322
0.5725312499999999,-0.0008344555304649892
0.57259375,-0.0008385247565201315
0.5726562500000001,-0.0008421552967461665
0.5727187499999999,-0.0008454846717508846
0.57278125,-0.0008483766789456615
0.57284375,-0.0008515985389812575
0.57290625,-0.0008548826560672018
0.57296875,-0.00085699719363036
0.57303125,-0.0008588837755692524
0.57309375,-0.0008608668478526371
0.57315625,-0.0008628800842844786
0.57321875,-0.0008640387611478506
0.57328125,-0.0008648142355654476
0.57334375,-0.000865867503413581
0.57340625,-0.0008665157892483455
0.57346875,-0.0008666177970246269
0.57353125,-0.0008661852269177817
0.5735937499999999,-0.0008653960626356927
0.57365625,-0.0008648394516223012
0.57371875,-0.0008641804086210181
0.5737812499999999,-0.0008631147093086378
0.57384375,-0.000861530262217497
0.5739062500000001,-0.0008598142058108271
0.5739687499999999,-0.0008585212906165873
0.57403125,-0.0008561256270397388
0.57409375,-0.0008534530144184982
0.5741562499999999,-0.0008515897739132527
0.57421875,-0.0008489547801997233
0.57428125,-0.0008465877729705862
0.5743437499999999,-0.0008445942165269671
0.57440625,-0.000841426406405027
0.57446875,-0.0008389868814125678
0.5745312499999999,-0.0008372760148189773
0.57459375,-0.0008344312222598183
0.57465625,-0.0008317440728932979
0.57471875,-0.0008301796197040245
0.57478125,-0.0008280377782778486
0.5748437499999999,-0.0008255959506293792
0.57490625,-0.0008238695046628997
0.57496875,-0.0008228573878901468
0.5750312500000001,-0.0008192322218371073
0.5750937500000001,-0.0008182483603895452
0.57515625,-0.0008172285452188593
0.5752187500000001,-0.0008165272082037156
0.5752812500000001,-0.0008164453232153979
0.57534375,-0.0008163933395091139
0.5754062500000001,-0.0008168504275102018
0.57546875,-0.0008173550806379049
0.57553125,-0.0008183311187154874
0.5755937500000001,-0.0008193937753845498
0.57565625,-0.000821017961077114
0.5757187500000001,-0.0008227455796041561
0.5757812500000001,-0.0008246580226328737
0.57584375,-0.0008271845111714748
0.5759062500000001,-0.0008298591478265172
0.57596875,-0.0008346532402806889
0.57603125,-0.0008377041964318654
0.5760937500000001,-0.0008409169419202472
0.57615625,-0.0008445604756662922
0.57621875,-0.0008483730016075886
0.5762812500000001,-0.0008520820038590421
0.57634375,-0.0008562707016586679
0.57640625,-0.0008604306926639771
0.5764687500000001,-0.000864307205253434
0.57653125,-0.0008686116427523982
0.57659375,-0.0008729868412941655
0.5766562500000001,-0.000877255135927818
0.57671875,-0.0008815889793655218
0.57678125,-0.0008856169676747516
0.5768437500000001,-0.0008898182828401546
0.57690625,-0.0008939215625868302
0.57696875,-0.0008979404623265519
0.5770312500000001,-0.0009018358994513642
0.57709375,-0.0009053287609154803
0.57715625,-0.0009087147589331435
0.57721875,-0.0009118817240814925
0.57728125,-0.0009147672597700496
0.57734375,-0.0009177939887063391
0.57740625,-0.0009200021866333785
0.57746875,-0.0009222724358678713
0.57753125,-0.00092424530633331
0.57759375,-0.0009258894832302467
0.57765625,-0.0009274086857414265
0.5777187500000001,-0.0009281690116354491
0.57778125,-0.0009288503881673127
0.57784375,-0.000929403586320432
0.5779062500000001,-0.0009296834847622171
0.5779687499999999,-0.0009291734973238264
0.57803125,-0.0009290440075011286
0.5780937500000001,-0.0009285093694731128
0.5781562499999999,-0.000927377438365018
0.57821875,-0.0009258280551378839
0.5782812500000001,-0.0009243731394946442
0.5783437499999999,-0.0009227724511800262
0.57840625,-0.0009209567080014636
0.57846875,-0.0009187928302334114
0.5785312499999999,-0.0009173703529864463
0.57859375,-0.0009152365023117337
0.57865625,-0.0009118668461722268
0.57871875,-0.0009096253912584118
0.57878125,-0.0009071000237796389
0.57884375,-0.0009047346097222908
0.57890625,-0.0009027594847824394
0.57896875,-0.0008997171028909123
0.57903125,-0.0008971333071335352
0.57909375,-0.000894883406576924
0.57915625,-0.0008928754139550799
0.5792187499999999,-0.0008907878992877594
0.57928125,-0.0008887919908090042
0.57934375,-0.0008873094958760652
0.5794062499999999,-0.000885315685182686
0.57946875,-0.000883839226905006
0.57953125,-0.0008805661567446166
0.5795937499999999,-0.0008801000349227539
0.57965625,-0.000879804219337546
0.57971875,-0.000879402808540361
0.5797812499999999,-0.00087891963578203
0.57984375,-0.0008796688369075434
0.57990625,-0.0008800510967094943
0.5799687499999999,-0.0008805927933367985
0.58003125,-0.000881885494755888
0.58009375,-0.0008834521954492053
0.5801562499999999,-0.0008849977832108141
0.58021875,-0.0008875708211976696
0.58028125,-0.0008899245366589537
0.5803437499999999,-0.0008922575762028151
0.58040625,-0.0008966665764382764
0.58046875,-0.000900118694440788
0.5805312499999999,-0.0009035559089432404
0.58059375,-0.0009068480124263811
0.5806562499999999,-0.0009104590380832889
0.58071875,-0.0009143753291298296
0.58078125,-0.0009184797610392037
0.5808437499999999,-0.0009224558460702026
0.58090625,-0.0009266237588775872
0.58096875,-0.0009307247531021579
0.5810312499999999,-0.0009349197348398897
0.58109375,-0.0009391790355860463
0.58115625,-0.0009435934442687255
0.5812187499999999,-0.0009476878470785488
0.58128125,-0.0009517583575364141
0.58134375,-0.0009556702719632493
0.5814062499999999,-0.0009596771444240204
0.58146875,-0.0009635015312390582
0.5815312499999999,-0.0009669782791691117
0.5815937499999999,-0.0009706374693148334
0.58165625,-0.0009736389563462788
0.58171875,-0.0009761765663369171
0.5817812499999999,-0.000978899811142131
0.58184375,-0.0009816810523337605
0.58190625,-0.0009837201724580968
0.5819687499999999,-0.000985539456536344
0.58203125,-0.0009872744658903365
0.58209375,-0.0009885296812284505
0.5821562499999999,-0.0009894798952853057
0.58221875,-0.000990004496246838
0.58228125,-0.0009904947142501674
0.5823437499999999,-0.000990773200144457
0.58240625,-0.0009902943433497402
0.58246875,-0.0009896746315091742
0.58253125,-0.0009890610472187422
0.58259375,-0.000988306206593792
0.5826562499999999,-0.0009867555665364902
0.58271875,-0.0009850619229926916
0.58278125,-0.0009830491371055627
0.5828437499999999,-0.000981271123714933
0.58290625,-0.0009796057195127772
0.58296875,-0.0009780433112560605
0.5830312499999999,-0.0009755398222831002
0.58309375,-0.0009725266894281548
0.58315625,-0.0009698467293967616
0.5832187499999999,-0.0009672821283696342
0.58328125,-0.000964546117025511
0.58334375,-0.0009622843446062124
0.5834062499999999,-0.0009604550369492759
0.58346875,-0.0009569032249576725
0.58353125,-0.0009538781314919476
0.5835937499999999,-0.000952685816973331
0.58365625,-0.0009503735278710151
0.58371875,-0.0009482485339469826
0.5837812499999999,-0.000946643055975499
0.58384375,-0.0009447372254951097
0.58390625,-0.0009437959740572072
0.5839687499999999,-0.000940935996371392
0.58403125,-0.0009397672850796901
0.58409375,-0.0009382817195683069
0.5841562499999999,-0.0009379161058926111
0.58421875,-0.0009377255569009701
0.58428125,-0.0009382776439252616
0.5843437499999999,-0.000939551489136839
0.58440625,-0.0009399459138278721
0.58446875,-0.0009406797934677358
0.58453125,-0.0009421347166826133
0.58459375,-0.0009437744652233127
0.5846562499999999,-0.0009460513692482048
0.58471875,-0.000948538895076137
0.58478125,-0.0009506224740528091
0.5848437499999999,-0.0009554534994218183
0.58490625,-0.0009587509277924761
0.58496875,-0.0009618542557820325
0.5850312499999999,-0.0009647375488990723
0.58509375,-0.0009687134463074037
0.58515625,-0.0009726083638970928
0.5852187499999999,-0.0009764480853235169
0.58528125,-0.0009803588687774811
0.58534375,-0.0009843385655865233
0.5854062499999999,-0.00098873328837229
0.58546875,-0.0009926956674718435
0.58553125,-0.0009968042485727913
0.5855937499999999,-0.001001245239175108
0.58565625,-0.0010052891797114882
0.58571875,-0.0010091233786146125
0.5857812499999999,-0.001013059596190552
0.58584375,-0.0010168636996061575
0.58590625,-0.0010206397005767531
0.5859687499999999,-0.0010241507189313603
0.58603125,-0.0010275945292475552
0.58609375,-0.0010303853706857269
0.5861562499999999,-0.0010332506905831318
0.58621875,-0.001036027865734701
0.58628125,-0.0010384800818377393
0.5863437499999999,-0.0010403720071859024
0.58640625,-0.001042181917054713
0.58646875,-0.0010437027415059474
0.58653125,-0.0010448962151420882
0.58659375,-0.0010458262890127579
0.5866562499999999,-0.0010463912340420434
0.58671875,-0.0010466177210297356
0.58678125,-0.0010464951168801806
0.5868437499999999,-0.0010464180484678343
0.58690625,-0.001045858048742715
0.58696875,-0.0010447579619343728
0.5870312499999999,-0.0010435263978255671
0.58709375,-0.0010420793497301906
0.58715625,-0.0010411710311337696
0.5872187499999999,-0.0010395105588299203
0.58728125,-0.0010368849310334327
0.58734375,-0.001034558146000758
0.5874062499999999,-0.001032447378505691
0.58746875,-0.0010301215616554948
0.58753125,-0.0010276395901417101
0.5875937499999999,-0.0010247744863426944
0.58765625,-0.0010221977410026228
0.58771875,-0.0010194836607615443
0.5877812499999999,-0.0010167405042142141
0.58784375,-0.001014082749398626
0.58790625,-0.0010115361248282384
0.5879687499999999,-0.0010092095395944911
0.58803125,-0.0010065717164321336
0.58809375,-0.0010044414996179807
0.5881562499999999,-0.0010022737567552675
0.58821875,-0.0010003066346501166
0.58828125,-0.000998822645917441
0.5883437499999999,-0.0009973367526425608
0.58840625,-0.000993939837174912
0.5884687499999999,-0.0009930332167659983
0.58853125,-0.0009919632086241859
0.58859375,-0.000991229632399282
0.5886562499999999,-0.0009911435020256987
0.58871875,-0.0009911863285618355
0.58878125,-0.0009920433518683658
0.5888437499999999,-0.0009933375298169234
0.58890625,-0.0009939516278392735
0.58896875,-0.000995074387325462
0.5890312499999999,-0.000996801211281817
0.58909375,-0.0009987257986051878
0.58915625,-0.001000551613628109
0.5892187499999999,-0.0010028529114173013
0.58928125,-0.0010079128075101418
0.58934375,-0.0010106465819546273
0.5894062499999999,-0.0010141897064183114
0.58946875,-0.0010178201413836019
0.58953125,-0.0010209504926455143
0.5895937499999999,-0.001024177534726986
0.58965625,-0.0010282863945026977
0.58971875,-0.0010321837488535546
0.5897812499999999,-0.0010357792376617936
0.58984375,-0.0010400936752666678
0.58990625,-0.0010444914152951956
0.5899687499999999,-0.0010487855458945483
0.59003125,-0.0010527201502583683
0.59009375,-0.0010561832649337854
0.5901562499999999,-0.0010602282761693893
0.59021875,-0.0010643911259690109
0.59028125,-0.0010677449662760963
0.59034375,-0.0010712011846369107
0.59040625,-0.0010748461386047015
0.59046875,-0.0010782104791604574
0.59053125,-0.0010812469115187018
0.59059375,-0.0010842724243252944
0.5906562499999999,-0.001086278255745421
0.59071875,-0.001088155469278207
0.59078125,-0.0010904468508251275
0.5908437499999999,-0.0010921678512664512
0.59090625,-0.0010938237476693646
0.59096875,-0.001094755769871364
0.5910312499999999,-0.0010954481890039225
0.59109375,-0.0010959995607177364
0.59115625,-0.0010961771457819458
0.5912187499999999,-0.001096105596628233
0.59128125,-0.0010955616426140957
0.5913437500000001,-0.0010948289398410582
0.5914062499999999,-0.0010939418021693736
0.59146875,-0.001092687127994818
0.59153125,-0.0010913768144208968
0.5915937499999999,-0.0010894813298734096
0.59165625,-0.0010875029179389095
0.59171875,-0.0010854546954925104
0.5917812499999999,-0.0010833579501922097
0.59184375,-0.001081000047602504
0.59190625,-0.0010781331779165515
0.5919687499999999,-0.0010753571085419245
0.59203125,-0.0010727297706979166
0.59209375,-0.0010699876979086975
0.5921562499999999,-0.0010675153610747445
0.59221875,-0.0010650745293162567
0.59228125,-0.001061635061024635
0.59234375,-0.0010585507513210801
0.59240625,-0.0010560740595239593
0.59246875,-0.001053941267903341
0.59253125,-0.0010518602538602817
0.59259375,-0.0010494697774509482
0.5926562499999999,-0.0010470827999099208
0.59271875,-0.0010454110057567523
0.59278125,-0.0010418880172566175
0.5928437499999999,-0.0010405384821765007
0.59290625,-0.00103962942579916
0.59296875,-0.0010383743553182556
0.5930312499999999,-0.0010371037122190452
0.59309375,-0.0010377899335332619
0.59315625,-0.0010380737448549282
0.5932187499999999,-0.0010378534205199158
0.59328125,-0.0010384280290895165
0.5933437500000001,-0.0010402958998944195
0.5934062499999999,-0.00104112960352358
0.59346875,-0.001041538713068127
0.59353125,-0.0010435133500445587
0.5935937499999999,-0.0010459370556241965
0.59365625,-0.001048473181445797
0.59371875,-0.001052947369140994
0.5937812499999999,-0.001055810605448071
0.59384375,-0.001058866497813199
0.59390625,-0.0010624974833955136
0.5939687499999999,-0.001065621052529428
0.59403125,-0.0010688583863832368
0.59409375,-0.0010728367223714619
0.5941562499999999,-0.0010765535953278504
0.59421875,-0.001080315483888289
0.59428125,-0.0010839899876462777
0.59434375,-0.0010886436898735752
0.59440625,-0.0010924176898259863
0.59446875,-0.0010958501676438248
0.59453125,-0.0010997548658415734
0.59459375,-0.0011039446313919343
0.5946562499999999,-0.0011079655620193085
0.59471875,-0.0011108997506212581
0.59478125,-0.0011142569071820319
0.5948437499999999,-0.0011177691095316522
0.59490625,-0.001120751447828583
0.59496875,-0.0011235881333219455
0.5950312499999999,-0.0011264515784668305
0.59509375,-0.0011286761647682497
0.59515625,-0.0011304843388762198
0.5952187499999999,-0.0011321098991442513
0.59528125,-0.0011339995069563902
0.5953437500000001,-0.0011355111285725472
0.5954062499999999,-0.0011363138188864585
0.59546875,-0.00113651404320958
0.59553125,-0.0011368664566572817
0.5955937499999999,-0.0011371757376265612
0.59565625,-0.0011369683165229072
0.59571875,-0.0011361650152325597
0.5957812499999999,-0.001135414325195483
0.59584375,-0.001134050213458665
0.59590625,-0.001132920848455704
0.5959687499999999,-0.0011315111561205904
0.59603125,-0.0011294182148505194
0.59609375,-0.001127363402626147
0.5961562499999999,-0.0011251830472816249
0.59621875,-0.0011226552860809091
0.59628125,-0.0011201514874471796
0.59634375,-0.0011174493682885867
0.59640625,-0.0011146248904873035
0.59646875,-0.0011117271670166018
0.59653125,-0.001109041720606524
0.59659375,-0.0011059523938999338
0.5966562499999999,-0.0011027751252931095
0.59671875,-0.0011000013365731476
0.59678125,-0.0010974190416980778
0.5968437499999999,-0.0010947243902712234
0.59690625,-0.001092350014577581
0.59696875,-0.00108952627985745
0.5970312499999999,-0.0010870826036132458
0.59709375,-0.0010848597432153995
0.59715625,-0.0010828709382612323
0.5972187499999999,-0.001079671880789071
0.59728125,-0.0010784282115862687
0.5973437500000001,-0.0010763192685030593
0.5974062499999999,-0.0010752960165582442
0.59746875,-0.001075223471544845
0.59753125,-0.0010751913258333634
0.5975937499999999,-0.001074830935215737
0.59765625,-0.0010745978665473166
0.59771875,-0.0010750911580205136
0.5977812499999999,-0.0010761314659625265
0.59784375,-0.0010772456503119615
0.59790625,-0.0010791300057350073
0.5979687499999999,-0.0010805376955930202
0.59803125,-0.0010813355115983636
0.59809375,-0.0010839013202592618
0.59815625,-0.001089599094131477
0.59821875,-0.001092354422575298
0.59828125,-0.0010949558713336804
0.59834375,-0.0010974706455388755
0.59840625,-0.0011006349261931947
0.5984687499999999,-0.0011043279771320025
0.59853125,-0.0011075261747318654
0.59859375,-0.0011121776404873218
0.5986562499999999,-0.0011160367473102561
0.59871875,-0.0011192457349150364
0.59878125,-0.0011226576363459473
0.5988437499999999,-0.001126568882927198
0.59890625,-0.0011307846248786169
0.59896875,-0.0011344401550830718
0.5990312499999999,-0.0011379236953867888
0.59909375,-0.0011417688819676253
0.5991562500000001,-0.0011451343345223741
0.5992187499999999,-0.0011475204621193835
0.59928125,-0.0011508092304002848
0.5993437500000001,-0.0011545590886253287
0.5994062499999999,-0.0011572187159566982
0.59946875,-0.0011593084779076834
0.59953125,-0.001161746128473251
0.5995937499999999,-0.0011627776298501202
0.59965625,-0.0011642613828143356
0.59971875,-0.0011664086384768346
0.5997812499999999,-0.001167579784286138
0.59984375,-0.0011677912839153926
0.59990625,-0.0011680224005026218
0.5999687499999999,-0.0011684706718858295
0.60003125,-0.0011684092774258414
0.60009375,-0.001168230225267075
0.60015625,-0.00116780261471916
0.60021875,-0.0011663039026222066
0.60028125,-0.001165005813600295
0.60034375,-0.0011629703071588116
0.60040625,-0.001161554449370189
0.60046875,-0.001159738241643865
0.60053125,-0.001157111223946905
0.60059375,-0.0011548724187861181
0.6006562499999999,-0.0011520288244718235
0.60071875,-0.001149397105877914
0.60078125,-0.001147134504554892
0.6008437499999999,-0.0011437892320677046
0.60090625,-0.001140434933473683
0.60096875,-0.0011375377402312037
0.6010312499999999,-0.0011346216803392317
0.60109375,-0.0011314750650220362
0.6011562500000001,-0.001128365182762825
0.6012187499999999,-0.0011255119007756997
0.60128125,-0.001122863712193195
0.6013437500000001,-0.001119986536752382
0.6014062499999999,-0.0011175318704458176
0.60146875,-0.001115136842658071
0.60153125,-0.0011127080613440032
0.6015937499999999,-0.0011107036063379289
0.60165625,-0.0011067718091776063
0.60171875,-0.0011050772074468057
0.6017812499999999,-0.0011040238186019596
0.60184375,-0.001103023467268538
0.60190625,-0.0011018652460550865
0.6019687499999999,-0.001101228659477399
0.60203125,-0.0011016559234773987
0.60209375,-0.0011021235489097753
0.60215625,-0.0011024331688655742
0.60221875,-0.0011026445413066382
0.60228125,-0.0011032338929345964
0.60234375,-0.0011046648316453134
0.60240625,-0.0011068666140601202
0.60246875,-0.0011083914075165346
0.60253125,-0.0011105979345231998
0.60259375,-0.001115399614181764
0.6026562499999999,-0.0011173539419190304
0.60271875,-0.0011208306064266482
0.60278125,-0.0011239395017885317
0.6028437499999999,-0.0011262364739932224
0.60290625,-0.001129653109600448
0.60296875,-0.0011336548079404207
0.6030312499999999,-0.0011369844721840217
0.60309375,-0.001140331678425116
0.6031562500000001,-0.0011444659111154165
0.6032187499999999,-0.0011474957998919288
0.60328125,-0.001151336421947785
0.6033437500000001,-0.0011549674023580425
0.6034062499999999,-0.0011595888916025032
0.60346875,-0.001162877071114704
0.60353125,-0.0011652870578474361
0.6035937499999999,-0.0011683323745949326
0.60365625,-0.0011721733030864157
0.60371875,-0.0011749224629445665
0.6037812499999999,-0.0011775685316775808
0.60384375,-0.001179719654151118
0.60390625,-0.0011816241737859778
0.6039687499999999,-0.0011843946933078608
0.60403125,-0.0011859421224415245
0.60409375,-0.0011869231622629317
0.60415625,-0.0011888780462618875
0.60421875,-0.0011895449261449254
0.60428125,-0.0011890933139713789
0.60434375,-0.001189461791828994
0.60440625,-0.0011901796667599107
0.60446875,-0.0011896869551011324
0.60453125,-0.0011890195913256962
0.60459375,-0.0011876297995008223
0.6046562499999999,-0.0011867370654230491
0.60471875,-0.0011851054376392778
0.60478125,-0.001183147687081415
0.6048437499999999,-0.0011809457338019802
0.60490625,-0.0011789813479979872
0.60496875,-0.0011770325678235882
0.6050312499999999,-0.0011740208317745915
0.60509375,-0.0011708808399560344
0.6051562500000001,-0.0011680619360275313
0.6052187499999999,-0.0011653760527508827
0.60528125,-0.001162186384997349
0.6053437500000001,-0.0011591187359048238
0.6054062499999999,-0.0011557804560856366
0.60546875,-0.0011524063634932025
0.60553125,-0.0011495122263854574
0.6055937499999999,-0.0011460920503008065
0.60565625,-0.0011431034273703122
0.60571875,-0.001140152014320689
0.6057812499999999,-0.0011373024462393438
0.60584375,-0.0011343856049067513
0.60590625,-0.0011318259086115084
0.60596875,-0.0011297450426531463
0.60603125,-0.0011274745697592153
0.60609375,-0.0011236284121347029
0.60615625,-0.001121870192866789
0.60621875,-0.001120261108278342
0.60628125,-0.0011194220263368582
0.60634375,-0.001118555840314464
0.60640625,-0.0011176066208355706
0.60646875,-0.0011178513129305456
0.60653125,-0.0011179807465392239
0.60659375,-0.0011181111615756884
0.6066562499999999,-0.0011187252267987474
0.60671875,-0.0011194591758731665
0.60678125,-0.001120658408998873
0.6068437499999999,-0.0011223878781315005
0.60690625,-0.0011243486074694192
0.6069687500000001,-0.0011260895634720158
0.6070312499999999,-0.0011305892442213666
0.60709375,-0.0011332573159367337
0.6071562500000001,-0.0011359800873684822
0.6072187499999999,-0.0011390482526942858
0.60728125,-0.0011418944281393617
0.6073437500000001,-0.0011447771160213172
0.6074062499999999,-0.0011484429867537616
0.60746875,-0.0011517552032013212
0.60753125,-0.0011545241407188434
0.6075937499999999,-0.0011585696267867318
0.60765625,-0.001162247430073815
0.60771875,-0.0011656676819970235
0.6077812499999999,-0.0011700047634440602
0.60784375,-0.0011735047647369323
0.60790625,-0.0011766434882722054
0.60796875,-0.0011797327805250224
0.60803125,-0.0011824998565946598
0.60809375,-0.001184735516218477
0.60815625,-0.0011874504536684705
0.60821875,-0.0011901562315809189
0.60828125,-0.001192872762010272
0.60834375,-0.0011954216255342098
0.60840625,-0.0011967941351656852
0.6084687499999999,-0.0011983244617438382
0.60853125,-0.0011995428567526667
0.60859375,-0.0011998329134526864
0.6086562499999999,-0.0012001915672441021
0.60871875,-0.001201287294390757
0.60878125,-0.0012022412197033316
0.6088437499999999,-0.0012013081263927972
0.60890625,-0.0011998055666289087
0.6089687500000001,-0.0011987678486424236
0.6090312499999999,-0.0011982640536201128
0.60909375,-0.001197014519197459
0.6091562500000001,-0.001195142138265104
0.6092187499999999,-0.0011928421341733109
0.60928125,-0.0011909957017112727
0.6093437500000001,-0.0011883655540100846
0.6094062499999999,-0.001185986164522812
0.60946875,-0.001182984781974955
0.60953125,-0.0011797597312016017
0.6095937499999999,-0.0011770186934441096
0.60965625,-0.0011734276302711177
0.60971875,-0.0011704665464937203
0.6097812499999999,-0.0011674122721198332
0.60984375,-0.0011641042724950257
0.60990625,-0.0011605273147228257
0.60996875,-0.001156992120191963
0.61003125,-0.001153992425318856
0.61009375,-0.0011509023306454091
0.61015625,-0.0011481147265189756
0.61021875,-0.0011449069771492654
0.61028125,-0.001141839243688908
0.61034375,-0.0011392062949377307
0.61040625,-0.001136816384365344
0.61046875,-0.001134702582062344
0.61053125,-0.0011310577879657946
0.61059375,-0.00112914578154516
0.6106562499999999,-0.0011275291234827123
0.61071875,-0.0011263019329321722
0.61078125,-0.0011253501032894575
0.6108437499999999,-0.0011248575531564164
0.61090625,-0.0011247804510259585
0.6109687500000001,-0.0011246283778372779
0.6110312499999999,-0.0011248362998397543
0.61109375,-0.0011254175970098201
0.6111562500000001,-0.0011263698065986927
0.6112187499999999,-0.001127586935971897
0.61128125,-0.0011290479302756146
0.6113437500000001,-0.0011311548581551117
0.6114062499999999,-0.001134977384925337
0.61146875,-0.0011369742168966523
0.61153125,-0.001139521860615722
0.6115937499999999,-0.0011423118568569257
0.61165625,-0.0011451711163631695
0.61171875,-0.0011480320585937343
0.6117812499999999,-0.001151638634635549
0.61184375,-0.0011546718603071549
0.61190625,-0.0011575606179725917
0.61196875,-0.001161055590854304
0.61203125,-0.0011647171576806281
0.61209375,-0.0011682713754189722
0.61215625,-0.0011713924954610544
0.61221875,-0.0011751497056654014
0.61228125,-0.0011776808592176558
0.61234375,-0.0011807750820889695
0.61240625,-0.0011845567358121645
0.61246875,-0.0011877339398125297
0.61253125,-0.0011904681457893806
0.61259375,-0.00119257628114669
0.6126562499999999,-0.0011946416632070689
0.61271875,-0.0011966868781639606
0.61278125,-0.0011991169599848694
0.6128437499999999,-0.0012008319826638525
0.61290625,-0.0012013463008899994
0.6129687500000001,-0.0012023241640797266
0.6130312499999999,-0.0012035863432619531
0.61309375,-0.001204083477777007
0.6131562500000001,-0.0012039075381033437
0.6132187499999999,-0.0012037033648202577
0.61328125,-0.0012033710172659196
0.6133437500000001,-0.0012022167697085806
0.6134062499999999,-0.0012012956337422442
0.61346875,-0.00120017443151621
0.61353125,-0.0011986071008568133
0.6135937499999999,-0.0011969519053020572
0.61365625,-0.0011939006770912142
0.61371875,-0.0011911759818033774
0.61378125,-0.0011889980858609261
0.61384375,-0.0011862907602882278
0.61390625,-0.0011837144182019754
0.61396875,-0.0011803370913602285
0.61403125,-0.0011773548646800691
0.61409375,-0.0011745637930737074
0.61415625,-0.001170129577696688
0.61421875,-0.0011664811370802886
0.61428125,-0.001163660603057587
0.61434375,-0.0011598643510234707
0.61440625,-0.001156478671323402
0.61446875,-0.0011535851990604196
0.61453125,-0.0011503207437923435
0.61459375,-0.001147133210662843
0.6146562499999999,-0.0011442394904710163
0.61471875,-0.0011409140448835897
0.6147812500000001,-0.0011383170797813758
0.6148437499999999,-0.0011359163208178313
0.61490625,-0.0011335780408455592
0.6149687500000001,-0.0011300675591023324
0.6150312499999999,-0.0011286366413732069
0.61509375,-0.0011269599899694366
0.6151562500000001,-0.0011257141464326853
0.6152187499999999,-0.0011248013494319364
0.61528125,-0.0011237571015560721
0.6153437500000001,-0.0011240918699603752
0.6154062499999999,-0.0011240546290880588
0.61546875,-0.0011240116103043013
0.61553125,-0.0011248635393894257
0.6155937499999999,-0.0011259786986877185
0.61565625,-0.0011270252458402685
0.61571875,-0.0011286570486060132
0.61578125,-0.0011304468362277609
0.61584375,-0.0011344899404557157
0.61590625,-0.0011366471153846924
0.61596875,-0.001138946146652331
0.61603125,-0.0011415867585601314
0.61609375,-0.0011445865696438073
0.61615625,-0.0011475056432186104
0.61621875,-0.001150527678744434
0.61628125,-0.001153973395753266
0.61634375,-0.0011575671655948416
0.61640625,-0.0011600974430793498
0.61646875,-0.0011632196249909688
0.61653125,-0.0011669451307619871
0.61659375,-0.001170371835095163
0.6166562499999999,-0.0011739217692868231
0.61671875,-0.0011768869569716567
0.6167812500000001,-0.0011793673356313705
0.6168437499999999,-0.0011830355957452299
0.61690625,-0.0011859956554416684
0.6169687500000001,-0.0011883325596666328
0.6170312499999999,-0.0011901832789771027
0.61709375,-0.0011921420974462804
0.6171562500000001,-0.0011950680965266969
0.6172187499999999,-0.0011961051175625736
0.61728125,-0.0011970073368932355
0.6173437500000001,-0.001198787178688071
0.6174062499999999,-0.0011994106146988315
0.61746875,-0.001199686692236357
0.61753125,-0.001199794107628105
0.6175937499999999,-0.0012003077159009057
0.61765625,-0.0011997523316813474
0.61771875,-0.0011989097680693006
0.61778125,-0.0011982148559388506
0.61784375,-0.0011970037464404115
0.61790625,-0.0011956101038616274
0.61796875,-0.0011924322690951006
0.61803125,-0.0011902666904399783
0.61809375,-0.0011891728297174775
0.61815625,-0.0011873118622290069
0.61821875,-0.0011827750259116587
0.61828125,-0.0011793263356171257
0.61834375,-0.0011768938531660778
0.61840625,-0.0011744832335937316
0.6184687499999999,-0.0011710184800955703
0.61853125,-0.0011677204691756815
0.61859375,-0.0011646719312668474
0.6186562499999999,-0.0011603765103424535
0.61871875,-0.0011570218649240571
0.6187812500000001,-0.0011537436841315973
0.6188437499999999,-0.0011499368197253612
0.61890625,-0.001145829100592577
0.6189687500000001,-0.0011423436932709308
0.6190312499999999,-0.0011401977539366448
0.61909375,-0.0011377816490608095
0.6191562500000001,-0.0011348172760723974
0.6192187499999999,-0.001131777086786856
0.61928125,-0.001129469500261493
0.6193437500000001,-0.0011251491611300318
0.6194062499999999,-0.0011233848311928696
0.61946875,-0.0011218759095698028
0.61953125,-0.0011206236794585323
0.6195937499999999,-0.0011193258560100172
0.61965625,-0.0011185396295055466
0.61971875,-0.0011183433239066454
0.61978125,-0.0011181355786714087
0.61984375,-0.0011183880588944567
0.61990625,-0.0011184821984997761
0.61996875,-0.0011190340639827961
0.62003125,-0.0011202304329413076
0.62009375,-0.0011220544196432064
0.62015625,-0.0011232902035053505
0.62021875,-0.001127239014569681
0.62028125,-0.0011292515134980474
0.62034375,-0.001131622895861939
0.62040625,-0.0011341739047165816
0.62046875,-0.001136939429525849
0.62053125,-0.001139738412846092
0.62059375,-0.0011427201456630787
0.6206562499999999,-0.001145789191030061
0.62071875,-0.0011491704014385817
0.6207812500000001,-0.0011521332668177064
0.6208437499999999,-0.0011555620301888225
0.62090625,-0.0011592055445460714
0.6209687500000001,-0.0011625680897422719
0.6210312499999999,-0.0011655073935395999
0.62109375,-0.0011686792231221932
0.6211562500000001,-0.0011719347910670586
0.6212187499999999,-0.0011751469698667028
0.62128125,-0.0011778888715510416
0.6213437500000001,-0.001180247167362175
0.6214062499999999,-0.0011826478285071607
0.62146875,-0.0011844770623462009
0.62153125,-0.0011868204472789134
0.62159375,-0.001188999662991519
0.62165625,-0.0011901486584484644
0.62171875,-0.0011911915416618624
0.62178125,-0.0011929138962424035
0.62184375,-0.0011930708666568202
0.62190625,-0.0011926011460496044
0.62196875,-0.001193085220175999
0.62203125,-0.001193454483042089
0.62209375,-0.0011926826905354904
0.62215625,-0.0011917722170519396
0.62221875,-0.0011900726855864074
0.62228125,-0.001188577435621646
0.62234375,-0.0011872281892834624
0.62240625,-0.001185547303376444
0.62246875,-0.0011822253613632538
0.62253125,-0.0011799617730604284
0.6225937500000001,-0.0011786810630200484
0.6226562499999999,-0.001175582037890116
0.62271875,-0.0011720507540842195
0.6227812500000001,-0.0011677123361006347
0.6228437499999999,-0.0011646825734870636
0.62290625,-0.0011616936334985783
0.6229687500000001,-0.001158103517814174
0.6230312499999999,-0.0011553806455029958
0.62309375,-0.0011515369863971392
0.6231562500000001,-0.0011483456630482503
0.6232187499999999,-0.001144063880187729
0.62328125,-0.0011405592242366425
0.6233437500000001,-0.0011382565463148864
0.6234062499999999,-0.0011353804677676355
0.62346875,-0.0011315399050311342
0.62353125,-0.0011279449227775684
0.62359375,-0.0011254876200216396
0.62365625,-0.0011235244541189515
0.62371875,-0.001121269682981943
0.62378125,-0.001117059214233676
0.62384375,-0.0011161291259107475
0.62390625,-0.001114344599750794
0.62396875,-0.001112601037959099
0.62403125,-0.0011118041675123314
0.62409375,-0.001111114974422206
0.62415625,-0.0011112533178850997
0.62421875,-0.0011118714343937575
0.62428125,-0.0011119404121153614
0.62434375,-0.0011120937982621315
0.62440625,-0.0011128192047790142
0.62446875,-0.0011145382065727294
0.62453125,-0.001116565982178852
0.6245937500000001,-0.0011200195754674236
0.6246562499999999,-0.0011218986850861368
0.62471875,-0.0011240462554489572
0.6247812500000001,-0.0011267186834039572
0.6248437499999999,-0.0011293208808938054
0.62490625,-0.0011323957503616283
0.6249687500000001,-0.001135186155133222
0.6250312499999999,-0.0011386758696943222
0.62509375,-0.0011420131502765385
0.6251562500000001,-0.0011447448168342422
0.6252187499999999,-0.0011480963337172079
0.62528125,-0.0011516895852375642
0.6253437500000001,-0.0011551612464061056
0.6254062499999999,-0.0011582463963032974
0.62546875,-0.0011613326192375928
0.62553125,-0.0011648065995556456
0.62559375,-0.001168032730518631
0.62565625,-0.0011707380005520074
0.62571875,-0.0011735116131536827
0.62578125,-0.0011761027693234782
0.62584375,-0.0011784890015694993
0.62590625,-0.0011807957384294132
0.62596875,-0.0011825782410916363
0.62603125,-0.0011838457353826604
0.62609375,-0.0011853452689777055
0.62615625,-0.0011870972026387094
0.62621875,-0.0011876495971861745
0.62628125,-0.0011878558901763092
0.62634375,-0.001188046759938971
0.62640625,-0.0011880008276032306
0.62646875,-0.0011878847114056568
0.62653125,-0.0011872873758709546
0.6265937500000001,-0.0011854173941737711
0.6266562499999999,-0.0011844666862138031
0.62671875,-0.0011834725137067903
0.6267812500000001,-0.0011811767042683163
0.6268437499999999,-0.00117865933273828
0.62690625,-0.0011767436568416723
0.6269687500000001,-0.0011747564127101429
0.6270312499999999,-0.0011717256341088889
0.62709375,-0.00116815514886498
0.6271562500000001,-0.0011653234714520677
0.6272187499999999,-0.0011623757317894279
0.62728125,-0.001158449266288275
0.6273437500000001,-0.0011552868022633445
0.6274062499999999,-0.001153016802133533
0.62746875,-0.001149517225796981
0.62753125,-0.0011454908386773488
0.62759375,-0.001141493535029292
0.62765625,-0.001138221588028343
0.62771875,-0.0011351798233218136
0.62778125,-0.0011318513937603053
0.62784375,-0.001128461392884486
0.62790625,-0.0011264505711238576
0.62796875,-0.0011244312937269685
0.62803125,-0.0011213084565632053
0.62809375,-0.001118793216980482
0.62815625,-0.0011150400205481303
0.62821875,-0.001113291464488464
0.62828125,-0.001110960491050958
0.62834375,-0.001110441679646551
0.62840625,-0.001109573137548836
0.6284687499999999,-0.001108854222875516
0.62853125,-0.0011089047594018686
0.6285937500000001,-0.0011089487380814833
0.6286562499999999,-0.001109580088056339
0.62871875,-0.0011103233104012289
0.6287812500000001,-0.001111350234060643
0.6288437499999999,-0.0011113646642828962
0.62890625,-0.0011134346144152513
0.6289687500000001,-0.0011161946902603637
0.6290312499999999,-0.0011203494099675526
0.62909375,-0.0011222542773777766
0.6291562500000001,-0.0011243550576268413
0.6292187499999999,-0.001126810817983298
0.62928125,-0.0011296821351449993
0.6293437500000001,-0.0011330823001167722
0.62940625,-0.0011363436468667387
0.62946875,-0.0011404551640964156
0.62953125,-0.0011434864418246593
0.62959375,-0.0011458967296462674
0.62965625,-0.0011499588426174268
0.62971875,-0.001154160710051505
0.62978125,-0.0011576245722197953
0.62984375,-0.0011608789468001701
0.62990625,-0.0011637628366775732
0.62996875,-0.0011666644573782303
0.63003125,-0.0011703499573323672
0.63009375,-0.0011734404488763783
0.63015625,-0.001176309926058161
0.63021875,-0.001178592711354065
0.63028125,-0.001180766637364855
0.63034375,-0.001182905100935605
0.6304062500000001,-0.0011845281308397182
0.63046875,-0.001186464122393871
0.63053125,-0.0011877957249272209
0.6305937500000001,-0.0011888600468112354
0.6306562499999999,-0.001189447404035121
0.63071875,-0.0011894812251810327
0.6307812500000001,-0.0011896544777704188
0.6308437499999999,-0.00118958843317174
0.63090625,-0.0011890883085017012
0.6309687500000001,-0.0011882552319072426
0.6310312499999999,-0.0011874268451258496
0.63109375,-0.0011857261633465566
0.6311562500000001,-0.0011840869590558911
0.6312187499999999,-0.0011826391684467419
0.63128125,-0.001180457467407886
0.6313437500000001,-0.001177576930128349
0.63140625,-0.0011756109352079602
0.63146875,-0.0011724711332405102
0.63153125,-0.0011691974568632801
0.63159375,-0.0011670560090518423
0.63165625,-0.0011637048544854423
0.63171875,-0.001160001669737315
0.63178125,-0.001157004138697959
0.63184375,-0.0011537574291739239
0.63190625,-0.0011500305631260976
0.63196875,-0.0011471382660252494
0.63203125,-0.001144504360746812
0.63209375,-0.001140954411511852
0.63215625,-0.001137798377184071
0.63221875,-0.0011356425608959747
0.63228125,-0.0011320133981732733
0.63234375,-0.0011286614520456123
0.6324062500000001,-0.0011265417545537754
0.63246875,-0.0011250475802400822
0.63253125,-0.0011219365092433875
0.6325937500000001,-0.0011207244720753406
0.6326562499999999,-0.0011181816909021092
0.63271875,-0.0011163671484287624
0.6327812500000001,-0.0011163477363783508
0.6328437499999999,-0.0011162686108666386
0.63290625,-0.0011163132188751895
0.6329687500000001,-0.0011161133652953792
0.6330312499999999,-0.0011164073813488412
0.63309375,-0.0011175870333436644
0.6331562500000001,-0.0011185870386672958
0.6332187499999999,-0.0011196872080850018
0.63328125,-0.0011211420527905136
0.6333437500000001,-0.0011238564872808054
0.63340625,-0.0011277823106852491
0.63346875,-0.001129984741512463
0.63353125,-0.001133109639773422
0.63359375,-0.0011359084703393973
0.63365625,-0.0011388613974253337
0.63371875,-0.0011421174298957282
0.63378125,-0.0011451647922253172
0.63384375,-0.001148412744704258
0.63390625,-0.0011525905021053662
0.63396875,-0.0011563276200041994
0.63403125,-0.0011599495860521725
0.63409375,-0.0011641115420222836
0.63415625,-0.0011677239817375895
0.63421875,-0.0011704860985807808
0.63428125,-0.001174588704204227
0.63434375,-0.0011777061796642285
0.6344062500000001,-0.0011809660839982028
0.63446875,-0.0011842514625811373
0.63453125,-0.001187265173925589
0.6345937500000001,-0.0011898902164225456
0.6346562499999999,-0.0011926200957422528
0.63471875,-0.0011949427010370939
0.6347812500000001,-0.0011971370271823267
0.6348437499999999,-0.0011986950736184443
0.63490625,-0.0012005451625705932
0.6349687500000001,-0.001201995736637096
0.6350312499999999,-0.0012025987355386292
0.63509375,-0.0012029648439737528
0.6351562500000001,-0.0012034274428364133
0.6352187499999999,-0.0012037964634216969
0.63528125,-0.0012030594899493652
0.6353437500000001,-0.001202830194480503
0.63540625,-0.0012018149828391667
0.63546875,-0.001200927537723273
0.63553125,-0.001199445536203908
0.63559375,-0.0011978194798372144
0.63565625,-0.0011958202007145147
0.63571875,-0.0011936639455784326
0.63578125,-0.0011913759772968213
0.63584375,-0.0011888292201327477
0.63590625,-0.0011862892213208576
0.63596875,-0.0011835591720614769
0.63603125,-0.0011805020883152717
0.63609375,-0.0011775250908677426
0.63615625,-0.0011746997707330897
0.63621875,-0.0011714049464227883
0.63628125,-0.0011683982613753252
0.63634375,-0.0011650282071697105
0.6364062500000001,-0.0011617170919364928
0.63646875,-0.0011589345315738686
0.63653125,-0.0011568448318222402
0.6365937500000001,-0.0011543655322754087
0.6366562499999999,-0.00115174719378848
0.63671875,-0.001149290800481928
0.6367812500000001,-0.0011468145205600355
0.6368437499999999,-0.001144838648956814
0.63690625,-0.0011414374916171588
0.6369687500000001,-0.0011399471600460204
0.6370312499999999,-0.0011386125494264598
0.63709375,-0.0011378007795058986
0.6371562500000001,-0.0011380012336899559
0.63721875,-0.001137463947500028
0.63728125,-0.0011365073005037002
0.6373437500000001,-0.0011381383917824506
0.63740625,-0.0011396170562278651
0.63746875,-0.0011395949695915952
0.63753125,-0.0011403866402852625
0.63759375,-0.0011425454177511896
0.63765625,-0.0011445917515859189
0.63771875,-0.0011461027724644635
0.63778125,-0.0011502028925892
0.63784375,-0.0011541376550881777
0.63790625,-0.001157536119690078
0.63796875,-0.0011604145379315034
0.63803125,-0.0011631446854004912
0.63809375,-0.001166866871353603
0.63815625,-0.0011701890982972474
0.6382187500000001,-0.0011738904952429685
0.63828125,-0.0011782303071767586
0.63834375,-0.0011818265921244298
0.6384062500000001,-0.0011863147545204955
0.6384687499999999,-0.0011902507862381895
0.63853125,-0.001193973029603973
0.6385937500000001,-0.0011978824746981254
0.6386562499999999,-0.0012019465191191459
0.63871875,-0.001205271703741434
0.6387812500000001,-0.0012087880222454161
0.6388437499999999,-0.0012125088169286369
0.63890625,-0.0012155617206642544
0.6389687500000001,-0.0012181242663006075
0.6390312499999999,-0.0012212029797449842
0.63909375,-0.0012242257185977878
0.6391562500000001,-0.00122681232766636
0.63921875,-0.0012288191495481438
0.63928125,-0.0012301656867143296
0.6393437500000001,-0.0012321751595885944
0.63940625,-0.0012334297527649696
0.63946875,-0.001234250480759258
0.63953125,-0.0012348103034428015
0.63959375,-0.0012351495155369652
0.63965625,-0.0012346366739624526
0.63971875,-0.0012347375959486373
0.63978125,-0.0012341418647350277
0.63984375,-0.0012339197626615728
0.63990625,-0.0012325229712659147
0.63996875,-0.0012305694554010371
0.64003125,-0.0012290409909095634
0.64009375,-0.0012278015826858446
0.64015625,-0.0012257136471197083
0.6402187500000001,-0.0012233709713947993
0.64028125,-0.0012209391662877933
0.64034375,-0.0012181988571037528
0.6404062500000001,-0.001215985032212319
0.64046875,-0.001213046565547271
0.64053125,-0.0012100465171224206
0.6405937500000001,-0.0012075721449142096
0.6406562499999999,-0.0012048752483330982
0.64071875,-0.0012022056858898567
0.6407812500000001,-0.0011996504320896662
0.6408437499999999,-0.0011972113660045913
0.64090625,-0.0011944754185431172
0.6409687500000001,-0.0011919191667389833
0.6410312499999999,-0.001189644656375985
0.64109375,-0.0011880255700050246
0.6411562500000001,-0.0011864698757491493
0.64121875,-0.0011846842929812973
0.64128125,-0.0011815396276105283
0.6413437500000001,-0.0011801633363014152
0.64140625,-0.0011791865827439213
0.64146875,-0.0011792752997360212
0.64153125,-0.0011792365815912476
0.64159375,-0.0011789561673049564
0.64165625,-0.0011790830558063847
0.64171875,-0.0011802078414755862
0.64178125,-0.0011820445763130877
0.64184375,-0.0011831737954337562
0.64190625,-0.0011843638148561486
0.64196875,-0.0011861393272893511
0.64203125,-0.0011883105351825213
0.64209375,-0.0011915096910471157
0.64215625,-0.0011967564719004425
0.6422187500000001,-0.0011995110762474254
0.64228125,-0.0012025846911924848
0.64234375,-0.0012066967160494352
0.6424062500000001,-0.0012102943346943146
0.64246875,-0.0012137030246325564
0.64253125,-0.0012173885362864456
0.6425937500000001,-0.0012215801037550045
0.6426562499999999,-0.001225977392180111
0.64271875,-0.0012308922964515134
0.6427812500000001,-0.0012354569273350102
0.6428437499999999,-0.0012397567891381522
0.64290625,-0.0012439548227881903
0.6429687500000001,-0.0012489648438322731
0.6430312499999999,-0.0012526821349153061
0.64309375,-0.0012555186013885056
0.6431562500000001,-0.001260097444606395
0.64321875,-0.001262973408738155
0.64328125,-0.0012686182289667058
0.6433437500000001,-0.0012717951135424455
0.64340625,-0.00127418648806929
0.64346875,-0.0012768364319165337
0.64353125,-0.0012790098854733034
0.64359375,-0.0012822875660315203
0.64365625,-0.0012846732410203843
0.64371875,-0.0012862672989175095
0.64378125,-0.0012881994105390093
0.64384375,-0.0012897665718850648
0.64390625,-0.0012904543620168296
0.64396875,-0.001291397177439202
0.64403125,-0.0012909322872956264
0.64409375,-0.0012911222782873155
0.64415625,-0.0012912439340679593
0.6442187500000001,-0.0012906481209648824
0.64428125,-0.0012900301289087146
0.64434375,-0.0012889464965837316
0.6444062500000001,-0.0012878919263970834
0.64446875,-0.001286067279511277
0.64453125,-0.0012841220517702812
0.6445937500000001,-0.0012826610834561214
0.6446562499999999,-0.0012804794230847072
0.64471875,-0.0012782060028087017
0.6447812500000001,-0.0012762359976663806
0.6448437499999999,-0.001273541546303908
0.64490625,-0.0012714656518633682
0.6449687500000001,-0.0012697500364153014
0.64503125,-0.001266533568306083
0.64509375,-0.001264286564541084
0.6451562500000001,-0.0012625731494915193
0.64521875,-0.0012605556262042517
0.64528125,-0.0012579037916041202
0.6453437500000001,-0.0012558589970445289
0.64540625,-0.0012543017260110007
0.64546875,-0.0012526007061688799
0.64553125,-0.0012515658262493429
0.64559375,-0.0012505678404953618
0.64565625,-0.0012476457110953548
0.64571875,-0.0012471414845003775
0.64578125,-0.0012466881385949785
0.64584375,-0.001246356610086305
0.64590625,-0.0012467034373556951
0.64596875,-0.001247321730320869
0.6460312500000001,-0.0012483925537309787
0.64609375,-0.0012498610137459953
0.64615625,-0.0012512087257696425
0.6462187500000001,-0.0012530613976925037
0.64628125,-0.001255245371534791
0.64634375,-0.0012582482258844396
0.6464062500000001,-0.0012607236484655782
0.64646875,-0.0012654203057778368
0.64653125,-0.0012690908709225984
0.6465937500000001,-0.0012727830239396276
0.6466562499999999,-0.0012759191596301983
0.64671875,-0.0012801346854579565
0.6467812500000001,-0.001285556602710472
0.6468437499999999,-0.0012891215034005477
0.64690625,-0.0012924925339097004
0.6469687500000001,-0.0012977903370448574
0.64703125,-0.0013027262062645928
0.64709375,-0.0013073444237094445
0.6471562500000001,-0.001311969785190742
0.64721875,-0.0013175195424141861
0.64728125,-0.0013214718293895755
0.6473437500000001,-0.0013255289358498346
0.64740625,-0.001330636963205345
0.64746875,-0.0013364529687767412
0.64753125,-0.001339784363200397
0.64759375,-0.0013438597835010446
0.64765625,-0.0013479341448158488
0.64771875,-0.0013518191067611318
0.64778125,-0.001354417822706483
0.64784375,-0.0013578420128810276
0.64790625,-0.0013612571518050731
0.64796875,-0.0013650466232303093
0.6480312500000001,-0.0013677794948262212
0.64809375,-0.0013689278080703526
0.64815625,-0.0013701097531287898
0.6482187500000001,-0.0013718991642588385
0.64828125,-0.0013739407382014068
0.64834375,-0.0013746869002258522
0.6484062500000001,-0.0013758070739015582
0.6484687499999999,-0.001375597707174464
0.64853125,-0.0013757272476976334
0.6485937500000001,-0.0013755348698888392
0.6486562499999999,-0.0013747047800037049
0.64871875,-0.0013740399765449773
0.6487812500000001,-0.0013743065817964362
0.6488437499999999,-0.0013730620638586766
0.64890625,-0.0013703807068681517
0.6489687500000001,-0.0013687598878958096
0.64903125,-0.0013676968882687934
0.64909375,-0.0013663855200675146
0.6491562500000001,-0.0013640016662619103
0.64921875,-0.001361574351874728
0.64928125,-0.0013599235355078454
0.6493437500000001,-0.0013581320255727225
0.64940625,-0.001356234565147385
0.64946875,-0.0013543126097384783
0.64953125,-0.0013523564802734311
0.64959375,-0.0013502422793575664
0.64965625,-0.0013489915202191255
0.64971875,-0.0013475585690117947
0.64978125,-0.0013463879022989067
0.64984375,-0.0013449211919281528
0.64990625,-0.0013435477656711797
0.64996875,-0.0013431743763078346
0.6500312500000001,-0.001341346750629635
0.65009375,-0.0013409942885129478
0.65015625,-0.0013408479712272992
0.6502187500000001,-0.0013417951257363864
0.65028125,-0.0013422950062457611
0.65034375,-0.0013435575637966712
0.6504062500000001,-0.001344880956829067
0.65046875,-0.0013461639766124828
0.65053125,-0.0013478857926983723
0.6505937500000001,-0.001350871228202405
0.6506562499999999,-0.001353738937846835
0.65071875,-0.0013562046774765468
0.6507812500000001,-0.0013593817098518646
0.6508437499999999,-0.0013650489699940926
0.65090625,-0.001368646403007892
0.6509687500000001,-0.0013726557081201463
0.65103125,-0.0013765177881223667
0.65109375,-0.001381066031706818
0.6511562500000001,-0.0013858334035706937
0.65121875,-0.0013911245453458454
0.65128125,-0.0013957875155914956
0.6513437500000001,-0.0013998530524969022
0.65140625,-0.001404562742838067
0.65146875,-0.0014094717016040204
0.65153125,-0.0014148923176695027
0.65159375,-0.001420452037843467
0.65165625,-0.0014251376146569295
0.65171875,-0.0014297632033936636
0.65178125,-0.0014349132958065003
0.65184375,-0.0014389489623818086
0.65190625,-0.0014437991722920096
0.65196875,-0.0014482091440388145
0.6520312500000001,-0.0014517961749018204
0.65209375,-0.0014561604733238087
0.65215625,-0.0014599523056419428
0.6522187500000001,-0.001462746961263861
0.65228125,-0.001465810114222782
0.65234375,-0.0014699212347467905
0.6524062500000001,-0.0014708814388198765
0.65246875,-0.0014723921181879485
0.65253125,-0.0014765089112613594
0.6525937500000001,-0.0014783757332165193
0.6526562499999999,-0.0014783315619057713
0.65271875,-0.0014782692576476575
0.6527812500000001,-0.0014806641719033453
0.65284375,-0.0014808583707169032
0.65290625,-0.0014803716970792635
0.6529687500000001,-0.0014804537539380713
0.65303125,-0.00147930444449762
0.65309375,-0.001479003510684529
0.6531562500000001,-0.0014789427749969386
0.65321875,-0.0014771884295260995
0.65328125,-0.001475751039458989
0.6533437500000001,-0.0014740369801500286
0.65340625,-0.001471515468525697
0.65346875,-0.001470802511276209
0.65353125,-0.001468615791607203
0.65359375,-0.001466528096036257
0.65365625,-0.0014648677444421554
0.65371875,-0.001463830973981145
0.65378125,-0.0014619277427982413
0.6538437500000001,-0.0014587631311990812
0.65390625,-0.0014567592208148683
0.65396875,-0.001455512058289643
0.6540312500000001,-0.0014534578082175398
0.65409375,-0.0014523735179786806
0.65415625,-0.0014515546581929661
0.6542187500000001,-0.0014510040793815487
0.65428125,-0.0014499219157259602
0.65434375,-0.0014488522783051433
0.6544062500000001,-0.0014462258259402283
0.65446875,-0.0014467834881413816
0.65453125,-0.0014467401458820445
0.6545937500000001,-0.001447436662163154
0.6546562499999999,-0.0014490391285626458
0.65471875,-0.0014491826517762652
0.6547812500000001,-0.0014507272328330156
0.65484375,-0.0014523484292936761
0.65490625,-0.0014543159513100562
0.6549687500000001,-0.00145710361135587
0.65503125,-0.0014599961849734722
0.65509375,-0.0014634713520669251
0.6551562500000001,-0.0014682537928612516
0.65521875,-0.0014707283021403728
0.65528125,-0.001475091914403731
0.6553437500000001,-0.0014793341135289906
0.65540625,-0.001483253087579725
0.65546875,-0.001488061918127559
0.65553125,-0.0014922629868234366
0.65559375,-0.0014965276431607166
0.65565625,-0.0015012009809170779
0.65571875,-0.001506273563951499
0.65578125,-0.001511218060964492
0.6558437500000001,-0.001516035068927335
0.65590625,-0.0015209191434412406
0.65596875,-0.0015253521563752537
0.6560312500000001,-0.001529366650760089
0.65609375,-0.0015349673372757056
0.65615625,-0.001539636482579293
0.6562187500000001,-0.0015429766653011212
0.65628125,-0.0015475796994643964
0.65634375,-0.0015521282297890904
0.6564062500000001,-0.001555923705082618
0.65646875,-0.0015590334643165449
0.65653125,-0.001561405336079652
0.6565937500000001,-0.0015651726144763622
0.6566562499999999,-0.0015690113598242073
0.65671875,-0.001571026781453988
0.6567812500000001,-0.0015726491610190962
0.65684375,-0.001572599396606117
0.65690625,-0.0015754252550276848
0.6569687500000001,-0.0015781059762340344
0.65703125,-0.0015790284387666165
0.65709375,-0.0015783304276646704
0.6571562500000001,-0.0015773324569303693
0.65721875,-0.001579177010841759
0.65728125,-0.0015784112590682409
0.6573437500000001,-0.0015779692307563709
0.65740625,-0.0015775699689749012
0.65746875,-0.0015756745638667025
0.65753125,-0.0015740326048249431
0.65759375,-0.0015725967888078896
0.65765625,-0.0015706097754114579
0.65771875,-0.001570260831027459
0.65778125,-0.001569123180279075
0.6578437500000001,-0.0015672794307929894
0.65790625,-0.001562995491207253
0.65796875,-0.0015618203868408287
0.6580312500000001,-0.001559932984892598
0.65809375,-0.0015573356665777305
0.65815625,-0.001555429694553384
0.6582187500000001,-0.0015540286702818429
0.65828125,-0.0015521202392008715
0.65834375,-0.001549740192850313
0.6584062500000001,-0.0015492881124873625
0.6584687499999999,-0.00154911792528023
0.65853125,-0.0015474876415867006
0.6585937500000001,-0.00154505133052045
0.6586562499999999,-0.0015448847184640763
0.65871875,-0.0015436949101513692
0.6587812500000001,-0.0015439142928146687
0.65884375,-0.0015438889014370294
0.65890625,-0.0015445565646752257
0.6589687500000001,-0.0015445251115076275
0.65903125,-0.0015467908751018306
0.65909375,-0.0015494496814385805
0.6591562500000001,-0.0015511871333953042
0.65921875,-0.0015532587131789899
0.65928125,-0.0015558351094200062
0.6593437500000001,-0.001559335583599164
0.65940625,-0.0015618153358239323
0.65946875,-0.0015672081931561305
0.65953125,-0.0015720422514368115
0.65959375,-0.0015768885559785395
0.65965625,-0.0015813622552852125
0.65971875,-0.0015860715354062832
0.65978125,-0.0015908772914394742
0.6598437500000001,-0.001596165758093876
0.65990625,-0.0016020571855433208
0.65996875,-0.0016071445939787876
0.6600312500000001,-0.0016130469711553852
0.66009375,-0.0016188687082631936
0.66015625,-0.0016246150045501895
0.6602187500000001,-0.001630853188223036
0.66028125,-0.0016368094502945407
0.66034375,-0.0016429052111103515
0.6604062500000001,-0.0016489718833061218
0.66046875,-0.0016546782057439147
0.66053125,-0.00165983640635739
0.6605937500000001,-0.0016662727448480408
0.66065625,-0.001672107876820178
0.66071875,-0.0016770271929771596
0.6607812500000001,-0.0016823887232735035
0.66084375,-0.001688381351917012
0.66090625,-0.001692682061866374
0.6609687500000001,-0.0016971630194039244
0.66103125,-0.0017021674853924529
0.66109375,-0.001705978636650174
0.6611562500000001,-0.0017107865515451626
0.66121875,-0.0017147467067198385
0.66128125,-0.0017176047030477704
0.6613437500000001,-0.0017210210926154046
0.66140625,-0.0017255614032752609
0.66146875,-0.0017279299531740011
0.66153125,-0.0017301771632953211
0.66159375,-0.001733897327653472
0.6616562500000001,-0.001736022476054866
0.66171875,-0.001736995432731453
0.66178125,-0.001739001365827636
0.6618437500000001,-0.0017422079149566616
0.66190625,-0.0017451620597362105
0.66196875,-0.001746632724707986
0.6620312500000001,-0.001747378865357363
0.66209375,-0.0017499974949518604
0.66215625,-0.001752185523651778
0.6622187500000001,-0.001754220661492334
0.66228125,-0.0017567716351143958
0.66234375,-0.0017586000773440469
0.6624062500000001,-0.0017601458220484478
0.66246875,-0.001761697794012057
0.66253125,-0.0017647213387194938
0.6625937500000001,-0.0017680165522060143
0.66265625,-0.0017727444229709288
0.66271875,-0.0017772555229744885
0.6627812500000001,-0.001779386450873388
0.66284375,-0.0017827304613577954
0.66290625,-0.0017876290882153506
0.6629687500000001,-0.0017934571829908014
0.66303125,-0.0017973289251691504
0.66309375,-0.0018013615051098442
0.6631562500000001,-0.0018080181181482635
0.66321875,-0.001816742619519543
0.66328125,-0.0018225662266986714
0.6633437500000001,-0.001829265625805529
0.66340625,-0.0018383145711265425
0.66346875,-0.0018470546569035878
0.66353125,-0.0018566428740480478
0.66359375,-0.0018664829349698403
0.6636562500000001,-0.0018763321122307608
0.66371875,-0.0018871902420576209
0.66378125,-0.0019004292213131574
0.6638437500000001,-0.0019117211347450813
0.66390625,-0.001923270490039597
0.66396875,-0.001935638826164321
0.6640312500000001,-0.0019493340936391768
0.66409375,-0.001963394531026952
0.66415625,-0.0019765161892498773
0.6642187500000001,-0.0019893434463449378
0.66428125,-0.0020034618142484306
0.66434375,-0.00201808329245598
0.6644062500000001,-0.002032446899978557
0.66446875,-0.0020488716524776074
0.66453125,-0.0020642543111020206
0.6645937500000001,-0.002079449650265186
0.66465625,-0.00209519771013722
0.66471875,-0.002110984002523436
0.6647812500000001,-0.0021264467493100625
0.66484375,-0.0021423783067911206
0.66490625,-0.0021585374966072157
0.6649687500000001,-0.0021746444739363102
0.66503125,-0.002190554267812783
0.66509375,-0.0022066058460730176
0.6651562500000001,-0.0022224313032567777
0.66521875,-0.0022381687225873637
0.66528125,-0.002254477679087985
0.6653437500000001,-0.002269720234686856
0.66540625,-0.002286261955472324
0.66546875,-0.0023012877182893576
0.66553125,-0.0023165413995698547
0.66559375,-0.002332401749026103
0.6656562500000001,-0.0023479411578106457
0.66571875,-0.0023626748255685115
0.66578125,-0.00237803294579339
0.6658437500000001,-0.0023926892609957284
0.66590625,-0.0024071442774453167
0.66596875,-0.002422416736648031
0.6660312500000001,-0.002436882562430076
0.66609375,-0.002452197323541988
0.66615625,-0.002468281139309636
0.6662187500000001,-0.002482378882188857
0.66628125,-0.0024962999267528763
0.66634375,-0.0025124953735264077
0.6664062500000001,-0.002528145503067847
0.66646875,-0.0025428426194679665
0.66653125,-0.0025574480904570207
0.6665937500000001,-0.0025723649633937196
0.66665625,-0.0025886649712507648
0.66671875,-0.0026038569817856683
0.6667812500000001,-0.002620872282468878
0.66684375,-0.0026380541232202126
0.66690625,-0.0026537996244318796
0.6669687500000001,-0.0026700733813842803
0.66703125,-0.002686818742663022
0.66709375,-0.0027053270898073495
0.6671562500000001,-0.002723334417590137
0.66721875,-0.002741140192844896
0.66728125,-0.002759498753197226
0.6673437500000001,-0.0027773083767250045
0.66740625,-0.0027969556102612897
0.66746875,-0.0028162549896344063
0.66753125,-0.0028356689989597478
0.66759375,-0.0028560285922102774
0.6676562500000001,-0.0028772681762400804
0.66771875,-0.0028987138657385614
0.66778125,-0.002919383866225353
0.6678437500000001,-0.002940063966207343
0.66790625,-0.002963645268734827
0.66796875,-0.0029875083276495185
0.6680312500000001,-0.003009551547746764
0.66809375,-0.0030356284202275874
0.66815625,-0.003058147613567888
0.6682187500000001,-0.003079942049831086
0.66828125,-0.0031042070741128386
0.66834375,-0.0031279618809952336
0.6684062500000001,-0.0031517631539986074
0.66846875,-0.0031771729108323044
0.66853125,-0.003200444997075197
0.6685937500000001,-0.003222480973485764
0.66865625,-0.003246356747846957
0.66871875,-0.003270661580348222
0.6687812500000001,-0.0032946691270387962
0.66884375,-0.003316594851179494
0.66890625,-0.0033389741182354993
0.6689687500000001,-0.003361938730679276
0.66903125,-0.003383997772728131
0.66909375,-0.0034050291476930283
0.6691562500000001,-0.0034271409833074584
0.66921875,-0.003447434435925989
0.66928125,-0.0034673444818889843
0.6693437500000001,-0.003486090742102821
0.66940625,-0.003504605605447797
0.6694687500000001,-0.0035230324041879424
0.66953125,-0.003540146546350764
0.66959375,-0.003556619711643949
0.6696562500000001,-0.0035722885066613863
0.66971875,-0.003586763794384079
0.66978125,-0.003601289148083331
0.6698437500000001,-0.003613738107303033
0.66990625,-0.003625198061544904
0.66996875,-0.0036363065445363663
0.6700312500000001,-0.0036467987978137106
0.67009375,-0.0036557670549964283
0.67015625,-0.003663476338889249
0.6702187500000001,-0.0036706257392674357
0.67028125,-0.003677026038025194
0.67034375,-0.003682143639495622
0.6704062500000001,-0.0036850520424192013
0.6704687500000001,-0.003686890312241342
0.67053125,-0.0036889434132307275
0.6705937500000001,-0.0036890825575360275
0.67065625,-0.0036885156781193695
0.67071875,-0.003686621541732854
0.6707812500000001,-0.003682457902304176
0.67084375,-0.0036762789635532145
0.67090625,-0.0036706804568718
0.6709687500000001,-0.0036643267661802814
0.67103125,-0.003654816885513279
0.67109375,-0.003644848197592282
0.6711562500000001,-0.003632905240374601
0.67121875,-0.0036199842626819384
0.67128125,-0.003606210408961613
0.6713437500000001,-0.003589638827892816
0.67140625,-0.0035718404969563855
0.6714687500000001,-0.0035533462070094085
0.67153125,-0.0035319673640229476
0.67159375,-0.003511287960028392
0.6716562500000001,-0.0034868345798722694
0.67171875,-0.0034602769902214864
0.67178125,-0.0034322149538267566
0.6718437500000001,-0.003404189641799657
0.67190625,-0.0033760615235589875
0.67196875,-0.0033427079997242204
0.6720312500000001,-0.0033070401269889027
0.67209375,-0.003272538175799561
0.67215625,-0.0032334593895793212
0.6722187500000001,-0.0031928670144026755
0.67228125,-0.00315383027835979
0.67234375,-0.0031117314281776665
0.6724062500000001,-0.003061733388977153
0.6724687500000001,-0.0030135851245477185
0.67253125,-0.0029643633947080833
0.6725937500000001,-0.002911846267613649
0.67265625,-0.002854912000765056
0.67271875,-0.002795841585245318
0.6727812500000001,-0.0027341066932365654
0.67284375,-0.0026710646521535264
0.67290625,-0.002603783326140946
0.6729687500000001,-0.00253292868672908
0.67303125,-0.002460189307687183
0.67309375,-0.0023854288369911103
0.6731562500000001,-0.0023064755961362537
0.67321875,-0.002222581111962163
0.67328125,-0.002137371449912051
0.6733437500000001,-0.0020488706834650983
0.67340625,-0.00195536914578065
0.6734687500000001,-0.0018601293712642575
0.67353125,-0.0017601079168192146
0.67359375,-0.0016552972391850052
0.6736562500000001,-0.0015478021976311762
0.67371875,-0.0014359104182951055
0.67378125,-0.0013207404864651329
0.6738437500000001,-0.0012010655047200447
0.67390625,-0.0010763917070837903
0.67396875,-0.0009483197490744999
0.6740312500000001,-0.0008159950095215363
0.67409375,-0.0006781422463544851
0.67415625,-0.0005365485403921455
0.6742187500000001,-0.0003912780715048525
0.67428125,-0.00024038529139050469
0.67434375,-0.00008478065538544688
0.6744062500000001,0.0000757286562324544
0.6744687500000001,0.00024047722726885934
0.67453125,0.0004105859231688658
0.6745937500000001,0.0005850643030458347
0.67465625,0.0007651720253010752
0.67471875,0.0009488050960478056
0.6747812500000001,0.0011391014162611124
0.67484375,0.0013338138602466687
0.67490625,0.0015340970449835012
0.6749687500000001,0.0017394516840754382
0.67503125,0.0019496731802656209
0.67509375,0.0021651187600969235
0.6751562500000001,0.0023853117006777114
0.67521875,0.0026086171073800013
0.67528125,0.0028369203467233095
0.6753437500000001,0.0030703551943602747
0.67540625,0.003309030168158811
0.6754687500000001,0.0035528333224027764
0.67553125,0.00380227816122658
0.67559375,0.00405667819255745
0.6756562500000001,0.0043154251224452045
0.67571875,0.004578817840362778
0.67578125,0.004849411880006607
0.6758437500000001,0.005124359418430591
0.67590625,0.0054042372275852485
0.67596875,0.005692092297124182
0.6760312500000001,0.005982677861022412
0.67609375,0.006279937445128531
0.67615625,0.006582255101545836
0.6762187500000001,0.0068887954475393975
0.6762812500000001,0.007201208185620728
0.67634375,0.007519116690595448
0.6764062500000001,0.007843054424237828
0.6764687500000001,0.008171592474257347
0.67653125,0.008506214781317231
0.6765937500000001,0.008845738059089114
0.67665625,0.009189994300819793
0.67671875,0.009538480079286552
0.6767812500000001,0.00989518377735403
0.67684375,0.01025685806530438
0.67690625,0.010620617893983025
0.6769687500000001,0.010990241062245887
0.67703125,0.011367434728764503
0.67709375,0.01174915604382977
0.6771562500000001,0.012134843736111567
0.67721875,0.012523423556523389
0.6772812500000001,0.012915906130363641
0.6773437500000001,0.0133168473208298
0.67740625,0.013720746433852654
0.6774687500000001,0.014127895264419515
0.67753125,0.01453984829184557
0.67759375,0.014956441431636214
0.6776562500000001,0.015376869084940153
0.67771875,0.01579946458500045
0.67778125,0.01622508649545465
0.6778437500000001,0.01665535967689699
0.67790625,0.01708824659195185
0.67796875,0.017524281247974727
0.6780312500000001,0.01796267020882175
0.67809375,0.018405625335027626
0.67815625,0.01885043478667578
0.6782187500000001,0.019294165833075555
0.6782812500000001,0.01974090101410586
0.67834375,0.02018919948984904
0.6784062500000001,0.02064070570742846
0.67846875,0.02109169349050191
0.67853125,0.02154171208063521
0.6785937500000001,0.02199325799555288
0.67865625,0.022446222419374467
0.67871875,0.022896275769615643
0.6787812500000001,0.02334575161221139
0.67884375,0.02379564165615819
0.67890625,0.02424290222668074
0.6789687500000001,0.024688078595033525
0.67903125,0.025132093316460657
0.67909375,0.02557314246962117
0.6791562500000001,0.026010089966947036
0.67921875,0.026442772912113333
0.6792812500000001,0.026871982792265298
0.6793437500000001,0.027296654512899476
0.67940625,0.02771700044769676
0.6794687500000001,0.028130275157477652
0.67953125,0.028537703831917782
0.67959375,0.028939461681543155
0.6796562500000001,0.029333344927352192
0.67971875,0.029719964534593052
0.67978125,0.030098011992692464
0.6798437500000001,0.030466786164867976
0.67990625,0.03082612594755349
0.67996875,0.03117559988923499
0.6800312500000001,0.03151493065225869
0.68009375,0.03184384778762614
0.68015625,0.03216042628941393
0.6802187500000001,0.03246444998190298
0.6802812500000001,0.03275521554112322
0.68034375,0.03303400300708713
0.6804062500000001,0.03329456453701268
0.6804687500000001,0.03353827938187026
0.68053125,0.033765628310506945
0.6805937500000001,0.03397434168113442
0.68065625,0.034164445822757905
0.68071875,0.03433305803894743
0.6807812500000001,0.03447793843043867
0.68084375,0.03460473252319943
0.68090625,0.0347070844952298
0.6809687500000001,0.034782898219623715
0.68103125,0.03483514611639524
0.68109375,0.03486138418645773
0.6811562500000001,0.03486032818388654
0.68121875,0.03482797134979712
0.6812812500000001,0.034767495862378484
0.6813437500000001,0.03467828222789274
0.68140625,0.034557709369061745
0.6814687500000001,0.034402399798056926
0.68153125,0.03421181445578794
0.68159375,0.03398577989792878
0.6816562500000001,0.03372695882347426
0.68171875,0.03343116101791355
0.68178125,0.0330973551811205
0.6818437500000001,0.03272475849360834
0.68190625,0.03231032051194313
0.68196875,0.0318521513753553
0.6820312500000001,0.03135529792739977
0.68209375,0.030816042935511462
0.68215625,0.030229689651591507
0.6822187500000001,0.029598817221689278
0.6822812500000001,0.028921129316942573
0.68234375,0.028199451739102904
0.6824062500000001,0.027424524852278476
0.6824687500000001,0.02659984078667965
0.68253125,0.025728031950772057
0.6825937500000001,0.024804239200608286
0.68265625,0.023827388654853898
0.68271875,0.022795084268597915
0.6827812500000001,0.021708080739480468
0.68284375,0.020568007523227155
0.68290625,0.019371133166602078
0.6829687500000001,0.018115970587085167
0.68303125,0.016802714471889135
0.68309375,0.015431935618141684
0.6831562500000001,0.014000315491818294
0.68321875,0.012506628458006763
0.6832812500000001,0.010951316540668471
0.6833437500000001,0.009335024611266673
0.68340625,0.007654841737871787
0.6834687500000001,0.005912412632086
0.68353125,0.004105061742975424
0.68359375,0.0022318295264751042
0.6836562500000001,0.0002922227928534582
0.68371875,-0.001712134762891282
0.68378125,-0.00378272123386561
0.6838437500000001,-0.005920864624861938
0.68390625,-0.008127194271606214
0.68396875,-0.010400627014036018
0.6840312500000001,-0.012741455368262058
0.6840937500000001,-0.015151333373187775
0.68415625,-0.01762774141081591
0.6842187500000001,-0.02017342725963238
0.6842812500000001,-0.02278775519546397
0.68434375,-0.02546977239082282
0.6844062500000001,-0.028218273296753388
0.6844687500000001,-0.03103656111852887
0.68453125,-0.03392253141024662
0.6845937500000001,-0.036875792527316265
0.68465625,-0.03989581782853803
0.68471875,-0.042982933816990726
0.6847812500000001,-0.046134853086924554
0.68484375,-0.04935209355254838
0.68490625,-0.05263394753475133
0.6849687500000001,-0.05597968506627933
0.68503125,-0.05938718615827754
0.6850937500000001,-0.06284648485453445
0.6851562500000001,-0.06636074611044464
0.68521875,-0.06992650578327429
0.6852812500000001,-0.07354426463629044
0.68534375,-0.07721373545514729
0.68540625,-0.08093598459157553
0.6854687500000001,-0.084705273981816
0.68553125,-0.08852268646396967
0.68559375,-0.09238612871846916
0.6856562500000001,-0.09629578076812628
0.68571875,-0.100247581544461
0.68578125,-0.10424129315669362
0.6858437500000001,-0.10827578483272059
0.68590625,-0.11234764216280407
0.68596875,-0.11645417689692376
0.6860312500000001,-0.12059472460403803
0.68609375,-0.12476685626292451
0.68615625,-0.1289654099727226
0.6862187500000001,-0.13319059396761235
0.68628125,-0.13743828008983897
0.68634375,-0.14170748413131037
0.6864062500000001,-0.1459946594212965
0.68646875,-0.15029479293815914
0.68653125,-0.15460831529124858
0.68659375,-0.15893058678406358
0.68665625,-0.1632597091632536
0.68671875,-0.1675905643766595
0.68678125,-0.17192040387096477
0.68684375,-0.17624811081475578
0.68690625,-0.18057044585099952
0.68696875,-0.1848836229012528
0.68703125,-0.1891850114438065
0.6870937500000001,-0.1934708850176689
0.68715625,-0.19773721561364982
0.68721875,-0.20198411078267892
0.6872812500000001,-0.20620672881568536
0.6873437499999999,-0.2104014566371133
0.68740625,-0.21456632271953202
0.6874687500000001,-0.2186998171895928
0.6875312499999999,-0.22279793610335638
0.68759375,-0.226857067820192
0.6876562500000001,-0.23087590877769792
0.6877187499999999,-0.2348511532232588
0.68778125,-0.2387827183188157
0.68784375,-0.24266575843036026
0.6879062499999999,-0.24649889698659683
0.68796875,-0.2502796520339249
0.68803125,-0.25400682329174384
0.68809375,-0.25767887153943964
0.68815625,-0.2612920722538464
0.68821875,-0.2648457799775659
0.68828125,-0.26833838052287823
0.68834375,-0.2717684211762458
0.68840625,-0.2751348561783076
0.68846875,-0.278435917004185
0.68853125,-0.2816698106653835
0.6885937499999999,-0.2848366139096984
0.68865625,-0.2879353612146517
0.68871875,-0.2909648491809319
0.6887812499999999,-0.2939243976716819
0.68884375,-0.2968125722208293
0.68890625,-0.29962985923302254
0.6889687499999999,-0.30237645138491687
0.68903125,-0.3050512730094679
0.68909375,-0.30765419172002595
0.6891562499999999,-0.31018461812463455
0.68921875,-0.312643276355415
0.68928125,-0.31503018637862484
0.6893437499999999,-0.3173458659703451
0.68940625,-0.3195895857867592
0.68946875,-0.3217627111878202
0.6895312499999999,-0.3238655405756446
0.68959375,-0.3258983565398603
0.68965625,-0.32786191971780865
0.6897187499999999,-0.3297568144263592
0.68978125,-0.33158400444307234
0.6898437499999999,-0.3333441605000572
0.6899062499999999,-0.33503877133869675
0.68996875,-0.3366679527859449
0.6900312500000001,-0.3382323779446982
0.6900937500000001,-0.3397328890469028
0.69015625,-0.34117059067555056
0.6902187500000001,-0.34254654250501215
0.6902812500000001,-0.3438618763580944
0.69034375,-0.3451177349625355
0.6904062500000001,-0.34631553466743453
0.69046875,-0.34745668077278363
0.69053125,-0.3485404395426145
0.6905937500000001,-0.34957256174604334
0.69065625,-0.3505520136657633
0.69071875,-0.35148047615625777
0.6907812500000001,-0.3523596032437834
0.69084375,-0.3531906281042447
0.69090625,-0.3539752400617726
0.69096875,-0.35471486006645503
0.69103125,-0.35541105778046406
0.6910937500000001,-0.35606529587817837
0.69115625,-0.3566792392257453
0.69121875,-0.3572544811196849
0.6912812500000001,-0.35779235996854164
0.69134375,-0.35829432716504234
0.69140625,-0.35876212688788656
0.6914687500000001,-0.3591970453756181
0.69153125,-0.35960060125296317
0.69159375,-0.35997213712686893
0.6916562500000001,-0.3603150196610553
0.6917187499999999,-0.3606305981652188
0.69178125,-0.36092023805269585
0.6918437500000001,-0.36118516648731125
0.69190625,-0.3614266545178
0.69196875,-0.36164596004178584
0.6920312500000001,-0.36184385512477824
0.69209375,-0.36202161964795276
0.69215625,-0.36218034890577416
0.69221875,-0.36232068730762684
0.69228125,-0.36244374271558866
0.69234375,-0.36255011517589664
0.69240625,-0.36263992331437744
0.69246875,-0.36271414169371924
0.69253125,-0.3627732384642649
0.69259375,-0.36281731400202016
0.69265625,-0.36284619175706023
0.69271875,-0.36286009924088736
0.69278125,-0.36285858141486727
0.69284375,-0.362841122772555
0.6929062500000001,-0.36280729285391367
0.6929687499999999,-0.36275614563606146
0.69303125,-0.3626866525506147
0.6930937500000001,-0.36259730818969327
0.6931562499999999,-0.36248661193333176
0.69321875,-0.36235269518264357
0.6932812500000001,-0.36219278131330723
0.6933437499999999,-0.36200435128176844
0.69340625,-0.361784512139921
0.69346875,-0.3615293553408388
0.6935312499999999,-0.36123467095688455
0.69359375,-0.36089600470885197
0.69365625,-0.3605078200608829
0.6937187499999999,-0.3600636690923017
0.69378125,-0.35955684465635473
0.69384375,-0.35897975212300604
0.69390625,-0.3583232808167587
0.69396875,-0.3575773195897544
0.69403125,-0.35673089193896634
0.69409375,-0.35577145409252375
0.69415625,-0.35468458608048753
0.6942187499999999,-0.35345417391600387
0.69428125,-0.35206242144762895
0.69434375,-0.35048936567956185
0.6944062499999999,-0.348711606344089
0.69446875,-0.346703666037577
0.69453125,-0.34443660246025964
0.6945937499999999,-0.34187792250516597
0.69465625,-0.3389905548973482
0.6947187499999999,-0.3357323864480431
0.6947812499999999,-0.3320569663790528
0.69484375,-0.3279108714959704
0.69490625,-0.3232330195264218
0.6949687499999999,-0.3179546168570305
0.69503125,-0.3119968094870539
0.6950937500000001,-0.30527217306798815
0.6951562500000001,-0.297679266093792
0.69521875,-0.289103462552986
0.6952812500000001,-0.27940777235062625
0.69534375,-0.2684408343029699
0.69540625,-0.2560220015087422
0.6954687500000001,-0.24194680106908456
0.69553125,-0.22597946621704249
0.69559375,-0.20784798728406634
0.6956562500000001,-0.18723157111877908
0.69571875,-0.16376284268156452
0.69578125,-0.137012288956217
0.6958437500000001,-0.10646923017536146
0.6959062500000001,-0.07154803172565644
0.69596875,-0.03155739789682732
0.6960312500000001,0.014327543930818448
0.69609375,0.06707486002831675
0.69615625,0.12783747260288536
0.6962187500000001,0.19797917107364071
0.69628125,0.2791439078227773
0.69634375,0.3733021198148445
0.6964062500000001,0.48282509303617194
0.69646875,0.6105776321298684
0.69653125,0.7600503288663837
0.69659375,0.9355344440867652
0.69665625,1.1422801028316019
0.69671875,1.3868007402116804
0.69678125,1.6771813036172494
0.69684375,2.023703238070524
0.6969062500000001,2.439285891795593
0.69696875,2.940673025736537
0.69703125,3.5496429806005665
0.6970937500000001,4.295071943523124
0.69715625,5.213201693949689
0.69721875,6.326339185336443
0.6972812500000001,7.399863513029262
0.6973437499999999,6.433052220320756
0.69740625,1.7710991493332184
0.6974687500000001,-0.003802594433783127
0.6975312499999999,-0.16380674543844342
0.69759375,-0.12450796301030577
0.6976562500000001,-0.0856986008690819
0.6977187499999999,-0.060086683631402224
0.69778125,-0.0435708508851389
0.69784375,-0.03262095592990513
0.69790625,-0.025105900589102097
0.69796875,-0.01977755758117146
0.69803125,-0.01589055035161842
0.69809375,-0.01298372519596492
0.69815625,-0.010763061265926794
0.69821875,-0.009034472612036886
0.69828125,-0.0076667051486768376
0.69834375,-0.006568884891700398
0.69840625,-0.005678436413914148
0.69846875,-0.004944463854354541
0.69853125,-0.004334656908093423
0.6985937499999999,-0.003823361252471821
0.69865625,-0.0033910355845663777
0.69871875,-0.0030226829457634585
0.6987812499999999,-0.0027066741954769255
0.69884375,-0.0024338031548639316
0.6989062500000001,-0.002196826148073988
0.6989687499999999,-0.001989869829078325
0.69903125,-0.001808233236668299
0.69909375,-0.0016480631389194267
0.6991562499999999,-0.0015062209590686916
0.69921875,-0.001382194421513196
0.69928125,-0.0012696068268988265
0.6993437499999999,-0.0011687595243674853
0.69940625,-0.0010780995205397265
0.69946875,-0.000996361777759261
0.6995312499999999,-0.0009224419610162922
0.69959375,-0.0008554085850098509
0.69965625,-0.0007944538953958955
0.69971875,-0.000738878856470362
0.69978125,-0.0006880968765317918
0.6998437499999999,-0.0006415863275519035
0.69990625,-0.000600987716599769
0.69996875,-0.0005617284076464713
0.7000312500000001,-0.0005255858231761043
0.7000937500000001,-0.0004922581744893188
0.70015625,-0.00046143117123082606
0.7002187500000001,-0.00043286882656549947
0.7002812500000001,-0.00040636454922723535
0.70034375,-0.00038172726277479026
0.7004062500000001,-0.00035879106146158817
0.70046875,-0.00033741067278141235
0.70053125,-0.00031950520941443684
0.7005937500000001,-0.0003008480866259706
0.70065625,-0.0002833823615080683
0.7007187500000001,-0.0002670127071396907
0.7007812500000001,-0.0002516511727724249
0.70084375,-0.00023721792197787113
0.7009062500000001,-0.0002236422421828919
0.70096875,-0.00021085899217441215
0.70103125,-0.0001988087104287964
0.7010937500000001,-0.0001894666546901247
0.70115625,-0.0001787321367369477
0.70121875,-0.00016858184181132774
0.7012812500000001,-0.00015897719236989565
0.70134375,-0.000149879419050817
0.70140625,-0.00014125407891499747
0.7014687500000001,-0.00013306968314810878
0.70153125,-0.00012529667197738576
0.70159375,-0.00011990578911411155
0.7016562500000001,-0.0001128838091088554
0.70171875,-0.00010619932741305467
0.70178125,-0.00009983135242304975
0.7018437500000001,-0.00009376040206800568
0.70190625,-0.00008796833253693985
0.70196875,-0.00008243854727721741
0.7020312500000001,-0.00007715519889777924
0.70209375,-0.00007407102102708989
0.70215625,-0.00006924449701967847
0.70221875,-0.00006462440145060854
0.70228125,-0.0000601990018823604
0.70234375,-0.00005595759957822875
0.70240625,-0.00005188988074831737
0.70246875,-0.00004798649645976572
0.70253125,-0.00004423860790667947
0.70259375,-0.00004257674691064187
0.70265625,-0.00003912132658908196
0.7027187500000001,-0.000035798177077216305
0.70278125,-0.00003260051640716891
0.70284375,-0.000029521897494822602
0.7029062500000001,-0.000026556357094646677
0.7029687499999999,-0.000023698280219278807
0.70303125,-0.000022849226064503815
0.7030937500000001,-0.00002019622053358997
0.7031562499999999,-0.000017635769745499653
0.70321875,-0.000015162393201839837
0.7032812500000001,-0.0000127731217613455
0.7033437499999999,-0.000010463123805371352
0.70340625,-8.230253264497003e-6
0.70346875,-7.945138292563788e-6
0.7035312499999999,-5.859856582769944e-6
0.70359375,-3.839085012128516e-6
0.70365625,-1.887544867049376e-6


==> data/dataIForceDistribt0307SqueezeE100D41G160c0045YE105103DoubleAt.csv <==
0.30296875,-7.098039778947114e-6
0.30303125,-7.4615441843055746e-6
0.30309375,-0.000015278730237580126
0.30315625,-0.00002347612374493407
0.30321875,-0.00003208036205308711
0.30328125,-0.00004112036266201265
0.30334375,-0.00005062755908189992
0.30340625,-0.000053362185175816516
0.30346874999999995,-0.000063939522765759
0.30353125000000003,-0.00007509589457948883
0.30359375,-0.00008687576664669331
0.30365624999999996,-0.00009932780343974142
0.30371875,-0.00010498120617269288
0.30378125,-0.00011897330304950804
0.30384374999999997,-0.00013381349102576008
0.30390625,-0.0001495726899893605
0.30396875,-0.0001663291477138084
0.30403125,-0.00018416934351195814
0.30409375,-0.00019543011483700383
0.30415625,-0.00021576605949610907
0.30421875,-0.00023750548576102239
0.30428125,-0.00026077998041712947
0.30434375,-0.00028573644229467563
0.30440625,-0.0003125392377118275
0.30446874999999995,-0.00033336223795606064
0.30453125000000003,-0.00036446403191149596
0.30459375,-0.00039803696839525325
0.30465624999999996,-0.0004343450662243259
0.30471875,-0.0004736875242967789
0.30478125,-0.0005164044446251192
0.30484374999999997,-0.0005628835337583788
0.30490625,-0.000605317706544424
0.30496875,-0.0006607466974079403
0.30503125,-0.0007214758112357659
0.30509375,-0.0007881824687483229
0.30515625,-0.0008616527656788698
0.30521875,-0.0009428026889105854
0.30528125,-0.0010327042126387625
0.30534375,-0.0011241051793148783
0.30540625,-0.0012355488719247398
0.30546874999999996,-0.0013602618725683175
0.30553125000000003,-0.0015003564235931677
0.30559375,-0.0016583698888435437
0.30565624999999996,-0.001837369711611566
0.30571875,-0.0020410892223041094
0.30578125,-0.0022741051555871246
0.30584374999999997,-0.0025333005723716263
0.30590625,-0.002843290903466261
0.30596875,-0.003204133902985717
0.30603125,-0.0036270762406679447
0.30609375,-0.004126551465547318
0.30615625,-0.004721302228349664
0.30621875,-0.005435981015639935
0.30628125,-0.006303475054915749
0.30634375,-0.007368349559661179
0.30640625,-0.008683014478787129
0.30646874999999996,-0.010351939652847305
0.30653125000000003,-0.012490140828454017
0.30659375,-0.015280239566402629
0.30665624999999996,-0.018998463938118257
0.30671875000000004,-0.024075561378885266
0.30678125,-0.03120597874639108
0.30684374999999997,-0.04154804425445729
0.30690625,-0.05708611719951112
0.30696875,-0.08117807978241104
0.30703125,-0.11834148369327809
0.30709375,-0.162467583072963
0.30715625,-0.0685049347127846
0.30721875,1.4293226049164027
0.30728125,7.105090136594058
0.30734375,9.19060112810518
0.30740625,7.749413366995499
0.30746874999999996,6.17692944129131
0.30753125000000003,4.9118778439043975
0.30759375,3.916522326835249
0.30765624999999996,3.1287264569443742
0.30771875,2.5001120134895953
0.30778125,1.9947847806737968
0.30784374999999997,1.585907438290191
0.30790625,1.2531514182825556
0.30796875,0.9809373841338169
0.30803125,0.7572141608120346
0.30809375,0.5725464781724938
0.30815625,0.4195352429721266
0.30821875,0.29231124642589335
0.30828125,0.18619574811106127
0.30834375,0.09743686387320186
0.30840625,0.023009698022095355
0.30846874999999996,-0.0395372513892652
0.30853125000000003,-0.09219981068039873
0.30859375,-0.1366108245329381
0.30865624999999997,-0.17411152094196364
0.30871875,-0.20580820494424346
0.30878125,-0.23261702036692722
0.30884375,-0.2552992005061662
0.30890625,-0.2744897118628541
0.30896875,-0.2907197582850993
0.30903125,-0.3044352607778296
0.30909375,-0.3160115853197916
0.30915625,-0.32576561734824117
0.30921875,-0.3339656298504473
0.30928125,-0.34083926548980725
0.30934375000000003,-0.34658017805190405
0.30940625,-0.3513534804854094
0.30946874999999996,-0.3553002492700632
0.30953125000000004,-0.358541252255576
0.30959375,-0.36118008220266995
0.30965624999999997,-0.3633057400515686
0.30971875,-0.3649948205759814
0.30978125,-0.3663133265049764
0.30984375,-0.3673182219284988
0.30990625,-0.36805871884589164
0.30996875,-0.368577372457878
0.31003125,-0.3689121737553236
0.31009375,-0.36909374945772744
0.31015625,-0.36914620032611145
0.31021875,-0.36909149106203354
0.31028125,-0.36894875179714154
0.31034375000000003,-0.36873464643804166
0.31040625,-0.36846368903979654
0.31046874999999996,-0.3681485177512567
0.31053125000000004,-0.3678001304024649
0.31059375,-0.3674280888627174
0.31065624999999997,-0.367040696317379
0.31071875,-0.366645150286854
0.31078125,-0.3662476769365869
0.31084375,-0.365853646767514
0.31090625,-0.3654676758006954
0.31096875,-0.36509371438120386
0.31103125,-0.36473512348301873
0.31109375,-0.36439474360644564
0.31115625,-0.36406600533268463
0.31121875,-0.3637603233556088
0.31128125,-0.3634792651235461
0.31134375000000003,-0.3632240751654464
0.31140625,-0.36299570956519434
0.31146874999999996,-0.36279486668287647
0.31153125000000004,-0.36262201441634184
0.31159375,-0.3624774115978056
0.31165624999999997,-0.3623611314137879
0.31171875,-0.3622637213067379
0.31178125,-0.3622130793374888
0.31184375,-0.36218061454734335
0.31190625,-0.36217522328672563
0.31196875,-0.3621962741626322
0.31203125,-0.3622430299240097
0.31209375,-0.36231465429055004
0.31215625,-0.3624102204290701
0.31221875,-0.3625287177069001
0.31228125,-0.3626690556830804
0.31234375000000003,-0.36283007016085134
0.31240625,-0.36301052783897125
0.31246874999999996,-0.3632091286645933
0.31253125000000004,-0.3634245107318877
0.31259375,-0.36365525176682395
0.31265624999999997,-0.36389987276067814
0.31271875000000005,-0.3641568397684694
0.31278125,-0.3644245656651622
0.31284375,-0.3647014117379366
0.31290625,-0.36498569077974263
0.31296875,-0.36527566559504476
0.31303125,-0.36556955372049393
0.31309375,-0.36586552627480246
0.31315625,-0.3661709329204943
0.31321875,-0.36646542782048824
0.31328125,-0.36675625765170566
0.31334375000000003,-0.36704142179402766
0.31340625,-0.36731887946172714
0.31346874999999996,-0.3675865511506052
0.31353125000000004,-0.3678423189067267
0.31359375,-0.3680745643730179
0.31365624999999997,-0.3683000418526617
0.31371875,-0.368507047935835
0.31378125,-0.3686933261303845
0.31384375,-0.3688565898503873
0.31390625,-0.3689945230468612
0.31396875,-0.3691047821296586
0.31403125,-0.369184998636338
0.31409375,-0.369232780607536
0.31415625,-0.3692457153177844
0.31421875,-0.3692213715086797
0.31428125,-0.3691663545886688
0.31434375000000003,-0.36906011963344293
0.31440625,-0.368909228967113
0.31446874999999996,-0.36871120558194337
0.31453125000000004,-0.3684635693141892
0.31459375,-0.36816384026062576
0.31465624999999997,-0.3678095431861469
0.31471875,-0.36739821131635725
0.31478125,-0.3669273908602907
0.31484375,-0.36639464720063253
0.31490625,-0.36579756781483674
0.31496875,-0.3651337685246999
0.31503125,-0.36440089989935887
0.31509375,-0.36359665239147465
0.31515625,-0.3627187617710683
0.31521875,-0.36176501501733116
0.31528125,-0.3607332581658904
0.31534375000000003,-0.3596214000201773
0.31540625,-0.3584363526639227
0.31546874999999996,-0.35715832754193455
0.31553125000000004,-0.35579437052585294
0.31559375,-0.3543427054165491
0.31565624999999997,-0.352801646147554
0.31571875,-0.35116960715978035
0.31578125,-0.3494451011792089
0.31584375,-0.34762675091362094
0.31590625,-0.3457132913644593
0.31596875,-0.3437035723223531
0.31603125,-0.3415965717567719
0.31609375,-0.33939139067391955
0.31615625,-0.3370872679892552
0.31621875,-0.33468358349504845
0.31628125,-0.3321706460838235
0.31634375000000003,-0.32956659463008703
0.31640625,-0.3268620387214697
0.31646874999999997,-0.3240569935613221
0.31653125000000004,-0.3211604909975586
0.31659375,-0.31815525138040224
0.31665625,-0.3150506572797581
0.31671875000000005,-0.31184746634590654
0.31678125,-0.30854662949840767
0.31684375,-0.305149293059692
0.31690625,-0.3016567895089073
0.31696875,-0.2980706704169746
0.31703125,-0.29439277495238786
0.31709375,-0.29062530589601276
0.31715625000000003,-0.28677020029571776
0.31721875,-0.2828291105723523
0.31728125,-0.27880452061165933
0.31734375000000004,-0.2746993015247412
0.31740625,-0.2705161752515458
0.31746874999999997,-0.26625785001005287
0.31753125000000004,-0.26192715668617866
0.31759375,-0.25752706577651296
0.31765625,-0.25306069299173184
0.31771875,-0.24854005033054163
0.31778125,-0.24395097097278284
0.31784375,-0.23930572249554324
0.31790625,-0.23460794371945942
0.31796875,-0.22986140899988275
0.31803125,-0.2250700299322627
0.31809375,-0.2202378152241139
0.31815625000000003,-0.2153688993797172
0.31821875,-0.21046748213639602
0.31828125,-0.20553784205106662
0.31834375000000004,-0.20058427207198848
0.31840625,-0.19561107378935558
0.31846874999999997,-0.19062250259662247
0.31853125000000004,-0.18562272895791498
0.31859375,-0.1806158514445995
0.31865625,-0.1756058153108206
0.31871875,-0.17058747520065937
0.31878125,-0.16558234189853674
0.31884375,-0.1605849142331955
0.31890625,-0.15559845850847648
0.31896875,-0.15063480549616276
0.31903125,-0.1456793861286813
0.31909375,-0.14074373086330533
0.31915625000000003,-0.1358304494271952
0.31921875,-0.13094206594132657
0.31928125,-0.12608096020446685
0.31934375000000004,-0.12124941154922228
0.31940625,-0.11644957041753748
0.31946874999999997,-0.1116834926508973
0.31953125000000004,-0.10695303260598478
0.31959375,-0.10225983577934514
0.31965625,-0.09760540699563255
0.31971875,-0.09299094261779259
0.31978125,-0.088417360305213
0.31984375,-0.08388520519738624
0.31990625,-0.07939462989226952
0.31996875,-0.07494545915626143
0.32003125,-0.0705382334140811
0.32009375,-0.06619573247132104
0.32015625000000003,-0.061925732968483096
0.32021875,-0.05772965060572275
0.32028125,-0.05361739727694209
0.32034375000000004,-0.04957256133096079
0.32040625,-0.04560469063816847
0.32046874999999997,-0.041714567414553316
0.32053125000000005,-0.037902885539830976
0.32059375,-0.03417027185658441
0.32065625,-0.030508686419162573
0.32071875,-0.02693644838609456
0.32078125,-0.023445509411895715
0.32084375,-0.02003671799657475
0.32090625,-0.016710944651486037
0.32096875,-0.013469111527991087
0.32103125,-0.010312119554168775
0.32109375,-0.007240810643386539
0.32115625000000003,-0.0042559591737167946
0.32121875,-0.0013581704674689582
0.32128125,0.0014520496533205335
0.32134375000000004,0.004174482925959511
0.32140625,0.006809085081013161
0.32146874999999997,0.009356099029783169
0.32153125000000005,0.011816001197398882
0.32159375,0.014189507154153111
0.32165625,0.016477544870097394
0.32171875,0.01868124173406531
0.32178125,0.02079313158530543
0.32184375,0.02283200018692911
0.32190625,0.024790535327561418
0.32196875,0.026670144116946057
0.32203125,0.028472168577132043
0.32209375,0.03019785908836843
0.32215625000000003,0.03184836147757457
0.32221875,0.03342469188556164
0.32228125,0.03492773386840092
0.32234375000000004,0.03635825141322697
0.32240625,0.03772562157277823
0.32246874999999997,0.039012961975882776
0.32253125000000005,0.04022956748098916
0.32259375,0.04137600442428985
0.32265625,0.04245289785931977
0.32271875000000005,0.04346096445188044
0.32278125,0.04440106663880808
0.32284375,0.045274196529972596
0.32290625,0.046081583410215454
0.32296875,0.046824606841884206
0.32303125,0.047504850963096645
0.32309375,0.0481240809838064
0.32315625000000003,0.04868418734700466
0.32321875,0.04918719275726709
0.32328125,0.049626463754000705
0.32334375000000004,0.05002153750722861
0.32340625,0.05036580362453923
0.32346874999999997,0.05066127812128512
0.32353125000000005,0.05090990318382362
0.32359375,0.051113428456245225
0.32365625,0.05127349491383697
0.32371875,0.051391547062937304
0.32378125,0.0514688607876488
0.32384375,0.0515065283723444
0.32390625,0.05150553296501579
0.32396875,0.0514754403094953
0.32403125,0.05139955008611671
0.32409375,0.051287332732028124
0.32415625000000003,0.05113950862309527
0.32421875,0.0509568600604027
0.32428125,0.05074022499778738
0.32434375000000004,0.050490547949625764
0.32440625,0.05020891981548681
0.32446875,0.049896543509492325
0.32453125000000005,0.04955479307846694
0.32459375,0.04918515867399954
0.32465625,0.04878924051306621
0.32471875,0.048368765672335445
0.32478125,0.0479254790715354
0.32484375,0.04746116569569854
0.32490625,0.04696886011398415
0.32496875000000003,0.04646774204929027
0.32503125,0.045950696431503
0.32509375,0.04541923836884791
0.32515625000000004,0.04487470802891101
0.32521875,0.04431829185593239
0.32528125,0.0437510068313603
0.32534375000000004,0.04317368686432804
0.32540625,0.042587027059500925
0.32546875,0.041991553621627854
0.32553125000000005,0.041387706742123685
0.32559375,0.040784538768187745
0.32565625,0.04016489521098632
0.32571875,0.03953780434405628
0.32578125,0.03890355608466983
0.32584375,0.038262519582776974
0.32590625,0.037615131367924465
0.32596875000000003,0.036961941437245904
0.32603125,0.03630358290243768
0.32609375,0.035640851287743816
0.32615625000000004,0.0349746222907336
0.32621875,0.03430588837857973
0.32628125,0.03363571966494807
0.32634375000000004,0.032965236007490795
0.32640625,0.03229561679833449
0.32646875,0.03162800617469636
0.32653125000000005,0.030954790802979
0.32659375,0.030294447870420176
0.32665625,0.029638806180442054
0.32671875000000006,0.02898806517400923
0.32678125,0.028343494676201092
0.32684375,0.027706416345011933
0.32690625,0.027076795551305766
0.32696875000000003,0.026454426854166865
0.32703125,0.025839316471147823
0.32709375,0.02523142377440607
0.32715625000000004,0.024639336708685206
0.32721875,0.024045392281785677
0.32728125,0.023458096136392853
0.32734375000000004,0.022877240964748677
0.32740625,0.022302605801656966
0.32746875,0.021734067458054507
0.32753125000000005,0.0211715711065332
0.32759375,0.020615145679218738
0.32765625,0.020064944778519084
0.32771875,0.019521220606281448
0.32778125,0.018984318113426893
0.32784375,0.01845468802555772
0.32790625,0.017932831767770482
0.32796875000000003,0.01741929414618356
0.32803125,0.016914646648919666
0.32809375,0.01641945749275521
0.32815625000000004,0.015925461304097374
0.32821875,0.015450604470682201
0.32828125,0.014986474423128796
0.32834375000000005,0.014533320257244811
0.32840625,0.014091233325424071
0.32846875,0.013660156225252448
0.32853125000000005,0.013239932806419039
0.32859375,0.01283022159410576
0.32865625,0.012430595456516869
0.32871875,0.012049277029304611
0.32878125,0.011668161698258156
0.32884375,0.01129534317650932
0.32890625,0.010930158019401781
0.32896875000000003,0.010571929768337665
0.32903125,0.010220037709016
0.32909375,0.00987393991052006
0.32915625000000004,0.009533131151797478
0.32921875,0.009197229212671312
0.32928125,0.00886595716721418
0.32934375000000005,0.008539141665515351
0.32940625,0.008216690317316894
0.32946875,0.00789860511964019
0.32953125000000005,0.007584939584515803
0.32959375,0.007275804276313705
0.32965625,0.006971303502403825
0.32971875,0.006671519916099267
0.32978125,0.006367741341572808
0.32984375,0.006077431348969528
0.32990625,0.0057917405524490345
0.32996875000000003,0.005510392632302685
0.33003125,0.005233750087386857
0.33009375,0.004965489882913773
0.33015625000000004,0.004706002654210117
0.33021875,0.004454967437179269
0.33028125,0.004220620669465519
0.33034375000000005,0.003985005784404194
0.33040625,0.0037562649776765877
0.33046875,0.003533814598191354
0.33053125000000005,0.003317087992831466
0.33059375,0.0031055270143480335
0.33065625,0.0028986473011673175
0.33071875,0.0026960739657012206
0.33078125,0.002497492605145951
0.33084375,0.002302731812068942
0.33090625,0.002111724219136815
0.33096875000000003,0.0019244980495376762
0.33103125,0.001741258921974298
0.33109375,0.0015622390309360246
0.33115625000000004,0.0013877554815744653
0.33121875,0.0012181622054382307
0.33128125,0.0010538610168576712
0.33134375000000005,0.0008952179197192489
0.33140625,0.0007338136513952431
0.33146875,0.0005874109923792101
0.33153125000000006,0.00044748918820346206
0.33159375,0.0003141017858333678
0.33165625,0.0001872235594639754
0.33171875,0.00006671856308201884
0.33178125,-0.00004766414453147988
0.33184375,-0.0001562918120490836
0.33190625,-0.0002508591946591143
0.33196875000000003,-0.0003493694907307776
0.33203125,-0.0004436143081930355
0.33209375,-0.000534154014058319
0.33215625000000004,-0.0006215256183921963
0.33221875,-0.0007062292628500499
0.33228125000000003,-0.000788679275385798
0.33234375000000005,-0.0008692309154581801
0.33240625,-0.0009481086460138288
0.33246875,-0.0010254114102178913
0.33253125000000006,-0.0011011737376535602
0.33259375,-0.0011752532402529298
0.33265625,-0.0012474399097629485
0.33271875000000006,-0.001317452713504405
0.33278125000000003,-0.0013849171380473368
0.33284375,-0.0014494358395919435
0.33290625,-0.0015106109743416377
0.33296875000000004,-0.0015768162512480727
0.33303125,-0.0016302213510894226
0.33309375,-0.0016792919987491522
0.33315625000000004,-0.001723861794422188
0.33321875,-0.001763867986433798
0.33328125000000003,-0.0017993450348041673
0.33334375000000005,-0.0018304603562877275
0.33340625,-0.0018574862433472367
0.33346875,-0.001872058272270577
0.33353125000000006,-0.0018921114134383687
0.33359375,-0.0019093990346071565
0.33365625,-0.0019244487584822723
0.33371875,-0.0019377861639969657
0.33378125000000003,-0.0019499292449034616
0.33384375,-0.0019613198679644395
0.33390625,-0.0019723417697487533
0.33396875000000004,-0.001983267547660872
0.33403125,-0.0019942556516582416
0.33409375,-0.0020053719737318926
0.33415625000000004,-0.0020165493472534685
0.33421875,-0.002027607196515513
0.33428125000000003,-0.002038279606728241
0.33434375000000005,-0.002048221287240963
0.33440625,-0.0020570426474764217
0.33446875,-0.002064310329512903
0.33453125000000006,-0.0020696168460212216
0.33459375,-0.002081331871583693
0.33465625,-0.002081608743305652
0.33471875,-0.0020789615883198
0.33478125000000003,-0.002073222462886201
0.33484375,-0.002064362762186994
0.33490625,-0.0020524493674981825
0.33496875000000004,-0.0020376811645133955
0.33503125,-0.002020343077286643
0.33509375,-0.001992085372465563
0.33515625000000004,-0.001970858699082839
0.33521875,-0.0019484087618766854
0.33528125000000003,-0.0019252561717989503
0.33534375000000005,-0.0019019041861643576
0.33540625,-0.00187881861459481
0.33546875,-0.001856412998620799
0.33553125000000006,-0.0018350018959058106
0.33559375,-0.0018148023468044228
0.33565625,-0.0017959183430903136
0.33571875,-0.0017783277706711065
0.33578125000000003,-0.0017619075204765161
0.33584375,-0.0017464176709187373
0.33590625,-0.0017315365964618995
0.33596875000000004,-0.0017168763120906788
0.33603125,-0.0017020065037919863
0.33609375,-0.0016864904459273009
0.33615625000000005,-0.0016786536909900868
0.33621875,-0.0016606163969199728
0.33628125000000003,-0.001640762621159128
0.33634375000000005,-0.0016188341437936155
0.33640625,-0.0015947273285840668
0.33646875,-0.001568526382244681
0.33653125000000006,-0.0015402941633363976
0.33659375,-0.0015102247330115656
0.33665625,-0.0014698886446680992
0.33671875000000007,-0.0014371745291561766
0.33678125000000003,-0.0014038135987937683
0.33684375,-0.0013702755444272297
0.33690625,-0.0013370721184101375
0.33696875000000004,-0.001304677268583146
0.33703125,-0.0012735179186585538
0.33709375,-0.0012439572902311763
0.33715625000000005,-0.0012162373347839872
0.33721875,-0.0011905155284447771
0.33728125000000003,-0.0011668122160243266
0.33734375000000005,-0.0011450485319872417
0.33740625,-0.00112502100898762
0.33746875,-0.001106438183428815
0.33753125000000006,-0.0010889250501858114
0.33759375,-0.0010720404642661566
0.33765625,-0.0010553311571492169
0.33771875,-0.0010383387232836133
0.33778125000000003,-0.0010293776202889987
0.33784375,-0.0010105702519432117
0.33790625,-0.0009903612002518242
0.33796875000000004,-0.000968548475603237
0.33803125,-0.0009450451200746224
0.33809375,-0.0009198567539860716
0.33815625000000005,-0.0008931283328613565
0.33821875,-0.0008651192358352031
0.33828125000000003,-0.0008274141440371696
0.33834375000000005,-0.0007979440751567923
0.33840625,-0.0007684130949243972
0.33846875,-0.0007392708012607108
0.33853125000000006,-0.0007110360827706774
0.33859375,-0.0006841311217238161
0.33865625,-0.0006589362264342036
0.33871875,-0.000635737660431776
0.33878125000000003,-0.0006147454429153709
0.33884375,-0.0005960171138926773
0.33890625,-0.000579542067375316
0.33896875000000004,-0.0005651295854915833
0.33903125,-0.0005525252084549043
0.33909375,-0.0005413893894524735
0.33915625000000005,-0.0005312835647336978
0.33921875,-0.0005217545442428514
0.33928125000000003,-0.0005122898916268964
0.33934375000000006,-0.0005112070371672689
0.33940625,-0.0005005526354431786
0.33946875,-0.0004887164083952622
0.33953125000000006,-0.0004754214964970416
0.33959375,-0.0004604849326387134
0.33965625,-0.00044386087915300465
0.33971875,-0.000425592648353193
0.33978125000000003,-0.00040586618765033056
0.33984375,-0.00038494155791891915
0.33990625,-0.0003544496183673085
0.33996875000000004,-0.0003322913918724635
0.34003125,-0.00031020971263723274
0.34009375000000003,-0.0002887353156715705
0.34015625000000005,-0.0002683654409036118
0.34021875,-0.00024951771064811445
0.34028125,-0.00023250010370841345
0.34034375000000006,-0.00021758376696839887
0.34040625,-0.0002048972022919704
0.34046875,-0.0001944413217239982
0.34053125000000006,-0.00018615893372722625
0.34059375000000003,-0.00017979788552438536
0.34065625,-0.0001750732375508518
0.34071875,-0.00017159268951363882
0.34078125000000004,-0.00016892236860290705
0.34084375,-0.00016656090260459833
0.34090625,-0.00016400962924087437
0.34096875000000004,-0.00016960593138552749
0.34103125,-0.00016543453279439096
0.34109375000000003,-0.00015990301531451645
0.34115625000000005,-0.00015280285789556758
0.34121875,-0.0001439789952633469
0.34128125,-0.00013344572192322546
0.34134375000000006,-0.00012132416713458993
0.34140625,-0.0001078351280059675
0.34146875,-0.0000845720888972834
0.34153125,-0.00006940036437638741
0.34159375000000003,-0.0000540286500760323
0.34165625,-0.000038936946242684733
0.34171875,-0.00002459548252987942
0.34178125000000004,-0.000011445427401515773
0.34184375,1.4701585764054226e-7
0.34190625,9.866324633622803e-6
0.34196875000000004,0.000017521394453032246
0.34203125,0.000023024191824150275
0.34209375,0.0000264107068055075
0.34215625000000005,0.00002781541864962933
0.34221875,0.000027480044983235752
0.34228125,0.000025795267226721985
0.34234375000000006,0.000023144717324036224
0.34240625,0.00002000607265303933
0.34246875,0.000016852781058743216
0.34253125,5.419064099509985e-6
0.34259375000000003,3.613392096306345e-6
0.34265625,3.091905463985245e-6
0.34271875,4.128922494309184e-6
0.34278125000000004,6.908000323893604e-6
0.34284375,0.000011493041444377017
0.34290624999999997,0.000017836671074689114
0.34296875000000004,0.0000257774404258046
0.34303125,0.000035052698963991546
0.34309375,0.00005402266762408181
0.34315625000000005,0.00006479573042697528
0.34321875,0.00007563931912277222
0.34328125,0.00008608448909200317
0.34334375,0.00009567495434946449
0.34340625,0.00010399129098695448
0.34346875,0.0001106775311927044
0.34353125,0.00011548117887211218
0.34359375000000003,0.00011824166715937445
0.34365625,0.00011892932929252753
0.34371875,0.00011762086585268006
0.34378125000000004,0.00011452218685542581
0.34384375,0.00010991233455139027
0.34390624999999997,0.00010417997523891331
0.34396875000000005,0.00009775966879553566
0.34403125,0.00009114299561191475
0.34409375,0.00008479249155726731
0.34415625,0.00007042249316661225
0.34421875,0.00006593521467107566
0.34428125,0.00006292326177892438
0.34434375,0.0000616486990075854
0.34440625,0.00006221932609647152
0.34446875,0.00006467581630127672
0.34453125,0.00006889934824409055
0.34459375000000003,0.00007467944940814375
0.34465625,0.00009046280376184823
0.34471874999999996,0.00009835387757650693
0.34478125000000004,0.00010664212515482108
0.34484375,0.00011488956812627515
0.34490624999999997,0.00012260191569681
0.34496875,0.00012933489884896232
0.34503125,0.00013468836148104735
0.34509375,0.0001383652818882919
0.34515625,0.00014013609385035708
0.34521875,0.0001399082088731074
0.34528125,0.00013768888485045372
0.34534375,0.00013360718158125784
0.34540625,0.00012789702754152643
0.34546875,0.00012089912579586748
0.34553124999999996,0.00011301659263415059
0.34559375000000003,0.00010470712747315258
0.34565625,0.00009646232595417886
0.34571874999999996,0.00008874117030586992
0.34578125000000004,0.00007323126309579514
0.34584375,0.0000678196789863153
0.34590624999999997,0.00006405650270986663
0.34596875,0.00006214364787852922
0.34603125,0.00006215151284691411
0.34609375,0.00006407106279401886
0.34615625,0.00006773349934958289
0.34621875,0.00007288857619439093
0.34628125,0.00008792653498157499
0.34634374999999995,0.00009492947346367853
0.34640625,0.00010220371372579584
0.34646875,0.00010926396550514639
0.34653124999999996,0.00011565421478028359
0.34659375000000003,0.00012092458212106805
0.34665625,0.00012472689247598756
0.34671874999999996,0.00012679551175528991
0.34678125,0.00012693992524828723
0.34684375,0.00012512337556749853
0.34690624999999997,0.00012138990108923053
0.34696875,0.00011591921803152938
0.34703125,0.00010900744959428665
0.34709375,0.00010099300227230101
0.34715625,0.00009233199178396156
0.34721875,0.00008347719444008056
0.34728125,0.00007491296982591045
0.34734374999999995,0.00005836429163665058
0.34740625,0.00005171414729587126
0.34746875,0.00004658797039537588
0.34753124999999996,0.000043243329803946406
0.34759375,0.00004183369798325953
0.34765625,0.000042382891259906685
0.34771874999999997,0.000044804963465136516
0.34778125,0.00004892427464979476
0.34784375,0.00006316283850077431
0.34790625,0.00006965276253667607
0.34796875,0.00007669994430711813
0.34803125,0.00008384516014137144
0.34809375,0.00009061570666688001
0.34815624999999994,0.00009654628400912468
0.34821875,0.00010123143215740038
0.34828125,0.00010434642197672261
0.34834374999999995,0.0001056542744392458
0.34840625000000003,0.00010505018840145652
0.34846875,0.00010250467562272769
0.34853124999999996,0.00009812825211547027
0.34859375,0.00009214592646823727
0.34865625,0.00008487879595502068
0.34871874999999997,0.00007671863646248334
0.34878125,0.00006809738391715808
0.34884375,0.00005951237875854304
0.34890625,0.000051443758652167104
0.34896875,0.0000355627254441937
0.34903125,0.00002977763233315278
0.34909375,0.000025635448617430945
0.34915624999999995,0.000023363266391823734
0.34921875,0.000023068883789695294
0.34928125,0.00002472075901390619
0.34934374999999995,0.000028199342632449775
0.34940625,0.00003326268233287688
0.34946875,0.00004831230132837372
0.34953124999999996,0.000055447913315853636
0.34959375,0.00006296366406943754
0.34965625,0.00007040215672163286
0.34971874999999997,0.00007726268308116957
0.34978125,0.00008311802418176084
0.34984375,0.00008761786953187523
0.34990625,0.00009040757443137815
0.34996874999999994,0.00009136881256895102
0.35003125,0.00009036514177186705
0.35009375000000004,0.00008748320777791918
0.35015625000000006,0.00008286220620135065
0.35021875,0.00007672715168952071
0.35028125,0.00006946812525099322
0.35034375000000006,0.00006150399868450063
0.35040625000000003,0.00005329572602695565
0.35046875,0.00004528041674165678
0.35053125000000007,0.000029245872209517076
0.35059375000000004,0.000023060187437203006
0.35065625,0.000018352037828371637
0.35071875,0.000015387202162334135
0.35078125000000004,0.000014351557843114704
0.35084375,0.00001528645694966191
0.35090625000000003,0.00001813497304024858
0.35096875000000005,0.00002272044052965133
0.35103125,0.0000287451179580428
0.35109375000000004,0.00004461951673589981
0.35115625000000006,0.00005238496132212167
0.35121875,0.0000603334667611255
0.35128125,0.00006798833757652722
0.35134375000000007,0.0000748886339184407
0.35140625000000003,0.00008063252984245872
0.35146875,0.00008484025994989763
0.35153125,0.00008730846177334994
0.35159375000000004,0.00008784838402622897
0.35165625,0.00008645811528902592
0.35171875,0.00008320661000320306
0.35178125000000005,0.00007830331232476506
0.35184375,0.0000720377006615397
0.35190625000000003,0.00006480522021984347
0.35196875000000005,0.00005702909812779766
0.35203125,0.00004920228007102012
0.35209375,0.00004177991611226117
0.35215625000000006,0.000026469583572580335
0.35221875,0.00002118317091995975
0.35228125,0.000017483413968288897
0.35234375000000007,0.000015611328014877857
0.35240625000000003,0.000015691473787077248
0.35246875,0.00001774241619567629
0.35253125,0.000021628495956042826
0.35259375000000004,0.000027155226334847626
0.35265625,0.00004272475210209681
0.35271875,0.000050446253302804944
0.35278125000000005,0.00005864004057171135
0.35284375,0.0000668218206838489
0.35290625,0.00007451251109739931
0.35296875000000005,0.00008127306410271595
0.35303125,0.00008671751907055048
0.35309375,0.00009053087174258623
0.35315625000000006,0.00009250809418021033
0.35321875,0.00009253002828876755
0.35328125,0.00009064446920276081
0.35334375,0.00008695064503447258
0.35340625000000003,0.00008171583481897393
0.35346875,0.0000752726157727257
0.35353125,0.0000680118825729728
0.35359375000000004,0.00006040169314432825
0.35365625,0.00005291578765515004
0.35371875,0.00004603529771773224
0.35378125000000005,0.0000314153103738099
0.35384375,0.000026949166692311066
0.35390625,0.000024192430833791523
0.35396875000000005,0.00002331356462238754
0.35403125,0.000024405791101078655
0.35409375,0.000027414104603440403
0.35415625,0.00003219900925765379
0.35421875,0.000038492179605664756
0.35428125,0.000054672149670864645
0.35434375,0.00006283773596776898
0.35440625000000003,0.00007127694650344019
0.35446875,0.00007951544858098014
0.35453125,0.00008707705827676326
0.35459375000000004,0.00009353926927319067
0.35465625,0.00009854401604365848
0.35471874999999997,0.00010182063146979559
0.35478125000000005,0.00010320106393903183
0.35484375,0.00010262631232750563
0.35490625,0.00010017115848140468
0.35496875,0.00009600632295024558
0.35503125,0.00009040076195138136
0.35509375,0.00008374033092956035
0.35515625,0.00007644448196458126
0.35521875,0.00006897428727109522
0.35528125,0.00006182623232513923
0.35534375,0.00004669043595344896
0.35540625000000003,0.00004148339195063355
0.35546875,0.0000378014585280112
0.35553124999999997,0.000035904199048863994
0.35559375000000004,0.00003593831147767623
0.35565625,0.00003793165829529821
0.35571875,0.00004179732399623576
0.35578125000000005,0.000047333961441450856
0.35584375,0.00006299215594432472
0.35590625,0.00007088865923834953
0.35596875,0.00007932633731794203
0.35603125,0.00008785694381244213
0.35609375,0.00009599138417118458
0.35615625,0.00010327782220397042
0.35621875000000003,0.00010930689041126207
0.35628125,0.00011376570914650719
0.35634374999999996,0.00011641098873081679
0.35640625000000004,0.00011712475081922247
0.35646875,0.00011588805712781092
0.35653124999999997,0.00011282134877743655
0.35659375000000004,0.00010814561160267522
0.35665625,0.00010217363871564689
0.35671875,0.00009528282460354726
0.35678125,0.00008795045283940123
0.35684375,0.00008062835334234769
0.35690625,0.0000738154631312049
0.35696875,0.00005916622000817079
0.35703125,0.00005458453097776511
0.35709375,0.0000516502988260753
0.35715625,0.00005056549985872627
0.35721875000000003,0.00005143965190883282
0.35728125,0.000054238514004385785
0.35734374999999996,0.000058853659746824216
0.35740625000000004,0.00006502176015365374
0.35746875,0.00008117727848983014
0.35753124999999997,0.0000893941729218084
0.35759375,0.00009798311915895641
0.35765625,0.00010646713496720306
0.35771875,0.0001143621148757823
0.35778125,0.00012125257105530252
0.35784375,0.00012676106574420476
0.35790625,0.00013057195890017748
0.35796875,0.000132521964853749
0.35803125,0.00013251035481881557
0.35809375,0.00013059853821097145
0.35815624999999995,0.00012690655140194795
0.35821875000000003,0.000121732597719304
0.35828125,0.00011537671317420062
0.35834374999999996,0.00010827885334829118
0.35840625000000004,0.0001009326515327355
0.35846875,0.00009378896446029378
0.35853124999999997,0.00007856943165902158
0.35859375,0.00007315260697952908
0.35865625,0.00006920546856822862
0.35871875,0.00006698534179241933
0.35878125,0.00006668104372335726
0.35884375,0.0000683153024787636
0.35890625,0.00007185938171679063
0.35896875,0.0000771303718669486
0.35903125,0.00008383483641984796
0.35909375,0.00010036212704372938
0.35915624999999995,0.00010878244594567099
0.35921875000000003,0.00011740191556772195
0.35928125,0.00012573914402945474
0.35934374999999996,0.00013330112155830742
0.35940625,0.00013968866520130963
0.35946875,0.00014456311065684513
0.35953124999999997,0.00014771884954134507
0.35959375,0.00014890659408565987
0.35965625,0.00014814653624242724
0.35971875,0.00014554587252339768
0.35978125,0.0001412181397660306
0.35984375,0.00013555398810746744
0.35990625,0.0001288718281722695
0.35996874999999995,0.00012163143429053114
0.36003125,0.00011428846613269206
0.36009375,0.000107339643212849
0.36015624999999996,0.00009245536217106914
0.36021875,0.00008757212241160273
0.36028125,0.00008425358688915474
0.36034374999999996,0.00008272403059772504
0.36040625,0.0000831600520225656
0.36046875,0.00008551767199976856
0.36053124999999997,0.00008971802376600557
0.36059375,0.00009557682826463743
0.36065625,0.00011146497924982568
0.36071875,0.00011953327498645527
0.36078125,0.000128070979259709
0.36084375,0.00013662330498087627
0.36090625,0.00014468373445225557
0.36096874999999995,0.0001518476379874789
0.36103125,0.00015771935802819104
0.36109375,0.0001619305821253525
0.36115624999999996,0.00016430048417515053
0.36121875,0.0001647659956626607
0.36128125,0.0001632780789660726
0.36134374999999996,0.00015998349399472256
0.36140625,0.00015511003340019924
0.36146875,0.00014899170349511048
0.36153124999999997,0.00014203200919130077
0.36159375,0.00013467542816952838
0.36165625,0.00012741732116093585
0.36171875,0.00012071240467343564
0.36178124999999994,0.00010623482640539222
0.36184375,0.00010188806110735665
0.36190625,0.00009920795537671223
0.36196874999999995,0.00009838515866317232
0.36203125,0.00009954327166435128
0.36209375,0.00010261141097152315
0.36215624999999996,0.00010744081627560298
0.36221875,0.00011380714343504211
0.36228125,0.00013008026869132383
0.36234374999999996,0.0001383547406600405
0.36240625,0.0001469357534815141
0.36246875,0.00015534457917679156
0.36253124999999997,0.00016310326984105006
0.36259375,0.00016979958292714925
0.36265625,0.00017506713905079963
0.36271875,0.00017860884645314046
0.36278125,0.00018025904654059288
0.36284375,0.00017995244580276681
0.36290625,0.00017774914145736453
0.36296874999999995,0.00017381288224208036
0.36303125,0.00016841259817720888
0.36309375,0.00016191479031436862
0.36315624999999996,0.0001547318626290775
0.36321875,0.00014734040369870222
0.36328125,0.00014021305592668704
0.36334374999999997,0.00012506188306980054
0.36340625,0.00011978927358951424
0.36346875,0.00011601439288518034
0.36353125,0.00011398723347258444
0.36359375,0.00011388345947226097
0.36365625,0.0001157356274340271
0.36371875,0.00011946221500239163
0.36378125,0.00012487783360509708
0.36384375,0.0001404419658448397
0.36390625,0.00014827504584216666
0.36396874999999995,0.00015670641071532931
0.36403125000000003,0.0001652585975060461
0.36409375,0.00017345622161218932
0.36415624999999996,0.00018085686879731888
0.36421875,0.00018703151418622554
0.36428125,0.00019166038392190443
0.36434374999999997,0.00019449473524418837
0.36440625,0.00019541166669791166
0.36446875,0.00019437654637803614
0.36453125,0.00019148156243108116
0.36459375,0.00018695224586200154
0.36465625,0.0001810759138463347
0.36471875,0.00017425141144460088
0.36478125,0.00016692116865983653
0.36484375,0.00015955080207950834
0.36490625,0.00015261713964981327
0.36496874999999995,0.0001378158947829139
0.36503125000000003,0.00013303570399659376
0.36509375,0.00012985367133172554
0.36515624999999996,0.00012850580557274838
0.36521875,0.00012909500671919039
0.36528125,0.00013162199802714547
0.36534374999999997,0.0001359731696924521
0.36540625,0.00014192189023586044
0.36546875,0.0001578848571034408
0.36553125,0.0001659544904678567
0.36559375,0.00017447406482531957
0.36565625,0.0001829249514709863
0.36571875,0.00019085661136343524
0.36578124999999995,0.00019783120066629856
0.36584375,0.00020345948067951314
0.36590625,0.0002074355403216266
0.36596874999999995,0.0002095547821079763
0.36603125000000003,0.0002097255623973171
0.36609375,0.00020797486382696795
0.36615624999999996,0.00020443190562231817
0.36621875,0.00019935374060083
0.36628125,0.00019307172972506115
0.36634374999999997,0.00018597580022705618
0.36640625,0.00017854778306607144
0.36646875,0.0001712576093790899
0.36653125,0.00016457832835212183
0.36659375,0.00015016723706860052
0.36665625,0.00014590806940952689
0.36671875,0.00014333956050860408
0.36678125,0.00014266773629673102
0.36684375,0.00014393441167850907
0.36690625,0.00014710391150381252
0.36696874999999995,0.0001520431822461532
0.36703125000000003,0.00015846326781698145
0.36709375,0.00017475154602430987
0.36715624999999996,0.00018301344002208397
0.36721875,0.00019152899016197655
0.36728125,0.00019981555771841908
0.36734374999999997,0.00020743699407876903
0.36740625,0.00021392881232207284
0.36746875,0.00021895397107984937
0.36753125,0.00022225422591513888
0.36759375,0.00022365458434192576
0.36765625,0.00022311286178346157
0.36771875,0.0002206606081901763
0.36778125,0.00021650708781362216
0.36784375,0.00021092553405693826
0.36790625,0.0002042792954611572
0.36796874999999996,0.0001969865367121293
0.36803125000000003,0.00018951751450024118
0.36809375,0.0001823614155693487
0.36815624999999996,0.00016721624812868902
0.36821875,0.00016197254158888813
0.36828125,0.00015827169518981
0.36834374999999997,0.00015632425369040137
0.36840625,0.00015631102409488506
0.36846875,0.00015825380249107068
0.36853125,0.0001620363821257173
0.36859375,0.0001675038853911348
0.36865625,0.0001830804632622085
0.36871875,0.00019089039541808628
0.36878125,0.00019926770205055955
0.36884375,0.00020774163186548789
0.36890625,0.00021579587400880063
0.36896874999999996,0.00022302134093644954
0.36903125000000003,0.00022901179357455448
0.36909375,0.00023342040004538378
0.36915624999999996,0.00023601788061430873
0.36921875,0.0002366905009566489
0.36928125,0.0002354332171492779
0.36934374999999997,0.0002323299100095294
0.36940625,0.00022758208142657776
0.36946875,0.0002215230361573145
0.36953125,0.00021455052295227262
0.36959375,0.00020711660092513628
0.36965625,0.0001996853535050358
0.36971875,0.00019269219720023656
0.36978125,0.0001778760303133703
0.36984375,0.00017312287877584848
0.36990625,0.0001699775536745246
0.36996874999999996,0.00016865728718337691
0.37003125000000003,0.00016927030253353903
0.37009375,0.00017183389398448684
0.37015624999999996,0.00017619684920384265
0.37021875,0.00018213739529304718
0.37028125,0.00019809915520338506
0.37034374999999997,0.00020612579630652217
0.37040625,0.00021448533874685038
0.37046875,0.00022284429989885557
0.37053125,0.0002306255710473326
0.37059375,0.00023741944104882506
0.37065625,0.0002428251935996939
0.37071875,0.0002465995845259833
0.37078125,0.00024848115820320926
0.37084375,0.00024842440139624666
0.37090625,0.00024645746139193014
0.37096874999999996,0.00024271099168010624
0.37103125000000003,0.0002374148289403244
0.37109375,0.00023096940874102467
0.37115624999999997,0.0002237523140386291
0.37121875,0.00021620106808771522
0.37128125,0.00020881952702793416
0.37134375,0.00020207998825488155
0.37140625,0.0001876139058169246
0.37146875,0.00018333030931884375
0.37153125,0.0001807531355819958
0.37159375,0.00018006036377717083
0.37165625,0.00018133079830801035
0.37171875,0.00018447997937401373
0.37178124999999995,0.00018937870620715225
0.37184375000000003,0.0001957562178847641
0.37190625,0.00021195614212415892
0.37196874999999996,0.00022011924615839007
0.37203125000000004,0.00022850637592128353
0.37209375,0.00023666717541157012
0.37215624999999997,0.00024409877575626293
0.37221875,0.0002504132602615672
0.37228125,0.00025523721674472477
0.37234375,0.00025832376754543473
0.37240625,0.0002595083127559378
0.37246875,0.0002587338224766117
0.37253125,0.0002560706605582441
0.37259375,0.0002517255353158554
0.37265625,0.0002459563504771112
0.37271875,0.0002391424891978744
0.37278125,0.0002317043328462498
0.37284375000000003,0.00022410381291956133
0.37290625,0.00021685511959686904
0.37296874999999996,0.0002016206472163079
0.37303125000000004,0.00019631740408835446
0.37309375,0.00019254453641588676
0.37315624999999997,0.0001905486706132581
0.37321875,0.00019047292579420227
0.37328125,0.0001923410531354114
0.37334375,0.00019606414536500055
0.37340625,0.00020144664347174213
0.37346875,0.0002169466761433314
0.37353125,0.00022464102334068814
0.37359375,0.00023288500534449086
0.37365625,0.00024119704094155425
0.37371875,0.00024910568988678605
0.37378125,0.0002561508046129424
0.37384375000000003,0.00026193809436550475
0.37390625,0.0002661596892365725
0.37396874999999996,0.0002685586861443795
0.37403125000000004,0.0002690330829672044
0.37409375,0.00026755835392133775
0.37415624999999997,0.00026426233612036887
0.37421875,0.0002593438431234829
0.37428125,0.00025313205389447535
0.37434375,0.0002460053136770571
0.37440625,0.0002384130271171625
0.37446875,0.00023084506240038383
0.37453125,0.00022374240378306848
0.37459375,0.0002088110619875641
0.37465625,0.00020393647223158895
0.37471875,0.0002006947869356568
0.37478125,0.00019928578890351933
0.37484375000000003,0.00019981345584729748
0.37490625,0.0002022738822017034
0.37496874999999996,0.0002065342680855342
0.37503125000000004,0.00021236560907807872
0.37509375,0.00022816320885790664
0.37515624999999997,0.00023604990995323982
0.37521875,0.0002443103594944318
0.37528125,0.00025249403402499704
0.37534375,0.00026011185855133456
0.37540625,0.00026672573622087137
0.37546875,0.00027198067381664637
0.37553125,0.0002755618545189076
0.37559375,0.000277277813712673
0.37565625,0.00027704556212876374
0.37571875,0.0002748952064537402
0.37578124999999996,0.00027097769938908
0.37584375000000003,0.00026553811327259536
0.37590625,0.00025892797643685406
0.37596874999999996,0.0002515394083223779
0.37603125000000004,0.00024385689121303455
0.37609375,0.00023633814996621566
0.37615624999999997,0.00022944979864628762
0.37621875,0.00021485975299852939
0.37628125,0.00021044497303787657
0.37634375,0.00020773317632831467
0.37640625,0.00020691349896355404
0.37646875,0.00020803686812068123
0.37653125,0.00021105930117202437
0.37659375,0.00021581276972133107
0.37665625,0.00022204146998352353
0.37671875,0.00023810378186503445
0.37678125,0.0002461103694598177
0.37684375000000003,0.0002543380367447945
0.37690625,0.00026234092080396065
0.37696874999999996,0.00026962411286741983
0.37703125000000004,0.00027577139957513097
0.37709375,0.00028044382938881285
0.37715624999999997,0.0002833773954556973
0.37721875,0.00028440355753485413
0.37728125,0.0002834814897204885
0.37734375,0.00028067406097812
0.37740625,0.000276176461719041
0.37746875,0.00027026337178220894
0.37753125,0.00026328967901900757
0.37759375,0.0002557023366552072
0.37765625,0.00024796783153561985
0.37771875,0.0002405558638316832
0.37778125,0.00022515489048067355
0.37784375000000003,0.0002196767928822757
0.37790625,0.00021575444080593198
0.37796874999999996,0.0002135825400758351
0.37803125000000004,0.00021333191802459794
0.37809375,0.00021503771749381562
0.37815624999999997,0.00021859121169380547
0.37821875,0.0002237930715579886
0.37828125,0.00023910754210737517
0.37834375,0.00024663207629724293
0.37840625,0.00025471874159410657
0.37846875,0.00026286040229486773
0.37853125,0.00027061752972892816
0.37859375,0.0002775220933742828
0.37865625,0.0002831702546086112
0.37871875,0.00028724337464232363
0.37878125,0.0002895339946737546
0.37884375000000003,0.0002898638439638307
0.37890625,0.0002882643385823669
0.37896874999999997,0.00028483930637746013
0.37903125000000004,0.0002797814105875013
0.37909375,0.0002734218454245735
0.37915625,0.00026617091240575125
0.37921875,0.00025840387990806735
0.37928125,0.00025066668793849445
0.37934375,0.00024339415321446983
0.37940625,0.0002282840130598679
0.37946875,0.00022319848047386986
0.37953125,0.00021976696492291559
0.37959375,0.00021815073568962062
0.37965625000000003,0.00021848122248371848
0.37971875,0.0002207028441614592
0.37978125,0.00022476598381163115
0.37984375000000004,0.00023038439508574204
0.37990625,0.0002459850552894993
0.37996874999999997,0.0002536878288698363
0.38003125000000004,0.0002617603101550403
0.38009375,0.0002697866729654552
0.38015625,0.00027729402661294533
0.38021875,0.0002837470565489608
0.38028125,0.00028885895928665306
0.38034375,0.00029235792090911983
0.38040625,0.000293953461711155
0.38046875,0.00029361706731273474
0.38053125,0.00029135375186048473
0.38059375,0.0002873260618626583
0.38065625000000003,0.000281759261600914
0.38071875,0.0002750063701957711
0.38078125,0.00026751020638672574
0.38084375000000004,0.00025963509772185256
0.38090625,0.0002519256481899809
0.38096874999999997,0.00024484314406019586
0.38103125000000004,0.00023004516921392576
0.38109375,0.00022537017863510228
0.38115625,0.00022245388956505796
0.38121875,0.00022137323088110283
0.38128125,0.00022224013510808993
0.38134375,0.0002250143857373335
0.38140625,0.0002295074300782199
0.38146875,0.00023553003144243662
0.38153125,0.00025136658173702253
0.38159375,0.00025918859361878654
0.38165625000000003,0.00026724693845178726
0.38171875,0.0002750839745566669
0.38178124999999996,0.00028222602778982253
0.38184375000000004,0.0002882664105446353
0.38190625,0.00029283152212254693
0.38196874999999997,0.00029568567813662017
0.38203125000000004,0.0002966264299421456
0.38209375,0.0002956241820380179
0.38215625,0.0002927311083903844
0.38221875,0.0002881500156274447
0.38228125,0.0002821173892848805
0.38234375,0.000275023767927568
0.38240625,0.00026728283328140284
0.38246875,0.00025937348579826297
0.38253125,0.00025176017877970996
0.38259375,0.0002361451162961048
0.38265625000000003,0.00023043129535119805
0.38271875,0.00022623166774776715
0.38278125,0.00022378470576718545
0.38284375000000004,0.00022325138307356662
0.38290625,0.00022466444923631423
0.38296874999999997,0.000227943305105352
0.38303125000000005,0.00023287931119747585
0.38309375,0.00024795899966498225
0.38315625,0.0002552625342982229
0.38321875,0.00026313550424206245
0.38328125,0.00027111878340457807
0.38334375,0.00027872747645237006
0.38340625,0.0002855224756774799
0.38346875,0.00029108401400540496
0.38353125,0.00029509370979130534
0.38359375,0.00029730684560558274
0.38365625000000003,0.00029760865582159624
0.38371875,0.0002959556795285173
0.38378125,0.00029245705099355257
0.38384375000000004,0.00028734723361739656
0.38390625,0.00028088630054430574
0.38396874999999997,0.00027348537382285154
0.38403125000000005,0.00026559659965044724
0.38409375,0.0002576672732427718
0.38415625,0.0002501751203672284
0.38421875,0.00023481248416534067
0.38428125,0.00022946265902080987
0.38434375,0.00022571404871146727
0.38440625,0.0002237848440190121
0.38446875,0.00022379210346219758
0.38453125,0.00022571835971672838
0.38459375,0.00022946030185645033
0.38465625000000003,0.0002348035232443632
0.38471875,0.0002501534091622626
0.38478125,0.000257615877526679
0.38484375000000004,0.0002655203313479404
0.38490625,0.0002733711691951246
0.38496874999999997,0.0002807268322625317
0.38503125000000005,0.000287132690058825
0.38509375,0.00029218917854094417
0.38515625,0.00029561947510206577
0.38521875,0.000297203138997143
0.38528125,0.00029685786985293727
0.38534375,0.00029456263786917236
0.38540625,0.0002905068559184154
0.38546875,0.0002848919278585216
0.38553125,0.0002780564948704489
0.38559375,0.00027040826258502293
0.38565625000000003,0.0002624000885134356
0.38571875,0.00025448929154339717
0.38578124999999996,0.0002471580351971897
0.38584375000000004,0.00023207614860796394
0.38590625,0.0002271191800945621
0.38596874999999997,0.00022383923810613549
0.38603125000000005,0.0002224135244907749
0.38609375,0.00022293545418247684
0.38615625,0.00022537447484223538
0.38621875,0.0002295491042212383
0.38628125,0.00023524664738176077
0.38634375,0.0002508327350188022
0.38640625,0.00025841405961557484
0.38646875,0.0002662861294818464
0.38653125,0.0002739832744886872
0.38659375,0.0002810339835160047
0.38665625000000003,0.00028701166520601895
0.38671875,0.0002915610877771563
0.38678125,0.0002943990978726829
0.38684375000000004,0.0002953536531305756
0.38690625,0.0002943681279781729
0.38696875,0.00029147394009301775
0.38703125000000005,0.00028687597124588127
0.38709375,0.0002807918906058554
0.38715625,0.00027361174515228015
0.38721875,0.00026574690797422085
0.38728125,0.0002576570564403746
0.38734375,0.0002498181856693954
0.38740625,0.0002339335723169425
0.38746875000000003,0.00022790558424291146
0.38753125,0.0002233477727311417
0.38759375,0.00022053646759841172
0.38765625000000004,0.00021960930828300584
0.38771875,0.00022064232032573128
0.38778125,0.00022353708654430232
0.38784375000000004,0.00022813590241127502
0.38790625,0.00024288057045795952
0.38796875,0.0002499232034225696
0.38803125000000005,0.0002575859046929918
0.38809375,0.00026538516383139976
0.38815625,0.00027288371593527094
0.38821875,0.0002795982393587748
0.38828125,0.0002851394289632714
0.38834375,0.00028914521212555777
0.38840625,0.00029138615654250577
0.38846875000000003,0.00029173757497366615
0.38853125,0.0002901177098850183
0.38859375,0.00028664757143243014
0.38865625000000004,0.0002815359912445303
0.38871875,0.00027502912423595094
0.38878125,0.00026755749007764673
0.38884375000000004,0.0002595118605480118
0.38890625,0.00025140625203681766
0.38896875,0.00024364687958530057
0.38903125000000005,0.00022800820180923775
0.38909375,0.00022232150191358463
0.38915625,0.00021816127846897848
0.38921875,0.0002158141203423558
0.38928125,0.00021540521564429593
0.38934375,0.00021694250850222419
0.38940625,0.0002202640018905619
0.38946875000000003,0.00022524912928081897
0.38953125,0.0002403023830182538
0.38959375,0.0002474630906420805
0.38965625000000004,0.0002551909510170869
0.38971875,0.0002628844943251829
0.38978125,0.00027015090604284864
0.38984375000000004,0.0002765009242933214
0.38990625,0.0002815849127905945
0.38996875,0.0002850797223393903
0.39003125000000005,0.00028672571096963195
0.39009375,0.0002864343261261837
0.39015625,0.0002842622137810835
0.39021875,0.00028024670988290035
0.39028125,0.00027464861082299175
0.39034375,0.00026779179540414866
0.39040625,0.00026007235867721995
0.39046875000000003,0.00025186881290029106
0.39053125,0.00024376482185162196
0.39059375,0.0002361727048745127
0.39065625000000004,0.00022078142882779594
0.39071875,0.0002154392442343736
0.39078125,0.00021172936110029628
0.39084375000000005,0.00020987654637118214
0.39090625,0.0002099778808374031
0.39096875,0.00021193677797858718
0.39103125000000005,0.0002157327487463112
0.39109375,0.00022105920923482653
0.39115625,0.00023634085016235873
0.39121875,0.0002436725123425576
0.39128125,0.0002513610233907393
0.39134375,0.00025894992158884134
0.39140625,0.00026596339289963744
0.39146875000000003,0.0002719582744517002
0.39153125,0.0002765415432663121
0.39159375,0.00027948458026423595
0.39165625000000004,0.0002805648264621041
0.39171875,0.0002797002319054609
0.39178124999999997,0.0002769382632828721
0.39184375000000005,0.0002723997408472373
0.39190625,0.0002663709051007046
0.39196875,0.00025917636138009237
0.39203125000000005,0.00025122998020241094
0.39209375,0.0002429855627197608
0.39215625,0.0002349271807582029
0.39221875,0.00022750783386534662
0.39228125,0.0002123860319599713
0.39234375,0.00020742095587633624
0.39240625,0.00020417139603999546
0.39246875000000003,0.0002028171594621181
0.39253125,0.00020339326527749058
0.39259375,0.00020583467798379607
0.39265625000000004,0.00021003761182039615
0.39271875,0.0002156818761070156
0.39278125,0.00023118497401328209
0.39284375000000005,0.00023860901997621586
0.39290625,0.0002462828833429409
0.39296875,0.00025370070356778296
0.39303125000000005,0.0002604206016764976
0.39309375,0.0002660224500844188
0.39315625,0.00027015949145935136
0.39321875,0.0002725615926498087
0.39328125,0.0002730464026249879
0.39334375,0.00027162330171209836
0.39340625,0.00026831330461454805
0.39346875000000003,0.00026331347436467367
0.39353125,0.0002568839913893728
0.39359375,0.0002493860785722779
0.39365625000000004,0.00024127007385060795
0.39371875,0.00023299998539826755
0.39378125,0.00022502617159942534
0.39384375000000005,0.0002090539918035636
0.39390625,0.00020300159312107435
0.39396875,0.0001984417710978667
0.39403125000000006,0.00019563799875702004
0.39409375,0.00019474759315576962
0.39415625,0.00019580491735947392
0.39421875,0.0001987204392369865
0.39428125,0.0002032889141235089
0.39434375,0.00021797576230694893
0.39440625,0.00022490382479140036
0.39446875000000003,0.00023240410802655154
0.39453125,0.0002400034922849792
0.39459375,0.00024723795723238795
0.39465625000000004,0.0002536550801799653
0.39471875,0.00025885388808331855
0.39478125000000003,0.0002624925892318608
0.39484375000000005,0.0002643631186384221
0.39490625,0.0002643034774273273
0.39496875,0.0002623230170659824
0.39503125000000006,0.00025848411784816505
0.39509375,0.00025302987642095154
0.39515625,0.00024623916015291403
0.39521875,0.00023850932585034457
0.39528125000000003,0.00023027772420795845
0.39534375,0.00022198248369128398
0.39540625,0.00021413578520588367
0.39546875000000004,0.00019838945923882773
0.39553125,0.0001926716519971977
0.39559375,0.00018850756276171665
0.39565625000000004,0.00018618084858994244
0.39571875,0.00018576421740351678
0.39578125,0.00018728469211752585
0.39584375000000005,0.00019060408868924045
0.39590625,0.0001955306390104758
0.39596875,0.00021047919692485095
0.39603125000000006,0.0002175698311653318
0.39609375,0.00022509566382017399
0.39615625,0.00023260096151081489
0.39621875,0.00023961953541776215
0.39628125000000003,0.0002457076054686591
0.39634375,0.0002504852981711492
0.39640625,0.0002536416963462851
0.39646875000000004,0.00025496373907714365
0.39653125,0.0002543543647804264
0.39659375,0.0002518310224992465
0.39665625000000004,0.0002475100965336485
0.39671875,0.00024163888681144607
0.39678125000000003,0.00023452537023301023
0.39684375000000005,0.00022656845355057548
0.39690625,0.00021823091665583438
0.39696875,0.0002099802947536436
0.39703125000000006,0.00020227106340054563
0.39709375,0.00018678871457651625
0.39715625,0.00018140020505450632
0.39721875,0.00017766421642996522
0.39728125000000003,0.00017577122366516096
0.39734375,0.0001758159486570099
0.39740625,0.00017777749866068615
0.39746875000000004,0.00018148763981490346
0.39753125,0.0001867551020493241
0.39759375,0.0002019149332578296
0.39765625000000004,0.0002091085151448291
0.39771875,0.0002166349394462641
0.39778125000000003,0.00022402305157492863
0.39784375000000005,0.00023080406030329126
0.39790625,0.00023656116965048435
0.39796875,0.0002408967923771821
0.39803125000000006,0.0002435458061512824
0.39809375,0.000244349015483189
0.39815625,0.00024320184872635153
0.39821875,0.00024016546407570893
0.39828125000000003,0.0002353814505792473
0.39834375,0.00022909678288333957
0.39840625,0.00022171195262521426
0.39846875000000004,0.0002135625382621853
0.39853125,0.00020518173386506466
0.39859375,0.00019696992365880045
0.39865625000000005,0.00018943099956345022
0.39871875,0.00017422797771745463
0.39878125000000003,0.0001692032845775973
0.39884375000000005,0.00016588621681691562
0.39890625,0.00016445193009306802
0.39896875,0.00016494004250448835
0.39903125000000006,0.00016734518939472837
0.39909375,0.00017144426069502783
0.39915625,0.000185743470870664
0.39921875,0.000192355635737107
0.39928125000000003,0.00019964270006669893
0.39934375,0.00020714382758291183
0.39940625,0.00021437936522428203
0.39946875000000004,0.00022089601479519105
0.39953125,0.0002262749134719355
0.39959375,0.00023017581867065817
0.39965625000000005,0.0002323950457664009
0.39971875,0.0002326289947653798
0.39978125000000003,0.0002310082862335
0.39984375000000005,0.00022746161025777312
0.39990625,0.00022229094082612533
0.39996875,0.0002156199908086437
0.40003125000000006,0.00020802040469644623
0.40009375,0.00019971627275741644
0.40015625,0.0001913535410682926
0.40021875,0.00018319976830227097
0.40028125000000003,0.000167149909933606
0.40034375,0.0001609899182458685
0.40040625,0.000156299461087972
0.40046875000000004,0.00015344061422696564
0.40053125,0.0001524397264624222
0.40059375,0.00015337454873178002
0.40065625000000005,0.00015618282623224705
0.40071875,0.00016068991727372084
0.40078125,0.0001752598174483977
0.40084375000000005,0.0001820287419964095
0.40090625,0.00018941024777324733
0.40096875,0.0001968458462764111
0.40103125000000006,0.00020392665657542608
0.40109375,0.00021016628760402167
0.40115625,0.0002151931999367085
0.40121875,0.0002186716203256972
0.40128125000000003,0.00022037782471749645
0.40134375,0.00022012823109537893
0.40140625,0.00021796949800817478
0.40146875000000004,0.0002140066881626962
0.40153125,0.000208391717250761
0.40159374999999997,0.0002014557580529569
0.40165625000000005,0.0001936034479785853
0.40171875,0.00018521296461354586
0.40178125,0.0001768005868434397
0.40184375000000006,0.0001688197183813342
0.40190625,0.00015297006187264123
0.40196875,0.00014711496789231865
0.40203125,0.00014286206851768513
0.40209375,0.00014039871022930583
0.40215625,0.00013986618594769018
0.40221875,0.00014125428474422164
0.40228125000000003,0.00014445661223516648
0.40234375,0.0001492587578234561
0.40240625,0.00016407337105112108
0.40246875000000004,0.00017103681006142013
0.40253125,0.00017841293396286817
0.40259375,0.000185797245419006
0.40265625000000005,0.0001927106237062659
0.40271875,0.00019866474033496118
0.40278125,0.00020330590204513388
0.40284375,0.00020636741018761895
0.40290625,0.0002075874648153897
0.40296875,0.0002068714604896993
0.40303125,0.00020425223836077755
0.40309375000000003,0.00019984357865315827
0.40315625,0.00019386354285498564
0.40321875,0.00018664828315559379
0.40328125000000004,0.00017859649770317343
0.40334375,0.00017015739345792313
0.40340624999999997,0.000161799129395436
0.40346875000000004,0.0001539658422053461
0.40353125,0.00013836613976199452
0.40359375,0.0001328526743107697
0.40365625000000005,0.00012898302492507507
0.40371875,0.00012695757120829987
0.40378125,0.00012685797237158014
0.40384375,0.0001286821944124078
0.40390625,0.00013227074651725457
0.40396875,0.000137377255798099
0.40403125,0.00015242363043169171
0.40409375000000003,0.00015950237208017803
0.40415625,0.00016691830429688137
0.40421874999999996,0.00017421502000322664
0.40428125000000004,0.00018090881018931193
0.40434375,0.00018656913569813083
0.40440624999999997,0.00019085562621744268
0.40446875000000004,0.00019348297800057812
0.40453125,0.00019423841758557658
0.40459375,0.0001930593561638161
0.40465625,0.00018999382431614253
0.40471875,0.00018515651887882068
0.40478125,0.00017886486493584597
0.40484375,0.00017140088359930694
0.40490625,0.0001632022950823972
0.40496875,0.00015472115304307477
0.40503125,0.00014644475904758425
0.40509375000000003,0.0001387977797625145
0.40515625,0.00012345549021691715
0.40521874999999996,0.00011828629139928187
0.40528125000000004,0.00011481266087462472
0.40534375,0.00011323062985336974
0.40540624999999997,0.00011356711341074799
0.40546875,0.0001157979453885391
0.40553125,0.00011975305336842101
0.40559375,0.00013389654554130104
0.40565625,0.00014039655634348613
0.40571875,0.00014758520587057622
0.40578125,0.0001549976058985436
0.40584375,0.00016216797545340333
0.40590625,0.00016865243574371025
0.40596875,0.0001740203940867463
0.40603124999999995,0.0001779274494161931
0.40609375000000003,0.0001801148146459708
0.40615625,0.00018040629469788516
0.40621874999999996,0.00017877415473768754
0.40628125,0.00017526826711176946
0.40634375,0.00017006862677410028
0.40640624999999997,0.0001634484569195127
0.40646875,0.00015577753917804527
0.40653125,0.00014745941578844096
0.40659375,0.00013897126708335011
0.40665625,0.00013076602128904435
0.40671875,0.00011456936244713667
0.40678125,0.000108260536331381
0.40684374999999995,0.00010343130273807177
0.40690625,0.00010036138747113177
0.40696875,0.00009919201115284049
0.40703124999999996,0.00009995496258285996
0.40709375000000003,0.00010257687780726443
0.40715625,0.0001068798787034822
0.40721874999999996,0.00012128929779633979
0.40728125,0.0001279495425366428
0.40734375,0.000135204906853037
0.40740624999999997,0.00014260565754836696
0.40746875,0.00014963410872263772
0.40753125,0.00015588764844057246
0.40759375,0.00016093264164149246
0.40765624999999994,0.00016444754859828992
0.40771875,0.00016621291561363938
0.40778125,0.0001660630126050361
0.40784374999999995,0.00016398994211996865
0.40790625,0.0001600676186474248
0.40796875,0.0001544972822899171
0.40803124999999996,0.00014760366827405724
0.40809375,0.00013973937517074153
0.40815625,0.00013131918470415949
0.40821874999999996,0.0001228573820444348
0.40828125,0.00011476933334173683
0.40834375,0.00009879168136472244
0.40840624999999997,0.00009275918032002062
0.40846875,0.00008830775101926341
0.40853125,0.00008562714188545262
0.40859375,0.00008488812612200691
0.40865624999999994,0.00008604597044180318
0.40871875,0.00008905461627156663
0.40878125,0.00009366843447348311
0.40884374999999995,0.0001082977242524985
0.40890624999999997,0.00011512210550210233
0.40896875,0.00012248311507795373
0.40903124999999996,0.00012979437131618865
0.40909375,0.00013666784059468418
0.40915625,0.0001427118434734892
0.40921874999999996,0.0001474374554355784
0.40928125,0.0001506059600470122
0.40934375,0.00015191428640587423
0.40940624999999997,0.00015134718021785065
0.40946874999999994,0.0001488454391338212
0.40953125,0.0001445472374790313
0.40959375,0.00013868689370755138
0.40965624999999994,0.000131532533757181
0.40971875,0.0001235079617401963
0.40978125,0.00011507136800014556
0.40984374999999995,0.00010661986204222457
0.40990624999999997,0.00009867210826282335
0.40996875,0.00008294005114965752
0.41003125000000007,0.00007718503942606703
0.41009375000000003,0.00007311863829914667
0.41015625,0.0000708644016775839
0.41021875,0.00007052908718589712
0.41028125000000004,0.00007211306578364107
0.41034375,0.00007544731389620696
0.41040625000000003,0.00008039236092243635
0.41046875000000005,0.0000953047181090072
0.41053125,0.0001022477311890535
0.41059375000000004,0.00010959370862534401
0.41065625000000006,0.00011689973955267274
0.41071875,0.00012363227278786026
0.41078125,0.00012939239273633552
0.41084375000000006,0.00013377464186775656
0.41090625000000003,0.00013660233334836236
0.41096875,0.0001375097163158201
0.41103125000000007,0.00013655207922816381
0.41109375000000004,0.00013366028030895039
0.41115625,0.00012898722575135912
0.41121875,0.00012281394934639256
0.41128125000000004,0.00011544404015675913
0.41134375,0.0001072982484193602
0.41140625000000003,0.00009879428903939586
0.41146875000000005,0.00009044366320250241
0.41153125,0.00008267099625183794
0.41159375,0.00006714754326375694
0.41165625000000006,0.00006177457261472702
0.41171875,0.00005805359406560462
0.41178125,0.00005620691772459385
0.41184375000000006,0.00005626396744844164
0.41190625000000003,0.000058231599835797954
0.41196875,0.00006196070575468365
0.41203125,0.00006715982713662721
0.41209375000000004,0.00008225653128221544
0.41215625,0.00008934128730470059
0.41221875,0.00009674119678312887
0.41228125000000004,0.00010392964434849383
0.41234375,0.00011050281229751935
0.41240625000000003,0.0001160231800999556
0.41246875000000005,0.00012013014243089648
0.41253125,0.00012253930282800363
0.41259375,0.000123092310832712
0.41265625000000006,0.00012171452482882816
0.41271875,0.00011843331876182361
0.41278125,0.00011344824716924551
0.41284375,0.00010701753997237329
0.41290625000000003,0.00009945052640049357
0.41296875,0.00009119396006497527
0.41303125,0.00008269729528896652
0.41309375000000004,0.0000744319898778184
0.41315625,0.00006684411517872413
0.41321875,0.000051567937113167206
0.41328125000000004,0.00004652746288285464
0.41334375,0.00004318695422105001
0.41340625,0.00004171709004412161
0.41346875000000005,0.000042186030297611254
0.41353125,0.00004453808233999268
0.41359375,0.00004859202075156027
0.41365625000000006,0.00006281992492160327
0.41371875,0.00006936834830356675
0.41378125,0.00007654946979820942
0.41384375,0.0000839268750549016
0.41390625000000003,0.00009105176799908965
0.41396875,0.00009744708426218107
0.41403125,0.00010270240125914709
0.41409375000000004,0.00010649539121730667
0.41415625,0.00010853893026997741
0.41421874999999997,0.00010871217558147683
0.41428125000000005,0.00010693252413968013
0.41434375,0.00010333567650262776
0.41440625,0.00009803657207493877
0.41446875000000005,0.00009134250409645328
0.41453125,0.00008361626964972779
0.41459375,0.00007528870305514163
0.41465625,0.00006680438634588948
0.41471875,0.00005863623844013649
0.41478125,0.00004250624618638149
0.41484375,0.00003627206743771899
0.41490625000000003,0.00003155373173848591
0.41496875,0.000028587781592495642
0.41503125,0.000027521377552588988
0.41509375000000004,0.000028387604969565272
0.41515625,0.0000310923863366952
0.41521874999999997,0.000035463125313148214
0.41528125000000005,0.000049935818273866284
0.41534375,0.00005664407594929699
0.41540625,0.00006391458678786655
0.41546875,0.00007128990920135525
0.41553125,0.00007830522411270135
0.41559375,0.00008451690945783519
0.41565625,0.00008951767832052204
0.41571875,0.0000929770133299701
0.41578125,0.00009466565783294856
0.41584375,0.00009444959703881761
0.41590625000000003,0.00009231716543792179
0.41596875,0.0000883583619505357
0.41603124999999996,0.00008275038585008054
0.41609375000000004,0.00007584217682349292
0.41615625,0.00006796481593385195
0.41621874999999997,0.00005957048172467588
0.41628125,0.000051132767037657956
0.41634375,0.000043084944446741824
0.41640625,0.000027151657441722155
0.41646875,0.00002119194061148133
0.41653125,0.000016802232083022728
0.41659375,0.00001419635117132223
0.41665625,0.000013517881526384223
0.41671875,0.000014751892744663264
0.41678125,0.0000177975740342437
0.41684374999999996,0.000022456299039297356
0.41690625000000003,0.00003714536851526229
0.41696875,0.00004401311338508851
0.41703124999999996,0.00005131634287228182
0.41709375000000004,0.000058671383494079965
0.41715625,0.0000655855196381172
0.41721874999999997,0.00007158512110816417
0.41728125,0.00007630598484895112
0.41734375,0.0000794436018262401
0.41740625,0.00008076638848028561
0.41746875,0.00008018767876015465
0.41753125,0.00007769181804059833
0.41759375,0.00007338911236276502
0.41765624999999995,0.00006753372817096259
0.41771875,0.0000603961313925816
0.41778125,0.000052398391152341794
0.41784374999999996,0.00004398022502169474
0.41790625000000003,0.00003555792017574666
0.41796875,0.000027656696472685982
0.41803124999999997,0.000011934776512678713
0.41809375,6.246533011317057e-6
0.41815625,2.17649001264808e-6
0.41821875,-5.304843500586465e-8
0.41828125,-3.812120676627284e-7
0.41834375,1.240992571996391e-6
0.41840625,4.6010913243230145e-6
0.41846875,9.51864427387733e-6
0.41853125,0.00002443217613720683
0.41859375,0.000031424075708691435
0.41865624999999995,0.000038788546876361574
0.41871875000000003,0.000046082791822360525
0.41878125,0.00005282681162356584
0.41884374999999996,0.000058640262760215056
0.41890625,0.00006307778799764796
0.41896875,0.0000659043761356004
0.41903124999999997,0.00006689706573959064
0.41909375,0.00006594864050483984
0.41915625,0.00006314469453745641
0.41921875,0.00005851357376165933
0.41928125,0.00005240469697875838
0.41934375,0.00004509865685295433
0.41940625,0.00003697527853863125
0.41946874999999995,0.000028556373492666376
0.41953125,0.000020188818299092526
0.41959375,0.000012453307822062054
0.41965624999999995,-3.0850216623870552e-6
0.41971875000000003,-8.44356804434454e-6
0.41978125,-0.000012146180231265014
0.41984374999999996,-0.000014056072317483737
0.41990625,-0.000014004668187975189
0.41996875,-0.00001204812086737228
0.42003124999999997,-8.368638435854447e-6
0.42009375,-3.1770465984265472e-6
0.42015625,0.000011961186691722414
0.42021875,0.000019057378232129052
0.42028125,0.00002643265906435155
0.42034375,0.0000336881274582701
0.42040625,0.00004030603130697474
0.42046874999999995,0.00004592356457826241
0.42053125,0.00005009509636647036
0.42059375,0.00005261169755250983
0.42065624999999995,0.000053237464439997995
0.42071875,0.00005198662049231417
0.42078125,0.00004881067261552907
0.42084374999999996,0.00004395954479596842
0.42090625,0.000037597964230501324
0.42096875,0.000030138922225392273
0.42103124999999997,0.000021937721875593674
0.42109375,0.000013486493773140484
0.42115625,5.238266015852866e-6
0.42121875,-2.3654622620661314e-6
0.42128125,-0.000017605938194789617
0.42134375,-0.0000227159508092295
0.42140625,-0.00002606329376875216
0.42146874999999995,-0.000027616199728269786
0.42153125,-0.000027189525355492128
0.42159375,-0.000024927166206147044
0.42165624999999995,-0.00002090079625621799
0.42171875,-6.694032478271605e-6
0.42178125,-2.056346434242684e-7
0.42184374999999996,7.0006069909644975e-6
0.42190625,0.000014417204212496815
0.42196875,0.00002162435255612105
0.42203124999999997,0.000028078428670946787
0.42209375,0.00003347699520096781
0.42215625,0.00003739770579264112
0.42221875,0.000039617314567197415
0.42228125,0.00003995159472536258
0.42234375,0.000038341985910642085
0.42240625,0.000034878687619449567
0.42246874999999995,0.000029754604433288034
0.42253125,0.00002318238830191499
0.42259375,0.00001556988154727268
0.42265624999999996,7.3241496092654734e-6
0.42271875000000003,-1.111301759844363e-6
0.42278125,-9.254428118686542e-6
0.42284374999999996,-0.000025397277928031203
0.42290625,-0.00003167671586465359
0.42296875,-0.0000364745426462143
0.42303124999999997,-0.00003952810169320642
0.42309375,-0.00004067589351985923
0.42315625,-0.00003992903733299191
0.42321875,-0.00003731206440188428
0.42328125,-0.000033021034843129515
0.42334375,-0.000018592463594369057
0.42340625,-0.000011913227914023272
0.42346874999999995,-4.619636245845049e-6
0.42353125,2.818667526660601e-6
0.42359375,9.92560795273767e-6
0.42365624999999996,0.000016266820588764497
0.42371875,0.000021424026345473468
0.42378125,0.000025101753198628063
0.42384374999999996,0.000027013207370515935
0.42390625,0.00002702248460692558
0.42396875,0.00002511193796148059
0.42403124999999997,0.00002136665595292575
0.42409375,0.000016000297547863473
0.42415625,9.261351571004939e-6
0.42421875,1.5172365099430651e-6
0.42428125,-6.772688205161637e-6
0.42434375,-0.000015172205332217303
0.42440625,-0.000023193294888576577
0.42446874999999995,-0.00003914920144454381
0.42453125,-0.000045185425797997225
0.42459375,-0.000049672374299661315
0.42465624999999996,-0.00005239389856333265
0.42471875,-0.000053201749015088784
0.42478125,-0.00005210450126677535
0.42484374999999996,-0.00004916696485363775
0.42490625,-0.00004460639274266737
0.42496875,-0.000029957333068375558
0.42503124999999997,-0.000023136803264489636
0.42509375,-0.00001576825699925455
0.42515625,-8.331553866702812e-6
0.42521875,-1.296738902506478e-6
0.42528125,4.889927903886648e-6
0.42534375,9.842291567807582e-6
0.42540625,0.000013230695005944648
0.42546874999999995,0.000014852155243827436
0.42553125,0.000014565045349010375
0.42559375,0.00001236085486361338
0.42565624999999996,8.359242941555212e-6
0.42571875,2.718539878654447e-6
0.42578125,-4.193202499877535e-6
0.42584374999999997,-0.000012023277337153138
0.42590625,-0.00002035966037214343
0.42596875,-0.00002870088734675813
0.42603125,-0.00003661195647018667
0.42609375,-0.00005238559869198689
0.42615625,-0.00005815671940976458
0.42621875,-0.00006236208613739913
0.42628125,-0.00006476056766703542
0.42634375,-0.00006523101208277815
0.42640625,-0.00006380088108458304
0.42646874999999995,-0.000060562072420278223
0.42653125000000003,-0.00005574387000242126
0.42659375,-0.00004091102004910585
0.42665624999999996,-0.00003393517182370687
0.42671875000000004,-0.000026521876392765487
0.42678125,-0.000019113867040870813
0.42684374999999997,-0.000012185380814877522
0.42690625,-6.1615337195175535e-6
0.42696875,-1.4171618072100767e-6
0.42703125,1.7087665530324259e-6
0.42709375,3.0394553170581817e-6
0.42715625,2.458207023381398e-6
0.42721875,-5.572875404202815e-8
0.42728125,-4.330308379568715e-6
0.42734375,-0.000010160890280705437
0.42740625,-0.00001723840940484611
0.42746874999999995,-0.000025168931454613852
0.42753125000000003,-0.00003352960923997533
0.42759375,-0.00004180164279292409
0.42765624999999996,-0.000049582157826535966
0.42771875,-0.00006515739417826266
0.42778125,-0.00007070294631429663
0.42784374999999997,-0.00007460416489631083
0.42790625,-0.0000766678028950446
0.42796875,-0.00007684358099641075
0.42803125,-0.00007511101640559487
0.42809375,-0.00007153500841509952
0.42815625,-0.00006650421347999258
0.42821875,-0.00005150130330477953
0.42828125,-0.00004439808369885445
0.42834375,-0.000036907201048735905
0.42840625,-0.00002954699134197214
0.42846874999999995,-0.000022696835977165097
0.42853125000000003,-0.00001684380140898334
0.42859375,-0.000012350449293555
0.42865624999999996,-9.492729489357643e-6
0.42871875,-8.432288154613943e-6
0.42878125,-9.293953747144257e-6
0.42884374999999997,-0.000012068159362249586
0.42890625,-0.000016587274061091728
0.42896875,-0.00002262400717371882
0.42903125,-0.000029880977491694716
0.42909375,-0.0000378707964193703
0.42915625,-0.00004617091797046169
0.42921875,-0.00005442069755269563
0.42928125,-0.00006205503797426792
0.42934375,-0.00007742671164871762
0.42940625,-0.00008269165718720328
0.42946874999999995,-0.0000863102681045308
0.42953125000000003,-0.00008806342909743747
0.42959375,-0.00008786472939374679
0.42965624999999996,-0.00008582491163902639
0.42971875,-0.00008205464768884507
0.42978125,-0.00007673266167321224
0.42984374999999997,-0.0000615528546471511
0.42990625,-0.000054357304562435704
0.42996875,-0.00004685741306120761
0.43003125,-0.000039496813884820625
0.43009375,-0.00003280664749710782
0.43015625,-0.000027072869976260683
0.43021875,-0.000022801804660979585
0.43028125,-0.000020185251610987942
0.43034375,-0.000019400277185083192
0.43040625,-0.00002048503179036265
0.43046874999999996,-0.000023532001669684943
0.43053125000000003,-0.000028277421198652508
0.43059375,-0.00003453711478354493
0.43065624999999996,-0.00004186090204524873
0.43071875,-0.0000498819479908541
0.43078125,-0.0000582239527898501
0.43084374999999997,-0.00006635381395164036
0.43090625,-0.00007381229096817266
0.43096875,-0.00008897851754744585
0.43103125,-0.00009401572056699087
0.43109375,-0.00009731067283325068
0.43115625,-0.0000987723714714478
0.43121875,-0.00009828085747035087
0.43128125,-0.00009590301122518186
0.43134375,-0.00009187376935792385
0.43140625,-0.00007759044908128843
0.43146874999999996,-0.00007099083177877774
0.43153125000000003,-0.0000636858549447894
0.43159375,-0.00005613851868893627
0.43165624999999996,-0.000048850056955485055
0.43171875,-0.00004221930368233928
0.43178125,-0.00003668427619631098
0.43184374999999997,-0.000032564350206681913
0.43190625,-0.000030209250763413298
0.43196875,-0.000029686626350361456
0.43203125,-0.000031069529622326786
0.43209375,-0.00003436883642604638
0.43215625,-0.0000393167432226893
0.43221875,-0.00004569511274256366
0.43228125,-0.000053132654819085245
0.43234375,-0.00006124063484132941
0.43240625,-0.00006955168580410204
0.43246874999999996,-0.00007759447447096279
0.43253125000000003,-0.00008490673083381972
0.43259375,-0.00009984536988264653
0.43265624999999996,-0.00010460253207049408
0.43271875000000004,-0.0001076283618061391
0.43278125,-0.00010877566711207931
0.43284374999999997,-0.0001079785987150722
0.43290625,-0.00010531351832751557
0.43296875,-0.00010100853805334459
0.43303125,-0.00008651625095965065
0.43309375,-0.00007978208489178851
0.43315625,-0.00007239812474796326
0.43321875,-0.000064842775553825
0.43328125,-0.00005757857101050534
0.43334375,-0.000051059297072650334
0.43340625,-0.000045687218355752734
0.43346874999999996,-0.0000418199952752496
0.43353125000000003,-0.000039665487446632897
0.43359375,-0.000039392793992509834
0.43365624999999997,-0.00004103345111586276
0.43371875,-0.000044536549434398554
0.43378125,-0.00004969538591965972
0.43384375,-0.00005622011650043002
0.43390625,-0.00006376246044648148
0.43396875,-0.00007190137074210984
0.43403125,-0.00008015696725928445
0.43409375,-0.00008809103094199744
0.43415625,-0.00010400607340402962
0.43421875,-0.00010999304346030747
0.43428125,-0.00011448027898330881
0.43434375000000003,-0.00011720763902331455
0.43440625,-0.00011805216082726167
0.43446874999999996,-0.0001169644403637149
0.43453125000000004,-0.00011405259704420911
0.43459375,-0.00010948521234770137
0.43465624999999997,-0.00009483011729355395
0.43471875,-0.0000879343279850675
0.43478125,-0.00008047224943272258
0.43484375,-0.00007290417352076584
0.43490625,-0.00006570583178895639
0.43496875,-0.0000592926771591229
0.43503125,-0.00005410566389256466
0.43509375,-0.000050425392418076975
0.43515625,-0.000048510677019386605
0.43521875,-0.00004847986157927031
0.43528125,-0.00005039132693605841
0.43534375000000003,-0.00005410540311538703
0.43540625,-0.00005944125125292854
0.43546874999999996,-0.00006611499100457607
0.43553125000000004,-0.00007375315677723981
0.43559375,-0.00008190347057193681
0.43565624999999997,-0.00009014118292988149
0.43571875,-0.00009795369322001396
0.43578125,-0.00011370446235819259
0.43584375,-0.00011949747671939626
0.43590625,-0.00012373057445767832
0.43596875,-0.00012618001444771043
0.43603125,-0.00012673923405555343
0.43609375,-0.00012536993274323005
0.43615625,-0.00012220338316255158
0.43621875,-0.0001174065236957747
0.43628125,-0.00010258089342207732
0.43634375000000003,-0.00009556564775195509
0.43640625,-0.00008804644261889427
0.43646874999999996,-0.00008048208262351197
0.43653125000000004,-0.00007336092641371805
0.43659375,-0.0000670866996677344
0.43665624999999997,-0.0000620441152128226
0.43671875000000004,-0.00005858897216236281
0.43678125,-0.000056909102292335145
0.43684375,-0.000057133762689773326
0.43690625,-0.0000592620862490123
0.43696875,-0.0000632002101099427
0.43703125,-0.00006872149220490953
0.43709375,-0.00007554110075030929
0.43715625,-0.00008324533498918485
0.43721875,-0.00009143598062988367
0.43728125,-0.00009960525003289977
0.43734375000000003,-0.00010731705958814952
0.43740625,-0.00012291491848281932
0.43746874999999996,-0.00012849278309071815
0.43753125000000004,-0.0001324704452781572
0.43759375,-0.00013466015319781033
0.43765624999999997,-0.00013493813957245193
0.43771875,-0.00013332816778666157
0.43778125,-0.00012988429085844522
0.43784375,-0.00012491495375790973
0.43790625,-0.00010988670132783263
0.43796875,-0.00010276575830014956
0.43803125,-0.00009522864984046198
0.43809375,-0.00008767799032066703
0.43815625,-0.00008061758755109616
0.43821875,-0.0000744747620956554
0.43828125,-0.00006961168562864828
0.43834375000000003,-0.00006633939719226378
0.43840625,-0.0000649007300251997
0.43846874999999996,-0.00006536054477235265
0.43853125000000004,-0.00006772609175031974
0.43859375,-0.00007188801257794475
0.43865624999999997,-0.00007754163219589327
0.43871875,-0.0000844756391125967
0.43878125,-0.00009228148277461157
0.43884375,-0.00010044649106111248
0.43890625,-0.00010860774070630547
0.43896875,-0.00011619781278005004
0.43903125,-0.00013160427450314982
0.43909375,-0.00013697148866890357
0.43915625,-0.00014072256398470206
0.43921875,-0.00014264776449987582
0.43928125,-0.00014265722391762492
0.43934375000000003,-0.00014079583752433372
0.43940625,-0.00013711465386160443
0.43946874999999996,-0.00013193974510592593
0.43953125000000004,-0.0001167643336557056
0.43959375,-0.00010953511398953397
0.43965624999999997,-0.00010192931568531183
0.43971875,-0.0000944175066633357
0.43978125,-0.00008740175749405443
0.43984375,-0.0000814064349603516
0.43990625,-0.00007674880746058599
0.43996875,-0.00007368747023245303
0.44003125,-0.00007246498629329134
0.44009375,-0.00007313773137321289
0.44015625,-0.00007568979001068565
0.44021875,-0.0000800794634083779
0.44028125,-0.00008590310768051557
0.44034375000000003,-0.00009291452648840792
0.44040625,-0.00010074880274351522
0.44046874999999996,-0.00010893169009076192
0.44053125000000004,-0.00011701504347804564
0.44059375,-0.00012450306811781497
0.44065624999999997,-0.00013979832552096783
0.44071875,-0.00014489786571163926
0.44078125,-0.0001484431360065097
0.44084375,-0.00015010879862976945
0.44090625,-0.00014986923265890295
0.44096875,-0.0001477097285992532
0.44103125,-0.00014382260197056546
0.44109375,-0.0001384562328588662
0.44115625,-0.00012317468681546928
0.44121875,-0.00011581416575739967
0.44128125,-0.00010819983501331176
0.44134375000000003,-0.00010072797432722491
0.44140625,-0.00009379230575068398
0.44146874999999997,-0.00008789506611826814
0.44153125000000004,-0.00008337647065358167
0.44159375,-0.00008052882763322222
0.44165625,-0.00007951443499874811
0.44171875,-0.00008042964754455262
0.44178125,-0.00008319532176243039
0.44184375,-0.00008768164654074373
0.44190625,-0.00009368506489372541
0.44196875,-0.00010084343614501223
0.44203125,-0.00010871136197791037
0.44209375,-0.00011689916527481137
0.44215625000000003,-0.00012488700538913072
0.44221875,-0.00013227925364946158
0.44228125,-0.00014738487480357026
0.44234375000000004,-0.0001523148146628378
0.44240625,-0.00015558290622037785
0.44246874999999997,-0.00015700879993128802
0.44253125000000004,-0.00015652203914885698
0.44259375,-0.00015414111276183806
0.44265625,-0.00015004125157746379
0.44271875000000005,-0.00013572465427239
0.44278125,-0.00012903791616802884
0.44284375,-0.00012164283452109625
0.44290625,-0.00011397020130443636
0.44296875,-0.00010649606853394
0.44303125,-0.00009966919910851801
0.44309375,-0.0000939141547828537
0.44315625000000003,-0.00008955582995837097
0.44321875,-0.00008690305065262027
0.44328125,-0.00008608566824691577
0.44334375000000004,-0.0000871935639085164
0.44340625,-0.00009017467979732796
0.44346874999999997,-0.00009485294648069187
0.44353125000000004,-0.00010096825472954984
0.44359375,-0.00010819449458426833
0.44365625,-0.00011612247683092519
0.44371875,-0.00012426743736059648
0.44378125,-0.0001322001156927599
0.44384375,-0.00013944901258561987
0.44390625,-0.00015438966119490222
0.44396875,-0.00015911295069427622
0.44403125,-0.00016216737579786977
0.44409375,-0.00016330936124683837
0.44415625000000003,-0.0001625970447223235
0.44421875,-0.0001599604871154875
0.44428125,-0.00015565963535135036
0.44434375000000004,-0.0001411807839886703
0.44440625,-0.00013437626041190587
0.44446874999999997,-0.00012688897707260893
0.44453125000000004,-0.00011921683817173179
0.44459375,-0.00011177216319352423
0.44465625,-0.00010502567112470607
0.44471875,-0.00009937765803219589
0.44478125,-0.00009520591666045686
0.44484375,-0.00009272308588018086
0.44490625,-0.00009213260958222669
0.44496875,-0.00009343448779823571
0.44503125,-0.00009659567340515596
0.44509375,-0.0001014298613239567
0.44515625000000003,-0.00010768942332201048
0.44521875,-0.00011498861048936382
0.44528125,-0.00012294882851534433
0.44534375000000004,-0.0001310672595792456
0.44540625,-0.00013891718268644465
0.44546874999999997,-0.00014603950735422866
0.44553125000000005,-0.00016078489738357432
0.44559375,-0.00016533304982369046
0.44565625,-0.0001681616647957601
0.44571875,-0.0001690922205290768
0.44578125,-0.00016811656896138782
0.44584375,-0.00016527572066189766
0.44590625,-0.00016079011445645913
0.44596875,-0.000146127535953694
0.44603125,-0.00013921470593072915
0.44609375,-0.0001316923552863447
0.44615625000000003,-0.00012398905498345325
0.44621875,-0.00011656846130990439
0.44628125,-0.00010991599191993717
0.44634375000000004,-0.00010441403027179608
0.44640625,-0.00010039451225170304
0.44646874999999997,-0.00009808953917343766
0.44653125000000005,-0.00009768091305661919
0.44659375,-0.00009919496611175693
0.44665625,-0.00010253857682449019
0.44671875000000005,-0.00010753212144264113
0.44678125,-0.00011389494792893307
0.44684375,-0.00012128679319906022
0.44690625,-0.00012925250738726746
0.44696875,-0.0001373403620313282
0.44703125,-0.00014512428718864434
0.44709375,-0.0001608740220450655
0.44715625000000003,-0.00016672365119742988
0.44721875,-0.0001710623326347388
0.44728125,-0.00017366935540548412
0.44734375000000004,-0.0001743579487097635
0.44740625,-0.00017316553236383647
0.44746874999999997,-0.00017012583841220091
0.44753125000000005,-0.0001654343449888282
0.44759375,-0.00015061929766718718
0.44765625,-0.0001436128809350623
0.44771875,-0.00013601644918051492
0.44778125,-0.00012829585107074215
0.44784375,-0.00012094273119031551
0.44790625,-0.00011436933163379293
0.44796875,-0.0001090218327637893
0.44803125,-0.00010512035028902023
0.44809375,-0.00010304742391586963
0.44815625000000003,-0.00010281411797985474
0.44821875,-0.00010451494839956721
0.44828125,-0.00010802322766569061
0.44834375000000004,-0.00011316171666460317
0.44840625,-0.00011961194315772417
0.44846874999999997,-0.00012707035150369417
0.44853125000000005,-0.00013507004181637777
0.44859375,-0.00014313725595348215
0.44865625,-0.00015085246112084283
0.44871875,-0.00016643618307317365
0.44878125,-0.00017217270511054455
0.44884375,-0.00017629861053813228
0.44890625,-0.0001787016921840079
0.44896875,-0.00017915225572734395
0.44903125,-0.00017773890443630036
0.44909375,-0.00017448927738862585
0.44915625000000003,-0.00016963654740047296
0.44921875,-0.00015469582949106941
0.44928125,-0.000147571024138482
0.44934375000000004,-0.00013991869822349567
0.44940625,-0.00013221346077094132
0.44946875,-0.0001249386592756252
0.44953125000000005,-0.00011841712308563457
0.44959375,-0.00011319387050746921
0.44965625,-0.00010947054611173956
0.44971875,-0.00010749047537776668
0.44978125,-0.00010750458907460292
0.44984375,-0.00010937220326290298
0.44990625,-0.00011305597040964233
0.44996875000000003,-0.0001183197511157863
0.45003125,-0.00012490923127904396
0.45009375,-0.0001324491825760027
0.45015625000000004,-0.0001403625755976301
0.45021875,-0.00014842520827917927
0.45028125,-0.00015605771974140648
0.45034375000000004,-0.00017154330142338248
0.45040625,-0.0001770560800455137
0.45046875,-0.00018100776866031287
0.45053125000000005,-0.0001831889794198377
0.45059375,-0.00018344564930294904
0.45065625,-0.00018182639273912893
0.45071875,-0.00017842711894340557
0.45078125,-0.00017335596225853678
0.45084375,-0.0001583287943931755
0.45090625,-0.0001511253609252361
0.45096875000000003,-0.00014339919906133924
0.45103125,-0.0001357351313809596
0.45109375,-0.00012843078240261374
0.45115625000000004,-0.00012206228305078337
0.45121875,-0.00011694131859292523
0.45128125,-0.00011339677155225436
0.45134375000000004,-0.00011166458929656731
0.45140625,-0.00011179516153227154
0.45146875,-0.0001138267154636996
0.45153125000000005,-0.00011767597067369184
0.45159375,-0.00012308964322756133
0.45165625,-0.0001297521779874411
0.45171875,-0.00013731190889183092
0.45178125,-0.0001453113947393614
0.45184375,-0.00015329772092653043
0.45190625,-0.00016083047988769972
0.45196875000000003,-0.0001762320898615749
0.45203125,-0.00018158720925710164
0.45209375,-0.00018536412948981507
0.45215625000000004,-0.00018735381928282335
0.45221875,-0.00018742506148815286
0.45228125,-0.0001855988610316231
0.45234375000000004,-0.0001819667805483538
0.45240625,-0.00017678892201396929
0.45246875,-0.0001616100185660163
0.45253125000000005,-0.00015432035219470341
0.45259375,-0.00014659812645043124
0.45265625,-0.0001389238303936835
0.45271875000000006,-0.00013169928304929135
0.45278125,-0.0001254265315043107
0.45284375,-0.00012041806159243662
0.45290625,-0.00011704473096468826
0.45296875000000003,-0.00011544788366958658
0.45303125,-0.00011574517539417184
0.45309375,-0.0001179526897783223
0.45315625000000004,-0.000121948702169139
0.45321875,-0.00012747377056561426
0.45328125,-0.0001342397562146963
0.45334375000000005,-0.00014186638767926113
0.45340625,-0.00014986355644760335
0.45346875,-0.00015782367327688007
0.45353125000000005,-0.00016526682159928585
0.45359375,-0.0001805473905090102
0.45365625,-0.00018574900836087344
0.45371875,-0.00018933476421095774
0.45378125,-0.00019112283877695257
0.45384375,-0.00019097311030821795
0.45390625,-0.00018896909181746746
0.45396875000000003,-0.00018518938014667335
0.45403125,-0.000179839404086668
0.45409375,-0.00016455722556218966
0.45415625000000004,-0.00015718843437137475
0.45421875,-0.00014945678297118015
0.45428125,-0.00014175339759397998
0.45434375000000005,-0.00013462523677051919
0.45440625,-0.00012842343180601012
0.45446875,-0.00012354568711095415
0.45453125000000005,-0.00012029336392913037
0.45459375,-0.0001189001679417212
0.45465625,-0.00011937021654456759
0.45471875,-0.00012175381554420384
0.45478125,-0.00012587523931721634
0.45484375,-0.00013151869434828434
0.45490625,-0.00013836597372884896
0.45496875000000003,-0.00014602657018306098
0.45503125,-0.00015403202695523505
0.45509375,-0.00016193698799021883
0.45515625000000004,-0.00016931725942635756
0.45521875,-0.00018445807662190172
0.45528125,-0.00018952152163771024
0.45534375000000005,-0.0001929337322146285
0.45540625,-0.00019453278939507435
0.45546875,-0.0001942099384679291
0.45553125000000005,-0.00019201294962726406
0.45559375,-0.00018804659187497685
0.45565625,-0.00018257537502709698
0.45571875,-0.00016718028469756008
0.45578125,-0.00015976503427739264
0.45584375,-0.00015199312770422524
0.45590625,-0.00014432789624496678
0.45596875000000003,-0.00013724453995588026
0.45603125,-0.00013115628231964715
0.45609375,-0.0001263910592169959
0.45615625000000004,-0.00012331625250122658
0.45621875,-0.0001220204642280176
0.45628125,-0.00012268833788336986
0.45634375000000005,-0.00012520830216060375
0.45640625,-0.00012947759977689766
0.45646875,-0.0001352302950311246
0.45653125000000006,-0.00014217346909359274
0.45659375,-0.00014985047516491434
0.45665625,-0.00015787467668731264
0.45671875000000006,-0.0001657278108049623
0.45678125,-0.0001730089650482311
0.45684375,-0.00018803807405486095
0.45690625,-0.00019296253041279493
0.45696875000000003,-0.00019620617529705897
0.45703125,-0.00019762083384192164
0.45709375,-0.00019713008513552732
0.45715625000000004,-0.00019473774699561852
0.45721875,-0.0001906319679814139
0.45728125000000003,-0.00017627277179360634
0.45734375000000005,-0.00016954117205431052
0.45740625,-0.00016205190010970538
0.45746875,-0.00015424927748114436
0.45753125000000006,-0.00014662098494619413
0.45759375,-0.00013959146086670038
0.45765625,-0.00013358617426910413
0.45771875,-0.00012898713328074463
0.45778125000000003,-0.00012602904884796706
0.45784375,-0.00012492697231342165
0.45790625,-0.0001257095851956852
0.45796875000000004,-0.0001283923288540323
0.45803125,-0.00013279671170846052
0.45809375,-0.0001386673891000667
0.45815625000000004,-0.0001456336827923288
0.45821875,-0.00015335184402517216
0.45828125000000003,-0.0001613839650118215
0.45834375000000005,-0.00016918699615260657
0.45840625,-0.00017639509628893102
0.45846875,-0.0001912828005712075
0.45853125000000006,-0.0001960538516480939
0.45859375,-0.00019913699221035808
0.45865625,-0.00020040724480802075
0.45871875,-0.00019970409544046996
0.45878125000000003,-0.0001971486444495782
0.45884375,-0.00019288834852267817
0.45890625,-0.00017843320652954908
0.45896875000000004,-0.0001715913091912269
0.45903125,-0.00016405097184707396
0.45909375,-0.00015626698498458214
0.45915625000000004,-0.0001486385094543463
0.45921875,-0.0001417048793955905
0.45928125000000003,-0.0001357275702409816
0.45934375000000005,-0.0001312415220830615
0.45940625,-0.0001284214957712193
0.45946875,-0.0001274723463964289
0.45953125000000006,-0.00012844838014110238
0.45959375,-0.00013124601413955217
0.45965625,-0.0001357705319505742
0.45971875,-0.00014173909848667898
0.45978125000000003,-0.00014881374186269392
0.45984375,-0.00015656990260777548
0.45990625,-0.00016453691536742754
0.45996875000000004,-0.00017234488541335163
0.46003125,-0.00017941421325561036
0.46009375,-0.0001942390678627351
0.46015625000000004,-0.00019884508797544942
0.46021875,-0.00020179146953157312
0.46028125,-0.00020285870597454292
0.46034375000000005,-0.00020201650574842855
0.46040625,-0.00019927311874057274
0.46046875,-0.00019486943029368292
0.46053125000000006,-0.0001803338486019157
0.46059375,-0.00017332373088260744
0.46065625,-0.00016576656323333272
0.46071875,-0.00015796831551462276
0.46078125000000003,-0.00015037667697270773
0.46084375,-0.0001434913019288525
0.46090625,-0.0001376837920275542
0.46096875000000004,-0.0001333038472267345
0.46103125,-0.00013063245843675242
0.46109375,-0.00012982039157026504
0.46115625000000005,-0.0001308908557647731
0.46121875,-0.00013385278571297066
0.46128125,-0.00013851333234733698
0.46134375000000005,-0.00014456058860171095
0.46140625,-0.00015168264516890462
0.46146875,-0.00015943646995972977
0.46153125,-0.00016745158781690528
0.46159375,-0.00017518539039674402
0.46165625,-0.00018222375108351008
0.46171875,-0.00019690165028866252
0.46178125000000003,-0.00020135718580046452
0.46184375,-0.0002041640444944287
0.46190625,-0.00020511212667409517
0.46196875000000004,-0.00020407331346562751
0.46203125,-0.00020121293344592395
0.46209374999999997,-0.00019668280912533975
0.46215625000000005,-0.0001819793564807881
0.46221875,-0.0001749856658490312
0.46228125,-0.0001673839894675011
0.46234375000000005,-0.00015952567876786894
0.46240625,-0.00015196355558996788
0.46246875,-0.00014511569382776035
0.46253125,-0.0001394326013466063
0.46259375,-0.0001351668097169384
0.46265625,-0.00013262243374276284
0.46271875,-0.00013194425728346726
0.46278125000000003,-0.00013321189176029868
0.46284375,-0.00013630030083093547
0.46290624999999996,-0.00014103972017578958
0.46296875000000004,-0.00014717904278149785
0.46303125,-0.0001543679225671224
0.46309374999999997,-0.00016218909050566555
0.46315625000000005,-0.00017015419165122142
0.46321875,-0.00017784706052424715
0.46328125,-0.00018478878823294242
0.46334375,-0.000199350648208807
0.46340625,-0.00020371162609248566
0.46346875,-0.00020634889260835731
0.46353125,-0.00020708923144766023
0.46359375,-0.0002059367495636233
0.46365625,-0.00020293667178085395
0.46371875,-0.00019827321046114038
0.46378125000000003,-0.00018346651948356052
0.46384375,-0.0001764213557149119
0.46390624999999996,-0.0001687438686528986
0.46396875000000004,-0.00016091827980921347
0.46403125,-0.00015338866309524968
0.46409374999999997,-0.00014661427007615913
0.46415625,-0.00014100879740912287
0.46421875,-0.00013687324705155546
0.46428125,-0.00013446264352161286
0.46434375,-0.00013393171521716707
0.46440625,-0.00013530223569496735
0.46446875,-0.00013852994440723132
0.46453125,-0.00014338680062166154
0.46459375,-0.0001496130101698162
0.46465625,-0.0001568489994984018
0.46471874999999996,-0.00016468095753580103
0.46478125000000003,-0.0001726399674153306
0.46484375,-0.00018029253207534068
0.46490624999999997,-0.0001871491978440859
0.46496875,-0.00020162869009089646
0.46503125,-0.00020585943612169005
0.46509375,-0.00020835585674700008
0.46515625,-0.00020894379225637472
0.46521875,-0.0002076469196008457
0.46528125,-0.0002044852605639219
0.46534375,-0.0001997160739773754
0.46540625,-0.0001848143425801918
0.46546875,-0.00017768920173943936
0.46553124999999995,-0.00016998862093708933
0.46559375000000003,-0.00016216608449054482
0.46565625,-0.00015468349103142653
0.46571874999999996,-0.00014797470331311124
0.46578125000000004,-0.0001424587719690007
0.46584375,-0.00013843003727145864
0.46590624999999997,-0.00013614028435722514
0.46596875,-0.00013575972642870804
0.46603125,-0.00013728127569008486
0.46609375,-0.000140601755448444
0.46615625,-0.00014555971717800098
0.46621875,-0.00015188797230879236
0.46628125,-0.00015917650320262933
0.46634374999999995,-0.00016701855163778895
0.46640625,-0.0001749738161615777
0.46646875,-0.0001825809284595678
0.46653124999999995,-0.00019811811294671855
0.46659375000000003,-0.00020373215472638956
0.46665625,-0.00020781902762249255
0.46671874999999996,-0.00021016471338237974
0.46678125,-0.00021062978872359028
0.46684375,-0.0002091738245821595
0.46690624999999997,-0.00020590794028495923
0.46696875,-0.00020100082423697013
0.46703125,-0.000186035922809219
0.46709375,-0.00017886491935908966
0.46715625,-0.00017111917439846525
0.46721875,-0.00016329516734892024
0.46728125,-0.0001558442138804017
0.46734374999999995,-0.00014919592011325422
0.46740625,-0.00014378069190856824
0.46746875,-0.0001398590815761408
0.46753124999999995,-0.00013770335824890567
0.46759375,-0.00013742692501569898
0.46765625,-0.00013907857464745543
0.46771874999999996,-0.00014252301899893294
0.46778125,-0.00014762883764476986
0.46784375,-0.0001539868298619934
0.46790624999999997,-0.00016134856298176403
0.46796875,-0.00016920482755494737
0.46803125,-0.00017713178177698047
0.46809375,-0.00018467917612818852
0.46815624999999994,-0.00020015827938858755
0.46821875,-0.00020565416310966422
0.46828125,-0.00020964323159659848
0.46834374999999995,-0.0002118321008983265
0.46840625,-0.00021215375786300117
0.46846875,-0.00021058522702306626
0.46853124999999995,-0.00020720806979974277
0.46859375,-0.00020217753215469314
0.46865625,-0.00018710120672746355
0.46871874999999996,-0.00017986304233036376
0.46878125,-0.00017215028758557627
0.46884375,-0.00016430212717705173
0.46890624999999997,-0.0001568710012890273
0.46896875,-0.00015031958925319777
0.46903125,-0.00014499836911600894
0.46909375,-0.00014121015984280838
0.46915624999999994,-0.00013918776804280886
0.46921875,-0.00013901143707785446
0.46928125,-0.00014080291089860197
0.46934374999999995,-0.00014430299158890714
0.46940624999999997,-0.00014947400794584897
0.46946875,-0.00015592198453745487
0.46953124999999996,-0.00016330785264485892
0.46959375,-0.0001712457309333837
0.46965625,-0.00017911306910284308
0.46971874999999996,-0.00018665358904394053
0.46978125,-0.00020198716666472438
0.46984375,-0.000207484590553704
0.46990624999999997,-0.0002112716804457404
0.46996874999999994,-0.00021334996511203352
0.47003125,-0.0002135819436363262
0.47009375000000003,-0.0002118640852447895
0.47015625000000005,-0.00020833223089800762
0.47021875,-0.00020319746792022558
0.47028125,-0.0001880729488770161
0.47034375000000006,-0.00018082758846299507
0.47040625,-0.00017298005164406716
0.47046875,-0.00016516904567809298
0.47053125000000007,-0.00015784057030897303
0.47059375000000003,-0.00015136647989999474
0.47065625,-0.00014603402361296203
0.47071875,-0.00014237482954691794
0.47078125000000004,-0.00014049798019968862
0.47084375,-0.00014048251639137144
0.47090625,-0.00014229816271470186
0.47096875000000005,-0.00014601248456251603
0.47103125,-0.000151270571615722
0.47109375000000003,-0.00015778919780322365
0.47115625000000005,-0.00016519833000182282
0.47121875,-0.00017307969717809957
0.47128125,-0.00018104172769331517
0.47134375000000006,-0.00018849470253445855
0.47140625,-0.00020378105449532502
0.47146875,-0.00020910100038651347
0.47153125,-0.00021286565900563437
0.47159375000000003,-0.00021479596569391746
0.47165625,-0.0002148464080153345
0.47171875,-0.00021301771213061427
0.47178125000000004,-0.00020939536027662908
0.47184375,-0.00020421074183227944
0.47190625,-0.0001889380965672538
0.47196875000000005,-0.00018163615913574516
0.47203125,-0.00017381531425855745
0.47209375,-0.00016602832581108506
0.47215625000000006,-0.00015871436090769686
0.47221875,-0.00015223697976862738
0.47228125,-0.00014707820198128774
0.47234375000000006,-0.00014350844892827008
0.47240625,-0.00014167754257868315
0.47246875,-0.00014179478798007072
0.47253125,-0.00014381626764467526
0.47259375000000003,-0.00014758315263069255
0.47265625,-0.00015292577092319848
0.47271875,-0.00015952809463126716
0.47278125000000004,-0.0001669795409809799
0.47284375,-0.00017488304753251332
0.47290625,-0.00018277633663177362
0.47296875000000005,-0.00019015627673059365
0.47303125,-0.00020540337489192984
0.47309375,-0.00021064997947384256
0.47315625000000006,-0.00021427204649786258
0.47321875,-0.00021610765566439094
0.47328125,-0.00021603452736811135
0.47334375,-0.00021407031298142226
0.47340625000000003,-0.00021031714353484526
0.47346875,-0.00020500951357257935
0.47353125,-0.0001897513988179944
0.47359375000000004,-0.00018235027113200353
0.47365625,-0.00017453404049330712
0.47371875,-0.00016675698252685556
0.47378125000000004,-0.000159466243946374
0.47384375,-0.00015309950761750735
0.47390625,-0.00014801817345662382
0.47396875000000005,-0.00014453301206418523
0.47403125,-0.00014284822870530567
0.47409375,-0.00014307538052640845
0.47415625,-0.00014517997182519893
0.47421875,-0.00014905985474279737
0.47428125,-0.00015449469117106984
0.47434375,-0.00016114819329336727
0.47440625000000003,-0.00016863285262401495
0.47446875,-0.00017655875955785438
0.47453125,-0.0001844130068670291
0.47459375000000004,-0.0001917681774731561
0.47465625,-0.0002069322871644519
0.47471874999999997,-0.00021207490212617197
0.47478125000000004,-0.00021558380212530204
0.47484375,-0.00021730075376780178
0.47490625,-0.00021711048830998225
0.47496875,-0.00021504256491894358
0.47503125,-0.00021119370746954663
0.47509375,-0.00020578834017506709
0.47515625,-0.00019045094095057613
0.47521875,-0.00018301911876233978
0.47528125,-0.0001752061395250415
0.47534375,-0.0001674314180062919
0.47540625000000003,-0.00016016920020094083
0.47546875,-0.000153869432721207
0.47553124999999996,-0.00014887406250906066
0.47559375000000004,-0.0001454997558155563
0.47565625,-0.00014392610500418845
0.47571874999999997,-0.00014425373327893454
0.47578125000000004,-0.0001464718038435564
0.47584375,-0.0001504449049791745
0.47590625,-0.00015596664424213924
0.47596875,-0.0001626643380344961
0.47603125,-0.0001702053587888941
0.47609375,-0.00017811659738044966
0.47615625,-0.00018595895980831612
0.47621875,-0.00019325574341411828
0.47628125,-0.00020836585638095428
0.47634374999999995,-0.00021339783439176807
0.47640625000000003,-0.0002168182274413788
0.47646875,-0.00021841177112782995
0.47653124999999996,-0.00021812647702182386
0.47659375000000004,-0.0002159074742225653
0.47665625,-0.00021197265012468103
0.47671874999999997,-0.00020649748880507968
0.47678125,-0.00019108216636165576
0.47684375,-0.00018361697550131617
0.47690625,-0.00017578201778084557
0.47696875,-0.00016802875982208088
0.47703125,-0.000160821311598211
0.47709375,-0.00015458421347309959
0.47715625,-0.00014968402231824163
0.47721875,-0.00014638999099075845
0.47728125,-0.00014493457742344174
0.47734374999999996,-0.00014538390261981116
0.47740625000000003,-0.00014769129183980767
0.47746875,-0.00015175778733630962
0.47753124999999996,-0.00015733797968769947
0.47759375,-0.00016410912336937977
0.47765625,-0.0001716687093882563
0.47771874999999997,-0.00017961456969896317
0.47778125,-0.00018741985587313742
0.47784375,-0.00019464652122692244
0.47790625,-0.00020969155551903845
0.47796875,-0.00021465084368250953
0.47803125,-0.0002179700755848557
0.47809375,-0.00021946237634437593
0.47815624999999995,-0.00021902813985140435
0.47821875,-0.00021672321532494737
0.47828125,-0.00021268707758019534
0.47834374999999996,-0.00019841160309458372
0.47840625000000003,-0.0001916460709768808
0.47846875,-0.00018416456082748223
0.47853124999999996,-0.00017630613529073802
0.47859375,-0.00016856804736917197
0.47865625,-0.0001614102990046551
0.47871874999999997,-0.00015518547446109754
0.47878125,-0.0001503976000876428
0.47884375,-0.00014716032015828218
0.47890625,-0.00014584671273537575
0.47896875,-0.00014642273433811137
0.47903125,-0.00014877331928560278
0.47909375,-0.00015302160302556322
0.47915624999999995,-0.00015864529162493146
0.47921875,-0.00016544186152270268
0.47928125,-0.00017302956811367926
0.47934374999999996,-0.0001809885850138221
0.47940625,-0.00018877768218249213
0.47946875,-0.00019595505798554458
0.47953124999999996,-0.00021090644028989858
0.47959375,-0.000215770507239324
0.47965625,-0.00021896693901966857
0.47971874999999997,-0.00022035005664103324
0.47978125,-0.00021986720618261124
0.47984375,-0.00021744577552934574
0.47990625,-0.0002132637281207425
0.47996874999999994,-0.00019892895656162257
0.48003125,-0.00019209418447610482
0.48009375,-0.00018455056689034577
0.48015624999999995,-0.0001767429753257166
0.48021874999999997,-0.00016909201397047324
0.48028125,-0.0001618766238781072
0.48034374999999996,-0.00015572841975235174
0.48040625,-0.0001510288702572249
0.48046875,-0.0001479259277698819
0.48053124999999997,-0.00014666375895631967
0.48059375,-0.00014732951920674864
0.48065625,-0.00014981013023133982
0.48071875,-0.00015403504261149448
0.48078125,-0.00015979145002868733
0.48084375,-0.00016665128815243624
0.48090625,-0.00017430925028275035
0.48096874999999994,-0.0001821717514283866
0.48103125,-0.00018999461439722642
0.48109375,-0.0001971258810029644
0.48115624999999995,-0.00021202185274134255
0.48121875,-0.00021675481775737526
0.48128125,-0.0002198937505760029
0.48134374999999996,-0.00022117799715895559
0.48140625,-0.00022051943049128386
0.48146875,-0.00021799741663118544
0.48153124999999997,-0.00021377617587125392
0.48159375,-0.00019932367959460406
0.48165625,-0.00019249485343877937
0.48171875,-0.00018491873026588168
0.48178124999999994,-0.00017708843102368088
0.48184375,-0.0001693120365793832
0.48190625,-0.0001622535669449643
0.48196874999999995,-0.00015617816604114598
0.48203125,-0.00015152607474722135
0.48209375,-0.00014849099272658262
0.48215624999999995,-0.00014734092827815848
0.48221875,-0.0001480943335409879
0.48228125,-0.00015066835773253073
0.48234374999999996,-0.0001550121743334465
0.48240625,-0.00016076961671208922
0.48246875,-0.00016772350643001754
0.48253124999999997,-0.00017537718184774953
0.48259375,-0.00018326212187618623
0.48265625,-0.00019099584001888714
0.48271875,-0.00019811030970479093
0.48278125,-0.00021295703767023472
0.48284375,-0.00021762376612436546
0.48290625,-0.00022065613441694942
0.48296874999999995,-0.00022180283159664582
0.48303125,-0.00022104331987841952
0.48309375,-0.00021844651538657778
0.48315624999999995,-0.00021412962155229615
0.48321875,-0.00019958865810079662
0.48328125,-0.00019270120621825426
0.48334374999999996,-0.00018509935763580398
0.48340625,-0.0001772198772440614
0.48346875,-0.00016952866884972773
0.48353124999999997,-0.00016250169486511923
0.48359375,-0.00015650153016119606
0.48365625,-0.00015189177153350497
0.48371875,-0.00014898299173247975
0.48378125,-0.000147903459051954
0.48384375,-0.00014875713604270424
0.48390625,-0.00015144742991982096
0.48396874999999995,-0.00015583729385638956
0.48403125,-0.0001616966711833201
0.48409375,-0.00016864795850843328
0.48415624999999995,-0.0001763238579798876
0.48421875,-0.00018423120504434953
0.48428125,-0.0001919614017203558
0.48434374999999996,-0.0001990062600701753
0.48440625,-0.00021376196165985573
0.48446875,-0.00021838024756215546
0.48453124999999997,-0.0002212875236120848
0.48459375,-0.0002223800175994578
0.48465625,-0.0002215121995545466
0.48471875,-0.00021879267210583864
0.48478125,-0.0002144062461567689
0.48484375,-0.000199798349178687
0.48490625,-0.00019287593378813916
0.48496874999999995,-0.00018522581616450817
0.48503125,-0.00017735436956362038
0.48509375,-0.00016967090949149277
0.48515624999999996,-0.00016268159350947553
0.48521875,-0.00015675797537754999
0.48528125,-0.00015223551715631833
0.48534374999999996,-0.00014939648473469291
0.48540625,-0.00014842650080304498
0.48546875,-0.00014935676788944974
0.48553124999999997,-0.0001521458905446027
0.48559375,-0.00015663558388279153
0.48565625,-0.00016253910772033586
0.48571875,-0.00016953121606369526
0.48578124999999994,-0.00017724058588203945
0.48584375,-0.0001851538678332154
0.48590625,-0.00019282741668481818
0.48596874999999995,-0.00019986515209408084
0.48603125,-0.00021454422603525009
0.48609375,-0.00021907207426260372
0.48615624999999996,-0.0002218996079665636
0.48621875,-0.0002228562427308428
0.48628125,-0.00022194148965046234
0.48634374999999996,-0.00021912336855413328
0.48640625,-0.00021464530866169285
0.48646875,-0.0001999929248213128
0.48653124999999997,-0.00019298405674617047
0.48659375,-0.0001853464470292776
0.48665625,-0.00017747335299334033
0.48671875,-0.00016981507636920634
0.48678125,-0.0001628437185350745
0.48684375,-0.00015697693077970643
0.48690625,-0.00015255423795691725
0.48696874999999995,-0.00014983697258562356
0.48703125,-0.00014891442789788378
0.48709375,-0.0001499620396371859
0.48715624999999996,-0.0001528183275762568
0.48721875,-0.00015738462896829064
0.48728125,-0.0001633605158570528
0.48734374999999996,-0.00017038382340416047
0.48740625,-0.00017813526806110397
0.48746875,-0.00018601540180720327
0.48753124999999997,-0.00019371318297141393
0.48759375,-0.0002006454324429488
0.48765625,-0.00021531796653244395
0.48771875,-0.00021975435608506677
0.48778125,-0.00022247681864280555
0.48784375,-0.00022336474192584388
0.48790625,-0.0002223578892607131
0.48796874999999995,-0.00021943489749282064
0.48803125,-0.0002148414460305184
0.48809375,-0.00020013414439731814
0.48815624999999996,-0.000193147023289153
0.48821875,-0.00018546509711356296
0.48828125,-0.00017757228528633706
0.48834374999999997,-0.00016997081013675475
0.48840625,-0.0001630430821415313
0.48846875,-0.0001572180137942858
0.48853125,-0.00015288355897540018
0.48859375,-0.0001502550723095769
0.48865625,-0.00014943484482002334
0.48871875,-0.00015051840724247811
0.48878125,-0.00015348755621236165
0.48884375,-0.00015813726217359103
0.48890625,-0.0001641727530671544
0.48896874999999995,-0.0001712537101489081
0.48903125000000003,-0.00017902213435133651
0.48909375,-0.00018691515635277378
0.48915624999999996,-0.00019453480973811305
0.48921875,-0.00020148974768825073
0.48928125,-0.00021604231899469833
0.48934374999999997,-0.00022039135070069105
0.48940625,-0.00022309040659859725
0.48946875,-0.00022382545427182543
0.48953125,-0.00022262935232875147
0.48959375,-0.00021970869959803824
0.48965625,-0.00021513748395233373
0.48971875,-0.0002003828991151979
0.48978125,-0.00019325267565667437
0.48984375,-0.00018544708570386592
0.48990625,-0.00017770427074340067
0.48996874999999995,-0.00017003933669063054
0.49003125000000003,-0.00016321231898414057
0.49009375,-0.00015751151784758333
0.49015624999999996,-0.00015321303092641347
0.49021875,-0.00015068108260829494
0.49028125,-0.00014991012461215703
0.49034374999999997,-0.0001510590282874924
0.49040625,-0.00015417269065395867
0.49046875,-0.000158831954520669
0.49053125,-0.00016499125365988798
0.49059375,-0.0001721115824998981
0.49065625,-0.00017989961510175845
0.49071875,-0.00018777583928325514
0.49078125,-0.000195417183539201
0.49084375,-0.0002022398422648758
0.49090625,-0.00021671897948744717
0.49096874999999995,-0.00022107286395871978
0.49103125000000003,-0.000223615318992898
0.49109375,-0.00022435872028142567
0.49115624999999996,-0.00022306011218829747
0.49121875,-0.0002200251766100378
0.49128125,-0.00021533900312288579
0.49134374999999997,-0.00020047621035274021
0.49140625,-0.00019335673771045392
0.49146875,-0.00018565198469236432
0.49153125,-0.00017779160042444286
0.49159375,-0.0001701851684854233
0.49165625,-0.00016337944294279871
0.49171875,-0.00015768874836528946
0.49178124999999995,-0.00015349239931153336
0.49184375,-0.00015095566349686285
0.49190625,-0.0001503511486228709
0.49196874999999995,-0.00015163350229338568
0.49203125000000003,-0.00015475959066532652
0.49209375,-0.0001595392078907465
0.49215624999999996,-0.00016572181293562915
0.49221875,-0.00017285993460018634
0.49228125,-0.00018061123725483796
0.49234374999999997,-0.00018850205048225738
0.49240625,-0.00019610460862670015
0.49246875,-0.00020295656737053663
0.49253125,-0.00021735855632119827
0.49259375,-0.00022159275591487892
0.49265625,-0.00022406484468287524
0.49271875,-0.00022464392563491253
0.49278125,-0.00022336385082823151
0.49284375,-0.00022020836175406372
0.49290625,-0.00021542737425556818
0.49296874999999996,-0.00020052821269034293
0.49303125000000003,-0.00019333975087432176
0.49309375,-0.00018562190428825232
0.49315624999999996,-0.0001777373113561742
0.49321875,-0.00017018157984112492
0.49328125,-0.00016339891266056727
0.49334374999999997,-0.00015775720732331966
0.49340625,-0.0001536213974630829
0.49346875,-0.00015122288793709138
0.49353125,-0.00015070050050913775
0.49359375,-0.00015207190291718908
0.49365625,-0.00015525744764112448
0.49371875,-0.0001601119601788853
0.49378125,-0.00016631933209575178
0.49384375,-0.00017349731127445922
0.49390625,-0.0001812670671643632
0.49396874999999996,-0.00018919728435530525
0.49403125000000003,-0.00019672683328548352
0.49409375,-0.00020350921354322232
0.49415624999999996,-0.00021789110693287705
0.49421875,-0.00022200576213420725
0.49428125,-0.00022439866860311797
0.49434374999999997,-0.0002248968157405884
0.49440625,-0.00022352312213165526
0.49446875,-0.00022027221306249872
0.49453125,-0.00021539781859079843
0.49459375,-0.000200456727459275
0.49465625,-0.00019325819761897844
0.49471875,-0.0001855061269384617
0.49478125,-0.00017761204909863548
0.49484375,-0.00017008755277848897
0.49490625,-0.00016333688517933265
0.49496874999999996,-0.00015775549318303161
0.49503125000000003,-0.00015371256841742453
0.49509375,-0.0001513826407828489
0.49515624999999996,-0.0001509434235568291
0.49521875,-0.0001523764091662383
0.49528125,-0.00015566406956919743
0.49534374999999997,-0.00016057816166409333
0.49540625,-0.00016684225535860964
0.49546875,-0.00017403176315934632
0.49553125,-0.0001818400812592727
0.49559375,-0.00018972383582427366
0.49565625,-0.00019725216807316148
0.49571875,-0.0002127157519006065
0.49578124999999995,-0.0002182794942633126
0.49584375,-0.00022232765984024627
0.49590625,-0.00022462451796809169
0.49596874999999996,-0.0002250215304520492
0.49603125000000003,-0.00022356569110552893
0.49609375,-0.00022023985825051634
0.49615624999999997,-0.00021529785907008214
0.49621875,-0.00020027968619662495
0.49628125,-0.00019305104315608945
0.49634375,-0.00018528534861173007
0.49640625,-0.00017742149410571173
0.49646875,-0.00016992351150232898
0.49653125,-0.00016317378093638757
0.49659375,-0.00015765764105499236
0.49665625,-0.00015367947646319213
0.49671875,-0.00015144850265459697
0.49678125,-0.00015106988318262793
0.49684375000000003,-0.00015259952800371346
0.49690625,-0.00015596338184555025
0.49696874999999996,-0.0001609380325595794
0.49703125000000004,-0.00016724907685275459
0.49709375,-0.000174498521164565
0.49715624999999997,-0.00018229543962158118
0.49721875,-0.00019019111285840246
0.49728125,-0.00019768033216894382
0.49734375,-0.00021310275072423251
0.49740625,-0.00021860819247479513
0.49746875,-0.00022253024931057075
0.49753125,-0.00022476974226287583
0.49759375,-0.0002250968329649966
0.49765625,-0.00022349559355597237
0.49771875,-0.0002201526397232409
0.49778125,-0.00021511513179368197
0.49784375000000003,-0.00020007938784966095
0.49790625,-0.00019281618930089284
0.49796874999999996,-0.00018497413674087304
0.49803125000000004,-0.00017716732982153705
0.49809375,-0.0001696522505028053
0.49815624999999997,-0.0001629643176225687
0.49821875,-0.0001575107997133507
0.49828125,-0.00015358468836002004
0.49834375,-0.0001514169334777271
0.49840625,-0.00015115083267153162
0.49846875,-0.000152820244417734
0.49853125,-0.00015620934062560154
0.49859375,-0.000161245651613795
0.49865625,-0.00016759723258517878
0.49871875,-0.0001748963184111385
0.49878125,-0.0001826713380655362
0.49884375000000003,-0.00019052992822732318
0.49890625,-0.00019802178446868407
0.49896874999999996,-0.00021341498489869937
0.49903125000000004,-0.00021886117888525458
0.49909375,-0.0002227488087861232
0.49915624999999997,-0.0002248249556665305
0.49921875,-0.00022505630921063058
0.49928125,-0.00022341103749508318
0.49934375,-0.00021993148384861355
0.49940625,-0.0002148933213850998
0.49946875,-0.00019983124931910456
0.49953125,-0.00019253751037684452
0.49959375,-0.00018470513880652906
0.49965625,-0.00017677178706188013
0.49971875,-0.00016934436502794026
0.49978125,-0.0001627729178503845
0.49984375000000003,-0.00015735645495404404
0.49990625,-0.00015342486355611473
0.49996874999999996,-0.00015134855422474502
0.5000312499999999,-0.0001511238191755776
0.50009375,-0.00015303333943132713
0.5001562500000001,-0.00015638850004803806
0.5002187499999999,-0.000161467904018206
0.50028125,-0.00016791472372787442
0.5003437500000001,-0.00017518037582286983
0.5004062499999999,-0.00018300795354330573
0.50046875,-0.00019082808505652138
0.50053125,-0.00019834174052556913
0.50059375,-0.00021363917943223454
0.50065625,-0.00021906157784246788
0.50071875,-0.00022289726952755273
0.50078125,-0.00022488297328854268
0.50084375,-0.00022506527584804925
0.50090625,-0.00022324588914304777
0.50096875,-0.00021972189040660867
0.50103125,-0.000214609924440827
0.50109375,-0.00019939831642687422
0.50115625,-0.00019208436289380737
0.50121875,-0.00018432276891694466
0.50128125,-0.00017639280080877784
0.50134375,-0.00016893603665091295
0.50140625,-0.00016238970735182878
0.50146875,-0.00015704644498323872
0.50153125,-0.0001532736113457056
0.5015937500000001,-0.00015131865153196478
0.5016562499999999,-0.000151141405799457
0.50171875,-0.000152960756161169
0.5017812500000001,-0.00015653618787689338
0.5018437499999999,-0.00016172542214799857
0.50190625,-0.00016814107218991736
0.5019687500000001,-0.00017547534262971065
0.5020312499999999,-0.00018332790833364143
0.50209375,-0.00019119100770061126
0.5021562500000001,-0.00019861609197133895
0.5022187499999999,-0.0002138516458031689
0.50228125,-0.00021913982663288728
0.5023437500000001,-0.0002228916020020899
0.5024062499999999,-0.00022487884795004132
0.50246875,-0.00022486440319319234
0.50253125,-0.00022310499566960407
0.50259375,-0.00021947346141557023
0.50265625,-0.00021424355595296707
0.50271875,-0.00019899537230824715
0.50278125,-0.0001916256557932261
0.50284375,-0.00018381803657033235
0.50290625,-0.00017596147555837272
0.50296875,-0.00016855665667596387
0.50303125,-0.00016201329492103456
0.50309375,-0.00015672573694569536
0.50315625,-0.00015304535893227722
0.50321875,-0.00015115492649389606
0.50328125,-0.00015110784263333565
0.50334375,-0.00015292663405183649
0.50340625,-0.0001566075440283532
0.5034687499999999,-0.00016187170556183905
0.50353125,-0.00016835662001002394
0.5035937500000001,-0.0001757342767577108
0.5036562499999999,-0.00018354838637995446
0.50371875,-0.00019136290574440357
0.5037812500000001,-0.00019876986184467343
0.5038437499999999,-0.0002140120667124129
0.50390625,-0.00021923355710157244
0.5039687500000001,-0.0002228718234530136
0.5040312499999999,-0.00022476724118639102
0.50409375,-0.00022471448357037904
0.5041562500000001,-0.00022279923010026792
0.5042187499999999,-0.00021907829839110105
0.50428125,-0.00021379670182551658
0.5043437500000001,-0.00019852430370279062
0.50440625,-0.00019114885878088184
0.50446875,-0.00018327944001128582
0.50453125,-0.00017544068982761063
0.50459375,-0.00016803146517564704
0.50465625,-0.00016156724390700705
0.50471875,-0.00015637061717750644
0.50478125,-0.0001527316152911129
0.50484375,-0.0001509022755318279
0.50490625,-0.00015093310931074688
0.50496875,-0.00015291501988606848
0.50503125,-0.00015662716010909905
0.50509375,-0.00016191697874655409
0.50515625,-0.00016845425928731228
0.50521875,-0.00017587222891937704
0.50528125,-0.00018371448219156594
0.50534375,-0.0001915212711686154
0.5054062500000001,-0.00019886388095383123
0.50546875,-0.0002140536647667543
0.50553125,-0.00021920643642776155
0.5055937500000001,-0.00022278055023111643
0.5056562499999999,-0.00022458244821887963
0.50571875,-0.00022443906738472963
0.5057812500000001,-0.0002224337477218924
0.5058437499999999,-0.00021865276317854787
0.50590625,-0.00021328977819712325
0.5059687500000001,-0.0001979783422247916
0.5060312499999999,-0.0001905262960846532
0.50609375,-0.0001826722425191385
0.5061562500000001,-0.00017482866331730573
0.5062187499999999,-0.00016748084280601705
0.50628125,-0.00016105320330318806
0.5063437500000001,-0.00015590598972044234
0.50640625,-0.00015236024527487402
0.50646875,-0.00015060046760721757
0.50653125,-0.0001507418365147839
0.50659375,-0.00015277070270428017
0.50665625,-0.0001565891713382478
0.50671875,-0.00016192877700628439
0.50678125,-0.00016851417121334367
0.50684375,-0.00017592515222358135
0.50690625,-0.0001837808449584727
0.50696875,-0.00019160854265314747
0.50703125,-0.00019890130355081775
0.50709375,-0.0002140158826168595
0.50715625,-0.00021912994037146666
0.50721875,-0.00022262537773680424
0.50728125,-0.00022424996284141352
0.50734375,-0.0002240967527110671
0.5074062500000001,-0.0002220065459430376
0.50746875,-0.0002181244539571428
0.50753125,-0.00021269867539522314
0.5075937500000001,-0.00019734821991276852
0.5076562499999999,-0.000189859368230183
0.50771875,-0.00018200895121991967
0.5077812500000001,-0.00017411586179866267
0.5078437499999999,-0.00016683360265752623
0.50790625,-0.0001604268255177982
0.5079687500000001,-0.00015535610789144116
0.5080312499999999,-0.00015192346823658665
0.50809375,-0.0001502662266647803
0.5081562500000001,-0.00015046412829117228
0.5082187499999999,-0.0001525498438418177
0.50828125,-0.0001564616923506318
0.5083437500000001,-0.0001618708776767036
0.50840625,-0.00016849890613440666
0.50846875,-0.00017596952513797975
0.50853125,-0.0001838251737249913
0.50859375,-0.0001915975149801019
0.50865625,-0.00019886597921252303
0.50871875,-0.0002139660082382186
0.50878125,-0.00021894403011366026
0.50884375,-0.00022238454073293668
0.50890625,-0.0002239558941295322
0.50896875,-0.00022366084644438733
0.50903125,-0.00022142865592308936
0.50909375,-0.00021752189523065873
0.50915625,-0.00021207876898271527
0.50921875,-0.00019662385586977082
0.50928125,-0.00018901908452628735
0.50934375,-0.00018117944650289375
0.5094062500000001,-0.00017337184548307794
0.50946875,-0.00016613239198193241
0.50953125,-0.00015976869269082594
0.5095937500000001,-0.00015477482154842293
0.5096562499999999,-0.00015138926829515176
0.50971875,-0.0001497596068703172
0.5097812500000001,-0.00015009796890533278
0.5098437499999999,-0.00015224146838968555
0.50990625,-0.00015631948854348543
0.5099687500000001,-0.0001618061940594634
0.5100312499999999,-0.00016840770154889773
0.51009375,-0.00017590351892791956
0.5101562500000001,-0.00018370532245001736
0.5102187499999999,-0.0001915456771658594
0.51028125,-0.0001988026439500301
0.5103437500000001,-0.00021377688524823468
0.51040625,-0.00021873628023777458
0.51046875,-0.0002220693524136036
0.51053125,-0.0002236070629633713
0.51059375,-0.0002231208896813358
0.51065625,-0.00022086883464410983
0.51071875,-0.00021684048911806836
0.51078125,-0.0002113798013583107
0.51084375,-0.00019582945929907947
0.51090625,-0.00018832949484390293
0.51096875,-0.00018043183609661728
0.51103125,-0.00017264029932509417
0.51109375,-0.0001653641012572954
0.51115625,-0.0001590783201537438
0.51121875,-0.0001540805624378333
0.51128125,-0.00015090334922306103
0.51134375,-0.00014932136282572173
0.5114062500000001,-0.0001497295538714083
0.51146875,-0.00015202826217457222
0.51153125,-0.00015606088349409686
0.5115937500000001,-0.0001615787547474823
0.5116562499999999,-0.00016828281850092552
0.51171875,-0.00017583621411721567
0.5117812500000001,-0.00018370642054724856
0.5118437499999999,-0.00019145106419359015
0.51190625,-0.00019865007511839922
0.5119687500000001,-0.0002136088333343708
0.5120312499999999,-0.00021847281365500182
0.51209375,-0.00022172180558083232
0.5121562500000001,-0.00022318296815475314
0.51221875,-0.0002226786515802659
0.51228125,-0.0002203175104316113
0.5123437500000001,-0.00021622363723868
0.51240625,-0.00020179024662148048
0.51246875,-0.00019505146756995662
0.51253125,-0.00018748357680467564
0.51259375,-0.00017958178557103688
0.51265625,-0.0001717694260436331
0.51271875,-0.00016459850318928382
0.51278125,-0.0001583702932748815
0.51284375,-0.0001535077808027946
0.51290625,-0.00015025444886668238
0.51296875,-0.00014887699507097618
0.51303125,-0.00014936651345960616
0.51309375,-0.00015174298118106333
0.51315625,-0.00015584248159068725
0.5132187500000001,-0.000161479918045368
0.51328125,-0.00016827358504262202
0.51334375,-0.0001757986548693996
0.5134062500000001,-0.00018362186426574417
0.5134687499999999,-0.00019140887194118994
0.51353125,-0.00019856155413136567
0.5135937500000001,-0.00021347438874578378
0.5136562499999999,-0.00021827095666698132
0.51371875,-0.0002214249390447287
0.5137812500000001,-0.00022274371577370167
0.5138437499999999,-0.00022217712441516269
0.51390625,-0.00021971644749031738
0.5139687500000001,-0.00021552623655152203
0.5140312499999999,-0.00020110404029888285
0.51409375,-0.00019426905925928883
0.5141562500000001,-0.00018666166693831476
0.51421875,-0.00017877356410067602
0.51428125,-0.00017100433336070253
0.5143437500000001,-0.00016383746314463377
0.51440625,-0.00015766635120527395
0.51446875,-0.00015285102185155774
0.51453125,-0.00014973105429927358
0.51459375,-0.00014842536746439983
0.51465625,-0.00014903091247346623
0.51471875,-0.00015150729596281887
0.51478125,-0.0001556725001385234
0.51484375,-0.00016135728110851233
0.51490625,-0.0001681611582045328
0.51496875,-0.00017575122055104447
0.51503125,-0.00018360723803852175
0.51509375,-0.0001913404058530091
0.51515625,-0.00019846521658510585
0.5152187500000001,-0.00021331175908513578
0.51528125,-0.0002180321174943961
0.51534375,-0.00022110533336790195
0.5154062500000001,-0.00022231824379413678
0.51546875,-0.00022165595244805214
0.51553125,-0.00021911262603079018
0.5155937500000001,-0.0002148246973960391
0.5156562499999999,-0.00020033365307992046
0.51571875,-0.00019341715193604836
0.5157812500000001,-0.00018584631047985356
0.5158437499999999,-0.00017791667700045588
0.51590625,-0.00017014909303722514
0.5159687500000001,-0.00016307022281010497
0.5160312499999999,-0.00015694593147533298
0.51609375,-0.00015221845036186843
0.5161562500000001,-0.00014917666797467644
0.51621875,-0.00014795862915864544
0.51628125,-0.0001486210034785801
0.5163437500000001,-0.00015115237599119813
0.51640625,-0.00015546979305867958
0.51646875,-0.00016119515147368368
0.51653125,-0.0001680701354087738
0.51659375,-0.00017564991374319217
0.51665625,-0.0001835500612206442
0.51671875,-0.00019124572617806868
0.51678125,-0.00019828990962744014
0.51684375,-0.0002131015781044951
0.51690625,-0.00021773217932295752
0.51696875,-0.000220698241164774
0.51703125,-0.00022187538573420484
0.51709375,-0.00022107511654298473
0.51715625,-0.0002184315272292861
0.5172187500000001,-0.000214055208981781
0.51728125,-0.00019948272565536995
0.51734375,-0.00019255231191905864
0.5174062500000001,-0.0001849065422738494
0.51746875,-0.00017699865892450983
0.51753125,-0.00016927038053313193
0.5175937500000001,-0.00016217611363830708
0.5176562499999999,-0.0001561144821940752
0.51771875,-0.00015150128769444993
0.5177812500000001,-0.00014853488023253147
0.5178437499999999,-0.00014737726605568158
0.51790625,-0.00014820789824106229
0.5179687500000001,-0.00015083964377933523
0.5180312499999999,-0.00015519605621548693
0.51809375,-0.0001609573877545678
0.5181562500000001,-0.00016791985879212323
0.51821875,-0.0001755083948245112
0.51828125,-0.00018337511666347006
0.5183437500000001,-0.00019104674462930293
0.51840625,-0.00019812737218072307
0.51846875,-0.0002128087894522901
0.51853125,-0.00021736020009794493
0.51859375,-0.00022031333812853882
0.51865625,-0.00022126704839969813
0.51871875,-0.00022040033395856473
0.51878125,-0.0002176338533732003
0.51884375,-0.00021311182203524737
0.51890625,-0.00019852449631169167
0.51896875,-0.00019149982151220324
0.51903125,-0.00018389152618533688
0.51909375,-0.00017593020251782665
0.51915625,-0.0001681659919136047
0.5192187500000001,-0.00016117745682163453
0.51928125,-0.00015521817973682128
0.51934375,-0.0001506601764931087
0.5194062500000001,-0.00014778250278758842
0.51946875,-0.00014667460720380054
0.51953125,-0.00014762080192691485
0.5195937500000001,-0.00015045193344737084
0.5196562499999999,-0.0001547345719913884
0.51971875,-0.00016066524211311162
0.5197812500000001,-0.000167586596321323
0.5198437499999999,-0.00017521359174919177
0.51990625,-0.00018313393301921943
0.5199687500000001,-0.00019068280027990936
0.52003125,-0.00019771060782253908
0.52009375,-0.00021238357493248705
0.5201562500000001,-0.000216780416179764
0.52021875,-0.0002196329405061287
0.52028125,-0.0002204662691642767
0.5203437500000001,-0.0002195394614380175
0.52040625,-0.00021661899670467888
0.52046875,-0.00021214608231714255
0.52053125,-0.00019751412971219517
0.52059375,-0.00019042284891307437
0.52065625,-0.00018267878397304482
0.52071875,-0.00017472648800789803
0.52078125,-0.00016701907884092426
0.52084375,-0.00016007193555039878
0.52090625,-0.00015417272408316252
0.52096875,-0.0001496972981456235
0.5210312500000001,-0.00014682232493083702
0.52109375,-0.00014595770629736993
0.52115625,-0.00014696162868474416
0.5212187500000001,-0.00014976224234472535
0.52128125,-0.00015427212210615548
0.52134375,-0.00016013154115089578
0.5214062500000001,-0.00016723486080993943
0.52146875,-0.00017486871336767906
0.52153125,-0.00018274921635276498
0.5215937500000001,-0.00019038140077040633
0.5216562499999999,-0.00019730476400115632
0.52171875,-0.00021184677550187964
0.5217812500000001,-0.00021622605126442318
0.5218437499999999,-0.00021888274889673986
0.52190625,-0.00021966824062932822
0.5219687500000001,-0.00021860575212932776
0.52203125,-0.00021566076797879807
0.52209375,-0.00021097932941273323
0.5221562500000001,-0.0001962332356496843
0.52221875,-0.00018913196694794743
0.52228125,-0.0001814078194938562
0.5223437500000001,-0.0001734424874332008
0.52240625,-0.00016575712840333212
0.52246875,-0.00015885096317293235
0.52253125,-0.00015296413409461584
0.52259375,-0.00014857642863388976
0.52265625,-0.00014591843861655462
0.52271875,-0.0001450459293401568
0.52278125,-0.0001461603504314818
0.52284375,-0.00014911066967152053
0.52290625,-0.00015371035617896267
0.52296875,-0.00015969965219404803
0.5230312500000001,-0.0001667500561627483
0.52309375,-0.0001744255358487809
0.52315625,-0.00018229667822758366
0.5232187500000001,-0.0001898560159164786
0.52328125,-0.00019672715010669167
0.52334375,-0.00021125261060870454
0.5234062500000001,-0.000215512083400482
0.5234687499999999,-0.00021808250611386748
0.52353125,-0.00021875021822764795
0.5235937500000001,-0.0002175523652860889
0.5236562499999999,-0.00021448954737408182
0.52371875,-0.00020974319320624796
0.5237812500000001,-0.00019487348987773379
0.5238437499999999,-0.0001877697757461938
0.52390625,-0.00017998791023887684
0.5239687500000001,-0.00017204857213382052
0.52403125,-0.00016440101906607663
0.52409375,-0.0001574617632289499
0.5241562500000001,-0.00015171706034697308
0.52421875,-0.00014741652375011016
0.52428125,-0.00014482563839632312
0.5243437500000001,-0.0001441171322009438
0.52440625,-0.00014528558378495982
0.52446875,-0.0001483368268903884
0.52453125,-0.00015301550899703142
0.52459375,-0.00015908473424185166
0.52465625,-0.0001661789287719373
0.52471875,-0.0001738655961073532
0.52478125,-0.00018174066293287494
0.52484375,-0.00018927981009442957
0.52490625,-0.00019606508613513596
0.52496875,-0.0002104916256443004
0.5250312500000001,-0.00021464843524976462
0.52509375,-0.0002170977789410361
0.52515625,-0.00021769526611679912
0.5252187500000001,-0.00021635877740711074
0.52528125,-0.00021320019572401705
0.52534375,-0.00020834985796010924
0.5254062500000001,-0.00019343565556892428
0.52546875,-0.00018622531316775381
0.52553125,-0.0001784290616839157
0.5255937500000001,-0.00017049348764028305
0.5256562499999999,-0.00016286864801007273
0.52571875,-0.00015600089794927385
0.5257812500000001,-0.00015029944140347584
0.5258437499999999,-0.00014608124816146983
0.52590625,-0.00014362230735853743
0.5259687500000001,-0.0001430291637695008
0.52603125,-0.00014430262525466642
0.52609375,-0.00014743698935928973
0.5261562500000001,-0.00015223170505050676
0.52621875,-0.00015834727494523637
0.52628125,-0.0001655204666537735
0.5263437500000001,-0.00017320100724587534
0.52640625,-0.00018105125678515022
0.52646875,-0.0001885527197412959
0.52653125,-0.00019528498485280738
0.52659375,-0.00020965543948708865
0.52665625,-0.0002137125056926384
0.52671875,-0.0002160322585579716
0.52678125,-0.0002165035606691429
0.52684375,-0.0002150436124449817
0.52690625,-0.00021176368082755082
0.52696875,-0.00020681312075823688
0.5270312500000001,-0.00019178384545517901
0.52709375,-0.0001845775395318272
0.52715625,-0.0001767349366230686
0.5272187500000001,-0.00016880046465012066
0.52728125,-0.00016120759492660452
0.52734375,-0.00015441180683244127
0.5274062500000001,-0.00014879969156672557
0.52746875,-0.00014465724395021362
0.52753125,-0.0001422547236485383
0.5275937500000001,-0.0001417556680042148
0.5276562499999999,-0.00014320245900466266
0.52771875,-0.00014642782883887706
0.5277812500000001,-0.00015128068729550193
0.52784375,-0.0001574669387786054
0.52790625,-0.00016466787557622986
0.5279687500000001,-0.00017241207446101747
0.52803125,-0.00018024699691522594
0.52809375,-0.00018766163373939992
0.5281562500000001,-0.0002030995602084404
0.52821875,-0.00020861870591171172
0.52828125,-0.0002126115144855667
0.5283437500000001,-0.00021484319222347947
0.52840625,-0.00021517112949893946
0.52846875,-0.00021357038669159167
0.52853125,-0.00021017632602261804
0.52859375,-0.00020520702001305957
0.52865625,-0.00019001939458346273
0.52871875,-0.00018276269036743287
0.52878125,-0.00017486090713303426
0.5288437500000001,-0.00016689032892233668
0.52890625,-0.0001593333174573497
0.52896875,-0.00015262576575610087
0.5290312500000001,-0.0001471264087754276
0.52909375,-0.00014305747846279915
0.52915625,-0.0001408249162141717
0.5292187500000001,-0.0001404255497753637
0.52928125,-0.00014196027555028745
0.52934375,-0.00014535152670244744
0.5294062500000001,-0.00015027808892992267
0.52946875,-0.00015654619559898886
0.52953125,-0.00016376806690705792
0.5295937500000001,-0.00017155377488244777
0.5296562499999999,-0.0001793075386547563
0.52971875,-0.0001868042664776165
0.5297812500000001,-0.00020215216102420497
0.52984375,-0.00020750398035006973
0.52990625,-0.00021137900624610545
0.5299687500000001,-0.0002134581078540032
0.53003125,-0.0002136579533643379
0.53009375,-0.0002118658743205104
0.5301562500000001,-0.0002084378789359298
0.53021875,-0.00020340812658699303
0.53028125,-0.000188110668057212
0.5303437500000001,-0.00018077656642057072
0.53040625,-0.0001728906428182797
0.53046875,-0.00016497568575676858
0.53053125,-0.00015740632298807955
0.53059375,-0.00015072127939440294
0.53065625,-0.00014531455214800149
0.53071875,-0.00014138857960550866
0.53078125,-0.00013925719217626475
0.5308437500000001,-0.00013892404890387955
0.53090625,-0.00014068962719032685
0.53096875,-0.00014409605254531166
0.5310312500000001,-0.00014922904673853044
0.53109375,-0.00015547392571280128
0.53115625,-0.0001627797652877655
0.5312187500000001,-0.00017055830937480476
0.53128125,-0.00017832471620256307
0.53134375,-0.0001857632837341805
0.5314062500000001,-0.00020098579879493372
0.53146875,-0.000206295226061054
0.53153125,-0.00021002849310731986
0.5315937500000001,-0.00021198080674181274
0.5316562499999999,-0.00021206955859731647
0.53171875,-0.00021021854792820094
0.5317812500000001,-0.00020655675854586164
0.53184375,-0.00020137003610178755
0.53190625,-0.00018614371187430923
0.5319687500000001,-0.00017868382769997693
0.53203125,-0.00017078136588771775
0.53209375,-0.00016283037259187672
0.5321562500000001,-0.000155354095499452
0.53221875,-0.00014874595985288341
0.53228125,-0.00014336506417070294
0.5323437500000001,-0.00013958456082367732
0.53240625,-0.0001375890930475493
0.53246875,-0.00013745655895025521
0.53253125,-0.00013921887600606975
0.53259375,-0.00014276716915626042
0.53265625,-0.00014791829210086815
0.53271875,-0.00015436918682472378
0.53278125,-0.00016167868069665026
0.5328437500000001,-0.00016945517760361128
0.53290625,-0.00017723732731566438
0.53296875,-0.0001845632912721648
0.5330312500000001,-0.00019974360443975742
0.53309375,-0.00020493141129181158
0.53315625,-0.00020855121398745402
0.5332187500000001,-0.0002103978804309098
0.53328125,-0.00021032295580994398
0.53334375,-0.00020831285403569155
0.5334062500000001,-0.00020458375933778833
0.5334687499999999,-0.00019923074298950488
0.53353125,-0.00018389203067686877
0.5335937500000001,-0.00017642453724794893
0.5336562499999999,-0.00016854611489156013
0.53371875,-0.00016059153730987874
0.5337812500000001,-0.0001531744946554059
0.53384375,-0.00014659939601883998
0.53390625,-0.00014135156902038426
0.5339687500000001,-0.00013765026011003378
0.53403125,-0.000135792262561385
0.53409375,-0.0001357942168031534
0.5341562500000001,-0.00013767259100629092
0.53421875,-0.00014136784926080392
0.53428125,-0.0001466147775732174
0.5343437500000001,-0.000153083993361669
0.53440625,-0.00016046545775042637
0.53446875,-0.00016825789888834375
0.53453125,-0.00017602136214065617
0.53459375,-0.00018327493816672896
0.53465625,-0.0001984218016613526
0.53471875,-0.0002034843407233769
0.53478125,-0.00020699090006162657
0.5348437500000001,-0.0002086750077982813
0.53490625,-0.0002084492662585702
0.53496875,-0.0002063352491215864
0.5350312500000001,-0.0002024467128450974
0.53509375,-0.00019700901594583292
0.53515625,-0.0001815994127126741
0.5352187500000001,-0.0001740653801612091
0.53528125,-0.00016611428621624014
0.53534375,-0.00015826097945384476
0.5354062500000001,-0.0001508466992671681
0.53546875,-0.00014437266363614976
0.53553125,-0.00013922061687064724
0.5355937500000001,-0.00013566647589166592
0.53565625,-0.00013388011713406922
0.53571875,-0.0001340273358286237
0.5357812500000001,-0.00013603887197188858
0.53584375,-0.00013988965604774806
0.53590625,-0.00014522327691016135
0.5359687500000001,-0.00015178385307357267
0.53603125,-0.00015918324720216176
0.53609375,-0.00016699103627131062
0.5361562500000001,-0.00017472639016153507
0.53621875,-0.0001819681874020082
0.53628125,-0.00019699506460912203
0.5363437500000001,-0.00020192915172563553
0.53640625,-0.00020528824745361107
0.53646875,-0.0002068325941254473
0.53653125,-0.00020645984109393667
0.53659375,-0.00020423649440060032
0.5366562500000001,-0.00020017344361872302
0.53671875,-0.00019464755267559197
0.53678125,-0.00017915244375305006
0.5368437500000001,-0.00017155048839734288
0.53690625,-0.00016358513555744802
0.53696875,-0.00015572954370410286
0.5370312500000001,-0.0001484069187362297
0.53709375,-0.00014201775642826153
0.53715625,-0.00013692623125335923
0.5372187500000001,-0.00013350686719762472
0.53728125,-0.00013185779515882678
0.53734375,-0.0001321596408031811
0.5374062500000001,-0.00013439037824590494
0.53746875,-0.00013834276935051348
0.53753125,-0.00014375352588852364
0.5375937500000001,-0.0001503694585692772
0.53765625,-0.00015777009645094597
0.53771875,-0.00016559287233006842
0.5377812500000001,-0.00017335447799227827
0.53784375,-0.00018050937479047874
0.53790625,-0.00019543269105642275
0.5379687500000001,-0.00020026169575487057
0.53803125,-0.0002035008463679988
0.53809375,-0.00020492814941844295
0.5381562500000001,-0.00020435969741253168
0.53821875,-0.00020194037045918878
0.53828125,-0.0001978115352793408
0.5383437500000001,-0.00019213872248680097
0.53840625,-0.00017658431210443304
0.53846875,-0.00016895378626560764
0.53853125,-0.00016100723146939
0.53859375,-0.00015304980751984498
0.5386562500000001,-0.00014569070706813014
0.53871875,-0.0001394166959438059
0.53878125,-0.00013456021683456998
0.5388437500000001,-0.00013125965127387673
0.53890625,-0.00012979239083699134
0.53896875,-0.00013025910895386739
0.5390312500000001,-0.00013253493795917226
0.53909375,-0.0001365639383712064
0.53915625,-0.00014208003817439696
0.5392187500000001,-0.00014875830869924556
0.53928125,-0.0001563669351293817
0.53934375,-0.00016406325054607596
0.5394062500000001,-0.00017184138045354957
0.53946875,-0.00017894484067695893
0.53953125,-0.00019372354164167577
0.5395937500000001,-0.0001985525430791557
0.53965625,-0.00020158461142562312
0.53971875,-0.00020283719204394757
0.5397812500000001,-0.00020209302332790946
0.53984375,-0.0001995837289047661
0.53990625,-0.000195279938471897
0.5399687500000001,-0.00018072838913796296
0.54003125,-0.0001738081333580166
0.54009375,-0.00016598804861936434
0.5401562500000001,-0.00015810645982033966
0.54021875,-0.00015031549293201274
0.54028125,-0.00014301253777372624
0.5403437500000001,-0.000136828474289738
0.54040625,-0.00013203141589514245
0.54046875,-0.00012891584828460256
0.54053125,-0.00012758882479907419
0.54059375,-0.0001281051436550773
0.5406562500000001,-0.00013061594607535754
0.54071875,-0.00013473895772331268
0.54078125,-0.00014043102463609514
0.5408437500000001,-0.0001471804522491793
0.54090625,-0.00015473068707042015
0.54096875,-0.0001625227171904442
0.5410312500000001,-0.0001701653799942096
0.54109375,-0.00017711862131238043
0.54115625,-0.00019187657487657744
0.5412187500000001,-0.0001964810365794184
0.54128125,-0.000199393345252194
0.54134375,-0.00020049744423515647
0.5414062500000001,-0.00019959738544043926
0.54146875,-0.000196926808093828
0.54153125,-0.0001924686893170699
0.5415937500000001,-0.00017778685918723447
0.54165625,-0.00017075872180649654
0.54171875,-0.00016303764562833334
0.5417812500000001,-0.00015502279222129323
0.54184375,-0.0001472484654126971
0.54190625,-0.00014005948037160154
0.5419687500000001,-0.00013397981962792738
0.54203125,-0.00012920191004320292
0.54209375,-0.0001261869771603391
0.5421562500000001,-0.00012501650432376887
0.54221875,-0.00012576365604764772
0.54228125,-0.00012835707453445755
0.5423437500000001,-0.0001326456018150568
0.54240625,-0.0001383897083503116
0.54246875,-0.0001452230570959251
0.54253125,-0.00015278009132681236
0.54259375,-0.00016063766755906872
0.5426562500000001,-0.00016817965476235291
0.54271875,-0.0001751256395229328
0.54278125,-0.00018974133931737303
0.5428437500000001,-0.0001941925784169074
0.54290625,-0.0001969456752185239
0.54296875,-0.00019782692279013414
0.5430312500000001,-0.00019680666048178808
0.54309375,-0.00019392400172724839
0.54315625,-0.00018929169738382545
0.5432187500000001,-0.00017452895996061812
0.54328125,-0.0001674232181965718
0.54334375,-0.00015962981541814414
0.5434062500000001,-0.00015163685671004679
0.54346875,-0.00014385162630881076
0.54353125,-0.00013673382183088112
0.5435937500000001,-0.00013068906708060823
0.54365625,-0.00012614806891139696
0.54371875,-0.00012320049357697482
0.5437812500000001,-0.00012215460782422083
0.54384375,-0.0001230763151126718
0.54390625,-0.0001258496317129154
0.5439687500000001,-0.0001301924709143365
0.54403125,-0.00013611335703023197
0.54409375,-0.00014302485368984652
0.5441562500000001,-0.00015061247710447534
0.54421875,-0.00015838949253715873
0.54428125,-0.00016592419407449044
0.5443437500000001,-0.00017273097261695514
0.54440625,-0.00018725179485160753
0.5444687500000001,-0.00019152577836821505
0.54453125,-0.0001941140747887954
0.54459375,-0.0001948293457526562
0.5446562500000001,-0.00019357816090539992
0.54471875,-0.00019053576531072314
0.54478125,-0.00018577685309818792
0.5448437500000001,-0.00017087490345213396
0.54490625,-0.0001637373036675327
0.54496875,-0.00015582808376857216
0.5450312500000001,-0.00014782701740362336
0.54509375,-0.0001400930914619014
0.54515625,-0.000132983007713805
0.5452187500000001,-0.0001270425622283411
0.54528125,-0.0001226421433904723
0.54534375,-0.0001199166397214263
0.5454062500000001,-0.0001190349580062755
0.5454687500000001,-0.00012004785937851092
0.54553125,-0.0001229780704881389
0.5455937500000001,-0.00012758280790771404
0.54565625,-0.00013348563161211247
0.54571875,-0.0001404782657732917
0.5457812500000001,-0.00014808734602214657
0.54584375,-0.00015585732086685622
0.54590625,-0.0001633253180533048
0.5459687500000001,-0.00017003983116269106
0.54603125,-0.0001844384858153414
0.54609375,-0.0001885457644241889
0.5461562500000001,-0.0001909144298952864
0.54621875,-0.00019148596215319558
0.54628125,-0.00019006882236849432
0.5463437500000001,-0.00018677140644906415
0.54640625,-0.00018185403755863194
0.5464687500000001,-0.00016688806214579244
0.54653125,-0.000159594415409553
0.54659375,-0.00015171977861208608
0.5466562500000001,-0.00014365126721863075
0.54671875,-0.00013586893003432465
0.54678125,-0.00012892491093051406
0.5468437500000001,-0.0001231662761647656
0.54690625,-0.00011880934840625967
0.54696875,-0.00011625133498932572
0.5470312500000001,-0.00011554016711751158
0.54709375,-0.00011673679439927476
0.54715625,-0.00011976763845936156
0.5472187500000001,-0.00012444819832278797
0.54728125,-0.0001304790923963156
0.54734375,-0.0001375683166408015
0.5474062500000001,-0.00014517582649868632
0.5474687500000001,-0.00015300059516949738
0.54753125,-0.00016035256640030415
0.5475937500000001,-0.000175728420959205
0.54765625,-0.0001812047058493832
0.54771875,-0.00018519591478170783
0.5477812500000001,-0.00018735161742862438
0.54784375,-0.000187677583313825
0.54790625,-0.0001861256506696246
0.5479687500000001,-0.00018267151670444542
0.54803125,-0.00017753111375071184
0.54809375,-0.00016241969601077377
0.5481562500000001,-0.00015499116379774636
0.54821875,-0.0001471036588899799
0.54828125,-0.00013903951526278435
0.5483437500000001,-0.00013136834170295042
0.54840625,-0.00012446784570692426
0.5484687500000001,-0.00011880084102380839
0.54853125,-0.00011452016984048186
0.54859375,-0.00011214159059474982
0.5486562500000001,-0.00011160702833901137
0.54871875,-0.00011308719384039989
0.54878125,-0.00011617526777446541
0.5488437500000001,-0.0001210088310934776
0.54890625,-0.0001271117040910763
0.54896875,-0.00013431674675698502
0.5490312500000001,-0.00014190098725648526
0.54909375,-0.0001497418870596498
0.54915625,-0.0001571001186646548
0.5492187500000001,-0.0001722069537722637
0.54928125,-0.00017759202416861575
0.54934375,-0.00018137651265669186
0.5494062500000001,-0.00018333296437529623
0.5494687500000001,-0.00018345201771012565
0.54953125,-0.00018179381080714319
0.5495937500000001,-0.0001781872270744736
0.54965625,-0.00017291064768729103
0.54971875,-0.0001575822670595861
0.5497812500000001,-0.0001500330499143443
0.54984375,-0.00014208372070001474
0.54990625,-0.00013393295727737176
0.5499687500000001,-0.00012647634931806095
0.55003125,-0.0001196346456652092
0.55009375,-0.00011408695396737667
0.5501562500000001,-0.00010998751470166213
0.55021875,-0.00010781009023802524
0.55028125,-0.0001074422783291229
0.5503437500000001,-0.00010896582158104184
0.55040625,-0.00011228590905934532
0.5504687500000001,-0.0001173425470703815
0.55053125,-0.0001234799355464694
0.55059375,-0.00013069844909992245
0.5506562500000001,-0.0001383363500396806
0.55071875,-0.0001460713064648858
0.55078125,-0.00015335405338440938
0.5508437500000001,-0.00016852185690914567
0.55090625,-0.0001736105698734447
0.55096875,-0.00017721121157927844
0.5510312500000001,-0.00017903874876552817
0.55109375,-0.00017888450278828738
0.55115625,-0.00017695003910803142
0.5512187500000001,-0.0001731109643624204
0.5512812500000001,-0.0001676896542168113
0.55134375,-0.00015231097221912737
0.5514062500000001,-0.0001447156837319219
0.5514687500000001,-0.00013669707020608213
0.55153125,-0.00012865271554465818
0.5515937500000001,-0.00012107149621291835
0.55165625,-0.00011435601900222636
0.55171875,-0.00010887967771261442
0.5517812500000001,-0.00010506034683524512
0.55184375,-0.00010299677444761124
0.55190625,-0.0001027991001456563
0.5519687500000001,-0.00010456530728995828
0.55203125,-0.00010802945206592196
0.55209375,-0.0001131675205311572
0.5521562500000001,-0.00011945927271246604
0.55221875,-0.00012675814851123568
0.5522812500000001,-0.00013442137768912565
0.5523437500000001,-0.00014206669544175599
0.55240625,-0.00014926246825135853
0.5524687500000001,-0.0001642002944502799
0.55253125,-0.00016919368731561912
0.55259375,-0.0001726398597550194
0.5526562500000001,-0.0001742228464974016
0.55271875,-0.00017390039222792142
0.55278125,-0.00017166182877431657
0.5528437500000001,-0.00016767646390450364
0.55290625,-0.00016206212969917255
0.55296875,-0.00014655139018612817
0.5530312500000001,-0.00013887844437526775
0.55309375,-0.0001308093225713125
0.55315625,-0.0001227543424363875
0.5532187500000001,-0.00011520769379243234
0.5532812500000001,-0.00010864064499188641
0.55334375,-0.00010334473832593338
0.5534062500000001,-0.00009965093830030525
0.55346875,-0.00009777704817041932
0.55353125,-0.00009775622741695078
0.5535937500000001,-0.00009967531410058628
0.55365625,-0.00010337721793673982
0.55371875,-0.00010861248208868246
0.5537812500000001,-0.00011507490104514795
0.55384375,-0.00012237021299828926
0.55390625,-0.00013007652938262088
0.5539687500000001,-0.0001376364514366346
0.55403125,-0.00014471474666744033
0.55409375,-0.00015961416156368147
0.5541562500000001,-0.00016436218814336323
0.55421875,-0.0001675828290702841
0.5542812500000001,-0.0001689609478989773
0.5543437500000001,-0.00016839067414603504
0.55440625,-0.00016595193397074548
0.5544687500000001,-0.00016176642063005925
0.55453125,-0.0001560010703984399
0.55459375,-0.00014034556081246596
0.5546562500000001,-0.00013260126005931738
0.55471875,-0.00012451466248267207
0.55478125,-0.00011644760702750334
0.5548437500000001,-0.00010898651888271993
0.55490625,-0.00010249516834391625
0.55496875,-0.00009738619462769382
0.5550312500000001,-0.00009389028957150491
0.55509375,-0.00009211552274492052
0.55515625,-0.00009231756715960548
0.5552187500000001,-0.00009449547749211529
0.5552812500000001,-0.00009837415095148572
0.55534375,-0.0001037201131851434
0.5554062500000001,-0.00011028336777990644
0.5554687500000001,-0.00011762849252745095
0.55553125,-0.00012524486868400325
0.5555937500000001,-0.00013283485480779927
0.55565625,-0.00013979255445600164
0.55571875,-0.00015457736658585491
0.5557812500000001,-0.00015923576234658232
0.55584375,-0.00016210304079924964
0.55590625,-0.0001632776080198045
0.5559687500000001,-0.00016245956532900951
0.55603125,-0.00015978943104461713
0.55609375,-0.0001553942597147459
0.5561562500000001,-0.00014949120053253662
0.55621875,-0.00013369253120926183
0.5562812500000001,-0.00012586066104672278
0.5563437500000001,-0.00011771324265066885
0.55640625,-0.00010972787942523099
0.5564687500000001,-0.00010235804803020165
0.55653125,-0.0000959644500925505
0.55659375,-0.00009095607610243306
0.5566562500000001,-0.00008763112103001014
0.55671875,-0.00008617787862894022
0.55678125,-0.0000865349545829952
0.5568437500000001,-0.00008881242588142102
0.55690625,-0.000092943103549889
0.55696875,-0.00009840556811882561
0.5570312500000001,-0.00010504412495718207
0.55709375,-0.00011248493698422235
0.55715625,-0.00012003972677354646
0.5572187500000001,-0.00012761244282817608
0.5572812500000001,-0.00013447865739252968
0.55734375,-0.00014906302274209776
0.5574062500000001,-0.0001535032554488419
0.5574687500000001,-0.0001561759921201722
0.55753125,-0.0001570705300245473
0.5575937500000001,-0.00015600207852072
0.55765625,-0.00015315053901400477
0.55771875,-0.0001485651011679731
0.5577812500000001,-0.00013371686194035837
0.55784375,-0.00012651520989892528
0.55790625,-0.0001185539245555367
0.5579687500000001,-0.00011044546068059158
0.55803125,-0.00010245407033954157
0.55809375,-0.0000950602486074481
0.5581562500000001,-0.00008882885355394887
0.55821875,-0.000084068908707019
0.5582812500000001,-0.00008088981765021208
0.5583437500000001,-0.00007967133216377209
0.55840625,-0.00008032343635722139
0.5584687500000001,-0.00008278758219602833
0.55853125,-0.00008700876823454495
0.55859375,-0.00009261729092335802
0.5586562500000001,-0.00009931497871698558
0.55871875,-0.00010674346743157898
0.55878125,-0.00011438465920291657
0.5588437500000001,-0.00012177275016858613
0.55890625,-0.00012847468456161915
0.55896875,-0.00014303760327322862
0.5590312500000001,-0.0001472370647154636
0.5590937500000001,-0.00014961415973464842
0.55915625,-0.00015038246328667737
0.5592187500000001,-0.00014900993641853155
0.5592812500000001,-0.00014587047824290295
0.55934375,-0.0001410518177184239
0.5594062500000001,-0.00012605485242278558
0.5594687500000001,-0.00011880477333331418
0.55953125,-0.00011070189774470274
0.5595937500000001,-0.00010245499552369308
0.55965625,-0.0000946200998561686
0.55971875,-0.00008741110394418217
0.5597812500000001,-0.0000812347120712209
0.55984375,-0.00007658769413659838
0.55990625,-0.00007368955811895561
0.5599687500000001,-0.00007250294913693778
0.56003125,-0.00007341154775622472
0.5600937500000001,-0.00007607515580890234
0.5601562500000001,-0.00008045686294458343
0.56021875,-0.00008631482462835571
0.5602812500000001,-0.00009309652985414751
0.5603437500000001,-0.00010052830688392356
0.56040625,-0.0001081569727481857
0.5604687500000001,-0.00011555094936115812
0.56053125,-0.0001221528568926336
0.56059375,-0.00013638748849852805
0.5606562500000001,-0.00014033992976361653
0.56071875,-0.00014254951318039277
0.56078125,-0.00014293348458210842
0.5608437500000001,-0.00014137346788589689
0.56090625,-0.00013794592009532675
0.56096875,-0.00013295445609742135
0.5610312500000001,-0.00011780762110744081
0.5610937500000001,-0.00011023109774913054
0.56115625,-0.00010220617722753178
0.5612187500000001,-0.00009402570616781625
0.56128125,-0.00008617590422990706
0.56134375,-0.00007904405194548991
0.5614062500000001,-0.00007301403954620977
0.56146875,-0.00006860121956220322
0.56153125,-0.00006585232072589542
0.5615937500000001,-0.00006501769903088928
0.56165625,-0.0000660363192273028
0.56171875,-0.0000689164474969306
0.5617812500000001,-0.00007358845325573793
0.56184375,-0.00007946909340135477
0.56190625,-0.00008632174393968794
0.56196875,-0.00009380765249603074
0.56203125,-0.00010145079823560554
0.5620937500000001,-0.00010865072213107896
0.56215625,-0.00012375580235883532
0.56221875,-0.00012910199752656087
0.5622812500000001,-0.00013282792504906715
0.56234375,-0.00013489729088743407
0.56240625,-0.0001350098385216325
0.5624687500000001,-0.00013312160268552642
0.56253125,-0.00012955487049750442
0.56259375,-0.00012424396299226537
0.5626562500000001,-0.00010888927003385729
0.5627187499999999,-0.0001012682137269405
0.56278125,-0.00009310885040994532
0.5628437500000001,-0.0000849824103632546
0.5629062499999999,-0.00007711302828608546
0.56296875,-0.00007005688136924038
0.5630312500000001,-0.0000642623954897753
0.56309375,-0.0000600069148308513
0.56315625,-0.000057510821174694415
0.5632187500000001,-0.00005688684628581131
0.56328125,-0.00005818760440101656
0.56334375,-0.0000613019313916302
0.5634062500000001,-0.00006600854668903366
0.56346875,-0.00007208263388314151
0.56353125,-0.0000790462427266575
0.56359375,-0.00008657778809004202
0.56365625,-0.00009410541865736283
0.56371875,-0.00010128904826401525
0.56378125,-0.00011634454988805609
0.56384375,-0.00012141442176337447
0.56390625,-0.0001249383894501993
0.56396875,-0.00012668614926165944
0.56403125,-0.00012653224432648824
0.5640937500000001,-0.00012439431783714539
0.56415625,-0.00012051777083357806
0.56421875,-0.00011506137463331012
0.5642812500000001,-0.00009952798460802215
0.5643437499999999,-0.00009177709276791957
0.56440625,-0.00008359347797459726
0.5644687500000001,-0.00007538926557584813
0.5645312499999999,-0.00006763107321149098
0.56459375,-0.000060718886808058814
0.5646562500000001,-0.00005509157277547305
0.5647187499999999,-0.00005100416176855027
0.56478125,-0.00004874395187350056
0.5648437500000001,-0.000048389710916571516
0.5649062499999999,-0.00004990242675446954
0.56496875,-0.00005322257284717802
0.56503125,-0.00005818833832538228
0.56509375,-0.0000643352067091485
0.56515625,-0.00007144217720687907
0.56521875,-0.00007902223215650733
0.56528125,-0.00008647145690807156
0.56534375,-0.00009356208421891499
0.56540625,-0.00010839258464136192
0.56546875,-0.00011326035400730655
0.56553125,-0.00011656618089236903
0.56559375,-0.00011800728665513349
0.56565625,-0.00011753664757720161
0.56571875,-0.00011519461602249592
0.5657812499999999,-0.00011106640102470644
0.56584375,-0.00010533242798772824
0.56590625,-0.0000896075482459957
0.5659687499999999,-0.0000818069105415764
0.56603125,-0.00007358002843060873
0.5660937500000001,-0.00006539409660080708
0.5661562499999999,-0.00005766231835836744
0.56621875,-0.000050909304455004634
0.5662812500000001,-0.00004539513364815173
0.5663437499999999,-0.00004165244777108723
0.56640625,-0.00003957217571703975
0.5664687500000001,-0.00003943033942241381
0.5665312499999999,-0.00004127542762080716
0.56659375,-0.00004474960839043196
0.56665625,-0.000049825259674923794
0.5667187499999999,-0.00005620311640325282
0.56678125,-0.00006329559785638039
0.56684375,-0.0000708402301013017
0.56690625,-0.00007835893834934327
0.56696875,-0.0000852570773965805
0.56703125,-0.00009994988253337472
0.56709375,-0.00010454478332956596
0.56715625,-0.00010756893674498946
0.56721875,-0.00010879722519248347
0.56728125,-0.00010796983430683138
0.56734375,-0.00010531220148365938
0.5674062499999999,-0.00010098593236495396
0.56746875,-0.00009509020075011004
0.56753125,-0.0000791078611970808
0.5675937499999999,-0.0000711321257396147
0.56765625,-0.00006293362496856414
0.56771875,-0.00005472663890662699
0.5677812499999999,-0.00004705367330348764
0.56784375,-0.00004041425191418646
0.5679062500000001,-0.00003529696342714772
0.5679687499999999,-0.00003164989158439824
0.56803125,-0.000029879661492551723
0.5680937500000001,-0.00002993174725583747
0.5681562499999999,-0.00003197046711089779
0.56821875,-0.000035666184363417064
0.56828125,-0.00004103884353669207
0.5683437499999999,-0.00004744452105860664
0.56840625,-0.0000545879797052215
0.56846875,-0.00006220892458556893
0.5685312499999999,-0.00006965552110135137
0.56859375,-0.00007627007551348763
0.56865625,-0.00009086416185035556
0.5687187499999999,-0.00009519564329003166
0.56878125,-0.00009801159602805531
0.5688437499999999,-0.00009884455683524529
0.56890625,-0.00009784085785485841
0.56896875,-0.00009482672699852313
0.5690312499999999,-0.00009015782944864908
0.56909375,-0.00007529244132564727
0.56915625,-0.00006784119308789194
0.5692187499999999,-0.00005988121260949719
0.56928125,-0.00005151794598062809
0.56934375,-0.000043391768151296306
0.5694062499999999,-0.00003594116565490413
0.56946875,-0.000029428904204792383
0.56953125,-0.000024387901877157003
0.5695937499999999,-0.000020903969310967496
0.56965625,-0.000019458590459348057
0.5697187499999999,-0.000019866084700864706
0.5697812499999999,-0.000022097112533023267
0.56984375,-0.00002609166801113838
0.56990625,-0.000031442426786224
0.5699687499999999,-0.000038117480365196243
0.57003125,-0.00004537603069020707
0.5700937500000001,-0.000052959356875416363
0.5701562500000001,-0.000060087049323087616
0.57021875,-0.00006676785794533513
0.5702812500000001,-0.00008105965764138023
0.5703437500000001,-0.00008526689541325794
0.57040625,-0.0000876833227254209
0.5704687500000001,-0.00008820558708319548
0.57053125,-0.00008680358491791607
0.57059375,-0.00008358258181669076
0.5706562500000001,-0.00007859574795535118
0.57071875,-0.00006355910159686062
0.57078125,-0.00005604909995687857
0.5708437500000001,-0.00004788217804821415
0.5709062500000001,-0.00003956739853291924
0.57096875,-0.000031382242839522734
0.5710312500000001,-0.000024090981431704184
0.5710937500000001,-0.000017653965360464596
0.57115625,-0.000012835689014389917
0.5712187500000001,-9.798224274437661e-6
0.57128125,-8.506821012305155e-6
0.57134375,-9.13501809496342e-6
0.5714062500000001,-0.000011636375014015266
0.57146875,-0.000015861821805032705
0.57153125,-0.000021397350652041514
0.5715937500000001,-0.00002811242702863148
0.57165625,-0.00003545193825884446
0.57171875,-0.0000428914654940632
0.5717812500000001,-0.00005016586291658326
0.57184375,-0.00006535454256317852
0.5719062500000001,-0.00007074993497263593
0.57196875,-0.00007450866904001874
0.57203125,-0.00007664743054262846
0.5720937500000001,-0.00007685619372221897
0.57215625,-0.00007514132145144958
0.57221875,-0.00007167904690526944
0.5722812500000001,-0.00006645687379266962
0.57234375,-0.00005107324528039192
0.57240625,-0.000043451808669187075
0.5724687500000001,-0.00003520831500633537
0.57253125,-0.000026782220052257166
0.57259375,-0.000018799310252101686
0.5726562500000001,-0.000011490176075920622
0.5727187499999999,-5.416053138779242e-6
0.57278125,-7.762912029030122e-7
0.5728437500000001,2.0773962126074963e-6
0.57290625,3.0397261273351628e-6
0.57296875,2.0967399592952685e-6
0.5730312500000001,-6.696290888313916e-7
0.57309375,-5.0947977301707414e-6
0.57315625,-0.000010863898229782065
0.5732187500000001,-0.000017695556549207625
0.57328125,-0.00002500156643857332
0.57334375,-0.00003245630392049309
0.5734062500000001,-0.00003960713043901776
0.57346875,-0.00005461671750862929
0.57353125,-0.00005968225457048115
0.57359375,-0.00006327088538798237
0.57365625,-0.00006511690541811943
0.57371875,-0.0000650006818152804
0.57378125,-0.00006300449562360311
0.57384375,-0.00005916450415090896
0.5739062500000001,-0.00005365662471461946
0.57396875,-0.00003805564523906568
0.57403125,-0.00003037519072435213
0.5740937500000001,-0.000022049187893141697
0.57415625,-0.000013691623891892712
0.57421875,-5.7268248771502606e-6
0.5742812500000001,1.3938852097550303e-6
0.5743437499999999,7.359731511058509e-6
0.57440625,0.000011712737103111714
0.5744687500000001,0.000014280793016407944
0.5745312499999999,0.000014927636727640747
0.57459375,0.000013716101174718331
0.5746562500000001,0.000010705958726126008
0.57471875,6.036498589878647e-6
0.57478125,4.945544480883246e-8
0.5748437500000001,-6.871237331687596e-6
0.57490625,-0.000014233171972383163
0.57496875,-0.000021617317837466232
0.57503125,-0.000028645703033992886
0.57509375,-0.00004356514356321922
0.57515625,-0.000048365645951807534
0.57521875,-0.00005162823212981338
0.57528125,-0.000053136818474339154
0.57534375,-0.00005267629244280758
0.57540625,-0.0000504112931828532
0.57546875,-0.0000461927493759437
0.57553125,-0.00004045822060448623
0.57559375,-0.000024685724135831144
0.57565625,-0.00001679685352012905
0.5757187500000001,-8.459214922540426e-6
0.5757812499999999,-1.310743424909333e-7
0.57584375,7.698138868139637e-6
0.5759062500000001,0.000014779452150823214
0.5759687499999999,0.000020501229389291442
0.57603125,0.000024521349275635762
0.5760937500000001,0.000026798437123207175
0.5761562499999999,0.000027147176450803556
0.57621875,0.000025576078013442305
0.5762812500000001,0.00002235247131208984
0.5763437499999999,0.000017513790373346882
0.57640625,0.000011296352594114545
0.5764687500000001,4.330667514422515e-6
0.5765312499999999,-3.0533795229159555e-6
0.57659375,-0.00001052113562851481
0.57665625,-0.00001729071302262325
0.57671875,-0.00003194940383799416
0.57678125,-0.000036583388202657274
0.57684375,-0.00003952501329151925
0.57690625,-0.000040631638973637196
0.57696875,-0.00003989710103971533
0.57703125,-0.00003714279370076873
0.57709375,-0.000032817777238930423
0.57715625,-0.000026771535217059994
0.57721875,-0.000010786346475166741
0.57728125,-2.676710965127116e-6
0.57734375,5.605406838277149e-6
0.5774062499999999,0.000013940601629014449
0.57746875,0.00002174322351228275
0.57753125,0.000028553547619936115
0.5775937499999999,0.000033961685311723055
0.57765625,0.00003780658208818455
0.5777187500000001,0.00003985336815681695
0.5777812499999999,0.00003990083930589805
0.57784375,0.00003794146056110281
0.5779062500000001,0.00003432173185453913
0.5779687499999999,0.00002935828866020007
0.57803125,0.0000230010876804132
0.5780937500000001,0.00001590964984586607
0.5781562499999999,8.538962203166744e-6
0.57821875,1.2437821227742618e-6
0.57828125,-5.41065672550467e-6
0.5783437499999999,-0.000019942597765845727
0.57840625,-0.000024148151771263837
0.57846875,-0.00002683354847964059
0.5785312499999999,-0.000027612957454500875
0.57859375,-0.000026580520962132814
0.57865625,-0.00002355316576233002
0.57871875,-0.000018889962313507758
0.57878125,-0.000012512692955823912
0.5788437499999999,3.676565273863508e-6
0.57890625,0.00001178596092105133
0.57896875,0.000020226653353300206
0.5790312499999999,0.000028589499450115685
0.57909375,0.000036176341109098176
0.57915625,0.00004280545355650478
0.5792187499999999,0.00004801167090040526
0.57928125,0.0000514986930368333
0.57934375,0.00005315865424414257
0.5794062499999999,0.00005301188786575872
0.57946875,0.0000506981855618871
0.57953125,0.000047079137413350014
0.5795937499999999,0.000041586189239273263
0.57965625,0.0000352168942697878
0.57971875,0.000028008658249430163
0.5797812499999999,0.000020495889652333288
0.57984375,0.00001327782268772948
0.57990625,6.937869395755303e-6
0.5799687499999999,-7.231043808786364e-6
0.58003125,-0.000011503995540292078
0.58009375,-0.000013898972269277277
0.5801562499999999,-0.000014123019173639673
0.58021875,-0.000012822282675170604
0.58028125,-9.188653951122672e-6
0.5803437499999999,-4.264298243662756e-6
0.58040625,0.000011071418479585704
0.58046875,0.000018590774180593517
0.5805312499999999,0.00002686963391432262
0.58059375,0.00003521186968630241
0.5806562499999999,0.000043509420241366614
0.58071875,0.000051179800116929464
0.58078125,0.000057339225502772706
0.5808437499999999,0.00006241045443808324
0.58090625,0.000065488663041402
0.58096875,0.0000668888772713816
0.5810312499999999,0.00006624960028239757
0.58109375,0.00006386995658504147
0.58115625,0.00005961946241730964
0.5812187499999999,0.00005410886957088468
0.58128125,0.0000475188014446154
0.58134375,0.0000402556518867489
0.5814062499999999,0.00003288983639582882
0.58146875,0.000025813584715421445
0.5815312499999999,0.000010653820452288798
0.5815937499999999,5.436747274052689e-6
0.58165625,1.7520985574337455e-6
0.58171875,-2.399844630657233e-7
0.5817812499999999,-2.2655855168307593e-7
0.58184375,1.6422410381300434e-6
0.58190625,5.339264087036999e-6
0.5819687499999999,0.000010662502553708542
0.58203125,0.000026162439882515542
0.58209375,0.00003396830772348092
0.5821562499999999,0.00004227370616621817
0.58221875,0.000050672196721890383
0.58228125,0.00005883522894493953
0.5823437499999999,0.00006622154943947134
0.58240625,0.00007240455986567973
0.58246875,0.00007694174410022292
0.58253125,0.00007988044760511015
0.58259375,0.00008089466401534073
0.5826562499999999,0.00007988782189274901
0.58271875,0.0000770526801743554
0.58278125,0.00007263329200876689
0.5828437499999999,0.00006688034701801682
0.58290625,0.00006014171894262732
0.58296875,0.00005285331144660316
0.5830312499999999,0.00004550054066426029
0.58309375,0.00003851557543577133
0.58315625,0.000023606606709761224
0.5832187499999999,0.000018634529989444704
0.58328125,0.000015251760401173431
0.58334375,0.000013639856547661977
0.5834062499999999,0.000013985285016976379
0.58346875,0.000016178079729964323
0.58353125,0.00002021723619673177
0.5835937499999999,0.0000258748344144355
0.58365625,0.000041659849651098924
0.58371875,0.00004948060280451916
0.5837812499999999,0.00005785136298003257
0.58384375,0.00006631573167417693
0.58390625,0.00007435954194441596
0.5839687499999999,0.00008157976843284342
0.58403125,0.00008747069296277665
0.58409375,0.00009168818368214537
0.5841562499999999,0.00009421501431902679
0.58421875,0.00009483209116119273
0.58428125,0.00009348616701292112
0.5843437499999999,0.000090337655444514
0.58440625,0.00008564538982371028
0.58446875,0.0000796807698285329
0.58453125,0.00007283483346297304
0.58459375,0.0000655049776435504
0.5846562499999999,0.000058112933938078704
0.58471875,0.0000512653800645857
0.58478125,0.00003659590456141226
0.5848437499999999,0.000031900121429929984
0.58490625,0.000028811845098467015
0.58496875,0.00002758962238919027
0.5850312499999999,0.000028288933230105617
0.58509375,0.00003084112295721059
0.58515625,0.00003526281468788084
0.5852187499999999,0.00004117448381247418
0.58528125,0.00005703375963092561
0.58534375,0.0000651491749892874
0.5854062499999999,0.00007365277166315742
0.58546875,0.00008205302207753284
0.5855312500000001,0.00008992137403124323
0.5855937499999999,0.00009686797521886448
0.58565625,0.00010245559382290881
0.58571875,0.00010638015158095926
0.5857812499999999,0.00010854599111728702
0.58584375,0.000108817902530714
0.58590625,0.00010708313412229054
0.5859687499999999,0.00010364747945594555
0.58603125,0.00009868369190736692
0.58609375,0.00009250598815153943
0.5861562499999999,0.00008544689073378825
0.58621875,0.00007806361796251077
0.58628125,0.00007089376203188447
0.5863437499999999,0.00006416127410543288
0.58640625,0.000049592207961753065
0.58646875,0.00004529508980746777
0.58653125,0.000042626209081408906
0.58659375,0.00004174280276643405
0.5866562499999999,0.00004282129565445769
0.58671875,0.000045786327139758776
0.58678125,0.00005051099676402909
0.5868437499999999,0.00005669509209482726
0.58690625,0.00007284464536255753
0.58696875,0.0000810409650947308
0.5870312499999999,0.00008961009026328681
0.58709375,0.00009794436008447871
0.58715625,0.00010556061485653134
0.5872187499999999,0.00011225201078171598
0.58728125,0.00011760525083077955
0.58734375,0.00012127185855093092
0.5874062499999999,0.00012306186182929613
0.58746875,0.0001227591851618165
0.58753125,0.00012074155097967221
0.5875937499999999,0.00011703039033901519
0.58765625,0.00011173817578344347
0.58771875,0.000105335176048299
0.5877812499999999,0.00009826463475910707
0.58784375,0.00009089971312633421
0.58790625,0.00008371309206988559
0.5879687499999999,0.00007707412193243973
0.58803125,0.00006286936587775183
0.58809375,0.000058905127199845864
0.5881562499999999,0.00005659802535859515
0.58821875,0.000056084122148483684
0.58828125,0.00005754727403892157
0.5883437499999999,0.00006081461214983708
0.58840625,0.00006600372772364721
0.58846875,0.0000812424879028939
0.58853125,0.00008880884967604752
0.58859375,0.00009712970640946006
0.5886562499999999,0.000105623253816578
0.58871875,0.00011385692813548065
0.58878125,0.00012149739880704113
0.5888437499999999,0.00012789267951712757
0.58890625,0.00013296653564527638
0.58896875,0.0001361898508087378
0.5890312499999999,0.00013736139277553683
0.58909375,0.0001370010339705463
0.58915625,0.00013458948616394684
0.5892187499999999,0.00013038342682164528
0.58928125,0.0001248169279637057
0.58934375,0.00011843225978090677
0.5894062499999999,0.00011115941288922931
0.58946875,0.00010364328249640176
0.58953125,0.00009664932110144131
0.5895937499999999,0.00008158272153831192
0.58965625,0.00007659281267615586
0.58971875,0.00007277897269439976
0.5897812499999999,0.00007067610838248917
0.58984375,0.00007065742394818386
0.58990625,0.0000726647560721494
0.5899687499999999,0.00007632379044397036
0.59003125,0.0000817093743348471
0.59009375,0.00009732587354613353
0.5901562499999999,0.00010499606421154883
0.59021875,0.00011330662956052229
0.59028125,0.00012183297369353085
0.59034375,0.00013001847274718425
0.59040625,0.00013730042052065294
0.59046875,0.0001435436214097252
0.59053125,0.00014819444312484664
0.59059375,0.0001510954241731588
0.5906562499999999,0.0001520194327131602
0.59071875,0.00015103903018107157
0.59078125,0.00014820860756167842
0.5908437499999999,0.0001437681752552017
0.59090625,0.0001379336867697034
0.59096875,0.00013134394567775043
0.5910312499999999,0.00012401547850456746
0.59109375,0.00011664666093529064
0.59115625,0.00010966513477041195
0.5912187499999999,0.00009490856470984604
0.59128125,0.00008977683309034645
0.5913437500000001,0.00008654550772993486
0.5914062499999999,0.00008500457406955542
0.59146875,0.00008549578186196893
0.59153125,0.00008764549353110218
0.5915937499999999,0.00009179391130655079
0.59165625,0.00009753343752223059
0.59171875,0.00011326145905982132
0.5917812499999999,0.00012127552802243535
0.59184375,0.00012970949058441206
0.59190625,0.00013814976150755554
0.5919687499999999,0.00014618059990884058
0.59203125,0.00015328157628100025
0.59209375,0.00015914614232143132
0.5921562499999999,0.00016338365704990365
0.59221875,0.00016584427167068427
0.59228125,0.00016637988834994344
0.59234375,0.00016507404158341843
0.59240625,0.00016186365805845315
0.59246875,0.00015705905839434597
0.59253125,0.00015105081591224034
0.59259375,0.00014413469156999287
0.5926562499999999,0.00013679006909017577
0.59271875,0.00012946795257700455
0.59278125,0.00012264321503136638
0.5928437499999999,0.0001079356224806538
0.59290625,0.00010341723601672154
0.59296875,0.00010040326712924819
0.5930312499999999,0.00009931468744581173
0.59309375,0.00010003981832011621
0.59315625,0.00010276614094370529
0.5932187499999999,0.00010725621673039754
0.59328125,0.00011336282615319326
0.5933437500000001,0.0001293231336202405
0.5934062499999999,0.00013731924753368485
0.59346875,0.00014577885145122815
0.59353125,0.00015424982632117334
0.5935937499999999,0.00016211911099814347
0.59365625,0.00016886514347266846
0.59371875,0.000174402775305324
0.5937812499999999,0.00017835420575501582
0.59384375,0.00018034688877605065
0.59390625,0.00018041691492055867
0.5939687499999999,0.00017859765382277626
0.59403125,0.00017502933207004523
0.59409375,0.0001699121707192386
0.5941562499999999,0.00016363810248165578
0.59421875,0.00015666335347745697
0.59428125,0.0001491973798332935
0.59434375,0.00014185547288941142
0.59440625,0.00013523521102765113
0.59446875,0.0001208105346815827
0.59453125,0.00011657316059268674
0.59459375,0.0001140086061326151
0.5946562499999999,0.00011329254849508363
0.59471875,0.0001145422891654091
0.59478125,0.0001175328929989422
0.5948437499999999,0.00012233549130051535
0.59490625,0.00012866779152804347
0.59496875,0.0001450203430364838
0.5950312499999999,0.00015317237110465398
0.59509375,0.00016161939080128196
0.59515625,0.00016993346832069878
0.5952187499999999,0.00017760624659036994
0.59528125,0.0001840671516082637
0.5953437500000001,0.00018922569058779648
0.5954062499999999,0.00019272462822299274
0.59546875,0.0001943036498855688
0.5955312500000001,0.00019400946805193942
0.5955937499999999,0.00019159788700771896
0.59565625,0.0001875889938773856
0.59571875,0.0001822109289001672
0.5957812499999999,0.00017572474475112398
0.59584375,0.00016856847368552919
0.59590625,0.00016118311322132345
0.5959687499999999,0.0001538583244416053
0.59603125,0.00013871050376045024
0.59609375,0.00013341536065210324
0.5961562499999999,0.00012932336663337707
0.59621875,0.0001271885147797469
0.59628125,0.0001268673249175678
0.59634375,0.0001286125024595186
0.59640625,0.00013202120071771628
0.59646875,0.00013718101582176068
0.59653125,0.0001527042379965149
0.59659375,0.00016045671329001365
0.5966562499999999,0.00016858062931746076
0.59671875,0.00017697016721632264
0.59678125,0.00018511249293581833
0.5968437499999999,0.0001926278636332629
0.59690625,0.00019891196515242626
0.59696875,0.0002036737680016082
0.5970312499999999,0.00020664479715892803
0.59709375,0.00020773443791907709
0.59715625,0.00020687550981356162
0.5972187499999999,0.00020417427392033227
0.59728125,0.00019989710316951903
0.5973437500000001,0.00019408258478233187
0.5974062499999999,0.00018734213306700886
0.59746875,0.0001800796696436735
0.59753125,0.00017264131220189743
0.5975937499999999,0.0001655116799813977
0.59765625,0.00015045967516923858
0.59771875,0.00014549925432318783
0.5977812499999999,0.0001419797165207043
0.59784375,0.00014006196210708532
0.59790625,0.0001402969834608525
0.5979687499999999,0.00014238628694682176
0.59803125,0.00014631671146889819
0.59809375,0.00015176753360539308
0.59815625,0.00016740059521352935
0.59821875,0.00017517382238796397
0.59828125,0.00018358382614119817
0.59834375,0.00019208823639341177
0.59840625,0.00020012965584460807
0.59846875,0.00020721306823237584
0.59853125,0.00021307983644142103
0.59859375,0.00021742037554030313
0.5986562499999999,0.00021992299710016372
0.59871875,0.00022055288915012738
0.59878125,0.00021926640250026497
0.5988437499999999,0.00021625567057242945
0.59890625,0.00021137843092881858
0.59896875,0.00020527713056794905
0.5990312499999999,0.00019847435873019542
0.59909375,0.00019098012256444502
0.5991562500000001,0.00018370637019627517
0.5992187499999999,0.00017668640905779687
0.59928125,0.00016184433928173592
0.5993437500000001,0.00015715039729326946
0.5994062499999999,0.00015380287667429715
0.59946875,0.00015258492234246357
0.59953125,0.0001531412854563624
0.5995937499999999,0.00015569062071565248
0.59965625,0.00015993011053110073
0.59971875,0.00016592405934021115
0.5997812499999999,0.00018190249900956745
0.59984375,0.00018979119525347476
0.59990625,0.0001979965893235125
0.5999687499999999,0.0002064023150219474
0.60003125,0.00021427174212661215
0.60009375,0.0002209405052161495
0.60015625,0.0002266848598512644
0.60021875,0.00023060831578509966
0.60028125,0.00023257416388297592
0.60034375,0.00023274688564400847
0.60040625,0.00023085348496179603
0.60046875,0.00022738271621133843
0.60053125,0.00022212782168161416
0.60059375,0.00021573333525831684
0.6006562499999999,0.00020876567015915004
0.60071875,0.00020129124514360608
0.60078125,0.0001938627573654303
0.6008437499999999,0.00018716440023087283
0.60090625,0.0001724218709653197
0.60096875,0.00016824291270760988
0.6010312499999999,0.00016537534274983778
0.60109375,0.0001644086128261002
0.6011562500000001,0.00016562043090263823
0.6012187499999999,0.0001685813546650622
0.60128125,0.00017315337982316825
0.6013437500000001,0.00017940396137972048
0.6014062499999999,0.00019555400974949344
0.60146875,0.00020356247744496292
0.60153125,0.0002119790451774184
0.6015937499999999,0.00022022854304937223
0.60165625,0.00022772111401968276
0.60171875,0.00023423363265277775
0.6017812499999999,0.00023947496257493983
0.60184375,0.00024282985426718473
0.60190625,0.0002443421058655193
0.6019687499999999,0.00024400301521571022
0.60203125,0.00024163066817652068
0.60209375,0.0002375633317224235
0.60215625,0.00023216290837611842
0.60221875,0.0002255290570148255
0.60228125,0.00021834877546268727
0.60234375,0.00021080179469507715
0.60240625,0.00020340934453218912
0.60246875,0.00018799941297580752
0.60253125,0.00018255443826315637
0.60259375,0.00017845566140620162
0.6026562499999999,0.00017617277111060814
0.60271875,0.00017567990995456806
0.60278125,0.00017718782900469354
0.6028437499999999,0.00018063942492856783
0.60290625,0.00018562814285389556
0.60296875,0.00020095431561761856
0.6030312499999999,0.00020847105977431224
0.60309375,0.00021665935175738116
0.6031562500000001,0.00022495176565393016
0.6032187499999999,0.00023308713127059844
0.60328125,0.00024041184009679362
0.6033437500000001,0.00024654029364762353
0.6034062499999999,0.00025122439720769163
0.60346875,0.00025403539443630274
0.60353125,0.00025505732782879487
0.6035937499999999,0.00025416935145480823
0.60365625,0.00025133887494725726
0.60371875,0.0002468508614749121
0.6037812499999999,0.00024101755124442126
0.60384375,0.00023419247073185046
0.60390625,0.0002267193898139383
0.6039687499999999,0.00021911854778225437
0.60403125,0.00021194647177422143
0.60409375,0.00019679005965159146
0.60415625,0.0001914806171689834
0.60421875,0.00018788914457440464
0.60428125,0.0001860563205403204
0.60434375,0.00018608393814323332
0.60440625,0.00018792070199820377
0.60446875,0.00019170086696332356
0.60453125,0.00019724405270452744
0.60459375,0.00021272702635127816
0.6046562499999999,0.00022037784687273243
0.60471875,0.00022869203274497596
0.60478125,0.00023701595473701875
0.6048437499999999,0.00024484883766663634
0.60490625,0.00025182449047350675
0.60496875,0.00025765862533007333
0.6050312499999999,0.0002618257236772781
0.60509375,0.0002640922816029012
0.6051562500000001,0.00026457130868154377
0.6052187499999999,0.0002630679067666952
0.60528125,0.0002598044306846431
0.6053437500000001,0.00025492828323103733
0.6054062499999999,0.0002486613722343378
0.60546875,0.0002415087221507295
0.6055312500000001,0.0002339945050071901
0.6055937499999999,0.00022643572015655644
0.60565625,0.0002193735276205186
0.60571875,0.00020442008211887797
0.6057812499999999,0.00019951095327462587
0.60584375,0.00019624035075950508
0.60590625,0.00019479608437120155
0.60596875,0.00019538792774791147
0.60603125,0.00019783552274102445
0.60609375,0.0002020882998630541
0.60615625,0.00020780243675926763
0.60621875,0.00022343628806625881
0.60628125,0.00023136314195340568
0.60634375,0.0002397284555393786
0.60640625,0.00024790915905864574
0.60646875,0.0002554752732578658
0.60653125,0.00026201661203860416
0.60659375,0.00026744131624925616
0.6066562499999999,0.0002711984610564294
0.60671875,0.0002729707719933
0.60678125,0.00027273421691098587
0.6068437499999999,0.00027080005620933045
0.60690625,0.00026708146216306017
0.6069687500000001,0.00026182753918949087
0.6070312499999999,0.00025523234163990494
0.60709375,0.0002478104799927619
0.6071562500000001,0.00024011930149606814
0.6072187499999999,0.0002327738826449488
0.60728125,0.0002257123273799594
0.6073437500000001,0.00021103550028673396
0.6074062499999999,0.00020655951243291754
0.60746875,0.0002037950662235194
0.60753125,0.00020271630979568078
0.6075937499999999,0.00020375007568432246
0.60765625,0.00020672336019715576
0.60771875,0.00021125510641566148
0.6077812499999999,0.00021741545497542397
0.60784375,0.00023340296564988705
0.60790625,0.0002413988703631742
0.60796875,0.00024965113722313914
0.60803125,0.0002576227126319386
0.60809375,0.0002650022040250888
0.60815625,0.0002713043542325877
0.60821875,0.0002760735423310845
0.60828125,0.00027933143623250223
0.60834375,0.00028052843084346024
0.60840625,0.0002798553159339967
0.60846875,0.00027730737296516317
0.60853125,0.0002730013490404859
0.60859375,0.00026724541022662973
0.6086562499999999,0.0002604631839870364
0.60871875,0.00025272228663934804
0.60878125,0.00024517294571786
0.6088437499999999,0.00023781334303080853
0.60890625,0.00022246064528574916
0.6089687500000001,0.00021669995742048392
0.6090312499999999,0.00021248726973419757
0.60909375,0.00021018747321453757
0.6091562500000001,0.00020976730228396134
0.6092187499999999,0.00021128452577792722
0.60928125,0.00021457970701958123
0.6093437500000001,0.0002194528894111647
0.6094062499999999,0.00023483382531580554
0.60946875,0.00024209788890061645
0.60953125,0.00025025689208843516
0.6095937499999999,0.00025838118935764265
0.60965625,0.00026632342637041007
0.60971875,0.0002732534371887585
0.6097812499999999,0.00027935629907739623
0.60984375,0.0002834720511123018
0.60990625,0.0002859858859952519
0.60996875,0.00028670889309068137
0.61003125,0.00028563330708339385
0.61009375,0.00028246738508030944
0.61015625,0.0002774229212119117
0.61021875,0.00027157810232936175
0.61028125,0.0002644281870441273
0.61034375,0.00025659600921212194
0.61040625,0.0002489643935493155
0.61046875,0.0002415245103799049
0.61053125,0.0002263568803638205
0.61059375,0.00022115825956327273
0.6106562499999999,0.00021745962048853873
0.61071875,0.00021545480301522757
0.61078125,0.00021558685454398097
0.6108437499999999,0.0002174613813079318
0.61090625,0.00022129290031448756
0.6109687500000001,0.00022671334037602242
0.6110312499999999,0.00024210013535982955
0.61109375,0.00024986935843165914
0.6111562500000001,0.0002578337271544606
0.6112187499999999,0.0002657788247294457
0.61128125,0.00027348546055720735
0.6113437500000001,0.0002803555371817257
0.6114062499999999,0.00028562083768392255
0.61146875,0.0002894682027901191
0.61153125,0.00029151767271200224
0.6115937499999999,0.0002915891123063674
0.61165625,0.00028964974293628487
0.61171875,0.00028600360443088724
0.6117812499999999,0.00028081595105419743
0.61184375,0.00027417210515932877
0.61190625,0.0002668851164298325
0.61196875,0.00025897784148740804
0.61203125,0.00025122025423172933
0.61209375,0.00024420123427319057
0.61215625,0.00022912148976991786
0.61221875,0.0002242684308352491
0.61228125,0.00022094556563799495
0.61234375,0.0002195604204409396
0.61240625,0.00022004022933255762
0.61246875,0.00022253932416961553
0.61253125,0.00022670153974911622
0.61259375,0.0002325094925207452
0.6126562499999999,0.00024820744301431996
0.61271875,0.0002559516682008045
0.61278125,0.00026403188638182695
0.6128437499999999,0.0002719193258144126
0.61290625,0.00027941335227507635
0.6129687500000001,0.0002856147234126527
0.6130312499999999,0.00029062438151339354
0.61309375,0.00029381982040579957
0.6131562500000001,0.00029521140896529574
0.6132187499999999,0.00029463461269596536
0.61328125,0.00029212176835055614
0.6133437500000001,0.000287926563632912
0.6134062499999999,0.00028222451211881716
0.61346875,0.0002753660531545077
0.61353125,0.000267764364936654
0.6135937499999999,0.000259951630866985
0.61365625,0.0002521771815313517
0.61371875,0.00024512431108779376
0.61378125,0.00023040553924873197
0.61384375,0.0002259120912987203
0.61390625,0.00022315723957959388
0.61396875,0.0002223169782264306
0.61403125,0.0002232022324273053
0.61409375,0.00022618902332813273
0.61415625,0.00023087530567132697
0.61421875,0.00024573704884120473
0.61428125,0.0002528446730309386
0.61434375,0.0002606023501095789
0.61440625,0.00026867176978462304
0.61446875,0.00027640663317732295
0.61453125,0.00028350166193619186
0.61459375,0.0002894095512080974
0.6146562499999999,0.00029375257089571394
0.61471875,0.00029642045652018834
0.6147812500000001,0.0002971670179720831
0.6148437499999999,0.0002959787519729584
0.61490625,0.0002929596057045514
0.6149687500000001,0.0002880994389680147
0.6150312499999999,0.00028199805610201745
0.61509375,0.00027480949923679165
0.6151562500000001,0.00026701915401276116
0.6152187499999999,0.0002590420105093444
0.61528125,0.0002513954444400973
0.6153437500000001,0.00023573567124349215
0.6154062499999999,0.00023031215128936633
0.61546875,0.00022633703910165948
0.6155312500000001,0.00022383668044612115
0.6155937499999999,0.00022339506604074355
0.61565625,0.00022515335462844344
0.61571875,0.00022855688635495253
0.61578125,0.0002336072871395728
0.61584375,0.0002486657488202926
0.61590625,0.00025592619762698776
0.61596875,0.0002637876926436522
0.61603125,0.0002718242929607706
0.61609375,0.00027951772702858313
0.61615625,0.0002861434476823105
0.61621875,0.0002913576224441716
0.61628125,0.00029522936201725747
0.61634375,0.000297311331063449
0.61640625,0.00029739941428029437
0.61646875,0.0002954947874661551
0.61653125,0.00029193311152088397
0.61659375,0.00028664583923125597
0.6166562499999999,0.00028013923236600013
0.61671875,0.0002726000487456304
0.6167812500000001,0.00026470676928119774
0.6168437499999999,0.0002567273952861285
0.61690625,0.0002492201796610513
0.6169687500000001,0.0002338857108885664
0.6170312499999999,0.00022863415128776543
0.61709375,0.0002250743424398738
0.6171562500000001,0.00022345396507070237
0.6172187499999999,0.00022346667064458703
0.61728125,0.00022549079049973692
0.6173437500000001,0.00022929732472044828
0.6174062499999999,0.0002348266185193057
0.61746875,0.0002502306684568356
0.61753125,0.000257718006536789
0.6175937499999999,0.0002655939052934875
0.61765625,0.0002734222547445264
0.61771875,0.00028069378263122224
0.61778125,0.00028691189166292486
0.61784375,0.0002917405511851795
0.61790625,0.00029496989779412286
0.61796875,0.0002965298922005394
0.61803125,0.0002960157330233193
0.61809375,0.0002933587830524498
0.61815625,0.0002890940872123521
0.61821875,0.0002834373723347855
0.61828125,0.0002765039198020097
0.61834375,0.00026870127032799923
0.61840625,0.0002607622142345792
0.61846875,0.0002527725493614366
0.61853125,0.00024553913325242593
0.61859375,0.00023055955682774187
0.6186562499999999,0.00022572625088319864
0.61871875,0.00022266931702008552
0.6187812500000001,0.00022133191163721533
0.6188437499999999,0.00022209631923678086
0.61890625,0.00022455224197205637
0.6189687500000001,0.00022887208664295472
0.6190312499999999,0.0002348299132860221
0.61909375,0.0002503751729349968
0.6191562500000001,0.0002580158229755214
0.6192187499999999,0.0002658039888110142
0.61928125,0.000273572615194978
0.6193437500000001,0.0002802960401972199
0.6194062499999999,0.00028637129542571915
0.61946875,0.0002905640895237288
0.61953125,0.00029317653067895133
0.6195937499999999,0.0002939884520561098
0.61965625,0.00029275315171478633
0.61971875,0.0002897393363958112
0.61978125,0.00028464769653580024
0.61984375,0.0002785579168376323
0.61990625,0.0002713422927772269
0.61996875,0.00026336911813838043
0.62003125,0.00025516627700609973
0.62009375,0.00024745883395977525
0.62015625,0.00023166025415747443
0.62021875,0.0002258028138639942
0.62028125,0.00022118672749162072
0.62034375,0.00021866612358097115
0.62040625,0.0002180378557864321
0.62046875,0.00021920315836433668
0.62053125,0.00022217388325551646
0.62059375,0.00022707008753672375
0.6206562499999999,0.00024205402383969954
0.62071875,0.0002489524004037347
0.6207812500000001,0.0002567553360444397
0.6208437499999999,0.00026462606863558724
0.62090625,0.0002719449903633153
0.6209687500000001,0.0002784996139905682
0.6210312499999999,0.0002839521286620156
0.62109375,0.00028763581986693265
0.6211562500000001,0.00028958900600772886
0.6212187499999999,0.00028975031809776175
0.62128125,0.0002876750952379714
0.6213437500000001,0.0002839831616479882
0.6214062499999999,0.00027875690214264337
0.62146875,0.0002719050447498178
0.62153125,0.0002642642696019798
0.62159375,0.0002563163690016204
0.62165625,0.00024821716838755586
0.62171875,0.00024045258166086048
0.62178125,0.0002248688020872469
0.62184375,0.0002194110583168124
0.62190625,0.00021558367945120893
0.62196875,0.00021344679533222277
0.62203125,0.00021332695943487856
0.62209375,0.00021504416420179556
0.62215625,0.0002186096419581826
0.62221875,0.00022388367324753522
0.62228125,0.0002391706177798103
0.62234375,0.0002464245945668908
0.62240625,0.000254097701198025
0.62246875,0.00026160563199983944
0.62253125,0.00026883132549346267
0.6225937500000001,0.00027503691951452636
0.6226562499999999,0.0002798486345492457
0.62271875,0.00028294139620325953
0.6227812500000001,0.0002842786284778659
0.6228437499999999,0.0002837802848564275
0.62290625,0.00028108207340254987
0.6229687500000001,0.0002766980764476734
0.6230312499999999,0.0002708864204818695
0.62309375,0.0002638237382432962
0.6231562500000001,0.000255907344437957
0.6232187499999999,0.0002475942145709967
0.62328125,0.00023955609436042413
0.6233437500000001,0.00023208811196492873
0.6234062499999999,0.00021691871702963356
0.62346875,0.00021182567643059091
0.62353125,0.0002083154455224806
0.62359375,0.00020685907315798335
0.62365625,0.00020730157944499894
0.62371875,0.00020968147991018427
0.62378125,0.0002139176540043239
0.62384375,0.00021946087018094584
0.62390625,0.00023474437249168534
0.62396875,0.00024216642266558508
0.62403125,0.00025002758677108994
0.62409375,0.00025741353446187554
0.62415625,0.0002641091534255069
0.62421875,0.0002698365137558806
0.62428125,0.00027429503670364785
0.62434375,0.000276736695972557
0.62440625,0.0002772816032622777
0.62446875,0.00027604157167962495
0.62453125,0.00027285965796693123
0.6245937500000001,0.0002678552513855903
0.6246562499999999,0.00026125496647558255
0.62471875,0.0002539038009775757
0.6247812500000001,0.0002459684768439385
0.6248437499999999,0.0002376068406955978
0.62490625,0.00022958730418544404
0.6249687500000001,0.00021359832208129453
0.6250312499999999,0.00020740881341256567
0.62509375,0.00020291039222002094
0.6251562500000001,0.00020007913416256184
0.6252187499999999,0.00019917587477248644
0.62528125,0.00020022906715504163
0.6253437500000001,0.00020308825699601185
0.6254062499999999,0.00020754117288813295
0.62546875,0.00022238933339963074
0.6255312500000001,0.0002292793010567895
0.62559375,0.00023677792415011112
0.62565625,0.00024444199140477574
0.62571875,0.00025161205598196734
0.62578125,0.00025805282949664665
0.62584375,0.0002633380834076715
0.62590625,0.00026699204482052985
0.62596875,0.00026876184492434507
0.62603125,0.0002686568509985554
0.62609375,0.00026675765183384326
0.62615625,0.0002628258219925794
0.62621875,0.0002572600191872165
0.62628125,0.00025055100212742487
0.62634375,0.0002428981332844582
0.62640625,0.00023450838315498823
0.62646875,0.0002261746956102248
0.62653125,0.00021831231663640288
0.6265937500000001,0.00020257277590297884
0.6266562499999999,0.00019688069322358615
0.62671875,0.00019283546928575146
0.6267812500000001,0.00019061948056975364
0.6268437499999999,0.00019038003674327897
0.62690625,0.00019172662082797554
0.6269687500000001,0.00019530447036035514
0.6270312499999999,0.00020039470895590744
0.62709375,0.0002153261449727717
0.6271562500000001,0.00022252206914033512
0.6272187499999999,0.00023014521564690416
0.62728125,0.00023759376534193688
0.6273437500000001,0.0002445539978270933
0.6274062499999999,0.0002505866419188485
0.62746875,0.0002552700570822297
0.62753125,0.0002582327521766792
0.62759375,0.0002594182629574726
0.62765625,0.0002587000609200474
0.62771875,0.00025583947393027773
0.62778125,0.00025138815182777774
0.62784375,0.00024543894922839093
0.62790625,0.00023806850713878336
0.62796875,0.00023000640062146444
0.62803125,0.00022178483372601449
0.62809375,0.0002134850131587651
0.62815625,0.0002058258491622958
0.62821875,0.00019044593889425143
0.62828125,0.00018520020050492858
0.62834375,0.00018170166611890248
0.62840625,0.00017991214836793334
0.62846875,0.000180371406240748
0.62853125,0.00018254357619446743
0.6285937500000001,0.00018661376089817994
0.6286562499999999,0.00019202526719878238
0.62871875,0.00020730123716150572
0.6287812500000001,0.00021452295568286095
0.6288437499999999,0.00022204297696859499
0.62890625,0.00022950303320209975
0.6289687500000001,0.00023625440102265083
0.6290312499999999,0.00024167106618253054
0.62909375,0.00024575356124156844
0.6291562500000001,0.0002480289424036941
0.6292187499999999,0.00024859906835748846
0.62928125,0.0002470442870327605
0.6293437500000001,0.00024364103390701886
0.62940625,0.00023858178454054524
0.62946875,0.0002320157361768299
0.62953125,0.00022451598909412063
0.62959375,0.00021606648609268087
0.62965625,0.00020767090810749206
0.62971875,0.00019951168995583496
0.62978125,0.00018345933340965098
0.62984375,0.00017708907800228352
0.62990625,0.00017253681394965165
0.62996875,0.00016944162758818215
0.63003125,0.00016860854270335512
0.63009375,0.00016942658086803453
0.63015625,0.00017218634621862794
0.63021875,0.00017661150230333794
0.63028125,0.00019111213916492287
0.63034375,0.00019820485069513283
0.6304062500000001,0.00020558654033281387
0.63046875,0.00021292874887859914
0.63053125,0.00022011462370932766
0.6305937500000001,0.00022624791236999786
0.6306562499999999,0.00023123941237587764
0.63071875,0.00023475140921196125
0.6307812500000001,0.00023650459755694686
0.6308437499999999,0.0002362818077243367
0.63090625,0.0002342196043859518
0.6309687500000001,0.00022972138477267423
0.6310312499999999,0.00022421070811620702
0.63109375,0.00021718068739076668
0.6311562500000001,0.00020932304027250492
0.6312187499999999,0.00020076883205601137
0.63128125,0.00019239540439012354
0.6313437500000001,0.00018441333519966102
0.63140625,0.00016868896470848688
0.63146875,0.00016294559558208133
0.63153125,0.0001586746088116514
0.63159375,0.0001564264123853215
0.63165625,0.00015610349199356166
0.63171875,0.0001575659330469506
0.63178125,0.00016094755263802024
0.63184375,0.00016594352955814906
0.63190625,0.00018084039272850405
0.63196875,0.00018779931144971562
0.63203125,0.00019524671567747176
0.63209375,0.00020287113792297196
0.63215625,0.00020958302693625808
0.63221875,0.00021538274753865605
0.63228125,0.00021975958817023467
0.63234375,0.0002226106228522401
0.6324062500000001,0.00022360938863483226
0.63246875,0.00022252099326008912
0.63253125,0.00021956009609473692
0.6325937500000001,0.00021487978062592616
0.6326562499999999,0.00020889517394810653
0.63271875,0.0002013305993295439
0.6327812500000001,0.00019307824826234055
0.6328437499999999,0.0001846504537475896
0.63290625,0.00017622669050829792
0.6329687500000001,0.0001684609367970935
0.6330312499999999,0.00015308522759826387
0.63309375,0.00014782968257337492
0.6331562500000001,0.0001442725422436536
0.6332187499999999,0.00014273699118243222
0.63328125,0.00014287010328715988
0.6333437500000001,0.00014508462209095185
0.63340625,0.0001491304184449635
0.63346875,0.00015459362099738694
0.63353125,0.00016969085331716705
0.63359375,0.00017701405988546082
0.63365625,0.000184444013512447
0.63371875,0.00019158913541625355
0.63378125,0.00019797975128181544
0.63384375,0.00020333988297464856
0.63390625,0.00020724593765934773
0.63396875,0.00020935053771851952
0.63403125,0.00020959926389867156
0.63409375,0.00020794621533863633
0.63415625,0.00020432429971573018
0.63421875,0.0001988523896859773
0.63428125,0.00019222124330202373
0.63434375,0.00018454689987915107
0.6344062500000001,0.00017613304171422428
0.63446875,0.00016749663866281322
0.63453125,0.00015931591663771727
0.6345937500000001,0.0001432365371960148
0.6346562499999999,0.00013705873328180573
0.63471875,0.00013217686869364947
0.6347812500000001,0.00012921269181354056
0.6348437499999999,0.00012842122085941765
0.63490625,0.00012941300287629132
0.6349687500000001,0.00013214947039261876
0.6350312499999999,0.0001366947775258004
0.63509375,0.00015119281571809862
0.6351562500000001,0.00015795077936453517
0.6352187499999999,0.0001653485721398451
0.63528125,0.00017281566473478782
0.6353437500000001,0.00017955615968934246
0.63540625,0.00018568508241513515
0.63546875,0.00019063155659723718
0.6355312500000001,0.00019385058874601957
0.63559375,0.0001953253760589857
0.63565625,0.00019465797267952112
0.63571875,0.00019220907248926333
0.63578125,0.0001879888767829102
0.63584375,0.00018223075662159027
0.63590625,0.00017501034682658456
0.63596875,0.00016678956282373952
0.63603125,0.0001582298793866982
0.63609375,0.00014990824560245225
0.63615625,0.00014179445645478433
0.63621875,0.00012594425578622837
0.63628125,0.00012038266653138785
0.63634375,0.00011632885804420401
0.6364062500000001,0.00011398888072888802
0.63646875,0.00011364196350380218
0.63653125,0.00011545628025795562
0.6365937500000001,0.00011881833596401326
0.6366562499999999,0.00012390992697478703
0.63671875,0.00013879309986600252
0.6367812500000001,0.00014581756265713564
0.6368437499999999,0.0001532132654083751
0.63690625,0.00016036489465018344
0.6369687500000001,0.00016705581988027407
0.6370312499999999,0.00017270648528416865
0.63709375,0.00017698260293676216
0.6371562500000001,0.0001795781732809587
0.63721875,0.00018021695965263207
0.63728125,0.00017913692378976331
0.6373437500000001,0.00017583153802024076
0.63740625,0.00017095610898770763
0.63746875,0.0001644396699889833
0.63753125,0.0001569052058922049
0.63759375,0.00014856042010265302
0.63765625,0.00014002128355005555
0.63771875,0.0001316161899697632
0.63778125,0.00011505302197192813
0.63784375,0.00010847553875986682
0.63790625,0.00010333144089114815
0.63796875,0.00009993889912408849
0.63803125,0.00009834249756741908
0.63809375,0.00009875785060556308
0.63815625,0.0001011124503071878
0.6382187500000001,0.00010521254258737123
0.63828125,0.0001106626838627417
0.63834375,0.00012598373315861333
0.6384062500000001,0.0001331603566853412
0.63846875,0.00014055333037693574
0.63853125,0.0001475643227301232
0.6385937500000001,0.0001538867888249973
0.6386562499999999,0.00015898873189457152
0.63871875,0.00016270083896574583
0.6387812500000001,0.00016444125338953286
0.6388437499999999,0.00016419062778968985
0.63890625,0.00016230020617306884
0.6389687500000001,0.00015875820008565134
0.6390312499999999,0.00015305246414258622
0.63909375,0.0001460789396325879
0.6391562500000001,0.00013820196320181444
0.63921875,0.00012953038401953415
0.63928125,0.00012101688316838721
0.6393437500000001,0.00011306348706684871
0.63940625,0.0000967598817699436
0.63946875,0.00009067793338613656
0.63953125,0.00008584164687745754
0.63959375,0.00008338476142047413
0.63965625,0.00008229099907113013
0.63971875,0.00008349316828712428
0.63978125,0.00008650206769074409
0.63984375,0.00009102127372394297
0.63990625,0.00010596980346452844
0.63996875,0.00011272639856563238
0.64003125,0.00012013702311258756
0.64009375,0.00012731499921850298
0.64015625,0.0001342701667205043
0.6402187500000001,0.00014026859744596665
0.64028125,0.00014467496878499408
0.64034375,0.00014761331592687277
0.6404062500000001,0.00014872086263945095
0.64046875,0.00014807226613682
0.64053125,0.00014523049472726923
0.6405937500000001,0.00014062039068614418
0.6406562499999999,0.0001346159933992147
0.64071875,0.0001271874377879595
0.6407812500000001,0.00011888507608248666
0.6408437499999999,0.00011026810555363892
0.64090625,0.00010183890337493035
0.6409687500000001,0.00009394918265690638
0.6410312499999999,0.00007833522647156949
0.64109375,0.00007262966545954624
0.6411562500000001,0.00006867386995527969
0.64121875,0.00006657641020767213
0.64128125,0.00006657389373690425
0.6413437500000001,0.00006843501033281657
0.64140625,0.00007213794449148492
0.64146875,0.00007734373860969479
0.64153125,0.0000922977262071134
0.64159375,0.00009937078874747152
0.64165625,0.0001065468967015315
0.64171875,0.00011390665199079164
0.64178125,0.00012039255223825207
0.64184375,0.00012582827569013189
0.64190625,0.00012971874481405854
0.64196875,0.00013210440750563435
0.64203125,0.00013241259979195064
0.64209375,0.00013101467754420004
0.64215625,0.00012759571044017315
0.6422187500000001,0.00012235895309045675
0.64228125,0.0001155941655210796
0.64234375,0.0001078795585771758
0.6424062500000001,0.00009963566457311945
0.64246875,0.00009100656950723762
0.64253125,0.00008269973315276624
0.6425937500000001,0.00006619523847593844
0.6426562499999999,0.000059718996664473445
0.64271875,0.000054802662125409685
0.6427812500000001,0.00005187807556476798
0.6428437499999999,0.000050479937094324856
0.64290625,0.00005110796677942897
0.6429687500000001,0.000053654454419148345
0.6430312499999999,0.00005797500596176758
0.64309375,0.00007241774018373892
0.6431562500000001,0.00007911908592328487
0.64321875,0.00008633441738356562
0.64328125,0.00009381634787222759
0.6433437500000001,0.00010068441411512086
0.64340625,0.0001068109826566771
0.64346875,0.00011186046795014226
0.64353125,0.00011533802306205876
0.64359375,0.0001169297886782078
0.64365625,0.00011659974488792413
0.64371875,0.00011433674686979478
0.64378125,0.0001102374348970897
0.64384375,0.00010458705342313024
0.64390625,0.00009731397400644659
0.64396875,0.0000893461063718598
0.64403125,0.00008109775520456775
0.64409375,0.00007232594707463902
0.64415625,0.00006424347619019694
0.6442187500000001,0.000048449140014367176
0.64428125,0.00004280023615420986
0.64434375,0.000038603773811748954
0.6444062500000001,0.00003594495546363485
0.64446875,0.00003566594647072541
0.64453125,0.0000372933406157655
0.6445937500000001,0.00004051327825048412
0.6446562499999999,0.00004521172768458953
0.64471875,0.00006039736332863477
0.6447812500000001,0.00006749476061684856
0.6448437499999999,0.00007490971565063398
0.64490625,0.00008227075121439165
0.6449687500000001,0.0000890738194481433
0.64503125,0.00009492440909597555
0.64509375,0.00009939773381083261
0.6451562500000001,0.00010215008247480006
0.64521875,0.00010306192883587084
0.64528125,0.00010214904559312232
0.6453437500000001,0.00009925779784011879
0.64540625,0.00009468072343531142
0.64546875,0.00008840042025431982
0.6455312500000001,0.00008091460469629441
0.64559375,0.00007292233759328276
0.64565625,0.00006456510240634983
0.64571875,0.000056137400127838355
0.64578125,0.000039677555150524624
0.64584375,0.000033158211989813
0.64590625,0.000028090528076056553
0.64596875,0.000024854436549523462
0.6460312500000001,0.00002341673625792795
0.64609375,0.000023789387249312233
0.64615625,0.000026105989824554143
0.6462187500000001,0.000030454381896687088
0.64628125,0.00003600276132870173
0.64634375,0.00005132891321704691
0.6464062500000001,0.00005881494254622588
0.64646875,0.0000665430101206288
0.64653125,0.00007384686708991617
0.6465937500000001,0.00008047412598244374
0.6466562499999999,0.0000859228146282004
0.64671875,0.00008995591694868632
0.6467812500000001,0.00009229677499855704
0.6468437499999999,0.00009265458533665172
0.64690625,0.00009097143235094196
0.6469687500000001,0.00008757469966871878
0.64703125,0.00008243588972489668
0.64709375,0.00007586772514897588
0.6471562500000001,0.00006832979318460719
0.64721875,0.00006017881251542401
0.64728125,0.000052002038185859634
0.6473437500000001,0.00004416884669306703
0.64740625,0.000028412820269795025
0.64746875,0.000022516302622885287
0.64753125,0.000018203795942188516
0.64759375,0.00001589899016886387
0.64765625,0.000015380732308542533
0.64771875,0.000016926198972117
0.64778125,0.000020377769672154378
0.64784375,0.000025191395917320558
0.64790625,0.00004031523647798907
0.64796875,0.000047622012693010474
0.6480312500000001,0.00005548854188136554
0.64809375,0.00006332074235285146
0.64815625,0.0000706668576606756
0.6482187500000001,0.00007713651559707047
0.64828125,0.00008238155137257896
0.64834375,0.00008589086868587836
0.6484062500000001,0.00008754681067377201
0.64846875,0.00008752698563282979
0.64853125,0.00008539379420063886
0.6485937500000001,0.00008164241812597117
0.6486562499999999,0.00007613980377423057
0.64871875,0.00006945661261030522
0.6487812500000001,0.0000618311027309193
0.6488437499999999,0.00005397226655023263
0.64890625,0.000046070868979342094
0.6489687500000001,0.000038693833081311635
0.64903125,0.00002378226128858102
0.64909375,0.000018907801297776694
0.6491562500000001,0.000015764540706231234
0.64921875,0.000014463849149506935
0.64928125,0.000015135267089613769
0.6493437500000001,0.000017709590583142587
0.64940625,0.00002183271057791536
0.64946875,0.000028126713162032746
0.64953125,0.000043882004929302054
0.64959375,0.0000516893192332446
0.64965625,0.00005978215822394217
0.64971875,0.00006802249912113423
0.64978125,0.00007531445858204033
0.64984375,0.00008178378002438036
0.64990625,0.00008659675167599357
0.64996875,0.00008987228391600655
0.6500312500000001,0.00009123463800281284
0.65009375,0.00009084159727285046
0.65015625,0.0000883829158967453
0.6502187500000001,0.00008419294904890573
0.65028125,0.0000786243412388421
0.65034375,0.00007188440237206051
0.6504062500000001,0.00006457457404149963
0.65046875,0.000056942968549182627
0.65053125,0.000049774218888368194
0.6505937500000001,0.000034678127748107024
0.6506562499999999,0.000029165172270244344
0.65071875,0.000025349254568193813
0.6507812500000001,0.000023272640880422912
0.6508437499999999,0.000022944302737526456
0.65090625,0.000025014430227926487
0.6509687500000001,0.000028993666982848887
0.65103125,0.00003453582155699825
0.65109375,0.00004993178839474144
0.6511562500000001,0.000057820151256438024
0.65121875,0.00006646239006860566
0.65128125,0.00007503736397637684
0.6513437500000001,0.00008336549861923115
0.65140625,0.00009083376646487618
0.65146875,0.00009714218412772146
0.65153125,0.00010195336974308522
0.65159375,0.00010499469166583286
0.65165625,0.00010587038028356255
0.65171875,0.00010485639648498413
0.65178125,0.0001020935311721316
0.65184375,0.00009778310407264346
0.65190625,0.00009201572326567042
0.65196875,0.00008540387660614657
0.6520312500000001,0.0000782618032715357
0.65209375,0.00007108603401548286
0.65215625,0.00006456741863000715
0.6522187500000001,0.000049947727135638
0.65228125,0.00004562823308523062
0.65234375,0.000042896352840673946
0.6524062500000001,0.00004180830452828188
0.65246875,0.0000429704459958824
0.65253125,0.000046023703447223285
0.6525937500000001,0.00005067495569560654
0.6526562499999999,0.00005710858670526786
0.65271875,0.00007348778031737724
0.6527812500000001,0.00008199253925172956
0.65284375,0.00009057817145188829
0.65290625,0.00009923222278193644
0.6529687500000001,0.00010780936716875411
0.65303125,0.00011504999638467517
0.65309375,0.00012053035657122457
0.6531562500000001,0.00012464286633813437
0.65321875,0.00012679047130520482
0.65328125,0.00012712824760668928
0.6533437500000001,0.0001256090711442559
0.65340625,0.00012191532390619375
0.65346875,0.00011699372353141113
0.65353125,0.00011057057688979022
0.65359375,0.0001037274116541323
0.65365625,0.00009656792392141733
0.65371875,0.00008932808221701755
0.65378125,0.00007425897547198163
0.6538437500000001,0.00006879438278380168
0.65390625,0.00006463876064848745
0.65396875,0.00006249397750841823
0.6540312500000001,0.00006235117631159248
0.65409375,0.00006362477941845857
0.65415625,0.00006664255170132916
0.6542187500000001,0.00007184525392869151
0.65428125,0.00007886480326715212
0.65434375,0.0000952287775195515
0.6544062500000001,0.00010302400831913028
0.65446875,0.00011135726706676397
0.65453125,0.00011946134208416781
0.6545937500000001,0.00012675451472918264
0.6546562499999999,0.00013255000211545576
0.65471875,0.00013677251542389135
0.6547812500000001,0.00013941134788444942
0.65484375,0.0001403218660340766
0.65490625,0.00013911448836381735
0.6549687500000001,0.0001356630190784136
0.65503125,0.0001304623782111547
0.65509375,0.00012397077727684114
0.6551562500000001,0.00011640712845630008
0.65521875,0.00010818108166985724
0.65528125,0.00009980356727269657
0.6553437500000001,0.00009178597078106365
0.65540625,0.00007579742178612237
0.65546875,0.00006977630953085984
0.6555312500000001,0.00006530732999989602
0.65559375,0.000062366872113917
0.65565625,0.00006140229954683385
0.65571875,0.00006223802004293177
0.65578125,0.00006490182932996497
0.6558437500000001,0.00006910739273973537
0.65590625,0.00008328382341540874
0.65596875,0.0000897412654163321
0.6560312500000001,0.00009622656348168279
0.65609375,0.00010263064100149433
0.65615625,0.00010839325595740634
0.6562187500000001,0.00011326849042808673
0.65628125,0.00011673284526043937
0.65634375,0.00011843183499310461
0.6564062500000001,0.00011826580380497331
0.65646875,0.00011564240037446882
0.65653125,0.00011112659191070406
0.6565937500000001,0.0001047224225564497
0.6566562499999999,0.0000968334537453236
0.65671875,0.0000876361372464246
0.6567812500000001,0.00007735324090622081
0.65684375,0.00006622484677273194
0.65690625,0.000055312669466421605
0.6569687500000001,0.000045022502258712516
0.65703125,0.000026913391048571933
0.65709375,0.000018521985459575563
0.6571562500000001,0.00001180066454777029
0.65721875,6.821899705911072e-6
0.65728125,3.766480192832211e-6
0.6573437500000001,2.3552802784904125e-6
0.65740625,2.6221068342852094e-6
0.65746875,4.147119782964281e-6
0.65753125,0.000015173864979456386
0.65759375,0.000018339842173337173
0.65765625,0.00002154450702454569
0.65771875,0.000024304699506816352
0.65778125,0.000026182143411768166
0.6578437500000001,0.000026814281856635258
0.65790625,0.000025655045092706774
0.65796875,0.000022601883139364287
0.6580312500000001,0.000017549533612062906
0.65809375,0.000010300935736534678
0.65815625,9.728283401205795e-7
0.6582187500000001,-0.00001047613782788337
0.65828125,-0.000023306134716252758
0.65834375,-0.00003742958832284038
0.6584062500000001,-0.000052487909497175855
0.65846875,-0.00006795666494151253
0.65853125,-0.00008327141310153496
0.6585937500000001,-0.0001066804008079264
0.6586562499999999,-0.00012036370696586612
0.65871875,-0.0001330271492867019
0.6587812500000001,-0.00014369165356049873
0.65884375,-0.00015294031007405395
0.65890625,-0.00016044502024281648
0.6589687500000001,-0.0001663982180952761
0.65903125,-0.00017079497347651657
0.65909375,-0.00016559311083766404
0.6591562500000001,-0.00016813807059529173
0.65921875,-0.00017066049440672693
0.65928125,-0.00017329297941021116
0.6593437500000001,-0.0001764944195080803
0.65940625,-0.00018097331917116266
0.65946875,-0.00018693845528656994
0.65953125,-0.00019479784945189427
0.65959375,-0.00020524095815316334
0.65965625,-0.00021746509813999615
0.65971875,-0.00023194932152430237
0.65978125,-0.00024866986964829085
0.6598437500000001,-0.0002671360225989794
0.65990625,-0.00028759148538146095
0.65996875,-0.00030862547858463707
0.6600312500000001,-0.0003307133715945709
0.66009375,-0.00035302773305073004
0.66015625,-0.0003748395254693296
0.6602187500000001,-0.00040463486625939155
0.66028125,-0.00042496644843066644
0.66034375,-0.0004434404391300689
0.6604062500000001,-0.00046049422153947306
0.66046875,-0.0004758663957599718
0.66053125,-0.0004894515299137467
0.6605937500000001,-0.0005014407550409938
0.66065625,-0.0005123449337963507
0.66071875,-0.0005135564666014503
0.6607812500000001,-0.0005234265861046583
0.66084375,-0.0005330334234445178
0.66090625,-0.0005428966612974206
0.6609687500000001,-0.0005537836020169662
0.66103125,-0.0005661609869949125
0.66109375,-0.0005804133297760139
0.6611562500000001,-0.0005964313322460585
0.66121875,-0.0006145755514543327
0.66128125,-0.0006353289650622429
0.6613437500000001,-0.0006581735825628571
0.66140625,-0.0006830380409732911
0.66146875,-0.0007096498891377007
0.66153125,-0.0007376092512350468
0.66159375,-0.0007668914802428234
0.6616562500000001,-0.0007962736824484312
0.66171875,-0.0008258549932039574
0.66178125,-0.0008638248607780383
0.6618437500000001,-0.000891964566194392
0.66190625,-0.0009189679369303386
0.66196875,-0.000944639200753522
0.6620312500000001,-0.0009685405259484831
0.66209375,-0.0009909138490684921
0.66215625,-0.0010112206876715935
0.6622187500000001,-0.0010305208528945883
0.66228125,-0.0010396139721098874
0.66234375,-0.0010567918492455086
0.6624062500000001,-0.0010733712396934214
0.66246875,-0.0010902693960163912
0.66253125,-0.001107858972796194
0.6625937500000001,-0.0011261244518450675
0.66265625,-0.0011459166492423095
0.66271875,-0.001167099606793287
0.6627812500000001,-0.0011904385822264357
0.66284375,-0.0012159793485987946
0.66290625,-0.0012434593627764223
0.6629687500000001,-0.001272312701983011
0.66303125,-0.0013030983408525015
0.66309375,-0.001335484228055031
0.6631562500000001,-0.0013686589634297336
0.66321875,-0.0014021775018111665
0.66328125,-0.0014355048362666226
0.6633437500000001,-0.0014682887107201822
0.66340625,-0.0015086716396466651
0.66346875,-0.0015392375624237037
0.66353125,-0.0015679886647956276
0.66359375,-0.0015945841564019847
0.6636562500000001,-0.0016188613798678725
0.66371875,-0.0016410542875947634
0.66378125,-0.0016615209377450063
0.6638437500000001,-0.0016796022672557476
0.66390625,-0.0016875042827850795
0.66396875,-0.0017032182782313054
0.6640312500000001,-0.0017184192961293976
0.66409375,-0.001733007134299247
0.66415625,-0.0017477586617110075
0.6642187500000001,-0.001762771715494188
0.66428125,-0.0017787506727897084
0.66434375,-0.0017960998921172366
0.6644062500000001,-0.0018147110631596824
0.66446875,-0.0018344169189100923
0.66453125,-0.0018554519987845075
0.6645937500000001,-0.001877745831455141
0.66465625,-0.0019003772739127761
0.66471875,-0.0019235862849733415
0.6647812500000001,-0.001946786502013735
0.66484375,-0.001969029412120127
0.66490625,-0.0019903825539330025
0.6649687500000001,-0.002018917210028122
0.66503125,-0.0020364854967777762
0.66509375,-0.0020517406720238357
0.6651562500000001,-0.002063954013920538
0.66521875,-0.00207308253861177
0.66528125,-0.002079270634790409
0.6653437500000001,-0.0020821510445914113
0.66540625,-0.0020822295464892615
0.66546875,-0.002079692126469787
0.6655312500000001,-0.0020657014189921497
0.66559375,-0.002058597472822471
0.6656562500000001,-0.002049702614581983
0.66571875,-0.0020394036539272825
0.66578125,-0.0020286322255856637
0.6658437500000001,-0.0020174737638366386
0.66590625,-0.002005987174163476
0.66596875,-0.001994511552072295
0.6660312500000001,-0.0019830677036948297
0.66609375,-0.0019716972240537284
0.66615625,-0.001960463407896962
0.6662187500000001,-0.0019488020338702117
0.66628125,-0.0019364890201798851
0.66634375,-0.00192295819589431
0.6664062500000001,-0.001907803456232808
0.66646875,-0.0018904913458360484
0.66653125,-0.0018706666022231672
0.6665937500000001,-0.0018564925644194916
0.66665625,-0.0018297085071639282
0.66671875,-0.00179887550898504
0.6667812500000001,-0.0017637520058154943
0.66684375,-0.0017243885643208334
0.66690625,-0.001679935701398426
0.6669687500000001,-0.001631283954208175
0.66703125,-0.001578219945348458
0.66709375,-0.0015123071701019508
0.6671562500000001,-0.0014512374977014852
0.66721875,-0.0013867313912054036
0.66728125,-0.0013191589773692003
0.6673437500000001,-0.0012489929687240636
0.66740625,-0.0011766352542792735
0.66746875,-0.0011023170412898103
0.66753125,-0.0010261750882679527
0.66759375,-0.0009485969770788721
0.6676562500000001,-0.0008692283711231874
0.66771875,-0.0007884552564496744
0.66778125,-0.0007056661137416903
0.6678437500000001,-0.0006206291703093475
0.66790625,-0.0005331363368360209
0.66796875,-0.00044253748438936175
0.6680312500000001,-0.0003483603390322318
0.66809375,-0.00024986217521894005
0.66815625,-0.0001555199539214347
0.6682187500000001,-0.00004713878302103902
0.66828125,0.00006696524292337802
0.66834375,0.0001871194031161233
0.6684062500000001,0.00031362177206609165
0.6684687500000001,0.0004463921312898578
0.66853125,0.0005858122757365289
0.6685937500000001,0.0007318270407028413
0.66865625,0.0008844138681314423
0.66871875,0.0010515530493689362
0.6687812500000001,0.0012157622588793715
0.66884375,0.001385369933379288
0.66890625,0.0015599486706407983
0.6689687500000001,0.0017392109286855362
0.66903125,0.0019227151178590612
0.66909375,0.002110360540064332
0.6691562500000001,0.0023013425896005607
0.66921875,0.002496493824972662
0.66928125,0.002695288555376929
0.6693437500000001,0.0028983696258530617
0.66940625,0.0031055412263034377
0.6694687500000001,0.0033172562701921787
0.66953125,0.003534441533362187
0.66959375,0.0037567825427941084
0.6696562500000001,0.003985286573838426
0.66971875,0.004220989611133333
0.66978125,0.004454811739440623
0.6698437500000001,0.004705859239046706
0.66990625,0.004964609108247878
0.66996875,0.005232709843839556
0.6700312500000001,0.005508670694385376
0.67009375,0.005789731453782226
0.67015625,0.00607511838931267
0.6702187500000001,0.006364971301028512
0.67028125,0.006668483506716755
0.67034375,0.0069681219311718
0.6704062500000001,0.007272156523397133
0.6704687500000001,0.007581547851360171
0.67053125,0.007895308634986026
0.6705937500000001,0.008213391377077203
0.67065625,0.008536110967015939
0.67071875,0.008863417592266026
0.6707812500000001,0.009194684226662447
0.67084375,0.009531105027535236
0.67090625,0.009872201290825514
0.6709687500000001,0.010218505237025749
0.67103125,0.01057077777650961
0.67109375,0.010929207855427031
0.6711562500000001,0.01129460381459823
0.67121875,0.011667091579554006
0.67128125,0.01204830875939103
0.6713437500000001,0.012429447203584444
0.67140625,0.012828614338078026
0.6714687500000001,0.013237875101981454
0.67153125,0.013657980551604096
0.67159375,0.01408852758357991
0.6716562500000001,0.01453009484890748
0.67171875,0.014982879164909271
0.67178125,0.015446338039072804
0.6718437500000001,0.015920996609424087
0.67190625,0.01641483025770063
0.67196875,0.016909901510617803
0.6720312500000001,0.01741438714941629
0.67209375,0.01792766916815966
0.67215625,0.01844978430551253
0.6722187500000001,0.01897950580505145
0.67228125,0.019516757939683604
0.67234375,0.020060947589903885
0.6724062500000001,0.020611517603146057
0.6724687500000001,0.021168183319249884
0.67253125,0.02173114238483638
0.6725937500000001,0.022299836934783226
0.67265625,0.022874872398234464
0.67271875,0.02345582659500802
0.6727812500000001,0.024043085112184615
0.67284375,0.024637077600889075
0.67290625,0.02522921637132814
0.6729687500000001,0.025836922379076158
0.67303125,0.026451616042962166
0.67309375,0.027073546760765607
0.6731562500000001,0.02770315244853208
0.67321875,0.028339548049753402
0.67328125,0.028983541323451642
0.6733437500000001,0.02963390253883036
0.67340625,0.030289079501656435
0.6734687500000001,0.03094928364445331
0.67353125,0.0316224073196448
0.67359375,0.03228980891616523
0.6736562500000001,0.03295934885407659
0.67371875,0.03363023415585456
0.67378125,0.034300251436498064
0.6738437500000001,0.03496939674830567
0.67390625,0.0356364336940639
0.67396875,0.03629943662936469
0.6740312500000001,0.03695799028315562
0.67409375,0.03761184661201235
0.67415625,0.0382597653851003
0.6742187500000001,0.038901153817409176
0.67428125,0.03953564577096736
0.67434375,0.04016307164867754
0.6744062500000001,0.04078295679246001
0.6744687500000001,0.04138597344303615
0.67453125,0.04198996755064098
0.6745937500000001,0.042585224869321564
0.67465625,0.043171618138758236
0.67471875,0.04374869203634317
0.6747812500000001,0.044315495427603976
0.67484375,0.044871524892741516
0.67490625,0.04541583274338998
0.6749687500000001,0.045946967911631414
0.67503125,0.04646383059966723
0.67509375,0.04696457598319344
0.6751562500000001,0.047456972359281785
0.67521875,0.047921673527464015
0.67528125,0.04836499951436274
0.6753437500000001,0.04878587590073273
0.67540625,0.04918245781506038
0.6754687500000001,0.049552468686185375
0.6755312500000001,0.049894901883834705
0.67559375,0.05020803700579818
0.6756562500000001,0.050490257731917884
0.67571875,0.05074056711653692
0.67578125,0.05095783150402042
0.6758437500000001,0.051141076223424425
0.67590625,0.05128934101790281
0.67596875,0.05140195386745896
0.6760312500000001,0.0514780809691784
0.67609375,0.051508155878368704
0.67615625,0.05150919977488072
0.6762187500000001,0.05147162176399683
0.6762812500000001,0.051394062287325376
0.67634375,0.051275681921366736
0.6764062500000001,0.051115570087127096
0.6764687500000001,0.05091198829640582
0.67653125,0.05066323154326731
0.6765937500000001,0.05036759809948807
0.67665625,0.05002335373210577
0.67671875,0.049628601856158576
0.6767812500000001,0.04918956225063564
0.67684375,0.04868701249845571
0.67690625,0.0481277074547737
0.6769687500000001,0.0475091238298643
0.67703125,0.046829595047757716
0.67709375,0.04608746425340826
0.6771562500000001,0.04528092703615501
0.67721875,0.04440865916342199
0.6772812500000001,0.043469609201918905
0.6773437500000001,0.042462209265385076
0.67740625,0.041386117890831194
0.6774687500000001,0.040240140978689005
0.67753125,0.03902406025347843
0.67759375,0.03773702187587635
0.6776562500000001,0.03637853079903269
0.67771875,0.034939590093566904
0.67778125,0.033436680086921466
0.6778437500000001,0.031860172942594175
0.67790625,0.03020984513573252
0.67796875,0.028484143951801016
0.6780312500000001,0.026682053494920754
0.67809375,0.024802554069998886
0.67815625,0.022844310305355095
0.6782187500000001,0.02080595129716816
0.6782812500000001,0.018694616880964576
0.67834375,0.0164913584192605
0.6784062500000001,0.014204043599251426
0.6784687500000001,0.011831324333346785
0.67853125,0.009372326721516111
0.6785937500000001,0.006826108594243638
0.67865625,0.004192486036196347
0.67871875,0.0014711083847659123
0.6787812500000001,-0.0013381327395435988
0.67884375,-0.004235355730795726
0.67890625,-0.007219342353206787
0.6789687500000001,-0.010290258909229272
0.67903125,-0.013446804405522317
0.67909375,-0.016687956562610205
0.6791562500000001,-0.02001359888116755
0.67921875,-0.023422123339200775
0.6792812500000001,-0.026913070209912238
0.6793437500000001,-0.030484804740549674
0.67940625,-0.034146542091386976
0.6794687500000001,-0.037879182168596086
0.67953125,-0.04169061987707936
0.67959375,-0.04558051413840247
0.6796562500000001,-0.04954793871986353
0.67971875,-0.05359246078418173
0.67978125,-0.057704122412936265
0.6798437500000001,-0.06189988409520941
0.67990625,-0.06616913270893171
0.67996875,-0.07051094233499144
0.6800312500000001,-0.0749174261240547
0.68009375,-0.07936641711069839
0.68015625,-0.08385596147573232
0.6802187500000001,-0.0883875316181027
0.6802812500000001,-0.09296077912382858
0.68034375,-0.0975748045740393
0.6804062500000001,-0.10222908210396406
0.68046875,-0.10692184805936339
0.68053125,-0.1116522911296895
0.6805937500000001,-0.1164183936837857
0.68065625,-0.12121800109973785
0.68071875,-0.12604943531401636
0.6807812500000001,-0.13091054598677374
0.68084375,-0.1357988787518749
0.68090625,-0.1407125234726447
0.6809687500000001,-0.14564809324799816
0.68103125,-0.15060362267669247
0.68109375,-0.15557597479854102
0.6811562500000001,-0.1605538832794253
0.68121875,-0.1655513015960755
0.6812812500000001,-0.17055625923111037
0.68134375,-0.17557458501667642
0.68140625,-0.1805846136902431
0.6814687500000001,-0.1855913172554466
0.68153125,-0.190591043129662
0.68159375,-0.1955796029179523
0.6816562500000001,-0.20055293592217696
0.68171875,-0.20550662452211255
0.68178125,-0.2104366905256656
0.6818437500000001,-0.21533822587136586
0.6819062499999999,-0.22020741676545622
0.68196875,-0.22503986455251188
0.6820312500000001,-0.22983191927143354
0.6820937499999999,-0.23457889544474092
0.68215625,-0.2392771208496133
0.6822187500000001,-0.2439228938133923
0.68228125,-0.24851240900777258
0.68234375,-0.2530423096498173
0.6824062500000001,-0.25750044158306484
0.68246875,-0.2619010881401155
0.68253125,-0.26623238816389866
0.6825937500000001,-0.27049112156458804
0.68265625,-0.27467482776404845
0.68271875,-0.2787804786011263
0.68278125,-0.28280565391367823
0.68284375,-0.2867472981889043
0.68290625,-0.29060280536927846
0.68296875,-0.29437075515776173
0.68303125,-0.2980492578077022
0.68309375,-0.3016360702380587
0.68315625,-0.3051291433892785
0.68321875,-0.3085270838684924
0.6832812500000001,-0.311828514763998
0.68334375,-0.315032381967095
0.68340625,-0.31813763734569117
0.6834687500000001,-0.3211434107850625
0.6835312499999999,-0.32404061622528424
0.68359375,-0.3268464262472668
0.6836562500000001,-0.32955163741409266
0.6837187499999999,-0.33215625402249715
0.68378125,-0.3346698054296736
0.6838437500000001,-0.3370741413137667
0.6839062499999999,-0.33937885040368737
0.68396875,-0.3415846470115763
0.6840312500000001,-0.3436922681098775
0.68409375,-0.3457024990713629
0.68415625,-0.3476165247492683
0.6842187500000001,-0.34943542962817487
0.68428125,-0.3511604715542353
0.68434375,-0.35279303481843505
0.68440625,-0.3543346186979235
0.68446875,-0.3557867699723116
0.68453125,-0.35715121014958634
0.68459375,-0.35842975844671643
0.68465625,-0.3596152681093055
0.68471875,-0.3607275747989901
0.68478125,-0.3617597831165428
0.68484375,-0.36271396581023185
0.68490625,-0.36359225755875424
0.68496875,-0.36439692411521085
0.68503125,-0.36513021797781436
0.6850937500000001,-0.36579436577165503
0.6851562499999999,-0.3663917686532052
0.68521875,-0.3669248615112066
0.6852812500000001,-0.3673960287369197
0.6853437499999999,-0.36780767521938146
0.68540625,-0.3681622451422104
0.6854687500000001,-0.3684622384488029
0.6855312499999999,-0.3687101443741123
0.68559375,-0.3689084111123899
0.6856562500000001,-0.3690595242768335
0.6857187499999999,-0.3691659624855717
0.68578125,-0.36922116822080475
0.68584375,-0.36924569288904213
0.6859062499999999,-0.3692329281313596
0.68596875,-0.36918528586089855
0.68603125,-0.36910519332683295
0.68609375,-0.3689950513734715
0.68615625,-0.3688572258052403
0.68621875,-0.3686940516914682
0.68628125,-0.36850785110320633
0.68634375,-0.3683009066641384
0.68640625,-0.36807547913092464
0.68646875,-0.36783378529601357
0.68653125,-0.36758752070959133
0.6865937499999999,-0.3673198608445314
0.68665625,-0.3670423967359359
0.68671875,-0.36675721657792304
0.6867812499999999,-0.3664663665766478
0.68684375,-0.36617183512301366
0.68690625,-0.36586636893000446
0.6869687499999999,-0.36557032470303463
0.68703125,-0.3652763726518995
0.6870937500000001,-0.36498632066216297
0.6871562499999999,-0.3647019505138228
0.68721875,-0.36442499134524486
0.6872812500000001,-0.3641571552415888
0.6873437499999999,-0.36390006603630576
0.68740625,-0.36365530985866373
0.68746875,-0.3634244307970379
0.6875312499999999,-0.36320889915679494
0.68759375,-0.3630101432210211
0.68765625,-0.3628295247682035
0.6877187499999999,-0.36266834168032913
0.68778125,-0.36252782534612504
0.68784375,-0.36240915327417433
0.6879062499999999,-0.3623134035352724
0.68796875,-0.362241590441885
0.68803125,-0.362194636591501
0.68809375,-0.3621733863292607
0.68815625,-0.3621785756551916
0.6882187499999999,-0.36221084059287484
0.68828125,-0.3622612810298269
0.68834375,-0.36235849119064756
0.6884062499999999,-0.36247457332716315
0.68846875,-0.36261898299851514
0.68853125,-0.3627916575889795
0.6885937499999999,-0.36299231884679195
0.68865625,-0.36322051212216294
0.68871875,-0.3634755453599312
0.6887812499999999,-0.36375645924509475
0.68884375,-0.3640619976737385
0.6889062499999999,-0.3643906058320745
0.6889687499999999,-0.36473089449168355
0.68903125,-0.36508940757222674
0.68909375,-0.36546333208950843
0.6891562499999999,-0.36584929854671255
0.68921875,-0.36624335133427466
0.68928125,-0.36664089704369995
0.6893437499999999,-0.36703657082877106
0.68940625,-0.3674241455590861
0.68946875,-0.3677964478717901
0.6895312499999999,-0.36814515950261817
0.68959375,-0.3684607448709117
0.6896562499999999,-0.36873221094673503
0.6897187499999999,-0.3689469359762324
0.68978125,-0.369090424967207
0.6898437499999999,-0.3691460443722514
0.6899062499999999,-0.369094665323231
0.68996875,-0.36891434252267286
0.6900312500000001,-0.3685810336111339
0.6900937500000001,-0.3680641165138261
0.69015625,-0.36732561763962696
0.6902187500000001,-0.36632307984512846
0.6902812500000001,-0.36500739896472795
0.69034375,-0.36332160617526316
0.6904062500000001,-0.3611997566823101
0.69046875,-0.35856520191649816
0.69053125,-0.3553294670053881
0.6905937500000001,-0.35138875448019063
0.69065625,-0.34662248961860476
0.69071875,-0.3408895115376399
0.6907812500000001,-0.3340256616083026
0.69084375,-0.3258365759504298
0.69090625,-0.3160955091588052
0.6909687500000001,-0.30453470780910324
0.69103125,-0.2908369987628562
0.6910937500000001,-0.27462808098623376
0.6911562500000001,-0.25546178809667663
0.69121875,-0.2328084087763348
0.6912812500000001,-0.2060345421564572
0.69134375,-0.17437889786546723
0.69140625,-0.13692633430597223
0.6914687500000001,-0.09257278522035445
0.69153125,-0.039979547231705895
0.69159375,0.02248508638417987
0.6916562500000001,0.09681285966138028
0.69171875,0.18545056749527958
0.69178125,0.2914212380590693
0.6918437500000001,0.4184667127905787
0.69190625,0.5712603655841123
0.69196875,0.755661983792885
0.6920312500000001,0.9790546731618781
0.69209375,1.2508575783287106
0.69215625,1.5831035238291413
0.6922187500000001,1.9913285811940638
0.69228125,2.495843651152626
0.69234375,3.123412572910312
0.6924062500000001,3.909871920254526
0.69246875,4.903474856108168
0.69253125,6.166344836811756
0.6925937500000001,7.736937443801288
0.69265625,9.185644119856622
0.69271875,7.148200075491854
0.69278125,1.4549091398388532
0.69284375,-0.06573241645809816
0.6929062500000001,-0.1626882797988578
0.69296875,-0.11867264119182412
0.69303125,-0.08140075658942203
0.6930937500000001,-0.05722837284885778
0.69315625,-0.0416412125627339
0.69321875,-0.03126919112548422
0.6932812500000001,-0.024119892688023968
0.69334375,-0.01903051876420983
0.69340625,-0.015304006492775904
0.6934687500000001,-0.012508171779689135
0.6935312499999999,-0.010365877320542071
0.69359375,-0.008693975996543968
0.6936562500000001,-0.007377100540672268
0.6937187499999999,-0.006310549502772168
0.69378125,-0.005441770032487168
0.6938437500000001,-0.0047260844273202315
0.69390625,-0.004130540200306851
0.69396875,-0.003630431436937635
0.6940312500000001,-0.0032069776381907084
0.69409375,-0.0028457153130641713
0.69415625,-0.0025353835492877585
0.6942187500000001,-0.0022759039462870653
0.69428125,-0.0020426500551801326
0.69434375,-0.001838730573925174
0.69440625,-0.0016595609108413774
0.69446875,-0.0015014029519101527
0.69453125,-0.0013611843901323321
0.69459375,-0.0012363644271397136
0.69465625,-0.00112482825799133
0.69471875,-0.0010333507383864754
0.69478125,-0.0009433794013572579
0.69484375,-0.000862167753110492
0.6949062500000001,-0.0007886436710761084
0.69496875,-0.0007218890872990013
0.69503125,-0.0006611176859733486
0.6950937500000001,-0.0006056511843382425
0.6951562499999999,-0.0005631868143819227
0.69521875,-0.0005166776824002507
0.6952812500000001,-0.00047393401063229877
0.6953437499999999,-0.000434567323319492
0.69540625,-0.0003982375013907599
0.6954687500000001,-0.000364644797958628
0.6955312499999999,-0.00033352519829394576
0.69559375,-0.00031268919280372394
0.6956562500000001,-0.0002858716299480792
0.6957187499999999,-0.0002609017236521581
0.69578125,-0.0002376150637994784
0.69584375,-0.0002158642888937998
0.69590625,-0.0001955180776688406
0.69596875,-0.00018425085836611804
0.69603125,-0.00016640194402075997
0.69609375,-0.00014963746879531937
0.69615625,-0.0001338708169240119
0.69621875,-0.00011902377582099732
0.69628125,-0.00010502533351574432
0.69634375,-0.00009936888021259072
0.69640625,-0.00008691135936238715
0.69646875,-0.00007512638760282837
0.69653125,-0.00006396528289409116
0.6965937499999999,-0.00005338350678897761
0.69665625,-0.00005064748934656752
0.69671875,-0.00004113642306908311
0.6967812499999999,-0.000032092808830704396
0.69684375,-0.000023485164777550873
0.6969062500000001,-0.00001528456771797331
0.6969687499999999,-7.464379867897486e-6
0.69703125,-7.100695934299161e-6


==> data/dataIForceDistribt0307SqueezeE100D41G160c0055YE105103DoubleAt.csv <==
0.29921875,-8.073269479068467e-7
0.29928125,-8.298035392719347e-7
0.29934375,-1.682188655209283e-6
0.29940625,-2.556473555394981e-6
0.29946874999999995,-3.455999936416094e-6
0.29953125,-4.380153716676528e-6
0.29959375,-5.329011446119646e-6
0.29965624999999996,-6.3053343242162916e-6
0.29971875,-6.484610193074212e-6
0.29978125,-7.517655720103944e-6
0.29984374999999996,-8.580744763160439e-6
0.29990625,-9.675514912014197e-6
0.29996875,-0.00001080098446933355
0.30003124999999997,-0.00001195976730799438
0.30009375,-0.000013153296170633568
0.30015625,-0.000013544291214675637
0.30021875,-0.00001480768093915531
0.30028125,-0.000016110390646691383
0.30034375,-0.0000174543416423694
0.30040625,-0.000018834077438894208
0.30046874999999995,-0.000020259679737123552
0.30053125,-0.0000217268188100394
0.30059375,-0.000023241416478029774
0.30065624999999996,-0.000023955142253649053
0.30071875,-0.000025568056281793164
0.30078125,-0.000027231751204142965
0.30084374999999997,-0.000028951240143238822
0.30090625,-0.000030728062175835736
0.30096875,-0.00003256358277866222
0.30103125,-0.00003445989166909361
0.30109375,-0.00003556389747952571
0.30115625,-0.000037593246860964
0.30121875,-0.000039695935747800194
0.30128125,-0.000041871669224219856
0.30134375,-0.000044125246658281983
0.30140625,-0.00004645905935890902
0.30146874999999995,-0.00004887842549344813
0.30153125000000003,-0.000051387450203424224
0.30159375,-0.000053122684982181786
0.30165624999999996,-0.00005582591892751543
0.30171875,-0.00005863337303246911
0.30178125,-0.00006154855675545774
0.30184374999999997,-0.0000645782098023583
0.30190625,-0.00006772849817397958
0.30196875,-0.00007100494961630525
0.30203125,-0.00007441472991409761
0.30209375,-0.00007796534723953833
0.30215625,-0.0000807861959117811
0.30221875,-0.00008464239434169106
0.30228125,-0.000088664346590583
0.30234375,-0.00009286150956591772
0.30240625,-0.00009724400276312696
0.30246874999999995,-0.00010182266383013815
0.30253125000000003,-0.00010660911856189429
0.30259375,-0.00011161584155239943
0.30265624999999996,-0.00011685622744848226
0.30271875000000004,-0.00012145789402873472
0.30278125,-0.00012721172225205147
0.30284374999999997,-0.00013324580821773822
0.30290625,-0.00013957816010986085
0.30296875,-0.0001462282193137829
0.30303125,-0.00015321699435562607
0.30309375,-0.000160567216175247
0.30315625,-0.00016830350154640154
0.30321875,-0.0001764525481134733
0.30328125,-0.00018504333681491339
0.30334375,-0.0001932115658866953
0.30340625,-0.0002027848284212694
0.30346874999999995,-0.00021290298334158053
0.30353125000000003,-0.00022360682364455504
0.30359375,-0.0002349409256495823
0.30365624999999996,-0.00024695407757076586
0.30371875,-0.0002596997651935793
0.30378125,-0.00027323670986741355
0.30384374999999997,-0.00028762947504259713
0.30390625,-0.00030294918173984415
0.30396875,-0.00031927430629264514
0.30403125,-0.0003366915828117126
0.30409375,-0.0003543939104429064
0.30415625,-0.0003742957292335833
0.30421875,-0.00039561081072039
0.30428125,-0.00041847117490059716
0.30434375,-0.0004430242132447394
0.30440625,-0.0004694348565770952
0.30446874999999995,-0.0004978881017013057
0.30453125000000003,-0.0005285919426791113
0.30459375,-0.0005617808653541282
0.30465624999999996,-0.0005977198893513911
0.30471875,-0.000636709374045903
0.30478125,-0.0006790907818480237
0.30484374999999997,-0.0007252534035518536
0.30490625,-0.000775642553330451
0.30496875,-0.0008298592837289275
0.30503125,-0.0008903136261956494
0.30509375,-0.0009567747067497296
0.30515625,-0.0010300323052898235
0.30521875,-0.0011110068270704008
0.30528125,-0.0012007755689747086
0.30534375,-0.0013006053750569389
0.30540625,-0.0014119933079802657
0.30546874999999996,-0.0015367175595322738
0.30553125000000003,-0.0016769022663861873
0.30559375,-0.0018350995632398566
0.30565624999999996,-0.00201439538241004
0.30571875,-0.002218546379007099
0.30578125,-0.0024521589619804756
0.30584374999999997,-0.00272092564802063
0.30590625,-0.003031940970627078
0.30596875,-0.0033941268138413822
0.30603125,-0.0038188156817155704
0.30609375,-0.004320556349105962
0.30615625,-0.004917333341973564
0.30621875,-0.0056358468168173585
0.30628125,-0.006508372502421328
0.30634375,-0.007579911277507705
0.30640625,-0.00891254418522494
0.30646874999999996,-0.010593595247817228
0.30653125000000003,-0.012748595122280104
0.30659375,-0.015562453632991654
0.30665624999999996,-0.019315111807432624
0.30671875000000004,-0.02444354281161698
0.30678125,-0.03165298264545008
0.30684374999999997,-0.042120947511786536
0.30690625,-0.057865676322734746
0.30696875,-0.08229568060064892
0.30703125,-0.11991148871877255
0.30709375,-0.1635519792201536
0.30715625,-0.05668692848292523
0.30721875,1.5386713831028727
0.30728125,7.28547109312705
0.30734375,9.172398099522443
0.30740625,7.700697406351273
0.30746874999999996,6.1357287167919425
0.30753125000000003,4.879450169703366
0.30759375,3.8910163482799955
0.30765624999999996,3.1085293902494584
0.30771875,2.4840100407571573
0.30778125,1.9818687048997536
0.30784374999999997,1.5754890645070483
0.30790625,1.244704381040298
0.30796875,0.974055538537101
0.30803125,0.7515722406940222
0.30809375,0.5679069704034906
0.30815625,0.4157036549421203
0.30821875,0.28913362319569436
0.30828125,0.18354958713413994
0.30834375,0.09522420945575955
0.30840625,0.021151855431611945
0.30846874999999996,-0.041103784291370724
0.30853125000000003,-0.09352649541215835
0.30859375,-0.13773953230712793
0.30865624999999997,-0.17507645105779818
0.30871875,-0.20663739200539402
0.30878125,-0.2333335241869195
0.30884375,-0.2559220508304537
0.30890625,-0.2750346601223117
0.30896875,-0.291199879789083
0.30903125,-0.30486143806677546
0.30909375,-0.3163928982951816
0.30915625,-0.3261096590651813
0.30921875,-0.3342787630355103
0.30928125,-0.3411268318857882
0.30934375000000003,-0.34684666964025035
0.30940625,-0.3516026800544831
0.30946874999999996,-0.35553534618829497
0.30953125000000004,-0.358764938114884
0.30959375,-0.36139463001381955
0.30965624999999997,-0.36351307004942746
0.30971875,-0.365196555007272
0.30978125,-0.36651083537479423
0.30984375,-0.3675126612730361
0.30990625,-0.3682510628415231
0.30996875,-0.36876844038371953
0.31003125,-0.36910267295787913
0.31009375,-0.3692842839211954
0.31015625,-0.3693372642756934
0.31021875,-0.3692834998149529
0.31028125,-0.36914205275959877
0.31034375000000003,-0.368929528482254
0.31040625,-0.36866039054078825
0.31046874999999996,-0.3683472334077097
0.31053125000000004,-0.3680010171242488
0.31059375,-0.3676312707860588
0.31065624999999997,-0.36724626911664116
0.31071875,-0.3668531848761333
0.31078125,-0.3664582226461442
0.31084375,-0.36606673405938656
0.31090625,-0.36568331862550496
0.31096875,-0.36531191217880116
0.31103125,-0.36495675987837817
0.31109375,-0.3646188975477145
0.31115625,-0.3643015891156254
0.31121875,-0.3640067923721375
0.31128125,-0.3637361010411627
0.31134375000000003,-0.3634907839051532
0.31140625,-0.3632718194067135
0.31146874999999996,-0.36307992651767385
0.31153125000000004,-0.36291559212330626
0.31159375,-0.362779092538034
0.31165624999999997,-0.36267051702756736
0.31171875,-0.36258978401790465
0.31178125,-0.3625366574257234
0.31184375,-0.3625107610412537
0.31190625,-0.3625115912581651
0.31196875,-0.36253852703253664
0.31203125,-0.3625908405256638
0.31209375,-0.3626677039937679
0.31215625,-0.3627681983179849
0.31221875,-0.36289131980401945
0.31228125,-0.36303598422819117
0.31234375000000003,-0.36320103292675454
0.31240625,-0.36338523748719
0.31246874999999996,-0.3635873021470789
0.31253125000000004,-0.3638058687219196
0.31259375,-0.36403951813196256
0.31265624999999997,-0.3642876637032618
0.31271875000000005,-0.36454699529366114
0.31278125,-0.36481681636466134
0.31284375,-0.36509548959044463
0.31290625,-0.365381328770861
0.31296875,-0.3656725973697471
0.31303125,-0.3659675132550707
0.31309375,-0.36626424757729087
0.31315625,-0.3665609262513311
0.31321875,-0.3668556324501924
0.31328125,-0.3671464058687633
0.31334375000000003,-0.36743124495430696
0.31340625,-0.3677081077980837
0.31346874999999996,-0.367974913595841
0.31353125000000004,-0.3682295429444928
0.31359375,-0.36846983982571063
0.31365624999999997,-0.3686936128971774
0.31371875,-0.3688986368179187
0.31378125,-0.36908265316452005
0.31384375,-0.3692433733169233
0.31390625,-0.36937847911999105
0.31396875,-0.36948562482534897
0.31403125,-0.36956332458555596
0.31409375,-0.3696074155676037
0.31415625,-0.3696163666298966
0.31421875,-0.3695877443139862
0.31428125,-0.3695190993457519
0.31434375000000003,-0.3694079695692587
0.31440625,-0.3692518830218168
0.31446874999999996,-0.369048361068243
0.31453125000000004,-0.3687949222142379
0.31459375,-0.3684890855830464
0.31465624999999997,-0.3681283754083265
0.31471875,-0.3677094371057803
0.31478125,-0.3672307321269316
0.31484375,-0.3666898260702224
0.31490625,-0.36608430734596054
0.31496875,-0.365411793474964
0.31503125,-0.364669937508535
0.31509375,-0.36385643313812693
0.31515625,-0.3629690200775869
0.31521875,-0.3620054898832872
0.31528125,-0.3609636937195474
0.31534375000000003,-0.35984242777912884
0.31540625,-0.3586379147199523
0.31546874999999996,-0.3573490960187669
0.31553125000000004,-0.3559741127218229
0.31559375,-0.35451119454258617
0.31565624999999997,-0.35295866116221764
0.31571875,-0.3513149326322337
0.31578125,-0.34957852715815396
0.31584375,-0.34774807297935934
0.31590625,-0.3458223108788593
0.31596875,-0.3438000969470607
0.31603125,-0.3416804163932722
0.31609375,-0.339461485673852
0.31615625,-0.33714434101027
0.31621875,-0.3347274805425758
0.31628125,-0.3322104456118386
0.31634375000000003,-0.32959293765421177
0.31640625,-0.32687482382835786
0.31646874999999997,-0.32405614229582247
0.31653125000000004,-0.3211371080122518
0.31659375,-0.31811813026555386
0.31665625,-0.3150006806687071
0.31671875000000005,-0.3117837861591112
0.31678125,-0.3084693046892985
0.31684375,-0.3050584087611576
0.31690625,-0.3015524544793884
0.31696875,-0.29795301498623333
0.31703125,-0.2942619516359315
0.31709375,-0.29048147965839805
0.31715625000000003,-0.2866135179653253
0.31721875,-0.2826597282937231
0.31728125,-0.2786226192581423
0.31734375000000004,-0.27450505544710646
0.31740625,-0.2703097516268129
0.31746874999999997,-0.26603941733134684
0.31753125000000004,-0.26169689034572563
0.31759375,-0.25728515378729294
0.31765625,-0.25280734285900275
0.31771875,-0.24826670988766675
0.31778125,-0.2436666732564941
0.31784375,-0.23901077814601898
0.31790625,-0.234302710287051
0.31796875,-0.2295471730433522
0.31803125,-0.22474548345251166
0.31809375,-0.219904352045945
0.31815625000000003,-0.21502706520574572
0.31821875,-0.21011785385856785
0.31828125,-0.20518101564899632
0.31834375000000004,-0.2002208485738391
0.31840625,-0.19524164453083181
0.31846874999999997,-0.19024763487928442
0.31853125000000004,-0.18524295333381538
0.31859375,-0.18023165198654123
0.31865625,-0.1752176235436497
0.31871875,-0.17020460283137068
0.31878125,-0.1651961611210014
0.31884375,-0.16019570938467542
0.31890625,-0.15520648350966293
0.31896875,-0.15023154924619025
0.31903125,-0.14527381736546724
0.31909375,-0.14033610998713322
0.31915625000000003,-0.13542107228470135
0.31921875,-0.13053127696908925
0.31928125,-0.12566916098328018
0.31934375000000004,-0.12083706403244747
0.31940625,-0.11603807357321103
0.31946874999999997,-0.11127253596725031
0.31953125000000004,-0.1065432176770704
0.31959375,-0.10185177829494993
0.31965625,-0.09719971406650443
0.31971875,-0.0925881881534307
0.31978125,-0.0880180607954708
0.31984375,-0.0834889137417079
0.31990625,-0.07900257042327309
0.31996875,-0.07455786028306056
0.32003125,-0.07015523413404494
0.32009375,-0.06581744965427376
0.32015625000000003,-0.06155218689245733
0.32021875,-0.057360778469591256
0.32028125,-0.05324435769781245
0.32034375000000004,-0.049203892532455246
0.32040625,-0.04524022959253743
0.32046874999999997,-0.041354176023372165
0.32053125000000005,-0.03754647831540083
0.32059375,-0.03381783933854714
0.32065625,-0.030169112647772806
0.32071875,-0.02660109968366553
0.32078125,-0.02311467607371477
0.32084375,-0.019710786114011045
0.32090625,-0.01639126011848318
0.32096875,-0.013155317188062988
0.32103125,-0.010004764883992337
0.32109375,-0.006940440492503919
0.32115625000000003,-0.003963080874745284
0.32121875,-0.0010732223630567084
0.32128125,0.0017287252174842255
0.32134375000000004,0.004442661005868043
0.32140625,0.007068671215279654
0.32146874999999997,0.009607133865694922
0.32153125000000005,0.012059537140685014
0.32159375,0.014424948720913357
0.32165625,0.016705273642187116
0.32171875,0.018901705402088326
0.32178125,0.021015542251772372
0.32184375,0.02304812632075707
0.32190625,0.0250008202437276
0.32196875,0.026874963554541637
0.32203125,0.028671804283347452
0.32209375,0.030392479576506842
0.32215625000000003,0.0320380111487612
0.32221875,0.03360928928334316
0.32228125,0.035107079306370095
0.32234375000000004,0.03653204326761886
0.32240625,0.03788474897554854
0.32246874999999997,0.03916486633200921
0.32253125000000005,0.0403746853192052
0.32259375,0.04151391182301382
0.32265625,0.042583224078247106
0.32271875000000005,0.04358342211531463
0.32278125,0.044515476449556085
0.32284375,0.04538050472022051
0.32290625,0.04617987104961632
0.32296875,0.04691508988419893
0.32303125,0.047587871627561534
0.32309375,0.04820009077948145
0.32315625000000003,0.04875460348461059
0.32321875,0.049251726043511544
0.32328125,0.04969445442955234
0.32334375000000004,0.05008488394468143
0.32340625,0.05042506542491564
0.32346874999999997,0.05071694078200013
0.32353125000000005,0.05096235355411987
0.32359375,0.05116293689641026
0.32365625,0.05132020530853622
0.32371875,0.051435475284746804
0.32378125,0.05150990150417466
0.32384375,0.05154446982330638
0.32390625,0.051540078501976436
0.32396875,0.05149750711498781
0.32403125,0.05141662236418383
0.32409375,0.05129991273545139
0.32415625000000003,0.051147254287812555
0.32421875,0.050959493933443664
0.32428125,0.05073755861543902
0.32434375000000004,0.05048250034661027
0.32440625,0.050195528961826844
0.32446875,0.04987797011087365
0.32453125000000005,0.04953131647818425
0.32459375,0.049157165349543064
0.32465625,0.048757205817781896
0.32471875,0.04833323021786001
0.32478125,0.0478879008772568
0.32484375,0.04742125025629712
0.32490625,0.046935915209377524
0.32496875000000003,0.04643355730071823
0.32503125,0.04591571058828128
0.32509375,0.04538379480329549
0.32515625000000004,0.044839040629764335
0.32521875,0.04428251782352874
0.32528125,0.04371512659877011
0.32534375000000004,0.043137591154152444
0.32540625,0.04255051050401606
0.32546875,0.041954334022220964
0.32553125000000005,0.04134944878018524
0.32559375,0.040736168350046634
0.32565625,0.04011390127226691
0.32571875,0.03948473558150746
0.32578125,0.03884813434154215
0.32584375,0.03820454217178042
0.32590625,0.03755448776022445
0.32596875000000003,0.0368986241357436
0.32603125,0.03623769180958969
0.32609375,0.03557259153029284
0.32615625000000004,0.03490429558954747
0.32621875,0.03423387856463754
0.32628125,0.03356247336638614
0.32634375000000004,0.0328921197646371
0.32640625,0.03222225049771107
0.32646875,0.031554879408749556
0.32653125000000005,0.030891108565648293
0.32659375,0.030231865111673806
0.32665625,0.02957761796448434
0.32671875000000006,0.028928489125308196
0.32678125,0.02828568167784873
0.32684375,0.027650383355866726
0.32690625,0.027022436333354702
0.32696875000000003,0.02640155655356173
0.32703125,0.025787677176982923
0.32709375,0.02518069931717571
0.32715625000000004,0.02458045385280371
0.32721875,0.023986724737463994
0.32728125,0.023398408191784917
0.32734375000000004,0.022817095391681808
0.32740625,0.022241740886739844
0.32746875,0.021672295527070604
0.32753125000000005,0.02110879145768399
0.32759375,0.020551352167546735
0.32765625,0.020000227643907673
0.32771875,0.019455762508479926
0.32778125,0.018918384676790523
0.32784375,0.018388613452697933
0.32790625,0.0178670003513067
0.32796875000000003,0.017354998507803775
0.32803125,0.016851424767931673
0.32809375,0.016357710226761017
0.32815625000000004,0.01587430689860351
0.32821875,0.015401605117941246
0.32828125,0.014939854506613184
0.32834375000000005,0.014489215866380578
0.32840625,0.014049685354122252
0.32846875,0.013621109151061503
0.32853125000000005,0.013203239036930187
0.32859375,0.012795650988848002
0.32865625,0.012397849730515498
0.32871875,0.012009276771377468
0.32878125,0.011629279664758928
0.32884375,0.011256314196210551
0.32890625,0.01089149477150586
0.32896875000000003,0.010533302365051178
0.32903125,0.010181173216876185
0.32909375,0.009834638013751992
0.32915625000000004,0.009493275396011525
0.32921875,0.009156793161152199
0.32928125,0.008825005072188946
0.32934375000000005,0.008497823673003072
0.32940625,0.008175232563159135
0.32946875,0.007857295092231945
0.32953125000000005,0.0075449880383437334
0.32959375,0.00723668267646848
0.32965625,0.006933364248525108
0.32971875,0.006635092668612778
0.32978125,0.006341874625978933
0.32984375,0.006053604415171693
0.32990625,0.005770098850223768
0.32996875000000003,0.0054909932800160655
0.33003125,0.005216556694451993
0.33009375,0.00495039523604468
0.33015625000000004,0.004692821924610527
0.33021875,0.004443441891943602
0.33028125,0.004201690832058361
0.33034375000000005,0.003967074364811987
0.33040625,0.0037389542565154574
0.33046875,0.0035158675262046968
0.33053125000000005,0.003299033962444284
0.33059375,0.003087059094904032
0.33065625,0.002879520566486618
0.33071875,0.002676119453332834
0.33078125,0.0024766265692850453
0.33084375,0.002280960092822762
0.33090625,0.0020891412043116953
0.33096875000000003,0.0019012802710181298
0.33103125,0.0017176540789369255
0.33109375,0.001539431213618013
0.33115625000000004,0.0013652032754562782
0.33121875,0.0011962221150240149
0.33128125,0.0010328839609425045
0.33134375000000005,0.0008755278367448341
0.33140625,0.0007244567605674129
0.33146875,0.0005798506717935303
0.33153125000000006,0.0004418620779015475
0.33159375,0.00031045913595584285
0.33165625,0.00018552780604371572
0.33171875,0.00006684518289652719
0.33178125,-0.00004591966937605996
0.33184375,-0.00015320210947359497
0.33190625,-0.00025548326610919797
0.33196875000000003,-0.00035331272895865184
0.33203125,-0.00044724752481413443
0.33209375,-0.0005387208447478753
0.33215625000000004,-0.0006264763875895446
0.33221875,-0.0007118458188547366
0.33228125000000003,-0.0007951776837903102
0.33234375000000005,-0.0008767491250806503
0.33240625,-0.0009566988394605347
0.33246875,-0.0010350373778380134
0.33253125000000006,-0.0011117138149762534
0.33259375,-0.0011865079665673156
0.33265625,-0.0012591445570142301
0.33271875000000006,-0.0013284133849596688
0.33278125000000003,-0.0013956719549159738
0.33284375,-0.001459633027400327
0.33290625,-0.0015199117228667167
0.33296875000000004,-0.0015761582263007362
0.33303125,-0.0016280900316417435
0.33309375,-0.0016755025562636139
0.33315625000000004,-0.0017183088400173074
0.33321875,-0.0017565322911182318
0.33328125000000003,-0.0017902951139627948
0.33334375000000005,-0.0018198487920387113
0.33340625,-0.0018455409365508366
0.33346875,-0.0018678142117940222
0.33353125000000006,-0.0018871399405277767
0.33359375,-0.0019040609714753368
0.33365625,-0.0019199907488384599
0.33371875,-0.0019336759875776821
0.33378125000000003,-0.0019464777300411823
0.33384375,-0.0019587822924586606
0.33390625,-0.0019709030873593103
0.33396875000000004,-0.001983031777477523
0.33403125,-0.001995240117213873
0.33409375,-0.0020075068206763524
0.33415625000000004,-0.0020196821638881757
0.33421875,-0.0020315126488845703
0.33428125000000003,-0.0020417925424706523
0.33434375000000005,-0.0020518979071885296
0.33440625,-0.0020605358417572425
0.33446875,-0.0020672728096909967
0.33453125000000006,-0.002071722425980159
0.33459375,-0.0020735304376992975
0.33465625,-0.0020724197734129715
0.33471875,-0.0020682311350280896
0.33478125000000003,-0.002060878794263102
0.33484375,-0.0020504210816297275
0.33490625,-0.00203701125858341
0.33496875000000004,-0.0020209289435648287
0.33503125,-0.002002529156592034
0.33509375,-0.0019822543321521974
0.33515625000000004,-0.0019605999199351284
0.33521875,-0.0019380843299906247
0.33528125000000003,-0.0019161056111866859
0.33534375000000005,-0.0018933788904506033
0.33540625,-0.0018712057968964801
0.33546875,-0.0018499380273727245
0.33553125000000006,-0.0018298151484435338
0.33559375,-0.00181097063295646
0.33565625,-0.001793421220080485
0.33571875,-0.0017770592104650318
0.33578125000000003,-0.0017616826999564406
0.33584375,-0.0017469844335575302
0.33590625,-0.0017317105414001027
0.33596875000000004,-0.0017172017917676738
0.33603125,-0.001702133905169545
0.33609375,-0.0016860790061730344
0.33615625000000005,-0.0016686380270362969
0.33621875,-0.0016494689710995353
0.33628125000000003,-0.0016282842338110753
0.33634375000000005,-0.0016049038982671043
0.33640625,-0.0015793115625447607
0.33646875,-0.00155167617958938
0.33653125000000006,-0.0015221432080588654
0.33659375,-0.001490984220756629
0.33665625,-0.0014585815452058878
0.33671875000000007,-0.0014253578575480763
0.33678125000000003,-0.001391839342358342
0.33684375,-0.0013593846540635723
0.33690625,-0.0013267303912945366
0.33696875000000004,-0.001295196659765116
0.33703125,-0.0012651578162881788
0.33709375,-0.0012369091707344904
0.33715625000000005,-0.0012106136145776103
0.33721875,-0.0011863430618021253
0.33728125000000003,-0.0011640309451898673
0.33734375000000005,-0.0011435154584416712
0.33740625,-0.001124519013971939
0.33746875,-0.0011058083685727416
0.33753125000000006,-0.0010887277337092091
0.33759375,-0.0010719297555736237
0.33765625,-0.001054958015726415
0.33771875,-0.00103737218903361
0.33778125000000003,-0.0010187621871638186
0.33784375,-0.000998812779430383
0.33790625,-0.0009772952714152544
0.33796875000000004,-0.0009540882711640691
0.33803125,-0.0009291907713716574
0.33809375,-0.0009026944135588008
0.33815625000000005,-0.0008748252518022553
0.33821875,-0.0008459138004418137
0.33828125000000003,-0.000816340580009664
0.33834375000000005,-0.00078657920286479
0.33840625,-0.0007571109456221276
0.33846875,-0.0007292652771305058
0.33853125000000006,-0.0007017758672340502
0.33859375,-0.0006759030966326657
0.33865625,-0.0006519676803435348
0.33871875,-0.0006301827693453999
0.33878125000000003,-0.0006106761493196028
0.33884375,-0.0005934189811820645
0.33890625,-0.0005783152454240797
0.33896875000000004,-0.0005650950282504869
0.33903125,-0.0005534355159109022
0.33909375,-0.000542063267843694
0.33915625000000005,-0.0005322666936467199
0.33921875,-0.0005226962071380875
0.33928125000000003,-0.0005128456528367201
0.33934375000000006,-0.000502307436460285
0.33940625,-0.0004906596558071283
0.33946875,-0.0004776213641761867
0.33953125000000006,-0.0004629907919231485
0.33959375,-0.0004466680454084243
0.33965625,-0.00042869339313277716
0.33971875,-0.0004091940439943931
0.33978125000000003,-0.00038843268924934615
0.33984375,-0.0003667342061518114
0.33990625,-0.00034450910192407314
0.33996875000000004,-0.0003222089208110429
0.34003125,-0.0003012172341662067
0.34009375000000003,-0.000280293652181407
0.34015625000000005,-0.000260784313356216
0.34021875,-0.00024305681457124917
0.34028125,-0.00022735355692429793
0.34034375000000006,-0.0002138686140846363
0.34040625,-0.0002026464281808804
0.34046875,-0.00019360198486664815
0.34053125000000006,-0.00018659556233438512
0.34059375000000003,-0.00018130056167403596
0.34065625,-0.0001773704744490734
0.34071875,-0.00017348763851021687
0.34078125000000004,-0.00017095335977291432
0.34084375,-0.0001683797163776271
0.34090625,-0.00016528364457912142
0.34096875000000004,-0.000161277721523731
0.34103125,-0.00015600209522037556
0.34109375000000003,-0.00014919100300125887
0.34115625000000005,-0.00014071474183059707
0.34121875,-0.00013050275460931016
0.34128125,-0.0001186546699054325
0.34134375000000006,-0.00010537249138629912
0.34140625,-0.00009094867797224127
0.34146875,-0.00007577590040385579
0.34153125,-0.000060259445617216745
0.34159375000000003,-0.00004488963121290768
0.34165625,-0.0000310288105460077
0.34171875,-0.000017365086060150414
0.34178125000000004,-5.180583239963732e-6
0.34184375,5.215315735773718e-6
0.34190625,0.000013577694117639094
0.34196875000000004,0.000019795547534229296
0.34203125,0.00002386569038390074
0.34209375,0.00002590855332901265
0.34215625000000005,0.000026137602443701557
0.34221875,0.000024863278692999202
0.34228125,0.00002341148327286713
0.34234375000000006,0.000020440301751960266
0.34240625,0.000017326167913021828
0.34246875,0.000014538788193581287
0.34253125,0.000012537751959806887
0.34259375000000003,0.00001170779826990126
0.34265625,0.000012375899496430698
0.34271875,0.000014743674201372903
0.34278125000000004,0.00001891341478801878
0.34284375,0.00002486420150159957
0.34290624999999997,0.00003246534682727065
0.34296875000000004,0.000041478503110953246
0.34303125,0.00005157530237751007
0.34309375,0.00006233244067238575
0.34315625000000005,0.00007331023050979185
0.34321875,0.00008401173661851113
0.34328125,0.00009309424095417518
0.34334375,0.0001018928430406435
0.34340625,0.0001091541421903014
0.34346875,0.00011458487426846409
0.34353125,0.00011800716937482303
0.34359375000000003,0.00011934252692524794
0.34365625,0.00011864589967394701
0.34371875,0.00011607597756244092
0.34378125000000004,0.00011191322680305371
0.34384375,0.00010649923462860422
0.34390624999999997,0.00010114977702643108
0.34396875000000005,0.00009456625401044194
0.34403125,0.00008812964038907439
0.34409375,0.00008228991492037485
0.34415625,0.00007748671773401272
0.34421875,0.00007407538073405523
0.34428125,0.00007232197651330097
0.34434375,0.00007241231738787379
0.34440625,0.00007437149950477451
0.34446875,0.0000781560766659889
0.34453125,0.00008356676182768447
0.34459375000000003,0.00009032103560909638
0.34465625,0.00009806275264905018
0.34471874999999996,0.00010635950848622566
0.34478125000000004,0.0001147141350970951
0.34484375,0.00012180355304544643
0.34490624999999997,0.0001289120190213766
0.34496875,0.00013475115041221286
0.34503125,0.00013897438661429617
0.34509375,0.00014135241402808696
0.34515625,0.0001417333428346823
0.34521875,0.000140107638164938
0.34528125,0.00013656592254027156
0.34534375,0.00013131602539095955
0.34540625,0.00012466121715601353
0.34546875,0.00011787888993211593
0.34553124999999996,0.00010964846735678213
0.34559375000000003,0.00010132924414405636
0.34565625,0.0000934122234008336
0.34571874999999996,0.00008633544426647766
0.34578125000000004,0.00008051225199090517
0.34584375,0.0000762606934009008
0.34590624999999997,0.0000738076622943673
0.34596875,0.0000732762976588669
0.34603125,0.00007465398173356341
0.34609375,0.00007784908886627334
0.34615625,0.0000826158723372522
0.34621875,0.00008863760445877028
0.34628125,0.00009551670660814388
0.34634374999999995,0.00010279020909170766
0.34640625,0.00010999449554097152
0.34646875,0.00011576734241688924
0.34653124999999996,0.00012144024600657666
0.34659375000000003,0.0001257260117454445
0.34665625,0.00012833587705041172
0.34671874999999996,0.00012907596095627916
0.34678125,0.000127835593077108
0.34684375,0.00012466105373896974
0.34690624999999997,0.00011967770504887898
0.34696875,0.00011313996768924639
0.34703125,0.00010540759120648835
0.34709375,0.00009774810641538512
0.34715625,0.0000888867368345897
0.34721875,0.0000801689022644006
0.34728125,0.00007206988978931267
0.34734374999999995,0.00006504046603544172
0.34740625,0.00005942657740623525
0.34746875,0.00005552727212367048
0.34753124999999996,0.000053526674611295566
0.34759375,0.00005349769820700567
0.34765625,0.00005538140202020897
0.34771874999999997,0.00005901182194623794
0.34778125,0.00006414093216920713
0.34784375,0.00007038365216511383
0.34790625,0.00007733890276238886
0.34796875,0.00008452028455913779
0.34803125,0.00009058033841513602
0.34809375,0.00009682090570552193
0.34815624999999994,0.00010192905068102942
0.34821875,0.00010554927577267892
0.34828125,0.00010742130619674495
0.34834374999999995,0.00010738311250867161
0.34840625000000003,0.0001054109033248457
0.34846875,0.00010155743307085907
0.34853124999999996,0.00009601166001600714
0.34859375,0.00008906862318826259
0.34865625,0.00008198777055432038
0.34871874999999997,0.00007343924888679465
0.34878125,0.0000647597141633649
0.34884375,0.00005644940278393129
0.34890625,0.0000489712808100784
0.34896875,0.000042722717589913084
0.34903125,0.00003805341335325757
0.34909375,0.00003518703245428134
0.34915624999999995,0.000034274458267091745
0.34921875,0.00003534215787708017
0.34928125,0.00003827706318831198
0.34934374999999995,0.000042882909474045716
0.34940625,0.00004885024616527178
0.34946875,0.00005578792417718775
0.34953124999999996,0.0000632541219358837
0.34959375,0.00007076676418634603
0.34965625,0.00007698809856435118
0.34971874999999997,0.00008320064479636069
0.34978125,0.00008813620108732989
0.34984375,0.00009150024907142451
0.34990625,0.00009300682123603021
0.34996874999999994,0.00009261482004341293
0.35003125,0.00009026924888688725
0.35009375000000004,0.00008613741230852068
0.35015625000000006,0.00008043337401678063
0.35021875,0.0000734468961530732
0.35028125,0.00006649943142000153
0.35034375000000006,0.00005828141414931237
0.35040625000000003,0.000050150006613208786
0.35046875,0.00004253702622882688
0.35053125000000007,0.00003595650705630338
0.35059375000000004,0.00003075043965473229
0.35065625,0.000027221185832759787
0.35071875,0.000025564135171657343
0.35078125000000004,0.000025886955866208372
0.35084375,0.000028149768515131623
0.35090625000000003,0.000032216185356842564
0.35096875000000005,0.000037836688733035306
0.35103125,0.000044651570207922264
0.35109375000000004,0.00005229329562649737
0.35115625000000006,0.00006025369899596844
0.35121875,0.00006718351154749724
0.35128125,0.00007437626885581361
0.35134375000000007,0.00008051954011960294
0.35140625000000003,0.00008525765411557251
0.35146875,0.00008827164776432916
0.35153125,0.00008943026360302975
0.35159375000000004,0.00008862350901459037
0.35165625,0.00008593045357613294
0.35171875,0.00008149813755874147
0.35178125000000005,0.00007560671854914269
0.35184375,0.00006860467888034072
0.35190625000000003,0.00006181144164501412
0.35196875000000005,0.000053914882246763884
0.35203125,0.00004629573260180736
0.35209375,0.00003939599020021112
0.35215625000000006,0.0000336498009685382
0.35221875,0.000029421672372714758
0.35228125,0.00002695088189047512
0.35234375000000007,0.00002640502795427102
0.35240625000000003,0.00002782942796870913
0.35246875,0.000031162214912061614
0.35253125,0.000036191086093234626
0.35259375000000004,0.000042653181448484845
0.35265625,0.00005015271805199062
0.35271875,0.00005826142756781144
0.35278125000000005,0.00006651662214864767
0.35284375,0.00007354997008912623
0.35290625,0.00008066108902224367
0.35296875000000005,0.00008656603912618466
0.35303125,0.00009093078768404594
0.35309375,0.00009350556272227917
0.35315625000000006,0.00009415994615454004
0.35321875,0.00009285426214392101
0.35328125,0.00008971602126138511
0.35334375,0.00008491947445560255
0.35340625000000003,0.00007879779259339914
0.35346875,0.00007261718576354048
0.35353125,0.0000650426548135935
0.35359375000000004,0.00005744224959636224
0.35365625,0.00005028845533758264
0.35371875,0.000044041764488390867
0.35378125000000005,0.000039084632243384376
0.35384375,0.000035742496390350764
0.35390625,0.00003425106261308042
0.35396875000000005,0.00003470311602894738
0.35403125,0.000037112343727226105
0.35409375,0.000041344997828707264
0.35415625,0.00004718829907164601
0.35421875,0.00005431062806719733
0.35428125,0.000062306514308684
0.35434375,0.0000707293268584902
0.35440625000000003,0.00007909944446603256
0.35446875,0.00008606588148106498
0.35453125,0.00009293920416050816
0.35459375000000004,0.00009845807087392744
0.35465625,0.00010232149601281659
0.35471874999999997,0.00010432760830453303
0.35478125000000005,0.00010438479312586957
0.35484375,0.00010251344337880441
0.35490625,0.0000988660672317232
0.35496875,0.00009368465829144579
0.35503125,0.00008729880611647867
0.35509375,0.00008102113428084395
0.35515625,0.00007353868071055536
0.35521875,0.00006620439481365425
0.35528125,0.00005950592968706481
0.35534375,0.00005386025024969876
0.35540625000000003,0.00004964869422978413
0.35546875,0.00004714391790744399
0.35553124999999997,0.00004653515706941336
0.35559375000000004,0.00004789211586413156
0.35565625,0.00005116355178595017
0.35571875,0.00005618610351104669
0.35578125000000005,0.00006268918641071097
0.35584375,0.00007031987499438869
0.35590625,0.00007866214873203381
0.35596875,0.00008722858942876444
0.35603125,0.00009468310226855292
0.35609375,0.00010231041850262967
0.35615625,0.0001088096724019827
0.35621875000000003,0.00011381924179365566
0.35628125,0.00011708780236444061
0.35634374999999996,0.00011844367575003512
0.35640625000000004,0.00011784635831779688
0.35646875,0.00011535546989029088
0.35653124999999997,0.00011116650795750527
0.35659375000000004,0.00010556746246886961
0.35665625,0.00009980706758297431
0.35671875,0.00009253943517188723
0.35678125,0.00008514577611559715
0.35684375,0.00007808087578954626
0.35690625,0.0000718275259165499
0.35696875,0.00006676772210349735
0.35703125,0.00006325005841734815
0.35709375,0.00006153389534006848
0.35715625,0.00006174851781880208
0.35721875000000003,0.0000639257311770558
0.35728125,0.00006795335388916357
0.35734374999999996,0.00007364955277404384
0.35740625000000004,0.00008068624411649433
0.35746875,0.0000887077359462557
0.35753124999999997,0.0000972470387698085
0.35759375,0.00010583942685161996
0.35765625,0.00011312713945917097
0.35771875,0.00012040779263898516
0.35778125,0.00012642283498906504
0.35784375,0.00013084780915219307
0.35790625,0.00013343238756331754
0.35796875,0.00013408697757423538
0.35803125,0.0001327885922067784
0.35809375,0.0001296756955980749
0.35815624999999995,0.00012494011345387523
0.35821875000000003,0.00011894228802739049
0.35828125,0.00011291176638243
0.35834374999999996,0.00010555914622084606
0.35840625000000004,0.00009827426099332653
0.35846875,0.00009150357231091366
0.35853124999999997,0.00008569587383499416
0.35859375,0.00008120766684616143
0.35865625,0.00007838201016099888
0.35871875,0.00007740928802679736
0.35878125,0.00007840383742437063
0.35884375,0.0000813107705901206
0.35890625,0.00008602536798674176
0.35896875,0.00009229470797419287
0.35903125,0.00009976568485564608
0.35909375,0.00010805094823176237
0.35915624999999995,0.00011667197460673434
0.35921875000000003,0.0001251741468573514
0.35928125,0.0001322021721696931
0.35934374999999996,0.00013905220378715444
0.35940625,0.00014448748678459744
0.35946875,0.0001482268968797107
0.35953124999999997,0.00015013316929923803
0.35959375,0.00015003212259057097
0.35965625,0.00014802123457072214
0.35971875,0.0001442825650476015
0.35978125,0.00013899766968805682
0.35984375,0.00013261421414861863
0.35990625,0.00012637352715679645
0.35996874999999995,0.00011899981281810607
0.36003125,0.00011183728223596728
0.36009375,0.00010537116182616352
0.36015624999999996,0.0000999996105481224
0.36021875,0.00009611731906442045
0.36028125,0.00009396684304645297
0.36034374999999996,0.00009370281907807032
0.36040625,0.00009542633647349752
0.36046875,0.00009901667414644044
0.36053124999999997,0.00010432130818430196
0.36059375,0.00011109009931710434
0.36065625,0.00011889708931361181
0.36071875,0.00012735747476610298
0.36078125,0.00013597675159314482
0.36084375,0.00014341507589556157
0.36090625,0.0001509423070144289
0.36096874999999995,0.00015730632003756184
0.36103125,0.00016215999903476663
0.36109375,0.00016519641396876839
0.36115624999999996,0.00016630550866442162
0.36121875,0.000165500038323399
0.36128125,0.00016280703348800496
0.36134374999999996,0.00015844541022498604
0.36140625,0.00015270668102523866
0.36146875,0.00014685717985429836
0.36153124999999997,0.00013957407855640785
0.36159375,0.00013220248992597272
0.36165625,0.00012523809075144082
0.36171875,0.00011911734936657925
0.36178124999999994,0.00011424317641380716
0.36184375,0.00011095818431532123
0.36190625,0.0001094805556716566
0.36196874999999995,0.00010992929411828001
0.36203125,0.00011235218651604872
0.36209375,0.00011660296431985351
0.36215624999999996,0.00012246229830931155
0.36221875,0.00012964445694412657
0.36228125,0.00013773531219329893
0.36234374999999996,0.00014628587936487553
0.36240625,0.00015483176912174657
0.36246875,0.0001620157948805656
0.36253124999999997,0.0001691436963019155
0.36259375,0.0001749611622890307
0.36265625,0.0001791550079862092
0.36271875,0.0001814928860018744
0.36278125,0.00018188152415211933
0.36284375,0.0001803313400532136
0.36290625,0.00017697692191873116
0.36296874999999995,0.000172050843897667
0.36303125,0.00016588106819225013
0.36309375,0.00015976028399375397
0.36315624999999996,0.0001523687635018589
0.36321875,0.00014507646545561248
0.36328125,0.00013834947267116898
0.36334374999999997,0.00013262771391243933
0.36340625,0.00012828633998362288
0.36346875,0.00012562277844335723
0.36353125,0.00012482086316414898
0.36359375,0.000125983300199084
0.36365625,0.00012906715867835178
0.36371875,0.00013391752641658816
0.36378125,0.0001402820125212187
0.36384375,0.00014781641314914884
0.36390625,0.00015611148567842847
0.36396874999999995,0.00016470407526044534
0.36403125000000003,0.00017310817908101905
0.36409375,0.0001799763226119494
0.36415624999999996,0.00018665670447765015
0.36421875,0.00019188308899531492
0.36428125,0.00019539302629398292
0.36434374999999997,0.00019700513862218327
0.36440625,0.00019666994227099388
0.36446875,0.00019442784950716996
0.36453125,0.0001904432333741657
0.36459375,0.00018500672899823822
0.36465625,0.00017845965138224562
0.36471875,0.0001721207123758714
0.36478125,0.00016469436658941156
0.36484375,0.00015753244549214507
0.36490625,0.00015109868124697085
0.36496874999999995,0.00014581751912842028
0.36503125000000003,0.00014203163708164518
0.36509375,0.00013999944104392537
0.36515624999999996,0.00013988850898449812
0.36521875,0.00014172805461666604
0.36528125,0.0001454443449727394
0.36534374999999997,0.0001508528667235262
0.36540625,0.00015766393533078737
0.36546875,0.0001655027443202839
0.36553125,0.00017392405550326062
0.36559375,0.00018249224305995349
0.36565625,0.0001898054928823334
0.36571875,0.00019719121248096272
0.36578124999999995,0.00020336463065302735
0.36584375,0.00020798506528890703
0.36590625,0.00021080739715767516
0.36596874999999995,0.00021169634314631425
0.36603125000000003,0.00021063407145305302
0.36609375,0.00020772139160973868
0.36615624999999996,0.0002031569294624752
0.36621875,0.00019725864395199466
0.36628125,0.0001912873143413707
0.36634374999999997,0.00018390417480804166
0.36640625,0.00017648938528418145
0.36646875,0.00016951144815290087
0.36653125,0.00016342404172864367
0.36659375,0.00015861444978364225
0.36665625,0.0001554024521891184
0.36671875,0.00015401166195325167
0.36678125,0.00015457805676905023
0.36684375,0.00015706960083414212
0.36690625,0.0001613776641583714
0.36696874999999995,0.00016730140398737992
0.36703125000000003,0.0001744931160837862
0.36709375,0.00018256097247724978
0.36715624999999996,0.0001910650292897692
0.36721875,0.00019951986762969942
0.36728125,0.00020656581624910186
0.36734374999999997,0.0002135513830324176
0.36740625,0.00021917013343203395
0.36746875,0.00022313777396089363
0.36753125,0.0002252597122241462
0.36759375,0.0002254316695973757
0.36765625,0.00022368503487729674
0.36771875,0.0002201234212282216
0.36778125,0.0002150222152829534
0.36784375,0.0002087110913182727
0.36790625,0.00020247695264868915
0.36796874999999996,0.00019500385428633527
0.36803125000000003,0.0001876535220690992
0.36809375,0.00018090738941022727
0.36815624999999996,0.00017519209568211958
0.36821875,0.00017086817546155958
0.36828125,0.00016825742125907428
0.36834374999999997,0.0001675054281453925
0.36840625,0.000168721904442809
0.36846875,0.0001718553856476096
0.36853125,0.00017671863360921303
0.36859375,0.0001830924566039449
0.36865625,0.0001906016274777142
0.36871875,0.0001988394745184724
0.36878125,0.00020735134763189
0.36884375,0.00021477849938672522
0.36890625,0.00022237644335085238
0.36896874999999996,0.0002288841288544674
0.36903125000000003,0.00023393883492811574
0.36909375,0.0002372501542911437
0.36915624999999996,0.00023865473225095912
0.36921875,0.00023811030788384313
0.36928125,0.0002356846300140547
0.36934374999999997,0.00023153135464326624
0.36940625,0.00022591452088274733
0.36946875,0.00022009999331774888
0.36953125,0.00021276020638968246
0.36959375,0.00020525055634618844
0.36965625,0.0001980390134173199
0.36971875,0.00019154709919542295
0.36978125,0.00018624348962205384
0.36984375,0.00018246656466207323
0.36990625,0.00018044459054640527
0.36996874999999996,0.0001803279210980807
0.37003125000000003,0.0001821531840691809
0.37009375,0.00018586546008848154
0.37015624999999996,0.00019124509154706815
0.37021875,0.00019800973352495504
0.37028125,0.00020581527615136375
0.37034374999999997,0.0002141666630101069
0.37040625,0.00022255605695205988
0.37046875,0.00022976797701051987
0.37053125,0.00023700365276682622
0.37059375,0.00024300633541671224
0.37065625,0.0002474231401427135
0.37071875,0.0002500704131602749
0.37078125,0.0002507542267678464
0.37084375,0.0002495008296546919
0.37090625,0.00024640985826447637
0.37096874999999996,0.00024167894885136765
0.37103125000000003,0.0002355964969408264
0.37109375,0.0002294902373410207
0.37115624999999997,0.00022200736109168756
0.37121875,0.00021448225451247555
0.37128125,0.00020741656420678045
0.37134375,0.00020126299766979466
0.37140625,0.00019638411355618612
0.37146875,0.00019312431935043783
0.37153125,0.00019169464600705954
0.37159375,0.00019220485418433575
0.37165625,0.00019466212040211012
0.37171875,0.00019891132546999424
0.37178124999999995,0.0002047577493355171
0.37184375000000003,0.00021187419977169997
0.37190625,0.00021982825863207933
0.37196874999999996,0.00022821447339224643
0.37203125000000004,0.0002365305691133246
0.37209375,0.00024344977234753984
0.37215624999999997,0.00025025380826113053
0.37221875,0.0002557123118016036
0.37228125,0.0002595034505716992
0.37234375,0.000261442452183569
0.37240625,0.00026143349289620144
0.37246875,0.0002594908621046943
0.37253125,0.0002557546982832476
0.37259375,0.00025049562941591164
0.37265625,0.0002440258031045084
0.37271875,0.00023764634982562788
0.37278125,0.00023004220952024812
0.37284375000000003,0.00022256588502536645
0.37290625,0.00021572347392401214
0.37296874999999996,0.0002099067073447064
0.37303125000000004,0.00020550239713119922
0.37309375,0.00020279184415623874
0.37315624999999997,0.00020195851007029364
0.37321875,0.0002030763870422697
0.37328125,0.0002060981940546422
0.37334375,0.00021086635551172128
0.37340625,0.000217123103231312
0.37346875,0.00022453015847209712
0.37353125,0.00023263300400307163
0.37359375,0.00024100047360360588
0.37365625,0.00024826364257951594
0.37371875,0.0002557229956082624
0.37378125,0.0002620659510470663
0.37384375000000003,0.000266940762482043
0.37390625,0.0002700945187130155
0.37396874999999996,0.0002713343706336746
0.37403125000000004,0.0002706277282739783
0.37409375,0.0002680205982366901
0.37415624999999997,0.00026370835565175943
0.37421875,0.0002579502261147726
0.37428125,0.00025200613774273295
0.37434375,0.0002445277357429679
0.37440625,0.00023686676855817074
0.37446875,0.00022951657050387236
0.37453125,0.00022290436593461888
0.37459375,0.00021746677934592756
0.37465625,0.00021354239014829968
0.37471875,0.0002113926613599576
0.37478125,0.00021115247907274592
0.37484375000000003,0.00021285631800452287
0.37490625,0.00021643030844862438
0.37496874999999996,0.00022167541003978442
0.37503125000000004,0.0002283039896331593
0.37509375,0.00023592596352729756
0.37515624999999997,0.00024412532401045517
0.37521875,0.00025241235582951216
0.37528125,0.00025945465443895366
0.37534375,0.0002665411117849098
0.37540625,0.0002723857712170208
0.37546875,0.00027668007568397435
0.37553125,0.0002791669737920305
0.37559375,0.0002797205792493679
0.37565625,0.0002783274080840198
0.37571875,0.00027508681206503405
0.37578124999999996,0.000270214689534809
0.37584375000000003,0.0002640127935005926
0.37590625,0.00025775838625860525
0.37596874999999996,0.00025011223307222497
0.37603125000000004,0.0002424551672270403
0.37609375,0.00023524270939431768
0.37615624999999997,0.00022892247142971417
0.37621875,0.00022389447117344974
0.37628125,0.00022047276852039943
0.37634375,0.00021887402440171067
0.37640625,0.00021922125476087073
0.37646875,0.00022149595423183455
0.37653125,0.00022558570641011133
0.37659375,0.0002312589925057562
0.37665625,0.00023820526158552235
0.37671875,0.00024600856225062
0.37678125,0.0002542334110932215
0.37684375000000003,0.0002623941722096762
0.37690625,0.00026916830596959707
0.37696874999999996,0.0002758446827898775
0.37703125000000004,0.0002811633112430184
0.37709375,0.0002848351638264357
0.37715624999999997,0.0002866563150528134
0.37721875,0.0002865248037227791
0.37728125,0.0002844689231722153
0.37734375,0.00028061913477105127
0.37740625,0.0002752326029751284
0.37746875,0.00026863673947608024
0.37753125,0.0002621069871869969
0.37759375,0.00025435431183513935
0.37765625,0.00024673566883047504
0.37771875,0.00023971315062189247
0.37778125,0.00023370513368181633
0.37784375000000003,0.00022909563881556155
0.37790625,0.00022620116280404334
0.37796874999999996,0.00022515528126980378
0.37803125000000004,0.00022606197769915737
0.37809375,0.00022888762572612076
0.37815624999999997,0.0002334568865229661
0.37821875,0.00023951000170181758
0.37828125,0.000246716338514856
0.37834375,0.00025464281189305216
0.37840625,0.0002628555205316657
0.37846875,0.0002708407730108858
0.37853125,0.00027728738446451684
0.37859375,0.00028351649855228034
0.37865625,0.0002882842481350817
0.37871875,0.0002913249134895157
0.37878125,0.00029249292703592555
0.37884375000000003,0.0002916771491254383
0.37890625,0.00028897733367265477
0.37896874999999997,0.00028456279420496777
0.37903125000000004,0.0002786849666786828
0.37909375,0.0002726045148057771
0.37915625,0.0002650043149029224
0.37921875,0.00025716176821536513
0.37928125,0.00024962668602852844
0.37934375,0.00024282107193348418
0.37940625,0.00023717397083709152
0.37946875,0.00023300393373876932
0.37953125,0.00023062721668849762
0.37959375,0.0002301423639707867
0.37965625000000003,0.0002316136567449001
0.37971875,0.00023491762132192562
0.37978125,0.00023994045944586428
0.37984375000000004,0.0002463387853367874
0.37990625,0.00025375503537681393
0.37996874999999997,0.0002617712317417656
0.38003125000000004,0.0002698803087894455
0.38009375,0.00027678405081323076
0.38015625,0.00028378630235412206
0.38021875,0.00028950214104675465
0.38028125,0.0002936893932425355
0.38034375,0.00029613183987134417
0.38040625,0.0002966020312405865
0.38046875,0.0002951387897399821
0.38053125,0.00029181420101520583
0.38059375,0.000286853991945335
0.38065625000000003,0.0002805386177009289
0.38071875,0.0002741460195675588
0.38078125,0.00026638731859177783
0.38084375000000004,0.00025852336197771525
0.38090625,0.0002510974521394635
0.38096874999999997,0.00024455322518046607
0.38103125000000004,0.00023928112246597577
0.38109375,0.00023556086426873568
0.38115625,0.00023371842815128607
0.38121875,0.00023376694938286036
0.38128125,0.0002357513722169996
0.38134375,0.0002395649785048512
0.38140625,0.00024495750278044626
0.38146875,0.0002516862046926527
0.38153125,0.00025926129336325404
0.38159375,0.000267309334087501
0.38165625000000003,0.0002753177559048636
0.38171875,0.0002819512932770718
0.38178124999999996,0.00028851826181942875
0.38184375000000004,0.00029376636545681845
0.38190625,0.0002973696681885102
0.38196874999999997,0.0002991501942569974
0.38203125000000004,0.0002989695462681796
0.38209375,0.0002968650416504126
0.38215625,0.00029295441696175484
0.38221875,0.00028750092463644683
0.38228125,0.00028079261939231714
0.38234375,0.00027414017145162284
0.38240625,0.0002662212643377085
0.38246875,0.0002584060202260041
0.38253125,0.00025115252682112593
0.38259375,0.0002448933948576634
0.38265625000000003,0.00024000843491733814
0.38271875,0.0002367952957008923
0.38278125,0.00023543390751062931
0.38284375000000004,0.0002360207795729513
0.38290625,0.00023852211807318807
0.38296874999999997,0.00024279260094499377
0.38303125000000005,0.00024856473528941936
0.38309375,0.0002555301797628265
0.38315625,0.0002632405169821217
0.38321875,0.00027125422539864275
0.38328125,0.00027910474974213173
0.38334375,0.0002854341614215439
0.38340625,0.000291590372066039
0.38346875,0.0002963113930103817
0.38353125,0.0002993293045868428
0.38359375,0.00030045871200370944
0.38365625000000003,0.0002996495575971203
0.38371875,0.0002969244640693147
0.38378125,0.0002924562902586053
0.38384375000000004,0.00028653692635652317
0.38390625,0.0002794742390073157
0.38396874999999997,0.0002725947059634415
0.38403125000000005,0.0002646102359231822
0.38409375,0.00025685404771455533
0.38415625,0.00024979277466516403
0.38421875,0.00024385051935852525
0.38428125,0.00023937266853783778
0.38434375,0.000236635304314059
0.38440625,0.00023579659962445765
0.38446875,0.0002369088725219376
0.38453125,0.00023988896792997982
0.38459375,0.00024457097355382734
0.38465625000000003,0.00025068461241242734
0.38471875,0.00025785009560513883
0.38478125,0.00026563766745186373
0.38484375000000004,0.00027360023719427
0.38490625,0.00028035855034236334
0.38496874999999997,0.00028724564046922474
0.38503125000000005,0.00029295529109125973
0.38509375,0.00029712981668701677
0.38515625,0.0002995452835118928
0.38521875,0.0003000418603298777
0.38528125,0.00029860203299875154
0.38534375,0.00029526976108255887
0.38540625,0.0002902960706934604
0.38546875,0.0002839365741577615
0.38553125,0.000277454518912576
0.38559375,0.00026952604110605516
0.38565625000000003,0.0002615016367883069
0.38571875,0.00025383883230893634
0.38578124999999996,0.00024700418306882604
0.38584375000000004,0.00024140091692147203
0.38590625,0.00023735241828781728
0.38596874999999997,0.00023510180404086312
0.38603125000000005,0.00023476521818793783
0.38609375,0.00023637139361959436
0.38615625,0.0002398253671382286
0.38621875,0.0002448852856047068
0.38628125,0.00025128589555718783
0.38634375,0.0002586173321678445
0.38640625,0.0002664436684864033
0.38646875,0.00027429437084667413
0.38653125,0.00028082452849009787
0.38659375,0.00028734210679982886
0.38665625000000003,0.0002925724385020728
0.38671875,0.0002962051785218578
0.38678125,0.00029801201131521293
0.38684375000000004,0.0002978823527941682
0.38690625,0.00029582414982534666
0.38696875,0.0002919324217639796
0.38703125000000005,0.0002864711808004683
0.38709375,0.00027970906028354503
0.38715625,0.00027295633220832116
0.38721875,0.00026488893121572044
0.38728125,0.000256859216472137
0.38734375,0.0002493387922106738
0.38740625,0.00024276150034602262
0.38746875000000003,0.00023751382133476578
0.38753125,0.00023389458115151418
0.38759375,0.00023212442368737707
0.38765625000000004,0.00023227921676648167
0.38771875,0.00023437078047065102
0.38778125,0.00023823770704776287
0.38784375000000004,0.00024366459145071934
0.38790625,0.0002502971685086758
0.38796875,0.00025776220577687636
0.38803125000000005,0.0002655919843201071
0.38809375,0.0002732939422626507
0.38815625,0.0002795558167054263
0.38821875,0.0002856783860236134
0.38828125,0.0002904273987460737
0.38834375,0.0002934882724935778
0.38840625,0.0002946880203283375
0.38846875000000003,0.0002939639622139417
0.38853125,0.00029129826862393793
0.38859375,0.00028687392509531284
0.38865625000000004,0.000280956221643508
0.38871875,0.00027383879578203596
0.38878125,0.0002668680733836637
0.38884375000000004,0.0002586954907357608
0.38890625,0.00025072299103604673
0.38896875,0.0002433479609624395
0.38903125000000005,0.00023707690588119223
0.38909375,0.0002322112340983548
0.38915625,0.0002290135729901832
0.38921875,0.0002277135499498123
0.38928125,0.00022837419376955936
0.38934375,0.00023093994127898476
0.38940625,0.00023518761707737312
0.38946875000000003,0.00024094176248791455
0.38953125,0.00024781978358659473
0.38959375,0.00025532862224400543
0.38965625000000004,0.00026314826188113954
0.38971875,0.00027067249564560747
0.38978125,0.0002766375340623739
0.38984375000000004,0.0002823425167176319
0.38990625,0.00028659572068097383
0.38996875,0.00028912371612126175
0.39003125000000005,0.0002897245364797685
0.39009375,0.00028837176258118824
0.39015625,0.0002851851451628751
0.39021875,0.00028026199609397506
0.39028125,0.00027391679049711126
0.39034375,0.00026739809966914996
0.39040625,0.00025937113419768204
0.39046875000000003,0.0002511137225192847
0.39053125,0.00024321198650908288
0.39059375,0.00023606534441329707
0.39065625000000004,0.0002300962955502292
0.39071875,0.00022560991188566581
0.39078125,0.0002228807389858395
0.39084375000000005,0.000222075433007618
0.39090625,0.00022322885825899752
0.39096875,0.00022618206219757186
0.39103125000000005,0.00023085543935309066
0.39109375,0.00023689033909719825
0.39115625,0.0002439333549129688
0.39121875,0.0002515403170775532
0.39128125,0.00025924788489647965
0.39134375,0.00026571817930684527
0.39140625,0.0002722515295578015
0.39146875000000003,0.00027755370248462585
0.39153125,0.00028127321077667244
0.39159375,0.0002832331727904286
0.39165625000000004,0.0002832695073200775
0.39171875,0.00028136224319944003
0.39178124999999997,0.0002776206585378693
0.39184375000000005,0.00027222348251856876
0.39190625,0.00026550760002251594
0.39196875,0.0002587184855097485
0.39203125000000005,0.0002505355537410492
0.39209375,0.00024230746358629152
0.39215625,0.00023451650276155867
0.39221875,0.00022759883323144464
0.39228125,0.0002219483277767914
0.39234375,0.0002178681912346908
0.39240625,0.00021561192174290866
0.39246875000000003,0.00021530043418180322
0.39253125,0.00021690690432032977
0.39259375,0.0002203051848330903
0.39265625000000004,0.0002253346579572449
0.39271875,0.00023162604064141945
0.39278125,0.00023882776978178394
0.39284375000000005,0.00024645635013519074
0.39290625,0.0002540799371292396
0.39296875,0.0002603151228934425
0.39303125000000005,0.0002665004692630618
0.39309375,0.00027136765125398976
0.39315625,0.0002746140196647068
0.39321875,0.00027602257216183257
0.39328125,0.0002754700838501767
0.39334375,0.0002730275538281174
0.39340625,0.00026877636247776837
0.39346875000000003,0.00026296916634153955
0.39353125,0.00025591369836092115
0.39359375,0.00024888810598581307
0.39365625000000004,0.0002406048382631934
0.39371875,0.00023241826620361977
0.39378125,0.0002247730613565424
0.39384375000000005,0.00021810625361877445
0.39390625,0.00021281684488211328
0.39396875,0.0002091658074504371
0.39403125000000006,0.0002073628329528343
0.39409375,0.00020750586695791884
0.39415625,0.00020956804102981869
0.39421875,0.0002134002303394375
0.39428125,0.0002187428581748585
0.39434375,0.00022527106175161682
0.39440625,0.00023258022710398452
0.39446875000000003,0.00024021661905035407
0.39453125,0.00024769992638420946
0.39459375,0.0002536921792458541
0.39465625000000004,0.0002595253940410325
0.39471875,0.00026395308756205216
0.39478125000000003,0.0002666796796049614
0.39484375000000005,0.0002675514940255058
0.39490625,0.0002664658629131095
0.39496875,0.00026349304855759204
0.39503125000000006,0.0002587541802965554
0.39509375,0.00025254543084901604
0.39515625,0.0002460710533622179
0.39521875,0.00023799840824417773
0.39528125000000003,0.00022966652494584017
0.39534375,0.0002215186912169556
0.39540625,0.00021405749572558225
0.39546875000000004,0.00020766810154086712
0.39553125,0.00020274689260954548
0.39559375,0.0001995101847414027
0.39565625000000004,0.0001981868088775096
0.39571875,0.0001987899011903077
0.39578125,0.00020128622088037146
0.39584375000000005,0.00020547967700281639
0.39590625,0.00021112669237019488
0.39596875,0.00021786016768482463
0.39603125000000006,0.00022526618347003952
0.39609375,0.0002328621352378213
0.39615625,0.00024018897567615327
0.39621875,0.0002459100062336128
0.39628125000000003,0.00025136961020823245
0.39634375,0.00025534485301649534
0.39640625,0.00025757273921800383
0.39646875000000004,0.00025789553087311734
0.39653125,0.0002562754617150276
0.39659375,0.00025279001131006673
0.39665625000000004,0.0002476123852060419
0.39671875,0.00024104038330806377
0.39678125000000003,0.00023430385141540166
0.39684375000000005,0.0002260686071793444
0.39690625,0.00021769492957623982
0.39696875,0.00020965177410061514
0.39703125000000006,0.00020238040534249074
0.39709375,0.0001963013448249354
0.39715625,0.00019173776651241342
0.39721875,0.00018894256264587184
0.39728125000000003,0.00018805048787351453
0.39734375,0.00018909710631893895
0.39740625,0.0001920021507500133
0.39746875000000004,0.00019654146100362563
0.39753125,0.00020247465767894018
0.39759375,0.0002093629943134695
0.39765625000000004,0.0002168075823105256
0.39771875,0.00022434051160277052
0.39778125000000003,0.00023060997327853383
0.39784375000000005,0.00023692336001970848
0.39790625,0.00024201196591258634
0.39796875,0.00024551836994148035
0.39803125000000006,0.000247226902645975
0.39809375,0.0002470343007797138
0.39815625,0.0002448951628624546
0.39821875,0.00024092928775171218
0.39828125000000003,0.00023533317954109456
0.39834375,0.00022840156423649394
0.39840625,0.00022145332973412535
0.39846875000000004,0.00021308779798887012
0.39853125,0.00020473175013444034
0.39859375,0.00019678326270927693
0.39865625000000005,0.00018972971132490135
0.39871875,0.00018397095286712406
0.39878125000000003,0.0001797941221282906
0.39884375000000005,0.00017742603612537489
0.39890625,0.00017698564186297006
0.39896875,0.0001784537081891968
0.39903125000000006,0.00018176689728930523
0.39909375,0.00018664817634863468
0.39915625,0.00019280926119939756
0.39921875,0.00019984180906857524
0.39928125000000003,0.00020731683401042228
0.39934375,0.00021476322572981654
0.39940625,0.00022082399104955686
0.39946875000000004,0.00022682571231036341
0.39953125,0.00023150013738450215
0.39959375,0.00023454913652276588
0.39965625000000005,0.00023581981354352244
0.39971875,0.0002350648506006664
0.39978125000000003,0.0002324734304314513
0.39984375000000005,0.00022803159537586326
0.39990625,0.00022209403397158156
0.39996875,0.0002148294510408849
0.40003125000000006,0.0002077243651157218
0.40009375,0.0001992635988242314
0.40015625,0.00019098289788456457
0.40021875,0.00018314392341536867
0.40028125000000003,0.00017637436537155243
0.40034375,0.00017094221258457526
0.40040625,0.0001671175220166743
0.40046875000000004,0.00016521112388305503
0.40053125,0.00016519299996586856
0.40059375,0.00016708257655907027
0.40065625000000005,0.0001707611065623338
0.40071875,0.00017600232574406516
0.40078125,0.00018238319695151883
0.40084375000000005,0.00018951259523858344
0.40090625,0.0001970213984510069
0.40096875,0.00020434434700611348
0.40103125000000006,0.00021019841598753086
0.40109375,0.00021588053831472775
0.40115625,0.00022017202900931343
0.40121875,0.00022278103845604913
0.40128125000000003,0.00022353549382884974
0.40134375,0.000222308213137401
0.40140625,0.00021920375723334662
0.40146875000000004,0.0002143830514697853
0.40153125,0.000208048294459251
0.40159374999999997,0.00020145389971133743
0.40165625000000005,0.00019327296726422138
0.40171875,0.00018478424111244285
0.40178125,0.00017650906446107367
0.40184375000000006,0.00016889180486121674
0.40190625,0.00016236637124960457
0.40196875,0.00015726691004049748
0.40203125,0.00015389427622994334
0.40209375,0.0001523837459462274
0.40215625,0.00015282023402964084
0.40221875,0.00015513608559009767
0.40228125000000003,0.00015916998343106642
0.40234375,0.00016465815028732234
0.40240625,0.0001712339035900498
0.40246875000000004,0.00017849998849769205
0.40253125,0.00018594565052492545
0.40259375,0.00019316325288647185
0.40265625000000005,0.00019880230407352817
0.40271875,0.00020416103935293195
0.40278125,0.00020804063545455664
0.40284375,0.0002102197724829502
0.40290625,0.00021048904641847443
0.40296875,0.00020881022175628372
0.40303125,0.00020527301300553302
0.40309375000000003,0.00020004533763239019
0.40315625,0.0001933932137489769
0.40321875,0.00018657292538248882
0.40328125000000004,0.00017824897818732865
0.40334375,0.0001697674856862702
0.40340624999999997,0.00016159832260712048
0.40346875000000004,0.0001541734764011135
0.40353125,0.00014793754825509486
0.40359375,0.00014320315075025403
0.40365625000000005,0.0001402240829566359
0.40371875,0.0001391480379278054
0.40378125,0.00014000049831959516
0.40384375,0.00014272304064917585
0.40390625,0.00014710300113564279
0.40396875,0.00015284706665939785
0.40403125,0.00015960514979114493
0.40409375000000003,0.00016693031972833672
0.40415625,0.00017436066907441233
0.40421874999999996,0.0001805586769553641
0.40428125000000004,0.00018681536834268264
0.40434375,0.00019184651754283744
0.40440624999999997,0.0001953494640973552
0.40446875000000004,0.00019708543870426698
0.40453125,0.00019689461074862136
0.40459375,0.00019477040288787273
0.40465625,0.0001908166909621034
0.40471875,0.00018520031310054197
0.40478125,0.00017828449969534144
0.40484375,0.00017126813261808538
0.40490625,0.00016285193954528043
0.40496875,0.00015438158638918925
0.40503125,0.00014634285830072286
0.40509375000000003,0.00013914534507819543
0.40515625,0.00013320213677207177
0.40521874999999996,0.00012883132873079545
0.40528125000000004,0.00012625467298452153
0.40534375,0.0001256151598193339
0.40540624999999997,0.0001268839752915224
0.40546875,0.0001299817573831713
0.40553125,0.00013468710696205172
0.40559375,0.00014067108379935134
0.40565625,0.00014758274288992346
0.40571875,0.00015496344136377987
0.40578125,0.00016233775447059562
0.40584375,0.00016836160959375623
0.40590625,0.00017436912339259536
0.40596875,0.0001790781233992622
0.40603124999999995,0.0001821835410539263
0.40609375000000003,0.00018347427949508277
0.40615625,0.0001828272496701977
0.40621874999999996,0.00018027021948727184
0.40628125,0.00017590764095903877
0.40634375,0.0001699698284473028
0.40640624999999997,0.00016277322880957346
0.40646875,0.0001556014206591308
0.40653125,0.00014711838203163713
0.40659375,0.0001386914269499162
0.40665625,0.00013076899478979553
0.40671875,0.00012380976084387652
0.40678125,0.00011818067878738292
0.40684374999999995,0.00011416524192908728
0.40690625,0.00011199515431969953
0.40696875,0.00011175836082456814
0.40703124999999996,0.00011343149992808221
0.40709375000000003,0.00011688740532560943
0.40715625,0.00012189880591476077
0.40721874999999996,0.00012810485213893275
0.40728125,0.00013512495965008892
0.40734375,0.00014252007091219293
0.40740624999999997,0.00014983305364420219
0.40746875,0.00015567062776078444
0.40753125,0.00016141114762451003
0.40759375,0.00016577129270479996
0.40765624999999994,0.0001684703373960872
0.40771875,0.0001693373416314925
0.40778125,0.00016825970613075503
0.40784374999999995,0.00016528437466997725
0.40790625,0.00016053839511695478
0.40796875,0.00015427137224438559
0.40803124999999996,0.00014684876425490045
0.40809375,0.0001395339103827109
0.40815625,0.00013099942245395346
0.40821874999999996,0.00012264654878790804
0.40828125,0.0001148832806164915
0.40834375,0.00010818087030922685
0.40840624999999997,0.00010285163049840451
0.40846875,0.00009922596423857233
0.40853125,0.0000974447821572022
0.40859375,0.00009762579299232854
0.40865624999999994,0.00009966978502717189
0.40871875,0.00010347836878021183
0.40878125,0.00010875852410451026
0.40884374999999995,0.00011514114404292952
0.40890624999999997,0.0001222752144677125
0.40896875,0.00012972611803598738
0.40903124999999996,0.00013690294474982823
0.40909375,0.00014254470499622252
0.40915625,0.00014804349050639987
0.40921874999999996,0.00015206227250624815
0.40928125,0.00015440445146717996
0.40934375,0.000154816078775169
0.40940624999999997,0.00015333491321788129
0.40946874999999994,0.00014995569724153557
0.40953125,0.0001448682549471253
0.40959375,0.000138353207940492
0.40965624999999994,0.0001315977048024497
0.40971875,0.00012329090087800226
0.40978125,0.00011478871841879429
0.40984374999999995,0.00010649123722608622
0.40990624999999997,0.00009890721738406438
0.40996875,0.00009248484810828878
0.41003125000000007,0.00008745332988060323
0.41009375000000003,0.0000842215066272356
0.41015625,0.00008286365785932504
0.41021875,0.00008343360873602768
0.41028125000000004,0.00008587828885220361
0.41034375,0.00008997776769692489
0.41040625000000003,0.00009554734501789064
0.41046875000000005,0.0001021707884828818
0.41053125,0.00010937518769127408
0.41059375000000004,0.0001167637445906311
0.41065625000000006,0.00012389193466687265
0.41071875,0.00012935555475496185
0.41078125,0.00013454198383752725
0.41084375000000006,0.0001381991170509439
0.41090625000000003,0.00014019372971116328
0.41096875,0.00014020914196281875
0.41103125000000007,0.0001383536788686357
0.41109375000000004,0.00013461100758443978
0.41115625,0.00012918408823739402
0.41121875,0.0001223982448638472
0.41128125000000004,0.00011547325701749545
0.41134375,0.00010709297818340541
0.41140625000000003,0.00009856978096316887
0.41146875000000005,0.00009041552638548028
0.41153125,0.00008304223334849176
0.41159375,0.00007685923415404888
0.41165625000000006,0.00007222659274805365
0.41171875,0.00006934567184353757
0.41178125,0.00006838938627717894
0.41184375000000006,0.00006933464085544239
0.41190625000000003,0.00007213576952437573
0.41196875,0.00007659446902723299
0.41203125,0.00008237618460034402
0.41209375000000004,0.00008914223706807389
0.41215625,0.00009644147528686114
0.41221875,0.00010383880776330956
0.41228125000000004,0.00010992737446438583
0.41234375,0.00011607834725883837
0.41240625000000003,0.00012099958043262915
0.41246875000000005,0.00012436622371692074
0.41253125,0.0001259379242420644
0.41259375,0.0001256060308464646
0.41265625000000006,0.00012334818828094174
0.41271875,0.00011924358040782401
0.41278125,0.00011354018476288086
0.41284375,0.00010653829051714137
0.41290625000000003,0.00009946072445950194
0.41296875,0.00009101515522120379
0.41303125,0.00008254273230869774
0.41309375000000004,0.00007451269744585681
0.41315625,0.00006735621007500359
0.41321875,0.0000614475184159552
0.41328125000000004,0.00005716038318971661
0.41334375,0.00005466214848171003
0.41340625,0.00005407376343907755
0.41346875000000005,0.00005541145751433718
0.41353125,0.000058568220035304375
0.41359375,0.00006331538483275723
0.41365625000000006,0.00006933741248434794
0.41371875,0.00007626073287999441
0.41378125,0.0000836109841054894
0.41384375,0.00009094262684791743
0.41390625000000003,0.00009692929907570424
0.41396875,0.00010287105689103793
0.41403125,0.00010750463748902817
0.41409375000000004,0.00011054499587746791
0.41415625,0.00011174937948557617
0.41421874999999997,0.00011104682596604909
0.41428125000000005,0.00010840648139753828
0.41434375,0.00010401460619555158
0.41440625,0.00009803269151335836
0.41446875000000005,0.00009080815611402226
0.41453125,0.00008361456576769233
0.41459375,0.00007514133665292161
0.41465625,0.00006672214904176327
0.41471875,0.00005882511312346045
0.41478125,0.0000519064215851045
0.41484375,0.000046312162841871674
0.41490625000000003,0.00004235705920521693
0.41496875,0.0000402326768992739
0.41503125,0.000040036488190162145
0.41509375000000004,0.000041750340788508644
0.41515625,0.000045230084491920675
0.41521874999999997,0.000050257328404641755
0.41528125000000005,0.000056486545565982704
0.41534375,0.00006352595207939626
0.41540625,0.00007092214113293971
0.41546875,0.00007821109979058716
0.41553125,0.00008405240429665284
0.41559375,0.0000897823154215327
0.41565625,0.00009414192254623976
0.41571875,0.00009683898631396293
0.41578125,0.00009768952993281788
0.41584375,0.00009660892517326936
0.41590625000000003,0.00009363656756812555
0.41596875,0.00008891187701531855
0.41603124999999996,0.0000826568156235552
0.41609375000000004,0.00007613905157589917
0.41615625,0.0000679552186679741
0.41621874999999997,0.00005945671770590105
0.41628125,0.00005112249784563344
0.41634375,0.000043378878727795556
0.41640625,0.00003668625452243196
0.41646875,0.000031383399944212576
0.41653125,0.00002776405464829934
0.41659375,0.000025996640607511834
0.41665625,0.00002617527510385964
0.41671875,0.000028234431230400592
0.41678125,0.00003202464531346788
0.41684374999999996,0.00003730331550252236
0.41690625000000003,0.00004371215650140342
0.41696875,0.00005086889117834892
0.41703124999999996,0.00005825644090436122
0.41709375000000004,0.0000654870987121664
0.41715625,0.00007119450615808431
0.41721874999999997,0.00007668717354969434
0.41728125,0.00008075055322723235
0.41734375,0.00008311932558516255
0.41740625,0.00008360745322127938
0.41746875,0.0000821775252675544
0.41753125,0.00007886406888149566
0.41759375,0.00007382537196863603
0.41765624999999995,0.00006735866534640644
0.41771875,0.00006065074331963738
0.41778125,0.00005238725639126335
0.41784374999999996,0.00004390458525581342
0.41790625000000003,0.00003562189760991652
0.41796875,0.000028055380074484826
0.41803124999999997,0.000021600729095676285
0.41809375,0.000016583721896591685
0.41815625,0.000013288737796393613
0.41821875,0.000011892550083339448
0.41828125,0.000012406799754866027
0.41834375,0.000014830873971145853
0.41840625,0.00001890487780042971
0.41846875,0.000024406302079060804
0.41853125,0.00003100396076095163
0.41859375,0.000038244520360240786
0.41865624999999995,0.000045654364265707015
0.41871875000000003,0.000052788956128091424
0.41878125,0.000058296609326394244
0.41884374999999996,0.00006358112213453171
0.41890625,0.000067347926078834
0.41896875,0.0000694019358168374
0.41903124999999997,0.00006956592304682707
0.41909375,0.00006778162874813976
0.41915625,0.00006418373053608539
0.41921875,0.000058847263567571306
0.41928125,0.000052162831607721616
0.41934375,0.00004532510019626679
0.41940625,0.00003697541849957686
0.41946874999999995,0.000028529877157408567
0.41953125,0.00002033598982499607
0.41959375,0.000012963385640898939
0.41965624999999995,6.716259649985901e-6
0.41971875000000003,2.0410241776402938e-6
0.41978125,-8.837577711584554e-7
0.41984374999999996,-1.9671981845575948e-6
0.41990625,-1.0892220484309822e-6
0.41996875,1.6452770349034695e-6
0.42003124999999997,6.008204437343845e-6
0.42009375,0.000011748353759818975
0.42015625,0.00001853616606707631
0.42021875,0.000025842441474563382
0.42028125,0.00003322644237201827
0.42034375,0.00004028954239783389
0.42040625,0.00004564412256832795
0.42046874999999995,0.000050713406427496666
0.42053125,0.00005420346990965552
0.42059375,0.00005594597002495094
0.42065624999999995,0.00005575066404599205
0.42071875,0.000053680407115203055
0.42078125,0.000049734616860808156
0.42084374999999996,0.00004420856918697924
0.42090625,0.000037306303747625114
0.42096875,0.000030352496555849373
0.42103124999999997,0.00002196228751864815
0.42109375,0.000013519509915488337
0.42115625,5.475737431308303e-6
0.42121875,-1.740338069981806e-6
0.42128125,-7.66900709765761e-6
0.42134375,-0.000012087155634776803
0.42140625,-0.000014657280179894427
0.42146874999999995,-0.000015393339658623106
0.42153125,-0.000014158300239930366
0.42159375,-0.000011143749527049718
0.42165624999999995,-6.4657303135221e-6
0.42171875,-4.932566896112545e-7
0.42178125,6.357204899741509e-6
0.42184374999999996,0.000013735753966702402
0.42190625,0.000021125598333227025
0.42196875,0.00002722818207404054
0.42203124999999997,0.00003327487631765713
0.42209375,0.00003810780495819288
0.42215625,0.00004133817269208473
0.42221875,0.00004278378952352058
0.42228125,0.00004230594901562246
0.42234375,0.00003989409862178994
0.42240625,0.00003568553573002342
0.42246874999999995,0.000029916589274744942
0.42253125,0.000022837676638881588
0.42259375,0.000015766056869669087
0.42265624999999996,7.366745366978178e-6
0.42271875000000003,-1.0273092696244657e-6
0.42278125,-8.937412102186237e-6
0.42284374999999996,-0.000015921082074696336
0.42290625,-0.00002161990329266339
0.42296875,-0.000025719408058108573
0.42303124999999997,-0.00002799797449068442
0.42309375,-0.000028339866009016723
0.42315625,-0.000026803640330440304
0.42321875,-0.000023460253610392556
0.42328125,-0.000018548640251844772
0.42334375,-0.000012385644391058048
0.42340625,-5.380474097704813e-6
0.42346874999999995,2.049940226060698e-6
0.42353125,9.428661351632006e-6
0.42359375,0.000015402704549916102
0.42365624999999996,0.000021314709101161178
0.42371875,0.000025891858707313697
0.42378125,0.000028873166432616393
0.42384374999999996,0.000030013134633521954
0.42390625,0.00002922145014769284
0.42396875,0.00002652745909041687
0.42403124999999997,0.000022062270152597985
0.42409375,0.000016081650109328605
0.42415625,9.750870620064966e-6
0.42421875,1.7014734629977601e-6
0.42428125,-6.707843092153276e-6
0.42434375,-0.000015034644000738728
0.42440625,-0.000022795979087469886
0.42446874999999995,-0.000029569179593028072
0.42453125,-0.000035011909679055764
0.42459375,-0.000038795749177075733
0.42465624999999996,-0.0000407459933200599
0.42471875,-0.00004075986718328484
0.42478125,-0.000038892507131058074
0.42484374999999996,-0.000035254240811320725
0.42490625,-0.000030103587762939088
0.42496875,-0.000023750195906335758
0.42503124999999997,-0.00001663809458707366
0.42509375,-9.166030988369545e-6
0.42515625,-1.8190806909540447e-6
0.42521875,4.057292147779945e-6
0.42528125,9.795669643833382e-6
0.42534375,0.00001415636629716055
0.42540625,0.000016844840610430456
0.42546874999999995,0.00001769968196785321
0.42553125,0.000016624352829341937
0.42559375,0.000013656784035434577
0.42565624999999996,8.961529099724141e-6
0.42571875,2.737126308868798e-6
0.42578125,-3.7333773330316955e-6
0.42584374999999997,-0.000011834563500616457
0.42590625,-0.000020257493659622816
0.42596875,-0.000028496355466693657
0.42603125,-0.000036122967009749596
0.42609375,-0.00004269250417245074
0.42615625,-0.00004785900763876888
0.42621875,-0.00005135825653261594
0.42628125,-0.00005299054802904157
0.42634375,-0.00005267976048550782
0.42640625,-0.0000504993485231503
0.42646874999999995,-0.000046585340554905486
0.42653125000000003,-0.000041206823490576305
0.42659375,-0.0000346986285332182
0.42665624999999996,-0.000027463816905534677
0.42671875000000004,-0.00001997819805293899
0.42678125,-0.000012687790862747628
0.42684374999999997,-6.9406933667498505e-6
0.42690625,-1.3816142122591302e-6
0.42696875,2.761922384450499e-6
0.42703125,5.186718590899364e-6
0.42709375,5.757447338342048e-6
0.42715625,4.402346650791977e-6
0.42721875,1.1461047105532085e-6
0.42728125,-3.79569909719768e-6
0.42734375,-0.000010179399999463157
0.42740625,-0.000016783170316059248
0.42746874999999995,-0.000024951957235272437
0.42753125000000003,-0.0000333679315597038
0.42759375,-0.0000415097371994147
0.42765624999999996,-0.00004898303376005275
0.42771875,-0.000055334867372747176
0.42778125,-0.00006026672704025071
0.42784374999999997,-0.00006346041592172891
0.42790625,-0.00006476421695009171
0.42796875,-0.00006417256600264876
0.42803125,-0.00006170996245663529
0.42809375,-0.00005748412521223989
0.42815625,-0.000051922137514176514
0.42821875,-0.00004527185798817307
0.42828125,-0.00003794071671202326
0.42834375,-0.00003040667141562814
0.42840625,-0.000023189753108970868
0.42846874999999995,-0.00001754166491299558
0.42853125000000003,-0.000012167534636647881
0.42859375,-8.281966392090223e-6
0.42865624999999996,-6.1246570265266476e-6
0.42871875,-5.815898701189148e-6
0.42878125,-7.435979712089313e-6
0.42884374999999997,-0.000010930808677450665
0.42890625,-0.000016090546355457258
0.42896875,-0.00002265037129774161
0.42903125,-0.000029402052527535694
0.42909375,-0.00003759858516066278
0.42915625,-0.000045924397923897964
0.42921875,-0.000054018158954130535
0.42928125,-0.00006132468066959856
0.42934375,-0.00006745583469924821
0.42940625,-0.00007209986433549115
0.42946874999999995,-0.0000750113233852906
0.42953125000000003,-0.00007601248471512945
0.42959375,-0.00007506094937757835
0.42965624999999996,-0.00007231177801796801
0.42971875,-0.00006791721261176914
0.42978125,-0.00006209253398677117
0.42984374999999997,-0.00005529231729164974
0.42990625,-0.00004789859336704755
0.42996875,-0.00004038308200328411
0.43003125,-0.00003318940705283879
0.43009375,-0.000027720082643678534
0.43015625,-0.000022477495993877827
0.43021875,-0.00001881961029320811
0.43028125,-0.000016901651465867085
0.43034375,-0.00001685921781982569
0.43040625,-0.000018686657416153163
0.43046874999999996,-0.000022433034541968766
0.43053125000000003,-0.000027793404261816645
0.43059375,-0.00003454779996170387
0.43065624999999996,-0.000041336767740610125
0.43071875,-0.00004953551122630767
0.43078125,-0.00005787678037302152
0.43084374999999997,-0.00006582808660784284
0.43090625,-0.00007294147407353041
0.43096875,-0.00007885369100535389
0.43103125,-0.0000832662551052965
0.43109375,-0.00008585758134035948
0.43115625,-0.00008657804361292265
0.43121875,-0.00008535106090702682
0.43128125,-0.00008228676202243906
0.43134375,-0.00007766034261507543
0.43140625,-0.00007165114281042217
0.43146874999999996,-0.00006471234482331722
0.43153125000000003,-0.00005723950471986372
0.43159375,-0.000049704488030336
0.43165624999999996,-0.00004260708828701665
0.43171875,-0.00003721594845179643
0.43178125,-0.00003218454553069461
0.43184374999999997,-0.00002868324277524592
0.43190625,-0.00002702516384935072
0.43196875,-0.000027236636335470354
0.43203125,-0.00002934736153145656
0.43209375,-0.00003332608996936548
0.43215625,-0.000038864785153705506
0.43221875,-0.000045711181232532816
0.43228125,-0.0000525867641105876
0.43234375,-0.00006084617060704567
0.43240625,-0.00006913247248641757
0.43246874999999996,-0.00007697683253284071
0.43253125000000003,-0.00008392945250879774
0.43259375,-0.00008960306633942067
0.43265624999999996,-0.00009373406910791193
0.43271875000000004,-0.00009606176477033879
0.43278125,-0.00009647979466215206
0.43284374999999997,-0.0000949653672879941
0.43290625,-0.00009163699075179221
0.43296875,-0.00008676161382255299
0.43303125,-0.0000805696099625483
0.43309375,-0.00007352597058801064
0.43315625,-0.0000660025441178852
0.43321875,-0.000058485282356871005
0.43328125,-0.00005231474879756337
0.43334375,-0.00004617034052373237
0.43340625,-0.00004131191365101816
0.43346874999999996,-0.000038066619222218434
0.43353125000000003,-0.00003660541871979006
0.43359375,-0.00003705663173941831
0.43365624999999997,-0.00003940926204705486
0.43371875,-0.00004357083734653211
0.43378125,-0.000049296125859105144
0.43384375,-0.00005626240936117133
0.43390625,-0.00006321620619652302
0.43396875,-0.00007148085770553037
0.43403125,-0.00007968901105518539
0.43409375,-0.00008740598027034974
0.43415625,-0.00009419800838177117
0.43421875,-0.00009966050098478285
0.43428125,-0.00010352095404345119
0.43434375000000003,-0.00010555623134678171
0.43440625,-0.0001056840126683195
0.43446874999999996,-0.0001038969239432544
0.43453125000000004,-0.0001003442979023994
0.43459375,-0.00009523242603260568
0.43465624999999997,-0.00008890252103399554
0.43471875,-0.00008172496895608033
0.43478125,-0.00007414986526389084
0.43484375,-0.00006664326251673569
0.43490625,-0.000060557826536244974
0.43496875,-0.00005453328412760583
0.43503125,-0.00004986753962010759
0.43509375,-0.00004681018986586738
0.43515625,-0.00004558340372703973
0.43521875,-0.00004626482292068024
0.43528125,-0.00004887114397895964
0.43534375000000003,-0.000053222110632161757
0.43540625,-0.000059099812594651246
0.43546874999999996,-0.00006530813787677947
0.43553125000000004,-0.00007321246300028006
0.43559375,-0.0000814638028793016
0.43565624999999997,-0.00008963238150165587
0.43571875,-0.0000972103910007946
0.43578125,-0.0001038235427944928
0.43584375,-0.00010908601144398594
0.43590625,-0.00011269272016391219
0.43596875,-0.00011445672754833991
0.43603125,-0.00011431183527432776
0.43609375,-0.00011226096898807325
0.43615625,-0.00010847565056117808
0.43621875,-0.00010315912140256706
0.43628125,-0.00009668215758161514
0.43634375000000003,-0.00008941113836343634
0.43640625,-0.00008180313318512794
0.43646874999999996,-0.00007432137136716144
0.43653125000000004,-0.00006833001455229526
0.43659375,-0.00006245574460769787
0.43665624999999997,-0.00005793973991956303
0.43671875000000004,-0.00005510660053803518
0.43678125,-0.0000541073342086168
0.43684375,-0.00005503120438904441
0.43690625,-0.0000578362843141611
0.43696875,-0.00006238925668060336
0.43703125,-0.00006842764239886612
0.43709375,-0.00007475596364020509
0.43715625,-0.00008270073270836426
0.43721875,-0.00009096857849159867
0.43728125,-0.00009904798693351896
0.43734375000000003,-0.0001065090749254663
0.43740625,-0.00011295590565135044
0.43746874999999996,-0.0001179981040529618
0.43753125000000004,-0.00012135050243330947
0.43759375,-0.000122861932338042
0.43765624999999997,-0.00012244854179506437
0.43771875,-0.00012017465156437951
0.43778125,-0.00011613320637903629
0.43784375,-0.00011066791545216031
0.43790625,-0.00010401037943601199
0.43796875,-0.00009665785687279493
0.43803125,-0.00008905418136853638
0.43809375,-0.00008160498328514676
0.43815625,-0.00007568889552335423
0.43821875,-0.00006995517753355385
0.43828125,-0.00006562190401721013
0.43834375000000003,-0.00006296871834783613
0.43840625,-0.00006220175045550114
0.43846874999999996,-0.0000633464527688421
0.43853125000000004,-0.00006636983988685119
0.43859375,-0.00007112407319886938
0.43865624999999997,-0.00007726995583533236
0.43871875,-0.00008368720869493529
0.43878125,-0.00009170853519918643
0.43884375,-0.00009992777496663219
0.43890625,-0.00010797959523946299
0.43896875,-0.00011530375091437645
0.43903125,-0.00012154687024493183
0.43909375,-0.0001263742346641547
0.43915625,-0.00012950188130295137
0.43921875,-0.0001307564190032584
0.43928125,-0.00013008728170546546
0.43934375000000003,-0.00012757921691077673
0.43940625,-0.00012332102155261648
0.43946874999999996,-0.00011767276028505635
0.43953125000000004,-0.00011088874603901178
0.43959375,-0.00010345036713597933
0.43965624999999997,-0.00009579823751063726
0.43971875,-0.00008840465183254653
0.43978125,-0.00008254556049963613
0.43984375,-0.00007696635758278059
0.43990625,-0.00007283975111445351
0.43996875,-0.00007039290637947393
0.44003125,-0.00006983184437842072
0.44009375,-0.0000711741067304511
0.44015625,-0.00007436445470854203
0.44021875,-0.00007932369242383275
0.44028125,-0.00008561506646191652
0.44034375000000003,-0.00009208496143867095
0.44040625,-0.00010011066912916922
0.44046874999999996,-0.00010832610122910036
0.44053125000000004,-0.00011628195353732135
0.44059375,-0.00012349043678965
0.44065624999999997,-0.00012961181632400315
0.44071875,-0.0001341690168739848
0.44078125,-0.0001370940173766877
0.44084375,-0.00013809776324794076
0.44090625,-0.00013719339839388112
0.44096875,-0.00013440500725373644
0.44103125,-0.00012996191183502204
0.44109375,-0.00012414478466437479
0.44115625,-0.0001172753190848419
0.44121875,-0.00010972772843596823
0.44128125,-0.00010208681708839817
0.44134375000000003,-0.00009474957847395438
0.44140625,-0.00008898256503978019
0.44146874999999997,-0.0000835081879863725
0.44153125000000004,-0.0000795218720261448
0.44159375,-0.00007728461385367313
0.44165625,-0.00007692220592281362
0.44171875,-0.00007849278423562034
0.44178125,-0.00008187860314079476
0.44184375,-0.00008691378856076626
0.44190625,-0.00009336289700480338
0.44196875,-0.00009995746781385484
0.44203125,-0.00010799588504895735
0.44209375,-0.00011619781142872126
0.44215625000000003,-0.00012404319435005418
0.44221875,-0.0001311455800943051
0.44228125,-0.00013706998461707892
0.44234375000000004,-0.00014145800134042485
0.44240625,-0.00014411175841709534
0.44246874999999997,-0.00014488706182884392
0.44253125000000004,-0.0001437514786930827
0.44259375,-0.00014076111536075187
0.44265625,-0.00013612731371718395
0.44271875000000005,-0.00013013107096487841
0.44278125,-0.00012313034434407316
0.44284375,-0.0001155704110730113
0.44290625,-0.00010789106223452194
0.44296875,-0.00010056776438360782
0.44303125,-0.00009492146109429944
0.44309375,-0.00008959590734998468
0.44315625000000003,-0.00008577109134708105
0.44321875,-0.00008372453978802707
0.44328125,-0.00008355001994940492
0.44334375000000004,-0.00008529973234353005
0.44340625,-0.0000888840583513073
0.44346874999999997,-0.00009409175298984163
0.44353125000000004,-0.00010063226492719457
0.44359375,-0.00010727443052724328
0.44365625,-0.0001153538797388845
0.44371875,-0.00012349659223845344
0.44378125,-0.0001312742796188357
0.44384375,-0.0001382253010698553
0.44390625,-0.00014397974667670205
0.44396875,-0.00014816342027167834
0.44403125,-0.00015061125265632136
0.44409375,-0.00015111518385226008
0.44415625000000003,-0.00014977079713002217
0.44421875,-0.00014654511626015915
0.44428125,-0.00014173294524416624
0.44434375000000004,-0.0001355956223822105
0.44440625,-0.0001285002561869919
0.44446874999999997,-0.0001208699842682251
0.44453125000000004,-0.00011321018034470692
0.44459375,-0.00010593152113536064
0.44465625,-0.0001003764938885543
0.44471875,-0.00009516374026435903
0.44478125,-0.00009152617552168896
0.44484375,-0.00008964486933095428
0.44490625,-0.00008968787014353163
0.44496875,-0.00009161806575047615
0.44503125,-0.00009536584653117852
0.44509375,-0.00010071084102124261
0.44515625000000003,-0.0001073758650447093
0.44521875,-0.00011407190051915261
0.44528125,-0.0001221661885198455
0.44534375000000004,-0.00013026759964036155
0.44540625,-0.00013795143603449744
0.44546874999999997,-0.00014476938269557954
0.44553125000000005,-0.00015032494783626116
0.44559375,-0.0001543371345109415
0.44565625,-0.00015656783417798692
0.44571875,-0.00015687357491241116
0.44578125,-0.00015528298677336405
0.44584375,-0.00015187327063428263
0.44590625,-0.0001468983484897296
0.44596875,-0.00014059781429626855
0.44603125,-0.00013341646073912472
0.44609375,-0.0001257715482954197
0.44615625000000003,-0.00011809806635089404
0.44621875,-0.0001108573928010198
0.44628125,-0.00010540573305617418
0.44634375000000004,-0.00010034339461710562
0.44640625,-0.00009685725830554937
0.44646874999999997,-0.00009514807631355593
0.44653125000000005,-0.00009536268388023184
0.44659375,-0.00009749109481248242
0.44665625,-0.00010140442060604937
0.44671875000000005,-0.00010689004635745791
0.44678125,-0.00011363912280501487
0.44684375,-0.00012040936088868193
0.44690625,-0.00012849222469435428
0.44696875,-0.00013654913600842644
0.44703125,-0.00014415688511321134
0.44709375,-0.0001508471797771957
0.44715625000000003,-0.00015625344000604752
0.44721875,-0.00016006031378677787
0.44728125,-0.00016207827616956938
0.44734375000000004,-0.00016215513001387183
0.44740625,-0.0001603645437775053
0.44746874999999997,-0.0001567754399740065
0.44753125000000005,-0.00015161559768435418
0.44759375,-0.00014518177803671262
0.44765625,-0.0001379273817845028
0.44771875,-0.0001302268896595793
0.44778125,-0.00012255170493394307
0.44784375,-0.00011627124724189475
0.44790625,-0.00011002484981532945
0.44796875,-0.0001051193224305691
0.44803125,-0.00010174860154869847
0.44809375,-0.00010026406388759235
0.44815625000000003,-0.00010064239491908156
0.44821875,-0.00010294240806639487
0.44828125,-0.00010700265655591568
0.44834375000000004,-0.00011261408093822534
0.44840625,-0.00011854999721219728
0.44846874999999997,-0.00012624911459942212
0.44853125000000005,-0.0001343492568231866
0.44859375,-0.00014237179382309284
0.44865625,-0.00014990076738488622
0.44871875,-0.00015641751204196336
0.44878125,-0.00016170988921578033
0.44884375,-0.00016530770193268207
0.44890625,-0.00016713012131139293
0.44896875,-0.00016698142280424655
0.44903125,-0.0001649854804774975
0.44909375,-0.0001612043064533053
0.44915625000000003,-0.00015590249610420576
0.44921875,-0.0001493602581625203
0.44928125,-0.00014200562917669746
0.44934375000000004,-0.0001342653202518404
0.44940625,-0.00012661852731743473
0.44946875,-0.00012042544178096637
0.44953125000000005,-0.00011423533625107285
0.44959375,-0.0001094538362277353
0.44965625,-0.00010625621032216148
0.44971875,-0.00010485498266527005
0.44978125,-0.00010546709116490693
0.44984375,-0.00010791715979159566
0.44990625,-0.00011213367181070466
0.44996875000000003,-0.00011785007792895763
0.45003125,-0.00012390493310486528
0.45009375,-0.00013166618824096699
0.45015625000000004,-0.00013966273776558347
0.45021875,-0.0001476665040782421
0.45028125,-0.00015510248373501456
0.45034375000000004,-0.00016151328675412246
0.45040625,-0.00016658046238544194
0.45046875,-0.000170007404039621
0.45053125000000005,-0.00017161547043569036
0.45059375,-0.0001712841824598188
0.45065625,-0.00016909673686513194
0.45071875,-0.0001651824535301022
0.45078125,-0.0001596795898223119
0.45084375,-0.00015306613811112008
0.45090625,-0.00014564903509841493
0.45096875000000003,-0.000137848904740015
0.45103125,-0.00013025377760560175
0.45109375,-0.00012403799887460154
0.45115625000000004,-0.00011800359952460204
0.45121875,-0.00011332213108258826
0.45128125,-0.00011029660927638907
0.45134375000000004,-0.00010913247840155238
0.45140625,-0.00010984651518912425
0.45146875,-0.00011244306891630695
0.45153125000000005,-0.00011680583033525649
0.45159375,-0.00012265184118338823
0.45165625,-0.00012875996262859402
0.45171875,-0.00013652225234609544
0.45178125,-0.00014458859628348197
0.45184375,-0.000152503020430593
0.45190625,-0.0001598299686330351
0.45196875000000003,-0.00016615000004813196
0.45203125,-0.00017105927179056346
0.45209375,-0.00017431541489547342
0.45215625000000004,-0.00017574010991465439
0.45221875,-0.0001752351071058894
0.45228125,-0.0001728551915705298
0.45234375000000004,-0.0001687244044264874
0.45240625,-0.00016313183456552471
0.45246875,-0.0001563814410411729
0.45253125000000005,-0.000148893435919277
0.45259375,-0.00014111002975049358
0.45265625,-0.00013351450077450644
0.45271875000000006,-0.0001273844188621337
0.45278125,-0.0001214472145364548
0.45284375,-0.00011687524611810052
0.45290625,-0.00011401380349918
0.45296875000000003,-0.00011297357578904377
0.45303125,-0.00011383967490617708
0.45309375,-0.00011659482021070255
0.45315625000000004,-0.00012108535640162343
0.45321875,-0.00012702309976615755
0.45328125,-0.0001332157572548065
0.45334375000000005,-0.00014102726398390608
0.45340625,-0.0001490761030784743
0.45346875,-0.00015695234528653734
0.45353125000000005,-0.00016418167201751044
0.45359375,-0.00017037538952274778
0.45365625,-0.0001751315577425694
0.45371875,-0.00017820155082154399
0.45378125,-0.00017943343428090952
0.45384375,-0.0001787196342400571
0.45390625,-0.00017617670047567063
0.45396875000000003,-0.00017191436599456322
0.45403125,-0.00016616630984239017
0.45409375,-0.0001593270934094268
0.45415625000000004,-0.0001517745229265774
0.45421875,-0.00014399384904139473
0.45428125,-0.00013637808139851937
0.45434375000000005,-0.0001303494736956956
0.45440625,-0.00012448388100838592
0.45446875,-0.00012003922537492939
0.45453125000000005,-0.00011729102744333086
0.45459375,-0.00011644296079416083
0.45465625,-0.00011746713553908994
0.45471875,-0.00012038146109760728
0.45478125,-0.00012497905532724007
0.45484375,-0.00013101651704024164
0.45490625,-0.00013727237816085758
0.45496875000000003,-0.00014510150532067584
0.45503125,-0.0001531448250510492
0.45509375,-0.00016095542854189376
0.45515625000000004,-0.000168115365678137
0.45521875,-0.0001741652240084962
0.45528125,-0.00017878527790053667
0.45534375000000005,-0.0001816877343515516
0.45540625,-0.0001827404469284949
0.45546875,-0.00018186636915271115
0.45553125000000005,-0.0001791453092484102
0.45559375,-0.00017471277696812226
0.45565625,-0.0001688603362645716
0.45571875,-0.0001619222815018445
0.45578125,-0.0001543374951669882
0.45584375,-0.0001465282110557145
0.45590625,-0.00013895890474442674
0.45596875000000003,-0.00013297972467163355
0.45603125,-0.00012722803806922145
0.45609375,-0.0001228921117790438
0.45615625000000004,-0.00012031355079387962
0.45621875,-0.00011955151561655886
0.45628125,-0.00012075935430722051
0.45634375000000005,-0.00012379372353069074
0.45640625,-0.00012852171465184414
0.45646875,-0.00013465076234384088
0.45653125000000006,-0.0001409858802174646
0.45659375,-0.00014881660483753029
0.45665625,-0.00015686652222885594
0.45671875000000006,-0.0001646164948929038
0.45678125,-0.00017167236459480345
0.45684375,-0.0001776081874960561
0.45690625,-0.0001820926665128536
0.45696875000000003,-0.00018483392888572758
0.45703125,-0.00018571306716960723
0.45709375,-0.0001846848018382391
0.45715625000000004,-0.00018178418292268822
0.45721875,-0.00017722901801366098
0.45728125000000003,-0.000171253529979834
0.45734375000000005,-0.00016424513323300138
0.45740625,-0.00015660049779153
0.45746875,-0.0001487719004124241
0.45753125000000006,-0.00014124764743868312
0.45759375,-0.0001353266403908704
0.45765625,-0.00012965823832851442
0.45771875,-0.00012548459931825684
0.45778125000000003,-0.00012301522357754946
0.45784375,-0.00012243597303207565
0.45790625,-0.0001237449690894149
0.45796875000000004,-0.00012692668110982075
0.45803125,-0.00013177346832281278
0.45809375,-0.00013800425779803005
0.45815625000000004,-0.0001443473652801286
0.45821875,-0.00015220614073718775
0.45828125000000003,-0.0001602536557374426
0.45834375000000005,-0.00016794650268330685
0.45840625,-0.00017492621363679461
0.45846875,-0.00018072008188348837
0.45853125000000006,-0.00018505624048867353
0.45859375,-0.00018764584305741572
0.45865625,-0.00018839272074368252
0.45871875,-0.00018716676773462837
0.45878125000000003,-0.00018411962839786494
0.45884375,-0.0001794273724749565
0.45890625,-0.00017337154232915236
0.45896875000000004,-0.0001662690417091467
0.45903125,-0.0001585876018568924
0.45909375,-0.00015078922142305884
0.45915625000000004,-0.00014327282668501196
0.45921875,-0.00013745210261581486
0.45928125000000003,-0.00013181202769319
0.45934375000000005,-0.0001277480037176204
0.45940625,-0.00012540951724002158
0.45946875,-0.000124972882884683
0.45953125000000006,-0.00012646261529511427
0.45959375,-0.00012974491559203383
0.45965625,-0.00013469679399075174
0.45971875,-0.00014101089756529683
0.45978125000000003,-0.0001474491260273908
0.45984375,-0.0001553344742757437
0.45990625,-0.0001633083199720775
0.45996875000000004,-0.0001710013137193045
0.46003125,-0.00017784116564800723
0.46009375,-0.0001835735722503437
0.46015625000000004,-0.00018775131036673914
0.46021875,-0.00019021443729189125
0.46028125,-0.0001907718345224435
0.46034375000000005,-0.0001894226969538504
0.46040625,-0.00018620482645724523
0.46046875,-0.00018138702826799719
0.46053125000000006,-0.0001752667857385093
0.46059375,-0.0001680124764449828
0.46065625,-0.00016032835849723315
0.46071875,-0.0001525268773150748
0.46078125000000003,-0.00014505527491670556
0.46084375,-0.00013928692629990025
0.46090625,-0.0001338168692575359
0.46096875000000004,-0.00012985519351976782
0.46103125,-0.00012765806705145044
0.46109375,-0.00012734838149942862
0.46115625000000005,-0.00012892000000007398
0.46121875,-0.00013235279762918717
0.46128125,-0.0001374263217088778
0.46134375000000005,-0.00014380502162314457
0.46140625,-0.00015027787631016754
0.46146875,-0.00015815031683702463
0.46153125,-0.00016616480659233102
0.46159375,-0.0001737792898840046
0.46165625,-0.00018058762685569524
0.46171875,-0.00018617491288645122
0.46178125000000003,-0.0001902093315832784
0.46184375,-0.00019254350907829676
0.46190625,-0.00019299491494399745
0.46196875000000004,-0.00019146451411557186
0.46203125,-0.00018814657019423225
0.46209374999999997,-0.0001832196769035177
0.46215625000000005,-0.00017694652468790845
0.46221875,-0.00016972375302619358
0.46228125,-0.0001620082844593848
0.46234375000000005,-0.00015415671902838796
0.46240625,-0.00014672107183205663
0.46246875,-0.00014099308883967765
0.46253125,-0.0001356464086036402
0.46259375,-0.00013179421890988086
0.46265625,-0.0001297158444288904
0.46271875,-0.00012952925529610693
0.46278125000000003,-0.000131285257344127
0.46284375,-0.00013483019376521466
0.46290624999999996,-0.00013996792980171258
0.46296875000000004,-0.0001464247966821708
0.46303125,-0.0001529523385777054
0.46309374999999997,-0.000160882095320454
0.46315625000000005,-0.0001688391719183585
0.46321875,-0.0001764089488487941
0.46328125,-0.00018312068513291757
0.46334375,-0.00018859426683616454
0.46340625,-0.0001925414848912843
0.46346875,-0.00019471665696210727
0.46353125,-0.00019497352535087498
0.46359375,-0.00019334481327919206
0.46365625,-0.0001899034982366446
0.46371875,-0.00018485967721876273
0.46378125000000003,-0.000178497711807106
0.46384375,-0.00017123771644154961
0.46390624999999996,-0.00016345810564455387
0.46396875000000004,-0.00015564822048819843
0.46403125,-0.00014825052941647154
0.46409374999999997,-0.0001425978060237143
0.46415625,-0.0001373266137968121
0.46421875,-0.0001335988675526395
0.46428125,-0.00013164567698804863
0.46434375,-0.00013159473687718304
0.46440625,-0.00013344023532782523
0.46446875,-0.00013711008537971303
0.46453125,-0.00014235085535621583
0.46459375,-0.0001479997816751094
0.46465625,-0.00015544327698648053
0.46471874999999996,-0.00016337401636979526
0.46478125000000003,-0.0001713183056943901
0.46484375,-0.0001788445347013154
0.46490624999999997,-0.00018547142031709318
0.46496875,-0.0001908653396801921
0.46503125,-0.00019468979448047236
0.46509375,-0.00019673472974686412
0.46515625,-0.0001968523566769076
0.46521875,-0.00019509402240321105
0.46528125,-0.0001915068408258197
0.46534375,-0.00018637300880371827
0.46540625,-0.00017992941241852523
0.46546875,-0.00017260273265994747
0.46553124999999995,-0.00016481073672783286
0.46559375000000003,-0.00015701150085148385
0.46565625,-0.00014966505333695312
0.46571874999999996,-0.00014407855593048802
0.46578125000000004,-0.0001388936471288793
0.46584375,-0.00013526609699957004
0.46590624999999997,-0.0001334240293981298
0.46596875,-0.00013351145295495415
0.46603125,-0.00013549406643403872
0.46609375,-0.00013924198565860857
0.46615625,-0.00014456923608785477
0.46621875,-0.00015030659447921868
0.46628125,-0.00015779058912895882
0.46634374999999995,-0.00016572190684559923
0.46640625,-0.0001736559318636574
0.46646875,-0.00018113357225887916
0.46653124999999995,-0.00018769187401069393
0.46659375000000003,-0.00019297281408395262
0.46665625,-0.00019666094558684621
0.46671874999999996,-0.0001985655862140473
0.46678125,-0.00019857307902924892
0.46684375,-0.00019666994331571375
0.46690624999999997,-0.0001929935806830943
0.46696875,-0.0001877367505762756
0.46703125,-0.0001812424566596041
0.46709375,-0.00017388187149756235
0.46715625,-0.0001660541683052852
0.46721875,-0.00015825994780566122
0.46728125,-0.00015094797058805287
0.46734374999999995,-0.00014542125557083507
0.46740625,-0.0001403327781029362
0.46746875,-0.00013680468126002487
0.46753124999999995,-0.00013508602257272795
0.46759375,-0.0001352646622035797
0.46765625,-0.00013736304863642967
0.46771874999999996,-0.00014121990539338325
0.46778125,-0.00014668013021959525
0.46784375,-0.00015243345505089323
0.46790624999999997,-0.0001599785926749489
0.46796875,-0.00016791470639326844
0.46803125,-0.0001758140448538878
0.46809375,-0.00018322901842900835
0.46815624999999994,-0.00018972856522272985
0.46821875,-0.000194895515732256
0.46828125,-0.0001984931743698043
0.46834374999999995,-0.0002002509770415023
0.46840625,-0.00020012739777226785
0.46846875,-0.00019812551473602502
0.46853124999999995,-0.0001943520491565348
0.46859375,-0.00018898557032940438
0.46865625,-0.00018239124645028082
0.46871874999999996,-0.00017497435729434824
0.46878125,-0.0001671877622318116
0.46884375,-0.00015937434819024432
0.46890624999999997,-0.0001529648979406717
0.46896875,-0.00014665207055410134
0.46903125,-0.00014165200911359088
0.46909375,-0.00013824844419586813
0.46915624999999994,-0.00013665160799969378
0.46921875,-0.0001369167645927094
0.46928125,-0.00013913989356512113
0.46934374999999995,-0.00014303669860249446
0.46940624999999997,-0.00014854687624761553
0.46946875,-0.00015437631406767238
0.46953124999999996,-0.00016193349334531898
0.46959375,-0.00016994165647389592
0.46965625,-0.00017777502501218484
0.46971874999999996,-0.00018518019754384246
0.46978125,-0.00019153326208901783
0.46984375,-0.00019670587333048273
0.46990624999999997,-0.00020010858854335734
0.46996874999999994,-0.00020176548051140109
0.47003125,-0.0002015640105337002
0.47009375000000003,-0.00019942551726587904
0.47015625000000005,-0.0001955106219439992
0.47021875,-0.00019005311762382293
0.47028125,-0.0001834207874323035
0.47034375000000006,-0.00017600624465134024
0.47040625,-0.00016809198109612317
0.47046875,-0.00016031952023258522
0.47053125000000007,-0.00015401303369469432
0.47059375000000003,-0.0001477745009270115
0.47065625,-0.00014275660024203052
0.47071875,-0.0001394726130549001
0.47078125000000004,-0.00013800903664515363
0.47084375,-0.00013842081266179918
0.47090625,-0.00014065303858322442
0.47096875000000005,-0.00014474855986200408
0.47103125,-0.0001503304588248433
0.47109375000000003,-0.00015621685865720158
0.47115625000000005,-0.0001637857173856505
0.47121875,-0.00017172838171122112
0.47128125,-0.00017965069850973958
0.47134375000000006,-0.0001869657909853023
0.47140625,-0.00019327190972363156
0.47146875,-0.0001982714000859087
0.47153125,-0.0002016589842437494
0.47159375000000003,-0.00020317825412821677
0.47165625,-0.00020280728458717256
0.47171875,-0.00020057108191490203
0.47178125000000004,-0.00019657900232565584
0.47184375,-0.00019108408190041115
0.47190625,-0.0001843139302882893
0.47196875000000005,-0.00017685214611459082
0.47203125,-0.0001689708387141997
0.47209375,-0.00016122589041434043
0.47215625000000006,-0.0001549339301436803
0.47221875,-0.00014868828504546738
0.47228125,-0.00014383736598726216
0.47234375000000006,-0.00014063280765128083
0.47240625,-0.00013920277276002757
0.47246875,-0.00013973325181654284
0.47253125,-0.00014215602362124824
0.47259375000000003,-0.00014628862128163167
0.47265625,-0.00015194063089986332
0.47271875,-0.00015789737492791223
0.47278125000000004,-0.00016549735786666742
0.47284375,-0.00017345371068269722
0.47290625,-0.00018130200445259925
0.47296875000000005,-0.0001885423145948084
0.47303125,-0.00019480960628757982
0.47309375,-0.00019974064671601094
0.47315625000000006,-0.00020299378114375932
0.47321875,-0.00020442840640752524
0.47328125,-0.00020394559093085685
0.47334375,-0.000201586750254501
0.47340625000000003,-0.00019747696288794497
0.47346875,-0.00019187156777632913
0.47353125,-0.00018512534589754104
0.47359375000000004,-0.0001775729184632785
0.47365625,-0.00016970222287192305
0.47371875,-0.00016196977606180996
0.47378125000000004,-0.00015570034266058908
0.47384375,-0.000149561307215329
0.47390625,-0.00014478029054326713
0.47396875000000005,-0.00014165009626504466
0.47403125,-0.00014035379178378715
0.47409375,-0.0001409798958390135
0.47415625,-0.00014347051081607665
0.47421875,-0.00014770112545672842
0.47428125,-0.00015343090108448088
0.47434375,-0.00015942604081366218
0.47440625000000003,-0.00016704877078404373
0.47446875,-0.00017501985305133638
0.47453125,-0.00018282439088025682
0.47459375000000004,-0.00019003883169943503
0.47465625,-0.0001962242758390062
0.47471874999999997,-0.0002010567631477167
0.47478125000000004,-0.00020420496152620538
0.47484375,-0.00020553158465076715
0.47490625,-0.00020494376768895317
0.47496875,-0.00020249420740817842
0.47503125,-0.00019830172827143416
0.47509375,-0.00019261069656863194
0.47515625,-0.00018579466527474803
0.47521875,-0.0001782198131828755
0.47528125,-0.00017035786696890237
0.47534375,-0.00016263000498499547
0.47540625000000003,-0.00015638813335341895
0.47546875,-0.00015031169101514807
0.47553124999999996,-0.00014560905797332546
0.47559375000000004,-0.0001425794787845852
0.47565625,-0.00014138169563227
0.47571874999999997,-0.00014209426455183416
0.47578125000000004,-0.00014468369035955386
0.47584375,-0.00014899285259957484
0.47590625,-0.00015479582948278725
0.47596875,-0.0001608231274814187
0.47603125,-0.00016849238873535566
0.47609375,-0.0001764419473339815
0.47615625,-0.0001842310641618286
0.47621875,-0.00019138676505351532
0.47628125,-0.00019752024575239724
0.47634374999999995,-0.00020224831915398311
0.47640625000000003,-0.00020531702501816462
0.47646875,-0.0002065313259030227
0.47653124999999996,-0.00020586112689005565
0.47659375000000004,-0.0002032737713346458
0.47665625,-0.00019900855007300156
0.47671874999999997,-0.00019325997160682395
0.47678125,-0.0001863754486170835
0.47684375,-0.000178775472905901
0.47690625,-0.00017089696734907955
0.47696875,-0.00016319286069356453
0.47703125,-0.0001570046608508069
0.47709375,-0.0001509864886092005
0.47715625,-0.00014637159908410802
0.47721875,-0.0001434121373601327
0.47728125,-0.00014232045809574323
0.47734374999999996,-0.00014314114216398832
0.47740625000000003,-0.0001458057366657134
0.47746875,-0.00015019434123111908
0.47753124999999996,-0.00015604289914335212
0.47759375,-0.0001621326092622749
0.47765625,-0.0001698117316733319
0.47771874999999997,-0.0001777901456027492
0.47778125,-0.00018553956800872878
0.47784375,-0.00019262583735933647
0.47790625,-0.00019869741530020163
0.47796875,-0.00020336011434704537
0.47803125,-0.00020633735145457466
0.47809375,-0.00020746230603971294
0.47815624999999995,-0.0002066565073755161
0.47821875,-0.00020399707274858236
0.47828125,-0.0001996441229266538
0.47834374999999996,-0.00019385672447456287
0.47840625000000003,-0.00018688282855274657
0.47846875,-0.00017927498813134074
0.47853124999999996,-0.000171378496416158
0.47859375,-0.0001636919771982881
0.47865625,-0.00015755262505098844
0.47871874999999997,-0.00015154246558110596
0.47878125,-0.00014703276348118632
0.47884375,-0.00014412038658011272
0.47890625,-0.00014315874491516167
0.47896875,-0.0001440934473266181
0.47903125,-0.000146787851830546
0.47909375,-0.00015134524731297283
0.47915624999999995,-0.00015722531736118983
0.47921875,-0.0001633304935955704
0.47928125,-0.0001710302409898487
0.47934374999999996,-0.0001790172526693612
0.47940625,-0.00018674914234535073
0.47946875,-0.0001937882451392703
0.47953124999999996,-0.00019977039877142055
0.47959375,-0.00020434606057153498
0.47965625,-0.0002072113293580674
0.47971874999999997,-0.00020824008162845242
0.47978125,-0.0002073997739979877
0.47984375,-0.00020463830614882855
0.47990625,-0.00020015357060406552
0.47996874999999994,-0.00019431898102937467
0.48003125,-0.00018728694181680688
0.48009375,-0.00017962593101144425
0.48015624999999995,-0.0001717862650279997
0.48021874999999997,-0.00016418951165608764
0.48028125,-0.00015799197904901863
0.48034374999999996,-0.00015205476979611443
0.48040625,-0.00014762668763247666
0.48046875,-0.0001448394509091233
0.48053124999999997,-0.00014391849145474478
0.48059375,-0.0001449307730163607
0.48065625,-0.00014774267281943143
0.48071875,-0.00015226465505635556
0.48078125,-0.00015826674084137848
0.48084375,-0.00016442640452167534
0.48090625,-0.0001721900702944812
0.48096874999999994,-0.00018007705637160254
0.48103125,-0.00018784262097109455
0.48109375,-0.00019483874547514268
0.48115624999999995,-0.00020077071781850198
0.48121875,-0.00020522465205226326
0.48128125,-0.00020804425506275315
0.48134374999999996,-0.0002089874594379676
0.48140625,-0.00020798600245000576
0.48146875,-0.00020513890299781595
0.48153124999999997,-0.00020062920691843456
0.48159375,-0.00019468911233386232
0.48165625,-0.00018767448930499808
0.48171875,-0.0001799894505636057
0.48178124999999994,-0.00017213250569092509
0.48184375,-0.00016441293729806128
0.48190625,-0.00015837155423538418
0.48196874999999995,-0.00015250289358868796
0.48203125,-0.00014811537886523507
0.48209375,-0.00014538664885777042
0.48215624999999995,-0.0001445665466889845
0.48221875,-0.00014565406612734866
0.48228125,-0.00014854704147533593
0.48234374999999996,-0.00015317585506773035
0.48240625,-0.00015916819207351107
0.48246875,-0.00016541328376688813
0.48253124999999997,-0.0001731662586030025
0.48259375,-0.00018107232546758084
0.48265625,-0.00018874855382212952
0.48271875,-0.00019573123135707
0.48278125,-0.0002016194025685758
0.48284375,-0.00020601603277015101
0.48290625,-0.00020874053236275003
0.48296874999999995,-0.00020955921923479504
0.48303125,-0.0002084708865410373
0.48309375,-0.00020556342246225157
0.48315624999999995,-0.00020097203428168925
0.48321875,-0.00019495462634777638
0.48328125,-0.00018789154533187247
0.48334374999999996,-0.00018018863043230138
0.48340625,-0.00017228749275000066
0.48346875,-0.00016465442072038927
0.48353124999999997,-0.00015864272327199835
0.48359375,-0.00015284445900719257
0.48365625,-0.00014849157036447846
0.48371875,-0.0001458791043111446
0.48378125,-0.0001451177233724732
0.48384375,-0.00014629293964014967
0.48390625,-0.00014928918067869112
0.48396874999999995,-0.0001539517809647506
0.48403125,-0.0001600351846972048
0.48409375,-0.00016626873291009092
0.48415624999999995,-0.00017403765842718966
0.48421875,-0.00018196293909091693
0.48428125,-0.0001896356055354348
0.48434374999999996,-0.00019655168396705974
0.48440625,-0.00020235417542513456
0.48446875,-0.000206711402831114
0.48453124999999997,-0.0002093220155812009
0.48459375,-0.000210099493246782
0.48465625,-0.00020891654538271465
0.48471875,-0.00020590019437927848
0.48478125,-0.00020125250162649627
0.48484375,-0.00019517900332242238
0.48490625,-0.00018809065498914812
0.48496874999999995,-0.0001803464086257492
0.48503125,-0.00017245730849626412
0.48509375,-0.0001648328623320705
0.48515624999999996,-0.00015885641982772702
0.48521875,-0.00015312913502830983
0.48528125,-0.00014885520943695718
0.48534374999999996,-0.00014630195525401624
0.48540625,-0.0001456380933951562
0.48546875,-0.00014687683665202955
0.48553124999999997,-0.0001499588791859241
0.48559375,-0.0001547090680674157
0.48565625,-0.00016082561041831644
0.48571875,-0.00016709123169543483
0.48578124999999994,-0.0001748875731218541
0.48584375,-0.00018281558339702797
0.48590625,-0.0001904317020206131
0.48596874999999995,-0.00019734401713224214
0.48603125,-0.00020307526596174963
0.48609375,-0.00020735114314200664
0.48615624999999996,-0.00020989328893217252
0.48621875,-0.00021054771927107863
0.48628125,-0.00020933137765732912
0.48634374999999996,-0.000206229983842246
0.48640625,-0.00020150353976545327
0.48646875,-0.00019539592956944324
0.48653124999999997,-0.0001882302737399033
0.48659375,-0.00018050518135122318
0.48665625,-0.0001726179134505304
0.48671875,-0.00016501882557400094
0.48678125,-0.00015905735374772967
0.48684375,-0.00015338107457882333
0.48690625,-0.00014919821791756216
0.48696874999999995,-0.0001467559060618212
0.48703125,-0.00014612713362610608
0.48709375,-0.00014747019535359118
0.48715624999999996,-0.00015060630954275012
0.48721875,-0.0001554208387173489
0.48728125,-0.00016159910113311415
0.48734374999999996,-0.0001678873409253906
0.48740625,-0.00017571993261696756
0.48746875,-0.00018361192773382745
0.48753124999999997,-0.00019125272373883562
0.48759375,-0.00019806313671952985
0.48765625,-0.0002037936232920437
0.48771875,-0.0002079872667031593
0.48778125,-0.00021043566269303426
0.48784375,-0.00021103423257613774
0.48790625,-0.0002097393717285928
0.48796874999999995,-0.0002065465458821747
0.48803125,-0.00020171733442925222
0.48809375,-0.00019556497758650704
0.48815624999999996,-0.0001884299658410915
0.48821875,-0.00018066666508158996
0.48828125,-0.00017276285851723638
0.48834374999999997,-0.00016522056863925438
0.48840625,-0.0001592993769404527
0.48846875,-0.00015365855235273396
0.48853125,-0.00014955507626833453
0.48859375,-0.00014719057368074717
0.48865625,-0.00014665182940762356
0.48871875,-0.00014801775486623925
0.48878125,-0.00015125390843537256
0.48884375,-0.0001561397159061534
0.48890625,-0.00016236711983334817
0.48896874999999995,-0.00016870503133176173
0.48903125000000003,-0.00017654909815566222
0.48909375,-0.00018445157998937117
0.48915624999999996,-0.00019201511592759068
0.48921875,-0.0001988521943668345
0.48928125,-0.00020446868946621954
0.48934374999999997,-0.0002085847110064043
0.48940625,-0.00021102134634674863
0.48946875,-0.00021147993380202235
0.48953125,-0.00021000931885495344
0.48959375,-0.00020683259406340665
0.48965625,-0.00020203821969625585
0.48971875,-0.00019584840122963132
0.48978125,-0.00018857900016590323
0.48984375,-0.00018069808691370537
0.48990625,-0.00017294723852431804
0.48996874999999995,-0.00016534106999639697
0.49003125000000003,-0.00015951731553608128
0.49009375,-0.0001539943952496292
0.49015624999999996,-0.00014991803308787854
0.49021875,-0.00014763928838190665
0.49028125,-0.00014713765347695862
0.49034374999999997,-0.00014855627067655863
0.49040625,-0.00015192461077535857
0.49046875,-0.0001568085930532953
0.49053125,-0.00016315032889345493
0.49059375,-0.0001695202249700073
0.49065625,-0.00017737913673121497
0.49071875,-0.00018526377689819656
0.49078125,-0.00019285073151201204
0.49084375,-0.0001995604567117254
0.49090625,-0.00020511079107276425
0.49096874999999995,-0.00020924211224544742
0.49103125000000003,-0.00021153482003358204
0.49109375,-0.00021201573811442664
0.49115624999999996,-0.00021045716397113945
0.49121875,-0.00020718032817452353
0.49128125,-0.00020228423053674643
0.49134374999999997,-0.00019599703991601825
0.49140625,-0.0001887479069739642
0.49146875,-0.00018097454428715049
0.49153125,-0.00017310965145960616
0.49159375,-0.0001655623489418001
0.49165625,-0.00015975745687082932
0.49171875,-0.00015423888152886478
0.49178124999999995,-0.00015025647160332722
0.49184375,-0.000147962896203932
0.49190625,-0.0001476164590070439
0.49196874999999995,-0.00014915673051860145
0.49203125000000003,-0.00015252577292815261
0.49209375,-0.00015751960751353433
0.49215624999999996,-0.0001638756251482465
0.49221875,-0.0001702566784624049
0.49228125,-0.0001780752857412221
0.49234374999999997,-0.00018597357162120076
0.49240625,-0.00019352408130481752
0.49246875,-0.00020026884280113788
0.49253125,-0.00020574958571822205
0.49259375,-0.00020977207727620323
0.49265625,-0.00021200708413582348
0.49271875,-0.0002123375716682474
0.49278125,-0.00021081199162244213
0.49284375,-0.0002074285363649897
0.49290625,-0.00020245075925854478
0.49296874999999996,-0.00019613761567541937
0.49303125000000003,-0.00018882821455518117
0.49309375,-0.00018104768066802557
0.49315624999999996,-0.00017316152833536658
0.49321875,-0.00016566477243637467
0.49328125,-0.00015987925974150774
0.49334374999999997,-0.00015440341260986035
0.49340625,-0.00015047279039692718
0.49346875,-0.00014830678173602396
0.49353125,-0.00014803056271248116
0.49359375,-0.00014964762043678803
0.49365625,-0.00015306404175277621
0.49371875,-0.0001581218067866208
0.49378125,-0.00016449337717493184
0.49384375,-0.0001709075792613035
0.49390625,-0.0001787405699297251
0.49396874999999996,-0.00018667726510458726
0.49403125000000003,-0.00019415709250430319
0.49409375,-0.00020083766462983266
0.49415624999999996,-0.00020630545254588656
0.49421875,-0.00021021896848110594
0.49428125,-0.00021238720532201771
0.49434374999999997,-0.0002126501730477237
0.49440625,-0.00021104480387951208
0.49446875,-0.0002075794896353178
0.49453125,-0.00020252056252339362
0.49459375,-0.0001961750719129962
0.49465625,-0.0001888636851200831
0.49471875,-0.00018105416565967342
0.49478125,-0.00017316060530377098
0.49484375,-0.00016569395082177696
0.49490625,-0.00015993626208017642
0.49496874999999996,-0.0001545136052094609
0.49503125000000003,-0.00015066645223016373
0.49509375,-0.00014855772199307005
0.49515624999999996,-0.00014835215677068414
0.49521875,-0.0001500179017214498
0.49528125,-0.0001535241003641219
0.49534374999999997,-0.0001586302248413468
0.49540625,-0.00016416806510646809
0.49546875,-0.00017146761493203044
0.49553125,-0.00017933500417256776
0.49559375,-0.0001872240490285032
0.49565625,-0.00019470465785206836
0.49571875,-0.00020132232180648107
0.49578124999999995,-0.00020672820072485665
0.49584375,-0.00021058539412532884
0.49590625,-0.00021266947055660623
0.49596874999999996,-0.00021284436376398097
0.49603125000000003,-0.00021117020451501267
0.49609375,-0.00020764273462772764
0.49615624999999997,-0.00020252782926404034
0.49621875,-0.00019611418209646014
0.49628125,-0.00018877999099668058
0.49634375,-0.00018096125140119185
0.49640625,-0.00017309919147159153
0.49646875,-0.00016565711170538067
0.49653125,-0.00015989537477778537
0.49659375,-0.00015453018915212446
0.49665625,-0.0001507376144377348
0.49671875,-0.00014871580960650055
0.49678125,-0.00014855794147347612
0.49684375000000003,-0.00015030707198694648
0.49690625,-0.00015387658182645925
0.49696874999999996,-0.000159031490658601
0.49703125000000004,-0.0001646066073835578
0.49709375,-0.00017195889545695842
0.49715624999999997,-0.00017981025350288088
0.49721875,-0.00018770983121924045
0.49728125,-0.00019515319634163392
0.49734375,-0.00020173357905073352
0.49740625,-0.00020708872266210487
0.49746875,-0.0002108296542549376
0.49753125,-0.0002128678690039576
0.49759375,-0.00021298532032951178
0.49765625,-0.00021117851448347602
0.49771875,-0.00020764625853291613
0.49778125,-0.00020244674154965003
0.49784375000000003,-0.00019602369964434596
0.49790625,-0.00018866147154909807
0.49796874999999996,-0.00018076994767627502
0.49803125000000004,-0.00017296546909166544
0.49809375,-0.0001655034824775553
0.49815624999999997,-0.00015979791636935858
0.49821875,-0.00015448678049942433
0.49828125,-0.00015073522789653404
0.49834375,-0.00014876423772328118
0.49840625,-0.0001487053682396322
0.49846875,-0.0001505804134552119
0.49853125,-0.00015416181182634214
0.49859375,-0.00015936643800609773
0.49865625,-0.00016497204776519392
0.49871875,-0.00017236634919846894
0.49878125,-0.00018019104389717377
0.49884375000000003,-0.00018805196718656852
0.49890625,-0.00019549943289800392
0.49896874999999996,-0.00020205427116420926
0.49903125000000004,-0.00020735741700260435
0.49909375,-0.0002110733625947797
0.49915624999999997,-0.0002129593051844597
0.49921875,-0.00021299309564476454
0.49928125,-0.00021115446667295534
0.49934375,-0.00020749713102966721
0.49940625,-0.00020230730869039842
0.49946875,-0.00019586543088814107
0.49953125,-0.0001884783141743937
0.49959375,-0.00018059921916971367
0.49965625,-0.00017266804149019405
0.49971875,-0.000165290168950033
0.49978125,-0.0001596944810395018
0.49984375000000003,-0.00015441113373455828
0.49990625,-0.00015064260991358436
0.49996874999999996,-0.00014874989941547623
0.5000312499999999,-0.00014871817516654007
0.50009375,-0.00015081913504304267
0.5001562500000001,-0.00015435304146951823
0.5002187499999999,-0.0001595885955630455
0.50028125,-0.0001652790509845542
0.5003437500000001,-0.00017263205630172612
0.5004062499999999,-0.00018050457022548982
0.50046875,-0.00018832535386856253
0.50053125,-0.00019579622109554967
0.50059375,-0.00020225903018258884
0.50065625,-0.00020754561283965745
0.50071875,-0.00021121924006645143
0.50078125,-0.00021302576299223053
0.50084375,-0.00021302245495764816
0.50090625,-0.00021102187531016336
0.50096875,-0.0002073317106017214
0.50103125,-0.00020207819784709424
0.50109375,-0.00019549404212212268
0.50115625,-0.00018809259689238356
0.50121875,-0.00018028721478853538
0.50128125,-0.0001723588084592692
0.50134375,-0.00016494834479448273
0.50140625,-0.00015937148363157072
0.50146875,-0.00015415223329570682
0.50153125,-0.00015053142534497688
0.5015937500000001,-0.00014874731951937392
0.5016562499999999,-0.00014874960294058992
0.50171875,-0.00015074678186668966
0.5017812500000001,-0.00015448806141812876
0.5018437499999999,-0.0001598218518814587
0.50190625,-0.00016547176016656895
0.5019687500000001,-0.00017288659728686984
0.5020312499999999,-0.0001807801994246766
0.50209375,-0.00018864303989392373
0.5021562500000001,-0.00019602756310859587
0.5022187499999999,-0.00020243308319539688
0.50228125,-0.00020759339092121798
0.5023437500000001,-0.00021119314370610098
0.5024062499999999,-0.0002130130111031303
0.50246875,-0.00021282545413878196
0.50253125,-0.00021089747391977304
0.50259375,-0.00020711161762511365
0.50265625,-0.00020175059690070996
0.50271875,-0.00019513742822854785
0.50278125,-0.00018768606361391216
0.50284375,-0.00017983753462816332
0.50290625,-0.00017198245445432248
0.50296875,-0.00016462053978358315
0.50303125,-0.00015904017280252147
0.50309375,-0.00015386772158440531
0.50315625,-0.0001503283548011103
0.50321875,-0.00014859615073474497
0.50328125,-0.00014871517144704471
0.50334375,-0.00015069841734727252
0.50340625,-0.00015453254456576637
0.5034687499999999,-0.0001599299751969263
0.50353125,-0.00016564011971814674
0.5035937500000001,-0.00017309176784859048
0.5036562499999999,-0.0001809432169042613
0.50371875,-0.00018875708360462096
0.5037812500000001,-0.00019612624488127978
0.5038437499999999,-0.00020254316256487076
0.50390625,-0.00020764507218856004
0.5039687500000001,-0.00021114169186607634
0.5040312499999999,-0.0002128815854703786
0.50409375,-0.00021266836438284253
0.5041562500000001,-0.00021059710289383915
0.5042187499999999,-0.00020673368961701688
0.50428125,-0.0002013314213051981
0.5043437500000001,-0.00019470150340460124
0.50440625,-0.00018725006804768546
0.50446875,-0.00017934252383387805
0.50453125,-0.00017150477627714267
0.50459375,-0.00016413484025076808
0.50465625,-0.00015862733567013898
0.50471875,-0.0001535367340364524
0.50478125,-0.0001500274454588335
0.50484375,-0.00014834379232478434
0.50490625,-0.00014852740811333032
0.50496875,-0.0001506604841869097
0.50503125,-0.0001545133001904786
0.50509375,-0.00015992536219780473
0.50515625,-0.00016567899947192433
0.50521875,-0.0001731647363646116
0.50528125,-0.00018104105974620782
0.50534375,-0.00018884702043881624
0.5054062500000001,-0.0001961547754690124
0.50546875,-0.00020252429034124664
0.50553125,-0.00020756603755398007
0.5055937500000001,-0.00021100904894887085
0.5056562499999999,-0.00021266731805016925
0.50571875,-0.0002123761509966876
0.5057812500000001,-0.00021022746344637883
0.5058437499999999,-0.0002063157282394118
0.50590625,-0.0002008423181276281
0.5059687500000001,-0.00019418068788455006
0.5060312499999999,-0.00018665802929387215
0.50609375,-0.0001787683338900642
0.5061562500000001,-0.00017092515830804955
0.5062187499999999,-0.0001644939026068104
0.50628125,-0.00015813523254017137
0.5063437500000001,-0.00015308482290576908
0.50640625,-0.00014965749908518733
0.50646875,-0.0001480306752556365
0.50653125,-0.00014831157106347248
0.50659375,-0.00015047829587686024
0.50665625,-0.00015442501130646935
0.50671875,-0.00015987601771440263
0.50678125,-0.00016566910964335713
0.50684375,-0.0001731417797307122
0.50690625,-0.00018102849134426363
0.50696875,-0.00018885542406408412
0.50703125,-0.00019611654696023023
0.50709375,-0.00020241607258190963
0.50715625,-0.00020742770592811766
0.50721875,-0.00021080268899868748
0.50728125,-0.00021229565692754138
0.50734375,-0.00021200730171010151
0.5074062500000001,-0.00020978616314392545
0.50746875,-0.0002057849924852473
0.50753125,-0.00020025886990341496
0.5075937500000001,-0.00019356514238866307
0.5076562499999999,-0.00018601093484260645
0.50771875,-0.00017812714233549076
0.5077812500000001,-0.00017023334665627887
0.5078437499999999,-0.0001638636974358315
0.50790625,-0.00015751890665340051
0.5079687500000001,-0.00015253547005628088
0.5080312499999999,-0.00014920988644268052
0.50809375,-0.00014767277252418498
0.5081562500000001,-0.00014799675892145092
0.5082187499999999,-0.00015020706850513155
0.50828125,-0.00015423480470337647
0.5083437500000001,-0.00015974461717908894
0.50840625,-0.0001655718219886193
0.50846875,-0.00017309824660879242
0.50853125,-0.00018098206271992268
0.50859375,-0.0001887539061120047
0.50865625,-0.0001959939651446016
0.50871875,-0.0002022844208590599
0.50878125,-0.00020716873009677533
0.50884375,-0.00021049935694068822
0.50890625,-0.00021195113160528412
0.50896875,-0.00021153353926843532
0.50903125,-0.0002091826976329883
0.50909375,-0.00020516830785555912
0.50915625,-0.0001996346865893589
0.50921875,-0.0001928431528798319
0.50928125,-0.00018517780985898014
0.50934375,-0.00017730662386965246
0.5094062500000001,-0.00016949718281430992
0.50946875,-0.0001631659841480615
0.50953125,-0.00015685692921889316
0.5095937500000001,-0.00015194057917529424
0.5096562499999999,-0.00014865043603723427
0.50971875,-0.000147127938992464
0.5097812500000001,-0.00014757879105030403
0.5098437499999999,-0.00014983356277524507
0.50990625,-0.0001540152337132783
0.5099687500000001,-0.00015959186342426324
0.5100312499999999,-0.00016538408719954378
0.51009375,-0.00017292992494648968
0.5101562500000001,-0.00018075701026429997
0.5102187499999999,-0.00018859737287285627
0.51028125,-0.00019582955925782214
0.5103437500000001,-0.00020199947932528217
0.51040625,-0.00020687394802990783
0.51046875,-0.000210107914827673
0.51053125,-0.00021153792466650778
0.51059375,-0.00021094159284758274
0.51065625,-0.00020858318203871573
0.51071875,-0.00020445838108724967
0.51078125,-0.0001989167787496554
0.51084375,-0.00019203625585491324
0.51090625,-0.0001844804157756369
0.51096875,-0.00017655271736316536
0.51103125,-0.00016875773960930984
0.51109375,-0.00016238518788827538
0.51115625,-0.0001561466595441513
0.51121875,-0.00015121651628013932
0.51128125,-0.0001481229936610151
0.51134375,-0.0001466352031012086
0.5114062500000001,-0.00014714262121852395
0.51146875,-0.00014953952872724663
0.51153125,-0.00015366360667404266
0.5115937500000001,-0.00015926106847030663
0.5116562499999999,-0.0001651479369214337
0.51171875,-0.0001727462010410602
0.5117812500000001,-0.00018063959241512717
0.5118437499999999,-0.00018838511927683071
0.51190625,-0.0001955635186024901
0.5119687500000001,-0.00020172406403325127
0.5120312499999999,-0.00020651246286726432
0.51209375,-0.00020967367501413536
0.5121562500000001,-0.0002110396997660885
0.51221875,-0.00021043819388248675
0.51228125,-0.00020798347475387696
0.5123437500000001,-0.00020380487510040374
0.51240625,-0.0001980490194393031
0.51246875,-0.0001912384502848613
0.51253125,-0.0001836195852298883
0.51259375,-0.0001756896992622381
0.51265625,-0.00016787282750325982
0.51271875,-0.00016160140909202148
0.51278125,-0.00015541348885507456
0.51284375,-0.000150609330179588
0.51290625,-0.00014742844425190416
0.51296875,-0.00014613302624748303
0.51303125,-0.0001467090808851268
0.51309375,-0.00014917139843574623
0.51315625,-0.00015335118445880536
0.5132187500000001,-0.00015905886029940475
0.51328125,-0.00016502829080448922
0.51334375,-0.0001725938427337495
0.5134062500000001,-0.00018043903986293686
0.5134687499999999,-0.0001882289716853558
0.51353125,-0.00019536594831880832
0.5135937500000001,-0.00020148744773600819
0.5136562499999999,-0.0002062187085094952
0.51371875,-0.00020929693491100743
0.5137812500000001,-0.00021053368327697553
0.5138437499999999,-0.00020988349599875
0.51390625,-0.00020734244131973
0.5139687500000001,-0.00020307965512997989
0.5140312499999999,-0.00019734453319975032
0.51409375,-0.00019044569653214882
0.5141562500000001,-0.0001827926381405623
0.51421875,-0.0001748787380810926
0.51428125,-0.00016710403909382665
0.5143437500000001,-0.000160832781717829
0.51440625,-0.00015469524826486336
0.51446875,-0.00014992925891454956
0.51453125,-0.00014687100703357492
0.51459375,-0.00014563545873448602
0.51465625,-0.00014631531058675873
0.51471875,-0.00014886581709214197
0.51478125,-0.00015310060926139457
0.51484375,-0.0001588467447317249
0.51490625,-0.00016481996105262298
0.51496875,-0.00017244691711135185
0.51503125,-0.00018032433748670779
0.51509375,-0.0001880629423791219
0.51515625,-0.00019517767060389657
0.5152187500000001,-0.0002012403056234277
0.51528125,-0.00020590604767600773
0.51534375,-0.00020891593662537844
0.5154062500000001,-0.00021006035461029748
0.51546875,-0.00020932832020369163
0.51553125,-0.00020671805485753675
0.5155937500000001,-0.00020236978913726333
0.5156562499999999,-0.00019657529189597012
0.51571875,-0.00018960301390870404
0.5157812500000001,-0.0001819918218251143
0.5158437499999999,-0.00017403852298471245
0.51590625,-0.00016626452353878107
0.5159687500000001,-0.00016007741907919648
0.5160312499999999,-0.00015397999784554084
0.51609375,-0.00014929283231197854
0.5161562500000001,-0.000146302066102319
0.51621875,-0.0001451424268675422
0.51628125,-0.00014586704622410185
0.5163437500000001,-0.00014846095708280493
0.51640625,-0.00015283766929720388
0.51646875,-0.00015861587245034892
0.51653125,-0.00016465413386751448
0.51659375,-0.00017226753511118825
0.51665625,-0.0001801888977565197
0.51671875,-0.00018789290306028134
0.51678125,-0.00019493293870601058
0.51684375,-0.0002009684220245292
0.51690625,-0.00020555530554249718
0.51696875,-0.0002084706574324996
0.51703125,-0.00020959297811073974
0.51709375,-0.0002087368157446673
0.51715625,-0.00020603962284797273
0.5172187500000001,-0.00020161513297808908
0.51728125,-0.00019574853322264218
0.51734375,-0.0001887701752383425
0.5174062500000001,-0.00018108899024703307
0.51746875,-0.00017315936539741977
0.51753125,-0.00016542346995451762
0.5175937500000001,-0.00015921672342220083
0.5176562499999999,-0.00015317503342257566
0.51771875,-0.000148593020529747
0.5177812500000001,-0.00014566668932664006
0.5178437499999999,-0.00014455564748891425
0.51790625,-0.00014543657955426448
0.5179687500000001,-0.0001481192529248221
0.5180312499999999,-0.00015252466845833146
0.51809375,-0.00015833044217135328
0.5181562500000001,-0.0001644503581726131
0.51821875,-0.00017206939013836298
0.51828125,-0.00017995727287008906
0.5183437500000001,-0.0001876403877029767
0.51840625,-0.00019472297750607742
0.51846875,-0.000200635875194477
0.51853125,-0.0002051545868097665
0.51859375,-0.00020806965229493157
0.51865625,-0.0002089818925430087
0.51871875,-0.00020807304279135685
0.51878125,-0.00020526609300480086
0.51884375,-0.00020070759994456067
0.51890625,-0.00019483511393857816
0.51896875,-0.0001877698538246264
0.51903125,-0.00018013069518071217
0.51909375,-0.00017214903427356654
0.51915625,-0.0001643754429371258
0.5192187500000001,-0.0001582697926424681
0.51928125,-0.00015232316373835209
0.51934375,-0.000147786674542294
0.5194062500000001,-0.00014493789581583594
0.51946875,-0.00014386444411061683
0.51953125,-0.00014484867408597057
0.5195937500000001,-0.0001477191176278425
0.5196562499999999,-0.00015204028177641382
0.51971875,-0.000158007092660159
0.5197812500000001,-0.00016407992189522436
0.5198437499999999,-0.00017173429161384396
0.51990625,-0.00017967587828437992
0.5199687500000001,-0.0001872392049394045
0.52003125,-0.0001942750441874183
0.52009375,-0.0002001872050879927
0.5201562500000001,-0.000204562102422777
0.52021875,-0.00020738887498958358
0.52028125,-0.00020819398896421148
0.5203437500000001,-0.00020723836531051643
0.52040625,-0.00020429001205782976
0.52046875,-0.00019979205003410605
0.52053125,-0.00019388325603810624
0.52059375,-0.00018675810447931623
0.52065625,-0.00017898695381957097
0.52071875,-0.00017101509260556563
0.52078125,-0.0001632959707363324
0.52084375,-0.00015722645080078201
0.52090625,-0.0001513318747040221
0.52096875,-0.00014686789067204498
0.5210312500000001,-0.0001440101525460591
0.52109375,-0.0001431676150593364
0.52115625,-0.00014419694824510665
0.5212187500000001,-0.00014702498680037313
0.52128125,-0.00015156302681389178
0.52134375,-0.0001574500125333944
0.5214062500000001,-0.00016369906463722939
0.52146875,-0.0001713573169556254
0.52153125,-0.00017925913695498313
0.5215937500000001,-0.0001869091217580679
0.5216562499999999,-0.00019384666896196667
0.52171875,-0.0001996355473450201
0.5217812500000001,-0.00020400388536927216
0.5218437499999999,-0.00020664723914892713
0.52190625,-0.00020741782412776744
0.5219687500000001,-0.00020633983082764262
0.52203125,-0.00020337966604970503
0.52209375,-0.00019868433372812605
0.5221562500000001,-0.00019266955055895207
0.52221875,-0.00018554114221518841
0.52228125,-0.00017779374818827076
0.5223437500000001,-0.00016980953576347518
0.52240625,-0.00016211008175560926
0.52246875,-0.00015607630010046336
0.52253125,-0.00015018621211056182
0.52259375,-0.00014580004620991238
0.52265625,-0.000143148038222074
0.52271875,-0.00014228540516612875
0.52278125,-0.00014341319153023113
0.52284375,-0.0001463796768343545
0.52290625,-0.0001509976820125991
0.52296875,-0.0001570068393842161
0.5230312500000001,-0.0001631977858107675
0.52309375,-0.0001708954894435663
0.52315625,-0.00017878882964367931
0.5232187500000001,-0.00018636994293944054
0.52328125,-0.0001932622135138451
0.52334375,-0.00019904298169836493
0.5234062500000001,-0.0002033030503130126
0.5234687499999999,-0.00020587314777364973
0.52353125,-0.0002065396682966042
0.5235937500000001,-0.00020533999151813032
0.5236562499999999,-0.00020227489821871003
0.52371875,-0.0001975261057049621
0.5237812500000001,-0.0001913959749902383
0.5238437499999999,-0.00018427191179599262
0.52390625,-0.00017647058985444108
0.5239687500000001,-0.00016851311827497523
0.52403125,-0.00016084912023467401
0.52409375,-0.0001547769795435805
0.5241562500000001,-0.0001490213025436421
0.52421875,-0.00014471251645943595
0.52428125,-0.000142116414467916
0.5243437500000001,-0.0001414060004281681
0.52440625,-0.0001425760192489134
0.52446875,-0.00014563250633307934
0.52453125,-0.00015032011407327406
0.52459375,-0.00015640196144107998
0.52465625,-0.00016263211122966026
0.52471875,-0.0001703393217868457
0.52478125,-0.00017823803444769193
0.52484375,-0.00018580348909272293
0.52490625,-0.0001926172822370592
0.52496875,-0.00019830787566119112
0.5250312500000001,-0.00020247716734048127
0.52509375,-0.00020493941484588107
0.52515625,-0.00020554961425382767
0.5252187500000001,-0.00020422503098400935
0.52528125,-0.00020107705830454264
0.52534375,-0.00019623558041549638
0.5254062500000001,-0.00019006904874695196
0.52546875,-0.00018284481347498327
0.52553125,-0.00017503264403642693
0.5255937500000001,-0.00016707935084665781
0.5256562499999999,-0.00015943539013563157
0.52571875,-0.00015342929805693684
0.5257812500000001,-0.00014770881064536667
0.5258437499999999,-0.00014347238304378285
0.52590625,-0.00014099694475092073
0.5259687500000001,-0.00014039000169932536
0.52603125,-0.00014165329389662085
0.52609375,-0.00014478204568435515
0.5261562500000001,-0.00014957645667723618
0.52621875,-0.00015569757814416774
0.52628125,-0.0001620023856404168
0.5263437500000001,-0.00016970201091608822
0.52640625,-0.00017757755725891083
0.52646875,-0.00018511004404066222
0.52653125,-0.00019187837628032584
0.52659375,-0.00019752171397582896
0.52665625,-0.00020160315888118063
0.52671875,-0.00020394894495361082
0.52678125,-0.000204446626480434
0.52684375,-0.00020301202363849635
0.52690625,-0.00019975517886435673
0.52696875,-0.0001948243318089793
0.5270312500000001,-0.00018855014754473598
0.52709375,-0.00018133587701764375
0.52715625,-0.00017348023426038556
0.5272187500000001,-0.00016552778488664044
0.52728125,-0.0001579124379263025
0.52734375,-0.00015197220690250923
0.5274062500000001,-0.000146332445407793
0.52746875,-0.00014216123137951453
0.52753125,-0.00013973038909764757
0.5275937500000001,-0.00013920520841728679
0.5276562499999999,-0.00014062980747296672
0.52771875,-0.00014383845780216453
0.5277812500000001,-0.00014868155660306692
0.52784375,-0.00015486612892978702
0.52790625,-0.000161194189676514
0.5279687500000001,-0.00016895595311901268
0.52803125,-0.00017681774493018276
0.52809375,-0.0001842679259448643
0.5281562500000001,-0.00019099943367198446
0.52821875,-0.00019654975612029557
0.52828125,-0.00020057850050768378
0.5283437500000001,-0.00020284894298318312
0.52840625,-0.00020321633300524056
0.52846875,-0.00020165370192135046
0.52853125,-0.0001982944140587889
0.52859375,-0.00019335484347873105
0.52865625,-0.00018692875272358078
0.52871875,-0.0001796689688276648
0.52878125,-0.00017175594753011253
0.5288437500000001,-0.00016376604430787256
0.52890625,-0.00015618211897742984
0.52896875,-0.00015032291704369927
0.5290312500000001,-0.00014478643858592544
0.52909375,-0.0001406771813121377
0.52915625,-0.0001384037314860337
0.5292187500000001,-0.0001379651347288291
0.52928125,-0.00013946484753118993
0.52934375,-0.00014282771573201347
0.5294062500000001,-0.0001477344755565907
0.52946875,-0.00015399315954463255
0.52953125,-0.00016033716305761947
0.5295937500000001,-0.000168138442992391
0.5296562499999999,-0.00017592002684016506
0.52971875,-0.00018345642694244518
0.5297812500000001,-0.0001901033728261281
0.52984375,-0.00019549532622339938
0.52990625,-0.00019941701088164315
0.5299687500000001,-0.00020154664368776665
0.53003125,-0.000201798087841501
0.53009375,-0.00020005571492434648
0.5301562500000001,-0.00019667310299922858
0.53021875,-0.0001916818760246894
0.53028125,-0.00018515112362744307
0.5303437500000001,-0.0001778174698228302
0.53040625,-0.00016992085997136197
0.53046875,-0.00016198399201618197
0.53053125,-0.00015438213120283484
0.53059375,-0.0001485371066533847
0.53065625,-0.00014308247470917745
0.53071875,-0.00013910383777335222
0.53078125,-0.00013691808959223617
0.5308437500000001,-0.00013653191130502673
0.53090625,-0.00013824920296576226
0.53096875,-0.00014161499761494722
0.5310312500000001,-0.00014671792834687614
0.53109375,-0.00015294543623826928
0.53115625,-0.00015936832359995934
0.5312187500000001,-0.00016716034883341307
0.53128125,-0.0001749556117266876
0.53134375,-0.00018243789769296914
0.5314062500000001,-0.00018896485256415796
0.53146875,-0.0001943235293884668
0.53153125,-0.000198114166540371
0.5315937500000001,-0.00020012870703244034
0.5316562499999999,-0.00020028105322751621
0.53171875,-0.00019849132229592115
0.5317812500000001,-0.00019488505785946603
0.53184375,-0.00018974511158445506
0.53190625,-0.0001832903270840569
0.5319687500000001,-0.00017583388325530247
0.53203125,-0.00016792073966883508
0.53209375,-0.0001599446048132988
0.5321562500000001,-0.00015242969491491287
0.53221875,-0.00014665281301165511
0.53228125,-0.00014121282399945367
0.5323437500000001,-0.00013736693477722772
0.53240625,-0.00013530336277846333
0.53246875,-0.00013510388685875063
0.53253125,-0.00013680446094349596
0.53259375,-0.0001402999586446324
0.53265625,-0.00014541072878380967
0.53271875,-0.00015095555951943895
0.53278125,-0.00015825814236625213
0.5328437500000001,-0.00016604619254640546
0.53290625,-0.00017385844220846325
0.53296875,-0.0001812322348908671
0.5330312500000001,-0.00018772250714653438
0.53309375,-0.00019296847915777765
0.53315625,-0.0001966562213521622
0.5332187500000001,-0.00019857661026732865
0.53328125,-0.00019857685525739854
0.53334375,-0.0001966389840587779
0.5334062500000001,-0.0001929751209573463
0.5334687499999999,-0.0001876765192184715
0.53353125,-0.00018111317845508762
0.5335937500000001,-0.00017365148422221477
0.5336562499999999,-0.0001657616170799847
0.53371875,-0.00015777798187380232
0.5337812500000001,-0.00015031542763878358
0.53384375,-0.00014456211925784057
0.53390625,-0.0001392435166271272
0.5339687500000001,-0.00013546359186041024
0.53403125,-0.0001335234391845047
0.53409375,-0.00013344427147909954
0.5341562500000001,-0.0001352473983216168
0.53421875,-0.00013887776609149138
0.53428125,-0.00014407421317261249
0.5343437500000001,-0.00014962974007122487
0.53440625,-0.00015699962622351543
0.53446875,-0.00016480201730331712
0.53453125,-0.0001725970611381744
0.53459375,-0.0001799028817695697
0.53465625,-0.00018636534048196984
0.53471875,-0.00019149521485404414
0.53478125,-0.000195080347073176
0.5348437500000001,-0.000196849566636903
0.53490625,-0.00019671044577168617
0.53496875,-0.00019467944380227586
0.5350312500000001,-0.0001908654252303077
0.53509375,-0.00018548937618808464
0.53515625,-0.00017885860976492307
0.5352187500000001,-0.0001713321554028327
0.53528125,-0.00016336816634833495
0.53534375,-0.0001554815201266213
0.5354062500000001,-0.00014801438752282126
0.53546875,-0.00014235229391365567
0.53553125,-0.00013711750999167993
0.5355937500000001,-0.00013347137011247845
0.53565625,-0.00013158866501715438
0.53571875,-0.00013164077358857051
0.5357812500000001,-0.0001335636286488584
0.53584375,-0.0001373377042893087
0.53590625,-0.0001426111772321048
0.5359687500000001,-0.0001482510223247413
0.53603125,-0.00015563470582929256
0.53609375,-0.00016345133589661803
0.5361562500000001,-0.00017122033633250322
0.53621875,-0.000178519404598447
0.53628125,-0.00018486797287530637
0.5363437500000001,-0.00018987894028660302
0.53640625,-0.00019332754026504806
0.53646875,-0.00019496864872076136
0.53653125,-0.00019469404121875977
0.53659375,-0.00019256452211879882
0.5366562500000001,-0.0001885851811775502
0.53671875,-0.00018312800081211889
0.53678125,-0.0001764148452752523
0.5368437500000001,-0.00016882196264481064
0.53690625,-0.00016084216326991974
0.53696875,-0.000152948459739205
0.5370312500000001,-0.00014644651841654033
0.53709375,-0.0001399783126334736
0.53715625,-0.00013479201652978612
0.5372187500000001,-0.00013126735031629422
0.53728125,-0.00012950806013252436
0.53734375,-0.00012970078001839358
0.5374062500000001,-0.00013183012819044382
0.53746875,-0.00013569474286943828
0.53753125,-0.00014103621156991153
0.5375937500000001,-0.00014672517848392241
0.53765625,-0.0001541066897151125
0.53771875,-0.00016193804118910804
0.5377812500000001,-0.0001697363754521522
0.53784375,-0.00017695430730535477
0.53790625,-0.0001832060779745487
0.5379687500000001,-0.00018812208691651455
0.53803125,-0.00019146237942882505
0.53809375,-0.00019299859171309497
0.5381562500000001,-0.0001925401443575725
0.53821875,-0.00019022560885320616
0.53828125,-0.00018618981321080752
0.5383437500000001,-0.0001805928264923401
0.53840625,-0.00017382337060602854
0.53846875,-0.00016620339602444606
0.53853125,-0.00015824068912727307
0.53859375,-0.00015024053348339228
0.5386562500000001,-0.00014369442814218814
0.53871875,-0.00013733137253769956
0.53878125,-0.00013236839618108176
0.5388437500000001,-0.00012894951341788086
0.53890625,-0.00012735842532117514
0.53896875,-0.0001277030570224491
0.5390312500000001,-0.00012986536186290754
0.53909375,-0.00013379615873593265
0.53915625,-0.00013923468022158936
0.5392187500000001,-0.00014498074188264154
0.53928125,-0.00015256817731837402
0.53934375,-0.00016027396268776528
0.5394062500000001,-0.00016809276566869674
0.53946875,-0.00017526609092401862
0.53953125,-0.0001813808812478543
0.5395937500000001,-0.00018630823025778814
0.53965625,-0.00018945369239666
0.53971875,-0.00019082787969036674
0.5397812500000001,-0.00019020601200191167
0.53984375,-0.0001878128917186389
0.53990625,-0.00018361189190386346
0.5399687500000001,-0.00017789148024127677
0.54003125,-0.00017101118337808918
0.54009375,-0.00016320313382846285
0.5401562500000001,-0.0001553039759404004
0.54021875,-0.00014746572970669725
0.54028125,-0.0001409686782976316
0.5403437500000001,-0.00013468611281353127
0.54040625,-0.00012977128730175258
0.54046875,-0.0001265252368289338
0.54053125,-0.00012506191259981092
0.54059375,-0.00012544408373950378
0.5406562500000001,-0.00012783051700095138
0.54071875,-0.0001318462492450323
0.54078125,-0.00013745450848831609
0.5408437500000001,-0.0001432682141342262
0.54090625,-0.0001507968090071407
0.54096875,-0.00015860113997221564
0.5410312500000001,-0.00016629036342399178
0.54109375,-0.0001733221602594967
0.54115625,-0.0001794257807047825
0.5412187500000001,-0.00018414135873387472
0.54128125,-0.00018718103280743192
0.54134375,-0.0001884210805604275
0.5414062500000001,-0.0001876573646454882
0.54146875,-0.0001851157023368133
0.54153125,-0.00018077120165866517
0.5415937500000001,-0.00017492746775914225
0.54165625,-0.00016794506750179156
0.54171875,-0.0001602387502779093
0.5417812500000001,-0.00015220570446226878
0.54184375,-0.00014438045451994896
0.54190625,-0.00013799146425724773
0.5419687500000001,-0.00013180479881341745
0.54203125,-0.00012689887377051456
0.54209375,-0.00012374223231213788
0.5421562500000001,-0.00012242417632406244
0.54221875,-0.0001230264778874085
0.54228125,-0.00012548609975636393
0.5423437500000001,-0.0001296598553913314
0.54240625,-0.00013531527526278175
0.54246875,-0.00014121084261181638
0.54253125,-0.00014874713865689615
0.54259375,-0.0001566214322668777
0.5426562500000001,-0.00016421710754572355
0.54271875,-0.00017125172458675592
0.54278125,-0.00017722356732848
0.5428437500000001,-0.00018179969191069179
0.54290625,-0.00018469477169878734
0.54296875,-0.0001857267737893492
0.5430312500000001,-0.00018485714068247616
0.54309375,-0.00018211612062078025
0.54315625,-0.00017760810851206316
0.5432187500000001,-0.00017169036119320247
0.54328125,-0.00016463564165029865
0.54334375,-0.00015685913589798955
0.5434062500000001,-0.00014884710214115027
0.54346875,-0.00014100701437391727
0.54353125,-0.00013468251297613087
0.5435937500000001,-0.00012852186681303057
0.54365625,-0.00012384267325053766
0.54371875,-0.0001207421509054063
0.5437812500000001,-0.00011953744658801946
0.54384375,-0.00012030365415996447
0.54390625,-0.00012293420980047376
0.5439687500000001,-0.00012715516968342389
0.54403125,-0.00013298286155312422
0.54409375,-0.0001389553304355362
0.5441562500000001,-0.00014652389183646836
0.54421875,-0.00015432237408700283
0.54428125,-0.00016191873191883505
0.5443437500000001,-0.0001688244507716194
0.54440625,-0.00017471222252402052
0.5444687500000001,-0.00017912512495444483
0.54453125,-0.00018187016548903978
0.54459375,-0.00018275095649042394
0.5446562500000001,-0.00018166426366188204
0.54471875,-0.0001787758907714626
0.54478125,-0.0001741515839120064
0.5448437500000001,-0.00016810050345749533
0.54490625,-0.00016101865164931672
0.54496875,-0.00015312769910811458
0.5450312500000001,-0.00014510556783355055
0.54509375,-0.00013731208523150296
0.54515625,-0.00013098814468386066
0.5452187500000001,-0.00012492209955286548
0.54528125,-0.00012037255642907696
0.54534375,-0.00011748271782299757
0.5454062500000001,-0.00011643071524128357
0.5454687500000001,-0.00011727744588430067
0.54553125,-0.00012005557372773978
0.5455937500000001,-0.00012453185677691048
0.54565625,-0.00013033730791686682
0.54571875,-0.0001363894698358653
0.5457812500000001,-0.00014398170465754895
0.54584375,-0.00015177834094785153
0.54590625,-0.00015931592782598286
0.5459687500000001,-0.0001661400468212157
0.54603125,-0.0001719163400172169
0.54609375,-0.00017617659456029
0.5461562500000001,-0.00017871638135730228
0.54621875,-0.00017946756087093563
0.54628125,-0.00017822832792409316
0.5463437500000001,-0.00017509658231252417
0.54640625,-0.00017032301822522689
0.5464687500000001,-0.00016421281888887723
0.54653125,-0.00015697810226494857
0.54659375,-0.00014912200486692784
0.5466562500000001,-0.0001410295599657621
0.54671875,-0.00013318153943536748
0.54678125,-0.00012701482781041218
0.5468437500000001,-0.00012112066542792344
0.54690625,-0.00011660278069663965
0.54696875,-0.00011386768367672995
0.5470312500000001,-0.0001129742132924133
0.54709375,-0.0001139936063153657
0.54715625,-0.00011686296316675004
0.5472187500000001,-0.00012140783899144969
0.54728125,-0.00012733690128048647
0.54734375,-0.00013348476993890745
0.5474062500000001,-0.0001410772358130738
0.5474687500000001,-0.0001489338111418173
0.54753125,-0.00015636351779107355
0.5475937500000001,-0.00016310932969566122
0.54765625,-0.0001687233322571688
0.54771875,-0.00017288088145644975
0.5477812500000001,-0.00017522159577131047
0.54784375,-0.00017574052049121325
0.54790625,-0.00017437878628362435
0.5479687500000001,-0.00017110064924280577
0.54803125,-0.00016611183195346796
0.54809375,-0.00015985930146175664
0.5481562500000001,-0.00015249176404585202
0.54821875,-0.00014462098877360274
0.54828125,-0.00013652822720776336
0.5483437500000001,-0.00012878372150679218
0.54840625,-0.00012265074452881553
0.5484687500000001,-0.0001168360567370269
0.54853125,-0.00011238124890196322
0.54859375,-0.00010981217421240919
0.5486562500000001,-0.00010908179833457599
0.54871875,-0.00011037299767001352
0.54878125,-0.00011328959041688458
0.5488437500000001,-0.00011797961236274801
0.54890625,-0.00012397586023071838
0.54896875,-0.00013023786877808252
0.5490312500000001,-0.00013780858611292524
0.54909375,-0.00014568587131384703
0.54915625,-0.00015312923769300602
0.5492187500000001,-0.00015961402936270214
0.54928125,-0.00016514824167233877
0.54934375,-0.00016911126113205305
0.5494062500000001,-0.00017126531827614533
0.5494687500000001,-0.00017158943156961315
0.54953125,-0.00017013193090104073
0.5495937500000001,-0.00016670996891290923
0.54965625,-0.00016159113667738034
0.54971875,-0.0001551228823288356
0.5497812500000001,-0.0001476339836536944
0.54984375,-0.00013969776348877333
0.54990625,-0.0001315111885556719
0.5499687500000001,-0.00012397179934381386
0.55003125,-0.00011788575321722283
0.55009375,-0.0001121763978905177
0.5501562500000001,-0.00010788750553486492
0.55021875,-0.00010550490380104027
0.55028125,-0.00010492721288242468
0.5503437500000001,-0.0001062482216998284
0.55040625,-0.00010938576282683299
0.5504687500000001,-0.00011429077434005341
0.55053125,-0.0001203160229065331
0.55059375,-0.00012658955227795587
0.5506562500000001,-0.0001342149225109987
0.55071875,-0.00014199073106078985
0.55078125,-0.00014936566215635605
0.5508437500000001,-0.00015591877833924517
0.55090625,-0.00016116772707384236
0.55096875,-0.0001649585617020527
0.5510312500000001,-0.00016699560641265931
0.55109375,-0.0001670578070523676
0.55115625,-0.00016533360986882573
0.5512187500000001,-0.00016168672217104635
0.5512812500000001,-0.00015642817059648845
0.55134375,-0.0001499093011400332
0.5514062500000001,-0.0001423732439867903
0.5514687500000001,-0.0001343632555752261
0.55153125,-0.00012627532293742194
0.5515937500000001,-0.00011860063176413749
0.55165625,-0.0001126280842756594
0.55171875,-0.00010697572979247172
0.5517812500000001,-0.00010295252929870546
0.55184375,-0.0001006686384309452
0.55190625,-0.00010024671673115881
0.5519687500000001,-0.0001017981626146719
0.55203125,-0.00010506938829808743
0.55209375,-0.00011004808760695095
0.5521562500000001,-0.00011622365076545405
0.55221875,-0.00012257655738785733
0.5522812500000001,-0.00013022987451490053
0.5523437500000001,-0.00013792111055897088
0.55240625,-0.00014521721255372072
0.5524687500000001,-0.00015154850970778427
0.55253125,-0.00015671371383901844
0.55259375,-0.00016036278839891976
0.5526562500000001,-0.00016216759066400854
0.55271875,-0.00016207301533995022
0.55278125,-0.00016005449758639545
0.5528437500000001,-0.00015626861500288997
0.55290625,-0.00015082147863693107
0.55296875,-0.00014417039766115303
0.5530312500000001,-0.00013655454072099282
0.55309375,-0.00012848858694959608
0.55315625,-0.00012038189671129823
0.5532187500000001,-0.00011361170541758503
0.5532812500000001,-0.00010689366370016107
0.55334375,-0.00010140743938985564
0.5534062500000001,-0.00009749465255562417
0.55346875,-0.00009538568984124307
0.55353125,-0.00009512691522567396
0.5535937500000001,-0.00009681916593085038
0.55365625,-0.00010031892253295482
0.55371875,-0.0001053881658823752
0.5537812500000001,-0.00011085014670028648
0.55384375,-0.00011808067750180423
0.55390625,-0.0001257804931469389
0.5539687500000001,-0.00013339308906468866
0.55403125,-0.0001405808078981663
0.55409375,-0.000146882841203462
0.5541562500000001,-0.00015181515729664058
0.55421875,-0.00015525176241559802
0.5542812500000001,-0.00015686472530110351
0.5543437500000001,-0.0001565336469495776
0.55440625,-0.0001543248192042712
0.5544687500000001,-0.00015034604177981137
0.55453125,-0.00014475231685599083
0.55459375,-0.00013795546238561107
0.5546562500000001,-0.0001302657810172414
0.55471875,-0.00012217698488979634
0.55478125,-0.00011404954771926379
0.5548437500000001,-0.00010735345700320365
0.55490625,-0.00010069796900528949
0.55496875,-0.00009538432787528639
0.5550312500000001,-0.00009165503134170305
0.55509375,-0.00008963083800576921
0.55515625,-0.00008958170067700777
0.5552187500000001,-0.000091521861216734
0.5552812500000001,-0.00009519014824758976
0.55534375,-0.00010036492221127125
0.5554062500000001,-0.00010592582804927475
0.5554687500000001,-0.00011320795382258747
0.55553125,-0.00012082298540316838
0.5555937500000001,-0.00012847330585544214
0.55565625,-0.00013555089214015853
0.55571875,-0.00014174869252193967
0.5557812500000001,-0.00014660561575089576
0.55584375,-0.00014970250320554823
0.55590625,-0.00015112499467911933
0.5559687500000001,-0.0001505585488602995
0.55603125,-0.00014812826683265057
0.55609375,-0.00014394747821953185
0.5561562500000001,-0.00013822023229843883
0.55621875,-0.00013127894251782624
0.5562812500000001,-0.00012349930049922186
0.5563437500000001,-0.0001153434724176991
0.55640625,-0.0001072889910191388
0.5564687500000001,-0.0001006733694883244
0.55653125,-0.00009410270543477872
0.55659375,-0.00008887542335868359
0.5566562500000001,-0.00008530261623820867
0.55671875,-0.00008358676979043633
0.55678125,-0.0000836811490941558
0.5568437500000001,-0.00008571065897161612
0.55690625,-0.00008962401034154355
0.55696875,-0.00009491185168740424
0.5570312500000001,-0.00010054817632605684
0.55709375,-0.00010792922658774129
0.55715625,-0.00011548925782082359
0.5572187500000001,-0.00012313211987709932
0.5572812500000001,-0.00013013101743677286
0.55734375,-0.0001361398351442944
0.5574062500000001,-0.00014079309615984414
0.5574687500000001,-0.00014371097578640135
0.55753125,-0.00014486776823702252
0.5575937500000001,-0.00014406346187642582
0.55765625,-0.0001414620480830464
0.55771875,-0.00013709892919550742
0.5577812500000001,-0.00013117816762277246
0.55784375,-0.00012408559848570144
0.55790625,-0.00011617378467301126
0.5579687500000001,-0.00010805093318255743
0.55803125,-0.00009998195714897018
0.55809375,-0.00009333141512658794
0.5581562500000001,-0.00008690987633573621
0.55821875,-0.00008191837519339051
0.5582812500000001,-0.00007847809586859766
0.5583437500000001,-0.00007698367885729251
0.55840625,-0.00007736287703645484
0.5584687500000001,-0.00007957174600196903
0.55853125,-0.0000835695282497273
0.55859375,-0.00008900177876858262
0.5586562500000001,-0.00009469912531498426
0.55871875,-0.00010207341514279628
0.55878125,-0.00010972905061976124
0.5588437500000001,-0.00011719900659723503
0.55890625,-0.0001240467679560625
0.55896875,-0.00013004804318548363
0.5590312500000001,-0.00013447712106895438
0.5590937500000001,-0.00013711532589762154
0.55915625,-0.00013816155865498114
0.5592187500000001,-0.00013706661615124627
0.5592812500000001,-0.00013418863482374949
0.55934375,-0.00012960006477930747
0.5594062500000001,-0.00012353276041267292
0.5594687500000001,-0.00011639339184325859
0.55953125,-0.00010833732152825543
0.5595937500000001,-0.00010007057622722637
0.55965625,-0.00009214944549720827
0.55971875,-0.00008567311047449899
0.5597812500000001,-0.00007929480888135831
0.55984375,-0.00007440294351532262
0.55990625,-0.00007123174353944328
0.5599687500000001,-0.00006975852899690493
0.56003125,-0.00007038439102347027
0.5600937500000001,-0.00007278606878642624
0.5601562500000001,-0.00007694161301147195
0.56021875,-0.00008262337822538546
0.5602812500000001,-0.00008840894466237426
0.5603437500000001,-0.00009579391570787438
0.56040625,-0.00010344701257596761
0.5604687500000001,-0.00011093675033876232
0.56053125,-0.00011770075461347423
0.56059375,-0.0001233878535742
0.5606562500000001,-0.00012758740133180652
0.56071875,-0.00013007474796872254
0.56078125,-0.0001307521204545331
0.5608437500000001,-0.00012948366654522148
0.56090625,-0.00012632823067784682
0.56096875,-0.00012157423670839523
0.5610312500000001,-0.00011535878234699565
0.5610937500000001,-0.00010789247116578526
0.56115625,-0.00009991076733004839
0.5612187500000001,-0.00009170364776786566
0.56128125,-0.00008375751075052895
0.56134375,-0.00007734654775681804
0.5614062500000001,-0.00007110144759073234
0.56146875,-0.00006643009229906349
0.56153125,-0.00006339422295820185
0.5615937500000001,-0.00006226109690493642
0.56165625,-0.00006298697919676632
0.56171875,-0.00006559788780724496
0.5617812500000001,-0.00007004023733128695
0.56184375,-0.00007574432063037206
0.56190625,-0.00008160387653656509
0.56196875,-0.00008905020375200162
0.56203125,-0.00009672828691627278
0.5620937500000001,-0.0001040366592510028
0.56215625,-0.00011056745399008056
0.56221875,-0.00011613058883327282
0.5622812500000001,-0.00012011917400921862
0.56234375,-0.000122482314646441
0.56240625,-0.00012290226612166055
0.5624687500000001,-0.00012131648590620048
0.56253125,-0.00011803052951764315
0.56259375,-0.00011296211183227378
0.5626562500000001,-0.00010653714313747092
0.5627187499999999,-0.00009902366769121151
0.56278125,-0.00009090130268135654
0.5628437500000001,-0.00008273831086903771
0.5629062499999999,-0.00007476060138318641
0.56296875,-0.00006841103600270515
0.5630312500000001,-0.00006238567156643948
0.56309375,-0.00005785619654316565
0.56315625,-0.000055058332579183134
0.5632187500000001,-0.00005412280653875612
0.56328125,-0.000055120086745796826
0.56334375,-0.00005795757064250284
0.5634062500000001,-0.00006242992375114775
0.56346875,-0.00006832723414222641
0.56353125,-0.00007430160261651109
0.56359375,-0.00008180016768254139
0.56365625,-0.0000893730518862837
0.56371875,-0.00009667792228851974
0.56378125,-0.0001031709365598571
0.56384375,-0.00010847308215079787
0.56390625,-0.00011227565982657728
0.56396875,-0.00011433129021448662
0.56403125,-0.00011449734211868567
0.5640937500000001,-0.0001126721672437686
0.56415625,-0.00010908272309333167
0.56421875,-0.00010387180687698727
0.5642812500000001,-0.00009726538564747839
0.5643437499999999,-0.00008961726737406056
0.56440625,-0.00008146232945062393
0.5644687500000001,-0.00007320983562828648
0.5645312499999999,-0.00006532905900583086
0.56459375,-0.00005910782744235343
0.5646562500000001,-0.000053233107316530415
0.5647187499999999,-0.00004885516769846665
0.56478125,-0.000046277460913207724
0.5648437500000001,-0.00004559825971442444
0.5649062499999999,-0.00004679672446358807
0.56496875,-0.00004983237694161646
0.56503125,-0.00005456021577225634
0.56509375,-0.00006053044076942404
0.56515625,-0.00006665184759827025
0.56521875,-0.00007420747478154022
0.56528125,-0.00008171255553134082
0.56534375,-0.00008893729785661164
0.56540625,-0.00009521815814419327
0.56546875,-0.00010033320720059108
0.56553125,-0.00010393287786026467
0.56559375,-0.00010569663716378241
0.56565625,-0.0001055574208994603
0.56571875,-0.00010353696680717728
0.5657812499999999,-0.00009970206819145261
0.56584375,-0.00009421558756164683
0.56590625,-0.00008741242011988531
0.5659687499999999,-0.00007970856676346727
0.56603125,-0.00007150053900783354
0.5660937500000001,-0.00006325378229126571
0.5661562499999999,-0.00005626528528306085
0.56621875,-0.00004930574648920327
0.5662812500000001,-0.00004352642909767612
0.5663437499999999,-0.000039476164797838664
0.56640625,-0.00003706394652563949
0.5664687500000001,-0.00003658262306588389
0.5665312499999999,-0.00003810391039710259
0.56659375,-0.00004128721102110433
0.56665625,-0.00004612197469749946
0.5667187499999999,-0.000052324602203085435
0.56678125,-0.000058437738271840955
0.56684375,-0.0000659657870701047
0.56690625,-0.00007355291810670628
0.56696875,-0.00008059987491598752
0.56703125,-0.00008675607945547031
0.56709375,-0.00009161514130867632
0.56715625,-0.00009494792838384003
0.56721875,-0.00009651341774706557
0.56728125,-0.00009603018264425778
0.56734375,-0.00009370243693451741
0.5674062499999999,-0.00008967392348487035
0.56746875,-0.00008402763887779136
0.56753125,-0.00007696165693689416
0.5675937499999999,-0.00006907516866971192
0.56765625,-0.00006088495921698078
0.56771875,-0.00005260430870969446
0.5677812499999999,-0.00004565915734479342
0.56784375,-0.00003879506867209004
0.5679062500000001,-0.00003339636539287372
0.5679687499999999,-0.000029425306321204103
0.56803125,-0.000027307298304329874
0.5680937500000001,-0.000027009474731498617
0.5681562499999999,-0.00002871488736175265
0.56821875,-0.000032113716814774484
0.56828125,-0.00003724570663420079
0.5683437499999999,-0.000042598775302493674
0.56840625,-0.000049650426506550605
0.56846875,-0.00005726678167589788
0.5685312499999999,-0.0000647960374113854
0.56859375,-0.0000715759149419945
0.56865625,-0.00007764684534503768
0.5687187499999999,-0.00008226036610266274
0.56878125,-0.0000854031524639004
0.5688437499999999,-0.00008658760113483543
0.56890625,-0.00008593958716046624
0.56896875,-0.00008326606752024485
0.5690312499999999,-0.00007890009833910056
0.56909375,-0.00007303268011552705
0.56915625,-0.00006574359181807377
0.5692187499999999,-0.000057866037270183635
0.56928125,-0.0000495003512538672
0.56934375,-0.00004128669848178779
0.5694062499999999,-0.000034547919813457395
0.56946875,-0.00002779613605763398
0.56953125,-0.00002245621756535865
0.5695937499999999,-0.000018633280912547234
0.56965625,-0.00001682729420365847
0.5697187499999999,-0.000016873840621295377
0.5697812499999999,-0.000018764491365327873
0.56984375,-0.000022460890982206605
0.56990625,-0.000027571571078549573
0.5699687499999999,-0.00003320047296509476
0.57003125,-0.00004037830597559966
0.5700937500000001,-0.000047970449542543425
0.5701562500000001,-0.000055197007656396235
0.57021875,-0.00006206165566477462
0.5702812500000001,-0.00006784775149314137
0.5703437500000001,-0.00007235636552556379
0.57040625,-0.00007511719431328723
0.5704687500000001,-0.00007600719063577399
0.57053125,-0.00007497420383179021
0.57059375,-0.00007210223508528901
0.5706562500000001,-0.00006742353565006298
0.57071875,-0.0000613829241682684
0.57078125,-0.00005403134623337136
0.5708437500000001,-0.00004593878443109878
0.5709062500000001,-0.00003761051275315286
0.57096875,-0.00002932328972564402
0.5710312500000001,-0.00002272816246620679
0.5710937500000001,-0.0000160344508228355
0.57115625,-0.000010900862980653403
0.5712187500000001,-7.508534816472179e-6
0.57128125,-5.843391695126154e-6
0.57134375,-6.1009133954514905e-6
0.5714062500000001,-8.255942411522499e-6
0.57146875,-0.000012180615487411561
0.57153125,-0.000017479179137913636
0.5715937500000001,-0.000023154397000665905
0.57165625,-0.000030424195168181345
0.57171875,-0.000037886680633480996
0.5717812500000001,-0.00004527673618765632
0.57184375,-0.000051918904123857135
0.5719062500000001,-0.000057573521508230696
0.57196875,-0.00006165197271822132
0.57203125,-0.00006415244663619812
0.5720937500000001,-0.00006474336295105021
0.57215625,-0.00006340852053515755
0.57221875,-0.00006030216904513025
0.5722812500000001,-0.0000553915050650472
0.57234375,-0.00004899881130793898
0.57240625,-0.00004152867888509992
0.5724687500000001,-0.00003334963440689703
0.57253125,-0.000024895638640130835
0.57259375,-0.000016794175905610054
0.5726562500000001,-0.000010163304032348441
0.5727187499999999,-3.8133126366579617e-6
0.57278125,1.1594914844509363e-6
0.5728437500000001,4.384386551425923e-6
0.57290625,5.734732899928541e-6
0.57296875,5.172989292284713e-6
0.5730312500000001,2.7585353804260304e-6
0.57309375,-1.3643029042748056e-6
0.57315625,-6.898729406901172e-6
0.5732187500000001,-0.000012698751304079936
0.57328125,-0.00001994625771637587
0.57334375,-0.00002743849300382989
0.5734062500000001,-0.000034722543543933004
0.57346875,-0.00004120135190836122
0.57353125,-0.000046545036031228615
0.57359375,-0.000050471467207414966
0.57365625,-0.000052695548562062267
0.57371875,-0.000052974972798061626
0.57378125,-0.00005136883967815642
0.57384375,-0.00004789018656474464
0.5739062500000001,-0.000042694053880264204
0.57396875,-0.00003607698038882862
0.57403125,-0.00002854001550701979
0.5740937500000001,-0.000020265208371075816
0.57415625,-0.000011863907899305193
0.57421875,-3.76251537233252e-6
0.5742812500000001,2.699471275430243e-6
0.5743437499999999,8.961462753948046e-6
0.57440625,0.000013666276766924335
0.5744687500000001,0.000016622734867424716
0.5745312499999999,0.000017671089418108687
0.57459375,0.000016850401953122374
0.5746562500000001,0.000014198349733360316
0.57471875,9.832160249370614e-6
0.57478125,4.075244520895804e-6
0.5748437500000001,-1.8222746785978572e-6
0.57490625,-9.138631589675206e-6
0.57496875,-0.00001657576727242399
0.57503125,-0.00002375491987989531
0.57509375,-0.000030160065932330338
0.57515625,-0.00003525826644424496
0.57521875,-0.00003887692990903191
0.57528125,-0.00004077949605904574
0.57534375,-0.000040726492576873
0.57540625,-0.000038860410936328305
0.57546875,-0.000035007616094762106
0.57553125,-0.000029583392794393926
0.57559375,-0.000022786063640575782
0.57565625,-0.00001503011078820421
0.5757187500000001,-6.729753635324742e-6
0.5757812499999999,1.6601756169590254e-6
0.57584375,9.64500719535799e-6
0.5759062500000001,0.000016088706126571317
0.5759687499999999,0.000022127015559647578
0.57603125,0.000026519214189307805
0.5760937500000001,0.000029200420583311293
0.5761562499999999,0.000029965061475886734
0.57621875,0.000028793452499883965
0.5762812500000001,0.000025931643248697234
0.5763437499999999,0.0000213964810241718
0.57640625,0.00001540401760319332
0.5764687500000001,9.450338178007556e-6
0.5765312499999999,2.0994761996129263e-6
0.57659375,-5.439897942952077e-6
0.57665625,-0.000012380233983831646
0.57671875,-0.000018539677709865365
0.57678125,-0.000023491537222794512
0.57684375,-0.000026808471372229137
0.57690625,-0.000028323815033967636
0.57696875,-0.000028010057680272205
0.57703125,-0.00002566121305214164
0.57709375,-0.00002170369607645134
0.57715625,-0.000015967321597254447
0.57721875,-8.94728169959641e-6
0.57728125,-9.567189737935688e-7
0.57734375,7.303289889626363e-6
0.5774062499999999,0.000015718204900816435
0.57746875,0.000022816943275341672
0.57753125,0.000029892314179352786
0.5775937499999999,0.000035637841786034796
0.57765625,0.00003987207446312646
0.5777187500000001,0.00004234081475927576
0.5777812499999999,0.0000428175514448903
0.57784375,0.000041265138419219194
0.5779062500000001,0.00003800954885024854
0.5779687499999999,0.00003334721103374905
0.57803125,0.000027207154560657254
0.5780937500000001,0.000021116862213302334
0.5781562499999999,0.000013761467804185301
0.57821875,6.376582225367522e-6
0.57828125,-4.685503421225645e-7
0.5783437499999999,-6.52062460675118e-6
0.57840625,-0.000011064862306904566
0.57846875,-0.000014143231081217844
0.5785312499999999,-0.000015347194309262013
0.57859375,-0.000014747353851693457
0.57865625,-0.00001213318286786419
0.57871875,-7.840064534039848e-6
0.57878125,-1.768101174415282e-6
0.5788437499999999,5.468366249816725e-6
0.57890625,0.000013470347912158953
0.57896875,0.000021905898255090983
0.5790312499999999,0.000030368578683034886
0.57909375,0.00003727318189884754
0.57915625,0.000044188294176614185
0.5792187499999999,0.000049752220840568184
0.57928125,0.00005364841447241808
0.57934375,0.000055745515598962236
0.5794062499999999,0.000056036833668532404
0.57946875,0.00005413756154060145
0.57953125,0.000050883692698844296
0.5795937499999999,0.00004568677932535736
0.57965625,0.0000404056413609577
0.57971875,0.000033302088392132834
0.5797812499999999,0.000025787588986289633
0.57984375,0.000018457381761260994
0.57990625,0.00001190361090352976
0.5799687499999999,6.195748366785714e-6
0.58003125,1.5627758821398774e-6
0.58009375,-1.245800870977587e-6
0.5801562499999999,-1.9109587983262566e-6
0.58021875,-1.0539170779283458e-6
0.58028125,2.160401499445852e-6
0.5803437499999999,6.713489255648353e-6
0.58040625,0.000013001817450654374
0.58046875,0.00002032715754261144
0.5805312499999999,0.00002851271372920905
0.58059375,0.00003686757279028341
0.5806562499999999,0.00004528528490754802
0.58071875,0.000052295085167505806
0.58078125,0.00005876269661969635
0.5808437499999999,0.00006421254719410352
0.58090625,0.00006771764073001951
0.58096875,0.00006956840868009573
0.5810312499999999,0.0000693776995595724
0.58109375,0.00006741664755952059
0.58115625,0.00006353051699958812
0.5812187499999999,0.00005830850553166511
0.58128125,0.0000527950086469664
0.58134375,0.000045620169619398077
0.5814062499999999,0.00003823153484790176
0.58146875,0.00003102175470699048
0.5815312499999999,0.000024374796168361024
0.5815937499999999,0.00001884830528187109
0.58165625,0.000014781151274914639
0.58171875,0.000012357194487930268
0.5817812499999999,0.000011914348978306344
0.58184375,0.000013329029290576333
0.58190625,0.000016601834865945242
0.5819687499999999,0.000021554841213307363
0.58203125,0.000028017053491098676
0.58209375,0.000035640715782221666
0.5821562499999999,0.000043869224062569045
0.58221875,0.00005230085770410037
0.58228125,0.000060606202754970306
0.5823437499999999,0.00006735494868879977
0.58240625,0.00007386938511080854
0.58246875,0.00007880618445725573
0.58253125,0.00008218970665996306
0.58259375,0.00008366914423720007
0.5826562499999999,0.00008311951112212335
0.58271875,0.00008070654318553805
0.58278125,0.00007664885729145865
0.5828437499999999,0.00007117677514262288
0.58290625,0.00006550071019083281
0.58296875,0.00005828247773100037
0.5830312499999999,0.00005088574245056682
0.58309375,0.00004374398705520727
0.58315625,0.00003732707745959102
0.5832187499999999,0.000032021162712753126
0.58328125,0.000028234316456980657
0.58334375,0.000026171691197243718
0.5834062499999999,0.000026046893228034995
0.58346875,0.000027777263748321457
0.58353125,0.000031388261209998325
0.5835937499999999,0.000036678431039126325
0.58365625,0.000043438383332906894
0.58371875,0.00005109112664520438
0.5837812499999999,0.000059402980146970596
0.58384375,0.00006792201211756194
0.58390625,0.000076131915223418
0.5839687499999999,0.00008273941974482057
0.58403125,0.00008898537685682328
0.58409375,0.00009362377509825048
0.5841562499999999,0.00009661365613516937
0.58421875,0.00009770936666345098
0.58428125,0.00009682805688088214
0.5843437499999999,0.00009410364147025008
0.58440625,0.0000897689260071638
0.58446875,0.00008407506573263057
0.58453125,0.00007827556130594882
0.58459375,0.00007099805276784832
0.5846562499999999,0.00006353819005910921
0.58471875,0.00005650783219075112
0.58478125,0.00005030915239856437
0.5848437499999999,0.00004525575424955963
0.58490625,0.00004174143178221901
0.58496875,0.00004005034221558901
0.5850312499999999,0.00004026619847030677
0.58509375,0.00004234804743363796
0.58515625,0.000046340477573215966
0.5852187499999999,0.000051890311280444745
0.58528125,0.00005873785670396786
0.58534375,0.00006670051781457187
0.5854062499999999,0.00007516604582508135
0.58546875,0.00008364494672220835
0.5855312500000001,0.0000908238215221735
0.5855937499999999,0.00009806313088397967
0.58565625,0.00010403001880875118
0.58571875,0.00010839762826202193
0.5857812499999999,0.00011104250498705781
0.58584375,0.00011180604454405496
0.58590625,0.00011054249956088391
0.5859687499999999,0.00010753047402614624
0.58603125,0.0001029181308941779
0.58609375,0.00009699938814045073
0.5861562499999999,0.00009096977448501409
0.58621875,0.00008361498620172714
0.58628125,0.00007635341567042986
0.5863437499999999,0.00006941301819982093
0.58640625,0.00006329147173331218
0.58646875,0.00005861092701590909
0.58653125,0.00005549514494644636
0.58659375,0.000054125582251374205
0.5866562499999999,0.0000547078069093182
0.58671875,0.00005719645647225824
0.58678125,0.00006149260596256811
0.5868437499999999,0.00006732048439501287
0.58690625,0.00007447521529308637
0.58696875,0.00008253672790167754
0.5870312499999999,0.00009108929930531917
0.58709375,0.00009952859102384248
0.58715625,0.0001064809649644477
0.5872187499999999,0.00011349100451713001
0.58728125,0.00011924682251870933
0.58734375,0.00012337706387532954
0.5874062499999999,0.0001256654761024878
0.58746875,0.00012586413544299346
0.58753125,0.00012432093432636349
0.5875937499999999,0.00012103225607824897
0.58765625,0.00011608357171248584
0.58771875,0.00010992504228689304
0.5877812499999999,0.00010386323975215134
0.58784375,0.00009650308720152156
0.58790625,0.0000891984886853131
0.5879687499999999,0.00008232388290323883
0.58803125,0.0000765422894179052
0.58809375,0.00007217062008807451
0.5881562499999999,0.00006939428481073096
0.58821875,0.0000683773089843881
0.58828125,0.00006933331385597374
0.5883437499999999,0.00007211907084606756
0.58840625,0.00007688073424207825
0.58846875,0.00008302537510591207
0.58853125,0.00009036317478713224
0.58859375,0.00009856957650021536
0.5886562499999999,0.00010707001253401627
0.58871875,0.00011543373887598629
0.58878125,0.00012243760783507696
0.5888437499999999,0.0001291781194198982
0.58890625,0.0001346812840722772
0.58896875,0.0001383877791782534
0.5890312499999999,0.00014007142742705758
0.58909375,0.00014022120146564565
0.58915625,0.00013828838750802597
0.5892187499999999,0.00013450126037899135
0.58928125,0.00012926633566881507
0.58934375,0.0001239888953688123
0.5894062499999999,0.000116822749676955
0.58946875,0.00010928580499423857
0.58953125,0.00010214487865194133
0.5895937499999999,0.00009556304159900886
0.58965625,0.00009022224493229064
0.58971875,0.00008597584611329256
0.5897812499999999,0.00008338179545863689
0.58984375,0.00008284341106519488
0.58990625,0.00008433337364040228
0.5899687499999999,0.00008750853394988434
0.59003125,0.0000924710318966418
0.59009375,0.00009900744460605848
0.5901562499999999,0.0001064651172506606
0.59021875,0.0001146827294431288
0.59028125,0.00012324237911028046
0.59034375,0.00013158552323715156
0.59040625,0.0001382590438180481
0.59046875,0.00014487526110883164
0.59053125,0.00014997755059306672
0.59059375,0.00015338220938446168
0.5906562499999999,0.0001548330649927404
0.59071875,0.00015437119634806318
0.59078125,0.00015201958219951406
0.5908437499999999,0.00014799049005764786
0.59090625,0.00014247509678216863
0.59096875,0.00013697379126442755
0.5910312499999999,0.00012972692219195142
0.59109375,0.00012230934263490756
0.59115625,0.00011515046733662909
0.5912187499999999,0.00010885408816552894
0.59128125,0.00010334293780778908
0.5913437500000001,0.00009965199065291308
0.5914062499999999,0.00009759981893678327
0.59146875,0.00009755681976982011
0.59153125,0.0000991814892724735
0.5915937499999999,0.00010284525344639306
0.59165625,0.00010816790574108559
0.59171875,0.00011483264233844159
0.5917812499999999,0.00012265467556107218
0.59184375,0.0001310204972666748
0.59190625,0.0001395209873743461
0.5919687499999999,0.00014685854577363433
0.59203125,0.00015426248649277885
0.59209375,0.00016052690167508987
0.5921562499999999,0.00016524063942346956
0.59221875,0.00016822484270170857
0.59228125,0.00016930001928851246
0.59234375,0.0001685189534713083
0.59240625,0.0001657876020845911
0.59246875,0.00016138574508434145
0.59253125,0.0001556810853699242
0.59259375,0.0001498314012483848
0.5926562499999999,0.00014254202803690857
0.59271875,0.00013514220560710555
0.59278125,0.00012811016255888374
0.5928437499999999,0.00012183472503420056
0.59290625,0.00011690914771014804
0.59296875,0.00011341116246334215
0.5930312499999999,0.00011179158143630186
0.59309375,0.00011196931525055132
0.59315625,0.000114164672476047
0.5932187499999999,0.00011817159113763909
0.59328125,0.00012387117535943987
0.5933437500000001,0.00013078954941390247
0.5934062499999999,0.0001386149573242637
0.59346875,0.0001470319990213645
0.59353125,0.00015559511690470262
0.5935937499999999,0.00016280222091419327
0.59365625,0.00016988162659831163
0.59371875,0.0001758467639478567
0.5937812499999999,0.00018029994809964922
0.59384375,0.00018283525953105562
0.59390625,0.0001834565362971996
0.5939687499999999,0.0001821672003244068
0.59403125,0.0001790741465855228
0.59409375,0.00017434975702829147
0.5941562499999999,0.00016836005168303914
0.59421875,0.00016242886546335988
0.59428125,0.0001549916927179179
0.59434375,0.00014753959084368162
0.59440625,0.00014067974603181044
0.59446875,0.000134660628017369
0.59453125,0.00012998660240619991
0.59459375,0.0001269145565836738
0.5946562499999999,0.0001256490642197322
0.59471875,0.00012634116501908377
0.59478125,0.0001287974364914124
0.5948437499999999,0.00013312078891863227
0.59490625,0.00013905664034851578
0.59496875,0.00014639018340247695
0.5950312499999999,0.00015439822574411788
0.59509375,0.00016283255977456862
0.59515625,0.00017126939507276784
0.5952187499999999,0.00017831276741044066
0.59528125,0.00018513914880800841
0.5953437500000001,0.00019075420280012523
0.5954062499999999,0.0001947790510009456
0.59546875,0.000196916422888882
0.5955312500000001,0.00019718564163305474
0.5955937499999999,0.00019530850248597464
0.59565625,0.00019176640427299996
0.59571875,0.00018676746020776513
0.5957812499999999,0.00018054828227810626
0.59584375,0.00017440767955793912
0.59590625,0.00016702046623006533
0.5959687499999999,0.00015955402682259895
0.59603125,0.0001528799857153859
0.59609375,0.00014721611080138752
0.5961562499999999,0.0001426599684856561
0.59621875,0.00013999212733614708
0.59628125,0.00013910476710825292
0.59634375,0.00014028274188175593
0.59640625,0.00014315735574026156
0.59646875,0.0001478420533368094
0.59653125,0.00015423857306692823
0.59659375,0.0001617465562410575
0.5966562499999999,0.00016975239385751822
0.59671875,0.00017816149218623234
0.59678125,0.00018645957825765003
0.5968437499999999,0.00019337828380405764
0.59690625,0.0002000603254541239
0.59696875,0.00020530973099959493
0.5970312499999999,0.00020882728262908157
0.59709375,0.00021049334110841145
0.59715625,0.00021020668479182492
0.5972187499999999,0.00020803579449796272
0.59728125,0.00020422098182398818
0.5973437500000001,0.00019877005374475953
0.5974062499999999,0.00019315330370367478
0.59746875,0.00018599638703639676
0.59753125,0.00017852301404401583
0.5975937499999999,0.000171218533908446
0.59765625,0.00016461048219841568
0.59771875,0.00015924689367508016
0.5977812499999999,0.00015523540281318915
0.59784375,0.00015276426735717774
0.59790625,0.00015241552217937215
0.5979687499999999,0.00015393015358639017
0.59803125,0.000157327045228986
0.59809375,0.0001623155822544492
0.59815625,0.00016884311218398618
0.59821875,0.00017639306726047188
0.59828125,0.00018471521984206318
0.59834375,0.00019327338549362388
0.59840625,0.00020150686683009789
0.59846875,0.00020803010548919865
0.59853125,0.00021432480209308824
0.59859375,0.00021918033714497798
0.5986562499999999,0.0002222526902051769
0.59871875,0.00022347253541050993
0.59878125,0.00022276450326097486
0.5988437499999999,0.000220282209919348
0.59890625,0.00021585603689985855
0.59896875,0.00021009836478269595
0.5990312499999999,0.0002043937421862263
0.59909375,0.0001969739271970236
0.5991562500000001,0.0001896295977573334
0.5992187499999999,0.00018239633481480222
0.59928125,0.0001759695583418916
0.5993437500000001,0.00017084079647851358
0.5994062499999999,0.00016697108324663368
0.59946875,0.00016517667074376907
0.59953125,0.0001651381122541179
0.5995937499999999,0.00016710690776251813
0.59965625,0.00017081508736181694
0.59971875,0.00017635900001009008
0.5997812499999999,0.0001832572307159594
0.59984375,0.00019094995144941507
0.59990625,0.00019909974176607337
0.5999687499999999,0.00020759372719506008
0.60003125,0.00021481109172541424
0.60009375,0.00022183459864770494
0.60015625,0.00022804046282264012
0.60021875,0.00023250576572994563
0.60028125,0.0002350621693621019
0.60034375,0.00023583651861311394
0.60040625,0.00023452502920200125
0.60046875,0.00023157742380128243
0.60053125,0.0002267584603015127
0.60059375,0.00022068486331998372
0.6006562499999999,0.000214785301541065
0.60071875,0.00020735169288110117
0.60078125,0.00019981508962040734
0.6008437499999999,0.00019286617437923315
0.60090625,0.0001865060026682991
0.60096875,0.00018185821121548262
0.6010312499999999,0.00017844194163903204
0.60109375,0.00017687800461869962
0.6011562500000001,0.0001774823423343619
0.6012187499999999,0.00017986054647818606
0.60128125,0.00018390649920334984
0.6013437500000001,0.00018972175530692498
0.6014062499999999,0.000196820184499083
0.60146875,0.00020466240652470408
0.60153125,0.00021305700381238357
0.6015937499999999,0.00022143320149962953
0.60165625,0.00022831062892850196
0.60171875,0.00023521317137649433
0.6017812499999999,0.00024094882454150923
0.60184375,0.0002448714546986336
0.60190625,0.00024699256500942957
0.6019687499999999,0.0002472665258868023
0.60203125,0.00024547470652939996
0.60209375,0.0002419225784675988
0.60215625,0.0002369397032715992
0.60221875,0.0002306016775375369
0.60228125,0.0002244568636372915
0.60234375,0.00021691413564258605
0.60240625,0.00020937502855027101
0.60246875,0.000202423614162818
0.60253125,0.00019657856714520167
0.60259375,0.00019197814795262474
0.6026562499999999,0.00018912056531929233
0.60271875,0.00018801264155927921
0.60278125,0.00018890217263572984
0.6028437499999999,0.00019177059723914092
0.60290625,0.00019624385914136788
0.60296875,0.00020240614728151557
0.6030312499999999,0.00020964863573578324
0.60309375,0.00021770293162409055
0.6031562500000001,0.00022601106713247138
0.6032187499999999,0.00023431175548765948
0.60328125,0.0002410603369313452
0.6033437500000001,0.00024761614085321015
0.6034062499999999,0.00025282632293538443
0.60346875,0.0002562296579652207
0.60353125,0.0002578761688164788
0.6035937499999999,0.0002576098146693656
0.60365625,0.000255357849530527
0.60371875,0.00025137336771716146
0.6037812499999999,0.0002459358822208685
0.60384375,0.00024025882015582534
0.60390625,0.00023290518264949822
0.6039687499999999,0.0002252706847393135
0.60403125,0.0002179078747801197
0.60409375,0.00021117625585505978
0.60415625,0.00020543083018824404
0.60421875,0.00020130342745480756
0.60428125,0.0001988706554074543
0.60434375,0.0001982682918287848
0.60440625,0.000199480424811313
0.60446875,0.00020267774420164308
0.60453125,0.00020771889899039164
0.60459375,0.00021406522226318642
0.6046562499999999,0.00022147146343103052
0.60471875,0.00022968687234478646
0.60478125,0.0002380668407305081
0.6048437499999999,0.00024610629174338927
0.60490625,0.0002525456521237507
0.60496875,0.00025884197334233305
0.6050312499999999,0.00026356916800081287
0.60509375,0.00026645036176786707
0.6051562500000001,0.00026756924262127946
0.6052187499999999,0.000266690087906557
0.60528125,0.00026400119782102327
0.6053437500000001,0.00025961381620985546
0.6054062499999999,0.000253718901356656
0.60546875,0.0002476823469493711
0.6055312500000001,0.00024024771004769324
0.6055937499999999,0.0002326132867191688
0.60565625,0.0002253217249819639
0.60571875,0.00021875414468394694
0.6057812499999999,0.00021337161454544618
0.60584375,0.0002095366619440306
0.60590625,0.0002074665069511511
0.60596875,0.00020741246768578303
0.60603125,0.00020923239205322686
0.60609375,0.00021291118395719288
0.60615625,0.00021814040624716646
0.60621875,0.0002246667791803228
0.60628125,0.00023237929686659858
0.60634375,0.00024068668009036287
0.60640625,0.0002489662745778498
0.60646875,0.0002559004096542167
0.60653125,0.00026282574530134273
0.60659375,0.0002687502189754054
0.6066562499999999,0.00027309538255500254
0.60671875,0.0002755070392291836
0.60678125,0.0002759224368969748
0.6068437499999999,0.0002746142905205029
0.60690625,0.00027146051129552096
0.6069687500000001,0.0002666767890219801
0.6070312499999999,0.00026042707815164545
0.60709375,0.00025408535917417763
0.6071562500000001,0.0002464334849258121
0.6072187499999999,0.00023896738979412024
0.60728125,0.00023163234316601888
0.6073437500000001,0.000225306600010175
0.6074062499999999,0.0002203197784287833
0.60746875,0.00021695999501998575
0.60753125,0.00021523626869779378
0.6075937499999999,0.00021561112379990532
0.60765625,0.00021795636988876377
0.60771875,0.00022192465209295437
0.6077812499999999,0.00022761675455863772
0.60784375,0.00023453391870281032
0.60790625,0.00024235330373461456
0.60796875,0.00025058803570571914
0.60803125,0.00025870144321131494
0.60809375,0.00026549149433470476
0.60815625,0.0002722214363648223
0.60821875,0.00027752695841870567
0.60828125,0.0002814010337805345
0.60834375,0.00028325549422039686
0.60840625,0.00028324472674355616
0.60846875,0.000281323416095422
0.60853125,0.0002775686338738065
0.60859375,0.000272260012193673
0.6086562499999999,0.0002657911624455167
0.60871875,0.0002590906449759997
0.60878125,0.00025153845432437233
0.6088437499999999,0.00024401387641429656
0.60890625,0.00023709345847339192
0.6089687500000001,0.00023089551404695957
0.6090312499999999,0.00022613581594359278
0.60909375,0.00022321101053141001
0.6091562500000001,0.00022212773718248424
0.6092187499999999,0.00022297992373078446
0.60928125,0.00022564651420305115
0.6093437500000001,0.00022996985951888316
0.6094062499999999,0.00023616328220413263
0.60946875,0.00024313893852550422
0.60953125,0.0002511620262631367
0.6095937499999999,0.00025931306551978117
0.60965625,0.0002674416441082461
0.60971875,0.00027382808284270865
0.6097812499999999,0.00028039995407114215
0.60984375,0.00028508760681944523
0.60990625,0.000288244700166973
0.60996875,0.0002896425505653222
0.61003125,0.00028923516713752484
0.61009375,0.0002866909730302597
0.61015625,0.00028218187190734434
0.61021875,0.00027675603745616617
0.61028125,0.00027076686167776254
0.61034375,0.00026305251509668726
0.61040625,0.00025537183908396627
0.61046875,0.0002477192272509546
0.61053125,0.00024094284297109664
0.61059375,0.0002352650308341253
0.6106562499999999,0.00023098459130839466
0.61071875,0.00022832888259266548
0.61078125,0.00022777943285780256
0.6108437499999999,0.0002289837663233124
0.61090625,0.0002321957168593819
0.6109687500000001,0.00023708326662892631
0.6110312499999999,0.0002433146391937202
0.61109375,0.0002508321564742011
0.6111562500000001,0.00025870334188283356
0.6112187499999999,0.000266721240194584
0.61128125,0.0002737812422060615
0.6113437500000001,0.00028103440103922905
0.6114062499999999,0.0002868097033959932
0.61146875,0.00029126316756607207
0.61153125,0.00029398010058458157
0.6115937499999999,0.00029474162595471975
0.61165625,0.00029347197973467187
0.61171875,0.00029043713847706765
0.6117812499999999,0.0002857654912482299
0.61184375,0.0002795105047764257
0.61190625,0.00027334284673478926
0.61196875,0.0002655091880891386
0.61203125,0.0002576533061267594
0.61209375,0.0002503730749576494
0.61215625,0.00024364226448242432
0.61221875,0.0002382679866497206
0.61228125,0.0002343290038985535
0.61234375,0.00023226812008822484
0.61240625,0.0002320522749914844
0.61246875,0.00023387903233756946
0.61253125,0.00023743189126734093
0.61259375,0.00024272757226281166
0.6126562499999999,0.0002493084963389597
0.61271875,0.0002568394418233297
0.61278125,0.00026487180638343905
0.6128437499999999,0.00027288050763785154
0.61290625,0.00027977620395337743
0.6129687500000001,0.0002864057402442999
0.6130312499999999,0.00029196440425580117
0.61309375,0.0002957992588558528
0.6131562500000001,0.0002978787112584286
0.6132187499999999,0.0002980031784730608
0.61328125,0.0002961579148592075
0.6133437500000001,0.00029255964481682273
0.6134062499999999,0.0002873473798409715
0.61346875,0.00028084312201870354
0.61353125,0.00027431608365507953
0.6135937499999999,0.00026652847842276867
0.61365625,0.0002586067017516097
0.61371875,0.00025123825634982416
0.61378125,0.0002448269868341943
0.61384375,0.00023977045579608863
0.61390625,0.00023636485289796338
0.61396875,0.0002348281801864971
0.61403125,0.00023500823319458353
0.61409375,0.00023732226906195142
0.61415625,0.00024141252845963357
0.61421875,0.0002470399680065613
0.61428125,0.00025381938271704096
0.61434375,0.0002614068193130814
0.61440625,0.00026947603914313084
0.61446875,0.00027738156194991037
0.61453125,0.000283925916793909
0.61459375,0.0002903090892989735
0.6146562499999999,0.00029524051959495257
0.61471875,0.0002985747983998144
0.6147812500000001,0.0003000298535616175
0.6148437499999999,0.00029954596161080316
0.61490625,0.0002971906713428313
0.6149687500000001,0.0002929090440349086
0.6150312499999999,0.00028726501748281563
0.61509375,0.0002803916085669794
0.6151562500000001,0.00027363042667476883
0.6152187499999999,0.00026562457694918884
0.61528125,0.0002577761473613119
0.6153437500000001,0.00025050378921362415
0.6154062499999999,0.00024458722848321596
0.61546875,0.0002400137141626013
0.6155312500000001,0.0002368335399658833
0.6155937499999999,0.00023566998313749588
0.61565625,0.000236715910194904
0.61571875,0.00023945561266745102
0.61578125,0.00024392892797234222
0.61584375,0.00024978823743706385
0.61590625,0.0002567581799992752
0.61596875,0.00026449406176934365
0.61603125,0.0002725807387741405
0.61609375,0.00027961615275061413
0.61615625,0.0002866281670693832
0.61621875,0.0002923577694937396
0.61628125,0.000296852300391906
0.61634375,0.000299630640292467
0.61640625,0.00030044182913251116
0.61646875,0.00029924419912023825
0.61653125,0.0002963334753173369
0.61659375,0.00029160174903049285
0.6166562499999999,0.0002855204554559343
0.61671875,0.0002791316095886176
0.6167812500000001,0.00027133409330418884
0.6168437499999999,0.0002632739730051223
0.61690625,0.00025550699002562655
0.6169687500000001,0.0002485150583981452
0.6170312499999999,0.0002427256519144036
0.61709375,0.00023852228354279137
0.6171562500000001,0.00023619418993046926
0.6172187499999999,0.00023547467870733974
0.61728125,0.00023678388743482437
0.6173437500000001,0.00023993451578257358
0.6174062499999999,0.00024490744434946254
0.61746875,0.00025115278837868626
0.61753125,0.00025839436971595436
0.6175937499999999,0.00026619634859632174
0.61765625,0.00027412940472282266
0.61771875,0.0002807946987042065
0.61778125,0.000287445341497633
0.61784375,0.0002928367784656438
0.61790625,0.0002967243646323642
0.61796875,0.0002990035288491788
0.61803125,0.00029922581240550417
0.61809375,0.0002972749744059311
0.61815625,0.0002936441414299329
0.61821875,0.0002885149638434392
0.61828125,0.00028196908210971483
0.61834375,0.00027526888805179395
0.61840625,0.00026737086350362566
0.61846875,0.00025924261461673925
0.61853125,0.000251695498879545
0.61859375,0.0002450091974509211
0.6186562499999999,0.00023959379048768548
0.61871875,0.00023585934124385755
0.6187812500000001,0.00023378835539120124
0.6188437499999999,0.00023380755410443155
0.61890625,0.00023555033274556825
0.6189687500000001,0.00023923081342034497
0.6190312499999999,0.0002446630156526866
0.61909375,0.00025109332212412683
0.6191562500000001,0.00025853521891316955
0.6192187499999999,0.0002663052268357252
0.61928125,0.00027423288042825733
0.6193437500000001,0.0002804054584129301
0.6194062499999999,0.00028696441245783244
0.61946875,0.0002917643301443146
0.61953125,0.0002950688215138386
0.6195937499999999,0.0002966209806042064
0.61965625,0.00029612772614670546
0.61971875,0.00029381611305841215
0.61978125,0.000289339059265592
0.61984375,0.00028374408615607083
0.61990625,0.0002768720981820294
0.61996875,0.0002699506507744531
0.62003125,0.0002617332673821443
0.62009375,0.00025382783261242853
0.62015625,0.00024641298327849476
0.62021875,0.0002400509479684454
0.62028125,0.0002348084272674883
0.62034375,0.0002315766202502234
0.62040625,0.00023019504504571964
0.62046875,0.0002306088100039877
0.62053125,0.00023287375885790162
0.62059375,0.0002371528204154344
0.6206562499999999,0.00024290057393787368
0.62071875,0.0002494795882885398
0.6207812500000001,0.00025713674847804846
0.6208437499999999,0.0002650447856616528
0.62090625,0.00027258320298610694
0.6209687500000001,0.0002786434104819213
0.6210312499999999,0.00028462871862423855
0.62109375,0.00028896155910300425
0.6211562500000001,0.0002916391878430291
0.6212187499999999,0.00029255769660249675
0.62128125,0.00029122980261264697
0.6213437500000001,0.00028822744001263945
0.6214062499999999,0.0002835929972670459
0.62146875,0.0002771977338684034
0.62153125,0.0002707336905480029
0.62159375,0.00026290118492910963
0.62165625,0.0002547296255524453
0.62171875,0.0002467083665729855
0.62178125,0.00023945551402691084
0.62184375,0.00023344174141485402
0.62190625,0.00022894734322614213
0.62196875,0.00022607069102451027
0.62203125,0.00022518126542700467
0.62209375,0.0002261446396824851
0.62215625,0.00022901720986889113
0.62221875,0.00023370071803702208
0.62228125,0.00023979661261089302
0.62234375,0.00024678029172080923
0.62240625,0.0002543662066162161
0.62246875,0.0002619706431182048
0.62253125,0.00026859045720326047
0.6225937500000001,0.000275241990669417
0.6226562499999999,0.0002806375605766548
0.62271875,0.0002844166881701832
0.6227812500000001,0.0002865054707803516
0.6228437499999999,0.000286779608420315
0.62290625,0.00028482688989593663
0.6229687500000001,0.0002811147932373914
0.6230312499999999,0.0002758638848459338
0.62309375,0.00026921722162581707
0.6231562500000001,0.00026242818178130733
0.6232187499999999,0.0002541678908580258
0.62328125,0.0002459952839888313
0.6233437500000001,0.0002382092644747924
0.6234062499999999,0.00023131906009194597
0.62346875,0.0002256249418745651
0.62353125,0.00022140721326797952
0.62359375,0.00021918285246241842
0.62365625,0.00021884432057352188
0.62371875,0.00022047246104607565
0.62378125,0.00022403560044370607
0.62384375,0.00022902377545747782
0.62390625,0.00023516601538615262
0.62396875,0.00024236753536634875
0.62403125,0.00025020028637204317
0.62409375,0.0002577468299849589
0.62415625,0.00026390133207016
0.62421875,0.00027012393621736464
0.62428125,0.0002752138131442011
0.62434375,0.00027838485477003905
0.62440625,0.00027970216692857486
0.62446875,0.00027923997885630214
0.62453125,0.00027679751088444116
0.6245937500000001,0.0002724468492734944
0.6246562499999999,0.0002663710087857374
0.62471875,0.0002593819680267867
0.6247812500000001,0.0002525171479943744
0.6248437499999999,0.00024415193729413615
0.62490625,0.00023593160273337188
0.6249687500000001,0.00022831632806463026
0.6250312499999999,0.00022160257267214017
0.62509375,0.0002164520207897716
0.6251562500000001,0.0002128792026953319
0.6252187499999999,0.00021118628269671536
0.62528125,0.00021145183182387506
0.6253437500000001,0.00021357249443332282
0.6254062499999999,0.0002173724564942664
0.62546875,0.00022295358414339134
0.6255312500000001,0.00022950709275562642
0.62559375,0.00023684443264515576
0.62565625,0.0002445424373503924
0.62571875,0.00025193505740542244
0.62578125,0.00025789586235643036
0.62584375,0.00026373340860294525
0.62590625,0.00026806488831308817
0.62596875,0.00027059417667252283
0.62603125,0.00027127989225732285
0.62609375,0.00027016348716704663
0.62615625,0.0002669599987039917
0.62621875,0.0002620135510616878
0.62628125,0.0002557875097164708
0.62634375,0.0002484500925237221
0.62640625,0.00024107158456544014
0.62646875,0.00023266255316796436
0.62653125,0.00022453584999159587
0.6265937500000001,0.00021711270951894207
0.6266562499999999,0.00021084211337450698
0.62671875,0.00020610018129022661
0.6267812500000001,0.00020310844696083685
0.6268437499999999,0.0002020654225387969
0.62690625,0.0002026218524190243
0.6269687500000001,0.0002054702978257078
0.6270312499999999,0.00020994409635809175
0.62709375,0.00021565892356477379
0.6271562500000001,0.00022256690569139037
0.6272187499999999,0.0002300953256401811
0.62728125,0.00023764141598815042
0.6273437500000001,0.0002440083126368231
0.6274062499999999,0.0002505026704083674
0.62746875,0.00025579435365602476
0.62753125,0.0002594774119127202
0.62759375,0.0002614464759337354
0.62765625,0.00026153693751505835
0.62771875,0.00025945779340451336
0.62778125,0.0002557082907002073
0.62784375,0.0002503509420503647
0.62790625,0.00024341714935185998
0.62796875,0.00023649157590995007
0.62803125,0.00022833032814184584
0.62809375,0.00021989176968502389
0.62815625,0.00021190134047748
0.62821875,0.00020478185627779977
0.62828125,0.00019890363324671922
0.62834375,0.0001946666864025004
0.62840625,0.00019207468080885415
0.62846875,0.00019171525749878127
0.62853125,0.0001931022871140553
0.6285937500000001,0.00019646759484992504
0.6286562499999999,0.0002012976426819177
0.62871875,0.00020741273493268125
0.6287812500000001,0.00021440537495010653
0.6288437499999999,0.0002218933203434817
0.62890625,0.00022952120812348709
0.6289687500000001,0.00023574682860012797
0.6290312499999999,0.00024168451220207832
0.62909375,0.000246425510699394
0.6291562500000001,0.00024946170379133714
0.6292187499999999,0.0002508423936863208
0.62928125,0.0002500999705942336
0.6293437500000001,0.0002474690635604071
0.62940625,0.00024309088486783315
0.62946875,0.00023707326480625068
0.62953125,0.00022995670249828515
0.62959375,0.00022258270619156945
0.62965625,0.00021417901066734385
0.62971875,0.0002058100441306443
0.62978125,0.0001981121442762787
0.62984375,0.00019119472500351425
0.62990625,0.00018595917516733146
0.62996875,0.00018208665164680393
0.63003125,0.00018042845484679548
0.63009375,0.00018042299151266317
0.63015625,0.00018240920758810092
0.63021875,0.0001861553048560366
0.63028125,0.00019137058395478357
0.63034375,0.00019811022936248868
0.6304062500000001,0.0002053271936610715
0.63046875,0.00021270592069759509
0.63053125,0.00022012891138176172
0.6305937500000001,0.00022580200158527075
0.6306562499999999,0.00023137509952946
0.63071875,0.00023559446495427516
0.6307812500000001,0.00023813911006807797
0.6308437499999999,0.00023874588641820127
0.63090625,0.0002375036421036203
0.6309687500000001,0.00023376033518909822
0.6310312499999999,0.00022889395849298722
0.63109375,0.00022236724161918409
0.6311562500000001,0.00021483484113227203
0.6312187499999999,0.0002072858465485966
0.63128125,0.00019883458484089983
0.6313437500000001,0.00019057122932564924
0.63140625,0.0001831384358829402
0.63146875,0.00017678759813311018
0.63153125,0.00017178456036083534
0.63159375,0.00016872400299872137
0.63165625,0.00016755914802199512
0.63171875,0.0001681994918191626
0.63178125,0.00017082209415088256
0.63184375,0.0001751726085956612
0.63190625,0.00018083944945605085
0.63196875,0.00018750484778484733
0.63203125,0.0001948528368683894
0.63209375,0.00020258611563497841
0.63215625,0.00020872627249426956
0.63221875,0.0002150101175883018
0.63228125,0.0002200270245750896
0.63234375,0.00022362839291495407
0.6324062500000001,0.00022544988308702274
0.63246875,0.00022520780724873124
0.63253125,0.000223054122576824
0.6325937500000001,0.0002191040987853804
0.6326562499999999,0.00021373054825402082
0.63271875,0.00020661725649138984
0.6327812500000001,0.00019950229878343273
0.6328437499999999,0.00019112848741047184
0.63290625,0.00018255379935277344
0.6329687500000001,0.00017443238666967759
0.6330312499999999,0.00016728658197442958
0.63309375,0.000161365999171173
0.6331562500000001,0.00015703180041928833
0.6332187499999999,0.00015465692953567367
0.63328125,0.00015393703901928069
0.6333437500000001,0.00015533122059849247
0.63340625,0.00015864367391840717
0.63346875,0.00016350881038899867
0.63353125,0.00016943198029134576
0.63359375,0.00017652391160163927
0.63365625,0.00018393103112335912
0.63371875,0.0001912588499689699
0.63378125,0.00019714591782360458
0.63384375,0.00020305666719222515
0.63390625,0.000207655725665723
0.63396875,0.00021055468752508022
0.63403125,0.00021164754124168572
0.63409375,0.0002108441102869757
0.63415625,0.00020802496292331163
0.63421875,0.00020325381714922375
0.63428125,0.00019718148104215516
0.63434375,0.00018989955110557122
0.6344062500000001,0.00018255913054807116
0.63446875,0.00017390067975685264
0.63453125,0.0001654891015390597
0.6345937500000001,0.00015773513074522627
0.6346562499999999,0.00015097798370600213
0.63471875,0.00014537832064874523
0.6347812500000001,0.00014159228107535338
0.6348437499999999,0.00013993830018796394
0.63490625,0.00014007410439888235
0.6349687500000001,0.00014200500594546694
0.6350312499999999,0.000145850566595912
0.63509375,0.00015105049341922888
0.6351562500000001,0.00015744693355764644
0.6352187499999999,0.00016468354929183304
0.63528125,0.0001722054983148008
0.6353437500000001,0.0001783228055503433
0.63540625,0.00018489596422409382
0.63546875,0.00019046145017488636
0.6355312500000001,0.00019442265008824677
0.63559375,0.00019673110354311019
0.63565625,0.00019692702557105868
0.63571875,0.00019532533921413908
0.63578125,0.0001918835078021236
0.63584375,0.0001867927961023974
0.63590625,0.00018008611784633977
0.63596875,0.00017307167793055578
0.63603125,0.00016462324177795445
0.63609375,0.00015620542727665804
0.63615625,0.0001477867245241113
0.63621875,0.0001401952468308848
0.63628125,0.00013398616475499003
0.63634375,0.0001291652626605605
0.6364062500000001,0.00012597607119289866
0.63646875,0.00012474637800399813
0.63653125,0.0001257048741847705
0.6365937500000001,0.00012828755577268952
0.6366562499999999,0.0001327170933352398
0.63671875,0.00013836424950095655
0.6367812500000001,0.00014509400429801866
0.6368437499999999,0.0001524067540760385
0.63690625,0.00015968695966279978
0.6369687500000001,0.00016583144982612597
0.6370312499999999,0.00017200129768792094
0.63709375,0.000176955473783727
0.6371562500000001,0.00018034368935596068
0.63721875,0.00018184218051441048
0.63728125,0.0001816398520078366
0.6373437500000001,0.00017917481130996782
0.63740625,0.00017505391227420897
0.63746875,0.00016916152558732467
0.63753125,0.00016207719703766055
0.63759375,0.00015486821118572414
0.63765625,0.0001463679918881286
0.63771875,0.00013778552387384846
0.63778125,0.0001295857158197522
0.63784375,0.0001224559510005635
0.63790625,0.00011660797642328025
0.63796875,0.00011239819636446602
0.63803125,0.00010992371365516063
0.63809375,0.00010945299661416219
0.63815625,0.00011095957514234422
0.6382187500000001,0.00011431002368949422
0.63828125,0.00011914697609597541
0.63834375,0.00012529781335897383
0.6384062500000001,0.00013225621960601813
0.63846875,0.00013964466334698972
0.63853125,0.0001468645439317573
0.6385937500000001,0.00015271820181757267
0.6386562499999999,0.00015841143767701682
0.63871875,0.00016285908697930007
0.6387812500000001,0.00016543513668364207
0.6388437499999999,0.00016606895490216267
0.63890625,0.00016505898030703958
0.6389687500000001,0.00016234593191585822
0.6390312499999999,0.00015735904106142784
0.63909375,0.00015096109952061898
0.6391562500000001,0.00014346890429511872
0.63921875,0.0001358572903837757
0.63928125,0.00012730156403141513
0.6393437500000001,0.00011908828142548344
0.63940625,0.0001110820964205228
0.63946875,0.0001043778722767813
0.63953125,0.00009878007551508694
0.63959375,0.00009546943721321088
0.63965625,0.0000934753697503371
0.63971875,0.00009378866308382139
0.63978125,0.00009597339540652616
0.63984375,0.00009978001178446994
0.63990625,0.00010542739781897043
0.63996875,0.00011183382263595804
0.64003125,0.00011910300251204153
0.64009375,0.00012636026090843272
0.64015625,0.00013272537169961574
0.6402187500000001,0.00013921412924638998
0.64028125,0.00014428060239995988
0.64034375,0.00014800787075887334
0.6404062500000001,0.00014998676523596266
0.64046875,0.00015024280160914893
0.64053125,0.00014827948105741728
0.6405937500000001,0.00014447279894644338
0.6406562499999999,0.000139146838920981
0.64071875,0.00013223288013633483
0.6407812500000001,0.0001251284565744054
0.6408437499999999,0.00011660643584873037
0.64090625,0.00010805358465670184
0.6409687500000001,0.00009982059650349984
0.6410312499999999,0.00009243171303905534
0.64109375,0.00008604099638225698
0.6411562500000001,0.00008127154750869198
0.64121875,0.000078282589826284
0.64128125,0.00007736837982970368
0.6413437500000001,0.0000783460282040016
0.64140625,0.00008125047387564505
0.64146875,0.0000857910407624507
0.64153125,0.00009151282872462557
0.64159375,0.0000983086087512422
0.64165625,0.00010542316648229355
0.64171875,0.00011294532633052135
0.64178125,0.00011892581812703029
0.64184375,0.0001249279050633545
0.64190625,0.0001295383852037979
0.64196875,0.0001327633302129344
0.64203125,0.00013397214725874296
0.64209375,0.00013348286708694812
0.64215625,0.00013093485770525326
0.6422187500000001,0.00012647110726275723
0.64228125,0.00012033252363718994
0.64234375,0.00011306367367161507
0.6424062500000001,0.00010593731507964332
0.64246875,0.00009732075107584531
0.64253125,0.00008880584998787605
0.6425937500000001,0.00008062834870481428
0.6426562499999999,0.00007355225941746424
0.64271875,0.00006788380816837719
0.6427812500000001,0.00006410149113472707
0.6428437499999999,0.00006178906264463213
0.64290625,0.00006149769872948463
0.6429687500000001,0.00006317545303186761
0.6430312499999999,0.00006673047754258976
0.64309375,0.00007181450203878892
0.6431562500000001,0.00007810663579013027
0.64321875,0.00008512249569920388
0.64328125,0.0000926306126732071
0.6433437500000001,0.00009975237178216911
0.64340625,0.00010544808999839173
0.64346875,0.0001111373153303008
0.64353125,0.00011539621157138913
0.64359375,0.00011786863673494963
0.64365625,0.00011846200031286058
0.64371875,0.00011711126337661526
0.64378125,0.00011385715437528532
0.64384375,0.00010894055871510377
0.64390625,0.00010223758651092818
0.64396875,0.00009463575444393357
0.64403125,0.0000874279159022856
0.64409375,0.00007858546861612414
0.64415625,0.00007019523553305346
0.6442187500000001,0.00006265187834841174
0.64428125,0.00005633384644145034
0.64434375,0.000051334024817981105
0.6444062500000001,0.00004777466168341682
0.64446875,0.00004655441515266645
0.64453125,0.000047266635773826615
0.6445937500000001,0.000049649866810282106
0.6446562499999999,0.00005362254547824907
0.64471875,0.00005951341371507324
0.6447812500000001,0.00006628152965508505
0.6448437499999999,0.00007358306436489048
0.64490625,0.00008105702999816611
0.6449687500000001,0.00008731621960098024
0.64503125,0.0000937042307382202
0.64509375,0.00009888662615215038
0.6451562500000001,0.00010247321122010267
0.64521875,0.00010429869888063659
0.64528125,0.00010432464844860323
0.6453437500000001,0.0001023370481444269
0.64540625,0.00009857838212333492
0.64546875,0.00009298163751804422
0.6455312500000001,0.00008599734522757307
0.64559375,0.00007917500961690527
0.64565625,0.00007088827952088372
0.64571875,0.00006229569645554295
0.64578125,0.00005419421915085765
0.64584375,0.00004710016965042696
0.64590625,0.00004129396332090002
0.64596875,0.000037197950646793154
0.6460312500000001,0.00003482999795340058
0.64609375,0.000034257688154570864
0.64615625,0.000035665138759938264
0.6462187500000001,0.0000392023578451306
0.64628125,0.0000440883813918741
0.64634375,0.00005019811294860316
0.6464062500000001,0.000057428413574617254
0.64646875,0.00006513328102666222
0.64653125,0.00007264346517077414
0.6465937500000001,0.00007881473257755067
0.6466562499999999,0.00008487942075421917
0.64671875,0.00008968246447754735
0.6467812500000001,0.00009290920927944313
0.6468437499999999,0.0000942109004441749
0.64690625,0.00009347051800544237
0.6469687500000001,0.00009095945309019193
0.64703125,0.00008660093546186687
0.64709375,0.00008065391380712716
0.6471562500000001,0.00007354613907828433
0.64721875,0.00006648365032550091
0.64728125,0.000058278615973066106
0.6473437500000001,0.00005018747409045454
0.64740625,0.00004271145600395765
0.64746875,0.00003616309991082145
0.64753125,0.00003104808624873612
0.64759375,0.00002783543485469775
0.64765625,0.00002636118434921897
0.64771875,0.000026957521384277094
0.64778125,0.000029527583988546435
0.64784375,0.00003357222140491778
0.64790625,0.000039344717318111344
0.64796875,0.000046264165449554084
0.6480312500000001,0.000053964839990358615
0.64809375,0.00006186735950410027
0.64815625,0.00006862995989864729
0.6482187500000001,0.00007560679843431062
0.64828125,0.00008154538930152389
0.64834375,0.00008589225139585266
0.6484062500000001,0.00008846942287588089
0.64846875,0.0000894091417523446
0.64853125,0.00008821486526067179
0.6485937500000001,0.0000853244989875851
0.6486562499999999,0.00008055339737592093
0.64871875,0.00007442658727670193
0.6487812500000001,0.00006714699345530817
0.6488437499999999,0.00006028591247271564
0.64890625,0.0000522626214657651
0.6489687500000001,0.00004452907747120455
0.64903125,0.0000378180883628329
0.64909375,0.000032217704907078204
0.6491562500000001,0.000028214961965547514
0.64921875,0.00002596828822466757
0.64928125,0.00002566731723380178
0.6493437500000001,0.000027300788694062383
0.64940625,0.00003056712814843848
0.64946875,0.00003614445529436655
0.64953125,0.000042630707855040306
0.64959375,0.00005013219448955081
0.64965625,0.00005815101825774882
0.64971875,0.00006655232972155312
0.64978125,0.00007335489753416968
0.64984375,0.00008042232435170882
0.64990625,0.00008599355234684136
0.64996875,0.00009015847537623134
0.6500312500000001,0.00009247540330206694
0.65009375,0.0000930530242945482
0.65015625,0.00009152077981008921
0.6502187500000001,0.00008815196304252926
0.65028125,0.00008325758510724368
0.65034375,0.00007699472360900295
0.6504062500000001,0.00007082617929373564
0.65046875,0.00006321264492395451
0.65053125,0.00005582316086061995
0.6505937500000001,0.000049031454907914884
0.6506562499999999,0.000042886562757256386
0.65071875,0.00003827468500347542
0.6507812500000001,0.00003528746429043439
0.6508437499999999,0.00003398030144474706
0.65090625,0.00003506597147698298
0.6509687500000001,0.00003812223593073483
0.65103125,0.000042854736690849105
0.65109375,0.00004884677222900813
0.6511562500000001,0.00005629150916604958
0.65121875,0.00006471843287971651
0.65128125,0.00007331730313073909
0.6513437500000001,0.00008190659401344225
0.65140625,0.00008897478107973422
0.65146875,0.00009595559153463551
0.65153125,0.00010159644223309283
0.65159375,0.00010557120047934021
0.65165625,0.0001074331985753546
0.65171875,0.00010738634907260514
0.65178125,0.00010552285242507176
0.65184375,0.00010198967818229876
0.65190625,0.0000968303318647501
0.65196875,0.0000906130811152428
0.6520312500000001,0.00008452170831824146
0.65209375,0.00007726428902328497
0.65215625,0.00007042869488700643
0.6522187500000001,0.00006403005350643504
0.65228125,0.000058995615042307936
0.65234375,0.00005541140408593659
0.6524062500000001,0.00005336512886931766
0.65246875,0.00005353006789186876
0.65253125,0.00005561704262374567
0.6525937500000001,0.000059372133262264315
0.6526562499999999,0.00006504192932854647
0.65271875,0.00007209975569402727
0.6527812500000001,0.00008025645892079797
0.65284375,0.00008872889233701303
0.65290625,0.00009749751123110106
0.6529687500000001,0.00010555336424833417
0.65303125,0.00011338319663653507
0.65309375,0.00011961904335290596
0.6531562500000001,0.00012462044409973505
0.65321875,0.0001277464130739342
0.65328125,0.0001290776485379369
0.6533437500000001,0.0001285304553768768
0.65340625,0.00012570779034810908
0.65346875,0.00012150941647064151
0.65353125,0.00011562280765869959
0.65359375,0.00010997070614933435
0.65365625,0.00010288255794448781
0.65371875,0.00009547053374256431
0.65378125,0.00008873495535943049
0.6538437500000001,0.00008267103866042153
0.65390625,0.00007772987358375255
0.65396875,0.00007467083487307236
0.6540312500000001,0.00007354801829331792
0.65409375,0.00007383276385242166
0.65415625,0.0000758961078714121
0.6542187500000001,0.00008023606867704758
0.65428125,0.0000865647079193177
0.65434375,0.00009371154465021708
0.6544062500000001,0.00010125279064668313
0.65446875,0.0001095718803746093
0.65453125,0.00011790877478810857
0.6545937500000001,0.00012479440257331942
0.6546562499999999,0.00013126322859192963
0.65471875,0.00013632005730657148
0.6547812500000001,0.00013990388197221426
0.65484375,0.00014183021116125072
0.65490625,0.00014163354637997116
0.6549687500000001,0.000139141526591946
0.65503125,0.0001347693212733203
0.65509375,0.00012894462039440835
0.6551562500000001,0.00012183853820711688
0.65521875,0.00011471702539692791
0.65528125,0.00010631514168127354
0.6553437500000001,0.00009802393284415872
0.65540625,0.00009029399678975314
0.65546875,0.00008358401705375884
0.6555312500000001,0.00007827404514488406
0.65559375,0.000074385241648392
0.65565625,0.00007241945606967226
0.65571875,0.00007226694376351317
0.65578125,0.0000740108083699259
0.6558437500000001,0.0000774283142708776
0.65590625,0.0000822454933673486
0.65596875,0.00008832223499484482
0.6560312500000001,0.00009466501806349586
0.65609375,0.00010117582240519452
0.65615625,0.0001064056874013064
0.6562187500000001,0.00011184730336391557
0.65628125,0.00011607736839419625
0.65634375,0.00011868491695417316
0.6564062500000001,0.0001195303239776846
0.65646875,0.0001179473165303091
0.65653125,0.00011444168322582993
0.6565937500000001,0.0001089656281677287
0.6566562499999999,0.0001018576510707081
0.65671875,0.00009326006432811007
0.6567812500000001,0.00008423838160560859
0.65684375,0.00007324014609031565
0.65690625,0.00006219902430289886
0.6569687500000001,0.000051539611418308096
0.65703125,0.00004160947760697975
0.65709375,0.000032463084523953745
0.6571562500000001,0.000024842516809064907
0.65721875,0.00001888207917527529
0.65728125,0.00001482231765648212
0.6573437500000001,0.000012442957678188149
0.65740625,0.000011839626893460353
0.65746875,0.00001264955953963337
0.65753125,0.000014413643028593492
0.65759375,0.000017301334080982445
0.65765625,0.00002047745442998461
0.65771875,0.00002346049015654328
0.65778125,0.000024915960953109106
0.6578437500000001,0.00002622432093946081
0.65790625,0.00002591496365166035
0.65796875,0.000023839025699939898
0.6580312500000001,0.000019834123264325654
0.65809375,0.000013643173985986023
0.65815625,5.317026007714554e-6
0.6582187500000001,-5.241740736974809e-6
0.65828125,-0.000017346291467004726
0.65834375,-0.000030948560314228435
0.6584062500000001,-0.00004484375968651089
0.65846875,-0.000060283697893140364
0.65853125,-0.00007582537213206286
0.6585937500000001,-0.00009094082394674186
0.6586562499999999,-0.00010527943867611605
0.65871875,-0.0001187680378650427
0.6587812500000001,-0.00013037509095074895
0.65884375,-0.00014062532915246062
0.65890625,-0.0001491296104506601
0.6589687500000001,-0.00015601748915131108
0.65903125,-0.00016122778934801046
0.65909375,-0.00016540881072717867
0.6591562500000001,-0.00016835763860163083
0.65921875,-0.0001710483381337849
0.65928125,-0.00017359474975565947
0.6593437500000001,-0.0001773383973119047
0.65940625,-0.00018124658630644386
0.65946875,-0.00018644102729598044
0.65953125,-0.0001933695412377756
0.65959375,-0.00020278197868832393
0.65965625,-0.00021392786675486497
0.65971875,-0.00022735722587105545
0.65978125,-0.00024309935920188708
0.6598437500000001,-0.0002607263476948063
0.65990625,-0.0002805293079340132
0.65996875,-0.0003011337634359623
0.6600312500000001,-0.00032215752803992775
0.66009375,-0.00034455005639622005
0.66015625,-0.0003666916422233185
0.6602187500000001,-0.0003882742798906949
0.66028125,-0.00040933922228713476
0.66034375,-0.00042869413468796247
0.6604062500000001,-0.00044671894767304987
0.66046875,-0.00046309560070723066
0.66053125,-0.00047765751519754374
0.6605937500000001,-0.0004905292048680496
0.66065625,-0.0005021627068451662
0.66071875,-0.0005126510499439269
0.6607812500000001,-0.0005228141377368739
0.66084375,-0.0005324608475611101
0.66090625,-0.0005421093042830491
0.6609687500000001,-0.0005534158354297686
0.66103125,-0.0005651015950316474
0.66109375,-0.0005784896358095593
0.6611562500000001,-0.000593499972024597
0.66121875,-0.0006105662860574901
0.66128125,-0.0006302174967753732
0.6613437500000001,-0.0006520092084256052
0.66140625,-0.0006759311769434506
0.66146875,-0.0007017674147608982
0.66153125,-0.0007291459872768441
0.66159375,-0.0007572192029250344
0.6616562500000001,-0.0007865281390775913
0.66171875,-0.0008162938119386301
0.66178125,-0.000845945317706015
0.6618437500000001,-0.0008747248899335022
0.66190625,-0.0009025390318483095
0.66196875,-0.0009291564263625568
0.6620312500000001,-0.0009540695611542221
0.66209375,-0.000977465071888381
0.66215625,-0.0009987365238573812
0.6622187500000001,-0.001018881652285225
0.66228125,-0.00103740569023901
0.66234375,-0.0010550348334957688
0.6624062500000001,-0.0010718194875544013
0.66246875,-0.0010886681370260373
0.66253125,-0.0011059618609002425
0.6625937500000001,-0.0011245738854055026
0.66265625,-0.0011436232161937954
0.66271875,-0.0011639060225348136
0.6627812500000001,-0.0011862229851853923
0.66284375,-0.001210696240858511
0.66290625,-0.0012371352629674814
0.6629687500000001,-0.0012650257090399963
0.66303125,-0.0012949670619428477
0.66309375,-0.0013267071563575622
0.6631562500000001,-0.001359462974049569
0.66321875,-0.0013919421651812577
0.66328125,-0.0014253703756478137
0.6633437500000001,-0.0014585203286614154
0.66340625,-0.0014907433172355045
0.66346875,-0.0015220939176560713
0.66353125,-0.0015518049699686995
0.66359375,-0.001579463177430837
0.6636562500000001,-0.001604846720316147
0.66371875,-0.0016281141210565536
0.66378125,-0.0016495907965084836
0.6638437500000001,-0.0016685397911107014
0.66390625,-0.0016858520446730724
0.66396875,-0.0017019896776868312
0.6640312500000001,-0.0017173767981483248
0.66409375,-0.0017318917495535088
0.66415625,-0.0017472069360357223
0.6642187500000001,-0.001761675274995933
0.66428125,-0.0017769163208317118
0.66434375,-0.001793386046958459
0.6644062500000001,-0.001811044939471998
0.66446875,-0.0018297811455316865
0.66453125,-0.001849874058064624
0.6645937500000001,-0.0018713495757132076
0.66465625,-0.0018933227519404572
0.66471875,-0.0019160739392921483
0.6647812500000001,-0.0019381888946023995
0.66484375,-0.0019604912838607214
0.66490625,-0.0019821636383216684
0.6649687500000001,-0.0020025354469938514
0.66503125,-0.0020208970269713494
0.66509375,-0.002037139221533854
0.6651562500000001,-0.0020504866581683434
0.66521875,-0.0020608229465022693
0.66528125,-0.0020682411752043633
0.6653437500000001,-0.0020723070632078927
0.66540625,-0.002073456553840246
0.66546875,-0.0020718399179544683
0.6655312500000001,-0.0020672902600856052
0.66559375,-0.002060638450629766
0.6656562500000001,-0.002051951043844119
0.66571875,-0.0020415941152256215
0.66578125,-0.002031401608502084
0.6658437500000001,-0.0020197391050320035
0.66590625,-0.0020075792143631893
0.66596875,-0.0019953103463103694
0.6660312500000001,-0.0019830237164477904
0.66609375,-0.0019708077407867702
0.66615625,-0.001958807781310551
0.6662187500000001,-0.0019465147727510401
0.66628125,-0.001933754278753086
0.66634375,-0.0019200043122310079
0.6664062500000001,-0.0019040083094855054
0.66646875,-0.0018870050765448024
0.66653125,-0.0018677558563105628
0.6665937500000001,-0.0018456548656039795
0.66665625,-0.0018199063586620892
0.66671875,-0.0017902785099818547
0.6667812500000001,-0.0017564787988960107
0.66684375,-0.001718503174452074
0.66690625,-0.001675427787823855
0.6669687500000001,-0.0016280833786142118
0.66703125,-0.001576197293056962
0.66709375,-0.001520020420171908
0.6671562500000001,-0.001459706840490814
0.66721875,-0.0013957131067370634
0.66728125,-0.00132838899932846
0.6673437500000001,-0.0012590980109079691
0.66740625,-0.0011865072816163308
0.66746875,-0.001111753130990975
0.66753125,-0.0010350292840217573
0.66759375,-0.0009567724653118392
0.6676562500000001,-0.0008766908899965481
0.66771875,-0.0007952437070402885
0.66778125,-0.0007118814509365495
0.6678437500000001,-0.0006264220058798398
0.66790625,-0.0005387135422192518
0.66796875,-0.00044726597866641404
0.6680312500000001,-0.0003533897687200069
0.66809375,-0.00025546773240819887
0.66815625,-0.00015322183446693505
0.6682187500000001,-0.00004591385181738905
0.66828125,0.00006690883314735413
0.66834375,0.00018562519393501564
0.6684062500000001,0.00031059022806935455
0.6684687500000001,0.00044178614021880835
0.66853125,0.0005796621085034925
0.6685937500000001,0.0007242269514143584
0.66865625,0.0008755155479679075
0.66871875,0.0010328233061820194
0.6687812500000001,0.0011961897073377303
0.66884375,0.0013652126847844906
0.66890625,0.001539469033547937
0.6689687500000001,0.0017177781683965082
0.66903125,0.0019014397628000917
0.66909375,0.0020894305287162684
0.6691562500000001,0.0022808883269251484
0.66921875,0.0024765909379738937
0.66928125,0.0026759454658178555
0.6693437500000001,0.0028795265273641457
0.66940625,0.0030870816358745945
0.6694687500000001,0.0032989992214274427
0.66953125,0.003516159162332555
0.66959375,0.003739097243828371
0.6696562500000001,0.003967035891370617
0.66971875,0.00420188940418012
0.66978125,0.004443349419773722
0.6698437500000001,0.004693057393124582
0.66990625,0.0049502701989626585
0.66996875,0.005216685130670834
0.6700312500000001,0.0054908718969671755
0.67009375,0.005770122135842867
0.67015625,0.006053726305390597
0.6702187500000001,0.006341894318527511
0.67028125,0.006635129667825361
0.67034375,0.006933458578744028
0.6704062500000001,0.007236421498102989
0.6704687500000001,0.007544995756567793
0.67053125,0.007857321862030017
0.6705937500000001,0.008175096064252485
0.67065625,0.008497715173466036
0.67071875,0.008825093387131139
0.6707812500000001,0.009156553180358823
0.67084375,0.009493207393175884
0.67090625,0.009834528052163588
0.6709687500000001,0.010180973279225417
0.67103125,0.010533243133049958
0.67109375,0.010891469104839818
0.6711562500000001,0.011256420973923181
0.67121875,0.011629073187929023
0.67128125,0.012009278887899204
0.6713437500000001,0.012397881859725464
0.67140625,0.01279552920825893
0.6714687500000001,0.013203027542723983
0.67153125,0.013621204891289027
0.67159375,0.014049714074275549
0.6716562500000001,0.014489193860424007
0.67171875,0.014939919143519692
0.67178125,0.015401411230905819
0.6718437500000001,0.015874270655768755
0.67190625,0.016357788193138156
0.67196875,0.01685157495637634
0.6720312500000001,0.0173550818846442
0.67209375,0.01786680871861969
0.67215625,0.018388567896833373
0.6722187500000001,0.01891823356900367
0.67228125,0.01945568510731706
0.67234375,0.0200002801979849
0.6724062500000001,0.020551417351501816
0.6724687500000001,0.02110871549029475
0.67253125,0.02167232818659451
0.6725937500000001,0.022241607191988755
0.67265625,0.022817103360508087
0.67271875,0.023398343830486973
0.6727812500000001,0.023986526684466047
0.67284375,0.024580317389083055
0.67290625,0.025180725895025062
0.6729687500000001,0.025787728316854025
0.67303125,0.026401495757762482
0.67309375,0.0270222957364986
0.6731562500000001,0.027650644519705475
0.67321875,0.028285721889388424
0.67328125,0.028928395527498887
0.6733437500000001,0.029577556469505037
0.67340625,0.030231705507705958
0.6734687500000001,0.030891102690521643
0.67353125,0.03155498309814276
0.67359375,0.03222225482587584
0.6736562500000001,0.03289202241532559
0.67371875,0.03356265651539317
0.67378125,0.03423368899389606
0.6738437500000001,0.03490416964136883
0.67390625,0.035572878182525816
0.67396875,0.03623780656528304
0.6740312500000001,0.036898429038971864
0.67409375,0.03755446950786387
0.67415625,0.038204590982175574
0.6742187500000001,0.03884811995894938
0.67428125,0.03948462224955754
0.67434375,0.04011386362777483
0.6744062500000001,0.0407362250555755
0.6744687500000001,0.04134931363213544
0.67453125,0.041954401371426336
0.6745937500000001,0.04255053399477266
0.67465625,0.0431375886861972
0.67471875,0.043715192617922075
0.6747812500000001,0.04428245082195061
0.67484375,0.04483894084162815
0.67490625,0.04538381324308739
0.6749687500000001,0.04591569754451423
0.67503125,0.046433583669496487
0.67509375,0.04693569080142009
0.6751562500000001,0.047421109761075324
0.67521875,0.04788804059725443
0.67528125,0.04833317028906946
0.6753437500000001,0.048757172802913015
0.67540625,0.0491573276713172
0.6754687500000001,0.04953128715481271
0.6755312500000001,0.0498779786592634
0.67559375,0.05019561753406167
0.6756562500000001,0.050482495873528516
0.67571875,0.05073751322990122
0.67578125,0.05095945096697568
0.6758437500000001,0.05114726061706751
0.67590625,0.051299907284066554
0.67596875,0.051416664910736265
0.6760312500000001,0.05149755901972221
0.67609375,0.0515399954041855
0.67615625,0.0515444198430214
0.6762187500000001,0.05151002279675398
0.6762812500000001,0.051435501799159344
0.67634375,0.05132008140144394
0.6764062500000001,0.05116295827182531
0.6764687500000001,0.050962486131342535
0.67653125,0.05071705429147845
0.6765937500000001,0.05042504656643016
0.67665625,0.05008480237947348
0.67671875,0.04969449273658383
0.6767812500000001,0.04925165490100216
0.67684375,0.048754511019787505
0.67690625,0.04820020209544862
0.6769687500000001,0.047587924389187096
0.67703125,0.04691505932776638
0.67709375,0.04617987203522608
0.6771562500000001,0.045380462815908726
0.67721875,0.04451541133612752
0.6772812500000001,0.04358356303428729
0.6773437500000001,0.04258324264464655
0.67740625,0.04151403587323639
0.6774687500000001,0.04037468328592034
0.67753125,0.03916491357784388
0.67759375,0.03788474762035146
0.6776562500000001,0.03653192630440992
0.67771875,0.03510713996128949
0.67778125,0.03360941537469811
0.6778437500000001,0.03203793855926892
0.67790625,0.03039257634794207
0.67796875,0.028671871353465384
0.6780312500000001,0.026874896709259077
0.67809375,0.02500072117562821
0.67815625,0.02304807582362179
0.6782187500000001,0.021015650064091833
0.6782812500000001,0.0189018950940298
0.67834375,0.016705304437786984
0.6784062500000001,0.014424993179476632
0.6784687500000001,0.012059565420487181
0.67853125,0.009607190773730206
0.6785937500000001,0.007068608097726303
0.67865625,0.004442637633173069
0.67871875,0.0017288394484525488
0.6787812500000001,-0.001072990251327302
0.67884375,-0.0039630830868476324
0.67890625,-0.006940279854715112
0.6789687500000001,-0.010004807256707493
0.67903125,-0.013155402905842897
0.67909375,-0.01639103410323907
0.6791562500000001,-0.01971070750880472
0.67921875,-0.02311452458456007
0.6792812500000001,-0.026601092783288573
0.6793437500000001,-0.03016870554606515
0.67940625,-0.03381768070391448
0.6794687500000001,-0.03754646588939445
0.67953125,-0.04135408230502681
0.67959375,-0.04524013114601756
0.6796562500000001,-0.04920364650789318
0.67971875,-0.05324418405597793
0.67978125,-0.0573604874851799
0.6798437500000001,-0.06155211529130156
0.67990625,-0.06581722597518698
0.67996875,-0.07015496352249784
0.6800312500000001,-0.07455749874968569
0.68009375,-0.07900268066576718
0.68015625,-0.08348861939003244
0.6802187500000001,-0.08801774948651721
0.6802812500000001,-0.09258805479973378
0.68034375,-0.09719957004052704
0.6804062500000001,-0.10185183101418745
0.68046875,-0.10654309326063402
0.68053125,-0.11127256311974795
0.6805937500000001,-0.11603821659793648
0.68065625,-0.12083699804964723
0.68071875,-0.12566895389145838
0.6807812500000001,-0.13053101731199004
0.68084375,-0.1354206885973554
0.68090625,-0.1403360148503578
0.6809687500000001,-0.14527357141991654
0.68103125,-0.15023137713524384
0.68109375,-0.15520627121788008
0.6811562500000001,-0.16019569441721415
0.68121875,-0.16519618004383607
0.6812812500000001,-0.17020450861240344
0.68134375,-0.17521757942817123
0.68140625,-0.18023166187189707
0.6814687500000001,-0.1852428336197301
0.68153125,-0.19024747417676266
0.68159375,-0.19524144039463456
0.6816562500000001,-0.20022069400810233
0.68171875,-0.20518083191107886
0.68178125,-0.2101178932151923
0.6818437500000001,-0.21502695757016782
0.6819062499999999,-0.2199041923302053
0.68196875,-0.22474517327533228
0.6820312500000001,-0.2295471136160443
0.6820937499999999,-0.23430263498407444
0.68215625,-0.23901066474555277
0.6822187500000001,-0.2436665791850821
0.68228125,-0.24826653506155494
0.68234375,-0.2528071480461561
0.6824062500000001,-0.25728496924915645
0.68246875,-0.2616967472626013
0.68253125,-0.26603937858058324
0.6825937500000001,-0.2703096181520439
0.68265625,-0.2745050043168527
0.68271875,-0.27862249791075344
0.68278125,-0.28265968389470875
0.68284375,-0.2866135111949719
0.68290625,-0.2904813421476288
0.68296875,-0.29426175464500726
0.68303125,-0.29795285973426444
0.68309375,-0.30155241443152286
0.68315625,-0.30505834036592555
0.68321875,-0.308469225759041
0.6832812500000001,-0.31178367315065714
0.68334375,-0.31500060110789246
0.68340625,-0.3181180668797624
0.6834687500000001,-0.3211369245186475
0.6835312499999999,-0.32405600867452167
0.68359375,-0.3268748050142458
0.6836562500000001,-0.32959293084695684
0.6837187499999999,-0.33221036580412566
0.68378125,-0.3347273876624183
0.6838437500000001,-0.3371442838550509
0.6839062499999999,-0.339461409597191
0.68396875,-0.3416803615731177
0.6840312500000001,-0.3438000839265084
0.68409375,-0.3458222414849121
0.68415625,-0.34774801296757674
0.6842187500000001,-0.349578477292625
0.68428125,-0.3513148848473741
0.68434375,-0.35295861495333636
0.68440625,-0.3545111608967866
0.68446875,-0.3559740637500501
0.68453125,-0.357349037807172
0.68459375,-0.3586379000515888
0.68465625,-0.3598424107485547
0.68471875,-0.36096366813484915
0.68478125,-0.3620054713428341
0.68484375,-0.36296900672119137
0.68490625,-0.3638564034557271
0.68496875,-0.3646699230009424
0.68503125,-0.36541181728727057
0.6850937500000001,-0.3660843086916562
0.6851562499999999,-0.36668979401288787
0.68521875,-0.3672307087792328
0.6852812500000001,-0.3677094374929898
0.6853437499999999,-0.36812838453254776
0.68540625,-0.3684890781848206
0.6854687500000001,-0.3687949053148437
0.6855312499999999,-0.36904835742221054
0.68559375,-0.36925188286483357
0.6856562500000001,-0.3694079683105443
0.6857187499999999,-0.3695190934902709
0.68578125,-0.3695877391524265
0.68584375,-0.3696163656399114
0.6859062499999999,-0.36960742346907405
0.68596875,-0.3695633262988697
0.68603125,-0.3694856186744568
0.68609375,-0.36937847291718406
0.68615625,-0.3692433717694007
0.68621875,-0.36908265259693207
0.68628125,-0.3688986385389552
0.68634375,-0.3686936147684778
0.68640625,-0.36846984341445443
0.68646875,-0.3682295429511828
0.68653125,-0.36797491837498875
0.6865937499999999,-0.3677081149679732
0.68665625,-0.3674312485501132
0.68671875,-0.3671464081928468
0.6867812499999999,-0.36685564121447933
0.68684375,-0.3665609371717691
0.68690625,-0.3662642528988693
0.6869687499999999,-0.3659675076948976
0.68703125,-0.3656725994757737
0.6870937500000001,-0.3653813360451341
0.6871562499999999,-0.3650954984505461
0.68721875,-0.3648168145200207
0.6872812500000001,-0.36454699494143605
0.6873437499999999,-0.3642876622761413
0.68740625,-0.364039511419577
0.68746875,-0.36380586235147283
0.6875312499999999,-0.36358729229002007
0.68759375,-0.3633852260633407
0.68765625,-0.3632010219151903
0.6877187499999999,-0.36303597211681865
0.68778125,-0.36289130270679415
0.68784375,-0.3627681854037179
0.6879062499999999,-0.36266769159707335
0.68796875,-0.3625908277760148
0.68803125,-0.36253850821910744
0.68809375,-0.3625115677660903
0.68815625,-0.3625107324809509
0.6882187499999999,-0.362536626910557
0.68828125,-0.36258975413351835
0.68834375,-0.362670488674619
0.6884062499999999,-0.3627790615466725
0.68846875,-0.3629155596647638
0.68853125,-0.363079903607994
0.6885937499999999,-0.3632717959703884
0.68865625,-0.3634907605896
0.68871875,-0.36373608333808183
0.6887812499999999,-0.3640067809097647
0.68884375,-0.36430156985954254
0.6889062499999999,-0.36461886588761866
0.6889687499999999,-0.36495672998429673
0.68903125,-0.36531187343906246
0.68909375,-0.36568328296555597
0.6891562499999999,-0.36606670138962233
0.68921875,-0.3664581820396748
0.68928125,-0.3668531421099263
0.6893437499999999,-0.36724622974529897
0.68940625,-0.36763123174102297
0.68946875,-0.36800099139383535
0.6895312499999999,-0.36834720952201594
0.68959375,-0.36866037229837256
0.6896562499999999,-0.3689295123632994
0.6897187499999999,-0.36914203774822457
0.68978125,-0.3692834876873836
0.6898437499999999,-0.36933726902190034
0.6899062499999999,-0.3692843008913815
0.68996875,-0.3691026912758041
0.6900312500000001,-0.36876848505407056
0.6900937500000001,-0.3682511247894375
0.69015625,-0.36751270170734984
0.6902187500000001,-0.3665108647584077
0.6902812500000001,-0.36519663980571987
0.69034375,-0.36351320952761823
0.6904062500000001,-0.36139480523309625
0.69046875,-0.35876498796779915
0.69053125,-0.35553553346258726
0.6905937500000001,-0.3516029481308771
0.69065625,-0.34684700944242824
0.69071875,-0.34112698341440795
0.6907812500000001,-0.33427922248081193
0.69084375,-0.3261099779978061
0.69090625,-0.3163932429198827
0.6909687500000001,-0.3048621598104281
0.69103125,-0.2912006408618035
0.6910937500000001,-0.2750356987229291
0.6911562500000001,-0.2559227778569473
0.69121875,-0.2333341244840514
0.6912812500000001,-0.20663875624837097
0.69134375,-0.17507835807707495
0.69140625,-0.13774147105623596
0.6914687500000001,-0.09352857218122405
0.69153125,-0.041106661434566025
0.69159375,0.021148815581296845
0.6916562500000001,0.09522066377548231
0.69171875,0.18354432852116753
0.69178125,0.28912846415974414
0.6918437500000001,0.41569651816022585
0.69190625,0.5678983118427474
0.69196875,0.7515631947114556
0.6920312500000001,0.9740443110222943
0.69209375,1.2446900945394193
0.69215625,1.5754747206095812
0.6922187500000001,1.9818435840651483
0.69228125,2.4839852454601976
0.69234375,3.1084966149002975
0.6924062500000001,3.8909834129834255
0.69246875,4.879396176706397
0.69253125,6.135675365433537
0.6925937500000001,7.70061849472123
0.69265625,9.17238342485223
0.69271875,7.28571821310687
0.69278125,1.5388211709944584
0.69284375,-0.05666766180698749
0.6929062500000001,-0.16355324633144214
0.69296875,-0.11991391291028686
0.69303125,-0.08229708120429335
0.6930937500000001,-0.05786651706358248
0.69315625,-0.042121536650081164
0.69321875,-0.031653410357631015
0.6932812500000001,-0.02444383010482284
0.69334375,-0.01931533252620804
0.69340625,-0.015562608754457957
0.6934687500000001,-0.012748717802230495
0.6935312499999999,-0.010593685317803223
0.69359375,-0.008912616296489703
0.6936562500000001,-0.007579968180752816
0.6937187499999999,-0.006508417004524545
0.69378125,-0.005635885563173583
0.6938437500000001,-0.004917363351757931
0.69390625,-0.004320581479412911
0.69396875,-0.003818837595781431
0.6940312500000001,-0.003394146424658395
0.69409375,-0.0030319564488004184
0.69415625,-0.0027209413987311333
0.6942187500000001,-0.0024521703042528716
0.69428125,-0.002218556548891111
0.69434375,-0.002014404828974505
0.69440625,-0.001835107874290834
0.69446875,-0.0016769098063510826
0.69453125,-0.0015367241870296007
0.69459375,-0.0014119989535202365
0.69465625,-0.0013006102445496008
0.69471875,-0.0012007802568296225
0.69478125,-0.0011110112978122563
0.69484375,-0.001030035998937627
0.6949062500000001,-0.0009567782926508982
0.69496875,-0.0008903166337586455
0.69503125,-0.0008298619770780345
0.6950937500000001,-0.0007756450625259793
0.6951562499999999,-0.0007252557651856956
0.69521875,-0.0006790928312738433
0.6952812500000001,-0.0006367113729196421
0.6953437499999999,-0.0005977216351104822
0.69540625,-0.0005617825320401867
0.6954687500000001,-0.0005285933719839665
0.6955312499999999,-0.0004978894482779725
0.69559375,-0.0004694361910178749
0.6956562500000001,-0.0004430253917926261
0.6957187499999999,-0.0004184722396872392
0.69578125,-0.0003956119455359634
0.69584375,-0.00037429662339924464
0.69590625,-0.00035439479828738976
0.69596875,-0.00033669246064601713
0.69603125,-0.00031927511047578666
0.69609375,-0.000302949957407879
0.69615625,-0.00028763014175740755
0.69621875,-0.00027323735308115867
0.69628125,-0.00025970040245386865
0.69634375,-0.0002469546293176483
0.69640625,-0.00023494142076005582
0.69646875,-0.00022360727547319166
0.69653125,-0.00021290345236821555
0.6965937499999999,-0.00020278526347851595
0.69665625,-0.00019321197357888815
0.69671875,-0.000185043712506008
0.6967812499999999,-0.000176452948068849
0.69684375,-0.0001683038673287769
0.6969062500000001,-0.00016056750945752214
0.6969687499999999,-0.00015321734850615588
0.69703125,-0.0001462284903236592
0.6970937500000001,-0.0001395784430409177
0.6971562499999999,-0.00013324606651293034
0.69721875,-0.00012721195562808595
0.6972812500000001,-0.00012145813730161145
0.6973437499999999,-0.00011685642689020818
0.69740625,-0.00011161604044038427
0.69746875,-0.00010660931346417036
0.6975312499999999,-0.00010182282713669783
0.69759375,-0.00009724417948046267
0.69765625,-0.00009286166900050565
0.6977187499999999,-0.00008866450249694269
0.69778125,-0.0000846425495448235
0.69784375,-0.00008078634202944162
0.69790625,-0.00007796546966383331
0.69796875,-0.00007441485773367218
0.69803125,-0.00007100506906908905
0.69809375,-0.00006772859773469293
0.69815625,-0.00006457832840940926
0.6982187499999999,-0.00006154866218394216
0.69828125,-0.000058633470876418294
0.69834375,-0.00005582601516897666
0.6984062499999999,-0.00005312276520646635
0.69846875,-0.00005138753285426677
0.69853125,-0.00004887850021387468
0.6985937499999999,-0.00004645912924888949
0.69865625,-0.00004412532053020918
0.69871875,-0.00004187173105544277
0.6987812499999999,-0.000039695999164638564
0.69884375,-0.00003759330089939948
0.69890625,-0.00003556393730895867
0.6989687499999999,-0.000034459946588598666
0.69903125,-0.00003256363455272395
0.69909375,-0.00003072809854291748
0.6991562499999999,-0.000028951284022296412
0.69921875,-0.000027232629021708472
0.69928125,-0.000025568088292343258
0.6993437499999999,-0.000023955173172811493
0.69940625,-0.000023241441012614136
0.69946875,-0.00002172684150097194
0.6995312499999999,-0.000020259705161972522
0.69959375,-0.000018834101330375148
0.6996562499999999,-0.000017454367284638246
0.69971875,-0.000016110412843646747
0.69978125,-0.000014807692607547953
0.6998437499999999,-0.000013544306045641547
0.69990625,-0.000013153310659187112
0.69996875,-0.00001195977880324957
0.7000312500000001,-0.000010800997392431846
0.7000937500000001,-9.675526437152534e-6
0.70015625,-8.580753768093006e-6
0.7002187500000001,-7.517662525734717e-6
0.7002812500000001,-6.484617227080099e-6
0.70034375,-6.305340640308205e-6
0.7004062500000001,-5.329016937478819e-6
0.70046875,-4.3801578215340104e-6
0.70053125,-3.456003581117974e-6
0.7005937500000001,-2.5564763280767244e-6
0.70065625,-1.682190504472892e-6
0.7007187500000001,-8.298042970618052e-7
0.7007812500000001,-8.073278496137968e-7


==> data/dataIForceDistribt0307SqueezeE100D41G160c005YE105103DoubleAt.csv <==
0.30103125,-1.871304756202715e-6
0.30109375,-3.8072665485545687e-6
0.30115625,-5.810262196499555e-6
0.30121875,-7.881803130208367e-6
0.30128125,-0.000010027378830006292
0.30134375,-0.000010389588115205358
0.30140625,-0.000012690549015954395
0.30146874999999995,-0.000015071868068691317
0.30153125000000003,-0.000017535492440726912
0.30159375,-0.000020086527993332267
0.30165624999999996,-0.000022728418054051222
0.30171875,-0.00002357108584781657
0.30178125,-0.00002641549950969875
0.30184374999999997,-0.000029366245001373457
0.30190625,-0.000032428102021784706
0.30196875,-0.00003560885727647655
0.30203125,-0.00003891211411183851
0.30209375,-0.00004234436099141697
0.30215625,-0.00004398745575722029
0.30221875,-0.0000477071374147096
0.30228125,-0.00005157920999676585
0.30234375,-0.00005561298078159978
0.30240625,-0.00005981767748765165
0.30246874999999995,-0.00006420317250524488
0.30253125000000003,-0.0000687800427043879
0.30259375,-0.00007159768432644244
0.30265624999999996,-0.00007659756569100498
0.30271875000000004,-0.00008182532794618353
0.30278125,-0.00008729500530614074
0.30284374999999997,-0.00009302170229866733
0.30290625,-0.0000990216815901545
0.30296875,-0.00010531247578361612
0.30303125,-0.00011191300421595294
0.30309375,-0.00011685080483265454
0.30315625,-0.00012413906583264643
0.30321875,-0.0001318034856046629
0.30328125,-0.00013987000540733235
0.30334375,-0.00014836678140140645
0.30340625,-0.0001573244023994095
0.30346874999999995,-0.00016677615484940456
0.30353125000000003,-0.00017675830366787592
0.30359375,-0.00018528384620518904
0.30365624999999996,-0.0001964542148117233
0.30371875,-0.00020828496692685438
0.30378125,-0.00022082790221336103
0.30384374999999997,-0.00023413985424371793
0.30390625,-0.0002482832921794915
0.30396875,-0.0002633269899382125
0.30403125,-0.00027934678066338363
0.30409375,-0.0002964264478926424
0.30415625,-0.00031260038321129734
0.30421875,-0.0003320929194778594
0.30428125,-0.000352955058234404
0.30434375,-0.0003753139862424133
0.30440625,-0.00039931160674679155
0.30446874999999995,-0.00042510659988406654
0.30453125000000003,-0.00045287680194070585
0.30459375,-0.0004828220323164635
0.30465624999999996,-0.0005151673445725886
0.30471875,-0.0005501668752239722
0.30478125,-0.000586018973776928
0.30484374999999997,-0.0006272338914333326
0.30490625,-0.0006720899010385634
0.30496875,-0.0007210124231768702
0.30503125,-0.000774489150209684
0.30509375,-0.0008330811725253
0.30515625,-0.000897436352041231
0.30521875,-0.0009683056370892443
0.30528125,-0.0010465629790881606
0.30534375,-0.0011332299120737316
0.30540625,-0.0012295059078690422
0.30546874999999996,-0.001336806025444082
0.30553125000000003,-0.0014546909295814745
0.30559375,-0.0015894004900514694
0.30565624999999996,-0.0017412126406245528
0.30571875,-0.0019130227916864014
0.30578125,-0.002108347895514737
0.30584374999999997,-0.002331490176770288
0.30590625,-0.0025877530292470726
0.30596875,-0.002883727228128563
0.30603125,-0.0032276774329401065
0.30609375,-0.003630066444628894
0.30615625,-0.004104279876478576
0.30621875,-0.004667638965144755
0.30628125,-0.00534283949980578
0.30634375,-0.006160032259903239
0.30640625,-0.007157736450843091
0.30646874999999996,-0.008396027426339579
0.30653125000000003,-0.009950713376189581
0.30659375,-0.011933056715664216
0.30665624999999996,-0.014505629580006795
0.30671875000000004,-0.017912336311643434
0.30678125,-0.022530083878763
0.30684374999999997,-0.02896061818562214
0.30690625,-0.03819815993442387
0.30696875,-0.05193628219424503
0.30703125,-0.0730769084204951
0.30709375,-0.10603649949758973
0.30715625,-0.151381021081255
0.30721875,-0.1401110625122059
0.30728125,0.6483278065707927
0.30734375,5.222097575844855
0.30740625,9.204221838076984
0.30746874999999996,8.21845250956381
0.30753125000000003,6.59490914222706
0.30759375,5.247752722726989
0.30765624999999996,4.185667878595397
0.30771875,3.3460288760938246
0.30778125,2.6769332762499514
0.30784374999999997,2.1396864132285507
0.30790625,1.7054098187040723
0.30796875,1.352279414972521
0.30803125,1.0636035406673785
0.30809375,0.8264784143715526
0.30815625,0.6308492104518318
0.30821875,0.4688140726309862
0.30828125,0.33412125088091726
0.30834375,0.2217923599171006
0.30840625,0.12783968940160662
0.30846874999999996,0.04905107144539515
0.30853125000000003,-0.017173707424906412
0.30859375,-0.07295052509332864
0.30865624999999997,-0.12000859305214293
0.30871875,-0.15976743858627465
0.30878125,-0.19339729233063713
0.30884375,-0.2218663825318716
0.30890625,-0.24597909181148622
0.30896875,-0.2664058091751236
0.30903125,-0.2837072835423554
0.30909375,-0.29835395198340414
0.30915625,-0.3107417011195002
0.30921875,-0.32120468759115195
0.30928125,-0.3300256674991597
0.30934375000000003,-0.3374445509858981
0.30940625,-0.3436653920217785
0.30946874999999996,-0.348862145385046
0.30953125000000004,-0.35318341277982157
0.30959375,-0.3567564192103009
0.30965624999999997,-0.3596902787244396
0.30971875,-0.3620787494039548
0.30978125,-0.3640025111717726
0.30984375,-0.3655311136584969
0.30990625,-0.3667245819828126
0.30996875,-0.36763477931752275
0.31003125,-0.36830931726509775
0.31009375,-0.3687868903144115
0.31015625,-0.36909808529937627
0.31021875,-0.3692653564473406
0.31028125,-0.36931411477615544
0.31034375000000003,-0.36926464853155994
0.31040625,-0.3691346440159771
0.31046874999999996,-0.3689395198400043
0.31053125000000004,-0.36869271494972133
0.31059375,-0.36840593747155165
0.31065624999999997,-0.36808938022609583
0.31071875,-0.3677519068807428
0.31078125,-0.36740121446959945
0.31084375,-0.3670439737741523
0.31090625,-0.36668595172219165
0.31096875,-0.3663321185475525
0.31103125,-0.36598674019094507
0.31109375,-0.3656534609232186
0.31115625,-0.3653353731538048
0.31121875,-0.3650350800837687
0.31128125,-0.3647547507342943
0.31134375000000003,-0.3644961672931796
0.31140625,-0.364260766970836
0.31146874999999996,-0.3640496791354108
0.31153125000000004,-0.36386375823228156
0.31159375,-0.3637036103050181
0.31165624999999997,-0.3635696206291054
0.31171875,-0.3634619738953063
0.31178125,-0.36338067380165473
0.31184375,-0.36332556044310693
0.31190625,-0.3632963255855607
0.31196875,-0.36329252503870607
0.31203125,-0.36331359129033886
0.31209375,-0.36336094140859454
0.31215625,-0.3634295928253858
0.31221875,-0.3635207598613892
0.31228125,-0.3636334689974508
0.31234375000000003,-0.36376666308526606
0.31240625,-0.363919207037775
0.31246874999999996,-0.3640898911645453
0.31253125000000004,-0.36427743686022573
0.31259375,-0.3644804988623165
0.31265624999999997,-0.3646976695251197
0.31271875000000005,-0.3649274812084873
0.31278125,-0.36516840856652855
0.31284375,-0.3654188706089121
0.31290625,-0.36567723410876796
0.31296875,-0.36594181263393816
0.31303125,-0.36621087137340225
0.31309375,-0.36648262641558815
0.31315625,-0.36675524637780726
0.31321875,-0.3670247822148226
0.31328125,-0.3672914641997024
0.31334375000000003,-0.367553324106622
0.31340625,-0.3678083519224885
0.31346874999999996,-0.36805657430700156
0.31353125000000004,-0.3682917501214401
0.31359375,-0.36851382562017954
0.31365624999999997,-0.3687206364818857
0.31371875,-0.368909983381972
0.31378125,-0.369079633010186
0.31384375,-0.3692273210035982
0.31390625,-0.36935075274418117
0.31396875,-0.3694476054046309
0.31403125,-0.36951553066605136
0.31409375,-0.3695521562734898
0.31415625,-0.36955297581081925
0.31421875,-0.3695198056249074
0.31428125,-0.3694481017423785
0.31434375000000003,-0.36933542251735696
0.31440625,-0.3691793160093997
0.31446874999999996,-0.368977322930278
0.31453125000000004,-0.3687269801978119
0.31459375,-0.36842582404825697
0.31465624999999997,-0.3680713940877217
0.31471875,-0.36766123662498534
0.31478125,-0.3671949730511259
0.31484375,-0.36666605117567064
0.31490625,-0.3660741241892164
0.31496875,-0.36541680842766666
0.31503125,-0.3646917504486412
0.31509375,-0.36389663176360865
0.31515625,-0.36302917399425855
0.31521875,-0.36208714477205284
0.31528125,-0.3610683657553153
0.31534375000000003,-0.359970716851826
0.31540625,-0.35879214484252303
0.31546874999999996,-0.3575306691576666
0.31553125000000004,-0.35618438815776055
0.31559375,-0.35475148902458664
0.31565624999999997,-0.3532302507111158
0.31571875,-0.35161905578284675
0.31578125,-0.3499163895116634
0.31584375,-0.348120852475426
0.31590625,-0.3462311632981865
0.31596875,-0.34424821281535156
0.31603125,-0.3421668721778919
0.31609375,-0.33998828731554487
0.31615625,-0.3377116936665214
0.31621875,-0.3353364644600274
0.31628125,-0.33286001639805135
0.31634375000000003,-0.33028620510899787
0.31640625,-0.32761273926616813
0.31646874999999997,-0.3248395773957698
0.31653125000000004,-0.3219668322155238
0.31659375,-0.31899478756072924
0.31665625,-0.3159238878778271
0.31671875000000005,-0.31275475475259473
0.31678125,-0.30948819086108426
0.31684375,-0.3061251892121877
0.31690625,-0.3026669307063901
0.31696875,-0.299114807339706
0.31703125,-0.29547041923057277
0.31709375,-0.29173564438078115
0.31715625000000003,-0.28791272580243066
0.31721875,-0.2840058223674056
0.31728125,-0.2800126666381523
0.31734375000000004,-0.2759378479065804
0.31740625,-0.2717845028575815
0.31746874999999997,-0.2675555973369847
0.31753125000000004,-0.26325406803876017
0.31759375,-0.25888296387051923
0.31765625,-0.25444546738401175
0.31771875,-0.24994484433681763
0.31778125,-0.2453844745756175
0.31784375,-0.24076780037894877
0.31790625,-0.23609833401109603
0.31796875,-0.23137965651053
0.31803125,-0.22661542495269188
0.31809375,-0.2218093450978637
0.31815625000000003,-0.21696521817500625
0.31821875,-0.21208690442583533
0.31828125,-0.20717836277783297
0.31834375000000004,-0.2022415413059083
0.31840625,-0.1972846916433042
0.31846874999999997,-0.19230988865092502
0.31853125000000004,-0.18732130717415058
0.31859375,-0.18232521140783123
0.31865625,-0.17732168697114245
0.31871875,-0.1723168931314083
0.31878125,-0.16731485316973907
0.31884375,-0.16231946495452695
0.31890625,-0.1573344459123422
0.31896875,-0.15236329621267586
0.31903125,-0.14740927491546013
0.31909375,-0.14247543264882703
0.31915625000000003,-0.13756450072676213
0.31921875,-0.1326789832605163
0.31928125,-0.12782109681076453
0.31934375000000004,-0.12299282425033499
0.31940625,-0.1181959093739935
0.31946874999999997,-0.11343192459422277
0.31953125000000004,-0.10870220616659762
0.31959375,-0.1040078929951754
0.31965625,-0.0993500406209927
0.31971875,-0.0947294984771609
0.31978125,-0.09014697520991469
0.31984375,-0.08560297139784105
0.31990625,-0.08109777249068749
0.31996875,-0.07663355807553145
0.32003125,-0.07220710676977395
0.32009375,-0.06784357797334059
0.32015625000000003,-0.06354944955449161
0.32021875,-0.0593310188683078
0.32028125,-0.05518818036720761
0.32034375000000004,-0.05112264052567686
0.32040625,-0.04713584080452943
0.32046874999999997,-0.04322899071554459
0.32053125000000005,-0.039403013038886145
0.32059375,-0.03565854388194739
0.32065625,-0.03199612963344607
0.32071875,-0.028416045830336224
0.32078125,-0.02491846263806788
0.32084375,-0.02150349362807287
0.32090625,-0.01817119752809583
0.32096875,-0.014921670997731784
0.32103125,-0.011755040761081526
0.32109375,-0.008671487312701544
0.32115625000000003,-0.005671290596577602
0.32121875,-0.0027547696198826077
0.32128125,0.00007762221193128443
0.32134375000000004,0.0028254763405629393
0.32140625,0.005488326373796842
0.32146874999999997,0.008063740252649998
0.32153125000000005,0.010555497835225358
0.32159375,0.012961375789957486
0.32165625,0.015281365301306402
0.32171875,0.017515681693879445
0.32178125,0.019664768456598508
0.32184375,0.021731348438993728
0.32190625,0.023712240668673168
0.32196875,0.02561066363236013
0.32203125,0.027427965405940266
0.32209375,0.029165650194949294
0.32215625000000003,0.030825346716799505
0.32221875,0.03240874840958101
0.32228125,0.033917561141616925
0.32234375000000004,0.035353457332842814
0.32240625,0.036718012272909245
0.32246874999999997,0.03801271023055994
0.32253125000000005,0.03923887186352572
0.32259375,0.0403976778803928
0.32265625,0.041490162031276166
0.32271875000000005,0.0425172155183892
0.32278125,0.04347962924611457
0.32284375,0.04437808309259736
0.32290625,0.04521327459863587
0.32296875,0.045983822630226955
0.32303125,0.046694555693535034
0.32309375,0.04734427215871835
0.32315625000000003,0.04793392740565619
0.32321875,0.04846465822186741
0.32328125,0.04893777913525095
0.32334375000000004,0.0493547796406284
0.32340625,0.04971733714419185
0.32346874999999997,0.050029322545684346
0.32353125000000005,0.05028862499141793
0.32359375,0.05049931960898765
0.32365625,0.05066353360148093
0.32371875,0.05078337426635514
0.32378125,0.05086091190414403
0.32384375,0.050898110793298784
0.32390625,0.05089684645573995
0.32396875,0.05085880986884371
0.32403125,0.05078553647183623
0.32409375,0.050678367040448036
0.32415625000000003,0.050538459131206
0.32421875,0.05036682532760782
0.32428125,0.05016431429127889
0.32434375000000004,0.04993166340562899
0.32440625,0.049669554456823375
0.32446875,0.04937860749097166
0.32453125000000005,0.04905947966407351
0.32459375,0.04871080599487876
0.32465625,0.048337446455440594
0.32471875,0.0479382599301907
0.32478125,0.04751424156727335
0.32484375,0.047066543908681174
0.32490625,0.0465964680827778
0.32496875000000003,0.04610543303056246
0.32503125,0.04559700226132198
0.32509375,0.04506870505849572
0.32515625000000004,0.044524237131160035
0.32521875,0.043965263751780434
0.32528125,0.04339342238655723
0.32534375000000004,0.04281026879746913
0.32540625,0.04221727581340044
0.32546875,0.0416157546980491
0.32553125000000005,0.04100688928467114
0.32559375,0.04039167729734705
0.32565625,0.03977093972819307
0.32571875,0.03914534946615233
0.32578125,0.038515394962766215
0.32584375,0.03788145699788823
0.32590625,0.03724379856675016
0.32596875000000003,0.036602623997842046
0.32603125,0.035958072094068844
0.32609375,0.03531032734851496
0.32615625000000004,0.03465752620563729
0.32621875,0.03400403421337017
0.32628125,0.033348159033703195
0.32634375000000004,0.032690356862112316
0.32640625,0.03203123370519739
0.32646875,0.031371483060620195
0.32653125000000005,0.030711948966362437
0.32659375,0.030053559568366722
0.32665625,0.029399326209211922
0.32671875000000006,0.028745908323440282
0.32678125,0.0280957325479336
0.32684375,0.027450123150394953
0.32690625,0.02681103764225596
0.32696875000000003,0.026179098716043264
0.32703125,0.025554615808072813
0.32709375,0.0249381146154512
0.32715625000000004,0.02433006305690777
0.32721875,0.023730775497133205
0.32728125,0.023140411132025696
0.32734375000000004,0.022559008551081422
0.32740625,0.021986433419528238
0.32746875,0.021422486832182362
0.32753125000000005,0.020866882588092925
0.32759375,0.020319278067171695
0.32765625,0.019779339046465283
0.32771875,0.01924674398266768
0.32778125,0.01871916146866695
0.32784375,0.018200504601049536
0.32790625,0.017688613522678504
0.32796875000000003,0.017183482280898957
0.32803125,0.016685225559792127
0.32809375,0.016194075781235426
0.32815625000000004,0.015710329277032267
0.32821875,0.01523643696688129
0.32828125,0.014768739486262311
0.32834375000000005,0.014309787736292885
0.32840625,0.013860056632837514
0.32846875,0.013419978615957423
0.32853125000000005,0.01298996412776749
0.32859375,0.012570281758285298
0.32865625,0.012161120854632237
0.32871875,0.01176255957185271
0.32878125,0.011374497434052167
0.32884375,0.010996706184180458
0.32890625,0.010628831375272589
0.32896875000000003,0.010270368665358173
0.32903125,0.009920723306601188
0.32909375,0.009579232724825547
0.32915625000000004,0.009245132415565308
0.32921875,0.008917658518647481
0.32928125,0.008596053928932978
0.32934375000000005,0.008277545813706322
0.32940625,0.007965553059949615
0.32946875,0.007657444368545915
0.32953125000000005,0.007352721579385629
0.32959375,0.007051011654188075
0.32965625,0.0067520319720316135
0.32971875,0.006455598221853334
0.32978125,0.006163676469383428
0.32984375,0.005872140765154729
0.32990625,0.0055830903379177205
0.32996875000000003,0.005296537725370115
0.33003125,0.005013255954599963
0.33009375,0.004737346884713001
0.33015625000000004,0.004469718296899024
0.33021875,0.004210621147622523
0.33028125,0.003960113152972469
0.33034375000000005,0.003718262937638217
0.33040625,0.003484900972436214
0.33046875,0.0032597937224043416
0.33053125000000005,0.0030426049807169425
0.33059375,0.0028328739016554028
0.33065625,0.002630075269163111
0.33071875,0.002433657892980466
0.33078125,0.002243007208315037
0.33084375,0.0020575458471331354
0.33090625,0.0018767196166464828
0.33096875000000003,0.0016979673564067738
0.33103125,0.00152503781071045
0.33109375,0.0013555721069440224
0.33115625000000004,0.001189392183017557
0.33121875,0.001026433151293804
0.33128125,0.0008667793656174372
0.33134375000000005,0.0007126467124088098
0.33140625,0.000560221273941286
0.33146875,0.0004118655802646115
0.33153125000000006,0.0002680079666252111
0.33159375,0.00012901843433570093
0.33165625,-4.713671649322904e-6
0.33171875,-0.00013283687168474945
0.33178125,-0.0002550709168431392
0.33184375,-0.0003712412743540755
0.33190625,-0.00048125567342645337
0.33196875000000003,-0.0005851625290347329
0.33203125,-0.0006831189289330172
0.33209375,-0.0007754013129076462
0.33215625000000004,-0.0008623831079627442
0.33221875,-0.0009445306304900897
0.33228125000000003,-0.0010223556217160354
0.33234375000000005,-0.001096435781431579
0.33240625,-0.0011673290429778105
0.33246875,-0.0012355589005787482
0.33253125000000006,-0.0013036990017842726
0.33259375,-0.0013680330950096298
0.33265625,-0.001430926667479182
0.33271875000000006,-0.0014925976528922108
0.33278125000000003,-0.0015531127115324533
0.33284375,-0.001612430768100609
0.33290625,-0.0016683561162197519
0.33296875000000004,-0.0017247347087792214
0.33303125,-0.0017791822941256585
0.33309375,-0.0018313005105346294
0.33315625000000004,-0.001880677579465126
0.33321875,-0.0019269009600137998
0.33328125000000003,-0.0019695722562862727
0.33334375000000005,-0.0020083694000440216
0.33340625,-0.002043048557048746
0.33346875,-0.00207347853475269
0.33353125000000006,-0.0020996085722315844
0.33359375,-0.002121543427877008
0.33365625,-0.002139486698621615
0.33371875,-0.0021537477190109247
0.33378125000000003,-0.0021647489234314157
0.33384375,-0.00217296257466007
0.33390625,-0.0021789264878526032
0.33396875000000004,-0.002183181366724879
0.33403125,-0.002186251270584319
0.33409375,-0.0021906920527460655
0.33415625000000004,-0.002192829358119791
0.33421875,-0.0021950363955077073
0.33428125000000003,-0.002197542327465385
0.33434375000000005,-0.0022004546624371374
0.33440625,-0.002203767399930237
0.33446875,-0.0022052891741935476
0.33453125000000006,-0.0022088957084006045
0.33459375,-0.0022122008385433573
0.33465625,-0.002214806761220496
0.33471875,-0.0022163000624578835
0.33478125000000003,-0.002216223304148446
0.33484375,-0.00221416818312873
0.33490625,-0.0022097551247076547
0.33496875000000004,-0.0022026966166596926
0.33503125,-0.002192781436381089
0.33509375,-0.0021799202198391765
0.33515625000000004,-0.0021641436085314755
0.33521875,-0.0021455997437684685
0.33528125000000003,-0.002124551627862778
0.33534375000000005,-0.0021013557399911995
0.33540625,-0.0020764504118533714
0.33546875,-0.002050342358444583
0.33553125000000006,-0.0020235539328562827
0.33559375,-0.0019966113026655824
0.33565625,-0.001970010483846693
0.33571875,-0.0019462311732988125
0.33578125000000003,-0.0019215316920468961
0.33584375,-0.0018982037287696152
0.33590625,-0.0018763813392127376
0.33596875000000004,-0.0018560768994724808
0.33603125,-0.00183718136361756
0.33609375,-0.0018174332293511286
0.33615625000000005,-0.0018006129043149494
0.33621875,-0.0017842787709795513
0.33628125000000003,-0.0017679856478912473
0.33634375000000005,-0.0017512674162945135
0.33640625,-0.0017335889949656735
0.33646875,-0.0017145972404292928
0.33653125000000006,-0.0016940155752850697
0.33659375,-0.001671572892370618
0.33665625,-0.0016470893340873594
0.33671875000000007,-0.001620498948033039
0.33678125000000003,-0.001591926137609237
0.33684375,-0.00156155162561325
0.33690625,-0.0015296981594324147
0.33696875000000004,-0.0014967624356848966
0.33703125,-0.001463209660038163
0.33709375,-0.0014295544179522487
0.33715625000000005,-0.0013962933610058431
0.33721875,-0.0013639263789016892
0.33728125000000003,-0.0013349332624154747
0.33734375000000005,-0.0013055876185716353
0.33740625,-0.0012781978857333287
0.33746875,-0.0012529230149748716
0.33753125000000006,-0.0012297967644424451
0.33759375,-0.0012087208635732927
0.33765625,-0.0011874498766653169
0.33771875,-0.0011697792947029106
0.33778125000000003,-0.0011532531228400644
0.33784375,-0.0011374306636247888
0.33790625,-0.0011218348770981115
0.33796875000000004,-0.0011059886353124299
0.33803125,-0.0010894496683078458
0.33809375,-0.0010718102633195392
0.33815625000000005,-0.0010527685452024899
0.33821875,-0.001032131440957984
0.33828125000000003,-0.0010097919622621826
0.33834375000000005,-0.00098580084272272
0.33840625,-0.000960307663477579
0.33846875,-0.0009335389046469592
0.33853125000000006,-0.0009058926203786219
0.33859375,-0.0008777797056429004
0.33865625,-0.0008496786729012343
0.33871875,-0.0008220772409425758
0.33878125000000003,-0.0007954775163291489
0.33884375,-0.0007723507347703606
0.33890625,-0.0007490052367408601
0.33896875000000004,-0.0007277355709385119
0.33903125,-0.00070872455794041
0.33909375,-0.0006920413959660004
0.33915625000000005,-0.0006776027119306943
0.33921875,-0.0006631870175294596
0.33928125000000003,-0.0006525727974795864
0.33934375000000006,-0.0006433603552332134
0.33940625,-0.0006350615438660764
0.33946875,-0.0006272072716824381
0.33953125000000006,-0.0006192974148202315
0.33959375,-0.0006108422116373816
0.33965625,-0.0006014243877855846
0.33971875,-0.0005906739995428303
0.33978125000000003,-0.0005783468345405829
0.33984375,-0.0005642825477549795
0.33990625,-0.0005484567989749028
0.33996875000000004,-0.000530963017483746
0.34003125,-0.0005120440507929078
0.34009375000000003,-0.0004920748353161655
0.34015625000000005,-0.00047149702066981436
0.34021875,-0.00045077680371607975
0.34028125,-0.00043037193941794505
0.34034375000000006,-0.0004107948018492874
0.34040625,-0.00039249170512238585
0.34046875,-0.00037788965224139215
0.34053125000000006,-0.0003632401121162754
0.34059375000000003,-0.00035075727736302853
0.34065625,-0.0003405572979530008
0.34071875,-0.0003326088275232564
0.34078125000000004,-0.00032677635344061096
0.34084375,-0.00032072994859211335
0.34090625,-0.00031819392854263995
0.34096875000000004,-0.00031672051248959887
0.34103125,-0.00031582064823203193
0.34109375000000003,-0.00031498880045066624
0.34115625000000005,-0.00031375924262848354
0.34121875,-0.0003116506859470389
0.34128125,-0.00030830178601934377
0.34134375000000006,-0.00030343210644970253
0.34140625,-0.00029685879243400437
0.34146875,-0.0002885357153715462
0.34153125,-0.00027849155915282003
0.34159375000000003,-0.0002669257848965309
0.34165625,-0.000254130446221322
0.34171875,-0.0002404806930728573
0.34178125000000004,-0.00022642049940656273
0.34184375,-0.00021241621191664395
0.34190625,-0.0001989744372092317
0.34196875000000004,-0.00018655594630068162
0.34203125,-0.00017763097706317843
0.34209375,-0.0001684393274235113
0.34215625000000005,-0.00016128624323241691
0.34221875,-0.000156317073637377
0.34228125,-0.00015350036240374676
0.34234375000000006,-0.00015276112135656494
0.34240625,-0.00015181384126475295
0.34246875,-0.00015444216891237483
0.34253125,-0.0001581768889865262
0.34259375000000003,-0.0001625604695050034
0.34265625,-0.0001670833969708435
0.34271875,-0.00017126373734492606
0.34278125000000004,-0.00017463790179277766
0.34284375,-0.00017680730839650383
0.34290624999999997,-0.00017745040450434235
0.34296875000000004,-0.00017634748984056425
0.34303125,-0.00017339175350786218
0.34309375,-0.0001686199507738434
0.34315625000000005,-0.0001621568494407158
0.34321875,-0.00015427525416557286
0.34328125,-0.0001453154949599203
0.34334375,-0.00013569559009928012
0.34340625,-0.00012588891553151627
0.34346875,-0.00011639384404527053
0.34353125,-0.00010768450765068216
0.34359375000000003,-0.00010225800947101515
0.34365625,-0.00009638345854545705
0.34371875,-0.00009239257249873956
0.34378125000000004,-0.00009044697787308209
0.34384375,-0.00009061788792066872
0.34390624999999997,-0.00009282880577068942
0.34396875000000005,-0.00009485118777047274
0.34403125,-0.00010047801767371078
0.34409375,-0.00010729520727112418
0.34415625,-0.00011484289106170054
0.34421875,-0.00012263898908638354
0.34428125,-0.00013019217840408437
0.34434375,-0.00013700729988150306
0.34440625,-0.00014268457513377797
0.34446875,-0.00014685041684719957
0.34453125,-0.00014927037755969874
0.34459375000000003,-0.00014980261079280965
0.34465625,-0.00014841420146997908
0.34471874999999996,-0.00014520659853398815
0.34478125000000004,-0.00014042452148678441
0.34484375,-0.00013435030413758153
0.34490624999999997,-0.00012740431632995985
0.34496875,-0.00012004274750861132
0.34503125,-0.00011276234485449455
0.34509375,-0.00010603499958683482
0.34515625,-0.00010033212661833546
0.34521875,-0.00009809186994433339
0.34528125,-0.00009553590429414727
0.34534375,-0.00009492581110111253
0.34540625,-0.00009636319777052427
0.34546875,-0.00009981623715005217
0.34553124999999996,-0.00010514481258319663
0.34559375000000003,-0.0001100460103091172
0.34565625,-0.000118254753982458
0.34571874999999996,-0.000127310553194121
0.34578125000000004,-0.0001367259686937891
0.34584375,-0.00014601144890648982
0.34590624999999997,-0.00015468083620447798
0.34596875,-0.0001622816315759723
0.34603125,-0.00016845509916291884
0.34609375,-0.00017289234529938025
0.34615625,-0.00017542672677479942
0.34621875,-0.0001759893567290366
0.34628125,-0.00017463970752036595
0.34634374999999995,-0.00017156755470391916
0.34640625,-0.00016704526728313768
0.34646875,-0.00016145475919319974
0.34653124999999996,-0.00015522708598460916
0.34659375000000003,-0.000148866668610588
0.34665625,-0.00014285177218927025
0.34671874999999996,-0.00013764544613176222
0.34678125,-0.000135740861718886
0.34684375,-0.00013336916154713108
0.34690624999999997,-0.00013284663125143203
0.34696875,-0.00013430906911247875
0.34703125,-0.00013775928769310664
0.34709375,-0.00014312326704749023
0.34715625,-0.00014811021746338748
0.34721875,-0.00015651772003606734
0.34728125,-0.00016588922947460838
0.34734374999999995,-0.00017574838657020975
0.34740625,-0.00018562971471019346
0.34746875,-0.00019502869211977109
0.34753124999999996,-0.00020348263161937274
0.34759375,-0.00021058411444511288
0.34765625,-0.00021602221913337438
0.34771874999999997,-0.0002195798442315433
0.34778125,-0.00022113292169324839
0.34784375,-0.00022072653631728667
0.34790625,-0.00021847547954281094
0.34796875,-0.0002146496439658363
0.34803125,-0.0002095818857237794
0.34809375,-0.00020368867564893312
0.34815624999999994,-0.0001974524037028011
0.34821875,-0.0001913671929044125
0.34828125,-0.00018591233681625186
0.34834374999999995,-0.00018153526247960405
0.34840625000000003,-0.00018064604107743965
0.34846875,-0.0001794541204258593
0.34853124999999996,-0.00018018873358546794
0.34859375,-0.00018290831415085362
0.34865625,-0.00018755044511395425
0.34871874999999997,-0.0001918928470423381
0.34878125,-0.00019977090057399227
0.34884375,-0.0002087382216211242
0.34890625,-0.00021834946980094083
0.34896875,-0.00022813580134017214
0.34903125,-0.00023759213469940615
0.34909375,-0.000246264655092282
0.34915624999999995,-0.0002537127946086182
0.34921875,-0.00025957796416787443
0.34928125,-0.0002636191237977148
0.34934374999999995,-0.00026567864792485796
0.34940625,-0.00026573259215230405
0.34946875,-0.0002638799179605633
0.34953124999999996,-0.000260328791730699
0.34959375,-0.00025539980283311586
0.34965625,-0.0002494692061691395
0.34971874999999997,-0.00024302268104381408
0.34978125,-0.0002365388553031561
0.34984375,-0.00023048231346754766
0.34990625,-0.00022537763635041563
0.34996874999999994,-0.00022360828291964618
0.35003125,-0.00022145832342228278
0.35009375000000004,-0.00022115176645216839
0.35015625000000006,-0.0002228121066449179
0.35021875,-0.00022646164845040173
0.35028125,-0.00023192753819263612
0.35034375000000006,-0.00023691738257709816
0.35040625000000003,-0.00024518843677244495
0.35046875,-0.00025431354417523866
0.35053125000000007,-0.00026375097334340597
0.35059375000000004,-0.00027304990369157733
0.35065625,-0.00028172569793084856
0.35071875,-0.00028933842165364265
0.35078125000000004,-0.00029548859158830265
0.35084375,-0.00029989529422348726
0.35090625000000003,-0.0003023642537815646
0.35096875000000005,-0.00030282496301620165
0.35103125,-0.00030134650755016257
0.35109375000000004,-0.00029805288696752724
0.35115625000000006,-0.0002932701637577556
0.35121875,-0.0002873564969722159
0.35128125,-0.0002807473223506579
0.35134375000000007,-0.00027392269839526806
0.35140625000000003,-0.0002673623089208682
0.35146875,-0.00026157704833340567
0.35153125,-0.0002589964497740349
0.35159375000000004,-0.0002559229125831536
0.35165625,-0.00025463680421863866
0.35171875,-0.0002553072192282013
0.35178125000000005,-0.0002579554859208355
0.35184375,-0.0002625014522633917
0.35190625000000003,-0.0002666766531616571
0.35196875000000005,-0.00027428878726935835
0.35203125,-0.0002828731312763122
0.35209375,-0.0002919979192174543
0.35215625000000006,-0.00030116349356064387
0.35221875,-0.0003098682017931356
0.35228125,-0.00031767301943778914
0.35234375000000007,-0.0003241604118605565
0.35240625000000003,-0.00032900041636166333
0.35246875,-0.0003319525542368751
0.35253125,-0.0003329280817260527
0.35259375000000004,-0.00033190786472692135
0.35265625,-0.00032904168753151997
0.35271875,-0.0003245625233976174
0.35278125000000005,-0.0003187999241825862
0.35284375,-0.0003121770174594543
0.35290625,-0.0003051654900747963
0.35296875000000005,-0.00029825030624427984
0.35303125,-0.00029191328819139217
0.35309375,-0.00028660926480134075
0.35315625000000006,-0.0002847695035922415
0.35321875,-0.0002826117852167409
0.35328125,-0.00028234760087400557
0.35334375,-0.0002840873198845517
0.35340625000000003,-0.00028775954764515
0.35346875,-0.000293202423456998
0.35353125,-0.00029811367479565254
0.35359375000000004,-0.0003062133304257836
0.35365625,-0.00031502178527882674
0.35371875,-0.00032405116330590233
0.35378125000000005,-0.00033282387767393645
0.35384375,-0.00034085791042271635
0.35390625,-0.00034770963061381277
0.35396875000000005,-0.0003530392341714178
0.35403125,-0.0003565630098981143
0.35409375,-0.00035813765974197775
0.35415625,-0.000357708556396677
0.35421875,-0.00035536615362417867
0.35428125,-0.0003513144619518571
0.35434375,-0.0003458511748224702
0.35440625000000003,-0.00033936737283507545
0.35446875,-0.00033230935266577444
0.35453125,-0.00032517252168104416
0.35459375000000004,-0.00031844409734349544
0.35465625,-0.0003125883965926085
0.35471874999999997,-0.00031006643866648975
0.35478125000000005,-0.0003071141389389409
0.35484375,-0.0003060190344116309
0.35490625,-0.0003068912918080119
0.35496875,-0.0003097381135359345
0.35503125,-0.0003144503693342793
0.35509375,-0.0003187276611867351
0.35515625,-0.0003263467028070538
0.35521875,-0.00033485295906558743
0.35528125,-0.00034376423663425026
0.35534375,-0.0003526060710786344
0.35540625000000003,-0.0003608809153643963
0.35546875,-0.0003681489351926026
0.35553124999999997,-0.00037401251962219245
0.35559375000000004,-0.00037816466267996673
0.35565625,-0.0003804062743874709
0.35571875,-0.00038065613977252
0.35578125000000005,-0.00037895685669522144
0.35584375,-0.00037545968626025855
0.35590625,-0.00037042143955593604
0.35596875,-0.0003642229816289283
0.35603125,-0.0003572708155827817
0.35609375,-0.0003500522853824642
0.35615625,-0.00034305763782757626
0.35621875000000003,-0.00033677236486653883
0.35628125,-0.00033161746431946415
0.35634374999999996,-0.0003300216491524677
0.35640625000000004,-0.0003281516689745134
0.35646875,-0.0003282336952715459
0.35653124999999997,-0.0003303031534040435
0.35659375000000004,-0.00033428334063451137
0.35665625,-0.0003379374571495092
0.35671875,-0.0003450856671952385
0.35678125,-0.0003532636063026118
0.35684375,-0.0003620478572901181
0.35690625,-0.00037093040249012305
0.35696875,-0.00037944948268110734
0.35703125,-0.0003871276852334335
0.35709375,-0.00039353577654720195
0.35715625,-0.00039834467309490806
0.35721875000000003,-0.0004013042542104217
0.35728125,-0.00040230361778156865
0.35734374999999996,-0.0004013110580744078
0.35740625000000004,-0.0003984622261647003
0.35746875,-0.00039395381537118274
0.35753124999999997,-0.00038813546854994663
0.35759375,-0.00038140398555387006
0.35765625,-0.00037422026946461184
0.35771875,-0.00036708617831873736
0.35778125,-0.0003604673451219481
0.35784375,-0.00035482043737265767
0.35790625,-0.0003526149440898352
0.35796875,-0.0003500346371365787
0.35803125,-0.00034935776265070106
0.35809375,-0.0003506540785720019
0.35815624999999995,-0.0003539280056206323
0.35821875000000003,-0.00035899218447674186
0.35828125,-0.00036359029742438764
0.35834374999999996,-0.0003714442138458701
0.35840625000000004,-0.0003800467486513859
0.35846875,-0.00038895251675874487
0.35853124999999997,-0.000397664825274098
0.35859375,-0.0004057333248318265
0.35865625,-0.0004126817307184144
0.35871875,-0.0004181548301261384
0.35878125,-0.0004218529911488855
0.35884375,-0.000423635901786637
0.35890625,-0.0004234160087825678
0.35896875,-0.0004212671084109984
0.35903125,-0.0004173882831509379
0.35909375,-0.00041204652482330906
0.35915624999999995,-0.00040564003505372953
0.35921875000000003,-0.000398588098605511
0.35928125,-0.00039137528261461163
0.35934374999999996,-0.0003845246911004102
0.35940625,-0.00037848978211696416
0.35946875,-0.0003757342370766109
0.35953124999999997,-0.0003724577389968009
0.35959375,-0.0003710571478477559
0.35965625,-0.00037161663300741554
0.35971875,-0.0003741306820623236
0.35978125,-0.0003785783139964721
0.35984375,-0.0003825991987766175
0.35990625,-0.00039003353055314105
0.35996874999999995,-0.000398408134718968
0.36003125,-0.000407281127013763
0.36009375,-0.0004161462314308112
0.36015624999999996,-0.0004245424261485192
0.36021875,-0.00043197506309214373
0.36028125,-0.0004380713011375298
0.36034374999999996,-0.0004425241643432054
0.36040625,-0.0004450673233694358
0.36046875,-0.0004456541089425531
0.36053124999999997,-0.0004442768539999753
0.36059375,-0.0004410428785741327
0.36065625,-0.0004362604349622823
0.36071875,-0.00043022953715495665
0.36078125,-0.00042339632052726395
0.36084375,-0.00041621061402427606
0.36090625,-0.0004091944196004116
0.36096874999999995,-0.00040278748851246826
0.36103125,-0.0003974368307437942
0.36109375,-0.0003956266109524098
0.36115624999999996,-0.0003935105670924005
0.36121875,-0.0003932779924135654
0.36128125,-0.00039505415696686197
0.36134374999999996,-0.0003987633134533153
0.36140625,-0.0004021900992763755
0.36146875,-0.0004091499632393053
0.36153124999999997,-0.0004172200032950685
0.36159375,-0.0004259710025258101
0.36165625,-0.0004349055930008075
0.36171875,-0.00044354952784542157
0.36178124999999994,-0.00045142947541505773
0.36184375,-0.00045810469200905507
0.36190625,-0.0004632366984842068
0.36196874999999995,-0.00046657213774578543
0.36203125,-0.0004679234807923316
0.36209375,-0.0004672996111111105
0.36215624999999996,-0.00046479313771227715
0.36221875,-0.0004605822653947003
0.36228125,-0.00045499766072371745
0.36234374999999996,-0.0004484341034511341
0.36240625,-0.0004413341803333609
0.36246875,-0.0004341842979237731
0.36253124999999997,-0.00042748327524148866
0.36259375,-0.00042167642163334906
0.36265625,-0.00041922182036693845
0.36271875,-0.0004163665795817173
0.36278125,-0.0004153749573565374
0.36284375,-0.00041636234688872953
0.36290625,-0.00041931572521472504
0.36296874999999995,-0.00042411219717679305
0.36303125,-0.00042846751366969194
0.36309375,-0.0004361345024566782
0.36315624999999996,-0.0004446612707633621
0.36321875,-0.00045357052583017143
0.36328125,-0.000462377818974867
0.36334374999999997,-0.00047059789797084667
0.36340625,-0.0004777852636643487
0.36346875,-0.0004835524053500226
0.36353125,-0.0004876118066415025
0.36359375,-0.0004897497383910959
0.36365625,-0.0004898971411152475
0.36371875,-0.0004881036025999666
0.36378125,-0.0004845286329614451
0.36384375,-0.0004794411950151123
0.36390625,-0.0004731976466222018
0.36396874999999995,-0.0004662328259123355
0.36403125000000003,-0.0004590305995234925
0.36409375,-0.0004520798141053328
0.36415624999999996,-0.0004458425068511185
0.36421875,-0.00044077122246517775
0.36428125,-0.00043926384451584144
0.36434374999999997,-0.00043749392239461615
0.36440625,-0.0004376586695251927
0.36446875,-0.00043981424911122835
0.36453125,-0.00044388553228078
0.36459375,-0.0004476103213116589
0.36465625,-0.0004548066648107918
0.36471875,-0.0004630247229439749
0.36478125,-0.0004718163497118566
0.36484375,-0.00048070501482556927
0.36490625,-0.0004892006435947491
0.36496874999999995,-0.0004968323042532155
0.36503125000000003,-0.0005031939440055255
0.36509375,-0.0005079521981886659
0.36515624999999996,-0.0005108570496245579
0.36521875,-0.0005117921512469703
0.36528125,-0.0005107499984432634
0.36534374999999997,-0.0005078448439963454
0.36540625,-0.0005033064708371351
0.36546875,-0.0004974625272829783
0.36553125,-0.0004907298186307141
0.36559375,-0.0004835353828510497
0.36565625,-0.00047640973686863264
0.36571875,-0.00046981710808643995
0.36578124999999995,-0.0004642061247745327
0.36584375,-0.000462025155885476
0.36590625,-0.00045948647508677054
0.36596874999999995,-0.00045884303233773016
0.36603125000000003,-0.0004601829347818942
0.36609375,-0.00046347117763702317
0.36615624999999996,-0.000468566801074613
0.36621875,-0.0004731514875900844
0.36628125,-0.00048097337428172626
0.36634374999999997,-0.0004895758813535586
0.36640625,-0.0004984618518343309
0.36646875,-0.0005071484677213467
0.36653125,-0.0005151521908433529
0.36659375,-0.0005220455915602995
0.36665625,-0.000527459830957186
0.36671875,-0.0005311159882108729
0.36678125,-0.0005328216378513301
0.36684375,-0.0005325532927912685
0.36690625,-0.0005303686220011136
0.36696874999999995,-0.0005264269280860906
0.36703125000000003,-0.0005210439944646136
0.36709375,-0.000514591688907759
0.36715624999999996,-0.0005075014969991298
0.36721875,-0.0005002638759184219
0.36728125,-0.0004933745371066833
0.36734374999999997,-0.00048727365479876716
0.36740625,-0.0004844716780174757
0.36746875,-0.0004811970643852914
0.36753125,-0.0004797342182757264
0.36759375,-0.0004802302732449526
0.36765625,-0.00048269410406183433
0.36771875,-0.00048705691986990207
0.36778125,-0.0004910227634501441
0.36784375,-0.000498379335236776
0.36790625,-0.0005066786529498019
0.36796874999999996,-0.0005154752035895077
0.36803125000000003,-0.0005242788625954356
0.36809375,-0.0005325910492014335
0.36815624999999996,-0.0005399616881629626
0.36821875,-0.0005460025226912135
0.36828125,-0.0005503613041967365
0.36834374999999997,-0.0005528619859870298
0.36840625,-0.0005533662388602367
0.36846875,-0.0005519007654711874
0.36853125,-0.0005486331995680424
0.36859375,-0.0005437695384120506
0.36865625,-0.000537677923901074
0.36871875,-0.0005307651129527538
0.36878125,-0.0005234919937152499
0.36884375,-0.000516348173693143
0.36890625,-0.0005098547000808029
0.36896874999999996,-0.0005044108911622658
0.36903125000000003,-0.0005024502085450577
0.36909375,-0.0005001819955103848
0.36915624999999996,-0.0004998348922390372
0.36921875,-0.0005014648211495026
0.36928125,-0.0005050129869534625
0.36934374999999997,-0.0005082817434165776
0.36940625,-0.0005151081488728032
0.36946875,-0.0005230509589520538
0.36953125,-0.0005316667058972019
0.36959375,-0.0005404709601768351
0.36965625,-0.0005489835019114944
0.36971875,-0.0005567699822164873
0.36978125,-0.0005633500721754087
0.36984375,-0.0005683757600940531
0.36990625,-0.0005716123543874907
0.36996874999999996,-0.0005729069915744733
0.37003125000000003,-0.0005722245740597959
0.37009375,-0.0005696266543041284
0.37015624999999996,-0.0005653419070011725
0.37021875,-0.0005596651606513681
0.37028125,-0.0005529545782310477
0.37034374999999997,-0.0005457192787924336
0.37040625,-0.000538480778161432
0.37046875,-0.0005315850859377996
0.37053125,-0.0005256001587634618
0.37059375,-0.0005229561564413371
0.37065625,-0.0005199066252244283
0.37071875,-0.0005186755615238653
0.37078125,-0.0005194443515165736
0.37084375,-0.0005221699292134452
0.37090625,-0.0005267320450806356
0.37096874999999996,-0.0005308625518052196
0.37103125000000003,-0.0005383471005416113
0.37109375,-0.0005466661469255563
0.37115624999999997,-0.0005553906042308904
0.37121875,-0.0005640530956950232
0.37128125,-0.000572142906791237
0.37134375,-0.0005792061266963605
0.37140625,-0.0005848859807057669
0.37146875,-0.0005888521328226148
0.37153125,-0.0005909149035278616
0.37159375,-0.0005909923201074252
0.37165625,-0.0005891092413744803
0.37171875,-0.0005854557714634681
0.37178124999999995,-0.0005802624035773779
0.37184375000000003,-0.0005738901205988578
0.37190625,-0.0005668003008464373
0.37196874999999996,-0.0005594211855402959
0.37203125000000004,-0.0005522694570575942
0.37209375,-0.0005457946084448384
0.37215624999999997,-0.0005404707505933526
0.37221875,-0.0005386822693958793
0.37228125,-0.0005366229391513683
0.37234375,-0.0005364903202711852
0.37240625,-0.0005383370088172384
0.37246875,-0.000542101297092451
0.37253125,-0.0005455455245886032
0.37259375,-0.0005524512508855994
0.37265625,-0.0005604126840826201
0.37271875,-0.0005689745822810982
0.37278125,-0.0005776653324828379
0.37284375000000003,-0.0005860018194827274
0.37290625,-0.0005934800018943184
0.37296874999999996,-0.0005997235780364346
0.37303125000000004,-0.0006043750359017927
0.37309375,-0.0006071947413161388
0.37315624999999997,-0.000608050719215214
0.37321875,-0.0006069277964009107
0.37328125,-0.0006039359121443183
0.37334375,-0.0005992945693151577
0.37340625,-0.0005933197184247105
0.37346875,-0.0005863998208708796
0.37353125,-0.0005790276988734827
0.37359375,-0.0005716594551386373
0.37365625,-0.0005647910062331618
0.37371875,-0.000558873359246384
0.37378125,-0.0005563631603508618
0.37384375000000003,-0.0005534716157446218
0.37390625,-0.0005524428759057093
0.37396874999999996,-0.0005534019620062336
0.37403125000000004,-0.0005563071594275049
0.37409375,-0.0005610353069646079
0.37415624999999997,-0.0005652704209986592
0.37421875,-0.0005727816259996632
0.37428125,-0.000581083883072521
0.37434375,-0.0005897219562470343
0.37440625,-0.0005982030491742951
0.37446875,-0.0006060321546220229
0.37453125,-0.0006127996987480497
0.37459375,-0.0006181073800604064
0.37465625,-0.0006216743982338929
0.37471875,-0.0006233113896804421
0.37478125,-0.0006229666418502422
0.37484375000000003,-0.0006206947644919539
0.37490625,-0.0006166589712166826
0.37496874999999996,-0.0006111468871627043
0.37503125000000004,-0.0006045238033213773
0.37509375,-0.0005972390032995406
0.37515624999999997,-0.0005897493946790747
0.37521875,-0.00058256340668765
0.37528125,-0.0005761291503885435
0.37534375,-0.0005729381418897589
0.37540625,-0.0005692494458579
0.37546875,-0.0005673458164419387
0.37553125,-0.0005673950611942702
0.37559375,-0.0005694241640624154
0.37565625,-0.0005733413026878242
0.37571875,-0.0005768955938338094
0.37578124999999996,-0.0005838728049915171
0.37584375000000003,-0.000591837215121585
0.37590625,-0.0006003287359558906
0.37596874999999996,-0.000608883978779097
0.37603125000000004,-0.0006169887007347608
0.37609375,-0.0006242010588778171
0.37615624999999997,-0.0006301142927086154
0.37621875,-0.0006343951934765363
0.37628125,-0.0006368162449355702
0.37634375,-0.0006372673142703844
0.37640625,-0.0006357415621533885
0.37646875,-0.0006323761697123245
0.37653125,-0.0006274005098063917
0.37659375,-0.0006211520238752627
0.37665625,-0.0006140291562302391
0.37671875,-0.0006065143098518619
0.37678125,-0.0005990799985201578
0.37684375000000003,-0.0005922203968375395
0.37690625,-0.0005863522951827377
0.37696874999999996,-0.0005839458925863544
0.37703125000000004,-0.0005812003497188967
0.37709375,-0.0005803473538447401
0.37715624999999997,-0.0005814691945898176
0.37721875,-0.0005845358727704225
0.37728125,-0.0005873358253490613
0.37734375,-0.0005937118051551477
0.37740625,-0.0006012411239346704
0.37746875,-0.0006095038588377136
0.37753125,-0.0006180384934847891
0.37759375,-0.0006263397408068083
0.37765625,-0.0006339318856703052
0.37771875,-0.0006403890171524582
0.37778125,-0.0006453601471007736
0.37784375000000003,-0.0006485599378958373
0.37790625,-0.0006497937711629903
0.37796874999999996,-0.0006490670456488351
0.37803125000000004,-0.0006464230742132399
0.37809375,-0.0006420433992642069
0.37815624999999997,-0.000636241220952391
0.37821875,-0.0006293977818155605
0.37828125,-0.0006219376058983969
0.37834375,-0.000614357999312018
0.37840625,-0.0006071206834584036
0.37846875,-0.0006007291111709973
0.37853125,-0.0005976133250460286
0.37859375,-0.0005940346947450326
0.37865625,-0.0005922878827949313
0.37871875,-0.0005924991210695951
0.37878125,-0.0005946579080083891
0.37884375000000003,-0.0005987122942809342
0.37890625,-0.000602354858942486
0.37896874999999997,-0.0006093666641050766
0.37903125000000004,-0.0006173199809521371
0.37909375,-0.0006257389607895181
0.37915625,-0.0006341174458423804
0.37921875,-0.0006420394690258499
0.37928125,-0.0006489776687394339
0.37934375,-0.0006545725462078697
0.37940625,-0.0006584952787926646
0.37946875,-0.0006605605544650339
0.37953125,-0.000660609494629566
0.37959375,-0.0006587160173540801
0.37965625000000003,-0.0006549936773959444
0.37971875,-0.0006497381538568062
0.37978125,-0.0006432183775748126
0.37984375000000004,-0.0006359077237307956
0.37990625,-0.0006282592335383058
0.37996874999999997,-0.0006207460407409576
0.38003125000000004,-0.0006138861115385918
0.38009375,-0.0006080623990937783
0.38015625,-0.0006057052725186446
0.38021875,-0.0006031012705037253
0.38028125,-0.0006023900742080646
0.38034375,-0.0006036126946495218
0.38040625,-0.0006068069783782409
0.38046875,-0.0006096936815947751
0.38053125,-0.0006161184217504251
0.38059375,-0.0006236416488569069
0.38065625000000003,-0.0006318504950052414
0.38071875,-0.000640254151421181
0.38078125,-0.0006483314477441354
0.38084375000000004,-0.0006557023818690513
0.38090625,-0.00066187226850032
0.38096874999999997,-0.0006664931337340835
0.38103125000000004,-0.0006693107879942456
0.38109375,-0.0006702151206523926
0.38115625,-0.0006690738244386901
0.38121875,-0.0006660788366095599
0.38128125,-0.000661390194686029
0.38134375,-0.0006553073861101516
0.38140625,-0.0006482478415278659
0.38146875,-0.0006405878356354824
0.38153125,-0.0006329058951878228
0.38159375,-0.000625615565436291
0.38165625000000003,-0.0006192179143856696
0.38171875,-0.0006161525453249606
0.38178124999999996,-0.0006126623428106548
0.38184375000000004,-0.0006110109075207759
0.38190625,-0.0006113358976356509
0.38196874999999997,-0.0006136042074670611
0.38203125000000004,-0.0006177325802965983
0.38209375,-0.000621419539554191
0.38215625,-0.0006284440325939888
0.38221875,-0.0006363205902546604
0.38228125,-0.0006446294819939455
0.38234375,-0.0006528564565940198
0.38240625,-0.000660531826469718
0.38246875,-0.0006671930371118587
0.38253125,-0.0006724624309090085
0.38259375,-0.0006760405183434681
0.38265625000000003,-0.0006777199228082537
0.38271875,-0.0006774126994798929
0.38278125,-0.000675167434724705
0.38284375000000004,-0.0006711228570075653
0.38290625,-0.000665542684648239
0.38296874999999997,-0.0006587786698425621
0.38303125000000005,-0.0006512729817274021
0.38309375,-0.0006434638890023686
0.38315625,-0.0006358759799410252
0.38321875,-0.0006289693269267566
0.38328125,-0.0006231695889892114
0.38334375,-0.0006209056299650018
0.38340625,-0.000618340699102507
0.38346875,-0.000617709767323657
0.38353125,-0.0006190539187899136
0.38359375,-0.000622312190894328
0.38365625000000003,-0.0006252369945021624
0.38371875,-0.0006316655187024178
0.38378125,-0.0006391608723030628
0.38384375000000004,-0.0006472556295771051
0.38390625,-0.0006555162827404926
0.38396874999999997,-0.0006634295699336004
0.38403125000000005,-0.0006705170544327038
0.38409375,-0.0006763834715574971
0.38415625,-0.0006806803574830669
0.38421875,-0.0006831544847730603
0.38428125,-0.0006836762499962262
0.38434375,-0.0006822158542746787
0.38440625,-0.0006788767606483448
0.38446875,-0.0006738710527566527
0.38453125,-0.0006675283847724228
0.38459375,-0.0006602329860167788
0.38465625000000003,-0.0006524307782946673
0.38471875,-0.0006446196263733897
0.38478125,-0.0006372864330590894
0.38484375000000004,-0.0006308701740996292
0.38490625,-0.0006278430896624054
0.38496874999999997,-0.0006243987647398114
0.38503125000000005,-0.0006228174076149812
0.38509375,-0.0006232220880828809
0.38515625,-0.0006255712746403436
0.38521875,-0.000629746272686249
0.38528125,-0.0006334433603995826
0.38534375,-0.0006404570882600907
0.38540625,-0.0006482676311727401
0.38546875,-0.0006564474343794674
0.38553125,-0.0006645018091470598
0.38559375,-0.0006719477714352551
0.38565625000000003,-0.0006783402838112518
0.38571875,-0.0006833168946006885
0.38578124999999996,-0.00068656954800142
0.38584375000000004,-0.0006879085985177225
0.38590625,-0.0006872670345471482
0.38596874999999997,-0.0006846838429811625
0.38603125000000005,-0.0006803366928217758
0.38609375,-0.0006744853749625426
0.38615625,-0.0006674858243726212
0.38621875,-0.0006598015347433067
0.38628125,-0.0006518664376917588
0.38634375,-0.0006441921364066794
0.38640625,-0.0006372465785921128
0.38646875,-0.0006314573482261443
0.38653125,-0.0006292258926937494
0.38659375,-0.0006267246238613744
0.38665625000000003,-0.0006261624204296212
0.38671875,-0.0006275732947200185
0.38678125,-0.0006308843993798191
0.38684375000000004,-0.0006338489671977171
0.38690625,-0.0006402618616783151
0.38696875,-0.0006477099981213735
0.38703125000000005,-0.000655707492615551
0.38709375,-0.0006638243691749063
0.38715625,-0.0006715389820431752
0.38721875,-0.0006783971823460244
0.38728125,-0.0006839890758223721
0.38734375,-0.0006879781440246105
0.38740625,-0.0006901332553004846
0.38746875000000003,-0.0006903245633705923
0.38753125,-0.0006885496593842105
0.38759375,-0.0006849063145659279
0.38765625000000004,-0.0006796413725981831
0.38771875,-0.0006730478763899428
0.38778125,-0.0006655584890222221
0.38784375000000004,-0.0006576073426756077
0.38790625,-0.0006497031856675106
0.38796875,-0.0006422990704981618
0.38803125000000005,-0.0006358621694273064
0.38809375,-0.0006328539842937186
0.38815625,-0.0006294500685742471
0.38821875,-0.0006279352103635422
0.38828125,-0.0006283843545440843
0.38834375,-0.0006307946502219358
0.38840625,-0.0006329549441436155
0.38846875000000003,-0.0006386957860115977
0.38853125,-0.0006456684960821635
0.38859375,-0.0006534188471549671
0.38865625000000004,-0.0006614653632243256
0.38871875,-0.000669369026568889
0.38878125,-0.0006765990360448684
0.38884375000000004,-0.000682760185763881
0.38890625,-0.000687434260396011
0.38896875,-0.0006904042346814881
0.38903125000000005,-0.0006914102775864989
0.38909375,-0.0006904529258565939
0.38915625,-0.0006876045683909121
0.38921875,-0.0006829872102349227
0.38928125,-0.0006768832715500078
0.38934375,-0.0006696677966097769
0.38940625,-0.0006618362251610346
0.38946875000000003,-0.0006537741925131679
0.38953125,-0.0006459988124954547
0.38959375,-0.0006390524844663015
0.38965625000000004,-0.0006332186451696309
0.38971875,-0.000631030253243986
0.38978125,-0.0006285646519824523
0.38984375000000004,-0.0006280640619620165
0.38990625,-0.0006295170419141904
0.38996875,-0.0006328419785725792
0.39003125000000005,-0.0006358265673514357
0.39009375,-0.0006422403433503504
0.39015625,-0.0006495891655641656
0.39021875,-0.0006575043447475046
0.39028125,-0.0006654688755348623
0.39034375,-0.00067299254848599
0.39040625,-0.000679614775050047
0.39046875000000003,-0.0006849987589316806
0.39053125,-0.0006887053235067955
0.39059375,-0.0006905621414282914
0.39065625000000004,-0.0006904419812267248
0.39071875,-0.0006883828034264239
0.39078125,-0.0006844830508933378
0.39084375000000005,-0.0006789571778860679
0.39090625,-0.0006721344634621346
0.39096875,-0.0006644992287355295
0.39103125000000005,-0.0006564008004063884
0.39109375,-0.0006483914241063454
0.39115625,-0.0006409320613132985
0.39121875,-0.0006344809916648542
0.39128125,-0.0006314724482708312
0.39134375,-0.0006280937614075582
0.39140625,-0.0006266016629354887
0.39146875000000003,-0.0006270914670313266
0.39153125,-0.0006295516823596053
0.39159375,-0.0006317176513864486
0.39165625000000004,-0.000637461977187434
0.39171875,-0.0006443815909142336
0.39178124999999997,-0.0006520393777210975
0.39184375000000005,-0.0006599932352604199
0.39190625,-0.0006677219895110872
0.39196875,-0.0006747692256700855
0.39203125000000005,-0.0006806986177340726
0.39209375,-0.0006851466825686173
0.39215625,-0.0006878285752482532
0.39221875,-0.0006885811675102355
0.39228125,-0.0006873535258594687
0.39234375,-0.0006842284677263666
0.39240625,-0.0006793607474264579
0.39246875000000003,-0.0006730315755542754
0.39253125,-0.0006656462232095678
0.39259375,-0.0006576591422787631
0.39265625000000004,-0.000649487406933491
0.39271875,-0.0006416699609313598
0.39278125,-0.0006346359794569545
0.39284375000000005,-0.0006288418115699551
0.39290625,-0.000626642372638167
0.39296875,-0.0006242177588728776
0.39303125000000005,-0.0006237412665773268
0.39309375,-0.0006252335921741736
0.39315625,-0.0006285926818400817
0.39321875,-0.0006315657937903535
0.39328125,-0.0006379585484527495
0.39334375,-0.0006452680130015487
0.39340625,-0.000653087753036477
0.39346875000000003,-0.0006609156251853807
0.39353125,-0.0006682862732868694
0.39359375,-0.000674746734890222
0.39365625000000004,-0.0006798727066064797
0.39371875,-0.0006833398008898872
0.39378125,-0.0006849534531521428
0.39384375000000005,-0.0006846023487162151
0.39390625,-0.0006822730825352952
0.39396875,-0.0006781324271908293
0.39403125000000006,-0.0006724076901231946
0.39409375,-0.0006654245303727296
0.39415625,-0.0006575932958681058
0.39421875,-0.0006493839988055486
0.39428125,-0.0006412958171013311
0.39434375,-0.0006337971153200783
0.39440625,-0.0006273266087749862
0.39446875000000003,-0.0006243179916232133
0.39453125,-0.0006209743807414209
0.39459375,-0.0006195270482279441
0.39465625000000004,-0.0006200543788875412
0.39471875,-0.0006225117831851062
0.39478125000000003,-0.000624703835798518
0.39484375000000005,-0.0006304343978129623
0.39490625,-0.000637322025158954
0.39496875,-0.0006449103055551908
0.39503125000000006,-0.0006527640780259747
0.39509375,-0.0006603583242846267
0.39515625,-0.000667245102852175
0.39521875,-0.0006729789574546341
0.39528125000000003,-0.0006772008502644519
0.39534375,-0.00067967283883269
0.39540625,-0.0006801889867035504
0.39546875000000004,-0.0006787428725087835
0.39553125,-0.0006753691166050957
0.39559375,-0.0006703112350336521
0.39565625000000004,-0.0006638067512020965
0.39571875,-0.000656275820274145
0.39578125,-0.0006481363242517441
0.39584375000000005,-0.0006398964378983157
0.39590625,-0.0006320123311992637
0.39596875,-0.0006249578654280719
0.39603125000000006,-0.0006211869067773573
0.39609375,-0.0006169646675351775
0.39615625,-0.000614565141150214
0.39621875,-0.0006141157281487758
0.39628125000000003,-0.0006156344466994867
0.39634375,-0.0006190113925761687
0.39640625,-0.0006219852712590485
0.39646875000000004,-0.0006283359649236764
0.39653125,-0.0006356088549412248
0.39659375,-0.0006433456002330612
0.39665625000000004,-0.0006510736133499215
0.39671875,-0.0006582943366958971
0.39678125000000003,-0.0006645725103066602
0.39684375000000005,-0.0006695132931125516
0.39690625,-0.0006727859515699985
0.39696875,-0.0006741814898401643
0.39703125000000006,-0.0006736111933690753
0.39709375,-0.000671078996258033
0.39715625,-0.0006667368572139676
0.39721875,-0.0006608244169345329
0.39728125000000003,-0.0006536879975525267
0.39734375,-0.0006457377328277225
0.39740625,-0.0006374328077598662
0.39746875000000004,-0.0006292862861977944
0.39753125,-0.0006217205241984963
0.39759375,-0.0006152400394009716
0.39765625000000004,-0.000612237750892558
0.39771875,-0.0006089041344937152
0.39778125000000003,-0.0006074724356710248
0.39784375000000005,-0.0006080179349085557
0.39790625,-0.0006104783197909275
0.39796875,-0.0006126703090084118
0.39803125000000006,-0.0006184029238354288
0.39809375,-0.0006252361976514242
0.39815625,-0.0006327708956726102
0.39821875,-0.0006405151566401465
0.39828125000000003,-0.0006479941958281929
0.39834375,-0.0006547492229546648
0.39840625,-0.0006603002321680651
0.39846875000000004,-0.0006643688907275389
0.39853125,-0.0006666147372678954
0.39859375,-0.0006669561607729746
0.39865625000000005,-0.0006653100104149351
0.39871875,-0.0006617478580820402
0.39878125000000003,-0.0006564962968684529
0.39884375000000005,-0.0006498479158951326
0.39890625,-0.0006421807191353962
0.39896875,-0.0006339582146066142
0.39903125000000006,-0.0006256097546196299
0.39909375,-0.0006176746327216515
0.39915625,-0.0006105869416329623
0.39921875,-0.0006068217001061471
0.39928125000000003,-0.0006026017408559403
0.39934375,-0.0006002103415991972
0.39940625,-0.0005997810531231246
0.39946875000000004,-0.0006013172826367652
0.39953125,-0.0006047112127487569
0.39959375,-0.0006076850356897256
0.39965625000000005,-0.0006139582637451069
0.39971875,-0.0006212249882260878
0.39978125000000003,-0.0006288540998970402
0.39984375000000005,-0.0006365038539723963
0.39990625,-0.0006435728412613889
0.39996875,-0.0006497673427460632
0.40003125000000006,-0.0006544896841982895
0.40009375,-0.0006576305614874184
0.40015625,-0.000658800191435896
0.40021875,-0.0006581053264201053
0.40028125000000003,-0.0006553782797520946
0.40034375,-0.000650866392709934
0.40040625,-0.0006448451671331942
0.40046875000000004,-0.000637546930341383
0.40053125,-0.000629505646709716
0.40059375,-0.0006211401252729648
0.40065625000000005,-0.0006129140533510102
0.40071875,-0.0006052847531475558
0.40078125,-0.0005987741330303609
0.40084375000000005,-0.0005957928329956841
0.40090625,-0.0005924427807455501
0.40096875,-0.0005910446733978919
0.40103125000000006,-0.0005915999850573672
0.40109375,-0.0005940934508516932
0.40115625,-0.0005962760447080495
0.40121875,-0.000601977970924969
0.40128125000000003,-0.0006087702746291057
0.40134375,-0.0006162735733551347
0.40140625,-0.0006239516576389825
0.40146875000000004,-0.0006313111911964014
0.40153125,-0.0006379383483209738
0.40159374999999997,-0.000643383044289611
0.40165625000000005,-0.0006472716114531707
0.40171875,-0.0006494018546290559
0.40178125,-0.0006495754437354784
0.40184375000000006,-0.0006477753161555216
0.40190625,-0.0006440764641465063
0.40196875,-0.0006387002431310213
0.40203125,-0.0006319213078224903
0.40209375,-0.000624160164841181
0.40215625,-0.0006158405857741162
0.40221875,-0.000607453367512438
0.40228125000000003,-0.0005994772095409273
0.40234375,-0.0005923667720268144
0.40240625,-0.000588591139390443
0.40246875000000004,-0.0005843629801856598
0.40253125,-0.0005820071731299642
0.40259375,-0.0005815852535089594
0.40265625000000005,-0.0005831098262367024
0.40271875,-0.0005865118043318213
0.40278125,-0.000589489099230775
0.40284375,-0.0005957706099100624
0.40290625,-0.0006029524776130918
0.40296875,-0.0006105704662738923
0.40303125,-0.0006181205992110902
0.40309375000000003,-0.000625133049538179
0.40315625,-0.0006311690396673397
0.40321875,-0.0006358293903794762
0.40328125000000004,-0.0006388109601550562
0.40334375,-0.0006399018367787279
0.40340624999999997,-0.0006390144654552093
0.40346875000000004,-0.0006361981035517064
0.40353125,-0.0006315646796399635
0.40359375,-0.0006253940940824446
0.40365625000000005,-0.0006180328126864851
0.40371875,-0.0006098977515300308
0.40378125,-0.0006014667710568938
0.40384375,-0.0005931988334677563
0.40390625,-0.0005855881676488095
0.40396875,-0.0005790762665312671
0.40403125,-0.0005760633565491391
0.40409375000000003,-0.0005727494789368182
0.40415625,-0.0005713545307982903
0.40421874999999996,-0.000571923175668565
0.40428125000000004,-0.0005744174074483605
0.40434375,-0.0005766171506769308
0.40440624999999997,-0.0005823146328766543
0.40446875000000004,-0.0005890872371621808
0.40453125,-0.0005965275727610048
0.40459375,-0.0006041482535400072
0.40465625,-0.0006114554217203291
0.40471875,-0.0006180149631769896
0.40478125,-0.0006233433397884874
0.40484375,-0.0006271546299997793
0.40490625,-0.0006291633769124616
0.40496875,-0.0006292269033049691
0.40503125,-0.0006272994641109558
0.40509375000000003,-0.000623505460262061
0.40515625,-0.0006180288295314432
0.40521874999999996,-0.0006111800045833157
0.40528125000000004,-0.0006033506174339606
0.40534375,-0.0005949657089430599
0.40540624999999997,-0.0005865421407565546
0.40546875,-0.0005785372520668991
0.40553125,-0.0005714139900902526
0.40559375,-0.0005676466556649995
0.40565625,-0.0005634285692622393
0.40571875,-0.0005610568444881919
0.40578125,-0.0005606548555728286
0.40584375,-0.000562215011535111
0.40590625,-0.0005656041663455735
0.40596875,-0.0005685616341159355
0.40603124999999995,-0.0005748484727169101
0.40609375000000003,-0.0005820050812467073
0.40615625,-0.0005895864456420888
0.40621874999999996,-0.0005970865639497447
0.40628125,-0.0006040414575137487
0.40634375,-0.000609999670504853
0.40640624999999997,-0.000614576392238754
0.40646875,-0.0006174584496329572
0.40653125,-0.0006184647162599533
0.40659375,-0.0006174890300856689
0.40665625,-0.0006145819978668893
0.40671875,-0.0006098696714666313
0.40678125,-0.0006036225583112634
0.40684374999999995,-0.0005962086046327683
0.40690625,-0.0005880212234161686
0.40696875,-0.0005795366541303457
0.40703124999999996,-0.0005712456370661478
0.40709375000000003,-0.000563618912449923
0.40715625,-0.0005570800312749424
0.40721874999999996,-0.0005540810245838745
0.40728125,-0.0005507817132746756
0.40734375,-0.0005493940019551946
0.40740624999999997,-0.0005499626789612216
0.40746875,-0.0005524733021490535
0.40753125,-0.0005546518270477946
0.40759375,-0.0005603469802982208
0.40765624999999994,-0.0005671262098395635
0.40771875,-0.0005745310384574903
0.40778125,-0.0005821153687972092
0.40784374999999995,-0.0005893780078079433
0.40790625,-0.0005958677803511309
0.40796875,-0.0006011644655489895
0.40803124999999996,-0.0006048906513534819
0.40809375,-0.0006068175461878961
0.40815625,-0.0006068188208694231
0.40821874999999996,-0.0006048168859669328
0.40828125,-0.0006009586612831172
0.40834375,-0.0005954030601751786
0.40840624999999997,-0.0005885100071240171
0.40846875,-0.000580619308508605
0.40853125,-0.0005722205270284053
0.40859375,-0.000563747266510442
0.40865624999999994,-0.0005557409890409176
0.40871875,-0.0005486006845089736
0.40878125,-0.0005448144844970304
0.40884374999999995,-0.0005406360970444252
0.40890624999999997,-0.0005382786678605894
0.40896875,-0.0005378355734715068
0.40903124999999996,-0.0005394232567809965
0.40909375,-0.0005428414466699533
0.40915625,-0.0005457616831759798
0.40921874999999996,-0.0005520498126918155
0.40928125,-0.0005591739696692299
0.40934375,-0.000566758718229303
0.40940624999999997,-0.0005742250045278549
0.40946874999999994,-0.0005811514826976755
0.40953125,-0.0005870688812071936
0.40959375,-0.0005915794645552502
0.40965624999999994,-0.0005944276463621112
0.40971875,-0.0005953799487430494
0.40978125,-0.0005943351445122091
0.40984374999999995,-0.0005913956289572836
0.40990624999999997,-0.0005866613026671852
0.40996875,-0.0005803557486469962
0.41003125000000007,-0.000572950127550563
0.41009375000000003,-0.0005647184847359168
0.41015625,-0.0005562132242470583
0.41021875,-0.0005479134851350265
0.41028125000000004,-0.0005402801947993197
0.41034375,-0.0005337879618261682
0.41040625000000003,-0.0005307634420303187
0.41046875000000005,-0.000527438928212165
0.41053125,-0.0005260849884866636
0.41059375000000004,-0.0005266944045589916
0.41065625000000006,-0.0005291758307348904
0.41071875,-0.0005313738616684882
0.41078125,-0.0005370716556228339
0.41084375000000006,-0.000543876239792157
0.41090625000000003,-0.0005512328079732842
0.41096875,-0.0005588369745246902
0.41103125000000007,-0.0005660565703264342
0.41109375000000004,-0.0005725232567644276
0.41115625,-0.0005778023690676953
0.41121875,-0.000581509210792884
0.41128125000000004,-0.0005834191030883729
0.41134375,-0.0005833718643517838
0.41140625000000003,-0.0005813736533640257
0.41146875000000005,-0.0005774770270725732
0.41153125,-0.0005719214471406747
0.41159375,-0.0005650078300987113
0.41165625000000006,-0.0005571045739286434
0.41171875,-0.0005486929677667521
0.41178125,-0.0005402184112712205
0.41184375000000006,-0.0005322159202188897
0.41190625000000003,-0.0005250934192218698
0.41196875,-0.0005213042828222936
0.41203125,-0.0005171149013846604
0.41209375000000004,-0.0005147628781108499
0.41215625,-0.0005143791324606767
0.41221875,-0.0005159346753840083
0.41228125000000004,-0.0005193594050308115
0.41234375,-0.0005223199440824444
0.41240625000000003,-0.0005286002865432238
0.41246875000000005,-0.0005357424042049183
0.41253125,-0.0005432961467105174
0.41259375,-0.0005507613729681393
0.41265625000000006,-0.0005576696229623174
0.41271875,-0.0005635972933986169
0.41278125,-0.0005681187543212854
0.41284375,-0.000570938109705349
0.41290625000000003,-0.0005718917892590103
0.41296875,-0.0005708659269785532
0.41303125,-0.0005678982121162662
0.41309375000000004,-0.0005631415105297466
0.41315625,-0.0005568598473358194
0.41321875,-0.0005494239998064462
0.41328125000000004,-0.0005411957588170313
0.41334375,-0.0005327003185848084
0.41340625,-0.0005244149054040026
0.41346875000000005,-0.0005167969154306201
0.41353125,-0.0005102724236900752
0.41359375,-0.0005072709918224061
0.41365625000000006,-0.0005039747292235053
0.41371875,-0.00050258615345182
0.41378125,-0.0005031981438805427
0.41384375,-0.0005057217453974527
0.41390625000000003,-0.0005079150323128861
0.41396875,-0.0005136124283828952
0.41403125,-0.0005203875864331908
0.41409375000000004,-0.0005277939080569685
0.41415625,-0.0005353796678444003
0.41421874999999997,-0.0005426257671794985
0.41428125000000005,-0.0005491145367541445
0.41434375,-0.000554360164126716
0.41440625,-0.0005580793436164161
0.41446875000000005,-0.0005600001500047358
0.41453125,-0.0005599773539104319
0.41459375,-0.0005579734834946504
0.41465625,-0.0005541040532596811
0.41471875,-0.0005485693694058241
0.41478125,-0.0005416522437007784
0.41484375,-0.0005337724679025935
0.41490625000000003,-0.0005253634923237452
0.41496875,-0.0005169129758691993
0.41503125,-0.0005089002232069734
0.41509375000000004,-0.0005017790973976116
0.41515625,-0.0004980149879611206
0.41521874999999997,-0.000493813552593314
0.41528125000000005,-0.0004914642551075155
0.41534375,-0.0004910746904084329
0.41540625,-0.0004926500238584264
0.41546875,-0.0004960615712446548
0.41553125,-0.0004990263681375617
0.41559375,-0.0005053081229101503
0.41565625,-0.0005124587643584172
0.41571875,-0.0005200223395370393
0.41578125,-0.0005275126045567874
0.41584375,-0.0005344480381461944
0.41590625000000003,-0.0005403744368969038
0.41596875,-0.0005449147949115676
0.41603124999999996,-0.0005477903109479404
0.41609375000000004,-0.000548749430415732
0.41615625,-0.0005477543997486345
0.41621874999999997,-0.0005448179040546328
0.41628125,-0.000540078834724754
0.41634375,-0.0005338328114409888
0.41640625,-0.0005263927100005034
0.41646875,-0.000518201703894168
0.41653125,-0.0005097164931199202
0.41659375,-0.0005014355529238679
0.41665625,-0.0004938100460283729
0.41671875,-0.00048729436075219124
0.41678125,-0.0004843034148706571
0.41684374999999996,-0.0004810023263390195
0.41690625000000003,-0.0004796267975210877
0.41696875,-0.0004802056397827381
0.41703124999999996,-0.00048273910640829476
0.41709375000000004,-0.0004849228548502865
0.41715625,-0.0004905973597883057
0.41721874999999997,-0.000497376733357896
0.41728125,-0.0005048035467707448
0.41734375,-0.000512396528828743
0.41740625,-0.0005196862364174881
0.41746875,-0.0005261811117317425
0.41753125,-0.0005314818884880265
0.41759375,-0.0005352464415958047
0.41765624999999995,-0.0005371889559060011
0.41771875,-0.0005372092528517364
0.41778125,-0.0005352468145941869
0.41784374999999996,-0.0005313949577096244
0.41790625000000003,-0.0005259066425800929
0.41796875,-0.0005190268120175007
0.41803124999999997,-0.000511164666214238
0.41809375,-0.0005027909124532062
0.41815625,-0.0004943615044744262
0.41821875,-0.0004863458875371124
0.41828125,-0.0004792417282336592
0.41834375,-0.0004754368637367584
0.41840625,-0.00047124901037030875
0.41846875,-0.0004689010589422893
0.41853125,-0.00046848552278155875
0.41859375,-0.0004700341984295031
0.41865624999999995,-0.0004734391441973823
0.41871875000000003,-0.0004764024769783326
0.41878125,-0.0004827080958332147
0.41884374999999996,-0.000489852130328261
0.41890625,-0.0004974464655584931
0.41896875,-0.0005049496615418883
0.41903124999999997,-0.00051190811537042
0.41909375,-0.0005178931576810403
0.41915625,-0.000522455617145659
0.41921875,-0.0005254010378551305
0.41928125,-0.0005264176837133788
0.41934375,-0.000525469111245333
0.41940625,-0.0005226035988626643
0.41946874999999995,-0.0005178963777574125
0.41953125,-0.0005117256207837068
0.41959375,-0.0005043191442559158
0.41965624999999995,-0.0004961943998184892
0.41971875000000003,-0.0004877104600036833
0.41978125,-0.00047941878783998304
0.41984374999999996,-0.00047184357720821135
0.41990625,-0.00046533006228147156
0.41996875,-0.0004623186416678471
0.42003124999999997,-0.0004590266957973932
0.42009375,-0.0004576388804162085
0.42015625,-0.00045817238410489347
0.42021875,-0.0004606697215749078
0.42028125,-0.0004628884162910796
0.42034375,-0.0004685764193838038
0.42040625,-0.0004753726970144756
0.42046874999999995,-0.00048278488851839774
0.42053125,-0.0004904248482328066
0.42059375,-0.0004977393574152403
0.42065624999999995,-0.0005043179266987358
0.42071875,-0.000509658822604668
0.42078125,-0.0005135052974700322
0.42084374999999996,-0.0005155072237129354
0.42090625,-0.0005156130173945006
0.42096875,-0.0005137199331672199
0.42103124999999997,-0.0005099733571815451
0.42109375,-0.0005045378629103328
0.42115625,-0.0004977248428075093
0.42121875,-0.0004899437799493964
0.42128125,-0.00048157339485817297
0.42134375,-0.0004731873058135827
0.42140625,-0.0004651595109095158
0.42146874999999995,-0.00045808430128337074
0.42153125,-0.00045429354987985837
0.42159375,-0.0004501060361973286
0.42165624999999995,-0.0004477036159444975
0.42171875,-0.000447274455819352
0.42178125,-0.000448852384368717
0.42184374999999996,-0.000452234738057139
0.42190625,-0.00045520154324006634
0.42196875,-0.0004614732568725549
0.42203124999999997,-0.0004686884864731067
0.42209375,-0.0004762784906754691
0.42215625,-0.00048383838894652115
0.42221875,-0.000490851236557302
0.42228125,-0.0004968900882304644
0.42234375,-0.0005015807724396484
0.42240625,-0.0005045934961296211
0.42246874999999995,-0.0005056975896701177
0.42253125,-0.0005048690790725591
0.42259375,-0.0005020843782881368
0.42265624999999996,-0.0004974982651198417
0.42271875000000003,-0.0004913786391434818
0.42278125,-0.0004840567073212884
0.42284374999999996,-0.0004759452443855172
0.42290625,-0.0004675343548577321
0.42296875,-0.0004592997744277405
0.42303124999999997,-0.00045171126141121953
0.42309375,-0.00044518269432740343
0.42315625,-0.00044218647763247243
0.42321875,-0.00043886090438921554
0.42328125,-0.00043744782597510135
0.42334375,-0.0004380035822470624
0.42340625,-0.000440491052170186
0.42346874999999995,-0.00044266530371611656
0.42353125,-0.0004483585635860765
0.42359375,-0.00045516329267369926
0.42365624999999996,-0.000462635461804875
0.42371875,-0.0004703171086714031
0.42378125,-0.0004776831005745899
0.42384374999999996,-0.00048430979310580546
0.42390625,-0.0004897744675372712
0.42396875,-0.0004937102056271903
0.42403124999999997,-0.0004958562783357462
0.42409375,-0.0004960409200696902
0.42415625,-0.0004942751239643828
0.42421875,-0.0004906392488468539
0.42428125,-0.0004853002604892978
0.42434375,-0.0004785839490757948
0.42440625,-0.00047085566516221616
0.42446874999999995,-0.0004625642963615381
0.42453125,-0.0004542113127143643
0.42459375,-0.00044624843836769956
0.42465624999999996,-0.0004391545891543197
0.42471875,-0.00043536448097650227
0.42478125,-0.0004311461194890648
0.42484374999999996,-0.0004287526439493705
0.42490625,-0.0004283184691213082
0.42496875,-0.00042983293343412665
0.42503124999999997,-0.00043322308988595626
0.42509375,-0.0004361705169143998
0.42515625,-0.00044246788873665566
0.42521875,-0.00044966942823995715
0.42528125,-0.00045732314221282044
0.42534375,-0.00046494381472734353
0.42540625,-0.0004720586197025922
0.42546874999999995,-0.00047819671391799434
0.42553125,-0.0004829847321715791
0.42559375,-0.0004861096784625485
0.42565624999999996,-0.0004873543253052365
0.42571875,-0.00048666367956838597
0.42578125,-0.0004839987850256272
0.42584374999999997,-0.00047953247642092134
0.42590625,-0.0004735314819640721
0.42596875,-0.0004662989578382154
0.42603125,-0.00045828382565355624
0.42609375,-0.0004499259743717468
0.42615625,-0.0004417213912682738
0.42621875,-0.0004341563916418212
0.42628125,-0.0004276490060223098
0.42634375,-0.00042461555261621986
0.42640625,-0.0004212709052438396
0.42646874999999995,-0.00041982788634421786
0.42653125000000003,-0.00042036375581855356
0.42659375,-0.00042282008535614313
0.42665624999999996,-0.0004249762172462146
0.42671875000000004,-0.0004306790806744565
0.42678125,-0.0004374964205572651
0.42684374999999997,-0.0004450098395377966
0.42690625,-0.0004527353825478156
0.42696875,-0.0004601836528295433
0.42703125,-0.00046691988416768665
0.42709375,-0.0004724845593214802
0.42715625,-0.0004765372595237072
0.42721875,-0.00047884171227934036
0.42728125,-0.00047919050892629433
0.42734375,-0.0004775660711811014
0.42740625,-0.00047405466617706643
0.42746874999999995,-0.00046884577597997024
0.42753125000000003,-0.0004622543504730764
0.42759375,-0.0004546052989335067
0.42765624999999996,-0.0004464027792903183
0.42771875,-0.00043807972374619586
0.42778125,-0.0004301703512133298
0.42784374999999997,-0.0004230803721994164
0.42790625,-0.0004172271738224209
0.42796875,-0.0004150438271400825
0.42803125,-0.00041263077141745486
0.42809375,-0.0004121014065192191
0.42815625,-0.00041362398740604767
0.42821875,-0.00041698190851695294
0.42828125,-0.00041990209456665983
0.42834375,-0.0004261862681637779
0.42840625,-0.0004334352619933188
0.42846874999999995,-0.00044111934331384633
0.42853125000000003,-0.00044881528105030627
0.42859375,-0.00045603462087460966
0.42865624999999996,-0.0004623127648403988
0.42871875,-0.00046721998460627634
0.42878125,-0.00047048364502909334
0.42884374999999997,-0.0004719051442742678
0.42890625,-0.00047134962653211376
0.42896875,-0.0004688510126440587
0.42903125,-0.00046457617073410173
0.42909375,-0.00045867940553238895
0.42915625,-0.00045152250755764456
0.42921875,-0.00044362591170403476
0.42928125,-0.0004353410240595587
0.42934375,-0.0004271707896193466
0.42940625,-0.0004196143431528243
0.42946874999999995,-0.0004131146623289339
0.42953125000000003,-0.00041006386563091635
0.42959375,-0.000406650246727841
0.42965624999999996,-0.00040518633119704384
0.42971875,-0.0004057085237408886
0.42978125,-0.00040810400279039927
0.42984374999999997,-0.00041025263358818176
0.42990625,-0.00041594161025761134
0.42996875,-0.00042277632482648486
0.43003125,-0.00043030934903142554
0.43009375,-0.0004381434620350788
0.43015625,-0.0004456586596394835
0.43021875,-0.00045253416436125127
0.43028125,-0.0004582551361900014
0.43034375,-0.00046246305778241403
0.43040625,-0.00046485925233548386
0.43046874999999996,-0.00046541335888916624
0.43053125000000003,-0.0004639705075322881
0.43059375,-0.00046067394250769167
0.43065624999999996,-0.00045560694329672274
0.43071875,-0.0004490999446578048
0.43078125,-0.0004415966039994987
0.43084374999999997,-0.00043347385404222255
0.43090625,-0.00042520629071593485
0.43096875,-0.0004173044751366456
0.43103125,-0.00041025570432755287
0.43109375,-0.00040439246350165714
0.43115625,-0.0004021762176156102
0.43121875,-0.00039969904330405814
0.43128125,-0.00039915599922277223
0.43134375,-0.0004006431051544884
0.43140625,-0.0004039399420062706
0.43146874999999996,-0.00040686471923270795
0.43153125000000003,-0.00041316656871835666
0.43159375,-0.00042041276995392896
0.43165624999999996,-0.00042818834561065416
0.43171875,-0.00043595982133844136
0.43178125,-0.00044327455265700394
0.43184374999999997,-0.00044964441702689817
0.43190625,-0.00045476045935561454
0.43196875,-0.00045820752572649226
0.43203125,-0.0004597941135985467
0.43209375,-0.0004594684200185384
0.43215625,-0.00045715029745430763
0.43221875,-0.0004530172787188952
0.43228125,-0.0004472870265901721
0.43234375,-0.00044031386885970414
0.43240625,-0.00043250470252724493
0.43246874999999996,-0.00042430502740797155
0.43253125000000003,-0.0004161923674052548
0.43259375,-0.0004086372077382189
0.43265624999999996,-0.0004021368260326147
0.43271875000000004,-0.00039907196376778864
0.43278125,-0.00039566002102928155
0.43284374999999997,-0.0003941181380186787
0.43290625,-0.0003945332560099102
0.43296875,-0.0003969256859660403
0.43303125,-0.0003990129910240864
0.43309375,-0.0004047066968650981
0.43315625,-0.00041154850909307095
0.43321875,-0.0004191344537836858
0.43328125,-0.0004269914749070111
0.43334375,-0.00043464348323017654
0.43340625,-0.0004416168633977549
0.43346874999999996,-0.0004475009200784544
0.43353125000000003,-0.0004518909105102886
0.43359375,-0.0004545333444802707
0.43365624999999997,-0.0004552538064763606
0.43371875,-0.0004540212781636438
0.43378125,-0.0004508814144071824
0.43384375,-0.00044600990449909783
0.43390625,-0.0004396943488031574
0.43396875,-0.0004323166158489364
0.43403125,-0.00042428384778230716
0.43409375,-0.0004161038685086618
0.43415625,-0.0004082513951064459
0.43421875,-0.00040116416608672323
0.43428125,-0.00039529418644608516
0.43434375000000003,-0.00039301629496016344
0.43440625,-0.00039049373331484505
0.43446874999999996,-0.00038990506058028673
0.43453125000000004,-0.0003912981689918049
0.43459375,-0.0003945585987668865
0.43465624999999997,-0.0003974529329425214
0.43471875,-0.0004037516666992591
0.43478125,-0.0004110255621871395
0.43484375,-0.0004188296380180853
0.43490625,-0.00042669724655147734
0.43496875,-0.0004341170324520527
0.43503125,-0.0004406783249862184
0.43509375,-0.0004459348044146272
0.43515625,-0.0004495808521804909
0.43521875,-0.000451379782938896
0.43528125,-0.00045125195396925055
0.43534375000000003,-0.0004491480102524273
0.43540625,-0.0004452050413710079
0.43546874999999996,-0.00043966233683143813
0.43553125000000004,-0.0004328485269331009
0.43559375,-0.0004251431669257469
0.43565624999999997,-0.0004170333050739078
0.43571875,-0.00040895938496605944
0.43578125,-0.00040144529671407025
0.43584375,-0.00039492165820466385
0.43590625,-0.0003918084347887818
0.43596875,-0.0003883202544704978
0.43603125,-0.0003867202211178672
0.43609375,-0.00038707797462458893
0.43615625,-0.0003893943460377691
0.43621875,-0.0003914369124028011
0.43628125,-0.0003970938333764801
0.43634375000000003,-0.00040393180923267713
0.43640625,-0.0004115463910118189
0.43646874999999996,-0.0004194692940155814
0.43653125000000004,-0.00042724089665485687
0.43659375,-0.0004343559308430528
0.43665624999999997,-0.00044037702077587976
0.43671875000000004,-0.0004449737735624931
0.43678125,-0.00044783233613981954
0.43684375,-0.00044878482615763604
0.43690625,-0.0004477640965089985
0.43696875,-0.0004448360054562228
0.43703125,-0.00044015904787006455
0.43709375,-0.0004340312506527569
0.43715625,-0.0004267824564840178
0.43721875,-0.0004188819543667413
0.43728125,-0.0004107544817387315
0.43734375000000003,-0.00040290986372455706
0.43740625,-0.0003958382928436477
0.43746874999999996,-0.0003899322039254277
0.43753125000000004,-0.00038758202140695697
0.43759375,-0.00038497987701116565
0.43765624999999997,-0.0003843093793413632
0.43771875,-0.00038562809898291805
0.43778125,-0.0003887965712567748
0.43784375,-0.00039165826438171403
0.43790625,-0.00039790399514197383
0.43796875,-0.00040519085434755076
0.43803125,-0.0004130717017205368
0.43809375,-0.0004210119599120793
0.43815625,-0.00042856833480887924
0.43821875,-0.0004352764268507753
0.43828125,-0.00044071597302451637
0.43834375000000003,-0.00044455999753100633
0.43840625,-0.00044660809837117343
0.43846874999999996,-0.0004466945654506421
0.43853125000000004,-0.00044482666213939426
0.43859375,-0.00044112772880298967
0.43865624999999997,-0.000435740252439365
0.43871875,-0.0004290840789579753
0.43878125,-0.00042154324980389624
0.43884375,-0.0004134926629438748
0.43890625,-0.00040551527006735255
0.43896875,-0.0003979829515330102
0.43903125,-0.00039140406142086637
0.43909375,-0.00038823968339778137
0.43915625,-0.0003846806970447536
0.43921875,-0.0003829812126636134
0.43928125,-0.0003832482586450664
0.43934375000000003,-0.0003854892767689577
0.43940625,-0.00038744441523093365
0.43946874999999996,-0.0003930628707909528
0.43953125000000004,-0.00039986131921360135
0.43959375,-0.00040749212337988505
0.43965624999999997,-0.0004154820144407975
0.43971875,-0.000423358714597713
0.43978125,-0.00043058820136880616
0.43984375,-0.00043682490038510213
0.43990625,-0.0004416476068283687
0.43996875,-0.0004447276458690169
0.44003125,-0.00044592776775097265
0.44009375,-0.00044514059450141696
0.44015625,-0.0004424161642459512
0.44021875,-0.00043801820140305925
0.44028125,-0.00043204274360237466
0.44034375000000003,-0.00042491980814202135
0.44040625,-0.000417121236951451
0.44046874999999996,-0.00040907962613852267
0.44053125000000004,-0.00040128780911746764
0.44059375,-0.00039418793970144583
0.44065624999999997,-0.0003882670581338843
0.44071875,-0.00038579703738056415
0.44078125,-0.00038313573996417993
0.44084375,-0.0003823592300678941
0.44090625,-0.0003835647879905091
0.44096875,-0.00038664161198358193
0.44103125,-0.000389397630632754
0.44109375,-0.0003956546073251438
0.44115625,-0.0004029492559343706
0.44121875,-0.00041079154743084434
0.44128125,-0.00041884574664804997
0.44134375000000003,-0.00042655701702515314
0.44140625,-0.000433398817569694
0.44146874999999997,-0.00043904138384722596
0.44153125000000004,-0.00044312778484006943
0.44159375,-0.0004454148859159568
0.44165625,-0.0004457519486723849
0.44171875,-0.0004441412789036453
0.44178125,-0.00044064193931205725
0.44184375,-0.0004354785752875845
0.44190625,-0.0004290048055576104
0.44196875,-0.0004215926766251085
0.44203125,-0.00041364501405104226
0.44209375,-0.0004056969584800285
0.44215625000000003,-0.00039817827868508793
0.44221875,-0.00039160198694555837
0.44228125,-0.0003883801870566972
0.44234375000000004,-0.0003847042685385105
0.44240625,-0.00038289199625482495
0.44246874999999997,-0.0003830496545262352
0.44253125000000004,-0.0003851616447218542
0.44259375,-0.0003870457514601744
0.44265625,-0.00039258083386298215
0.44271875000000005,-0.00039936863076725504
0.44278125,-0.00040700387745235683
0.44284375,-0.00041505432258200775
0.44290625,-0.00042301338634335994
0.44296875,-0.0004304142253238191
0.44303125,-0.00043681396901849856
0.44309375,-0.0004418397371183727
0.44315625000000003,-0.00044516547971908127
0.44321875,-0.00044662592770546017
0.44328125,-0.00044609940265935566
0.44334375000000004,-0.00044365135679733103
0.44340625,-0.00043942916283107314
0.44346874999999997,-0.0004336768660351542
0.44353125000000004,-0.00042673397259185286
0.44359375,-0.0004190508261284476
0.44365625,-0.0004110942001766052
0.44371875,-0.0004033070327135596
0.44378125,-0.0003961954658495692
0.44384375,-0.0003901771619534977
0.44390625,-0.0003876864875220487
0.44396875,-0.0003848555305888124
0.44403125,-0.00038396952773327164
0.44409375,-0.0003850082542820876
0.44415625000000003,-0.0003880236211040722
0.44421875,-0.000390668289628332
0.44428125,-0.0003968502660145895
0.44434375000000004,-0.00040411672700928214
0.44440625,-0.0004120360003000145
0.44446874999999997,-0.00042012313714492183
0.44453125000000004,-0.00042794089118269873
0.44459375,-0.0004349796223235905
0.44465625,-0.00044083322156727306
0.44471875,-0.0004451487527314807
0.44478125,-0.0004477042736364678
0.44484375,-0.00044830440012583184
0.44490625,-0.00044696451861614417
0.44496875,-0.0004437234526534842
0.44503125,-0.00043880953185991556
0.44509375,-0.0004325092974913694
0.44515625000000003,-0.00042523286726399434
0.44521875,-0.00041739109109303896
0.44528125,-0.00040949338179595285
0.44534375000000004,-0.0004019774225966777
0.44540625,-0.0003953367140749342
0.44546874999999997,-0.0003899644258068269
0.44553125000000005,-0.0003882287938092449
0.44559375,-0.0003862985450947126
0.44565625,-0.0003863255845126118
0.44571875,-0.00038829080954425055
0.44578125,-0.0003921158287603921
0.44584375,-0.00039550073958823095
0.44590625,-0.000402262910382159
0.44596875,-0.0004098878904453748
0.44603125,-0.000417985888614171
0.44609375,-0.0004260632809579279
0.44615625000000003,-0.0004336154118543198
0.44621875,-0.0004401908450943001
0.44628125,-0.00044544155995581564
0.44634375000000004,-0.0004490375666592883
0.44640625,-0.0004507677484330147
0.44646874999999997,-0.00045051794503146725
0.44653125000000005,-0.0004483459957193153
0.44659375,-0.00044437906569524954
0.44665625,-0.00043884707120943334
0.44671875000000005,-0.00043209611743845466
0.44678125,-0.000424537245872339
0.44684375,-0.00041665463498581634
0.44690625,-0.0004088983463801932
0.44696875,-0.0004017435849243134
0.44703125,-0.0003956656603314457
0.44709375,-0.00039305509794795856
0.44715625000000003,-0.00039011515736062097
0.44721875,-0.000389063845259191
0.44728125,-0.0003899973551985403
0.44734375000000004,-0.0003928247156574638
0.44740625,-0.00039539855230087684
0.44746874999999997,-0.00040149829588695396
0.44753125000000005,-0.00040872584255711997
0.44759375,-0.00041663543969314154
0.44765625,-0.00042482447501492743
0.44771875,-0.0004327511813165333
0.44778125,-0.0004399523077536771
0.44784375,-0.00044603175998590705
0.44790625,-0.000450604867499281
0.44796875,-0.00045345254563944337
0.44803125,-0.00045430927103945473
0.44809375,-0.0004532765430469571
0.44815625000000003,-0.0004503018129697542
0.44821875,-0.00044564469354400893
0.44828125,-0.0004395567061091718
0.44834375000000004,-0.00043242730185025224
0.44840625,-0.000424673395241236
0.44846874999999997,-0.000416827673356282
0.44853125000000005,-0.0004093351778846621
0.44859375,-0.0004026372480221696
0.44865625,-0.0003971947930341696
0.44871875,-0.00039530334373903686
0.44878125,-0.0003932673081626925
0.44884375,-0.0003931001819181268
0.44890625,-0.0003949382472631935
0.44896875,-0.0003985803784527092
0.44903125,-0.00040188030619506265
0.44909375,-0.0004085564901687988
0.44915625000000003,-0.0004161951040785178
0.44921875,-0.00042431199206802855
0.44928125,-0.00043246426609482025
0.44934375000000004,-0.00044015811918604597
0.44940625,-0.0004469514247694567
0.44946875,-0.0004524751501464655
0.44953125000000005,-0.00045629465588488405
0.44959375,-0.00045833574072527694
0.44965625,-0.00045837841864487805
0.44971875,-0.0004564436703001773
0.44978125,-0.000452787758318203
0.44984375,-0.0004474835967029703
0.44990625,-0.00044093473791752963
0.44996875000000003,-0.00043350363940203307
0.45003125,-0.0004257029192252862
0.45009375,-0.0004180091805491559
0.45015625000000004,-0.00041075226492137684
0.45021875,-0.0004046102435630722
0.45028125,-0.0004018982450402636
0.45034375000000004,-0.0003987843418963022
0.45040625,-0.00039756168960411453
0.45046875,-0.0003983038595535837
0.45053125000000005,-0.0004009944760031692
0.45059375,-0.0004033968705784985
0.45065625,-0.0004094105761936334
0.45071875,-0.0004166234040103578
0.45078125,-0.00042451545732023754
0.45084375,-0.00043277725962481
0.45090625,-0.0004408266887203638
0.45096875000000003,-0.0004481650029401138
0.45103125,-0.0004545003190567082
0.45109375,-0.0004592960912732924
0.45115625000000004,-0.00046240834849922696
0.45121875,-0.00046360316493260223
0.45128125,-0.00046283758385617935
0.45134375000000004,-0.0004601837626249869
0.45140625,-0.00045576097695020773
0.45146875,-0.0004498791446970324
0.45153125000000005,-0.00044293548323013493
0.45159375,-0.0004353217458804917
0.45165625,-0.0004274997356725485
0.45171875,-0.0004199878100445559
0.45178125,-0.00041322215268614626
0.45184375,-0.00040762680059955314
0.45190625,-0.00040562759744415533
0.45196875000000003,-0.0004033860066383482
0.45203125,-0.0004030384334181847
0.45209375,-0.00040467181787570694
0.45215625000000004,-0.00040820108720604487
0.45221875,-0.00041135215139020964
0.45228125,-0.0004179453675355188
0.45234375000000004,-0.0004255151145340502
0.45240625,-0.00043367059172350064
0.45246875,-0.00044190016311749375
0.45253125000000005,-0.00044973531613194673
0.45259375,-0.000456716633388754
0.45265625,-0.0004624593288065984
0.45271875000000006,-0.00046657566835771325
0.45278125,-0.0004689005894793763
0.45284375,-0.00046924984240341583
0.45290625,-0.00046767784637473386
0.45296875000000003,-0.00046423503911380976
0.45303125,-0.00045915616405843573
0.45309375,-0.0004527867754192255
0.45315625000000004,-0.0004455228911651246
0.45321875,-0.0004377837753589825
0.45328125,-0.00043006650945509595
0.45334375000000005,-0.00042287363898076136
0.45340625,-0.00041659076277116014
0.45346875,-0.00041371067447880383
0.45353125000000005,-0.00041043349824460007
0.45359375,-0.00040903493032055926
0.45365625,-0.00040957880568359695
0.45371875,-0.00041205895622975497
0.45378125,-0.0004143162555787089
0.45384375,-0.00042016286105305
0.45390625,-0.00042727332950460994
0.45396875000000003,-0.0004351972179525085
0.45403125,-0.0004434520066329481
0.45409375,-0.0004515967808648644
0.45415625000000004,-0.00045913422691747086
0.45421875,-0.0004656617531661744
0.45428125,-0.0004707302943815356
0.45434375000000005,-0.0004741450404788655
0.45440625,-0.0004756381600649895
0.45446875,-0.00047516053377257006
0.45453125000000005,-0.0004727644633501088
0.45459375,-0.000468651507287865
0.45465625,-0.0004629964661636149
0.45471875,-0.0004562212051900452
0.45478125,-0.0004487089603581948
0.45484375,-0.00044094442472406015
0.45490625,-0.0004334139964913275
0.45496875000000003,-0.00042659481321252746
0.45503125,-0.0004208796797413733
0.45509375,-0.00041869523980385404
0.45515625000000004,-0.0004162470416632369
0.45521875,-0.0004156986768130422
0.45528125,-0.0004171258674367795
0.45534375000000005,-0.0004204358237602096
0.45540625,-0.0004234280728096923
0.45546875,-0.000429889745803852
0.45553125000000005,-0.00043742796438484
0.45559375,-0.0004455667572693736
0.45565625,-0.00045386218185982513
0.45571875,-0.0004618217372716754
0.45578125,-0.00046900786116017834
0.45584375,-0.00047497605015109357
0.45590625,-0.0004793858323520056
0.45596875000000003,-0.00048201049907801996
0.45603125,-0.000482702164246146
0.45609375,-0.00048139510629881255
0.45615625000000004,-0.0004782713156982338
0.45621875,-0.00047343839780115277
0.45628125,-0.00046730168641725967
0.45634375000000005,-0.0004601682487850797
0.45640625,-0.0004525255045769172
0.45646875,-0.0004448263315066231
0.45653125000000006,-0.00043758581654233797
0.45659375,-0.0004312009695682517
0.45665625,-0.0004261294721039782
0.45671875000000006,-0.0004246904245638894
0.45678125,-0.00042306253232544944
0.45684375,-0.0004233897259130204
0.45690625,-0.000425680186152938
0.45696875000000003,-0.0004277308276370989
0.45703125,-0.0004334474141828165
0.45709375,-0.00044045233478923196
0.45715625000000004,-0.00044831218965762226
0.45721875,-0.0004566144163759764
0.45728125000000003,-0.00046484058084465124
0.45734375000000005,-0.0004725473675314257
0.45740625,-0.0004792689464380301
0.45746875,-0.0004846201517930415
0.45753125000000006,-0.0004883216055994732
0.45759375,-0.0004901418508519578
0.45765625,-0.0004899959517229158
0.45771875,-0.0004879388480188429
0.45778125000000003,-0.0004840657854891864
0.45784375,-0.00047867070437114523
0.45790625,-0.00047204811954403014
0.45796875000000004,-0.00046467173518833366
0.45803125,-0.00045697678600194885
0.45809375,-0.0004494418270644396
0.45815625000000004,-0.0004425020286345782
0.45821875,-0.0004366500008662483
0.45828125000000003,-0.0004343167906295242
0.45834375000000005,-0.00043161066775385115
0.45840625,-0.0004308432631301984
0.45846875,-0.0004320061050072932
0.45853125000000006,-0.000435111273917127
0.45859375,-0.0004379052639767178
0.45865625,-0.0004442631650908718
0.45871875,-0.00045167831026726724
0.45878125000000003,-0.0004597970413006691
0.45884375,-0.0004681458644178807
0.45890625,-0.0004762461689791289
0.45896875000000004,-0.0004835862996928966
0.45903125,-0.0004897889647531226
0.45909375,-0.0004945093096136791
0.45915625000000004,-0.0004974255814242656
0.45921875,-0.0004984659393391516
0.45928125000000003,-0.0004974367046540196
0.45934375000000005,-0.0004945959332950597
0.45940625,-0.000490044556597069
0.45946875,-0.00048411402159320716
0.45953125000000006,-0.00047716448333619266
0.45959375,-0.00046958279867208297
0.45965625,-0.0004619127955988109
0.45971875,-0.00045460489525089853
0.45978125000000003,-0.0004481245448135496
0.45984375,-0.000442870805641149
0.45990625,-0.00044120484863527376
0.45996875000000004,-0.0004393557953110694
0.46003125,-0.0004393806067527345
0.46009375,-0.00044143506795961407
0.46015625000000004,-0.0004453040595513158
0.46021875,-0.0004488046231380244
0.46028125,-0.00045565982334361266
0.46034375000000005,-0.0004634614276176896
0.46040625,-0.00047171994521910676
0.46046875,-0.00048002910016765876
0.46053125000000006,-0.00048792088810308
0.46059375,-0.0004947428970131784
0.46065625,-0.0005003890901257163
0.46071875,-0.0005043991742841591
0.46078125000000003,-0.0005065304255152392
0.46084375,-0.0005067328598862691
0.46090625,-0.0005049726505981927
0.46096875000000004,-0.0005013813744275467
0.46103125,-0.000496219445050454
0.46109375,-0.0004898043484372686
0.46115625000000005,-0.0004825101778931848
0.46121875,-0.0004748576898956705
0.46128125,-0.00046731130875704574
0.46134375000000005,-0.0004602965188043595
0.46140625,-0.0004542936118978602
0.46146875,-0.00045170146675707623
0.46153125,-0.0004487925111632124
0.46159375,-0.0004477400886148536
0.46165625,-0.0004486628300818668
0.46171875,-0.00045149688329564064
0.46178125000000003,-0.00045403966283111274
0.46184375,-0.00046021511791943803
0.46190625,-0.0004675768394779012
0.46196875000000004,-0.00047562047932102336
0.46203125,-0.0004839849405220073
0.46209374999999997,-0.000492165216973546
0.46215625000000005,-0.0004996706807391185
0.46221875,-0.0005060918457582067
0.46228125,-0.0005110853199863791
0.46234375000000005,-0.0005142862846222035
0.46240625,-0.0005156090889490011
0.46246875,-0.0005149619774177938
0.46253125,-0.0005124499344702493
0.46259375,-0.0005081567249932001
0.46265625,-0.0005024244246471243
0.46271875,-0.0004955961538569489
0.46278125000000003,-0.0004881379343154718
0.46284375,-0.00048046997437951183
0.46290624999999996,-0.00047308108503917035
0.46296875000000004,-0.0004664496291717779
0.46303125,-0.0004609979836436573
0.46309374999999997,-0.00045913191958063537
0.46315625000000005,-0.00045697223974093537
0.46321875,-0.0004567594384700946
0.46328125,-0.00045849331990997777
0.46334375,-0.0004621002331655216
0.46340625,-0.00046536669071366166
0.46346875,-0.00047206898867693803
0.46353125,-0.0004797574312375291
0.46359375,-0.00048802672822993026
0.46365625,-0.0004963788185231854
0.46371875,-0.0005043407979705705
0.46378125000000003,-0.0005114379964891169
0.46384375,-0.0005173120948590015
0.46390624999999996,-0.0005215788420839251
0.46396875000000004,-0.000524034882154259
0.46403125,-0.0005245365927459417
0.46409374999999997,-0.0005230884151668641
0.46415625,-0.0005198118949153938
0.46421875,-0.0005148943536678677
0.46428125,-0.0005086586205368809
0.46434375,-0.000501516961115174
0.46440625,-0.0004938953874964319
0.46446875,-0.0004863120211349506
0.46453125,-0.0004791978069437486
0.46459375,-0.00047302271459559453
0.46465625,-0.00047022363398459277
0.46471874999999996,-0.00046702779695556584
0.46478125000000003,-0.00046567816479205215
0.46484375,-0.00046630140202592874
0.46490624999999997,-0.00046884554513251797
0.46496875,-0.0004711687574532192
0.46503125,-0.0004771135475966082
0.46509375,-0.00048429644378629455
0.46515625,-0.0004922781403713522
0.46521875,-0.000500654912636303
0.46528125,-0.0005088845680695786
0.46534375,-0.0005165669463060227
0.46540625,-0.0005231919700055127
0.46546875,-0.0005284279410051329
0.46553124999999995,-0.0005319725681635218
0.46559375000000003,-0.0005336345475789317
0.46565625,-0.0005333317518060876
0.46571874999999996,-0.0005310963655522499
0.46578125000000004,-0.0005271112833917443
0.46584375,-0.0005216013614391043
0.46590624999999997,-0.0005149316834609577
0.46596875,-0.0005075584475470671
0.46603125,-0.000499911464608413
0.46609375,-0.0004924538392141881
0.46615625,-0.0004856821496582592
0.46621875,-0.0004800456045832707
0.46628125,-0.0004779094045400112
0.46634374999999995,-0.0004754647785825128
0.46640625,-0.00047494295704501865
0.46646875,-0.00047639660012113727
0.46653124999999995,-0.00047972900372635074
0.46659375000000003,-0.0004827402799642555
0.46665625,-0.0004892302143818666
0.46671874999999996,-0.0004968024059443937
0.46678125,-0.0005050226153644477
0.46684375,-0.0005133987050917749
0.46690624999999997,-0.0005214727198301072
0.46696875,-0.0005287573330919337
0.46703125,-0.0005348693197017237
0.46709375,-0.0005394518449684041
0.46715625,-0.0005422178309703735
0.46721875,-0.0005430614018678559
0.46728125,-0.0005419474979504735
0.46734374999999995,-0.0005389513429895215
0.46740625,-0.0005343137618650864
0.46746875,-0.0005282752597528598
0.46753124999999995,-0.0005212612533879932
0.46759375,-0.0005136982687002495
0.46765625,-0.0005060872181792062
0.46771874999999996,-0.0004988673266240334
0.46778125,-0.0004925617317686204
0.46784375,-0.00048745310460705793
0.46790624999999997,-0.000486047193530903
0.46796875,-0.0004843826101634391
0.46803125,-0.0004846683125738632
0.46809375,-0.0004869156583965639
0.46815624999999994,-0.000488964053052543
0.46821875,-0.0004946471481781789
0.46828125,-0.0005016574386091655
0.46834374999999995,-0.0005095335367960308
0.46840625,-0.0005178775158559482
0.46846875,-0.0005262027681708706
0.46853124999999995,-0.0005340257473944524
0.46859375,-0.0005408530697210978
0.46865625,-0.0005463382364008298
0.46871874999999996,-0.00055019248314149
0.46878125,-0.0005522302651759653
0.46884375,-0.0005522302630276282
0.46890624999999997,-0.0005503027248437292
0.46896875,-0.00054661459303397
0.46903125,-0.0005413729573361878
0.46909375,-0.0005349024862165291
0.46915624999999994,-0.0005276189587959043
0.46921875,-0.0005199401138364923
0.46928125,-0.0005124599392511836
0.46934374999999995,-0.0005054911093547998
0.46940624999999997,-0.0004996352486932032
0.46946875,-0.0004972172302143973
0.46953124999999996,-0.0004944728386239439
0.46959375,-0.0004936763792710158
0.46965625,-0.0004947293502738787
0.46971874999999996,-0.0004977951451061724
0.46978125,-0.0005004779943723059
0.46984375,-0.0005068394332539
0.46990624999999997,-0.0005141832473824354
0.46996874999999994,-0.0005223182228017778
0.47003125,-0.000530746387673843
0.47009375000000003,-0.0005389009931579536
0.47015625000000005,-0.0005463467781116269
0.47021875,-0.0005526499593185435
0.47028125,-0.0005575154987019215
0.47034375000000006,-0.0005606693294498977
0.47040625,-0.0005617832309562504
0.47046875,-0.0005610007205823636
0.47053125000000007,-0.0005583751651404845
0.47059375000000003,-0.0005540181479537915
0.47065625,-0.0005481255545593672
0.47071875,-0.0005412856064968483
0.47078125000000004,-0.0005338296775939527
0.47084375,-0.000526190121402495
0.47090625,-0.0005188008032868674
0.47096875000000005,-0.000512314922459095
0.47103125,-0.0005070036685214802
0.47109375000000003,-0.0005052616128976006
0.47115625000000005,-0.0005032565967917069
0.47121875,-0.0005031959969813565
0.47128125,-0.0005051642455160543
0.47134375000000006,-0.0005089442418558382
0.47140625,-0.0005123009308111576
0.47146875,-0.000519097242454622
0.47153125,-0.000526893598408712
0.47159375000000003,-0.0005351596534613617
0.47165625,-0.0005434942600902049
0.47171875,-0.0005514293938687978
0.47178125000000004,-0.0005584839605665623
0.47184375,-0.0005642724891696885
0.47190625,-0.0005683634615793048
0.47196875000000005,-0.0005707273883550773
0.47203125,-0.0005710848376495326
0.47209375,-0.0005695166479197447
0.47215625000000006,-0.0005661271722342404
0.47221875,-0.0005610756960167593
0.47228125,-0.0005547790976088082
0.47234375000000006,-0.0005476107398641322
0.47240625,-0.0005399610132886881
0.47246875,-0.0005324039883378151
0.47253125,-0.0005253756215539418
0.47259375000000003,-0.0005192834929423629
0.47265625,-0.0005166017581583193
0.47271875,-0.000513539078129871
0.47278125000000004,-0.0005123174723362378
0.47284375,-0.0005130719334730527
0.47290625,-0.0005157685570937598
0.47296875000000005,-0.0005181784837951647
0.47303125,-0.0005242102508559582
0.47309375,-0.0005314734896049167
0.47315625000000006,-0.000539494841152198
0.47321875,-0.0005478647789767671
0.47328125,-0.0005560824189918406
0.47334375,-0.0005636887163532264
0.47340625000000003,-0.000570233012481311
0.47346875,-0.0005753552284600838
0.47353125,-0.0005788005475247243
0.47359375000000004,-0.0005803164868817684
0.47365625,-0.0005798794443800659
0.47371875,-0.0005775337085118515
0.47378125000000004,-0.0005734304992404959
0.47384375,-0.0005678457780722013
0.47390625,-0.0005611231176904652
0.47396875000000005,-0.0005536962117937694
0.47403125,-0.0005460303521835908
0.47409375,-0.0005386193971110981
0.47415625,-0.0005319050720092866
0.47421875,-0.0005263253858988765
0.47428125,-0.0005242949777341521
0.47434375,-0.0005219589424598908
0.47440625000000003,-0.0005215207830780028
0.47446875,-0.0005230793341684803
0.47453125,-0.0005265103442902153
0.47459375000000004,-0.0005296035510178876
0.47465625,-0.0005361552562571509
0.47471874999999997,-0.0005437779326412373
0.47478125000000004,-0.000551982750537354
0.47484375,-0.0005603404855157035
0.47490625,-0.0005683576682307678
0.47496875,-0.0005755892084313846
0.47503125,-0.0005815947189711373
0.47509375,-0.000586033009460564
0.47515625,-0.0005886987880545369
0.47521875,-0.0005894192518020591
0.47528125,-0.0005881991525344687
0.47534375,-0.000585094621452828
0.47540625000000003,-0.0005803267672987791
0.47546875,-0.0005742272169889928
0.47553124999999996,-0.0005671563439504229
0.47559375000000004,-0.0005595757403753995
0.47565625,-0.0005519470465479015
0.47571874999999997,-0.0005447513279550759
0.47578125000000004,-0.0005384467458545844
0.47584375,-0.0005334238588426826
0.47590625,-0.0005320805464510137
0.47596875,-0.0005304883980034591
0.47603125,-0.0005308670851579961
0.47609375,-0.0005331801085148441
0.47615625,-0.0005352811826464104
0.47621875,-0.0005410241215639128
0.47628125,-0.0005480577489565264
0.47634374999999995,-0.0005559552125885617
0.47640625000000003,-0.00056428184145077
0.47646875,-0.0005725408600410764
0.47653124999999996,-0.0005802976314402686
0.47659375000000004,-0.0005870332332457984
0.47665625,-0.0005924492590297162
0.47671874999999997,-0.0005961864961292335
0.47678125,-0.0005980507177329175
0.47684375,-0.0005979675191843531
0.47690625,-0.0005959530471743579
0.47696875,-0.000592139878274528
0.47703125,-0.0005867865896357488
0.47709375,-0.000580233801522112
0.47715625,-0.0005728972379794306
0.47721875,-0.0005652143619875177
0.47728125,-0.0005577067051674295
0.47734374999999996,-0.0005508234345684981
0.47740625000000003,-0.0005449721724233442
0.47746875,-0.0005426096295245431
0.47753124999999996,-0.000539910555119566
0.47759375,-0.0005391085306681032
0.47765625,-0.000540259746270727
0.47771874999999997,-0.0005433536251903404
0.47778125,-0.0005461123649984495
0.47784375,-0.0005523850806815611
0.47790625,-0.00055981644838074
0.47796875,-0.0005679440241045455
0.47803125,-0.0005762994864194071
0.47809375,-0.0005843984837374736
0.47815624999999995,-0.0005917600176502946
0.47821875,-0.0005979974066790406
0.47828125,-0.0006027556812380555
0.47834374999999996,-0.000605774312862517
0.47840625000000003,-0.0006067959254086458
0.47846875,-0.000605927208624929
0.47853124999999996,-0.0006031408369093841
0.47859375,-0.0005986538297895055
0.47865625,-0.0005927642889688028
0.47871874999999997,-0.0005857773543704384
0.47878125,-0.000578269116888068
0.47884375,-0.000570537325950346
0.47890625,-0.0005632565486853036
0.47896875,-0.0005567569374927139
0.47903125,-0.0005513727016653869
0.47909375,-0.0005497562887989693
0.47915624999999995,-0.0005477671819462959
0.47921875,-0.0005477161743016046
0.47928125,-0.0005496386647503709
0.47934374999999996,-0.0005534610339447132
0.47940625,-0.0005568507814613377
0.47946875,-0.0005636059039665214
0.47953124999999996,-0.0005713351845477999
0.47959375,-0.0005795939170089442
0.47965625,-0.0005878710314901336
0.47971874999999997,-0.0005957155332948841
0.47978125,-0.0006027120622713739
0.47984375,-0.0006083593549915806
0.47990625,-0.0006123689111838318
0.47996874999999994,-0.000614627224525377
0.48003125,-0.0006148320486265568
0.48009375,-0.00061314097900797
0.48015624999999995,-0.0006096833999444384
0.48021874999999997,-0.0006046466732584493
0.48028125,-0.000598175280366757
0.48034374999999996,-0.0005908881517726755
0.48040625,-0.000583264785228084
0.48046875,-0.0005756475948875406
0.48053124999999997,-0.0005685724061656183
0.48059375,-0.0005624948414585523
0.48065625,-0.0005597757699099537
0.48071875,-0.0005566897377492636
0.48078125,-0.0005555202030828599
0.48084375,-0.0005562628598875519
0.48090625,-0.0005589854346165213
0.48096874999999994,-0.0005613475778195182
0.48103125,-0.0005674154923251823
0.48109375,-0.000574596539334421
0.48115624999999995,-0.0005825915128998133
0.48121875,-0.0005908632370604794
0.48128125,-0.0005990441261133558
0.48134374999999996,-0.0006065796330630702
0.48140625,-0.0006130187518606292
0.48146875,-0.0006180382582515534
0.48153124999999997,-0.0006213739994289647
0.48159375,-0.0006227972120052688
0.48165625,-0.0006222548786727761
0.48171875,-0.0006197984131380008
0.48178124999999994,-0.0006156418926929683
0.48184375,-0.0006098864805404239
0.48190625,-0.0006031149499193394
0.48196874999999995,-0.0005956042890544536
0.48203125,-0.0005878992331689176
0.48209375,-0.0005804018370214048
0.48215624999999995,-0.0005736699316010174
0.48221875,-0.0005680748081489523
0.48228125,-0.0005659742818575481
0.48234374999999996,-0.000563641737553966
0.48240625,-0.0005631725907241092
0.48246875,-0.0005647290868652788
0.48253124999999997,-0.0005681499187948635
0.48259375,-0.0005711728425072532
0.48265625,-0.0005776853424282885
0.48271875,-0.0005852431121052271
0.48278125,-0.0005934209580510247
0.48284375,-0.000601691407158933
0.48290625,-0.0006096454487552055
0.48296874999999995,-0.0006167520847885008
0.48303125,-0.0006226420702829319
0.48309375,-0.000627005217325928
0.48315624999999995,-0.0006295633754133251
0.48321875,-0.000630166908285712
0.48328125,-0.0006288238697493981
0.48334374999999996,-0.000625623468589305
0.48340625,-0.000620767518951959
0.48346875,-0.0006145679285630978
0.48353124999999997,-0.0006074367984840109
0.48359375,-0.0005997702711670813
0.48365625,-0.0005920529029443539
0.48371875,-0.0005848068058681433
0.48378125,-0.0005784406996051927
0.48384375,-0.0005733877944694016
0.48390625,-0.0005719749947109276
0.48396874999999995,-0.0005703426318799942
0.48403125,-0.0005706766626892706
0.48409375,-0.0005729377810547165
0.48415624999999995,-0.0005749971516100794
0.48421875,-0.0005806754836037709
0.48428125,-0.0005876511016713187
0.48434374999999996,-0.0005954635254685273
0.48440625,-0.0006037033802015132
0.48446875,-0.0006119025900935618
0.48453124999999997,-0.0006195337702401549
0.48459375,-0.00062622020403727
0.48465625,-0.0006314939733061686
0.48471875,-0.0006351107595598121
0.48478125,-0.0006368957311439077
0.48484375,-0.0006366894385684413
0.48490625,-0.0006345758948170938
0.48496874999999995,-0.0006306423907085079
0.48503125,-0.0006251971591018785
0.48509375,-0.0006185286556700531
0.48515624999999996,-0.0006111101559114554
0.48521875,-0.0006033647185795729
0.48528125,-0.0005957564333607668
0.48534374999999996,-0.0005887748206901133
0.48540625,-0.0005828722022584026
0.48546875,-0.0005804411230387468
0.48553124999999997,-0.0005776783036496591
0.48559375,-0.0005768139828190855
0.48565625,-0.0005778919478811873
0.48571875,-0.0005808768263061426
0.48578124999999994,-0.0005835941217397084
0.48584375,-0.0005898084275657856
0.48590625,-0.0005971258741095664
0.48596874999999995,-0.0006051749700680675
0.48603125,-0.0006134121341086762
0.48609375,-0.0006214175816099468
0.48615624999999996,-0.0006286946452207995
0.48621875,-0.0006348136168373014
0.48628125,-0.0006394800453675895
0.48634374999999996,-0.000642338410300522
0.48640625,-0.0006433092540297503
0.48646875,-0.000642317630153974
0.48653124999999997,-0.0006394022896820603
0.48659375,-0.0006348300308302718
0.48665625,-0.000628836891297696
0.48671875,-0.0006217840090438354
0.48678125,-0.0006141313995585082
0.48684375,-0.0006063583304856193
0.48690625,-0.0005989441554467567
0.48696874999999995,-0.0005923468357767192
0.48703125,-0.0005869041436618178
0.48709375,-0.0005851277750534706
0.48715624999999996,-0.0005830596307464797
0.48721875,-0.0005829508161165758
0.48728125,-0.0005847871747625133
0.48734374999999996,-0.0005884580898018327
0.48740625,-0.0005917974469654003
0.48746875,-0.0005984472491289555
0.48753124999999997,-0.0006061168841163811
0.48759375,-0.0006142266773058389
0.48765625,-0.000622449985208641
0.48771875,-0.0006301840760401731
0.48778125,-0.0006370118664382612
0.48784375,-0.0006425724090624169
0.48790625,-0.0006465388478898715
0.48796874999999995,-0.0006486035321648237
0.48803125,-0.0006487274770961143
0.48809375,-0.0006469483290718753
0.48815624999999996,-0.0006433666606661392
0.48821875,-0.0006381450027074451
0.48828125,-0.0006316423338800295
0.48834374999999997,-0.0006243013656498236
0.48840625,-0.0006165142127846149
0.48846875,-0.0006087762040609679
0.48853125,-0.0006016155319120975
0.48859375,-0.0005954331568612387
0.48865625,-0.0005926064207539827
0.48871875,-0.0005893920540060438
0.48878125,-0.0005880832605172082
0.48884375,-0.0005887398992397985
0.48890625,-0.0005913074837399085
0.48896874999999995,-0.0005936042041575634
0.48903125000000003,-0.0005995395977624052
0.48909375,-0.000606607679303886
0.48915624999999996,-0.000614453445735734
0.48921875,-0.000622676617492525
0.48928125,-0.0006306965633211259
0.48934374999999997,-0.0006380867618615144
0.48940625,-0.000644481578975481
0.48946875,-0.0006493474847090036
0.48953125,-0.0006524811354605836
0.48959375,-0.0006538361765639211
0.48965625,-0.0006532503193179134
0.48971875,-0.0006507127614810981
0.48978125,-0.0006463332849942285
0.48984375,-0.0006404298491180446
0.48990625,-0.0006336519150165476
0.48996874999999995,-0.0006259757870256261
0.49003125000000003,-0.0006181831547614203
0.49009375,-0.0006106388571912591
0.49015624999999996,-0.0006037494465561261
0.49021875,-0.0005980504260482966
0.49028125,-0.0005957883495953942
0.49034374999999997,-0.0005932464399707738
0.49040625,-0.0005927445931885045
0.49046875,-0.0005940871515692503
0.49053125,-0.0005974260928362368
0.49059375,-0.0006003457316230143
0.49065625,-0.0006067803210118572
0.49071875,-0.0006141672277469035
0.49078125,-0.0006222207896036044
0.49084375,-0.0006303271821233719
0.49090625,-0.0006381132536677214
0.49096874999999995,-0.0006451903827250222
0.49103125000000003,-0.0006509596272230023
0.49109375,-0.0006552479775782868
0.49115624999999996,-0.0006576066571063466
0.49121875,-0.000658130914954258
0.49128125,-0.0006567085088614866
0.49134374999999997,-0.0006533745313114236
0.49140625,-0.0006483962721192532
0.49146875,-0.0006420977317910664
0.49153125,-0.0006348457835559027
0.49159375,-0.0006270332401276391
0.49165625,-0.0006192333287569698
0.49171875,-0.0006118451899437272
0.49178124999999995,-0.0006053641592427828
0.49184375,-0.0006001043131004247
0.49190625,-0.0005985667899965075
0.49196874999999995,-0.0005967926486763198
0.49203125000000003,-0.000596976573664823
0.49209375,-0.0005991065349843505
0.49215624999999996,-0.0006010426831483118
0.49221875,-0.0006065683385796383
0.49228125,-0.0006133807297669103
0.49234374999999997,-0.0006210587134361026
0.49240625,-0.0006291855038838418
0.49246875,-0.0006372593818974731
0.49253125,-0.0006447388236823573
0.49259375,-0.0006513108441469143
0.49265625,-0.0006564914565215657
0.49271875,-0.0006599912909133754
0.49278125,-0.0006616758712081339
0.49284375,-0.0006613597442244323
0.49290625,-0.0006591330868949349
0.49296874999999996,-0.0006551077876562061
0.49303125000000003,-0.0006495012403878869
0.49309375,-0.0006427550950440022
0.49315624999999996,-0.0006351917921262953
0.49321875,-0.0006273066776488687
0.49328125,-0.0006195821651103495
0.49334374999999997,-0.0006124580287716341
0.49340625,-0.0006064045819250685
0.49346875,-0.0006038298970130196
0.49353125,-0.0006009190457438446
0.49359375,-0.0005998865459945907
0.49365625,-0.0006008028667408988
0.49371875,-0.0006036580298237337
0.49378125,-0.0006062071572064676
0.49384375,-0.0006122589387477784
0.49390625,-0.0006194469294433097
0.49396874999999996,-0.0006273687329095973
0.49403125000000003,-0.0006354575534233409
0.49409375,-0.0006433270016161161
0.49415624999999996,-0.0006504898187262853
0.49421875,-0.0006564967060289639
0.49428125,-0.0006610308398099021
0.49434374999999997,-0.0006637944314328986
0.49440625,-0.0006646784100494962
0.49446875,-0.0006635485400155322
0.49453125,-0.0006605433893909357
0.49459375,-0.0006558614278546551
0.49465625,-0.0006497376209655126
0.49471875,-0.0006425856058557278
0.49478125,-0.0006347982967299728
0.49484375,-0.0006268982067251794
0.49490625,-0.0006193283887373224
0.49496874999999996,-0.0006125486989538714
0.49503125000000003,-0.0006070135094713713
0.49509375,-0.0006050494038411791
0.49515624999999996,-0.000602844330482244
0.49521875,-0.0006025382804523693
0.49528125,-0.0006042211217329729
0.49534374999999997,-0.0006077597941608753
0.49540625,-0.000610911848519996
0.49546875,-0.0006174072972892075
0.49553125,-0.000624923658975457
0.49559375,-0.0006329293270131084
0.49565625,-0.0006409783717207518
0.49571875,-0.0006485732824518253
0.49578124999999995,-0.0006553012427426147
0.49584375,-0.0006607410470306843
0.49590625,-0.0006645707966626974
0.49596874999999996,-0.000666550957514847
0.49603125000000003,-0.0006666372849718771
0.49609375,-0.0006647263372141776
0.49615624999999997,-0.000660996255731898
0.49621875,-0.0006556655652355872
0.49628125,-0.0006490614094122188
0.49634375,-0.0006415914779211163
0.49640625,-0.0006336926318408556
0.49646875,-0.0006258466518104383
0.49653125,-0.0006184714347716724
0.49659375,-0.0006121038650712951
0.49665625,-0.0006091610995499763
0.49671875,-0.0006058266389372124
0.49678125,-0.000604324219483976
0.49684375000000003,-0.0006047817478726653
0.49690625,-0.0006071905588052456
0.49696874999999996,-0.0006093337905547364
0.49703125000000004,-0.0006150787196214785
0.49709375,-0.0006220036476442814
0.49715624999999997,-0.0006297296169988018
0.49721875,-0.000637802715565447
0.49728125,-0.0006456978767389321
0.49734375,-0.0006529728912303759
0.49740625,-0.0006592151125267842
0.49746875,-0.0006639763180452396
0.49753125,-0.0006671036674497782
0.49759375,-0.0006683130146781652
0.49765625,-0.0006675373266859796
0.49771875,-0.0006649189417758175
0.49778125,-0.0006604698113689342
0.49784375000000003,-0.000654599187419995
0.49790625,-0.0006475709411517608
0.49796874999999996,-0.000639788960360356
0.49803125000000004,-0.0006318778636166672
0.49809375,-0.0006241146540907905
0.49815624999999997,-0.0006170622492478461
0.49821875,-0.0006111628812124209
0.49828125,-0.0006087974729835077
0.49834375,-0.000606134420551907
0.49840625,-0.0006054004443509231
0.49846875,-0.0006066598563794212
0.49853125,-0.0006097202643001454
0.49859375,-0.0006124777236756196
0.49865625,-0.0006187055584125911
0.49871875,-0.0006259850675417594
0.49878125,-0.0006338362342105178
0.49884375000000003,-0.0006418513609885781
0.49890625,-0.0006495604784977904
0.49896874999999996,-0.0006564578026808862
0.49903125000000004,-0.0006621539086910239
0.49909375,-0.0006662824321475719
0.49915624999999997,-0.0006685706114464285
0.49921875,-0.0006689700349420818
0.49928125,-0.0006674393443276971
0.49934375,-0.0006640175567556375
0.49940625,-0.0006589833661500913
0.49946875,-0.0006526170741776582
0.49953125,-0.0006452322773329092
0.49959375,-0.0006372944252142354
0.49965625,-0.0006292598611910491
0.49971875,-0.0006217538507360121
0.49978125,-0.0006151430711116984
0.49984375000000003,-0.0006097392469229801
0.49990625,-0.0006079319178553533
0.49996874999999996,-0.0006059922717995686
0.5000312499999999,-0.0006059606127235828
0.50009375,-0.0006081084992078933
0.5001562500000001,-0.0006096814966912167
0.5002187499999999,-0.0006150377228404252
0.50028125,-0.0006217433208142165
0.5003437500000001,-0.0006292247356676633
0.5004062499999999,-0.0006372006556857185
0.50046875,-0.0006450806211911186
0.50053125,-0.0006525495189919905
0.50059375,-0.0006589369161442774
0.50065625,-0.0006640679320474158
0.50071875,-0.0006675063535883236
0.50078125,-0.0006690051068897751
0.50084375,-0.0006686362038759164
0.50090625,-0.0006662337259955714
0.50096875,-0.0006621313055936162
0.50103125,-0.0006564848067853318
0.50109375,-0.0006495583951225611
0.50115625,-0.0006418954812158623
0.50121875,-0.0006339355863318949
0.50128125,-0.0006259807170300447
0.50134375,-0.0006186851138192534
0.50140625,-0.000612486102245402
0.50146875,-0.0006097138745637942
0.50153125,-0.0006066144136328555
0.5015937500000001,-0.0006054461684425888
0.5016562499999999,-0.0006061236519238067
0.50171875,-0.0006088127420778577
0.5017812500000001,-0.0006111686428945523
0.5018437499999999,-0.000617091031856809
0.50190625,-0.0006240875512085187
0.5019687500000001,-0.0006318046000682864
0.5020312499999999,-0.0006398054930384159
0.50209375,-0.0006475589680590282
0.5021562500000001,-0.0006546098328739855
0.5022187499999999,-0.0006604640242142135
0.50228125,-0.0006648740753643079
0.5023437500000001,-0.0006675600033954759
0.5024062499999999,-0.0006683490334538078
0.50246875,-0.0006670701041647104
0.50253125,-0.0006640531876917488
0.50259375,-0.0006592472454567191
0.50265625,-0.000652998912871891
0.50271875,-0.0006456910982978736
0.50278125,-0.0006377879456677879
0.50284375,-0.0006297655158830767
0.50290625,-0.0006220362281882108
0.50296875,-0.0006151012068876804
0.50303125,-0.0006093501938528867
0.50309375,-0.0006071899397305236
0.50315625,-0.0006048120651174771
0.50321875,-0.0006043710776178768
0.50328125,-0.000605834149045914
0.50334375,-0.0006091316205373426
0.50340625,-0.000612116293572787
0.5034687499999999,-0.0006185160284250119
0.50353125,-0.0006258403987693395
0.5035937500000001,-0.0006336967895039236
0.5036562499999999,-0.0006415856731934177
0.50371875,-0.0006490516837333454
0.5037812500000001,-0.0006556916907972735
0.5038437499999999,-0.0006610263125867155
0.50390625,-0.0006647433344065673
0.5039687500000001,-0.00066662417380417
0.5040312499999999,-0.0006666041936579242
0.50409375,-0.0006645858534528246
0.5041562500000001,-0.0006607687278677582
0.5042187499999999,-0.0006553231154309974
0.50428125,-0.0006485986370055943
0.5043437500000001,-0.0006409904481811945
0.50440625,-0.0006329708015382005
0.50446875,-0.0006249469486181158
0.50453125,-0.0006174587602903042
0.50459375,-0.000610892676529487
0.50465625,-0.0006077719402009102
0.50471875,-0.0006042480463395866
0.50478125,-0.0006025616253310245
0.50484375,-0.0006028504560335601
0.50490625,-0.0006050339134953259
0.50496875,-0.0006070229063407095
0.50503125,-0.0006125643737475428
0.50509375,-0.0006193338489843547
0.50515625,-0.000626900578726039
0.50521875,-0.0006348211594522785
0.50528125,-0.0006425918737452407
0.50534375,-0.0006497410596558312
0.5054062500000001,-0.0006558622854834287
0.50546875,-0.0006605691760162569
0.50553125,-0.0006635579327689267
0.5055937500000001,-0.0006646653927129265
0.5056562499999999,-0.0006638345669641582
0.50571875,-0.0006610438702009322
0.5057812500000001,-0.0006565291161456516
0.5058437499999999,-0.0006505229664615225
0.50590625,-0.0006433552333752132
0.5059687500000001,-0.000635503802035732
0.5060312499999999,-0.0006273709721739198
0.50609375,-0.0006194960532240057
0.5061562500000001,-0.0006122977121291728
0.5062187499999999,-0.000606227459811523
0.50628125,-0.0006036913023348273
0.5063437500000001,-0.0006008441859461089
0.50640625,-0.0005999165110181504
0.50646875,-0.0006009386877833534
0.50653125,-0.0006038551011759707
0.50659375,-0.0006064309970862936
0.50665625,-0.0006125011615391585
0.50671875,-0.000619601075634954
0.50678125,-0.0006273347689112543
0.50684375,-0.0006351973558124113
0.50690625,-0.000642761949638429
0.50696875,-0.0006495549148737706
0.50703125,-0.0006551150100731623
0.50709375,-0.0006591272787692254
0.50715625,-0.0006613870671958455
0.50721875,-0.0006616962902529777
0.50728125,-0.0006599807638652394
0.50734375,-0.0006565220768508032
0.5074062500000001,-0.0006513542236302253
0.50746875,-0.0006448041466840387
0.50753125,-0.0006372781951549389
0.5075937500000001,-0.0006292528812138071
0.5076562499999999,-0.000621124037669063
0.50771875,-0.0006134605791878883
0.5077812500000001,-0.0006065694573261088
0.5078437499999999,-0.0006010554420667336
0.50790625,-0.0005991302479608357
0.5079687500000001,-0.0005970099666106621
0.5080312499999999,-0.0005968699978185499
0.50809375,-0.0005986464338247344
0.5081562500000001,-0.0006001622382233729
0.5082187499999999,-0.0006053396956033075
0.50828125,-0.0006118672823573895
0.5083437500000001,-0.0006192480882537058
0.50840625,-0.0006270691550912463
0.50846875,-0.0006348639223758071
0.50853125,-0.000642137653473103
0.50859375,-0.000648434246462104
0.50865625,-0.0006534003919844433
0.50871875,-0.0006567425519930503
0.50878125,-0.0006581552758606474
0.50884375,-0.0006576810862960469
0.50890625,-0.0006552187873220816
0.50896875,-0.0006509948976426982
0.50903125,-0.0006451634142890655
0.50909375,-0.0006382035519156282
0.50915625,-0.0006304332892685185
0.50921875,-0.000622243377357605
0.50928125,-0.0006141114922525864
0.50934375,-0.000606733842571705
0.5094062500000001,-0.0006003520881424362
0.50946875,-0.0005974696395833062
0.50953125,-0.000594159499266167
0.5095937500000001,-0.0005927840514526189
0.5096562499999999,-0.0005933660968756999
0.50971875,-0.0005958049251609809
0.5097812500000001,-0.0005980133385927316
0.5098437499999999,-0.0006036912459742305
0.50990625,-0.0006106870011131083
0.5099687500000001,-0.0006182846954290236
0.5100312499999999,-0.0006260487035551834
0.51009375,-0.000633665211932477
0.5101562500000001,-0.0006405192343701613
0.5102187499999999,-0.0006463829934838725
0.51028125,-0.0006507270711155963
0.5103437500000001,-0.0006532471405638896
0.51040625,-0.0006539134107880623
0.51046875,-0.0006526133869857592
0.51053125,-0.0006494399397502515
0.51059375,-0.0006444386413507891
0.51065625,-0.0006381200961146707
0.51071875,-0.000630717368426327
0.51078125,-0.0006227733844633501
0.51084375,-0.000614504986639397
0.51090625,-0.0006066648718124207
0.51096875,-0.0005995722320871477
0.51103125,-0.0005936836535438972
0.51109375,-0.0005913509241134707
0.51115625,-0.0005887714742411204
0.51121875,-0.0005880710096651393
0.51128125,-0.0005895207410432368
0.51134375,-0.0005926136486382044
0.5114062500000001,-0.0005954108870253605
0.51146875,-0.0006016272831374236
0.51153125,-0.0006088078382549406
0.5115937500000001,-0.0006165015470448384
0.5116562499999999,-0.0006242599743495197
0.51171875,-0.0006316588864123118
0.5117812500000001,-0.0006381498518983689
0.5118437499999999,-0.0006433544738910016
0.51190625,-0.0006469859975108752
0.5119687500000001,-0.0006487723918416483
0.5120312499999999,-0.0006486046395014489
0.51209375,-0.0006465110590004458
0.5121562500000001,-0.0006426164267935644
0.51221875,-0.0006370502034736408
0.51228125,-0.0006302174565199423
0.5123437500000001,-0.0006224971882310762
0.51240625,-0.0006142466436093105
0.51246875,-0.0006061367127291883
0.51253125,-0.0005984838620266691
0.51259375,-0.0005917951142311167
0.51265625,-0.0005884733773595802
0.51271875,-0.0005848172574504096
0.51278125,-0.000582969624018298
0.51284375,-0.0005830882346520017
0.51290625,-0.000585111582821235
0.51296875,-0.0005869364881985195
0.51303125,-0.0005923287868270927
0.51309375,-0.0005989452010113638
0.51315625,-0.0006063583301905567
0.5132187500000001,-0.0006141639938247317
0.51328125,-0.0006218263859941731
0.51334375,-0.0006288462702249906
0.5134062500000001,-0.0006348016973900528
0.5134687499999999,-0.0006394412660482851
0.51353125,-0.0006423286052320148
0.5135937500000001,-0.0006433326632305086
0.5136562499999999,-0.0006423670123281988
0.51371875,-0.0006394887474251432
0.5137812500000001,-0.0006348427777332216
0.5138437499999999,-0.0006287242274259225
0.51390625,-0.0006214481025051538
0.5139687500000001,-0.0006134562487621967
0.5140312499999999,-0.0006052137194125298
0.51409375,-0.000597174121802227
0.5141562500000001,-0.0005898180599470532
0.51421875,-0.0005836189478117676
0.51428125,-0.000580920442441013
0.5143437500000001,-0.0005779279766343626
0.51440625,-0.0005768270563132893
0.51446875,-0.0005776772412300346
0.51453125,-0.0005804641741120331
0.51459375,-0.0005828987793819879
0.51465625,-0.0005888177622972723
0.51471875,-0.0005957996282389549
0.51478125,-0.0006033674881985585
0.51484375,-0.0006111344653940906
0.51490625,-0.0006185525742357714
0.51496875,-0.0006252245150605851
0.51503125,-0.0006306611133705536
0.51509375,-0.0006345919753094967
0.51515625,-0.0006367326636819853
0.5152187500000001,-0.0006369274954983878
0.51528125,-0.0006351613347144458
0.51534375,-0.0006315386789648575
0.5154062500000001,-0.0006262271856936202
0.51546875,-0.0006195823496687458
0.51553125,-0.0006119529785648323
0.5155937500000001,-0.0006037620638304139
0.5156562499999999,-0.00059552325878931
0.51571875,-0.0005876558021175454
0.5157812500000001,-0.0005807408365328948
0.5158437499999999,-0.0005750312283519382
0.51590625,-0.0005729661012094239
0.5159687500000001,-0.0005707520096741026
0.5160312499999999,-0.0005703990178927421
0.51609375,-0.000572007232594568
0.5161562500000001,-0.0005734277436879598
0.51621875,-0.0005784950962974406
0.51628125,-0.0005848259578955933
0.5163437500000001,-0.0005920576009221176
0.51640625,-0.0005997970088734983
0.51646875,-0.0006074464158348086
0.51653125,-0.0006146052429372995
0.51659375,-0.0006207911106149849
0.51665625,-0.0006256677163953978
0.51671875,-0.0006288685969366298
0.51678125,-0.0006301923584185881
0.51684375,-0.0006296085280884933
0.51690625,-0.0006270439781104337
0.51696875,-0.0006226901007759453
0.51703125,-0.0006168338937016307
0.51709375,-0.0006096871605746901
0.51715625,-0.0006017565887923085
0.5172187500000001,-0.0005934626341113497
0.51728125,-0.0005853021614003334
0.51734375,-0.0005777446182485546
0.5174062500000001,-0.0005712258980920121
0.51746875,-0.0005681763367187675
0.51753125,-0.0005647729591268524
0.5175937500000001,-0.0005632527992838338
0.5176562499999999,-0.0005636699384120036
0.51771875,-0.0005660546003684042
0.5177812500000001,-0.000568110380217618
0.5178437499999999,-0.000573690295532614
0.51790625,-0.0005804907899101125
0.5179687500000001,-0.0005879344478475004
0.5180312499999999,-0.0005956602089307803
0.51809375,-0.0006031121407216733
0.5181562500000001,-0.0006099656023009423
0.51821875,-0.000615618090657577
0.51828125,-0.0006198127673590487
0.5183437500000001,-0.0006222759435585423
0.51840625,-0.0006228783009721156
0.51846875,-0.0006214234797174006
0.51853125,-0.0006181072231219026
0.51859375,-0.0006131567197084145
0.51865625,-0.0006066168179691689
0.51871875,-0.0005991195632934279
0.51878125,-0.0005909542970449766
0.51884375,-0.0005825692059017729
0.51890625,-0.0005746346841194322
0.51896875,-0.0005673849734439823
0.51903125,-0.0005614375462252852
0.51909375,-0.0005589806570049788
0.51915625,-0.0005562433520026056
0.5192187500000001,-0.0005555507793503778
0.51928125,-0.0005567859430298805
0.51934375,-0.0005598496638821726
0.5194062500000001,-0.0005625258584077697
0.51946875,-0.0005685522179655345
0.51953125,-0.0005756977879771141
0.5195937500000001,-0.0005833842565788963
0.5196562499999999,-0.0005909104150692984
0.51971875,-0.0005982364138699958
0.5197812500000001,-0.0006045829942527767
0.5198437499999999,-0.0006096725248218443
0.51990625,-0.0006132426021457915
0.5199687500000001,-0.0006148314664253668
0.52003125,-0.0006146308256220895
0.52009375,-0.000612456366118716
0.5201562500000001,-0.0006083386156524456
0.52021875,-0.0006027523707131388
0.52028125,-0.0005957218054195995
0.5203437500000001,-0.0005879443990375391
0.52040625,-0.0005795864420638092
0.52046875,-0.0005714037288248458
0.52053125,-0.0005637483772137908
0.52059375,-0.0005568981970637266
0.52065625,-0.0005534669162643724
0.52071875,-0.0005496591417579605
0.52078125,-0.0005477149183622521
0.52084375,-0.0005478035837324646
0.52090625,-0.0005497762255057825
0.52096875,-0.0005514852094958278
0.5210312500000001,-0.0005567058253274776
0.52109375,-0.0005633040936172257
0.52115625,-0.0005706513146175873
0.5212187500000001,-0.0005782964443190042
0.52128125,-0.0005858375312884842
0.52134375,-0.0005927093132935685
0.5214062500000001,-0.0005987121626769426
0.52146875,-0.0006031640587694093
0.52153125,-0.0006059666169893063
0.5215937500000001,-0.0006068804497689345
0.5216562499999999,-0.0006058171476341495
0.52171875,-0.0006028029838664045
0.5217812500000001,-0.0005980636581828791
0.5218437499999999,-0.0005918083534263013
0.52190625,-0.0005844096913479521
0.5219687500000001,-0.0005763531032537891
0.52203125,-0.0005680184733352842
0.52209375,-0.0005598535027083046
0.5221562500000001,-0.0005524726879922309
0.52221875,-0.000546157371518835
0.52228125,-0.0005434032922465443
0.5223437500000001,-0.0005402957552191889
0.52240625,-0.0005391223092799657
0.52246875,-0.0005399850410722495
0.52253125,-0.0005426340431325255
0.52259375,-0.0005450015164136929
0.52265625,-0.0005508685938576535
0.52271875,-0.0005577078258711676
0.52278125,-0.0005652590361861706
0.52284375,-0.000572952163750487
0.52290625,-0.0005802903496476761
0.52296875,-0.0005868343757827812
0.5230312500000001,-0.0005921997561696285
0.52309375,-0.0005960080058990333
0.52315625,-0.0005980349674445939
0.5232187500000001,-0.0005981038563940139
0.52328125,-0.0005962508338624717
0.52334375,-0.0005925459400587252
0.5234062500000001,-0.0005871233584471489
0.5234687499999999,-0.0005803690622540741
0.52353125,-0.0005726092797353963
0.5235937500000001,-0.0005643608133100858
0.5236562499999999,-0.0005560369644193389
0.52371875,-0.0005481175702432978
0.5237812500000001,-0.0005410830199830269
0.5238437499999999,-0.0005353672649602154
0.52390625,-0.0005332518656061686
0.5239687500000001,-0.0005309277346514374
0.52403125,-0.0005305528094753792
0.52409375,-0.0005320993101739224
0.5241562500000001,-0.0005334923924956714
0.52421875,-0.0005385130119530124
0.52428125,-0.0005448106704454142
0.5243437500000001,-0.0005520107459324117
0.52440625,-0.0005596157787360265
0.52446875,-0.0005672238390633244
0.52453125,-0.0005742855349525483
0.52459375,-0.0005803910833937428
0.52465625,-0.0005851491358478886
0.52471875,-0.0005882370203064424
0.52478125,-0.0005894963626534577
0.52484375,-0.0005887696089517669
0.52490625,-0.0005861003420990357
0.52496875,-0.0005816610661931523
0.5250312500000001,-0.0005756336092711881
0.52509375,-0.0005684147638014975
0.52515625,-0.0005604180135424242
0.5252187500000001,-0.0005520563108058762
0.52528125,-0.0005438518859545022
0.52534375,-0.0005362202927528259
0.5254062500000001,-0.0005296781816585827
0.52546875,-0.000526571371766052
0.52553125,-0.0005231342847794307
0.5255937500000001,-0.0005215914708416591
0.5256562499999999,-0.0005220053504944727
0.52571875,-0.0005243226557381381
0.5257812500000001,-0.0005263696897547104
0.5258437499999999,-0.0005319387533390535
0.52590625,-0.0005386744081275485
0.5259687500000001,-0.0005461055876179594
0.52603125,-0.0005537358738498116
0.52609375,-0.0005611662195478331
0.5261562500000001,-0.000567908055480737
0.52621875,-0.0005734725714235042
0.52628125,-0.0005776186974586067
0.5263437500000001,-0.0005799323831662401
0.52640625,-0.0005803747066939619
0.52646875,-0.0005788421885047218
0.52653125,-0.0005754242744958546
0.52659375,-0.0005703349066559088
0.52665625,-0.0005637590591648992
0.52671875,-0.0005561404808179099
0.52678125,-0.0005479357761285428
0.52684375,-0.0005395664043230108
0.52690625,-0.0005315355487457152
0.52696875,-0.0005242612090923943
0.5270312500000001,-0.0005182306026591671
0.52709375,-0.000515840886572666
0.52715625,-0.0005131261669621967
0.5272187500000001,-0.0005123776651034251
0.52728125,-0.0005135902911084095
0.52734375,-0.0005166594015481446
0.5274062500000001,-0.0005193541115094402
0.52746875,-0.0005254035122233269
0.52753125,-0.000532427896149712
0.5275937500000001,-0.0005399944927129835
0.5276562499999999,-0.0005476420800627838
0.52771875,-0.0005548165416823791
0.5277812500000001,-0.0005611016733453114
0.52784375,-0.0005661020180893553
0.52790625,-0.0005695339160955229
0.5279687500000001,-0.0005711178965229352
0.52803125,-0.0005707349547924151
0.52809375,-0.0005683627929178453
0.5281562500000001,-0.0005642333836291674
0.52821875,-0.0005585119550907056
0.52828125,-0.0005514914154153699
0.5283437500000001,-0.0005435810985475881
0.52840625,-0.0005352403204867545
0.52846875,-0.0005269233899840992
0.52853125,-0.0005191674811183683
0.52859375,-0.0005124169004352142
0.52865625,-0.000508941356809775
0.52871875,-0.0005052089619889399
0.52878125,-0.0005032391664808317
0.5288437500000001,-0.000503249143437523
0.52890625,-0.0005052535712642692
0.52896875,-0.0005070276486760367
0.5290312500000001,-0.0005123575978888545
0.52909375,-0.0005188497780682783
0.52915625,-0.0005261844592728895
0.5292187500000001,-0.0005338081370627953
0.52928125,-0.0005413081295848124
0.52934375,-0.0005482201636171358
0.5294062500000001,-0.0005540047432441644
0.52946875,-0.000558390134408962
0.52953125,-0.0005610606636132359
0.5295937500000001,-0.0005618686671513551
0.5296562499999999,-0.0005606189181212723
0.52971875,-0.0005575925519145652
0.5297812500000001,-0.0005527436933377428
0.52984375,-0.0005463767621189802
0.52990625,-0.0005389383649657825
0.5299687500000001,-0.000530766287703377
0.53003125,-0.0005223763657262459
0.53009375,-0.0005141693365670053
0.5301562500000001,-0.0005068410984383487
0.53021875,-0.0005006467056792585
0.53028125,-0.0004977886862771452
0.5303437500000001,-0.0004947928746303482
0.53040625,-0.0004936681949397753
0.53046875,-0.0004945391023484791
0.53053125,-0.0004972316691537332
0.53059375,-0.0004996380053237798
0.53065625,-0.0005055467929688251
0.53071875,-0.0005124389020660092
0.53078125,-0.0005199518910432716
0.5308437500000001,-0.0005275113821865823
0.53090625,-0.0005349253174706595
0.53096875,-0.0005413600637359794
0.5310312500000001,-0.0005467100641776343
0.53109375,-0.0005503096345680636
0.53115625,-0.0005522587592040884
0.5312187500000001,-0.0005522345384107175
0.53128125,-0.0005502136249394968
0.53134375,-0.000546423530710001
0.5314062500000001,-0.0005408745184424801
0.53146875,-0.0005340387815710099
0.53153125,-0.0005262310758828367
0.5315937500000001,-0.0005179140116873954
0.5316562499999999,-0.0005095930963912865
0.53171875,-0.0005016864412582256
0.5317812500000001,-0.0004946688401434307
0.53184375,-0.0004890080074615444
0.53190625,-0.00048699367195599585
0.5319687500000001,-0.00048470652024462657
0.53203125,-0.0004843957832426776
0.53209375,-0.0004860280732796318
0.5321562500000001,-0.0004874599664916879
0.53221875,-0.0004925444592760175
0.53228125,-0.0004988730626138554
0.5323437500000001,-0.0005061028404775708
0.53240625,-0.0005137502841998792
0.53246875,-0.0005212979614338531
0.53253125,-0.0005282944488378474
0.53259375,-0.0005343073296546902
0.53265625,-0.0005389694938449721
0.53271875,-0.000541987382187345
0.53278125,-0.0005430996805397964
0.5328437500000001,-0.0005422477552572275
0.53290625,-0.0005394707996976625
0.53296875,-0.00053490091823169
0.5330312500000001,-0.0005287842128366693
0.53309375,-0.0005214957292887096
0.53315625,-0.0005134287019570374
0.5332187500000001,-0.000505066633016138
0.53328125,-0.0004968488490555839
0.53334375,-0.0004892427069946859
0.5334062500000001,-0.00048277311199772244
0.5334687499999999,-0.00047974153060881264
0.53353125,-0.00047640159219594636
0.5335937500000001,-0.0004749592745036807
0.5336562499999999,-0.00047551774973474126
0.53371875,-0.00047791560955222356
0.5337812500000001,-0.0004800690059433288
0.53384375,-0.00048568822491004693
0.53390625,-0.0004924769065311613
0.5339687500000001,-0.0004998992743038
0.53403125,-0.0005075909479189608
0.53409375,-0.0005149794856223744
0.5341562500000001,-0.0005216081951153265
0.53421875,-0.0005271248698676748
0.53428125,-0.0005311271536799431
0.5343437500000001,-0.0005333395781832451
0.53440625,-0.000533667608565061
0.53446875,-0.0005320096955767906
0.53453125,-0.0005284718910386968
0.53459375,-0.0005232150503062388
0.53465625,-0.0005166110850715264
0.53471875,-0.0005089249485690853
0.53478125,-0.0005006919441153737
0.5348437500000001,-0.0004923228998054557
0.53490625,-0.00048431438356190404
0.53496875,-0.0004771415169579074
0.5350312500000001,-0.0004712071033052545
0.53509375,-0.000468901133326205
0.53515625,-0.0004663434544539824
0.5352187500000001,-0.0004657154968037702
0.53528125,-0.0004670529880154983
0.53534375,-0.00047028500853794897
0.5354062500000001,-0.00047305360337152047
0.53546875,-0.0004792217909163343
0.53553125,-0.0004863484418217573
0.5355937500000001,-0.0004939540344278195
0.53565625,-0.0005015383943047097
0.53571875,-0.0005086777506830009
0.5357812500000001,-0.0005149005211226229
0.53584375,-0.0005198688051577735
0.53590625,-0.0005231446794243255
0.5359687500000001,-0.0005245872560121767
0.53603125,-0.0005240706009061735
0.53609375,-0.0005216303090598978
0.5361562500000001,-0.0005173575843593625
0.53621875,-0.0005115225762296199
0.53628125,-0.0005044065890628946
0.5363437500000001,-0.0004964117613939917
0.53640625,-0.0004880665046728336
0.53646875,-0.00047980411352673
0.53653125,-0.000472103678958502
0.53659375,-0.0004654330300592341
0.5366562500000001,-0.00046213593622415616
0.53671875,-0.0004585478346296745
0.53678125,-0.0004567983602717929
0.5368437500000001,-0.0004569871038088841
0.53690625,-0.0004591256971972213
0.53696875,-0.00046103187269093404
0.5370312500000001,-0.0004664985828299606
0.53709375,-0.0004731165671222892
0.53715625,-0.0004804661887646555
0.5372187500000001,-0.0004881483586140836
0.53728125,-0.0004956006376958741
0.53734375,-0.0005024673917548017
0.5374062500000001,-0.0005082542421572314
0.53746875,-0.0005125379477430858
0.53753125,-0.0005150547948365031
0.5375937500000001,-0.0005156627483356435
0.53765625,-0.00051430008934987
0.53771875,-0.000511090934984415
0.5377812500000001,-0.0005061678427151148
0.53784375,-0.0004997422055837697
0.53790625,-0.0004922205658113854
0.5379687500000001,-0.00048403496279171565
0.53803125,-0.0004756814561770045
0.53809375,-0.0004676374032376862
0.5381562500000001,-0.00046027648467573956
0.53821875,-0.00045410037075233056
0.53828125,-0.00045156797993471665
0.5383437500000001,-0.00044871783630316686
0.53840625,-0.0004478322575907634
0.53846875,-0.0004488692023748575
0.53853125,-0.0004518318943068367
0.53859375,-0.00045427369253428496
0.5386562500000001,-0.00046022506499643345
0.53871875,-0.00046725706706605974
0.53878125,-0.0004749183095936263
0.5388437500000001,-0.00048257668342992915
0.53890625,-0.0004898707522101309
0.53896875,-0.0004963234570408426
0.5390312500000001,-0.000501441214421694
0.53909375,-0.0005049882297772992
0.53915625,-0.0005067508904865459
0.5392187500000001,-0.0005065223529413659
0.53928125,-0.0005045050858137334
0.53934375,-0.0005004099263459863
0.5394062500000001,-0.0004948995400944414
0.53946875,-0.00048800015199058216
0.53953125,-0.0004800983812195611
0.5395937500000001,-0.0004718995077360802
0.53965625,-0.00046355428484393113
0.53971875,-0.0004557781770131164
0.5397812500000001,-0.0004488710849880201
0.53984375,-0.00044542809073847
0.53990625,-0.00044152351292256475
0.5399687500000001,-0.0004394819644277792
0.54003125,-0.00043941535311316227
0.54009375,-0.0004411343272027468
0.5401562500000001,-0.0004428816512934419
0.54021875,-0.0004481807161558632
0.54028125,-0.0004546076236732477
0.5403437500000001,-0.0004619445607126349
0.54040625,-0.00046966003905771214
0.54046875,-0.00047726933968802315
0.54053125,-0.00048425614400998684
0.54059375,-0.0004901320486575961
0.5406562500000001,-0.000494738386581553
0.54071875,-0.0004975297240841225
0.54078125,-0.0004985418609979864
0.5408437500000001,-0.00049749337686808
0.54090625,-0.0004945874139247255
0.54096875,-0.0004898821446576718
0.5410312500000001,-0.0004836841443668638
0.54109375,-0.0004762783490701722
0.54115625,-0.0004682242950639903
0.5412187500000001,-0.00045989976019489287
0.54128125,-0.00045176411529243565
0.54134375,-0.00044436291312971443
0.5414062500000001,-0.0004379857253513919
0.54146875,-0.0004352304443264454
0.54153125,-0.0004321092861250819
0.5415937500000001,-0.0004309026320533371
0.54165625,-0.000431657386436024
0.54171875,-0.00043434864687019736
0.5417812500000001,-0.00043669991370126615
0.54184375,-0.0004425913026908923
0.54190625,-0.00044946413351339143
0.5419687500000001,-0.0004570500982868028
0.54203125,-0.0004646939202320455
0.54209375,-0.00047209769299763615
0.5421562500000001,-0.00047871884950138194
0.54221875,-0.0004841371739251754
0.54228125,-0.0004880035535866564
0.5423437500000001,-0.0004900662165451125
0.54240625,-0.0004901977367263582
0.54246875,-0.0004883641059085925
0.54253125,-0.0004846795487772962
0.54259375,-0.00047937226606895034
0.5426562500000001,-0.0004726068104224587
0.54271875,-0.0004649223590919224
0.54278125,-0.00045668927649081953
0.5428437500000001,-0.00044840927575716394
0.54290625,-0.0004405435967451271
0.54296875,-0.00043353203406718
0.5430312500000001,-0.0004278193637173855
0.54309375,-0.00042576774167606135
0.54315625,-0.000423459320932032
0.5432187500000001,-0.0004231334633286177
0.54328125,-0.0004247654482865404
0.54334375,-0.0004261732530183304
0.5434062500000001,-0.00043128045200670206
0.54346875,-0.0004376562574223003
0.54353125,-0.00044490603264572826
0.5435937500000001,-0.0004525785390130446
0.54365625,-0.000460269268289043
0.54371875,-0.0004673379074949108
0.5437812500000001,-0.0004734851198848339
0.54384375,-0.0004783346263759619
0.54390625,-0.0004814995617622303
0.5439687500000001,-0.0004827012427735533
0.54403125,-0.00048209758409700765
0.54409375,-0.00047946233339647704
0.5441562500000001,-0.0004750601229869811
0.54421875,-0.000469079375584415
0.54428125,-0.00046190293663174453
0.5443437500000001,-0.00045391800157966455
0.54440625,-0.00044565321303460803
0.5444687500000001,-0.000437490902055665
0.54453125,-0.00042997987532061854
0.54459375,-0.000423509106703468
0.5446562500000001,-0.0004204832519608681
0.54471875,-0.00041718429948037206
0.54478125,-0.00041575586407231746
0.5448437500000001,-0.00041629739153933865
0.54490625,-0.00041880853385103944
0.54496875,-0.00042090791057812493
0.5450312500000001,-0.0004266635561001042
0.54509375,-0.0004335065667694371
0.54515625,-0.0004409510991607857
0.5452187500000001,-0.0004487199272344908
0.54528125,-0.0004562763597234093
0.54534375,-0.0004630647952626604
0.5454062500000001,-0.00046870071386344303
0.5454687500000001,-0.00047282573091468605
0.54553125,-0.00047526140232169445
0.5455937500000001,-0.0004757517233517361
0.54565625,-0.0004742107178540289
0.54571875,-0.0004708465202839657
0.5457812500000001,-0.0004657337720365279
0.54584375,-0.00045922596164012924
0.54590625,-0.0004516753495337339
0.5459687500000001,-0.0004435209050868902
0.54603125,-0.0004352979030124299
0.54609375,-0.0004273512468167956
0.5461562500000001,-0.0004202442213313562
0.54621875,-0.00041443723530618093
0.54628125,-0.0004121547626584343
0.5463437500000001,-0.0004096054223645257
0.54640625,-0.0004090581157840806
0.5464687500000001,-0.0004105269410355078
0.54653125,-0.00041380673378545174
0.54659375,-0.00041668662943362966
0.5466562500000001,-0.0004229235340336146
0.54671875,-0.00043008716486590826
0.54678125,-0.00043784933362663037
0.5468437500000001,-0.0004456023829536651
0.54690625,-0.0004528480682188113
0.54696875,-0.0004592628738841961
0.5470312500000001,-0.00046430195040775973
0.54709375,-0.000467730883377232
0.54715625,-0.0004693158084361493
0.5472187500000001,-0.0004689393131518116
0.54728125,-0.00046662319024481924
0.54734375,-0.0004625256033239586
0.5474062500000001,-0.000456782256318386
0.5474687500000001,-0.0004498594629843006
0.54753125,-0.00044196074037129024
0.5475937500000001,-0.00043375987262658094
0.54765625,-0.0004256218983876986
0.54771875,-0.00041805821939952525
0.5477812500000001,-0.0004114194513209768
0.54784375,-0.00040829150051885366
0.54790625,-0.0004047969782129679
0.5479687500000001,-0.0004031425338686667
0.54803125,-0.0004034193392576657
0.54809375,-0.00040573705240735947
0.5481562500000001,-0.00040766186194515774
0.54821875,-0.0004133240818693096
0.54828125,-0.0004200473892404938
0.5483437500000001,-0.0004275923370964524
0.54840625,-0.00043538394062345165
0.5484687500000001,-0.00044301935195630027
0.54853125,-0.0004498692171258853
0.54859375,-0.00045579911740876305
0.5486562500000001,-0.0004602282579133088
0.54871875,-0.0004629896364805597
0.54878125,-0.00046363997821990965
0.5488437500000001,-0.0004624674877715812
0.54890625,-0.00045932665215041996
0.54896875,-0.0004545898541363849
0.5490312500000001,-0.0004482311129589897
0.54909375,-0.000440962907865855
0.54915625,-0.0004329337110886011
0.5492187500000001,-0.0004245406988494377
0.54928125,-0.00041668948642989423
0.54934375,-0.00040951568854027953
0.5494062500000001,-0.00040346728456880365
0.5494687500000001,-0.0004010498430999654
0.54953125,-0.00039851355103004416
0.5495937500000001,-0.00039775762439621387
0.54965625,-0.00039893184388029024
0.54971875,-0.00040197355557353154
0.5497812500000001,-0.00040463992533552873
0.54984375,-0.0004108580958362973
0.54990625,-0.0004179366203267143
0.5499687500000001,-0.0004258326747760624
0.55003125,-0.0004335841894564929
0.55009375,-0.00044102996290792257
0.5501562500000001,-0.0004475488616825646
0.55021875,-0.00045289130141449446
0.55028125,-0.0004565816062908762
0.5503437500000001,-0.00045846243910839524
0.55040625,-0.0004583524944692524
0.5504687500000001,-0.00045642723110658756
0.55053125,-0.00045246628141413364
0.55059375,-0.00044703149752415433
0.5506562500000001,-0.0004402247042921137
0.55071875,-0.0004325439732663153
0.55078125,-0.00042441438134951937
0.5508437500000001,-0.0004163079997304697
0.55090625,-0.00040859988298524996
0.55096875,-0.0004019618040436018
0.5510312500000001,-0.0003986852741888064
0.55109375,-0.00039493930142303624
0.55115625,-0.00039321338251581406
0.5512187500000001,-0.0003933139642389172
0.5512812500000001,-0.00039537894556326836
0.55134375,-0.00039729428673017375
0.5514062500000001,-0.00040269106410989464
0.5514687500000001,-0.0004093999019362943
0.55153125,-0.0004169206816317106
0.5515937500000001,-0.00042478231679031475
0.55165625,-0.00043250545492922593
0.55171875,-0.00043960236181740664
0.5517812500000001,-0.0004457235072994753
0.55184375,-0.0004503976676481086
0.55190625,-0.00045334023630637377
0.5519687500000001,-0.00045444132175676
0.55203125,-0.00045349510542007365
0.55209375,-0.0004507225965862602
0.5521562500000001,-0.00044608411919699886
0.55221875,-0.00044007725487643645
0.5522812500000001,-0.00043284923885088256
0.5523437500000001,-0.000424921511391646
0.55240625,-0.00041676276782973837
0.5524687500000001,-0.0004087599984463064
0.55253125,-0.0004015372851595561
0.55259375,-0.0003954919408682145
0.5526562500000001,-0.0003929274472392885
0.55271875,-0.0003900596060210787
0.55278125,-0.0003891346985866462
0.5528437500000001,-0.00039020640996832723
0.55290625,-0.0003931070654516755
0.55296875,-0.00039574130376271444
0.5530312500000001,-0.00040180516311878745
0.55309375,-0.00040895765585208244
0.55315625,-0.000416686610696021
0.5532187500000001,-0.0004245722068565369
0.5532812500000001,-0.00043216173734199337
0.55334375,-0.00043891745149509526
0.5534062500000001,-0.00044445401402717216
0.55346875,-0.00044843664551287576
0.55353125,-0.00045057851833074647
0.5535937500000001,-0.00045081878682792786
0.55365625,-0.00044909761984296415
0.55371875,-0.0004455200509453777
0.5537812500000001,-0.000440282716053661
0.55384375,-0.00043370271341752753
0.55390625,-0.0004261755185715685
0.5539687500000001,-0.0004180528885715795
0.55403125,-0.0004099642437571521
0.55409375,-0.00040234556665127985
0.5541562500000001,-0.0003955474335409215
0.55421875,-0.0003921743298280489
0.5542812500000001,-0.0003883506636463835
0.5543437500000001,-0.00038637300041682865
0.55440625,-0.0003863570512650516
0.5544687500000001,-0.00038833594583866093
0.55453125,-0.00039001266162391746
0.55459375,-0.0003954080838561025
0.5546562500000001,-0.0004020391303011239
0.55471875,-0.0004095455725515243
0.55478125,-0.00041741180089267804
0.5548437500000001,-0.0004252880870526804
0.55490625,-0.00043256796776586226
0.55496875,-0.00043890351520962934
0.5550312500000001,-0.0004438124362378046
0.55509375,-0.0004469681033212325
0.55515625,-0.0004483360321430596
0.5552187500000001,-0.0004477963450443684
0.5552812500000001,-0.0004452560559934232
0.55534375,-0.0004409133333629217
0.5554062500000001,-0.0004350809202454467
0.5554687500000001,-0.0004280302666557767
0.55553125,-0.00042015877744073366
0.5555937500000001,-0.0004121138564256027
0.55565625,-0.00040419230673600925
0.55571875,-0.00039696926969118307
0.5557812500000001,-0.0003907935689582004
0.55584375,-0.000388048692071874
0.55590625,-0.00038510280818310205
0.5559687500000001,-0.0003839908211016596
0.55603125,-0.000384899911163486
0.55609375,-0.00038771536555405606
0.5561562500000001,-0.00039023858532447053
0.55621875,-0.00039626571801343324
0.5562812500000001,-0.00040336326275555723
0.5563437500000001,-0.0004111479973518267
0.55640625,-0.00041912501432931487
0.5564687500000001,-0.00042683881225786396
0.55653125,-0.00043373898520551735
0.55659375,-0.0004395030110785278
0.5566562500000001,-0.0004437366051529279
0.55671875,-0.000446197357068856
0.55678125,-0.00044664929747864623
0.5568437500000001,-0.000445213158494287
0.55690625,-0.00044196663133437564
0.55696875,-0.0004368903158251808
0.5570312500000001,-0.0004304927136945316
0.55709375,-0.00042314838983293496
0.55715625,-0.0004150802235961121
0.5572187500000001,-0.0004071222725278781
0.5572812500000001,-0.00039944826638455
0.55734375,-0.00039270205694261207
0.5574062500000001,-0.0003871619825226297
0.5574687500000001,-0.0003852055195045223
0.55753125,-0.00038309958670801336
0.5575937500000001,-0.00038293062817021384
0.55765625,-0.0003848133214821303
0.55771875,-0.0003884665733736442
0.5577812500000001,-0.0003916806525709471
0.55784375,-0.0003982830824763167
0.55790625,-0.0004057385825831372
0.5579687500000001,-0.0004137870723486675
0.55803125,-0.00042166622004473353
0.55809375,-0.00042903884214196
0.5581562500000001,-0.0004355583348030767
0.55821875,-0.0004407281714011932
0.5582812500000001,-0.0004442021965534726
0.5583437500000001,-0.0004459383975142228
0.55840625,-0.00044556041252657996
0.5584687500000001,-0.00044324641016333516
0.55853125,-0.00043922625353397943
0.55859375,-0.00043351830645198264
0.5586562500000001,-0.00042661758374263475
0.55871875,-0.000418932402284633
0.55878125,-0.0004108653102586554
0.5588437500000001,-0.0004029823207118144
0.55890625,-0.0003956867541461129
0.55896875,-0.00038959186356864184
0.5590312500000001,-0.000386798524274215
0.5590937500000001,-0.00038358339381296125
0.55915625,-0.00038248972759322153
0.5592187500000001,-0.00038320851269788014
0.5592812500000001,-0.00038589897779556237
0.55934375,-0.0003883368460601555
0.5594062500000001,-0.0003943029367936002
0.5594687500000001,-0.00040145143111154635
0.55953125,-0.0004091652684532973
0.5595937500000001,-0.0004171503400689225
0.55965625,-0.00042505341489580684
0.55971875,-0.0004321777654975739
0.5597812500000001,-0.00043807186741463833
0.55984375,-0.00044255044297854956
0.55990625,-0.00044526466630039063
0.5599687500000001,-0.00044594413554358003
0.56003125,-0.00044482449709515315
0.5600937500000001,-0.00044169167616201627
0.5601562500000001,-0.0004369182980675096
0.56021875,-0.00043077402821310035
0.5602812500000001,-0.0004234619480359275
0.5603437500000001,-0.0004155887756562421
0.56040625,-0.0004076243506038052
0.5604687500000001,-0.00040002230594293753
0.56053125,-0.00039320685360784424
0.56059375,-0.00038760977251228734
0.5606562500000001,-0.0003855836420652431
0.56071875,-0.0003833582607672831
0.56078125,-0.000383074924643928
0.5608437500000001,-0.00038475019968858826
0.56090625,-0.000388285004651337
0.56096875,-0.0003915168078203468
0.5610312500000001,-0.00039810602661631556
0.5610937500000001,-0.00040550240084509526
0.56115625,-0.0004135675520553217
0.5612187500000001,-0.0004216144412213865
0.56128125,-0.00042924792617704544
0.56134375,-0.0004359057237912217
0.5614062500000001,-0.0004411823737308501
0.56146875,-0.0004449732373896925
0.56153125,-0.00044683590510651017
0.5615937500000001,-0.00044677129971253116
0.56165625,-0.00044469890339559476
0.56171875,-0.0004408085546830365
0.5617812500000001,-0.0004354672353256081
0.56184375,-0.0004287423835519638
0.56190625,-0.00042114469969414814
0.56196875,-0.0004131919292886463
0.56203125,-0.00040538560965480697
0.5620937500000001,-0.0003980526378206395
0.56215625,-0.0003916746775598501
0.56221875,-0.00038890567898751394
0.5622812500000001,-0.0003857044296532858
0.56234375,-0.00038444774736973164
0.56240625,-0.00038511634322850596
0.5624687500000001,-0.0003876575347415978
0.56253125,-0.00039006234357380487
0.56259375,-0.00039591949202613663
0.5626562500000001,-0.0004030356633227816
0.5627187499999999,-0.0004108165170676678
0.56278125,-0.00041891005232672085
0.5628437500000001,-0.0004269177755771014
0.5629062499999999,-0.00043410843749544514
0.56296875,-0.00044023725083432164
0.5630312500000001,-0.00044494153164515576
0.56309375,-0.0004478879822526066
0.56315625,-0.000448922006159716
0.5632187500000001,-0.00044795520602547434
0.56328125,-0.0004451083660226354
0.56334375,-0.00044051433975660775
0.5634062500000001,-0.0004344660841269776
0.56346875,-0.00042736197285073857
0.56353125,-0.00041958270167121586
0.56359375,-0.000411683429918
0.56365625,-0.00040402161763308797
0.56371875,-0.0003972186076028894
0.56378125,-0.000391594471617851
0.56384375,-0.0003895169723733688
0.56390625,-0.000387201451131608
0.56396875,-0.00038686627477360624
0.56403125,-0.0003884582580453433
0.5640937500000001,-0.00039189774582037984
0.56415625,-0.00039504317900032615
0.56421875,-0.0004015970026022275
0.5642812500000001,-0.00040909596070407006
0.5643437499999999,-0.000417111540844034
0.56440625,-0.000425232728976932
0.5644687500000001,-0.00043295769800525546
0.5645312499999999,-0.0004397826922554332
0.56459375,-0.0004453235192019428
0.5646562500000001,-0.00044927070579681844
0.5647187499999999,-0.00045134663899637495
0.56478125,-0.00045152331271447466
0.5648437500000001,-0.00044971275428938584
0.5649062499999999,-0.0004460441393498993
0.56496875,-0.0004407798663107129
0.56503125,-0.0004342798517045915
0.56509375,-0.00042681902538778405
0.56515625,-0.00041900856563108213
0.56521875,-0.00041119758897235903
0.56528125,-0.0004038858402065221
0.56534375,-0.0003976262393937391
0.56540625,-0.00039467093626723015
0.56546875,-0.0003914460799335495
0.56553125,-0.0003900678633219773
0.56559375,-0.00039060073889320146
0.56565625,-0.0003931512122549441
0.56571875,-0.000395446352358636
0.5657812499999999,-0.0004013228919854811
0.56584375,-0.0004083536834346424
0.56590625,-0.0004162264133333593
0.5659687499999999,-0.00042441103609042186
0.56603125,-0.00043245711791727037
0.5660937500000001,-0.0004398420680926593
0.5661562499999999,-0.00044610881596553187
0.56621875,-0.0004509983646792809
0.5662812500000001,-0.0004541269831426775
0.5663437499999999,-0.000455452926660202
0.56640625,-0.0004546469024849231
0.5664687500000001,-0.0004520451932023828
0.5665312499999999,-0.0004476632916957102
0.56659375,-0.00044171815203586373
0.56665625,-0.00043475813663356594
0.5667187499999999,-0.0004271439678248598
0.56678125,-0.00041924107574509845
0.56684375,-0.0004116863693174322
0.56690625,-0.00040488866913224175
0.56696875,-0.0003992003650387932
0.56703125,-0.00039703200181309684
0.56709375,-0.0003946582402629406
0.56715625,-0.0003942811584930622
0.56721875,-0.0003958010572267523
0.56728125,-0.0003991376749097608
0.56734375,-0.00040226951795439836
0.5674062499999999,-0.0004088815412358615
0.56746875,-0.0004163625130100268
0.56753125,-0.0004243981319429005
0.5675937499999999,-0.0004325891806276627
0.56765625,-0.00044050004336481513
0.56771875,-0.0004473818473913621
0.5677812499999999,-0.00045305969926026646
0.56784375,-0.0004572550881374454
0.5679062500000001,-0.00045967750826696185
0.5679687499999999,-0.0004600267399803015
0.56803125,-0.00045844297152233815
0.5680937500000001,-0.00045485294410938654
0.5681562499999999,-0.0004498262617115001
0.56821875,-0.0004433937115504438
0.56828125,-0.0004361302736991812
0.5683437499999999,-0.0004283403072352504
0.56840625,-0.0004205552589839484
0.56846875,-0.00041337054136079965
0.5685312499999999,-0.00040706938835138873
0.56859375,-0.0004040136721066845
0.56865625,-0.0004008207478112813
0.5687187499999999,-0.0003992990828546594
0.56878125,-0.00039988041610034
0.5688437499999999,-0.00040234416124790284
0.56890625,-0.0004046413083627354
0.56896875,-0.0004103521752274186
0.5690312499999999,-0.00041751300815541514
0.56909375,-0.00042542357436688855
0.56915625,-0.0004335088609675325
0.5692187499999999,-0.0004417277652491239
0.56928125,-0.0004492069020321579
0.56934375,-0.0004556863068330211
0.5694062499999999,-0.00046083710831951175
0.56946875,-0.0004641051696793741
0.56953125,-0.0004656144307984278
0.5695937499999999,-0.00046494366629179495
0.56965625,-0.00046257822117660996
0.5697187499999999,-0.0004583920395173566
0.5697812499999999,-0.0004526556297880374
0.56984375,-0.00044580658596667794
0.56990625,-0.00043818809683075083
0.5699687499999999,-0.0004304945310654104
0.57003125,-0.00042296031154237523
0.5700937500000001,-0.0004161997676470075
0.5701562500000001,-0.00041033025872001805
0.57021875,-0.00040824770049086023
0.5702812500000001,-0.00040580352973659806
0.5703437500000001,-0.00040539840489819956
0.57040625,-0.00040687790632010223
0.5704687500000001,-0.0004102108496182588
0.57053125,-0.0004132374153068552
0.57059375,-0.00041976450611519445
0.5706562500000001,-0.00042731364113547665
0.57071875,-0.00043554374910059757
0.57078125,-0.0004437661579914723
0.5708437500000001,-0.0004516990234758045
0.5709062500000001,-0.0004588320788931205
0.57096875,-0.0004646478903691867
0.5710312500000001,-0.0004690934175597822
0.5710937500000001,-0.00047144075230234894
0.57115625,-0.00047205306458832086
0.5712187500000001,-0.000470741691865173
0.57128125,-0.0004674231691437006
0.57134375,-0.0004624488886555006
0.5714062500000001,-0.00045619438668999257
0.57146875,-0.00044901876611624925
0.57153125,-0.00044125210441510465
0.5715937500000001,-0.0004336015681435518
0.57165625,-0.0004263915532579099
0.57171875,-0.0004200481196795641
0.5717812500000001,-0.0004171709482481689
0.57184375,-0.0004137973439832521
0.5719062500000001,-0.0004123764767922644
0.57196875,-0.0004127555486283796
0.57203125,-0.00041519496105728304
0.5720937500000001,-0.00041737093942907644
0.57215625,-0.00042320804957199365
0.57221875,-0.00043038432592447384
0.5722812500000001,-0.000438269490174073
0.57234375,-0.00044657841008886867
0.57240625,-0.00045478820269996556
0.5724687500000001,-0.0004623885341738937
0.57253125,-0.0004689592654655017
0.57259375,-0.00047422548949556387
0.5726562500000001,-0.00047771736401640286
0.5727187499999999,-0.00047938780202713693
0.57278125,-0.000478995881394606
0.5728437500000001,-0.0004767300732436419
0.57290625,-0.00047270765646724444
0.57296875,-0.0004671258312098636
0.5730312500000001,-0.00046035469234474713
0.57309375,-0.000452913735113053
0.57315625,-0.00044518702769490853
0.5732187500000001,-0.0004376957937252679
0.57328125,-0.0004308514080260256
0.57334375,-0.00042516606136897006
0.5734062500000001,-0.0004230266985087716
0.57346875,-0.0004205243278165016
0.57353125,-0.00041997425068537875
0.57359375,-0.00042144404319369166
0.57365625,-0.0004248144121883346
0.57371875,-0.0004278049988600263
0.57378125,-0.0004343266781423327
0.57384375,-0.0004419169344160728
0.5739062500000001,-0.00045008664989112934
0.57396875,-0.00045840753178116866
0.57403125,-0.0004664811093554738
0.5740937500000001,-0.0004737235248084906
0.57415625,-0.00047973577425555747
0.57421875,-0.0004841761892020596
0.5742812500000001,-0.00048686474648716727
0.5743437499999999,-0.00048754260042364883
0.57440625,-0.00048627388397948224
0.5744687500000001,-0.00048318266458734216
0.5745312499999999,-0.0004784086695590675
0.57459375,-0.000472219887795243
0.5746562500000001,-0.00046509255924238185
0.57471875,-0.0004574920374416716
0.57478125,-0.00044986006749147406
0.5748437500000001,-0.00044264996323556405
0.57490625,-0.00043631784449603417
0.57496875,-0.0004333882081884316
0.57503125,-0.00043004987196715305
0.57509375,-0.00042854291784866216
0.57515625,-0.00042892955308415637
0.57521875,-0.00043130001071446655
0.57528125,-0.00043554589045197156
0.57534375,-0.0004393413563441584
0.57540625,-0.00044645088513727005
0.57546875,-0.0004543479956220439
0.57553125,-0.00046274524823929075
0.57559375,-0.000471014296020561
0.57565625,-0.0004787274315200471
0.5757187500000001,-0.00048548919750233954
0.5757812499999999,-0.0004908665089772349
0.57584375,-0.0004944873396778987
0.5759062500000001,-0.0004961900518359874
0.5759687499999999,-0.0004959716109613627
0.57603125,-0.0004939188376241396
0.5760937500000001,-0.0004899634381550777
0.5761562499999999,-0.000484578943658949
0.57621875,-0.00047790033324769665
0.5762812500000001,-0.0004704116931427277
0.5763437499999999,-0.0004627813674561304
0.57640625,-0.0004553522299298729
0.5764687500000001,-0.00044850683583610995
0.5765312499999999,-0.00044284965857438463
0.57659375,-0.00044070167636169055
0.57665625,-0.00043815977381966853
0.57671875,-0.00043766091782981853
0.57678125,-0.0004390555562515247
0.57684375,-0.00044232520674504505
0.57690625,-0.0004453444764616621
0.57696875,-0.00045182296135516664
0.57703125,-0.0004594487211885129
0.57709375,-0.0004678000293595261
0.57715625,-0.0004760753828029207
0.57721875,-0.00048417860689045633
0.57728125,-0.0004915261004437427
0.57734375,-0.0004977058143581237
0.5774062499999999,-0.0005022722720601849
0.57746875,-0.0005050157541355432
0.57753125,-0.0005059048669451421
0.5775937499999999,-0.0005047955779080432
0.57765625,-0.0005016846039778769
0.5777187500000001,-0.000497038612306773
0.5777812499999999,-0.0004910742528377587
0.57784375,-0.00048405685073631133
0.5779062500000001,-0.0004765106856450055
0.5779687499999999,-0.0004687941989034994
0.57803125,-0.0004616874824343725
0.5780937500000001,-0.00045539253353049647
0.5781562499999999,-0.00045235992589237606
0.57821875,-0.00044900185053545205
0.57828125,-0.00044743209159982256
0.5783437499999999,-0.0004479086432276347
0.57840625,-0.00045015065787751274
0.57846875,-0.0004544458052161693
0.5785312499999999,-0.0004582220466997494
0.57859375,-0.0004653702830327705
0.57865625,-0.00047337224214855783
0.57871875,-0.0004818516742142523
0.57878125,-0.0004900825367105399
0.5788437499999999,-0.0004978822703246288
0.57890625,-0.0005047397667232514
0.57896875,-0.0005101467333078827
0.5790312499999999,-0.0005138448181425531
0.57909375,-0.0005157995344534094
0.57915625,-0.0005156697507868735
0.5792187499999999,-0.0005136135060895344
0.57928125,-0.0005098415750191543
0.57934375,-0.0005044946686015434
0.5794062499999999,-0.0004978075077728961
0.57946875,-0.0004906435384833055
0.57953125,-0.00048273914603647744
0.5795937499999999,-0.0004755229787688636
0.57965625,-0.00046861082407552435
0.57971875,-0.0004629896952237367
0.5797812499999999,-0.00046091319337104864
0.57984375,-0.0004583717096951767
0.57990625,-0.00045761374131371435
0.5799687499999999,-0.0004590031845508602
0.58003125,-0.00046257160312379586
0.58009375,-0.0004655989754855788
0.5801562499999999,-0.0004719228129163311
0.58021875,-0.00047971064581321665
0.58028125,-0.0004877359160389283
0.5803437499999999,-0.0004963260109353482
0.58040625,-0.0005044016067254423
0.58046875,-0.0005118659506270079
0.5805312499999999,-0.0005180564706111154
0.58059375,-0.0005228152738385936
0.5806562499999999,-0.0005256240028493758
0.58071875,-0.0005264157032578431
0.58078125,-0.0005256399626593217
0.5808437499999999,-0.0005225810340574247
0.58090625,-0.0005180916250813739
0.58096875,-0.0005120438864263388
0.5810312499999999,-0.0005051459306750564
0.58109375,-0.0004975395074656927
0.58115625,-0.0004900448470614993
0.5812187499999999,-0.00048286042855895384
0.58128125,-0.0004765760235388994
0.58134375,-0.0004736190980199617
0.5814062499999999,-0.0004701905877181889
0.58146875,-0.0004686100303887414
0.5815312499999999,-0.00046909849596508957
0.5815937499999999,-0.00047145610752721834
0.58165625,-0.00047561713603004596
0.58171875,-0.0004794358803532628
0.5817812499999999,-0.0004864486313737454
0.58184375,-0.0004944374981004709
0.58190625,-0.0005029196882354522
0.5819687499999999,-0.0005113447781783381
0.58203125,-0.0005191745159695837
0.58209375,-0.0005260023212939752
0.5821562499999999,-0.0005315689177654501
0.58221875,-0.0005354636909155747
0.58228125,-0.0005373745352762332
0.5823437499999999,-0.0005373285887077806
0.58240625,-0.0005353680835062449
0.58246875,-0.0005316804556704732
0.58253125,-0.0005262928866595629
0.58259375,-0.0005197799641518674
0.5826562499999999,-0.0005125676361703232
0.58271875,-0.0005050080420687039
0.58278125,-0.0004975603108132998
0.5828437499999999,-0.000490792559037348
0.58290625,-0.00048507232023629887
0.58296875,-0.00048284106567680896
0.5830312499999999,-0.00048033852900453144
0.58309375,-0.0004797674633653243
0.58315625,-0.0004811514477162243
0.5832187499999999,-0.000484442774081148
0.58328125,-0.0004874337559933467
0.58334375,-0.0004939225229445704
0.5834062499999999,-0.0005015433105141909
0.58346875,-0.0005098425178956187
0.58353125,-0.0005183175734568904
0.5835937499999999,-0.0005265209557959658
0.58365625,-0.0005339096676674968
0.58371875,-0.0005402621157836185
0.5837812499999999,-0.0005450065473914661
0.58384375,-0.0005478975292261407
0.58390625,-0.0005488639627919123
0.5839687499999999,-0.0005478594686753463
0.58403125,-0.0005450070724685729
0.58409375,-0.000540532605919998
0.5841562499999999,-0.0005345943757039812
0.58421875,-0.000527667319147225
0.58428125,-0.0005202037831620043
0.5843437499999999,-0.0005126526651407365
0.58440625,-0.0005054763956967301
0.58446875,-0.0004991431123121393
0.58453125,-0.0004961590113891218
0.58459375,-0.0004927899521212364
0.5846562499999999,-0.0004912062385662858
0.58471875,-0.0004915784267365553
0.58478125,-0.0004939206518326383
0.5848437499999999,-0.0004981605903438546
0.58490625,-0.0005019224531673389
0.58496875,-0.0005090215595281028
0.5850312499999999,-0.0005170176443110158
0.58509375,-0.0005255056658235238
0.58515625,-0.0005338764816079783
0.5852187499999999,-0.000541859142507109
0.58528125,-0.0005487646648175831
0.58534375,-0.0005542353747850226
0.5854062499999999,-0.0005580828321061215
0.58546875,-0.0005600950033176483
0.5855312500000001,-0.0005601335097197707
0.5855937499999999,-0.0005581851195716053
0.58565625,-0.0005545354299905172
0.58571875,-0.0005492935678613961
0.5857812499999999,-0.000542745106445218
0.58584375,-0.0005355220046816059
0.58590625,-0.0005279775525276961
0.5859687499999999,-0.0005205068155741122
0.58603125,-0.000513709121552533
0.58609375,-0.0005080442601790996
0.5861562499999999,-0.0005058757857377
0.58621875,-0.0005033366211580209
0.58628125,-0.0005026569126399261
0.5863437499999999,-0.0005041056349310014
0.58640625,-0.0005074398788544321
0.58646875,-0.0005103630813936139
0.58653125,-0.0005168846691600976
0.58659375,-0.0005245132371014816
0.5866562499999999,-0.0005327902710480295
0.58671875,-0.0005413094354936934
0.58678125,-0.0005495461394619608
0.5868437499999999,-0.0005570440971803259
0.58690625,-0.0005633157256114824
0.58696875,-0.0005680029074648582
0.5870312499999999,-0.0005709203791259693
0.58709375,-0.0005720492103984676
0.58715625,-0.0005711691150102755
0.5872187499999999,-0.0005683160403661611
0.58728125,-0.00056370615382665
0.58734375,-0.0005577920438521594
0.5874062499999999,-0.0005509396863202162
0.58746875,-0.000543564847754939
0.58753125,-0.0005359192661749251
0.5875937499999999,-0.0005287222827014826
0.58765625,-0.000522513716185613
0.58771875,-0.0005195763456992547
0.5877812499999999,-0.0005160776401460232
0.58784375,-0.0005144483618976237
0.58790625,-0.0005149247720412503
0.5879687499999999,-0.0005173486643925279
0.58803125,-0.0005214979180195728
0.58809375,-0.000525230225606993
0.5881562499999999,-0.000532330306869902
0.58821875,-0.0005404091995624694
0.58828125,-0.0005488748679783259
0.5883437499999999,-0.0005573437741258486
0.58840625,-0.0005650939027341817
0.58846875,-0.0005721132852145039
0.58853125,-0.0005776987999727423
0.58859375,-0.0005815490954806657
0.5886562499999999,-0.0005835388847214851
0.58871875,-0.0005836306649055767
0.58878125,-0.0005815998511224454
0.5888437499999999,-0.0005779694082394676
0.58890625,-0.0005726968996013215
0.58896875,-0.0005662051994530584
0.5890312499999999,-0.0005591466503212239
0.58909375,-0.000551343111121809
0.58915625,-0.0005439849274217756
0.5892187499999999,-0.0005373468474590831
0.58928125,-0.0005316330444838924
0.58934375,-0.0005292547383001223
0.5894062499999999,-0.0005268454191411504
0.58946875,-0.0005263758808589925
0.58953125,-0.0005276622950727283
0.5895937499999999,-0.0005308876411706936
0.58965625,-0.0005337053320278173
0.58971875,-0.0005404012348270704
0.5897812499999999,-0.0005481416770549835
0.58984375,-0.0005564029408037102
0.58990625,-0.0005647475342246411
0.5899687499999999,-0.0005730851043882559
0.59003125,-0.0005805268786057208
0.59009375,-0.0005867551583133013
0.5901562499999999,-0.0005915693061970123
0.59021875,-0.0005946027096209311
0.59028125,-0.0005956060670175151
0.59034375,-0.0005946223756460034
0.59040625,-0.0005918584767917248
0.59046875,-0.0005872595326842367
0.59053125,-0.0005813172946317405
0.59059375,-0.0005743620757843806
0.5906562499999999,-0.0005669489341606077
0.59071875,-0.0005594197036244627
0.59078125,-0.0005522874709986275
0.5908437499999999,-0.0005460026250828781
0.59090625,-0.0005431150178653033
0.59096875,-0.0005395685384512183
0.5910312499999999,-0.0005380497354552094
0.59109375,-0.000538428085371731
0.59115625,-0.0005408081442253437
0.5912187499999999,-0.0005449591256907471
0.59128125,-0.0005489241352645419
0.5913437500000001,-0.0005559317520081875
0.5914062499999999,-0.0005639647548890889
0.59146875,-0.0005722722057681373
0.59153125,-0.0005808664198210106
0.5915937499999999,-0.0005887134501507546
0.59165625,-0.0005955841638105516
0.59171875,-0.0006011818085637222
0.5917812499999999,-0.0006050139695547574
0.59184375,-0.0006069864168435218
0.59190625,-0.0006069895725448055
0.5919687499999999,-0.0006050986251665419
0.59203125,-0.0006014069424695664
0.59209375,-0.0005960636754467272
0.5921562499999999,-0.0005896360716957927
0.59221875,-0.000582360126057252
0.59228125,-0.0005747517251612488
0.59234375,-0.0005672961631789791
0.59240625,-0.0005605826338246078
0.59246875,-0.0005549037873181228
0.59253125,-0.0005526808887960089
0.59259375,-0.0005501760920081367
0.5926562499999999,-0.0005495596902185262
0.59271875,-0.0005510062982311964
0.59278125,-0.0005542956316778591
0.5928437499999999,-0.0005573559550179075
0.59290625,-0.0005638180929259662
0.59296875,-0.0005714635437800014
0.5930312499999999,-0.0005797191626444043
0.59309375,-0.000588225543695052
0.59315625,-0.0005964043355896342
0.5932187499999999,-0.0006038151574387293
0.59328125,-0.0006100242703871578
0.5933437500000001,-0.0006148170482770943
0.5934062499999999,-0.0006177579180087767
0.59346875,-0.0006186991136469255
0.59353125,-0.0006176975028907294
0.5935937499999999,-0.0006147975985118723
0.59365625,-0.0006103162980819268
0.59371875,-0.000604259240078002
0.5937812499999999,-0.0005973180097031058
0.59384375,-0.0005898146908576707
0.59390625,-0.000582237491738892
0.5939687499999999,-0.000575110999719769
0.59403125,-0.0005688415671786518
0.59409375,-0.0005658551775571674
0.5941562499999999,-0.0005623682027810772
0.59421875,-0.0005608292030166162
0.59428125,-0.0005613044736180878
0.59434375,-0.0005637074271419851
0.59440625,-0.0005678886838064584
0.59446875,-0.0005716368248175896
0.59453125,-0.0005787373661455403
0.59459375,-0.0005867144992317899
0.5946562499999999,-0.0005951492377719789
0.59471875,-0.0006035316732664192
0.59478125,-0.0006114733951530157
0.5948437499999999,-0.0006183319472794629
0.59490625,-0.0006237304639590963
0.59496875,-0.0006274756414867133
0.5950312499999999,-0.0006294776846360456
0.59509375,-0.0006293868948257231
0.59515625,-0.0006273603576832515
0.5952187499999999,-0.0006235742053582669
0.59528125,-0.0006183286810785699
0.5953437500000001,-0.0006117348754359209
0.5954062499999999,-0.0006044071157322098
0.59546875,-0.0005966694808230352
0.5955312500000001,-0.0005892979612637933
0.5955937499999999,-0.0005826948581425656
0.59565625,-0.0005768770392012013
0.59571875,-0.000574704417129146
0.5957812499999999,-0.0005721794585501483
0.59584375,-0.0005715338312997503
0.59590625,-0.0005729745638484995
0.5959687499999999,-0.000576355026352976
0.59603125,-0.0005791987404805965
0.59609375,-0.0005858277722338712
0.5961562499999999,-0.0005934904577334504
0.59621875,-0.0006017023371000241
0.59628125,-0.0006101162327113371
0.59634375,-0.000618279372761002
0.59640625,-0.0006257439854933863
0.59646875,-0.0006317413700516125
0.59653125,-0.0006363172989704013
0.59659375,-0.0006391917395381225
0.5966562499999999,-0.0006402063703817157
0.59671875,-0.0006391789203938625
0.59678125,-0.0006361369269282519
0.5968437499999999,-0.0006313755682919239
0.59690625,-0.0006253885688091015
0.59696875,-0.0006183798831281839
0.5970312499999999,-0.0006107865995867989
0.59709375,-0.0006032370928342329
0.59715625,-0.0005960590413573302
0.5972187499999999,-0.0005897086455577544
0.59728125,-0.0005867308037937613
0.5973437500000001,-0.0005834441842720861
0.5974062499999999,-0.0005818630982774575
0.59746875,-0.0005821485712381863
0.59753125,-0.0005846605768720092
0.5975937499999999,-0.0005889012764726531
0.59765625,-0.0005926242012994909
0.59771875,-0.0005996168181328226
0.5977812499999999,-0.0006076747372828345
0.59784375,-0.0006161608606472663
0.59790625,-0.0006242945094788385
0.5979687499999999,-0.000632141225767012
0.59803125,-0.0006389347161673969
0.59809375,-0.000644417831044998
0.59815625,-0.0006480394759862118
0.59821875,-0.0006499215705381423
0.59828125,-0.0006497068822676477
0.59834375,-0.0006475280472918038
0.59840625,-0.0006436088721005415
0.59846875,-0.0006382729839924453
0.59853125,-0.0006315975363818185
0.59859375,-0.0006242655679393819
0.5986562499999999,-0.0006165940287835778
0.59871875,-0.0006091028007274152
0.59878125,-0.0006022716349407542
0.5988437499999999,-0.0005964168689807786
0.59890625,-0.0005944088197613606
0.59896875,-0.0005920052168308376
0.5990312499999999,-0.0005912978892001208
0.59909375,-0.0005927565069679397
0.5991562500000001,-0.0005959268577324095
0.5992187499999999,-0.000598996273966243
0.59928125,-0.0006056101053493468
0.5993437500000001,-0.0006131661226403962
0.5994062499999999,-0.0006214819079422354
0.59946875,-0.00062975435305615
0.59953125,-0.0006378976283494958
0.5995937499999999,-0.0006451242056026152
0.59965625,-0.0006512627603985355
0.59971875,-0.000655665735470462
0.5997812499999999,-0.0006582399172319342
0.59984375,-0.0006591121457807658
0.59990625,-0.0006580760949373848
0.5999687499999999,-0.0006548849198394283
0.60003125,-0.0006500757134774646
0.60009375,-0.0006441007550138447
0.60015625,-0.0006367522802154593
0.60021875,-0.0006291259017756831
0.60028125,-0.0006215229127946448
0.60034375,-0.0006142137520905866
0.60040625,-0.0006080228788962888
0.60046875,-0.0006049305604834687
0.60053125,-0.0006016850123847922
0.60059375,-0.0006002072963464805
0.6006562499999999,-0.0006004872556362034
0.60071875,-0.0006028478968351514
0.60078125,-0.0006071364096772031
0.6008437499999999,-0.0006108348266707919
0.60090625,-0.0006180895080696441
0.60096875,-0.0006258301110149342
0.6010312499999999,-0.000634251272214871
0.60109375,-0.0006425320660257902
0.6011562500000001,-0.0006500795637442366
0.6012187499999999,-0.0006567522625647512
0.60128125,-0.0006620533694680492
0.6013437500000001,-0.0006655928928298999
0.6014062499999999,-0.0006672158929067196
0.60146875,-0.0006669847385263744
0.60153125,-0.000664677186465748
0.6015937499999999,-0.0006606553052870626
0.60165625,-0.0006551294390568785
0.60171875,-0.0006483762156347037
0.6017812499999999,-0.0006407924207339072
0.60184375,-0.0006330999506020188
0.60190625,-0.0006256200924404237
0.6019687499999999,-0.0006186863569844631
0.60203125,-0.0006130196480914202
0.60209375,-0.0006108702440128788
0.60215625,-0.0006082996403685703
0.60221875,-0.0006077861779677646
0.60228125,-0.0006090976859822878
0.60234375,-0.0006124544450075847
0.60240625,-0.0006155971110769209
0.60246875,-0.0006220573196039775
0.60253125,-0.0006295027771866385
0.60259375,-0.0006377515868983968
0.6026562499999999,-0.0006460580441138772
0.60271875,-0.000654011346235675
0.60278125,-0.0006611483281203159
0.6028437499999999,-0.0006670285058069103
0.60290625,-0.0006714511003521745
0.60296875,-0.00067387680772793
0.6030312499999999,-0.0006744952702839591
0.60309375,-0.0006730698468878221
0.6031562500000001,-0.0006698773097754407
0.6032187499999999,-0.0006648781502848408
0.60328125,-0.0006585889822790375
0.6033437500000001,-0.0006513930687221253
0.6034062499999999,-0.0006436560285086323
0.60346875,-0.0006359542912991664
0.60353125,-0.000628674217237099
0.6035937499999999,-0.0006222946119171235
0.60365625,-0.0006193462430312685
0.60371875,-0.000615958337880515
0.6037812499999999,-0.0006143976448714505
0.60384375,-0.0006147877849623784
0.60390625,-0.0006173189685394764
0.6039687499999999,-0.0006215189925773829
0.60403125,-0.0006251695810846336
0.60409375,-0.0006323441819531261
0.60415625,-0.000640237380830723
0.60421875,-0.0006483849577936171
0.60428125,-0.000656511404828905
0.60434375,-0.0006641351788010674
0.60440625,-0.0006706798530137226
0.60446875,-0.0006756977147167539
0.60453125,-0.0006790168579323963
0.60459375,-0.0006804915142363116
0.6046562499999999,-0.0006800414246420777
0.60471875,-0.0006774639498964147
0.60478125,-0.000673261005669043
0.6048437499999999,-0.0006675752002295796
0.60490625,-0.0006606610341163277
0.60496875,-0.0006529771606296822
0.6050312499999999,-0.0006452701505477165
0.60509375,-0.0006376638258660805
0.6051562500000001,-0.0006307319606295436
0.6052187499999999,-0.0006249719150736022
0.60528125,-0.000622826212990521
0.6053437500000001,-0.0006203278999490358
0.6054062499999999,-0.0006198870332065898
0.60546875,-0.0006213310391121885
0.6055312500000001,-0.0006245609492741278
0.6055937499999999,-0.0006276623677845677
0.60565625,-0.0006341234763862919
0.60571875,-0.00064156906788021
0.6057812499999999,-0.0006497902619317722
0.60584375,-0.0006579848738314867
0.60590625,-0.0006657121916498754
0.60596875,-0.0006726368298958438
0.60603125,-0.0006783960777851095
0.60609375,-0.0006825547778193664
0.60615625,-0.0006850081146252546
0.60621875,-0.0006853521536519386
0.60628125,-0.0006835838146603407
0.60634375,-0.0006801377255194335
0.60640625,-0.0006750882472083275
0.60646875,-0.0006687028246221069
0.60653125,-0.0006613508859984116
0.60659375,-0.0006533879341174553
0.6066562499999999,-0.0006455603190857057
0.60671875,-0.0006383204431216483
0.60678125,-0.0006320207879307177
0.6068437499999999,-0.000628874981157157
0.60690625,-0.0006254523776306614
0.6069687500000001,-0.0006239451589095946
0.6070312499999999,-0.0006245309146369199
0.60709375,-0.0006270269144580121
0.6071562500000001,-0.0006291434296287479
0.6072187499999999,-0.0006347961081537984
0.60728125,-0.0006420150142912168
0.6073437500000001,-0.0006498651136440173
0.6074062499999999,-0.0006579718572636145
0.60746875,-0.0006659743118760802
0.60753125,-0.0006734436120045748
0.6075937499999999,-0.0006795956651329538
0.60765625,-0.0006845465200784606
0.60771875,-0.0006877188073829005
0.6077812499999999,-0.0006888472885254043
0.60784375,-0.0006881992033375278
0.60790625,-0.0006853842651138239
0.60796875,-0.0006810170397653359
0.60803125,-0.000675135220031188
0.60809375,-0.0006680729862175716
0.60815625,-0.0006603593192680626
0.60821875,-0.0006524685082693535
0.60828125,-0.0006446782040766819
0.60834375,-0.0006377965653574652
0.60840625,-0.0006320979165353319
0.60846875,-0.000629865489453485
0.60853125,-0.0006274125102661426
0.60859375,-0.0006269727040949108
0.6086562499999999,-0.0006283789512952637
0.60871875,-0.0006319435009431995
0.60878125,-0.0006347754414851581
0.6088437499999999,-0.0006412085098728981
0.60890625,-0.0006485491941330412
0.6089687500000001,-0.0006567176474518016
0.6090312499999999,-0.0006648646237141231
0.60909375,-0.0006724589758974886
0.6091562500000001,-0.0006793222363923115
0.6092187499999999,-0.0006847238901041899
0.60928125,-0.0006886095369467299
0.6093437500000001,-0.0006909097497946326
0.6094062499999999,-0.0006907967621459926
0.60946875,-0.0006891280783734646
0.60953125,-0.0006852908639193994
0.6095937499999999,-0.0006800333853661591
0.60965625,-0.0006732536231785075
0.60971875,-0.0006659056841405372
0.6097812499999999,-0.0006577087391967246
0.60984375,-0.0006500352951489263
0.60990625,-0.0006427192112124919
0.60996875,-0.0006362263675014079
0.61003125,-0.0006331007517735854
0.61009375,-0.0006298189592114228
0.61015625,-0.0006285245889062069
0.61021875,-0.0006287726500606716
0.61028125,-0.000631323390806196
0.61034375,-0.0006336503309790908
0.61040625,-0.0006393216430093662
0.61046875,-0.0006464439816891293
0.61053125,-0.0006541142165582409
0.61059375,-0.0006620798579696149
0.6106562499999999,-0.0006699819902293291
0.61071875,-0.0006772582103465458
0.61078125,-0.0006832216189447335
0.6108437499999999,-0.0006879771572811458
0.61090625,-0.0006908171147603365
0.6109687500000001,-0.0006917460966600758
0.6110312499999999,-0.0006907508891918906
0.61109375,-0.0006876625476464268
0.6111562500000001,-0.0006830785773624809
0.6112187499999999,-0.0006770810642292013
0.61128125,-0.0006697409310013822
0.6113437500000001,-0.0006617380551193416
0.6114062499999999,-0.0006538461723026578
0.61146875,-0.000646040208140769
0.61153125,-0.0006390299369921637
0.6115937499999999,-0.0006332605528357044
0.61165625,-0.0006311404836691348
0.61171875,-0.000628714913291889
0.6117812499999999,-0.0006282009488824403
0.61184375,-0.0006298100845032739
0.61190625,-0.0006331619171611735
0.61196875,-0.0006362737538209706
0.61203125,-0.0006427287272568888
0.61209375,-0.000649993993162512
0.61215625,-0.0006579526721143605
0.61221875,-0.0006658677723403866
0.61228125,-0.0006734450944334211
0.61234375,-0.0006799908649950739
0.61240625,-0.0006852560731617288
0.61246875,-0.0006888971801144311
0.61253125,-0.0006907426370765385
0.61259375,-0.000690487333620024
0.6126562499999999,-0.0006883889057039821
0.61271875,-0.0006843192218853739
0.61278125,-0.0006787531731811472
0.6128437499999999,-0.0006719568163480877
0.61290625,-0.0006640937226903981
0.6129687500000001,-0.000656093182054715
0.6130312499999999,-0.0006480272237886081
0.61309375,-0.0006406395749448818
0.6131562500000001,-0.0006341871722550518
0.6132187499999999,-0.000631278265352031
0.61328125,-0.0006279645388185956
0.6133437500000001,-0.0006264947876277321
0.6134062499999999,-0.0006270547267921284
0.61346875,-0.0006295307010537876
0.61353125,-0.0006317165143339271
0.6135937499999999,-0.0006375931059650619
0.61365625,-0.0006445703334933828
0.61371875,-0.0006522575408968168
0.61378125,-0.000660197332115274
0.61384375,-0.0006678359479378934
0.61390625,-0.0006747598973093974
0.61396875,-0.0006807168427917301
0.61403125,-0.000685102123465689
0.61409375,-0.0006875804256270546
0.61415625,-0.0006882023227945955
0.61421875,-0.0006869047694060132
0.61428125,-0.0006837233342400911
0.61434375,-0.0006787933598781659
0.61440625,-0.0006723405286828618
0.61446875,-0.0006648689281070069
0.61453125,-0.0006567398884278833
0.61459375,-0.0006486580557641675
0.6146562499999999,-0.0006408567037020918
0.61471875,-0.0006338230520690213
0.6147812500000001,-0.0006300908364640229
0.6148437499999999,-0.0006258841327521081
0.61490625,-0.0006235880782578668
0.6149687500000001,-0.0006231880814880492
0.6150312499999999,-0.0006246557661018365
0.61509375,-0.0006281904617752992
0.6151562500000001,-0.0006312377241912137
0.6152187499999999,-0.0006376659223922276
0.61528125,-0.000645136964009814
0.6153437500000001,-0.0006528137493820516
0.6154062499999999,-0.0006604531825805462
0.61546875,-0.0006679126554379536
0.6155312500000001,-0.0006743261447600957
0.6155937499999999,-0.0006792229251930126
0.61565625,-0.0006824410473866144
0.61571875,-0.0006839403458813037
0.61578125,-0.0006835024745849572
0.61584375,-0.0006811204463686577
0.61590625,-0.0006768355174278234
0.61596875,-0.0006708815258165829
0.61603125,-0.000663665667381047
0.61609375,-0.0006557454760866555
0.61615625,-0.0006477120137029571
0.61621875,-0.0006395739120950705
0.61628125,-0.0006320546447031311
0.61634375,-0.0006256620125830725
0.61640625,-0.0006227013988982788
0.61646875,-0.0006194571223204492
0.61653125,-0.0006180295570103744
0.61659375,-0.0006186849641224429
0.6166562499999999,-0.0006211979493581793
0.61671875,-0.0006234516395971085
0.6167812500000001,-0.000629304288122759
0.6168437499999999,-0.0006362282700982796
0.61690625,-0.0006438596961233223
0.6169687500000001,-0.0006517143989573371
0.6170312499999999,-0.0006591345796985865
0.61709375,-0.0006657893179838337
0.6171562500000001,-0.0006713250346065611
0.6172187499999999,-0.0006755633886539394
0.61728125,-0.0006778633234366116
0.6173437500000001,-0.0006781077048901851
0.6174062499999999,-0.0006763164431037305
0.61746875,-0.0006728390127749076
0.61753125,-0.0006675766779981884
0.6175937499999999,-0.000660939831843739
0.61765625,-0.0006532460015604008
0.61771875,-0.0006449686846351915
0.61778125,-0.0006367957507845551
0.61784375,-0.0006289307614456285
0.61790625,-0.0006218498672044687
0.61796875,-0.000618065585346203
0.61803125,-0.0006139794468168203
0.61809375,-0.0006118061607980896
0.61815625,-0.0006114444247748291
0.61821875,-0.0006130366697127826
0.61828125,-0.0006165681736986645
0.61834375,-0.000619637843120413
0.61840625,-0.0006258972604921698
0.61846875,-0.0006333433307856087
0.61853125,-0.000640946011750361
0.61859375,-0.0006485099322935395
0.6186562499999999,-0.0006556513073397163
0.61871875,-0.0006616573820884958
0.6187812500000001,-0.000666452901533221
0.6188437499999999,-0.0006693819426021597
0.61890625,-0.0006706084402511026
0.6189687500000001,-0.0006697080622708046
0.6190312499999999,-0.0006667781644488849
0.61909375,-0.0006622178744977447
0.6191562500000001,-0.0006560708271909216
0.6192187499999999,-0.0006488465324789375
0.61928125,-0.0006404990957974213
0.6193437500000001,-0.0006323381813026566
0.6194062499999999,-0.0006239656641002789
0.61946875,-0.0006166003600079073
0.61953125,-0.0006101233103916748
0.6195937499999999,-0.0006071360984231111
0.61965625,-0.0006040140880441275
0.61971875,-0.0006026878893636289
0.61978125,-0.0006036311209761114
0.61984375,-0.0006061152218243965
0.61990625,-0.0006083768717135285
0.61996875,-0.0006142376963300666
0.62003125,-0.0006211384044632201
0.62009375,-0.0006285887345275215
0.62015625,-0.0006362449200908588
0.62021875,-0.0006434856355431867
0.62028125,-0.0006502297067832244
0.62034375,-0.0006553899062300486
0.62040625,-0.0006590764690376436
0.62046875,-0.0006610231322141114
0.62053125,-0.0006610738497002666
0.62059375,-0.0006588815608311038
0.6206562499999999,-0.0006549078362878755
0.62071875,-0.0006495239315074536
0.6207812500000001,-0.0006424557155356031
0.6208437499999999,-0.0006344770942453073
0.62090625,-0.0006261864465422623
0.6209687500000001,-0.0006177442939722597
0.6210312499999999,-0.0006096926904633204
0.62109375,-0.0006027994956939453
0.6211562500000001,-0.000599124138495985
0.6212187499999999,-0.0005949743361307047
0.62128125,-0.0005930188959643173
0.6213437500000001,-0.0005927844084311351
0.6214062499999999,-0.0005943761941586689
0.62146875,-0.0005980705929317792
0.62153125,-0.0006012132903498724
0.62159375,-0.0006074761437103449
0.62165625,-0.0006147207615348552
0.62171875,-0.0006224093784865659
0.62178125,-0.0006298285192580244
0.62184375,-0.0006365929260798708
0.62190625,-0.0006423808123498728
0.62196875,-0.0006468600552790582
0.62203125,-0.0006494819985271155
0.62209375,-0.000650267665121676
0.62215625,-0.0006490085071279295
0.62221875,-0.0006457289434666363
0.62228125,-0.0006406974558915701
0.62234375,-0.0006343199305477581
0.62240625,-0.0006268736436289557
0.62246875,-0.0006185550735645085
0.62253125,-0.0006098566298273003
0.6225937500000001,-0.000601708557188968
0.6226562499999999,-0.0005941427498692559
0.62271875,-0.0005877581020096723
0.6227812500000001,-0.0005849361757656046
0.6228437499999999,-0.0005818065275740858
0.62290625,-0.0005807985994513154
0.6229687500000001,-0.0005816341328343244
0.6230312499999999,-0.0005842847455381356
0.62309375,-0.0005868241986158318
0.6231562500000001,-0.000592676507349385
0.6232187499999999,-0.0005995001859391696
0.62328125,-0.0006069628141027461
0.6233437500000001,-0.0006143850895882
0.6234062499999999,-0.0006214863894641459
0.62346875,-0.0006279093721769796
0.62353125,-0.0006328366419003292
0.62359375,-0.0006362313793844207
0.62365625,-0.0006376531186776113
0.62371875,-0.0006371538598265586
0.62378125,-0.000634680212290302
0.62384375,-0.0006305911197106162
0.62390625,-0.0006247289985381183
0.62396875,-0.0006173948843310254
0.62403125,-0.0006092514334759616
0.62409375,-0.00060084913698491
0.62415625,-0.0005923817781494922
0.62421875,-0.0005842025002215229
0.62428125,-0.0005772264100682017
0.62434375,-0.0005738435695929051
0.62440625,-0.0005697994643046184
0.62446875,-0.0005676806580845462
0.62453125,-0.0005677363208702046
0.6245937500000001,-0.0005698103720762626
0.6246562499999999,-0.0005734821831897274
0.62471875,-0.0005764544283576728
0.6247812500000001,-0.0005829544189385333
0.6248437499999999,-0.0005901672292979512
0.62490625,-0.0005976982204667011
0.6249687500000001,-0.0006049773601806419
0.6250312499999999,-0.0006115872771245215
0.62509375,-0.0006170535203404021
0.6251562500000001,-0.0006210791606508781
0.6252187499999999,-0.0006233181098873608
0.62528125,-0.0006237523049988647
0.6253437500000001,-0.0006221890159121141
0.6254062499999999,-0.0006185001927756784
0.62546875,-0.0006131584194410192
0.6255312500000001,-0.0006065707563650616
0.62559375,-0.0005986301700490124
0.62565625,-0.0005901932071715604
0.62571875,-0.0005815996032553644
0.62578125,-0.0005732703425589958
0.62584375,-0.0005655991397005566
0.62590625,-0.0005614981921944762
0.62596875,-0.0005568192673592598
0.62603125,-0.0005537805743074664
0.62609375,-0.0005528726015481128
0.62615625,-0.000553946721824905
0.62621875,-0.000556772892586016
0.62628125,-0.0005591029753430343
0.62634375,-0.0005651565794531632
0.62640625,-0.0005721183064995861
0.62646875,-0.0005793991507255583
0.62653125,-0.0005868447997131529
0.6265937500000001,-0.0005937731286828549
0.6266562499999999,-0.0005997511204902661
0.62671875,-0.0006043597471933199
0.6267812500000001,-0.000607284810967168
0.6268437499999999,-0.0006085295639250837
0.62690625,-0.0006077249999598688
0.6269687500000001,-0.000604781857931419
0.6270312499999999,-0.0006002048221302458
0.62709375,-0.000593932014352469
0.6271562500000001,-0.0005864229018543513
0.6272187499999999,-0.0005781310093994074
0.62728125,-0.0005694081357949313
0.6273437500000001,-0.0005608501733298382
0.6274062499999999,-0.0005528620667034634
0.62746875,-0.0005459896438883838
0.62753125,-0.0005425752503450537
0.62759375,-0.0005386845372354065
0.62765625,-0.000536908342785053
0.62771875,-0.0005370814984650973
0.62778125,-0.0005390647986089209
0.62784375,-0.0005408899659055805
0.62790625,-0.0005463035089854767
0.62796875,-0.0005527217329215073
0.62803125,-0.0005597155696742684
0.62809375,-0.0005671828004624249
0.62815625,-0.0005743299780503822
0.62821875,-0.0005806985150532476
0.62828125,-0.000585885897887356
0.62834375,-0.0005895993548196005
0.62840625,-0.0005915330116769701
0.62846875,-0.0005913090722585307
0.62853125,-0.0005892421217168348
0.6285937500000001,-0.0005852683318241028
0.6286562499999999,-0.000579708278971261
0.62871875,-0.0005726016890356678
0.6287812500000001,-0.000564514060501925
0.6288437499999999,-0.0005559225256818526
0.62890625,-0.0005471241851007572
0.6289687500000001,-0.0005386658398204847
0.6290312499999999,-0.0005312329074751987
0.62909375,-0.0005271478987549927
0.6291562500000001,-0.0005227616328869061
0.6292187499999999,-0.0005197730776255322
0.62928125,-0.0005190151742756333
0.6293437500000001,-0.0005203095953554421
0.62940625,-0.0005233436438046718
0.62946875,-0.0005259754775624459
0.62953125,-0.0005318648789960079
0.62959375,-0.0005389200153068166
0.62965625,-0.0005461353065269042
0.62971875,-0.0005533655198764614
0.62978125,-0.0005600145922139074
0.62984375,-0.0005658655170167823
0.62990625,-0.0005699764949854969
0.62996875,-0.0005727321417764858
0.63003125,-0.0005732302937724448
0.63009375,-0.0005721149003066195
0.63015625,-0.0005688511454150225
0.63021875,-0.0005638378646402042
0.63028125,-0.0005574364526051562
0.63034375,-0.0005493814523546484
0.6304062500000001,-0.0005408191959826586
0.63046875,-0.0005321622651081603
0.63053125,-0.0005235082366365773
0.6305937500000001,-0.0005156968682415441
0.6306562499999999,-0.0005088943976292032
0.63071875,-0.0005055049680475487
0.6307812500000001,-0.0005017921951752102
0.6308437499999999,-0.0005002014810891187
0.63090625,-0.0005005201580288304
0.6309687500000001,-0.0005030649383776509
0.6310312499999999,-0.0005047733850723629
0.63109375,-0.0005103593385826083
0.6311562500000001,-0.0005167157958169272
0.6312187499999999,-0.0005239722451750861
0.63128125,-0.000531269816411821
0.6313437500000001,-0.0005381448859912638
0.63140625,-0.0005441629243259638
0.63146875,-0.0005490372973400298
0.63153125,-0.0005523975798071221
0.63159375,-0.0005537707179120027
0.63165625,-0.0005533375692504394
0.63171875,-0.0005509658477589607
0.63178125,-0.000546411595264841
0.63184375,-0.0005403895852151563
0.63190625,-0.0005331787730695758
0.63196875,-0.0005248993511233896
0.63203125,-0.0005159696309695525
0.63209375,-0.0005070644662285295
0.63215625,-0.0004988808640752351
0.63221875,-0.0004914896729168727
0.63228125,-0.00048761842703429203
0.63234375,-0.000483101117785642
0.6324062500000001,-0.00048076576280160765
0.63246875,-0.00048035249981226436
0.63253125,-0.0004816132384056343
0.6325937500000001,-0.0004848739214484976
0.6326562499999999,-0.00048764551718499805
0.63271875,-0.0004938581624262389
0.6327812500000001,-0.0005006449046891653
0.6328437499999999,-0.0005079139289373424
0.63290625,-0.0005151632413609719
0.6329687500000001,-0.0005215351679606905
0.6330312499999999,-0.0005268595417554089
0.63309375,-0.0005308442752333248
0.6331562500000001,-0.0005330027595595865
0.6332187499999999,-0.0005332996553531477
0.63328125,-0.0005316837063408381
0.6333437500000001,-0.0005278723558825582
0.63340625,-0.000522468085601642
0.63346875,-0.000515699305376649
0.63353125,-0.0005075812993263068
0.63359375,-0.0004988560741047698
0.63365625,-0.0004900594914331313
0.63371875,-0.00048153648609390587
0.63378125,-0.000473759733688503
0.63384375,-0.00046911199013492666
0.63390625,-0.000464017766477573
0.63396875,-0.000460703685364397
0.63403125,-0.0004592655129102563
0.63409375,-0.00045997849150769543
0.63415625,-0.00046258792623121714
0.63421875,-0.00046468488291127874
0.63428125,-0.0004701690654403956
0.63434375,-0.0004768689730736825
0.6344062500000001,-0.00048400160823270505
0.63446875,-0.0004912297494645834
0.63453125,-0.0004978816093292315
0.6345937500000001,-0.000503611566810093
0.6346562499999999,-0.0005083890646626066
0.63471875,-0.0005113536166065913
0.6347812500000001,-0.0005122483353124235
0.6348437499999999,-0.0005113166662974178
0.63490625,-0.0005083952799856545
0.6349687500000001,-0.0005036554297187454
0.6350312499999999,-0.0004973360925093623
0.63509375,-0.0004897819393068145
0.6351562500000001,-0.000481155775596577
0.6352187499999999,-0.0004722686160237785
0.63528125,-0.0004635943865822362
0.6353437500000001,-0.0004554023810504626
0.63540625,-0.00044811765870626796
0.63546875,-0.0004443443125548008
0.6355312500000001,-0.0004402984730733084
0.63559375,-0.00043819801298734806
0.63565625,-0.0004380733011890292
0.63571875,-0.00043972240011422303
0.63578125,-0.000441126079773993
0.63584375,-0.0004461935122356542
0.63590625,-0.0004526429713719027
0.63596875,-0.00045955440967787586
0.63603125,-0.00046667883602144467
0.63609375,-0.0004736623868388107
0.63615625,-0.0004800486958703859
0.63621875,-0.0004849571651209736
0.63628125,-0.0004884753256171326
0.63634375,-0.0004904101688295026
0.6364062500000001,-0.0004903135052735097
0.63646875,-0.00048806516865651517
0.63653125,-0.0004839840450832286
0.6365937500000001,-0.0004782904876475952
0.6366562499999999,-0.0004710165470794489
0.63671875,-0.00046291162245110096
0.6367812500000001,-0.0004539957423507282
0.6368437499999999,-0.00044518061542273696
0.63690625,-0.00043671290446445354
0.6369687500000001,-0.00042898995044765575
0.6370312499999999,-0.00042460430628656065
0.63709375,-0.00041986393401627353
0.6371562500000001,-0.00041685503133322144
0.63721875,-0.00041590574765587585
0.63728125,-0.0004167150136719089
0.6373437500000001,-0.00041965658710851894
0.63740625,-0.0004221326862836605
0.63746875,-0.0004279807079795861
0.63753125,-0.00043462303445476747
0.63759375,-0.000441797730936562
0.63765625,-0.00044888068631416395
0.63771875,-0.0004554371394435569
0.63778125,-0.00046109808930575036
0.63784375,-0.00046530968708855674
0.63790625,-0.00046785610977100045
0.63796875,-0.00046833269249793585
0.63803125,-0.00046717173439696225
0.63809375,-0.0004637980923637153
0.63815625,-0.0004585384046901786
0.6382187500000001,-0.0004519264594367578
0.63828125,-0.00044398924865208383
0.63834375,-0.00043533222704308233
0.6384062500000001,-0.0004264673932592236
0.63846875,-0.0004176863772167305
0.63853125,-0.00040963001757350626
0.6385937500000001,-0.00040267635415414116
0.6386562499999999,-0.00039931284603966777
0.63871875,-0.0003955495113461549
0.6387812500000001,-0.0003939100752406166
0.6388437499999999,-0.0003942057789310949
0.63890625,-0.00039624526627270173
0.6389687500000001,-0.0003977034057461998
0.6390312499999999,-0.00040330327925382214
0.63909375,-0.00040976551175576914
0.6391562500000001,-0.0004166705090220685
0.63921875,-0.00042403905971558076
0.63928125,-0.0004307051850247906
0.6393437500000001,-0.00043659616194348383
0.63940625,-0.00044162900584476805
0.63946875,-0.00044470909895390903
0.63953125,-0.00044644481376635015
0.63959375,-0.0004455945722276339
0.63965625,-0.00044322213293132573
0.63971875,-0.00043877394901355865
0.63978125,-0.0004326739199497845
0.63984375,-0.00042529571958732637
0.63990625,-0.0004165875382248288
0.63996875,-0.0004078183502458574
0.64003125,-0.00039884022143311243
0.64009375,-0.0003906051379952147
0.64015625,-0.0003829560039425306
0.6402187500000001,-0.0003788963121521549
0.64028125,-0.00037468810794102914
0.64034375,-0.00037213920397960454
0.6404062500000001,-0.0003716411204767456
0.64046875,-0.0003729016934681806
0.64053125,-0.0003761874168937973
0.6405937500000001,-0.00037899238341093655
0.6406562499999999,-0.00038493180290084805
0.64071875,-0.0003919761311759057
0.6407812500000001,-0.00039914763108041956
0.6408437499999999,-0.0004061992046726637
0.64090625,-0.0004125716625224887
0.6409687500000001,-0.0004178019324382748
0.6410312499999999,-0.00042170959040611217
0.64109375,-0.00042403560097988013
0.6411562500000001,-0.0004241940057539001
0.64121875,-0.0004224831200916185
0.64128125,-0.0004187336559359281
0.6413437500000001,-0.00041316647173077203
0.64140625,-0.0004062440452170246
0.64146875,-0.00039816865318830635
0.64153125,-0.00038951564493731883
0.64159375,-0.00038055689081310795
0.64165625,-0.00037204529031949207
0.64171875,-0.00036407237986073315
0.64178125,-0.0003595995886007536
0.64184375,-0.000354493372195272
0.64190625,-0.00035131379309942534
0.64196875,-0.0003499930784225669
0.64203125,-0.0003505887314987216
0.64209375,-0.0003530040633340781
0.64215625,-0.00035535985287900307
0.6422187500000001,-0.0003610356585408009
0.64228125,-0.00036769151736089356
0.64234375,-0.0003747780294706335
0.6424062500000001,-0.00038171442014379997
0.64246875,-0.000388619257771991
0.64253125,-0.0003945692060977127
0.6425937500000001,-0.0003990990487027224
0.6426562499999999,-0.00040185969102191077
0.64271875,-0.00040278528121687196
0.6427812500000001,-0.0004017101647394161
0.6428437499999999,-0.0003989502885852342
0.64290625,-0.00039419408462641053
0.6429687500000001,-0.00038769404205825364
0.6430312499999999,-0.0003799676464009416
0.64309375,-0.0003715292985232155
0.6431562500000001,-0.0003625297555220619
0.64321875,-0.00035375437258279574
0.64328125,-0.00034563760783311304
0.6433437500000001,-0.0003386404183432362
0.64340625,-0.00033483226114673637
0.64346875,-0.00033086176269699064
0.64353125,-0.00032871616062377096
0.64359375,-0.00032871396409886455
0.64365625,-0.00033056201381581607
0.64371875,-0.0003320641833778615
0.64378125,-0.0003372390325317859
0.64384375,-0.0003436365849982803
0.64390625,-0.00035055807937044853
0.64396875,-0.0003576710186006665
0.64403125,-0.0003648314210935241
0.64409375,-0.0003711230155639608
0.64415625,-0.00037601619369324185
0.6442187500000001,-0.0003793986482846373
0.64428125,-0.0003810729001591656
0.64434375,-0.0003810064006226216
0.6444062500000001,-0.00037874465023236825
0.64446875,-0.0003743915355462063
0.64453125,-0.0003686872793076182
0.6445937500000001,-0.00036167105301172786
0.6446562499999999,-0.0003531615118307352
0.64471875,-0.000344238580630922
0.6447812500000001,-0.0003353894155258899
0.6448437499999999,-0.0003268450005894652
0.64490625,-0.00031921513084927355
0.6449687500000001,-0.00031500235707006274
0.64503125,-0.00031031111614793216
0.64509375,-0.0003074590585895043
0.6451562500000001,-0.0003065531642349184
0.64521875,-0.00030772069929850543
0.64528125,-0.00031057570368236975
0.6453437500000001,-0.000313049585665498
0.64540625,-0.00031891671267725297
0.64546875,-0.0003258111973782063
0.6455312500000001,-0.00033279154302844755
0.64559375,-0.00033976449775958983
0.64565625,-0.0003463627282023693
0.64571875,-0.0003520239303957118
0.64578125,-0.00035600336306261526
0.64584375,-0.00035824735652208173
0.64590625,-0.0003586369951379814
0.64596875,-0.0003570172612102629
0.6460312500000001,-0.0003535378020321153
0.64609375,-0.0003483569165831507
0.64615625,-0.00034134363133151574
0.6462187500000001,-0.00033330138675469884
0.64628125,-0.00032469978717745984
0.64634375,-0.0003156407338317374
0.6464062500000001,-0.00030667381372138924
0.64646875,-0.0002985523334478879
0.64653125,-0.0002937547200095175
0.6465937500000001,-0.00028838191164480553
0.6466562499999999,-0.0002846258393029155
0.64671875,-0.00028282451964212196
0.6467812500000001,-0.0002831360571211028
0.6468437499999999,-0.00028534775270740165
0.64690625,-0.0002871751736370637
0.6469687500000001,-0.0002924225280884346
0.64703125,-0.0002987429126600355
0.64709375,-0.0003057082091322688
0.6471562500000001,-0.00031277622256769416
0.64721875,-0.0003193540616895432
0.64728125,-0.00032505244418899043
0.6473437500000001,-0.00032965470375429656
0.64740625,-0.0003324257971828726
0.64746875,-0.0003335485775410735
0.64753125,-0.0003325648718210117
0.64759375,-0.00032950031145073666
0.64765625,-0.0003246852100281805
0.64771875,-0.00031825587973843134
0.64778125,-0.00031047680043765763
0.64784375,-0.00030180352744016425
0.64790625,-0.0002925688381922448
0.64796875,-0.0002834225182776484
0.6480312500000001,-0.00027477416049034864
0.64809375,-0.0002672405595109534
0.64815625,-0.00026297554019537317
0.6482187500000001,-0.00025840880947206046
0.64828125,-0.0002559209385983169
0.64834375,-0.00025535399058337904
0.6484062500000001,-0.00025657870820330886
0.64846875,-0.0002595071157779766
0.64853125,-0.0002621260326903796
0.6485937500000001,-0.0002678338904024413
0.6486562499999999,-0.0002744911238286296
0.64871875,-0.0002812750813484116
0.6487812500000001,-0.0002879463906884927
0.6488437499999999,-0.0002938776329477061
0.64890625,-0.0002985936624679414
0.6489687500000001,-0.000301998604628817
0.64903125,-0.0003033706897612176
0.64909375,-0.000302947695600686
0.6491562500000001,-0.0003004408869658609
0.64921875,-0.0002959624258949134
0.64928125,-0.00028984342956167586
0.6493437500000001,-0.00028221249524424535
0.64940625,-0.0002737098983531805
0.64946875,-0.000264155628497853
0.64953125,-0.0002548813358196761
0.64959375,-0.0002457852919243442
0.64965625,-0.0002375532126530494
0.64971875,-0.0002323196561380414
0.64978125,-0.00022721512933658594
0.64984375,-0.00022344289692656505
0.64990625,-0.00022183512123234717
0.64996875,-0.0002221395625164463
0.6500312500000001,-0.00022421626765752045
0.65009375,-0.00022592948793276335
0.65015625,-0.0002310164198111725
0.6502187500000001,-0.0002371236126605461
0.65028125,-0.00024350347800673744
0.65034375,-0.0002500265229518142
0.6504062500000001,-0.000255929049122236
0.65046875,-0.00026093324980501487
0.65053125,-0.0002643966048821722
0.6505937500000001,-0.0002660907113979094
0.6506562499999999,-0.00026628588433291744
0.65071875,-0.0002642901012162302
0.6507812500000001,-0.00026040679713064396
0.6508437499999999,-0.0002544003207257603
0.65090625,-0.0002467663760121891
0.6509687500000001,-0.0002380715500189881
0.65103125,-0.0002287934994054039
0.65109375,-0.00021907413071565324
0.6511562500000001,-0.00020941913775464338
0.65121875,-0.00020038003666544846
0.65128125,-0.00019265258579322098
0.6513437500000001,-0.0001882844818079793
0.65140625,-0.00018353044488228498
0.65146875,-0.00018069172889884078
0.65153125,-0.00017988663939151606
0.65159375,-0.00018113267086161677
0.65165625,-0.0001821884212958036
0.65171875,-0.00018649959070916877
0.65178125,-0.0001918910205673946
0.65184375,-0.00019801587512709162
0.65190625,-0.00020417060853881314
0.65196875,-0.00021016184753781808
0.6520312500000001,-0.000215297334188444
0.65209375,-0.00021912645767955402
0.65215625,-0.00022137427643101337
0.6522187500000001,-0.00022168911460838936
0.65228125,-0.0002201949089569999
0.65234375,-0.00021674070229581177
0.6524062500000001,-0.00021111189572266265
0.65246875,-0.00020405897818603913
0.65253125,-0.00019568498207860746
0.6525937500000001,-0.00018618793028175873
0.6526562499999999,-0.0001762722621619292
0.65271875,-0.00016648769694223298
0.6527812500000001,-0.00015730074853803622
0.65284375,-0.0001489093199850411
0.65290625,-0.0001434707010514874
0.6529687500000001,-0.00013812267812479684
0.65303125,-0.0001349507313082171
0.65309375,-0.00013351375368994556
0.6531562500000001,-0.00013403571139175563
0.65321875,-0.0001362877872252699
0.65328125,-0.00013812428414843037
0.6533437500000001,-0.00014339198034443723
0.65340625,-0.00014950718655528522
0.65346875,-0.0001557845395193172
0.65353125,-0.00016218617024205823
0.65359375,-0.00016750378599744709
0.65365625,-0.00017219570605711554
0.65371875,-0.00017517694627615377
0.65378125,-0.00017656315529369915
0.6538437500000001,-0.0001760785911393975
0.65390625,-0.00017344188357662493
0.65396875,-0.00016883135758306855
0.6540312500000001,-0.00016282332135726663
0.65409375,-0.00015571447193589438
0.65415625,-0.00014685246839400007
0.6542187500000001,-0.00013705192385676107
0.65428125,-0.00012770988812375872
0.65434375,-0.0001188715282395697
0.6544062500000001,-0.00011076321178987714
0.65446875,-0.00010562914704567716
0.65453125,-0.00010030501959150395
0.6545937500000001,-0.00009705993226605258
0.6546562499999999,-0.00009578084152606081
0.65471875,-0.00009625100360365069
0.6547812500000001,-0.00009865654663494816
0.65484375,-0.00010063558482163726
0.65490625,-0.00010642519347089929
0.6549687500000001,-0.00011333888278738935
0.65503125,-0.00012064649760724216
0.65509375,-0.00012800408511025319
0.6551562500000001,-0.00013488287384276487
0.65521875,-0.0001410814074023145
0.65528125,-0.00014579574018300928
0.6553437500000001,-0.00014912289162341552
0.65540625,-0.00015037377532432783
0.65546875,-0.00014973317037238199
0.6555312500000001,-0.00014741067891355097
0.65559375,-0.00014333987606722498
0.65565625,-0.00013767206355342482
0.65571875,-0.00013086373063662948
0.65578125,-0.0001232492819363898
0.6558437500000001,-0.00011549880609855456
0.65590625,-0.00010779884833930775
0.65596875,-0.000100902926878782
0.6560312500000001,-0.00009543408243092855
0.65609375,-0.00009359974073097632
0.65615625,-0.00009130761284609212
0.6562187500000001,-0.00009099379713731204
0.65628125,-0.00009285699738263709
0.65634375,-0.00009689354364764147
0.6564062500000001,-0.00010285457433729939
0.65646875,-0.00010838726647063868
0.65653125,-0.00011716111092689718
0.6565937500000001,-0.00012656729517441373
0.6566562499999999,-0.00013612943094796354
0.65671875,-0.00014577641454407986
0.6567812500000001,-0.00015491215474749964
0.65684375,-0.00016289366425043666
0.65690625,-0.0001692547534863434
0.6569687500000001,-0.00017391943955877287
0.65703125,-0.00017692817610978628
0.65709375,-0.00017809309371337456
0.6571562500000001,-0.00017743161543169045
0.65721875,-0.00017524063068523332
0.65728125,-0.00017180972505988212
0.6573437500000001,-0.000167552052448533
0.65740625,-0.00016313493444911759
0.65746875,-0.00015879851713870158
0.65753125,-0.0001550635607271006
0.65759375,-0.00015239458642718473
0.65765625,-0.00015335116280193462
0.65771875,-0.00015408274929075427
0.65778125,-0.0001568689249337174
0.6578437500000001,-0.00016183392547343411
0.65790625,-0.00016901170843959534
0.65796875,-0.00017822318950798388
0.6580312500000001,-0.00018713319944832496
0.65809375,-0.0001995389812755044
0.65815625,-0.0002129218065129515
0.6582187500000001,-0.00022704041779513656
0.65828125,-0.00024107102396862812
0.65834375,-0.0002546911660832596
0.6584062500000001,-0.00026754901788077906
0.65846875,-0.0002790876797084327
0.65853125,-0.0002891646963191219
0.6585937500000001,-0.00029747482441547235
0.6586562499999999,-0.0003039761331258134
0.65871875,-0.0003090289948460903
0.6587812500000001,-0.00031217948888748875
0.65884375,-0.00031430806180714893
0.65890625,-0.0003155714785738131
0.6589687500000001,-0.00031642548436118523
0.65903125,-0.0003172220762453562
0.65909375,-0.000319015799171124
0.6591562500000001,-0.0003214101823126453
0.65921875,-0.0003274433972596663
0.65928125,-0.00033328743043842257
0.6593437500000001,-0.0003411357715823182
0.65940625,-0.00035128651578493486
0.65946875,-0.0003637018561105376
0.65953125,-0.00037829090645748187
0.65959375,-0.00039328044029550424
0.65965625,-0.0004114629396152758
0.65971875,-0.000430964763615177
0.65978125,-0.000451443999102491
0.6598437500000001,-0.0004720428055591114
0.65990625,-0.0004928927309854753
0.65996875,-0.0005126436134827023
0.6600312500000001,-0.0005316536316468182
0.66009375,-0.0005490066858463011
0.66015625,-0.0005648611376399132
0.6602187500000001,-0.0005788712477958341
0.66028125,-0.0005914283768018586
0.66034375,-0.0006020685609361837
0.6604062500000001,-0.0006116473231952968
0.66046875,-0.0006200355389714696
0.66053125,-0.0006277591074221531
0.6605937500000001,-0.0006355502090956838
0.66065625,-0.000643995547334103
0.66071875,-0.0006530162357044345
0.6607812500000001,-0.0006639502938504821
0.66084375,-0.000678414753223236
0.66090625,-0.0006925965485243546
0.6609687500000001,-0.0007094066101466651
0.66103125,-0.0007284917102308441
0.66109375,-0.0007498298828962635
0.6611562500000001,-0.0007730198833305474
0.66121875,-0.0007958876473455057
0.66128125,-0.0008227976210461035
0.6613437500000001,-0.000850466600126519
0.66140625,-0.0008783154955240569
0.66146875,-0.0009066092950350962
0.66153125,-0.0009341870440236488
0.66159375,-0.0009610186386382891
0.6616562500000001,-0.0009864110356776687
0.66171875,-0.0010104955921423076
0.66178125,-0.0010326772061730882
0.6618437500000001,-0.0010532939322411006
0.66190625,-0.0010724077522683215
0.66196875,-0.0010900828047523126
0.6620312500000001,-0.0011068168225874045
0.66209375,-0.0011225928324427523
0.66215625,-0.0011381686260257193
0.6622187500000001,-0.001154062273833266
0.66228125,-0.001170318180891819
0.66234375,-0.001188094953663399
0.6624062500000001,-0.0012094371458637315
0.66246875,-0.0012305626876114861
0.66253125,-0.0012537268496039256
0.6625937500000001,-0.0012789197896299759
0.66265625,-0.0013061940252714066
0.66271875,-0.0013353738605919874
0.6627812500000001,-0.0013647762895084153
0.66284375,-0.0013972295501167853
0.66290625,-0.0014301230367576717
0.6629687500000001,-0.0014636568998492167
0.66303125,-0.0014973962689835627
0.66309375,-0.0015305914407711813
0.6631562500000001,-0.0015623663873916074
0.66321875,-0.0015926741963060292
0.66328125,-0.0016211388751048578
0.6633437500000001,-0.001647507872029011
0.66340625,-0.0016723055894891231
0.66346875,-0.0016948883736319434
0.66353125,-0.0017154088819100466
0.66359375,-0.0017342285805377056
0.6636562500000001,-0.001751930794889292
0.66371875,-0.00176884995869786
0.66378125,-0.001784836797587501
0.6638437500000001,-0.0018011176935971984
0.66390625,-0.0018180356019214527
0.66396875,-0.0018380532246087267
0.6640312500000001,-0.0018570472713682062
0.66409375,-0.0018772900931762204
0.66415625,-0.001898937227621189
0.6642187500000001,-0.0019221155025130887
0.66428125,-0.0019469499080017605
0.66434375,-0.0019708791741770842
0.6644062500000001,-0.001997203348890239
0.66446875,-0.002024295341480825
0.66453125,-0.0020511916113308687
0.6645937500000001,-0.0020771784395451423
0.66465625,-0.0021020615400440326
0.66471875,-0.002125368697105924
0.6647812500000001,-0.002146273282975446
0.66484375,-0.002164899011495511
0.66490625,-0.0021806099118420463
0.6649687500000001,-0.0021935281420170094
0.66503125,-0.00220356751078582
0.66509375,-0.002210624424826148
0.6651562500000001,-0.002214885094552199
0.66521875,-0.0022170285829170022
0.66528125,-0.002216951136287712
0.6653437500000001,-0.002215586159303451
0.66540625,-0.0022130363865563163
0.66546875,-0.0022097080762772947
0.6655312500000001,-0.00220616118001242
0.66559375,-0.002204540667062216
0.6656562500000001,-0.002201012669902122
0.66571875,-0.0021982137193810453
0.66578125,-0.0021958993211251
0.6658437500000001,-0.002193665669675618
0.66590625,-0.002191552085457113
0.66596875,-0.0021869569418567353
0.6660312500000001,-0.002183871295730999
0.66609375,-0.0021797125864275804
0.66615625,-0.0021737789672076208
0.6662187500000001,-0.0021655483283882643
0.66628125,-0.0021545948979808105
0.66634375,-0.0021402244398866926
0.6664062500000001,-0.0021221942412750494
0.66646875,-0.0021003657330131847
0.66653125,-0.00207435430071283
0.6665937500000001,-0.0020439003563028635
0.66665625,-0.0020091169544698625
0.66671875,-0.001970419980832201
0.6667812500000001,-0.0019276838909838973
0.66684375,-0.0018815866242240728
0.66690625,-0.001832047545413197
0.6669687500000001,-0.0017798985070256873
0.66703125,-0.0017255931812524689
0.66709375,-0.001669335359262794
0.6671562500000001,-0.001613251091886772
0.66721875,-0.0015538129135990036
0.66728125,-0.0014934071079126948
0.6673437500000001,-0.0014316781689099056
0.66740625,-0.0013688136118939348
0.66746875,-0.0013045097746379464
0.66753125,-0.0012362251998941642
0.66759375,-0.0011682043522793506
0.6676562500000001,-0.001097236003429529
0.66771875,-0.00102310013768675
0.66778125,-0.000945225740608957
0.6678437500000001,-0.000863145484861029
0.66790625,-0.0007762092745928623
0.66796875,-0.0006838922561473795
0.6680312500000001,-0.0005860106792406478
0.66809375,-0.0004820411790837087
0.66815625,-0.00037204174087238084
0.6682187500000001,-0.00025578901105373364
0.66828125,-0.00013348452852544185
0.66834375,-5.407028915535572e-6
0.6684062500000001,0.00012835937536287423
0.6684687500000001,0.0002671633130854334
0.66853125,0.00041094913883813616
0.6685937500000001,0.0005592800580128676
0.66865625,0.0007119109985064404
0.66871875,0.0008659529828744517
0.6687812500000001,0.0010256530552069931
0.66884375,0.0011886430377073404
0.66890625,0.0013549508535697502
0.6689687500000001,0.001524535854663625
0.66903125,0.0016973849490046211
0.66909375,0.0018762485726067507
0.6691562500000001,0.0020567693801885473
0.66921875,0.0022422705728332715
0.66928125,0.0024328938809825285
0.6693437500000001,0.0026294650322405966
0.66940625,0.002832166101481265
0.6694687500000001,0.0030418948451035946
0.66953125,0.0032594018735080804
0.66959375,0.00348431860295588
0.6696562500000001,0.003717548948554139
0.66971875,0.0039596908575672
0.66978125,0.004209915482274756
0.6698437500000001,0.00446921932978097
0.66990625,0.004736505941604213
0.66996875,0.005012801642264482
0.6700312500000001,0.0052958502272035385
0.67009375,0.005582512559226066
0.67015625,0.005871689794853842
0.6702187500000001,0.006162995083284023
0.67028125,0.006454964718796696
0.67034375,0.006751501898595871
0.6704062500000001,0.007050252376502392
0.6704687500000001,0.00735230364348223
0.67053125,0.00765687737841815
0.6705937500000001,0.007964845114277613
0.67065625,0.008277015827544615
0.67071875,0.008595528031881475
0.6707812500000001,0.008916826627084526
0.67084375,0.009244618025696982
0.67090625,0.009578652860047027
0.6709687500000001,0.009920040315843003
0.67103125,0.010269852614741871
0.67109375,0.010628357175359184
0.6711562500000001,0.01099621917455667
0.67121875,0.011373941448859795
0.67128125,0.011762357992191594
0.6713437500000001,0.012160443240782401
0.67140625,0.012569666706529793
0.6714687500000001,0.01298956013409601
0.67153125,0.0134196918723683
0.67159375,0.01385964066920082
0.6716562500000001,0.014309286259183457
0.67171875,0.01476838073402266
0.67178125,0.015236034321352988
0.6718437500000001,0.015710064559148293
0.67190625,0.016193907510498387
0.67196875,0.016684905587149662
0.6720312500000001,0.017183133669239334
0.67209375,0.017688304312233546
0.67215625,0.01820023252421915
0.6722187500000001,0.018718712122604217
0.67228125,0.0192465738401231
0.67234375,0.01977912829689253
0.6724062500000001,0.020319112705169708
0.6724687500000001,0.020866639520648572
0.67253125,0.021422301235641344
0.6725937500000001,0.021986263842779012
0.67265625,0.022558635060852678
0.67271875,0.023140121437620342
0.6727812500000001,0.023730571386462035
0.67284375,0.024329836043061076
0.67290625,0.024938109977927392
0.6729687500000001,0.02555435425136613
0.67303125,0.026178810207956912
0.67309375,0.026811212769174704
0.6731562500000001,0.02745013680332864
0.67321875,0.028095466405902304
0.67328125,0.028745771502741144
0.6733437500000001,0.02939918351734591
0.67340625,0.03005337424897187
0.6734687500000001,0.030712100225673902
0.67353125,0.03137143546572735
0.67359375,0.03203113596976591
0.6736562500000001,0.03269049952327434
0.67371875,0.03334800846143943
0.67378125,0.03400395857716895
0.6738437500000001,0.03465793921543736
0.67390625,0.03531025156943575
0.67396875,0.03595802955777424
0.6740312500000001,0.036602695675585654
0.67409375,0.037243847075186895
0.67415625,0.0378814997867877
0.6742187500000001,0.03851530274349574
0.67428125,0.039145348597284815
0.67434375,0.03977115449704677
0.6744062500000001,0.04039154330291486
0.6744687500000001,0.041006989528297
0.67453125,0.04161578477421696
0.6745937500000001,0.04221737576981546
0.67465625,0.04281030802837783
0.67471875,0.043393379938085765
0.6747812500000001,0.04396524502764816
0.67484375,0.044524286865070456
0.67490625,0.04506879454064104
0.6749687500000001,0.04559701302298103
0.67503125,0.0461052495894068
0.67509375,0.04659644980912597
0.6751562500000001,0.04706670292453126
0.67521875,0.04751423027001532
0.67528125,0.04793834154517898
0.6753437500000001,0.04833756809743106
0.67540625,0.04871079143587542
0.6754687500000001,0.049059503008211894
0.6755312500000001,0.04937880207039326
0.67559375,0.04966958930229843
0.6756562500000001,0.04993151230932527
0.67571875,0.05016430261067274
0.67578125,0.05036682365154019
0.6758437500000001,0.0505383645753167
0.67590625,0.05067830441156723
0.67596875,0.05078550581436171
0.6760312500000001,0.050858634545151465
0.67609375,0.05089669005381785
0.67615625,0.05089809461718427
0.6762187500000001,0.050860703634579646
0.6762812500000001,0.050783162947904144
0.67634375,0.050663336859269686
0.6764062500000001,0.050499167312971736
0.6764687500000001,0.05028849713699081
0.67653125,0.050029063369354636
0.6765937500000001,0.04971706540553478
0.67665625,0.049354443335907744
0.67671875,0.04893739890124621
0.6767812500000001,0.048464308573865994
0.67684375,0.04793365249577519
0.67690625,0.04734397460104181
0.6769687500000001,0.046694051231990275
0.67703125,0.04598327268807287
0.67709375,0.04521286315535465
0.6771562500000001,0.044377662590065946
0.67721875,0.043478973291113374
0.6772812500000001,0.04251673618565204
0.6773437500000001,0.04148963359413156
0.67740625,0.040397055303111204
0.6774687500000001,0.03923815696324455
0.67753125,0.038011968967789925
0.67759375,0.03671717622534597
0.6776562500000001,0.035352639252869265
0.67771875,0.03391677175772115
0.67778125,0.03240796325951574
0.6778437500000001,0.03082430850054041
0.67790625,0.029164737027926685
0.67796875,0.027426915363216994
0.6780312500000001,0.025609516045270148
0.67809375,0.023711065430174497
0.67815625,0.021730309003585885
0.6782187500000001,0.019663614291334203
0.6782812500000001,0.017514534612345853
0.67834375,0.015280135806489514
0.6784062500000001,0.012960132988217715
0.6784687500000001,0.010554197442107699
0.67853125,0.008062273621358251
0.6785937500000001,0.0054867633679458044
0.67865625,0.0028241573687868074
0.67871875,0.00007612392440956711
0.6787812500000001,-0.0027562564820182017
0.67884375,-0.005672948122035698
0.67890625,-0.008673162394171922
0.6789687500000001,-0.011756739636637578
0.67903125,-0.014923592636770393
0.67909375,-0.01817290112116609
0.6791562500000001,-0.02150537317790846
0.67921875,-0.02492032298844097
0.6792812500000001,-0.028418010891495413
0.6793437500000001,-0.03199784178694464
0.67940625,-0.03566060555521752
0.6794687500000001,-0.03940508152393564
0.67953125,-0.043231073427029386
0.67959375,-0.04713804861253764
0.6796562500000001,-0.05112483543841354
0.67971875,-0.05519030475153968
0.67978125,-0.0593330448657282
0.6798437500000001,-0.06355186389527914
0.67990625,-0.06784581634028167
0.67996875,-0.07220941389559624
0.6800312500000001,-0.07663587698812634
0.68009375,-0.08110032768394546
0.68015625,-0.08560531226766227
0.6802187500000001,-0.09014939131040506
0.6802812500000001,-0.09473217027922
0.68034375,-0.0993526758792897
0.6804062500000001,-0.10401071589297187
0.68046875,-0.10870492130067075
0.68053125,-0.11343484125565098
0.6805937500000001,-0.11819893556585248
0.68065625,-0.12299573829817093
0.68071875,-0.1278238677245878
0.6807812500000001,-0.1326816761462842
0.68084375,-0.13756705540788206
0.68090625,-0.14247843898280385
0.6809687500000001,-0.14741211515246214
0.68103125,-0.15236608940137114
0.68109375,-0.1573373483702098
0.6811562500000001,-0.16232262219208018
0.68121875,-0.16731783398568106
0.6812812500000001,-0.17231984105116938
0.68134375,-0.17732481498709957
0.68140625,-0.1823282281157027
0.6814687500000001,-0.18732424590871946
0.68153125,-0.19231283311511957
0.68159375,-0.19728752734240676
0.6816562500000001,-0.2022445533777447
0.68171875,-0.20718132873081901
0.68178125,-0.21208989061064093
0.6818437500000001,-0.2169679965721963
0.6819062499999999,-0.22181218640366296
0.68196875,-0.2266182639899077
0.6820312500000001,-0.231382618749566
0.6820937499999999,-0.23610113955327156
0.68215625,-0.24077048707388235
0.6822187500000001,-0.24538729152450187
0.68228125,-0.24994748048305898
0.68234375,-0.25444799708944255
0.6824062500000001,-0.2588856344677951
0.68246875,-0.263256711368167
0.68253125,-0.26755823473038576
0.6825937500000001,-0.2717870186670482
0.68265625,-0.27594036410828476
0.68271875,-0.280015153671735
0.68278125,-0.2840082409730149
0.68284375,-0.2879151194192167
0.68290625,-0.29173783298744876
0.68296875,-0.2954726263555486
0.68303125,-0.29911705948000783
0.68309375,-0.30266914926713284
0.68315625,-0.3061273262279528
0.68321875,-0.3094901864299766
0.6832812500000001,-0.31275676028802346
0.68334375,-0.3159258123531206
0.68340625,-0.3189966021226451
0.6834687500000001,-0.3219686229725328
0.6835312499999999,-0.32484140658696786
0.68359375,-0.32761450701259953
0.6836562500000001,-0.3302878496125342
0.6837187499999999,-0.3328616175583958
0.68378125,-0.3353380169342503
0.6838437500000001,-0.337713153712934
0.6839062499999999,-0.33998974431095363
0.68396875,-0.3421682701702686
0.6840312500000001,-0.34424954806164515
0.68409375,-0.34623241386046244
0.68415625,-0.3481220606790829
0.6842187500000001,-0.3499175533575622
0.68428125,-0.35162016515434524
0.68434375,-0.3532312958931744
0.68440625,-0.35475246976135666
0.68446875,-0.35618533233360616
0.68453125,-0.35753156690456467
0.68459375,-0.3587930066934477
0.68465625,-0.3599715206592808
0.68471875,-0.3610691144912239
0.68478125,-0.36208784033447794
0.68484375,-0.36302981271653223
0.68490625,-0.36389724955451935
0.68496875,-0.3646923445251866
0.68503125,-0.3654173261625815
0.6850937500000001,-0.3660745687868961
0.6851562499999999,-0.36666646532872177
0.68521875,-0.36719536591821933
0.6852812500000001,-0.3676615911087989
0.6853437499999999,-0.36807168533157486
0.68540625,-0.36842607323083476
0.6854687500000001,-0.36872720207113663
0.6855312499999999,-0.36897751017511277
0.68559375,-0.36917946237608135
0.6856562500000001,-0.36933552845411044
0.6857187499999999,-0.36944817390385054
0.68578125,-0.3695198512886338
0.68584375,-0.36955299571368644
0.6859062499999999,-0.3695521352320754
0.68596875,-0.36951547345659974
0.68603125,-0.3694475194645235
0.68609375,-0.3693506454410816
0.68615625,-0.36922718561056633
0.68621875,-0.3690794731681224
0.68628125,-0.368909803378738
0.68634375,-0.3687204316592302
0.68640625,-0.3685135938273775
0.68646875,-0.36829150367239677
0.68653125,-0.36805631145258677
0.6865937499999999,-0.3678080627254982
0.68665625,-0.3675530126183587
0.68671875,-0.36729114607030294
0.6867812499999999,-0.36702445049375254
0.68684375,-0.36675489043434994
0.68690625,-0.36648225222596664
0.6869687499999999,-0.3662104845907225
0.68703125,-0.36594142298241894
0.6870937500000001,-0.3656768314519998
0.6871562499999999,-0.3654184515841803
0.68721875,-0.3651679766809727
0.6872812500000001,-0.36492704485137833
0.6873437499999999,-0.3646972222832465
0.68740625,-0.3644800348789443
0.68746875,-0.36427696674032656
0.6875312499999999,-0.36408942692025503
0.68759375,-0.3639187340533891
0.68765625,-0.3637661752855777
0.6877187499999999,-0.36363298331794436
0.68778125,-0.36352027630210426
0.68784375,-0.36342911344643675
0.6879062499999999,-0.36336045840574505
0.68796875,-0.36331310543821427
0.68803125,-0.3632920352033637
0.68809375,-0.36329583500700297
0.68815625,-0.363325071126827
0.6882187499999999,-0.36338019544658656
0.68828125,-0.3634615020534858
0.68834375,-0.3635691494163234
0.6884062499999999,-0.36370315288893007
0.68846875,-0.36386331608122263
0.68853125,-0.3640492447125123
0.6885937499999999,-0.3642603407852989
0.68865625,-0.36449576681109735
0.68871875,-0.3647543653707693
0.6887812499999999,-0.3650346989436738
0.68884375,-0.36533499738830777
0.6889062499999999,-0.3656530997968823
0.6889687499999999,-0.365986394972028
0.68903125,-0.36633178903241737
0.68909375,-0.3666856452262309
0.6891562499999999,-0.36704367971080887
0.68921875,-0.3674009437115657
0.68928125,-0.36775166150286864
0.6893437499999999,-0.3680891669365636
0.68940625,-0.3684057550573213
0.68946875,-0.36869257064108296
0.6895312499999999,-0.3689394051817292
0.68959375,-0.3691345596106934
0.6896562499999999,-0.3692645985507721
0.6897187499999999,-0.36931410250029306
0.68978125,-0.3692653990625397
0.6898437499999999,-0.3690981692056864
0.6899062499999999,-0.36878701936909813
0.68996875,-0.3683095006476931
0.6900312500000001,-0.36763502728372155
0.6900937500000001,-0.3667248530840387
0.69015625,-0.36553144034750806
0.6902187500000001,-0.3640029294939392
0.6902812500000001,-0.36207924047686463
0.69034375,-0.359690805476721
0.6904062500000001,-0.35675702362401607
0.69046875,-0.3531840040085744
0.69053125,-0.34886296586560706
0.6905937500000001,-0.3436662976912713
0.69065625,-0.3374455908648006
0.69071875,-0.3300265094751934
0.6907812500000001,-0.3212059449653393
0.69084375,-0.31074283088267673
0.69090625,-0.29835515432549586
0.6909687500000001,-0.28370889081915
0.69103125,-0.26640741714881894
0.6910937500000001,-0.24598095791738261
0.6911562500000001,-0.22186788468091748
0.69121875,-0.1933987023107211
0.6912812500000001,-0.1597696198465854
0.69134375,-0.12001090623391893
0.69140625,-0.07295253400285992
0.6914687500000001,-0.017176077960780634
0.69153125,0.04904829451939699
0.69159375,0.12783759741149153
0.6916562500000001,0.2217906158946824
0.69171875,0.334118418970618
0.69178125,0.46881250952247044
0.6918437500000001,0.6308473678570324
0.69190625,0.8264764659984605
0.69196875,1.0636048466539643
0.6920312500000001,1.3522814668211973
0.69209375,1.7054108012422358
0.69215625,2.139694335505569
0.6922187500000001,2.6769383570722107
0.69228125,3.346046348659419
0.69234375,4.185683474486005
0.6924062500000001,5.247786818589433
0.69246875,6.594942746070122
0.69253125,8.218537147120632
0.6925937500000001,9.20452482405333
0.69265625,5.222761253859771
0.69271875,0.6484949397407593
0.69278125,-0.14009961633689383
0.69284375,-0.1513849282143598
0.6929062500000001,-0.1060398433909491
0.69296875,-0.07307931166402337
0.69303125,-0.051937689315176866
0.6930937500000001,-0.03819905837393876
0.69315625,-0.028961256983440504
0.69321875,-0.022530554010688753
0.6932812500000001,-0.017912670693161457
0.69334375,-0.014505888311190332
0.69340625,-0.011933248307021074
0.6934687500000001,-0.0099508660050826
0.6935312499999999,-0.008396144614501768
0.69359375,-0.007157831401587517
0.6936562500000001,-0.006160108904779116
0.6937187499999999,-0.0053429013055514
0.69378125,-0.0046676920709546686
0.6938437500000001,-0.004104322759902071
0.69390625,-0.003630102721242435
0.69396875,-0.0032277089061644236
0.6940312500000001,-0.0028837550138141417
0.69409375,-0.0025877759369575537
0.69415625,-0.0023315120418260556
0.6942187500000001,-0.002108365061444481
0.69428125,-0.0019130380784643083
0.69434375,-0.0017412265533354992
0.69440625,-0.0015894127916800049
0.69446875,-0.0014547020142993063
0.69453125,-0.0013368158536482479
0.69459375,-0.0012295144747842767
0.69465625,-0.0011332374440917645
0.69471875,-0.0010465700279382257
0.69478125,-0.0009683122116353512
0.69484375,-0.0008974420047219648
0.6949062500000001,-0.0008330865062215199
0.69496875,-0.0007744937843174981
0.69503125,-0.0007210166063104134
0.6950937500000001,-0.0006720937626779199
0.6951562499999999,-0.0006272374806944594
0.69521875,-0.0005860221628108619
0.6952812500000001,-0.0005501699088739057
0.6953437499999999,-0.0005151700527475728
0.69540625,-0.00048282457519290695
0.6954687500000001,-0.0004528790517418852
0.6955312499999999,-0.00042510869789418076
0.69559375,-0.0003993136205917506
0.6956562500000001,-0.00037531579865803574
0.6957187499999999,-0.00035295671124981585
0.69578125,-0.0003320945752673932
0.69584375,-0.00031260178120722643
0.69590625,-0.0002964277981497246
0.69596875,-0.0002793480765389394
0.69603125,-0.00026332818183398576
0.69609375,-0.00024828442127662045
0.69615625,-0.0002341408559035121
0.69621875,-0.0002208288508482732
0.69628125,-0.00020828587937412438
0.69634375,-0.00019645502739489088
0.69640625,-0.0001852845850387616
0.69646875,-0.00017675898760458807
0.69653125,-0.00016677682889126855
0.6965937499999999,-0.00015732502653782715
0.69665625,-0.00014836736240688553
0.69671875,-0.000139870540090628
0.6967812499999999,-0.00013180402024847283
0.69684375,-0.00012413955578163542
0.6969062500000001,-0.00011685122212969114
0.6969687499999999,-0.00011191345796100066
0.69703125,-0.0001053128510498267
0.6970937500000001,-0.00009902205142722174
0.6971562499999999,-0.00009302204005331687
0.69721875,-0.000087295311820639
0.6972812500000001,-0.00008182562896973312
0.6973437499999999,-0.00007659782312423736
0.69740625,-0.00007159793008570202
0.69746875,-0.00006878028063878131
0.6975312499999999,-0.00006420337883962679
0.69759375,-0.00005981788270887705
0.69765625,-0.000055613165265090185
0.6977187499999999,-0.000051579383077738986
0.69778125,-0.00004770730096924264
0.69784375,-0.00004398760023787296
0.69790625,-0.000042344489990320304
0.69796875,-0.000038912238255110434
0.69803125,-0.00003560896515327821
0.69809375,-0.00003242819333240275
0.69815625,-0.000029366338404332723
0.6982187499999999,-0.000026415576232444983
0.69828125,-0.000023571153045035333
0.69834375,-0.000022728483737085385
0.6984062499999999,-0.000020086578335332356
0.69846875,-0.00001753553754072258
0.69853125,-0.00001507190449134538
0.6985937499999999,-0.000012690575843403157
0.69865625,-0.00001038960969892553
0.69871875,-0.000010027398194428078
0.6987812499999999,-7.881819205769282e-6
0.69884375,-5.810273249961021e-6
0.69890625,-3.8072728560710938e-6
0.6989687499999999,-1.8713085428344651e-6


==> data/dataIForceDistribt0307SqueezeE100D41G320c005YE105103DoubleAt.csv <==
0.30098437499999997,-9.195016251311522e-7
0.301015625,-1.854738360113524e-6
0.301046875,-2.805989871498885e-6
0.301078125,-3.773542482112525e-6
0.301109375,-3.838653327929311e-6
0.301140625,-4.840534213136846e-6
0.301171875,-5.858662052964369e-6
0.301203125,-6.894814919343644e-6
0.301234375,-7.949788180560236e-6
0.301265625,-9.021483808867181e-6
0.301296875,-0.000010113194579048088
0.30132812499999995,-0.000010294228207871828
0.301359375,-0.000011424352621416002
0.301390625,-0.00001257350621057339
0.30142187499999995,-0.000013742559122129446
0.301453125,-0.000014932915024535956
0.301484375,-0.000016141793785439306
0.30151562499999995,-0.000016433913097508377
0.301546875,-0.00001768779176758901
0.30157812500000003,-0.000018962857118795527
0.30160937499999996,-0.00002026152577848453
0.301640625,-0.000021582649553119765
0.30167187500000003,-0.000022927303330694878
0.30170312499999996,-0.0000242971175508133
0.301734375,-0.00002474448236743652
0.301765625,-0.00002616557213136086
0.30179687499999996,-0.000027613471907625876
0.301828125,-0.00002908650819138037
0.301859375,-0.000030588820850535675
0.30189062499999997,-0.000032117835892906885
0.301921875,-0.000033677045409792046
0.301953125,-0.00003431019279452533
0.30198437499999997,-0.0000359306392390034
0.302015625,-0.00003758215535411652
0.302046875,-0.00003926535835909233
0.302078125,-0.00004098225558270457
0.302109375,-0.0000427318628842788
0.302140625,-0.000043553588168961636
0.302171875,-0.00004537458666287211
0.302203125,-0.000047232992881461616
0.302234375,-0.00004912944462184326
0.302265625,-0.00005106387633634141
0.302296875,-0.00005303815242685844
0.30232812499999995,-0.00005505338681273873
0.302359375,-0.00005613812009346924
0.302390625,-0.00005824014093098576
0.30242187499999995,-0.000060386692617794106
0.302453125,-0.00006257904927075088
0.302484375,-0.00006481853218641529
0.30251562499999995,-0.00006710650730894982
0.302546875,-0.00006944438910721546
0.30257812500000003,-0.00007183364552579494
0.30260937499999996,-0.00007329589298542945
0.302640625,-0.0000757938628843927
0.30267187500000003,-0.0000783479224084448
0.30270312499999996,-0.00008095976174243853
0.302734375,-0.00008363113152155874
0.30276562500000004,-0.00008636385120998624
0.30279687499999997,-0.00008915980547876954
0.302828125,-0.00009103211987284378
0.302859375,-0.00009396183133308624
0.30289062499999997,-0.00009696086619408707
0.302921875,-0.00010003141171165283
0.302953125,-0.00010317574169795509
0.302984375,-0.0001063962182688617
0.303015625,-0.00010969529679066787
0.303046875,-0.0001130755286255486
0.303078125,-0.00011554284868555215
0.303109375,-0.00011909477471053248
0.303140625,-0.00012273613096208005
0.303171875,-0.00012646990154907244
0.303203125,-0.00013029919861992444
0.303234375,-0.00013422725947874345
0.303265625,-0.00013825745867787755
0.303296875,-0.00014239330694699434
0.30332812499999995,-0.0001456335380118357
0.303359375,-0.00014999313694587747
0.303390625,-0.00015446984444592423
0.30342187499999995,-0.00015906781448998234
0.303453125,-0.0001637913830475139
0.30348437500000003,-0.00016864507235069839
0.30351562499999996,-0.0001736336080647768
0.303546875,-0.00017876193329415397
0.30357812500000003,-0.0001830216936398159
0.30360937499999996,-0.00018844658199681117
0.303640625,-0.00019402744020345378
0.30367187500000004,-0.00019977016671359285
0.30370312499999996,-0.00020568093956491146
0.303734375,-0.0002117662175999866
0.303765625,-0.0002180327720741589
0.30379687499999997,-0.00022448769779995754
0.303828125,-0.00023113842407487036
0.303859375,-0.0002369715497646036
0.30389062499999997,-0.00024403889933790335
0.303921875,-0.00025132660048262566
0.303953125,-0.0002588436550573077
0.303984375,-0.00026659952876083293
0.304015625,-0.00027460416477920646
0.304046875,-0.00028286801444534317
0.304078125,-0.0002914020699670519
0.304109375,-0.0003002179068691584
0.304140625,-0.00030829834476444305
0.304171875,-0.0003177161341103212
0.304203125,-0.0003274542091158575
0.304234375,-0.00033752682684974296
0.304265625,-0.00034794901835446266
0.304296875,-0.0003587366413696717
0.30432812499999995,-0.0003699064572303041
0.304359375,-0.00038147616331283543
0.304390625,-0.00039346446725300674
0.30442187499999995,-0.00040485317042847043
0.304453125,-0.0004177403861454134
0.30448437500000003,-0.00043110909629377037
0.30451562499999996,-0.0004449828285909164
0.304546875,-0.00045938647183257014
0.30457812500000003,-0.00047434647561865617
0.30460937499999996,-0.0004898909080479125
0.304640625,-0.000506049570224329
0.30467187500000004,-0.0005228541536138568
0.30470312499999996,-0.0005403383589510612
0.304734375,-0.000558538077951783
0.304765625,-0.0005764466715505514
0.30479687499999997,-0.0005961957348852671
0.304828125,-0.0006167827245790792
0.304859375,-0.0006382540524186222
0.30489062499999997,-0.0006606593183663427
0.304921875,-0.0006840515291602265
0.304953125,-0.0007084874346221184
0.304984375,-0.0007340278177635866
0.305015625,-0.0007607378241383881
0.305046875,-0.000788687394880892
0.305078125,-0.0008179516148280275
0.305109375,-0.0008475587253835745
0.305140625,-0.000879701624430793
0.305171875,-0.0009134202777171282
0.305203125,-0.00094881555665273
0.305234375,-0.0009859963494205258
0.305265625,-0.0010250802646316923
0.305296875,-0.0010661945323759642
0.30532812499999995,-0.0011094769102877582
0.305359375,-0.0011550767753084955
0.305390625,-0.001203156252694611
0.30542187499999995,-0.0012538915077802497
0.305453125,-0.0013074742764848531
0.30548437500000003,-0.0013630536474390808
0.30551562499999996,-0.001422978148747415
0.305546875,-0.0014864359676868225
0.30557812500000003,-0.0015536995850437176
0.30560937499999996,-0.001625067549447152
0.305640625,-0.001700867554915377
0.30567187500000004,-0.0017814597950330613
0.30570312499999996,-0.0018672407749559096
0.305734375,-0.00195864791499599
0.305765625,-0.0020561644548014076
0.30579687499999997,-0.0021603252747446054
0.305828125,-0.0022717235194229407
0.305859375,-0.002391018453450789
0.30589062499999997,-0.002517876629265956
0.305921875,-0.0026552523084366043
0.305953125,-0.002802993173824547
0.305984375,-0.0029621254336885763
0.306015625,-0.0031338024586659696
0.306046875,-0.0033193229186299017
0.306078125,-0.0035201535248889438
0.306109375,-0.003737955349059823
0.306140625,-0.003974614131655528
0.306171875,-0.004232277742938759
0.306203125,-0.004513400283330501
0.306234375,-0.0048207945202783965
0.306265625,-0.005157694955816855
0.306296875,-0.005527835011389169
0.30632812499999995,-0.005935541070142138
0.306359375,-0.006385844433763357
0.306390625,-0.0068835493812392165
0.30642187499999995,-0.007437697611295488
0.306453125,-0.008055342221497617
0.30648437500000003,-0.008746108613315304
0.30651562499999996,-0.009521457506280227
0.306546875,-0.010395107380841132
0.30657812500000003,-0.011383579858485942
0.30660937499999996,-0.012506890005237296
0.306640625,-0.013789447027620635
0.30667187500000004,-0.015261226734370407
0.30670312499999997,-0.016959306670400378
0.306734375,-0.018929910787234754
0.30676562500000004,-0.021231129773146912
0.30679687499999997,-0.023936593495330186
0.306828125,-0.027140422879260037
0.306859375,-0.03096400143526013
0.306890625,-0.035565135661194604
0.306921875,-0.04115042821845663
0.306953125,-0.047991442909327046
0.306984375,-0.05644437089609348
0.307015625,-0.06696810893742154
0.307046875,-0.08013135455202902
0.307078125,-0.09653926733152265
0.307109375,-0.1165326798623946
0.307140625,-0.1391123689929792
0.307171875,-0.15842610251969658
0.307203125,-0.15269708603175336
0.307234375,-0.051442823277416665
0.307265625,0.34554699420009577
0.307296875,1.4737678041029183
0.30732812499999995,3.7791121197966673
0.307359375,6.7046227610032725
0.30739062500000003,8.65673409376937
0.30742187499999996,9.07000741662126
0.307453125,8.579328455732739
0.30748437500000003,7.7934126856135935
0.30751562499999996,6.982592083344143
0.307546875,6.231714903687617
0.30757812500000004,5.558496234032575
0.30760937499999996,4.960375143946765
0.307640625,4.4297327788747625
0.30767187500000004,3.958429267109846
0.30770312499999997,3.5390339864151503
0.307734375,3.1650585437939327
0.307765625,2.830908798124817
0.30779687499999997,2.5317719075564122
0.307828125,2.2634967069953773
0.307859375,2.0224938621552657
0.307890625,1.8056480123290786
0.307921875,1.6102465475351044
0.307953125,1.4339219331839135
0.307984375,1.2745969078545825
0.308015625,1.1304513069273154
0.308046875,0.999881840285207
0.308078125,0.881474072821233
0.308109375,0.7739783706142672
0.308140625,0.6762872816516284
0.308171875,0.58741882792041
0.308203125,0.5064997867250494
0.308234375,0.4327530863373886
0.308265625,0.36548534723516013
0.308296875,0.30407754812111554
0.30832812499999995,0.2479760880790958
0.308359375,0.19668493480987503
0.30839062500000003,0.14975922942083436
0.30842187499999996,0.10679933105580465
0.308453125,0.06744597132829258
0.30848437500000003,0.0313756238190561
0.30851562499999996,-0.0017036029791455548
0.308546875,-0.03205482927386142
0.30857812500000004,-0.05991603292183504
0.30860937499999996,-0.0855025168359041
0.308640625,-0.1090091660299545
0.30867187500000004,-0.13061280501865002
0.30870312499999997,-0.15047373437998002
0.308734375,-0.1687376418565606
0.308765625,-0.18553715088099126
0.30879687499999997,-0.2009927525852459
0.308828125,-0.215214341571749
0.308859375,-0.22830213759699228
0.308890625,-0.2403475643298211
0.308921875,-0.2514341208767489
0.308953125,-0.26163820221703604
0.308984375,-0.27102966138444173
0.309015625,-0.27967244921458373
0.309046875,-0.2876252339724395
0.309078125,-0.29494175131408357
0.309109375,-0.30167135706508436
0.309140625,-0.30785934247263014
0.309171875,-0.3135473888945055
0.309203125,-0.3187737634139839
0.309234375,-0.323573754326007
0.309265625,-0.32797978909552944
0.309296875,-0.3320217925726298
0.30932812499999995,-0.33572733719718734
0.309359375,-0.33912187358823215
0.30939062500000003,-0.3422288682298146
0.30942187499999996,-0.34507001972165174
0.309453125,-0.34766537276286513
0.30948437500000003,-0.3500334592061014
0.30951562499999996,-0.3521914149265696
0.309546875,-0.35415510949681284
0.30957812500000004,-0.35593923453413107
0.30960937499999996,-0.35755739744391934
0.309640625,-0.3590222053005134
0.30967187500000004,-0.3603453578679924
0.30970312499999997,-0.36153769603386354
0.309734375,-0.3626092866658254
0.309765625,-0.3635694677357416
0.30979687499999997,-0.36442691733964977
0.309828125,-0.36518969147783453
0.309859375,-0.3658652809592451
0.309890625,-0.3664606404299113
0.309921875,-0.36698224028473025
0.309953125,-0.3674361006288491
0.309984375,-0.3678278146158644
0.310015625,-0.36816392497376893
0.310046875,-0.3684494380519053
0.310078125,-0.3686872490216747
0.310109375,-0.36888118665314873
0.310140625,-0.36903589009744264
0.310171875,-0.3691525607893673
0.310203125,-0.369235376518386
0.310234375,-0.36928724177641986
0.310265625,-0.3693108680568893
0.310296875,-0.3693087868204521
0.31032812499999995,-0.3692833616215828
0.310359375,-0.3692367992406477
0.31039062500000003,-0.3691711602498373
0.31042187499999996,-0.36908836865150235
0.310453125,-0.368990220344788
0.31048437500000003,-0.36887839232865727
0.31051562499999996,-0.36875445004755314
0.310546875,-0.36861985426332045
0.31057812500000004,-0.36847596817830763
0.31060937499999997,-0.36832406355633773
0.310640625,-0.36816532658767775
0.31067187500000004,-0.36800086335333376
0.31070312499999997,-0.36783170460226144
0.310734375,-0.36765881066294803
0.310765625,-0.36748307576937805
0.310796875,-0.3673053322603525
0.310828125,-0.36712635435405894
0.310859375,-0.36694686120095965
0.310890625,-0.36676752151762987
0.310921875,-0.3665889552025856
0.310953125,-0.36641173687318207
0.310984375,-0.3662363987256487
0.311015625,-0.36606343332111346
0.311046875,-0.365893294786666
0.311078125,-0.3657264024642771
0.311109375,-0.3655631420751144
0.311140625,-0.36540386782465706
0.311171875,-0.36524890444114144
0.311203125,-0.36509854855072676
0.311234375,-0.36495307092481005
0.311265625,-0.3648127171371579
0.31129687500000003,-0.3646787657261956
0.31132812499999996,-0.36454930430062144
0.311359375,-0.36442556783294716
0.31139062500000003,-0.3643077156716754
0.31142187499999996,-0.36419588913237716
0.311453125,-0.364090210863805
0.31148437500000004,-0.36399078730797835
0.31151562499999996,-0.3638977087866826
0.311546875,-0.36381105085899457
0.31157812500000004,-0.3637308752508654
0.31160937499999997,-0.3636572290495189
0.311640625,-0.3635901476620481
0.31167187500000004,-0.36352965366428797
0.31170312499999997,-0.3634757582770689
0.311734375,-0.363428461820206
0.311765625,-0.36338775418910646
0.311796875,-0.36335361499478636
0.311828125,-0.3633260146393271
0.311859375,-0.363304914313864
0.311890625,-0.36329026665404945
0.311921875,-0.3632820160014611
0.311953125,-0.3632800986707437
0.311984375,-0.3632844434921195
0.312015625,-0.3632949725060734
0.312046875,-0.3633115994848311
0.312078125,-0.36333423306008755
0.312109375,-0.3633638241770917
0.312140625,-0.3633981698655443
0.312171875,-0.36343820856123676
0.312203125,-0.36348382388080336
0.312234375,-0.3635348942037475
0.312265625,-0.3635912923260546
0.31229687500000003,-0.36365288625035563
0.31232812499999996,-0.3637195384366634
0.312359375,-0.3637911072038803
0.31239062500000003,-0.36386744567464235
0.31242187499999996,-0.36394840263184025
0.312453125,-0.36403382250896255
0.31248437500000004,-0.36412354549597287
0.31251562499999996,-0.36421740731427366
0.312546875,-0.364315239730089
0.31257812500000004,-0.36441687062580247
0.31260937499999997,-0.36452212413718826
0.312640625,-0.3646308203845277
0.31267187500000004,-0.3647427758889588
0.31270312499999997,-0.36485780358212005
0.312734375,-0.36497571255715416
0.31276562500000005,-0.3650963089310448
0.312796875,-0.36521939471180187
0.312828125,-0.36534581260304066
0.312859375,-0.3654732722044717
0.312890625,-0.36560260881395173
0.312921875,-0.36573361171809254
0.312953125,-0.36586606676362743
0.312984375,-0.3659997578001013
0.313015625,-0.36613446409573563
0.313046875,-0.36626996319982885
0.313078125,-0.36640602909721953
0.313109375,-0.3665424328014637
0.313140625,-0.36667894258165246
0.313171875,-0.366815324143859
0.313203125,-0.36694924642670673
0.313234375,-0.36708364012834416
0.313265625,-0.36721720463242263
0.31329687500000003,-0.3673496942123866
0.31332812499999996,-0.3674808600941786
0.313359375,-0.3676104515491826
0.31339062500000003,-0.36773821446076205
0.31342187499999996,-0.3678638927834982
0.313453125,-0.36798722766199976
0.31348437500000004,-0.36810899652859164
0.31351562499999996,-0.3682268597656173
0.313546875,-0.36834158901479225
0.31357812500000004,-0.3684529161481912
0.31360937499999997,-0.3685605708417661
0.313640625,-0.36866428028708903
0.31367187500000004,-0.3687637696222043
0.31370312499999997,-0.36885876180598975
0.313734375,-0.3689489778157419
0.313765625,-0.3690341367315926
0.313796875,-0.3691139552418473
0.313828125,-0.36918814848648973
0.313859375,-0.3692564295240894
0.313890625,-0.369318509873572
0.313921875,-0.3693740989418077
0.313953125,-0.3694229048354332
0.313984375,-0.3694646337233856
0.314015625,-0.3694989905407335
0.314046875,-0.36952567846096196
0.314078125,-0.3695443994676666
0.314109375,-0.3695548541015352
0.314140625,-0.36955777640220777
0.314171875,-0.36954973930284774
0.314203125,-0.36953358775503
0.314234375,-0.36950796057256574
0.314265625,-0.36947255293020215
0.31429687500000003,-0.36942705926203323
0.31432812499999996,-0.36937117324447
0.314359375,-0.3693045879602244
0.31439062500000003,-0.3692269958651647
0.31442187499999996,-0.3691380891806255
0.314453125,-0.3690375597328902
0.31448437500000004,-0.36892509923659167
0.31451562499999997,-0.36880039917483765
0.314546875,-0.36866315121799187
0.31457812500000004,-0.3685130470612397
0.31460937499999997,-0.36834977895880716
0.314640625,-0.3681730393451744
0.31467187500000005,-0.3679825212541348
0.314703125,-0.3677779183436529
0.314734375,-0.3675589250319863
0.314765625,-0.36732626849845945
0.314796875,-0.3670775831111477
0.314828125,-0.3668135971984256
0.314859375,-0.3665340103037983
0.314890625,-0.36623852323731576
0.314921875,-0.36592683789839686
0.314953125,-0.36559865914073186
0.314984375,-0.3652536932759443
0.315015625,-0.36489164851194333
0.315046875,-0.3645122357283721
0.315078125,-0.364115168844957
0.315109375,-0.363700163009779
0.315140625,-0.3632669383322684
0.315171875,-0.3628152158235884
0.31520312500000003,-0.36234472107057825
0.315234375,-0.36185412932061584
0.315265625,-0.3613452802793887
0.31529687500000003,-0.36081685612813724
0.31532812499999996,-0.3602685951168676
0.315359375,-0.35970127195785684
0.31539062500000004,-0.35911257753648
0.31542187499999996,-0.3585032931481724
0.315453125,-0.35787317517456185
0.31548437500000004,-0.3572219884245442
0.31551562499999997,-0.35654949859079105
0.315546875,-0.35585547886585694
0.31557812500000004,-0.35513970780488335
0.31560937499999997,-0.3544019715722809
0.315640625,-0.353642057082876
0.31567187500000005,-0.3528597622983687
0.315703125,-0.35205488870618834
0.315734375,-0.35122724641288383
0.315765625,-0.35037664995902573
0.315796875,-0.3495029224098085
0.315828125,-0.3486058926560997
0.315859375,-0.3476853984505212
0.315890625,-0.34674128279128574
0.315921875,-0.3457733991574478
0.315953125,-0.3447816072640412
0.315984375,-0.34376679945752797
0.316015625,-0.34272680237907677
0.316046875,-0.3416625233052546
0.316078125,-0.34057385741606694
0.316109375,-0.3394607055912321
0.316140625,-0.33832297893518704
0.316171875,-0.33716059580537405
0.31620312500000003,-0.3359734865371852
0.316234375,-0.334761588892187
0.316265625,-0.3335248517015293
0.31629687500000003,-0.3322632322058858
0.31632812499999996,-0.3309756492579744
0.316359375,-0.3296641784367065
0.31639062500000004,-0.3283277585331879
0.31642187499999996,-0.32696638655045535
0.316453125,-0.3255800720274254
0.31648437500000004,-0.3241688336497404
0.31651562499999997,-0.32273269877833255
0.316546875,-0.32127171165591073
0.31657812500000004,-0.3197859207269623
0.31660937499999997,-0.3182764119873095
0.316640625,-0.3167412134040173
0.31667187500000005,-0.3151814313035223
0.316703125,-0.31359715848685776
0.316734375,-0.3119885028511275
0.31676562500000005,-0.31035558705910543
0.316796875,-0.30869853229139155
0.316828125,-0.3070174848770085
0.316859375,-0.3053125935359399
0.316890625,-0.30358402121727107
0.316921875,-0.3018319425268927
0.316953125,-0.30005654326614956
0.316984375,-0.2982580273252642
0.317015625,-0.29643660190607424
0.317046875,-0.29459249483472627
0.317078125,-0.2927259629515943
0.317109375,-0.29083727108402546
0.317140625,-0.2889267215724175
0.317171875,-0.2869945857060647
0.31720312500000003,-0.28504108965385333
0.317234375,-0.28306742304732746
0.317265625,-0.2810717645021693
0.31729687500000003,-0.2790554501404259
0.31732812499999996,-0.27701887283223636
0.317359375,-0.27496138026675304
0.31739062500000004,-0.2728854177651686
0.31742187499999996,-0.27079030648828023
0.317453125,-0.26867639363680806
0.31748437500000004,-0.2665440357123855
0.31751562499999997,-0.26439359335385454
0.317546875,-0.262225441546335
0.31757812500000004,-0.2600399610877824
0.31760937499999997,-0.2578375500332859
0.317640625,-0.25561861106796974
0.31767187500000005,-0.2533835590068738
0.317703125,-0.251132815934622
0.317734375,-0.248866804401066
0.317765625,-0.2465859626467446
0.317796875,-0.24429073893912756
0.317828125,-0.24198157848944593
0.317859375,-0.23965894017386444
0.317890625,-0.23732430966078655
0.317921875,-0.23497611110430727
0.317953125,-0.23261583588758117
0.317984375,-0.2302439659564083
0.318015625,-0.22786098794914877
0.318046875,-0.22546738787442389
0.318078125,-0.2230636502317296
0.318109375,-0.22065027812893917
0.318140625,-0.21822776467508448
0.318171875,-0.21579660998976027
0.31820312500000003,-0.21335732188923912
0.318234375,-0.21091039660611077
0.318265625,-0.20845633781465572
0.31829687500000003,-0.2059956575878024
0.31832812499999996,-0.20352885006141175
0.318359375,-0.20105540161651195
0.31839062500000004,-0.1985778806631957
0.31842187499999997,-0.19609575725891532
0.318453125,-0.19360953816538978
0.31848437500000004,-0.19111972409964012
0.31851562499999997,-0.1886267977942917
0.318546875,-0.18613127975921945
0.31857812500000005,-0.18363466595033728
0.318609375,-0.18113542332437815
0.318640625,-0.17863503675576967
0.31867187500000005,-0.1761339939183715
0.318703125,-0.1736327781874129
0.318734375,-0.1711318441644572
0.318765625,-0.16863168989717228
0.318796875,-0.16613271495987655
0.318828125,-0.16363542278890114
0.318859375,-0.16114022595093427
0.318890625,-0.15864757299325583
0.318921875,-0.1561579037311026
0.318953125,-0.15367160111456873
0.318984375,-0.15118910187391119
0.319015625,-0.1487108045958238
0.319046875,-0.14623707955564796
0.319078125,-0.1437683141504178
0.31910937500000003,-0.14130489293683252
0.319140625,-0.1388471635906786
0.319171875,-0.13639546161324279
0.31920312500000003,-0.13395013086905572
0.319234375,-0.13151147969822735
0.319265625,-0.12908085567935876
0.31929687500000004,-0.1266554472496551
0.31932812499999996,-0.12423867506986858
0.319359375,-0.1218297178180611
0.31939062500000004,-0.11942883791153693
0.31942187499999997,-0.11703631168428193
0.319453125,-0.11465231310115691
0.31948437500000004,-0.11227706410894182
0.31951562499999997,-0.10991078656126607
0.319546875,-0.10755361513681519
0.31957812500000005,-0.1052057359690449
0.319609375,-0.10286726424457618
0.319640625,-0.10053835029192756
0.31967187500000005,-0.09821908037327537
0.319703125,-0.09590956021248953
0.319734375,-0.09360983119051583
0.319765625,-0.09131999758502232
0.319796875,-0.08904007062741823
0.319828125,-0.08677003553244116
0.319859375,-0.08450995223616092
0.319890625,-0.0822597576481979
0.319921875,-0.08001941098830981
0.319953125,-0.07778885788474411
0.319984375,-0.07556905872625472
0.320015625,-0.07335749949834208
0.320046875,-0.07116077996933806
0.320078125,-0.06898133169807663
0.32010937500000003,-0.06681938215547764
0.320140625,-0.06467516560129383
0.320171875,-0.06254784159962896
0.32020312500000003,-0.06043972570166888
0.320234375,-0.05834993785224201
0.320265625,-0.05627873695325985
0.32029687500000004,-0.05422628384048131
0.32032812499999996,-0.0521927587344368
0.320359375,-0.050178362858043384
0.32039062500000004,-0.04818324192574742
0.32042187499999997,-0.046207567994225235
0.320453125,-0.04425151276776638
0.32048437500000004,-0.04231519304258224
0.32051562499999997,-0.040398789336492165
0.320546875,-0.0385024254752608
0.32057812500000005,-0.036626224836845335
0.320609375,-0.03477029284673392
0.320640625,-0.03293479216242634
0.32067187500000005,-0.03111977853410821
0.320703125,-0.02932642427125156
0.320734375,-0.027552747310157708
0.320765625,-0.025799888621388108
0.320796875,-0.024067906044603786
0.320828125,-0.022356890192321434
0.320859375,-0.02066690382808367
0.320890625,-0.018998018817749207
0.320921875,-0.017350290013336683
0.320953125,-0.015723766668843966
0.320984375,-0.014118496891222639
0.321015625,-0.012534523367674771
0.321046875,-0.01097084831293016
0.321078125,-0.009429569269609514
0.32110937500000003,-0.007909652716739927
0.321140625,-0.006411142850216281
0.321171875,-0.004934033768612969
0.32120312500000003,-0.0034783373488738722
0.321234375,-0.0020440608351229503
0.321265625,-0.0006311771244498984
0.32129687500000004,0.0007603037423491166
0.32132812499999996,0.0021303919381941636
0.321359375,0.003479130960224834
0.32139062500000004,0.004806546775445099
0.32142187499999997,0.00611264624311713
0.321453125,0.007396469253652442
0.32148437500000004,0.008660089648587825
0.32151562499999997,0.009902520645254716
0.321546875,0.011123839117105752
0.32157812500000005,0.012324080083949862
0.321609375,0.013503304519291985
0.321640625,0.014661585345117509
0.32167187500000005,0.01579898425563373
0.321703125,0.016915573029712985
0.321734375,0.018011429628410652
0.321765625,0.019086649281912532
0.321796875,0.02014128587242764
0.321828125,0.02117545715858247
0.321859375,0.022190265191325574
0.321890625,0.023183752862757936
0.321921875,0.024157066123918124
0.321953125,0.025110287562345776
0.321984375,0.026043525193210633
0.322015625,0.02695689966240942
0.322046875,0.027850520694682537
0.322078125,0.028724510034914635
0.32210937500000003,0.02957896193526109
0.322140625,0.03041403510043461
0.322171875,0.03122982576841217
0.32220312500000003,0.0320254531727959
0.322234375,0.03280310703063113
0.322265625,0.033561868476979145
0.32229687500000004,0.034301894468143385
0.32232812499999997,0.035023320519867195
0.322359375,0.03572628756977626
0.32239062500000004,0.036410935503604656
0.32242187499999997,0.03707741349448265
0.322453125,0.0377258711404581
0.32248437500000005,0.03835645456160728
0.322515625,0.038969320865847396
0.322546875,0.039564624679705944
0.32257812500000005,0.04014251820927572
0.322609375,0.04070315362461334
0.322640625,0.0412467031846903
0.32267187500000005,0.04177434717426841
0.322703125,0.04228419678160938
0.322734375,0.042777444624694794
0.32276562500000006,0.043254246514788784
0.322796875,0.04371479131543914
0.322828125,0.04415922671687826
0.322859375,0.044587727739070396
0.322890625,0.04500046331207029
0.322921875,0.04539761125769895
0.322953125,0.04577933728451016
0.322984375,0.04614480133761744
0.32301562500000003,0.04649621870077106
0.323046875,0.04683272742109972
0.323078125,0.04715452355169855
0.32310937500000003,0.04746177788588995
0.323140625,0.04775466589022637
0.323171875,0.04803336941279275
0.32320312500000004,0.04829805466837285
0.323234375,0.04854891665508777
0.323265625,0.04878611972208808
0.32329687500000004,0.049009852485234255
0.32332812499999997,0.04922028721380341
0.323359375,0.049417611710196825
0.32339062500000004,0.04960200200066514
0.32342187499999997,0.049773634496002736
0.323453125,0.04993269417187582
0.32348437500000005,0.05008038620583711
0.323515625,0.05021483544878083
0.323546875,0.05033725735830615
0.32357812500000005,0.050447816820642546
0.323609375,0.05054669983116274
0.323640625,0.05063409162713921
0.32367187500000005,0.05071015988801745
0.323703125,0.05077508912573879
0.323734375,0.050829067330943244
0.323765625,0.05087123118197135
0.323796875,0.05090381551523942
0.323828125,0.05092597097990148
0.323859375,0.05093787335998615
0.323890625,0.05093969887928655
0.323921875,0.05093162547521747
0.323953125,0.05091382668996713
0.323984375,0.050886468452741
0.32401562500000003,0.05084973667712661
0.324046875,0.05080378960050633
0.324078125,0.050748812197503025
0.32410937500000003,0.05068497243262889
0.324140625,0.05061243078342543
0.324171875,0.05053136426569338
0.32420312500000004,0.05044194169001613
0.324234375,0.050344328333629014
0.324265625,0.050239715201328486
0.32429687500000004,0.05012621357945042
0.32432812499999997,0.05000502018069771
0.324359375,0.049876296504962774
0.32439062500000004,0.04974020086696242
0.32442187499999997,0.049596894210413786
0.324453125,0.04944654819792668
0.32448437500000005,0.049289308727404765
0.324515625,0.049125335097496
0.324546875,0.048954791436399865
0.32457812500000005,0.04877679969168193
0.324609375,0.04859357393929855
0.324640625,0.04840423392423497
0.32467187500000005,0.048208933949142094
0.324703125,0.04800782195690094
0.324734375,0.04780105436977017
0.324765625,0.0475887738472826
0.324796875,0.04737112580104798
0.324828125,0.04714826568677008
0.324859375,0.046920326422863756
0.324890625,0.04668745346285057
0.324921875,0.04644979989424607
0.324953125,0.04620749278179429
0.324984375,0.045960675621342685
0.32501562500000003,0.045709481758069284
0.325046875,0.04545507810837335
0.325078125,0.04519554355228805
0.32510937500000003,0.044932043930856966
0.325140625,0.044664702583961165
0.325171875,0.04439366955531167
0.32520312500000004,0.04411904312410113
0.325234375,0.043840981349672535
0.325265625,0.0435595963496159
0.32529687500000004,0.04327500249874608
0.32532812499999997,0.04298734679161642
0.325359375,0.04269571596435254
0.32539062500000004,0.04240227289830721
0.32542187499999997,0.04210612080661162
0.325453125,0.04180737140227564
0.32548437500000005,0.04150615342191553
0.325515625,0.041202565647680364
0.325546875,0.04089673623378782
0.32557812500000005,0.0405887682427347
0.325609375,0.040278773911784735
0.325640625,0.039966866671337614
0.32567187500000006,0.03965314544710218
0.325703125,0.03933772349783167
0.325734375,0.03902070498945086
0.325765625,0.03870219676524537
0.325796875,0.038382291692819565
0.325828125,0.03806109587737481
0.325859375,0.03773972796113704
0.325890625,0.03741624557133065
0.325921875,0.03709176730599337
0.325953125,0.03676637808384937
0.325984375,0.03644018367101654
0.32601562500000003,0.036113269824536644
0.326046875,0.03578572987681137
0.326078125,0.03545765209622108
0.32610937500000003,0.03512911615400924
0.326140625,0.034800228039659514
0.326171875,0.03447002589945057
0.32620312500000004,0.034140652807859155
0.326234375,0.033811174488189086
0.326265625,0.033481652190211784
0.32629687500000004,0.03315218543535168
0.32632812499999997,0.03282284503564026
0.326359375,0.03249370673090647
0.32639062500000005,0.03216484732720238
0.326421875,0.031836338445550894
0.326453125,0.03150826851140155
0.32648437500000005,0.031180692029349345
0.326515625,0.03085369160150085
0.326546875,0.030527343650589844
0.32657812500000005,0.030201712029417342
0.326609375,0.029876867746325003
0.326640625,0.029553893113181365
0.32667187500000006,0.029230772820454325
0.326703125,0.028908542710035998
0.326734375,0.02858714726886004
0.32676562500000006,0.028266527337805714
0.326796875,0.02794678367543462
0.326828125,0.02762815655604118
0.326859375,0.027310899720654064
0.326890625,0.02699511472505392
0.32692187500000003,0.02668075658080484
0.326953125,0.026367797130958194
0.326984375,0.02605521050459876
0.32701562500000003,0.02574506123544179
0.327046875,0.025436360287117897
0.327078125,0.02512915786495802
0.32710937500000004,0.024823503514231925
0.327140625,0.024519432473881095
0.327171875,0.02421697453824994
0.32720312500000004,0.023916198731142778
0.327234375,0.02361711427220807
0.327265625,0.02331977905278447
0.32729687500000004,0.023024207791246067
0.32732812499999997,0.022730457853497178
0.327359375,0.022438550612305014
0.32739062500000005,0.02214850078075914
0.327421875,0.02186139755025939
0.327453125,0.02157519399865042
0.32748437500000005,0.02129094506204976
0.327515625,0.02100868418064822
0.327546875,0.020728441271391354
0.32757812500000005,0.020450227131896266
0.327609375,0.020174063597279003
0.327640625,0.019899990361987065
0.32767187500000006,0.019628009764365843
0.327703125,0.019358157307836216
0.327734375,0.019090426618858736
0.327765625,0.01882382786531847
0.327796875,0.018560424708884096
0.327828125,0.018299207299366488
0.327859375,0.01804018224211789
0.327890625,0.017783366154614483
0.32792187500000003,0.017528772937932424
0.327953125,0.017276403720695853
0.327984375,0.017026274257171098
0.32801562500000003,0.01677839567254604
0.328046875,0.01653276322274616
0.328078125,0.01628939031153758
0.32810937500000004,0.01604827426627284
0.328140625,0.0158094261759838
0.328171875,0.01557284388974927
0.32820312500000004,0.015339556241134908
0.328234375,0.015107498336549792
0.328265625,0.014877721443880824
0.32829687500000004,0.014650201751473906
0.32832812499999997,0.014424941566502356
0.328359375,0.014201940087163384
0.32839062500000005,0.013981187232669251
0.328421875,0.013762672192272757
0.328453125,0.013546395904704439
0.32848437500000005,0.013332347254482693
0.328515625,0.013120515797468181
0.328546875,0.012910882908058544
0.32857812500000005,0.012702415844648263
0.328609375,0.012497151307557693
0.328640625,0.012294053800757376
0.32867187500000006,0.012093110850884742
0.328703125,0.011894293799483958
0.328734375,0.011697592428543083
0.328765625,0.011502990143404876
0.328796875,0.01131045818951594
0.328828125,0.011119989945255274
0.328859375,0.01093155167385905
0.328890625,0.010745130126260535
0.32892187500000003,0.010560682039027595
0.328953125,0.010378216712085296
0.328984375,0.010198685589585789
0.32901562500000003,0.010020051618546175
0.329046875,0.00984329839686747
0.329078125,0.009668401654368886
0.32910937500000004,0.009495318469671797
0.329140625,0.009324017805122056
0.329171875,0.009154495512511192
0.32920312500000004,0.008986685608791192
0.329234375,0.008820555695168014
0.329265625,0.008656089308365207
0.32929687500000004,0.008493241314718153
0.32932812499999997,0.008331969464526717
0.329359375,0.008171210119043336
0.32939062500000005,0.008012990050718337
0.329421875,0.007856220767769213
0.329453125,0.007700865958434472
0.32948437500000005,0.007546899602436749
0.329515625,0.007394253738849395
0.329546875,0.007242890335017703
0.32957812500000006,0.007092769798680329
0.329609375,0.006943847478109416
0.329640625,0.006796075543167794
0.32967187500000006,0.006649399695686793
0.329703125,0.00650377338669271
0.329734375,0.006359133928080567
0.329765625,0.006216466683828525
0.329796875,0.006073656968188429
0.329828125,0.005931678075371823
0.329859375,0.005790487492770106
0.329890625,0.005650031486294366
0.32992187500000003,0.005510236996036602
0.329953125,0.005371056892056296
0.329984375,0.0052324115328400145
0.33001562500000003,0.005094426867038038
0.330046875,0.004958091043821673
0.330078125,0.00482349242750571
0.33010937500000004,0.004690648230472258
0.330140625,0.004559536724036292
0.330171875,0.004429105342535135
0.33020312500000004,0.004301412599354244
0.330234375,0.004175410757136337
0.330265625,0.004051071146963757
0.33029687500000005,0.003928396850391043
0.330328125,0.0038073674249958153
0.330359375,0.003687995524852737
0.33039062500000005,0.0035702111509230347
0.330421875,0.0034540571233323894
0.330453125,0.0033394732289429713
0.33048437500000005,0.0032264953849290637
0.330515625,0.0031150793481264025
0.330546875,0.003006230269230095
0.33057812500000006,0.002897879426251304
0.330609375,0.0027910947850221107
0.330640625,0.0026857935233338473
0.33067187500000006,0.0025819962282485134
0.330703125,0.002479694423473379
0.330734375,0.0023788709997943983
0.330765625,0.0022795027237064724
0.330796875,0.0021816005668241142
0.33082812500000003,0.0020851050296446724
0.330859375,0.001990057218896668
0.330890625,0.0018964173123018763
0.33092187500000003,0.001804187135597067
0.330953125,0.0017122920289227017
0.330984375,0.001622809546346221
0.33101562500000004,0.001534697313491748
0.331046875,0.0014479331193847644
0.331078125,0.0013625010115738065
0.33110937500000004,0.0012783992399566235
0.331140625,0.0011956099849943572
0.331171875,0.0011141280261397837
0.33120312500000004,0.0010339328036750028
0.331234375,0.0009550148314933643
0.331265625,0.0008773677030325944
0.33129687500000005,0.0008009877314711852
0.331328125,0.000726854969328436
0.331359375,0.0006529568901993271
0.33139062500000005,0.0005802562752629387
0.331421875,0.0005087826567366643
0.331453125,0.00043850519986093905
0.33148437500000005,0.0003694028195196791
0.331515625,0.00030147680451252795
0.331546875,0.00023472769223705642
0.33157812500000006,0.00016913187224073395
0.331609375,0.00010467966111094018
0.331640625,0.00004135459394217361
0.33167187500000006,-0.00002085926566912366
0.331703125,-0.00008193503823074322
0.331734375,-0.0001429595112799817
0.331765625,-0.0002018594668776047
0.331796875,-0.0002596867198167291
0.33182812500000003,-0.0003164362626673356
0.331859375,-0.0003721413874397325
0.331890625,-0.0004267835109230747
0.33192187500000003,-0.0004804064013568393
0.331953125,-0.0005329927683455984
0.331984375,-0.0005845706967832556
0.33201562500000004,-0.0006351350003177755
0.332046875,-0.0006847093314170175
0.332078125,-0.0007332899252377387
0.33210937500000004,-0.0007809051681893289
0.332140625,-0.0008265178637405848
0.332171875,-0.0008722214714844342
0.33220312500000004,-0.0009169650038407598
0.332234375,-0.0009607737026146521
0.332265625,-0.0010036560070046038
0.33229687500000005,-0.001045623980157187
0.332328125,-0.0010866911413608682
0.332359375,-0.001126855284122756
0.33239062500000005,-0.00116614348687058
0.332421875,-0.0012045427108511517
0.332453125,-0.0012420673961185819
0.33248437500000005,-0.0012787461272491599
0.332515625,-0.0013145702065124748
0.332546875,-0.0013505832316947144
0.33257812500000006,-0.0013847452010566155
0.332609375,-0.0014180803557626367
0.332640625,-0.0014506010580807513
0.33267187500000006,-0.001482320753041659
0.332703125,-0.0015132499527590812
0.332734375,-0.0015433917882478401
0.33276562500000006,-0.0015727575195228702
0.332796875,-0.0016013541925367913
0.33282812500000003,-0.0016292025971808843
0.332859375,-0.0016562825391050959
0.332890625,-0.0016826381794776551
0.33292187500000003,-0.001707232006485447
0.332953125,-0.0017321307147686177
0.332984375,-0.0017563061093228485
0.33301562500000004,-0.00177978767013557
0.333046875,-0.0018025619339380045
0.333078125,-0.0018246533831627818
0.33310937500000004,-0.0018460630748850584
0.333140625,-0.0018667993078089196
0.333171875,-0.0018868708091299494
0.33320312500000004,-0.0019062867684310272
0.333234375,-0.0019250573652041109
0.333265625,-0.0019431888152611557
0.33329687500000005,-0.001960686110952861
0.333328125,-0.0019785879846002594
0.333359375,-0.0019948494301080533
0.33339062500000005,-0.002010503728066812
0.333421875,-0.0020255563749699487
0.333453125,-0.0020400230771010844
0.33348437500000006,-0.00205390114673739
0.333515625,-0.002067210507393155
0.333546875,-0.0020799454364830855
0.33357812500000006,-0.002092124643825001
0.333609375,-0.0021037500135229134
0.333640625,-0.002114833577178815
0.33367187500000006,-0.0021253735078167954
0.333703125,-0.002134365134636336
0.333734375,-0.002143853962855005
0.333765625,-0.0021528310893277197
0.333796875,-0.002161298371994004
0.33382812500000003,-0.002169269823859364
0.333859375,-0.002176747392694807
0.333890625,-0.002183735722024731
0.33392187500000003,-0.0021902476742257024
0.333953125,-0.0021962913991598262
0.333984375,-0.0022018655363448547
0.33401562500000004,-0.0022069874828100633
0.334046875,-0.002211657473614445
0.334078125,-0.0022158814298224652
0.33410937500000004,-0.002220693602556438
0.334140625,-0.002224053642757934
0.334171875,-0.002226990558594995
0.33420312500000005,-0.0022295164743750193
0.33423437500000003,-0.0022316285146397677
0.334265625,-0.0022333396157917518
0.33429687500000005,-0.002234652965268785
0.334328125,-0.0022355807282690918
0.334359375,-0.002236120302615871
0.33439062500000005,-0.0022362924679514493
0.334421875,-0.0022360878421360322
0.334453125,-0.002235518627434513
0.33448437500000006,-0.0022345984678354483
0.334515625,-0.002232302781541212
0.334546875,-0.00223068342529828
0.33457812500000006,-0.002228724920843611
0.334609375,-0.0022264408609036293
0.334640625,-0.0022238282888084257
0.33467187500000006,-0.0022208974733997078
0.334703125,-0.002217652380792884
0.33473437500000003,-0.002214099193917206
0.334765625,-0.0022102410410335532
0.334796875,-0.0022060899529634317
0.33482812500000003,-0.00220165201393082
0.334859375,-0.0021969247833990915
0.334890625,-0.0021919262607417098
0.33492187500000004,-0.002187673444740655
0.334953125,-0.002182131200570321
0.334984375,-0.0021763329030402845
0.33501562500000004,-0.0021702703931830367
0.335046875,-0.0021639666399065755
0.335078125,-0.0021574149560601302
0.33510937500000004,-0.002150622669117426
0.335140625,-0.002143603752539261
0.335171875,-0.0021363495871285568
0.33520312500000005,-0.0021288744541113486
0.33523437500000003,-0.0021211844558122195
0.335265625,-0.0021132783182652506
0.33529687500000005,-0.002104143980377199
0.335328125,-0.0020958345770350495
0.335359375,-0.0020873285901016336
0.33539062500000005,-0.002078627876455845
0.335421875,-0.0020697421334417015
0.335453125,-0.0020606749625067186
0.33548437500000006,-0.0020514296697155265
0.335515625,-0.002042016759770275
0.335546875,-0.002032436535317428
0.33557812500000006,-0.002022694420991275
0.335609375,-0.0020127951588037457
0.335640625,-0.0020027386135129527
0.33567187500000006,-0.0019925393184184806
0.335703125,-0.001983223156673722
0.33573437500000003,-0.001972741398545648
0.335765625,-0.0019621331061324687
0.335796875,-0.0019513865989039675
0.33582812500000003,-0.0019405172045821456
0.335859375,-0.0019295364182285377
0.335890625,-0.0019184356978197495
0.33592187500000004,-0.0019072198850150351
0.335953125,-0.001895894659582592
0.335984375,-0.0018844687667144491
0.33601562500000004,-0.0018729521416955622
0.336046875,-0.001861337492111599
0.336078125,-0.0018486060232167714
0.33610937500000004,-0.0018368232313935098
0.336140625,-0.0018249485886004876
0.336171875,-0.0018130070546351976
0.33620312500000005,-0.0018009881633142058
0.33623437500000003,-0.001788900405727413
0.336265625,-0.001776750782577781
0.33629687500000005,-0.0017645390890577081
0.336328125,-0.001752259119319248
0.336359375,-0.001739910729588276
0.33639062500000005,-0.0017274883318897302
0.336421875,-0.0017149906135999204
0.336453125,-0.0017024569171985998
0.33648437500000006,-0.0016909120975043546
0.336515625,-0.0016783208071314074
0.336546875,-0.0016657065371088117
0.33657812500000006,-0.0016530619930476761
0.336609375,-0.001640379104891336
0.336640625,-0.001627676031265221
0.33667187500000006,-0.00161494083584586
0.336703125,-0.0016021853225854227
0.33673437500000003,-0.0015894023133286167
0.33676562500000007,-0.001576615454626104
0.336796875,-0.0015638030660386215
0.33682812500000003,-0.0015509784746223915
0.336859375,-0.0015371221998729673
0.336890625,-0.001524291211427796
0.33692187500000004,-0.0015114518824001222
0.336953125,-0.0014986185514863151
0.336984375,-0.0014857864332091866
0.33701562500000004,-0.0014729618725359411
0.337046875,-0.0014601364837276073
0.337078125,-0.0014473261228185666
0.33710937500000004,-0.00143452700962058
0.337140625,-0.0014217491408359609
0.337171875,-0.0014089813433706688
0.33720312500000005,-0.0013962446872399087
0.33723437500000003,-0.0013835234643584798
0.337265625,-0.0013708292458305404
0.33729687500000005,-0.0013591847494846265
0.337328125,-0.0013465496494440635
0.337359375,-0.001333937805093978
0.33739062500000006,-0.0013213704327483533
0.337421875,-0.0013088323358714307
0.337453125,-0.0012963321657704571
0.33748437500000006,-0.001283881682491203
0.337515625,-0.0012714613508028536
0.337546875,-0.0012590864185803088
0.33757812500000006,-0.00124675360451805
0.337609375,-0.0012344751302167181
0.337640625,-0.0012222400602917988
0.33767187500000007,-0.0012090379515720673
0.337703125,-0.00119690832738871
0.33773437500000003,-0.0011848316462593142
0.337765625,-0.0011728104388244592
0.337796875,-0.0011608438302011734
0.33782812500000003,-0.001148940336912735
0.337859375,-0.001137091943766648
0.337890625,-0.0011253103518525862
0.33792187500000004,-0.001113586780419909
0.337953125,-0.0011019318369765926
0.337984375,-0.0010903361861062874
0.33801562500000004,-0.0010788049571551009
0.338046875,-0.0010673475230326968
0.338078125,-0.001056986882567057
0.33810937500000005,-0.001045657397341325
0.33814062500000003,-0.0010344175979703635
0.338171875,-0.00102323893769065
0.33820312500000005,-0.0010121242971305525
0.33823437500000003,-0.001001095467854235
0.338265625,-0.0009901360207823298
0.33829687500000005,-0.000979248133045521
0.338328125,-0.0009684504400832641
0.338359375,-0.0009577103596118131
0.33839062500000006,-0.0009470606458313185
0.338421875,-0.000936482955396549
0.338453125,-0.0009249593928366481
0.33848437500000006,-0.0009145450863337901
0.338515625,-0.000904203177121643
0.338546875,-0.0008939465929300797
0.33857812500000006,-0.0008837757328501936
0.338609375,-0.0008736712120474138
0.33864062500000003,-0.0008636466353031599
0.33867187500000007,-0.0008537149629045185
0.338703125,-0.0008438636629163818
0.33873437500000003,-0.0008340828615075804
0.338765625,-0.0008243932106971261
0.338796875,-0.0008147917959726025
0.33882812500000004,-0.0008052552222818157
0.338859375,-0.0007968373142912544
0.338890625,-0.0007874769084564234
0.33892187500000004,-0.0007781907502862756
0.338953125,-0.0007689798423829511
0.338984375,-0.000759864062348653
0.33901562500000004,-0.0007508231927889492
0.339046875,-0.0007418767578078536
0.339078125,-0.0007329949242386377
0.33910937500000005,-0.0007242000453465194
0.33914062500000003,-0.0007154748045209922
0.339171875,-0.0007068435932654007
0.33920312500000005,-0.000698278584784405
0.33923437500000003,-0.000688774414587659
0.339265625,-0.0006803801540764196
0.33929687500000005,-0.0006720584881637348
0.339328125,-0.0006637948749423361
0.339359375,-0.0006556225382925787
0.33939062500000006,-0.000647530071773747
0.339421875,-0.0006395054131308683
0.339453125,-0.0006315708092791555
0.33948437500000006,-0.0006236794414648666
0.339515625,-0.0006158699528740208
0.339546875,-0.0006081321697972014
0.33957812500000006,-0.0006004730292308857
0.339609375,-0.0005928611611142748
0.33964062500000003,-0.0005853308393479889
0.33967187500000007,-0.0005788841148978777
0.339703125,-0.0005714932490313643
0.33973437500000003,-0.0005641603407319368
0.339765625,-0.000556873742547058
0.339796875,-0.0005496600021318715
0.33982812500000004,-0.0005425217305885383
0.339859375,-0.000535397114559473
0.339890625,-0.0005283618326314549
0.33992187500000004,-0.00052138472163301
0.339953125,-0.0005144457823981485
0.339984375,-0.0005075739250777964
0.34001562500000004,-0.0005007487861480586
0.340046875,-0.0004929560069017111
0.340078125,-0.00048629201861500465
0.34010937500000005,-0.0004797071268731398
0.34014062500000003,-0.00047319850511541584
0.340171875,-0.0004667766855402794
0.34020312500000005,-0.0004604376176737257
0.340234375,-0.0004541578808224603
0.340265625,-0.00044796447403853967
0.34029687500000005,-0.0004418601960069213
0.340328125,-0.00043581133027343483
0.340359375,-0.0004298378012370166
0.34039062500000006,-0.0004239558950082378
0.340421875,-0.00041814379888865244
0.340453125,-0.0004134310962904744
0.34048437500000006,-0.0004077623841760025
0.340515625,-0.00040215868212215705
0.340546875,-0.0003966522891938537
0.34057812500000006,-0.00039120205583633577
0.340609375,-0.00038584037675833127
0.34064062500000003,-0.00038052892556836304
0.340671875,-0.00037530708719605427
0.340703125,-0.000370147625558849
0.34073437500000003,-0.00036503694654379387
0.340765625,-0.00036003438166672813
0.340796875,-0.0003550646428527454
0.34082812500000004,-0.0003491619894989209
0.340859375,-0.0003443369757932316
0.340890625,-0.00033958177282975704
0.34092187500000004,-0.0003349026860657439
0.340953125,-0.00033029466265609153
0.340984375,-0.0003257369031385779
0.34101562500000004,-0.0003212539570781395
0.341046875,-0.0003168265794879291
0.341078125,-0.0003124711265013666
0.34110937500000005,-0.00030817746751948816
0.341140625,-0.00030394050985835946
0.341171875,-0.00029977030222015644
0.34120312500000005,-0.00029566695653266556
0.341234375,-0.0002926403448899953
0.341265625,-0.000288658543026038
0.34129687500000006,-0.00028474840698453074
0.341328125,-0.0002808816406334666
0.341359375,-0.0002770717999488609
0.34139062500000006,-0.0002733429698902126
0.341421875,-0.00026964964791876406
0.341453125,-0.0002660214326286048
0.34148437500000006,-0.0002624570733975873
0.341515625,-0.00025894450946387093
0.341546875,-0.0002554857316886261
0.341578125,-0.00025209192040563655
0.341609375,-0.000247714157547152
0.34164062500000003,-0.00024444251335703493
0.341671875,-0.00024121361131110297
0.341703125,-0.00023804357971670548
0.34173437500000003,-0.00023491761544232326
0.341765625,-0.00023185521240782353
0.341796875,-0.00022883422999540187
0.34182812500000004,-0.0002258777483712046
0.341859375,-0.0002229626160292486
0.341890625,-0.00022009837223883194
0.34192187500000004,-0.00021729807772011278
0.34195312499999997,-0.00021455007722124414
0.341984375,-0.00021184194312237614
0.34201562500000005,-0.0002091824968316891
0.342046875,-0.0002076077379179475
0.342078125,-0.00020504738068007067
0.34210937500000005,-0.00020254992226195062
0.342140625,-0.00020008688258976032
0.342171875,-0.0001976707640782699
0.34220312500000005,-0.0001953146456808788
0.342234375,-0.00019299786732406704
0.342265625,-0.00019072845881126788
0.34229687500000006,-0.0001885040886807493
0.342328125,-0.00018634130530036097
0.342359375,-0.00018420808988623555
0.34239062500000006,-0.00018211196670127328
0.342421875,-0.00017905068359204412
0.342453125,-0.00017704982206228487
0.342484375,-0.0001750934612002597
0.342515625,-0.00017318826861144332
0.34254687500000003,-0.0001713211232071618
0.342578125,-0.00016949333835526714
0.342609375,-0.00016771114226701161
0.34264062500000003,-0.00016597169410165896
0.342671875,-0.0001642674763808541
0.342703125,-0.00016261164791624844
0.34273437500000004,-0.0001609937889866589
0.342765625,-0.00015941411949903228
0.342796875,-0.00015787615638699487
0.34282812500000004,-0.00015739500133782336
0.34285937499999997,-0.00015593740123738542
0.342890625,-0.00015451083929579612
0.34292187500000004,-0.000153129560416361
0.34295312499999997,-0.00015178391228026777
0.342984375,-0.00015047264268665955
0.34301562500000005,-0.00014919673468466454
0.343046875,-0.0001479656657473391
0.343078125,-0.00014676532842128331
0.34310937500000005,-0.00014560237344026644
0.343140625,-0.00014447390163339902
0.343171875,-0.00014337576553807851
0.34320312500000005,-0.0001412943539528394
0.343234375,-0.00014026871202606206
0.343265625,-0.00013927723748578813
0.343296875,-0.00013831750969827555
0.343328125,-0.00013738966520566304
0.343359375,-0.00013649946142049035
0.343390625,-0.0001356464636844551
0.343421875,-0.00013481956571961135
0.343453125,-0.0001340236665189551
0.343484375,-0.00013325813915212453
0.343515625,-0.00013252623847954254
0.34354687500000003,-0.00013181831298370722
0.343578125,-0.00013114560043255008
0.343609375,-0.00013049847785583796
0.34364062500000003,-0.00013091471221087642
0.343671875,-0.0001303347053965842
0.343703125,-0.00012977536933191092
0.34373437500000004,-0.00012925651289641404
0.34376562499999996,-0.00012876004569539745
0.343796875,-0.00012828750106685938
0.34382812500000004,-0.0001278416002683594
0.34385937499999997,-0.0001274254301904601
0.343890625,-0.00012703863303919344
0.34392187500000004,-0.00012667585699501632
0.34395312499999997,-0.00012634101616359333
0.343984375,-0.00012500376868533614
0.34401562500000005,-0.0001247246284568626
0.344046875,-0.00012445575738463666
0.344078125,-0.0001242235461790253
0.34410937500000005,-0.0001240137643145206
0.344140625,-0.00012382969599351867
0.344171875,-0.00012366873639836629
0.344203125,-0.000123520923374483
0.344234375,-0.00012341024761123448
0.344265625,-0.00012331799901680457
0.344296875,-0.00012325310716927024
0.344328125,-0.0001231969989495818
0.344359375,-0.0001231723438113938
0.344390625,-0.0001231667753795948
0.344421875,-0.00012421458409029446
0.344453125,-0.00012425180228083088
0.344484375,-0.00012430993473848406
0.344515625,-0.00012438382406387838
0.34454687500000003,-0.0001244891049036259
0.34457812499999996,-0.0001246112878751926
0.344609375,-0.00012475372580449118
0.34464062500000003,-0.00012490938127867474
0.34467187499999996,-0.00012508368023488037
0.344703125,-0.00012528180002452372
0.34473437500000004,-0.00012550035748929572
0.34476562499999996,-0.000125733423067452
0.344796875,-0.00012495462774878008
0.34482812500000004,-0.00012522070693093967
0.34485937499999997,-0.0001255099696952297
0.344890625,-0.00012581231993820385
0.34492187500000004,-0.00012612358210101898
0.34495312499999997,-0.00012646162877283373
0.344984375,-0.0001268147960526711
0.345015625,-0.00012718581355781328
0.345046875,-0.00012756737630840315
0.345078125,-0.00012796579341359943
0.345109375,-0.00012837821505914948
0.345140625,-0.0001288098187973638
0.345171875,-0.00012924899725078737
0.345203125,-0.00013072956242615036
0.345234375,-0.00013120344081429813
0.345265625,-0.00013168991233548227
0.345296875,-0.00013218484229825939
0.345328125,-0.00013269914514182912
0.345359375,-0.0001332235262437101
0.345390625,-0.00013375541733050972
0.345421875,-0.00013431235591713359
0.345453125,-0.0001348709436623033
0.34548437499999995,-0.00013544202820801876
0.345515625,-0.00013603274571530322
0.34554687500000003,-0.0001366253156022193
0.34557812499999996,-0.00013621733621648618
0.345609375,-0.0001368367367382689
0.34564062500000003,-0.00013746350612468816
0.34567187499999996,-0.0001381028211737828
0.345703125,-0.0001387546349811003
0.34573437500000004,-0.00013941561754129972
0.34576562499999997,-0.00014008804693401572
0.345796875,-0.0001407643407981829
0.34582812500000004,-0.00014145755805235888
0.34585937499999997,-0.00014215551498752282
0.345890625,-0.00014286083410650074
0.345921875,-0.00014358110391628903
0.345953125,-0.00014430210420209033
0.345984375,-0.00014503110990908563
0.346015625,-0.00014680036597158191
0.346046875,-0.0001475568569839214
0.346078125,-0.00014831327582215392
0.346109375,-0.0001490804468193621
0.346140625,-0.00014985552788460144
0.346171875,-0.00015063512752596514
0.346203125,-0.00015142525935042672
0.346234375,-0.00015221846378007248
0.346265625,-0.00015301072899870372
0.34629687499999995,-0.0001538277147517808
0.346328125,-0.0001546338096933969
0.346359375,-0.0001544253834400433
0.34639062499999995,-0.00015525515966940961
0.346421875,-0.0001560930852251563
0.34645312500000003,-0.0001569291547193763
0.34648437499999996,-0.0001577671965332303
0.346515625,-0.00015860982069836743
0.34654687500000003,-0.0001594684525410492
0.34657812499999996,-0.00016031740069118866
0.346609375,-0.00016117795615205877
0.34664062500000004,-0.00016205155934041066
0.34667187499999996,-0.0001629162410594978
0.346703125,-0.0001637943990388524
0.34673437500000004,-0.00016467127304236467
0.34676562499999997,-0.00016555103195386306
0.346796875,-0.0001674698127360555
0.346828125,-0.0001683597457769609
0.34685937499999997,-0.00016924814518733122
0.346890625,-0.00017014980838907234
0.346921875,-0.00017104639314145798
0.346953125,-0.00017194895430606982
0.346984375,-0.0001728487260330494
0.347015625,-0.00017376171754570485
0.347046875,-0.00017467338100062013
0.347078125,-0.0001755889022323695
0.347109375,-0.00017649717113919078
0.347140625,-0.00017741308145777235
0.347171875,-0.00017731671569547192
0.34720312499999995,-0.00017823445640521157
0.347234375,-0.0001791555586972901
0.347265625,-0.00018007849584607966
0.34729687499999995,-0.00018100028029981868
0.347328125,-0.00018192892147831513
0.347359375,-0.0001828579097941027
0.34739062499999995,-0.0001837903660007259
0.347421875,-0.0001847154734483311
0.34745312500000003,-0.00018565160817366616
0.34748437499999996,-0.00018657636409227796
0.347515625,-0.00018750421990412075
0.34754687500000003,-0.00018844966299842725
0.34757812499999996,-0.00019039882889012455
0.347609375,-0.00019133340867654586
0.347640625,-0.00019226159949724958
0.34767187499999996,-0.0001931953290974786
0.347703125,-0.00019412550250830912
0.347734375,-0.00019506070417778243
0.34776562499999997,-0.00019598457519627577
0.347796875,-0.00019692767694829555
0.347828125,-0.00019785763186964955
0.34785937499999997,-0.00019878449802149256
0.347890625,-0.00019971530458656045
0.347921875,-0.00020065278982971113
0.347953125,-0.00020054324489850173
0.347984375,-0.00020147529385467627
0.348015625,-0.00020239751523967037
0.348046875,-0.0002033311609743807
0.348078125,-0.0002042447011386117
0.34810937499999994,-0.00020517065122756944
0.348140625,-0.00020608290412870572
0.348171875,-0.00020701721232024156
0.34820312499999995,-0.00020792517414043588
0.348234375,-0.0002088328898098013
0.348265625,-0.0002097469714988781
0.34829687499999995,-0.0002106729151783865
0.348328125,-0.00021158114173526477
0.348359375,-0.0002124847383645212
0.34839062499999995,-0.0002144205890096465
0.348421875,-0.0002153197121896877
0.34845312500000003,-0.00021622053075544961
0.34848437499999996,-0.00021711567836400075
0.348515625,-0.0002180153799071216
0.348546875,-0.000218913148508193
0.34857812499999996,-0.00021980447301796213
0.348609375,-0.0002206964335407166
0.348640625,-0.00022157510939999764
0.34867187499999996,-0.00022246257875677133
0.348703125,-0.00022335119133090608
0.348734375,-0.00022319631410683272
0.34876562499999997,-0.00022406434952256665
0.348796875,-0.00022494529835170862
0.348828125,-0.00022581186541548864
0.34885937499999997,-0.00022668637263389274
0.348890625,-0.00022754451169960943
0.348921875,-0.0002284164780466738
0.348953125,-0.00022927367975463658
0.348984375,-0.00023012908118424935
0.34901562499999994,-0.0002309708298703847
0.349046875,-0.0002318376622512039
0.349078125,-0.0002326796312902002
0.34910937499999994,-0.00023350649083690722
0.349140625,-0.00023435105989586674
0.349171875,-0.00023621647731129208
0.34920312499999995,-0.00023705357559759832
0.349234375,-0.00023788106244954088
0.349265625,-0.0002387029637282087
0.34929687499999995,-0.00023953451837190748
0.349328125,-0.0002403455954882519
0.34935937499999997,-0.000241161744088704
0.34939062499999995,-0.00024197381722029093
0.349421875,-0.00024279243398075273
0.349453125,-0.00024360381944346643
0.34948437499999996,-0.00024439463019967217
0.349515625,-0.000245204611179585
0.349546875,-0.00024497288919662213
0.34957812499999996,-0.0002457676406953102
0.349609375,-0.00024655048324458834
0.349640625,-0.0002473365730167182
0.34967187499999997,-0.00024813647796183974
0.349703125,-0.0002489028159916862
0.349734375,-0.0002496682403293621
0.34976562499999997,-0.000250437944415427
0.349796875,-0.00025120698517184376
0.34982812499999993,-0.00025199367854499694
0.349859375,-0.00025275057768819886
0.349890625,-0.00025349509594030373
0.34992187499999994,-0.0002542522152932866
0.349953125,-0.0002560343210828153
0.349984375,-0.0002567692498657431
0.35001562500000005,-0.00025753024847384454
0.35004687500000004,-0.000258253527228372
0.350078125,-0.0002590062179363972
0.35010937500000006,-0.0002597441029922598
0.35014062500000004,-0.0002604635867062069
0.350171875,-0.00026118010845209427
0.35020312500000006,-0.0002619456251614638
0.350234375,-0.00026265217035523897
0.350265625,-0.00026335534208933586
0.35029687500000006,-0.0002640761157930299
0.350328125,-0.00026378214380205073
0.35035937500000003,-0.0002644802216228495
0.35039062500000007,-0.0002651841681036854
0.350421875,-0.00026590274580075984
0.35045312500000003,-0.0002666180972912338
0.35048437500000007,-0.00026730424736374353
0.350515625,-0.00026800013565420056
0.35054687500000004,-0.00026869792374691753
0.3505781250000001,-0.0002693741416980658
0.350609375,-0.00027007194449032296
0.35064062500000004,-0.00027074969493751794
0.350671875,-0.00027142317510862185
0.350703125,-0.00027208893320045807
0.35073437500000004,-0.0002727792236905391
0.350765625,-0.00027448413273650774
0.350796875,-0.0002751470591399463
0.35082812500000005,-0.00027582525233613847
0.35085937500000003,-0.0002764881064662439
0.350890625,-0.00027715040496017335
0.35092187500000005,-0.00027781557757677877
0.35095312500000003,-0.0002784594106641017
0.350984375,-0.00027911532769035047
0.35101562500000005,-0.00027978113648814695
0.35104687500000004,-0.00028040771887336696
0.351078125,-0.0002810592488144345
0.35110937500000006,-0.0002817067738320536
0.351140625,-0.00028132892334123416
0.351171875,-0.0002819500273422565
0.35120312500000006,-0.00028259190688390695
0.351234375,-0.00028322438207419726
0.351265625,-0.0002838561117279037
0.35129687500000006,-0.0002844837484282728
0.351328125,-0.00028510527029896454
0.35135937500000003,-0.00028573233917079943
0.35139062500000007,-0.0002863517851359951
0.351421875,-0.00028696425549579185
0.35145312500000003,-0.00028758175004624936
0.35148437500000007,-0.00028819388836825305
0.351515625,-0.0002887983976117281
0.35154687500000004,-0.0002904324932363478
0.351578125,-0.00029104398358702904
0.351609375,-0.00029166003980689303
0.35164062500000004,-0.0002922452717687221
0.351671875,-0.000292851885234445
0.351703125,-0.0002934527834865183
0.35173437500000004,-0.0002940362971426344
0.351765625,-0.00029463006965625704
0.351796875,-0.00029522310882932473
0.35182812500000005,-0.00029581802572355154
0.35185937500000003,-0.0002963909378156035
0.351890625,-0.0002969844810657707
0.35192187500000005,-0.00029653189454752205
0.351953125,-0.00029711323678680013
0.351984375,-0.0002976892673922163
0.35201562500000005,-0.00029826596967512387
0.352046875,-0.0002988340744796217
0.352078125,-0.00029940244267136207
0.35210937500000006,-0.0002999764794548443
0.352140625,-0.0003005401907968733
0.352171875,-0.0003011070549121461
0.35220312500000006,-0.0003016660979464486
0.352234375,-0.00030223434578657143
0.352265625,-0.0003027864667596372
0.35229687500000006,-0.0003033405333436115
0.352328125,-0.00030389627084260323
0.35235937500000003,-0.00030547566952858485
0.35239062500000007,-0.00030602449131067466
0.352421875,-0.0003065768165344193
0.35245312500000003,-0.0003071153647975361
0.352484375,-0.00030766634647194646
0.352515625,-0.00030820183433828
0.35254687500000004,-0.0003087433647743429
0.352578125,-0.00030928015983591045
0.352609375,-0.00030982110135478746
0.35264062500000004,-0.00031035811937749763
0.352671875,-0.00031089666328878995
0.352703125,-0.0003103964721224775
0.35273437500000004,-0.00031092575069158884
0.352765625,-0.0003114619200682428
0.352796875,-0.00031198361025850524
0.35282812500000005,-0.00031250461090503306
0.352859375,-0.00031303728128793257
0.352890625,-0.00031355371796874115
0.35292187500000005,-0.000314070336805021
0.352953125,-0.00031459134567145275
0.352984375,-0.0003151116198613843
0.35301562500000006,-0.0003156227995645966
0.353046875,-0.0003161350053634826
0.353078125,-0.00031665256705654815
0.35310937500000006,-0.000317157833396961
0.353140625,-0.000318689377510617
0.353171875,-0.00031919210382126695
0.35320312500000006,-0.0003197048603375552
0.353234375,-0.00032020098833070165
0.353265625,-0.00032070713303497533
0.353296875,-0.0003212141241278124
0.353328125,-0.00032170980390477943
0.35335937500000003,-0.00032220468248614353
0.353390625,-0.00032270893231531317
0.353421875,-0.0003231992787848803
0.35345312500000003,-0.0003236891347005305
0.353484375,-0.0003241820983412788
0.353515625,-0.00032365249443462585
0.35354687500000004,-0.00032414555590982996
0.353578125,-0.00032463439864585664
0.353609375,-0.000325118721496126
0.35364062500000004,-0.0003256074080368737
0.353671875,-0.0003260884245011725
0.353703125,-0.0003265685424732323
0.35373437500000005,-0.00032705383650551145
0.353765625,-0.00032753493527001853
0.353796875,-0.0003280204917919319
0.35382812500000005,-0.00032849452549085084
0.353859375,-0.00032897381032259004
0.353890625,-0.0003294470794071372
0.35392187500000005,-0.00033094484718014516
0.353953125,-0.0003314171854610082
0.353984375,-0.00033189134246095625
0.35401562500000006,-0.0003323668762260784
0.354046875,-0.00033283345587878377
0.354078125,-0.00033330136431640456
0.35410937500000006,-0.00033377496321175537
0.354140625,-0.0003342376795189214
0.354171875,-0.0003346986238311686
0.354203125,-0.00033517300789973753
0.354234375,-0.0003356304691168044
0.35426562500000003,-0.00033609591498714314
0.354296875,-0.0003355323040436578
0.354328125,-0.0003359900275021685
0.35435937500000003,-0.0003364572649739647
0.354390625,-0.0003369100985216797
0.354421875,-0.00033737401958048446
0.35445312500000004,-0.00033783289224324775
0.354484375,-0.00033828361290058617
0.354515625,-0.00033874058456645484
0.35454687500000004,-0.00033919679952281595
0.35457812499999997,-0.00033964420539693563
0.354609375,-0.0003400958067297996
0.35464062500000004,-0.00034055435122193334
0.35467187499999997,-0.00034100732993171817
0.354703125,-0.0003414530117489406
0.35473437500000005,-0.000342932724739127
0.354765625,-0.0003433822868097597
0.354796875,-0.0003438232816204076
0.35482812500000005,-0.00034427540293710535
0.354859375,-0.0003447184794927588
0.354890625,-0.0003451680026774137
0.35492187500000005,-0.00034561564482554763
0.354953125,-0.0003460543228088059
0.354984375,-0.000346503594757068
0.355015625,-0.00034694706122123664
0.355046875,-0.0003473889442673628
0.355078125,-0.0003468081017796304
0.355109375,-0.0003472469752280813
0.355140625,-0.00034768681349737346
0.355171875,-0.0003481336084677142
0.355203125,-0.00034857185771094285
0.355234375,-0.00034900877848877826
0.35526562500000003,-0.00034945273312415176
0.355296875,-0.000349891013699824
0.355328125,-0.0003503307038418904
0.35535937500000003,-0.0003507656317701044
0.355390625,-0.0003512014586268472
0.355421875,-0.00035163739702857855
0.35545312500000004,-0.00035207407077741254
0.35548437499999996,-0.00035250908388097246
0.355515625,-0.00035397330984296427
0.35554687500000004,-0.0003544088513496857
0.35557812499999997,-0.00035483866290237503
0.355609375,-0.0003552704647519847
0.35564062500000004,-0.00035571092476964494
0.35567187499999997,-0.0003561411716884941
0.355703125,-0.0003565702195754486
0.35573437500000005,-0.00035699995026674397
0.355765625,-0.00035743644985261613
0.355796875,-0.0003578625753220266
0.35582812500000005,-0.00035829925967450355
0.355859375,-0.0003587203488801191
0.355890625,-0.00035813423036994835
0.355921875,-0.00035855844817285487
0.355953125,-0.00035898829138010513
0.355984375,-0.00035942197879980375
0.356015625,-0.00035985480518214985
0.356046875,-0.00036027535530203797
0.356078125,-0.0003607090929720891
0.356109375,-0.0003611394981947458
0.356140625,-0.00036156076620202926
0.356171875,-0.0003619884749729574
0.356203125,-0.0003624162169343498
0.356234375,-0.0003628444735501793
0.35626562500000003,-0.00036326315776881446
0.35629687499999996,-0.0003647171194675891
0.356328125,-0.0003651405753331491
0.35635937500000003,-0.00036557090317791
0.35639062499999996,-0.0003659941904476452
0.356421875,-0.00036641984117614934
0.35645312500000004,-0.00036683912667760665
0.35648437499999996,-0.0003672680931572289
0.356515625,-0.00036768769227241843
0.35654687500000004,-0.00036810826117717604
0.35657812499999997,-0.0003685312418287637
0.356609375,-0.00036896298101522784
0.35664062500000004,-0.0003693824340195301
0.35667187499999997,-0.0003687811849851508
0.356703125,-0.00036920238832018754
0.35673437500000005,-0.0003696281585150382
0.356765625,-0.00037005182728564595
0.356796875,-0.00037047295928053364
0.356828125,-0.0003708927460150044
0.356859375,-0.0003713191712506475
0.356890625,-0.0003717350165095626
0.356921875,-0.00037215955467136824
0.356953125,-0.0003725819231493177
0.356984375,-0.00037300825384054687
0.357015625,-0.00037341852267733927
0.357046875,-0.000373846753823244
0.357078125,-0.0003742668705232627
0.357109375,-0.00037571852592998417
0.357140625,-0.00037613354400051896
0.357171875,-0.00037656100837368117
0.35720312499999995,-0.00037698909076064324
0.357234375,-0.0003774082693952588
0.35726562500000003,-0.00037782721246128886
0.35729687499999996,-0.0003782484709623432
0.357328125,-0.00037865646895152844
0.35735937500000003,-0.0003790748752815834
0.35739062499999996,-0.00037951940833039904
0.357421875,-0.0003799286151175141
0.35745312500000004,-0.0003793270889514838
0.35748437499999997,-0.0003797500024008346
0.357515625,-0.00038018183303375336
0.35754687500000004,-0.0003806016446670918
0.35757812499999997,-0.000381015790348542
0.357609375,-0.0003814419625981433
0.357640625,-0.00038185795277560775
0.357671875,-0.00038227648101869793
0.357703125,-0.0003827157971639239
0.357734375,-0.0003831227810818308
0.357765625,-0.0003835490308808087
0.357796875,-0.0003839646111916603
0.357828125,-0.0003843989721123431
0.357859375,-0.0003848172861161056
0.357890625,-0.0003862592569071968
0.357921875,-0.0003866778891231937
0.357953125,-0.0003871003185677291
0.357984375,-0.00038753707343587573
0.358015625,-0.0003879479055147808
0.358046875,-0.0003883797109219059
0.358078125,-0.00038879834584366196
0.35810937499999995,-0.0003892227798454745
0.358140625,-0.00038965769051162863
0.35817187500000003,-0.00039006871373240687
0.35820312499999996,-0.0003904851602249612
0.358234375,-0.00039090867879099794
0.35826562500000003,-0.0003903205595467696
0.35829687499999996,-0.0003907407658776535
0.358328125,-0.00039116928124049294
0.35835937500000004,-0.0003915994795793201
0.35839062499999996,-0.000392018256954306
0.358421875,-0.00039242950138976274
0.35845312500000004,-0.00039286993457030017
0.35848437499999997,-0.00039329307225299814
0.358515625,-0.0003937193033780456
0.358546875,-0.00039413507173582246
0.35857812499999997,-0.0003945805101931571
0.358609375,-0.0003949926366338258
0.358640625,-0.00039541757754814333
0.358671875,-0.000395863854924898
0.358703125,-0.00039731527566081587
0.358734375,-0.00039772496425024423
0.358765625,-0.00039814466668224024
0.358796875,-0.00039858572700777334
0.358828125,-0.0003990154819248637
0.358859375,-0.0003994439682086168
0.358890625,-0.0003998612434523499
0.358921875,-0.00040028929624645604
0.358953125,-0.0004007091867481716
0.358984375,-0.0004011474833002862
0.35901562499999995,-0.0004015704249114363
0.359046875,-0.00040098407365896094
0.359078125,-0.00040140503787930437
0.35910937499999995,-0.0004018450238279653
0.359140625,-0.00040225542317581103
0.35917187500000003,-0.0004026934281792377
0.35920312499999996,-0.00040311692673559996
0.359234375,-0.00040356110010415086
0.35926562500000003,-0.0004039762656373874
0.35929687499999996,-0.00040441667067101644
0.359328125,-0.00040485176014523616
0.359359375,-0.00040528183887836994
0.35939062499999996,-0.00040568811665737253
0.359421875,-0.000406133306604578
0.359453125,-0.0004065716111599574
0.35948437499999997,-0.0004080221354659727
0.359515625,-0.00040843764761747114
0.359546875,-0.00040888708475541463
0.35957812499999997,-0.000409316326812334
0.359609375,-0.0004097692853767751
0.359640625,-0.0004101659210471731
0.359671875,-0.00041060604326323413
0.359703125,-0.000411058104366778
0.359734375,-0.00041144960846596634
0.359765625,-0.0004119200513890142
0.359796875,-0.0004123369841953356
0.35982812499999994,-0.0004127687834798305
0.359859375,-0.0004121893337723226
0.359890625,-0.0004125890513244773
0.35992187499999995,-0.0004130505546153518
0.359953125,-0.00041347803776969894
0.359984375,-0.0004139056507708322
0.36001562499999995,-0.0004143552027307887
0.360046875,-0.0004147743069968235
0.360078125,-0.0004152174819829213
0.36010937499999995,-0.00041566541940336876
0.360140625,-0.00041608165082950704
0.36017187500000003,-0.00041651168519937776
0.36020312499999996,-0.0004169443989375868
0.360234375,-0.0004173947983792878
0.360265625,-0.00041881499463031907
0.36029687499999996,-0.00041926038479877387
0.360328125,-0.00041973218756399117
0.360359375,-0.00042015102652373515
0.36039062499999996,-0.00042057933660621244
0.360421875,-0.0004210110423536126
0.360453125,-0.0004214560056513342
0.36048437499999997,-0.0004218881444401912
0.360515625,-0.00042231712871339255
0.360546875,-0.0004227527923217969
0.36057812499999997,-0.00042317651137828427
0.360609375,-0.0004236172466458299
0.360640625,-0.0004230318713800696
0.360671875,-0.00042346526867650947
0.360703125,-0.0004238940498502569
0.360734375,-0.00042435797347808307
0.360765625,-0.00042478817903814775
0.360796875,-0.0004252265116251458
0.36082812499999994,-0.0004256641925747748
0.360859375,-0.00042609164645211056
0.360890625,-0.0004265386292148163
0.36092187499999995,-0.00042697716406142616
0.360953125,-0.00042738217617841606
0.360984375,-0.0004278508723471325
0.36101562499999995,-0.000428278692862126
0.361046875,-0.00042871532430491244
0.361078125,-0.0004301828116405476
0.36110937499999995,-0.00043060541486261705
0.361140625,-0.00043106260578487654
0.36117187500000003,-0.0004314901812728644
0.36120312499999996,-0.0004319108200704705
0.361234375,-0.0004323745209375146
0.361265625,-0.0004328026208162694
0.36129687499999996,-0.00043323705379980787
0.361328125,-0.0004336781841737733
0.361359375,-0.00043411652621837965
0.36139062499999997,-0.0004345585133453955
0.361421875,-0.00043396710839403024
0.361453125,-0.00043440485952551955
0.36148437499999997,-0.00043484051913122296
0.361515625,-0.0004352779158916728
0.361546875,-0.00043571567577369713
0.361578125,-0.00043615176035655123
0.361609375,-0.0004366011199100142
0.361640625,-0.0004370295191473625
0.361671875,-0.00043746652056384644
0.361703125,-0.0004379038565362203
0.36173437499999994,-0.0004383411867978082
0.361765625,-0.00043876873806885514
0.361796875,-0.0004392077552622109
0.36182812499999994,-0.0004396531876572074
0.361859375,-0.000441104306554814
0.361890625,-0.0004415380786937165
0.36192187499999995,-0.00044198844024621875
0.361953125,-0.0004424231344644855
0.361984375,-0.0004428457625699628
0.36201562499999995,-0.000443287928673701
0.362046875,-0.00044372594111254104
0.36207812500000003,-0.00044416461361031223
0.36210937499999996,-0.00044459991319115155
0.362140625,-0.00044503762871433983
0.36217187500000003,-0.0004454643524110305
0.36220312499999996,-0.0004459035647008461
0.362234375,-0.00044530848642239385
0.362265625,-0.00044574852461377185
0.36229687499999996,-0.0004461958174596728
0.362328125,-0.0004466240686551437
0.362359375,-0.0004470621284881904
0.36239062499999997,-0.0004474895311092769
0.362421875,-0.00044792680342565366
0.362453125,-0.0004483599725928489
0.36248437499999997,-0.00044880092052605736
0.362515625,-0.0004492374467215954
0.362546875,-0.00044965822046259124
0.362578125,-0.0004501020509553935
0.362609375,-0.0004505254191101357
0.362640625,-0.0004509830074179849
0.362671875,-0.0004524198192916995
0.362703125,-0.0004528551497560221
0.362734375,-0.0004532875003817466
0.362765625,-0.00045373383755366314
0.362796875,-0.0004541579815650204
0.36282812499999995,-0.0004545891145937425
0.362859375,-0.0004550242821108677
0.362890625,-0.0004554559547653228
0.36292187499999995,-0.00045588377623391463
0.362953125,-0.00045632149263222926
0.362984375,-0.00045674932116823025
0.36301562499999995,-0.0004561635929295413
0.363046875,-0.000456590428038299
0.36307812500000003,-0.0004570275468301077
0.36310937499999996,-0.00045745732048519533
0.363140625,-0.00045789343998572235
0.36317187500000003,-0.00045831693110682387
0.36320312499999996,-0.0004587525177773
0.363234375,-0.0004591772898987351
0.363265625,-0.0004596091882224096
0.36329687499999996,-0.00046004810468136537
0.363328125,-0.0004604704974208104
0.363359375,-0.00046089580669241015
0.36339062499999997,-0.0004613281440093153
0.363421875,-0.00046175954724778784
0.363453125,-0.00046321934947658044
0.36348437499999997,-0.0004636364476186469
0.363515625,-0.0004640746631471987
0.363546875,-0.00046449409918230405
0.363578125,-0.0004649314173809718
0.363609375,-0.0004653615629365143
0.363640625,-0.00046578188463822223
0.363671875,-0.0004662147958793203
0.363703125,-0.0004666423420957577
0.363734375,-0.0004670666305460966
0.363765625,-0.0004675036334529509
0.363796875,-0.0004668988080401282
0.36382812499999995,-0.00046732424177783893
0.363859375,-0.0004677498394456206
0.363890625,-0.00046818182469240965
0.36392187499999995,-0.00046860356307012324
0.363953125,-0.0004690321571175632
0.363984375,-0.00046946249417116614
0.36401562499999995,-0.00046988539283534386
0.364046875,-0.0004703079499859958
0.36407812500000003,-0.00047073702675262674
0.36410937499999996,-0.00047116561595049455
0.364140625,-0.0004715878972198148
0.36417187500000003,-0.0004720077863734698
0.36420312499999996,-0.00047243022410840135
0.364234375,-0.0004728613198280232
0.364265625,-0.00047430739583022297
0.36429687499999996,-0.0004747330424161311
0.364328125,-0.0004751522719330589
0.364359375,-0.0004755869653287892
0.36439062499999997,-0.000476008006542232
0.364421875,-0.00047643344807084265
0.364453125,-0.0004768539214794823
0.36448437499999997,-0.00047727659277974066
0.364515625,-0.0004776959688116353
0.364546875,-0.0004781278726041574
0.364578125,-0.0004785398145992284
0.364609375,-0.00047793715358020183
0.364640625,-0.00047836184914865076
0.364671875,-0.0004787880056315308
0.364703125,-0.0004792051547273593
0.364734375,-0.00047962899667459286
0.364765625,-0.00048005199051768394
0.364796875,-0.00048047126476238877
0.36482812499999995,-0.0004808929326583361
0.364859375,-0.000481320002033582
0.364890625,-0.0004817367780526813
0.36492187499999995,-0.00048215761186384126
0.364953125,-0.0004825761287599664
0.364984375,-0.0004829982431097807
0.36501562499999995,-0.00048341650414909093
0.365046875,-0.00048485969352245195
0.36507812500000003,-0.00048528343801381574
0.36510937499999996,-0.00048569991814707836
0.365140625,-0.00048611913181988847
0.36517187500000003,-0.00048654367230944323
0.36520312499999996,-0.0004869693596279562
0.365234375,-0.00048738098775606004
0.365265625,-0.00048779945721920404
0.36529687499999997,-0.00048821284789928726
0.365328125,-0.0004886353260459553
0.365359375,-0.0004890517941344152
0.36539062499999997,-0.0004884414204995996
0.365421875,-0.0004888672071159117
0.365453125,-0.0004892791875345526
0.365484375,-0.0004897015693679924
0.365515625,-0.0004901142564958799
0.365546875,-0.0004905307215954252
0.365578125,-0.0004909457427572858
0.365609375,-0.0004913665453132599
0.365640625,-0.0004917782356644584
0.365671875,-0.0004921932020053588
0.365703125,-0.000492609693584313
0.36573437499999994,-0.0004930240972364705
0.365765625,-0.000493439121095493
0.365796875,-0.0004938523598993702
0.36582812499999995,-0.0004952982769571568
0.365859375,-0.0004957043642206602
0.365890625,-0.000496123659210583
0.36592187499999995,-0.0004965278186272667
0.365953125,-0.0004969409108227102
0.36598437500000003,-0.000497354522772317
0.36601562499999996,-0.0004977703432496386
0.366046875,-0.000498180105961081
0.36607812500000003,-0.000498587799155896
0.36610937499999996,-0.0004990004070681564
0.366140625,-0.0004994096245920163
0.36617187500000004,-0.0004998198459828865
0.36620312499999996,-0.0004992114368479461
0.366234375,-0.000499617757065543
0.366265625,-0.0005000335987990004
0.36629687499999997,-0.0005004392113805642
0.366328125,-0.0005008484372331229
0.366359375,-0.0005012622344376383
0.36639062499999997,-0.0005016685196865614
0.366421875,-0.0005020771195577561
0.366453125,-0.0005024875686959474
0.366484375,-0.0005028940127349557
0.366515625,-0.000503301601295067
0.366546875,-0.0005037083822281019
0.366578125,-0.0005041151953513803
0.366609375,-0.0005045200238935482
0.366640625,-0.0005059527405957276
0.366671875,-0.0005063586642641282
0.366703125,-0.0005067714711081278
0.366734375,-0.0005071752550381906
0.366765625,-0.0005075832989618889
0.366796875,-0.0005079832362534925
0.36682812499999995,-0.0005083848994062792
0.366859375,-0.000508796315415963
0.366890625,-0.0005092017574861787
0.36692187499999995,-0.0005096132488352292
0.366953125,-0.0005100083127825422
0.36698437500000003,-0.0005093885743324006
0.36701562499999996,-0.0005097898541699675
0.367046875,-0.0005101972914263106
0.36707812500000003,-0.0005105987633709438
0.36710937499999996,-0.0005109992231666846
0.367140625,-0.0005114046026613653
0.36717187500000004,-0.0005118060659540652
0.36720312499999996,-0.0005122061204232559
0.367234375,-0.000512605602877518
0.367265625,-0.0005130090629445541
0.36729687499999997,-0.0005134154169132016
0.367328125,-0.0005138069817481744
0.367359375,-0.0005142115142780651
0.36739062499999997,-0.0005146092076001585
0.367421875,-0.0005160384318237815
0.367453125,-0.0005164290645426547
0.367484375,-0.0005168335743790664
0.367515625,-0.0005172467629707828
0.367546875,-0.0005176444482137207
0.367578125,-0.0005180365535509407
0.367609375,-0.0005184223724497908
0.367640625,-0.0005188276284825433
0.367671875,-0.0005192230915722837
0.367703125,-0.0005196231377693275
0.367734375,-0.0005200308210001128
0.367765625,-0.0005194043661477035
0.367796875,-0.0005198046514689122
0.36782812499999995,-0.0005201966684429266
0.367859375,-0.0005205891635981161
0.367890625,-0.0005209802049295983
0.36792187499999995,-0.0005213785049496683
0.367953125,-0.0005217756974687168
0.36798437500000003,-0.000522165697893491
0.36801562499999996,-0.0005225656255986311
0.368046875,-0.0005229543469140244
0.36807812500000003,-0.0005233583481837611
0.36810937499999996,-0.0005237453537842995
0.368140625,-0.0005241448838908119
0.36817187500000004,-0.0005245269534857183
0.36820312499999996,-0.0005249066863570739
0.368234375,-0.0005263409096214963
0.368265625,-0.0005267394212801341
0.36829687499999997,-0.0005271223882455864
0.368328125,-0.000527509592453658
0.368359375,-0.0005279086954457501
0.36839062499999997,-0.0005282968482764119
0.368421875,-0.0005286775480550232
0.368453125,-0.0005290591091561894
0.368484375,-0.0005294636555809168
0.368515625,-0.0005298544975144981
0.368546875,-0.0005302389430082988
0.368578125,-0.000529604221876076
0.368609375,-0.000529987565521306
0.368640625,-0.0005303933081573231
0.368671875,-0.0005307738171464738
0.368703125,-0.0005311696239969355
0.368734375,-0.0005315395991691979
0.368765625,-0.0005319278049329204
0.368796875,-0.0005323103659075137
0.36882812499999995,-0.0005326864324822558
0.368859375,-0.0005331037924764456
0.368890625,-0.0005334742767025627
0.36892187499999995,-0.000533842753773002
0.368953125,-0.00053424677903844
0.36898437500000003,-0.0005346262492448225
0.36901562499999996,-0.0005360103379739092
0.369046875,-0.0005364027683220501
0.36907812500000003,-0.0005367927354233276
0.36910937499999996,-0.0005371799376054504
0.369140625,-0.0005375521110368639
0.36917187500000004,-0.000537930502283207
0.36920312499999997,-0.0005383101065237414
0.369234375,-0.0005386931224374419
0.369265625,-0.0005390637825808953
0.36929687499999997,-0.000539461460108713
0.369328125,-0.0005398342389614785
0.369359375,-0.0005391946976289752
0.369390625,-0.000539563973041314
0.369421875,-0.0005399568581049632
0.369453125,-0.0005403065956675127
0.369484375,-0.0005406892404894656
0.369515625,-0.0005410660082366472
0.369546875,-0.0005414303364434866
0.369578125,-0.0005418296636502604
0.369609375,-0.0005421939728246575
0.369640625,-0.0005425870591606388
0.369671875,-0.0005429325892565909
0.369703125,-0.0005433041596701257
0.369734375,-0.0005436903818249461
0.369765625,-0.000544058191232398
0.369796875,-0.0005454561078144238
0.36982812499999995,-0.0005458253490403936
0.369859375,-0.0005461926494492869
0.36989062500000003,-0.0005465516170096094
0.36992187499999996,-0.000546931115584362
0.369953125,-0.0005473325142823574
0.36998437500000003,-0.0005476854437926199
0.37001562499999996,-0.000548049464712777
0.370046875,-0.000548383726696057
0.37007812500000004,-0.000548807835516231
0.37010937499999996,-0.000549131734222455
0.370140625,-0.0005494937123497606
0.37017187500000004,-0.0005488593948018636
0.37020312499999997,-0.0005492069504567931
0.370234375,-0.000549561778632239
0.370265625,-0.000549958848546972
0.37029687499999997,-0.0005503241674013407
0.370328125,-0.0005506646428218923
0.370359375,-0.0005510439247322571
0.370390625,-0.0005514000199433461
0.370421875,-0.0005517400426402128
0.370453125,-0.0005521347508772173
0.370484375,-0.0005524730146599863
0.370515625,-0.0005528384188169047
0.370546875,-0.000553198550815745
0.370578125,-0.0005535714716760273
0.370609375,-0.0005549414753450305
0.370640625,-0.0005553018413442593
0.370671875,-0.000555676288275686
0.370703125,-0.0005560137385152222
0.370734375,-0.0005563853831715287
0.370765625,-0.0005567465982005346
0.370796875,-0.0005571157445509178
0.37082812499999995,-0.0005574350341756781
0.370859375,-0.0005577937381490219
0.37089062500000003,-0.0005581526483234775
0.37092187499999996,-0.0005585093676117384
0.370953125,-0.0005578439953044662
0.37098437500000003,-0.0005582033284828591
0.37101562499999996,-0.0005585586277481874
0.371046875,-0.0005588943228932927
0.37107812500000004,-0.0005592612683260265
0.37110937499999996,-0.0005596051024479715
0.371140625,-0.0005599709617071999
0.37117187500000004,-0.0005603182224252698
0.37120312499999997,-0.0005606642899503578
0.371234375,-0.0005610138892972322
0.371265625,-0.0005613524531675324
0.37129687499999997,-0.0005617206387524484
0.371328125,-0.0005620636794553199
0.371359375,-0.000562402884359485
0.371390625,-0.0005637742156486963
0.371421875,-0.0005641193836731992
0.371453125,-0.0005644712763209284
0.371484375,-0.0005648175314045406
0.371515625,-0.0005651617731401298
0.371546875,-0.0005655041146232567
0.371578125,-0.0005658517757465356
0.371609375,-0.0005661924002955745
0.371640625,-0.0005665349698096775
0.371671875,-0.0005668811433386517
0.371703125,-0.0005672241365489161
0.37173437499999995,-0.0005665394103019222
0.371765625,-0.000566878337237807
0.371796875,-0.0005672335055155533
0.37182812499999995,-0.0005675608614356606
0.371859375,-0.0005679042518640723
0.37189062500000003,-0.0005682377524318313
0.37192187499999996,-0.0005685702325155875
0.371953125,-0.0005689120064835407
0.37198437500000003,-0.0005692536082795435
0.37201562499999996,-0.0005695841252001954
0.372046875,-0.0005699123651315696
0.37207812500000004,-0.0005702573230914471
0.37210937499999996,-0.0005705886898967061
0.372140625,-0.0005709229272190669
0.37217187500000004,-0.0005712652896198434
0.37220312499999997,-0.0005726121732027856
0.372234375,-0.0005729561134949213
0.372265625,-0.000573277840004445
0.37229687499999997,-0.0005736149047030764
0.372328125,-0.0005739352354181271
0.372359375,-0.0005742695026292946
0.372390625,-0.0005746050968916463
0.372421875,-0.0005749280245652966
0.372453125,-0.0005752578489544996
0.372484375,-0.000575579844774049
0.372515625,-0.000575905636490133
0.372546875,-0.0005752142610958855
0.372578125,-0.00057553885476537
0.372609375,-0.0005758619979155735
0.372640625,-0.0005761921979524076
0.372671875,-0.0005765201808003786
0.372703125,-0.0005768436109271705
0.372734375,-0.000577163583128433
0.372765625,-0.0005774840649921398
0.372796875,-0.0005778099492453476
0.37282812499999995,-0.0005781265817001585
0.372859375,-0.0005784515015810968
0.37289062500000003,-0.0005787668849819849
0.37292187499999996,-0.0005790909727896379
0.372953125,-0.0005794082082214921
0.37298437500000003,-0.0005807485431950921
0.37301562499999996,-0.0005810656196425304
0.373046875,-0.0005813827409158479
0.37307812500000004,-0.000581704538026695
0.37310937499999997,-0.0005820150956114198
0.373140625,-0.0005823273382721192
0.37317187500000004,-0.0005826430504475497
0.37320312499999997,-0.0005829577732899757
0.373234375,-0.0005832719776472789
0.373265625,-0.0005835809986885973
0.373296875,-0.0005838989552809093
0.373328125,-0.0005831841338652527
0.373359375,-0.0005834977524770205
0.373390625,-0.0005838054529573589
0.373421875,-0.0005841198886659682
0.373453125,-0.0005844328868536905
0.373484375,-0.0005847399761707353
0.373515625,-0.0005850476725818565
0.373546875,-0.0005853535424181974
0.373578125,-0.0005856651628713266
0.373609375,-0.0005859669467439405
0.373640625,-0.0005862720823125306
0.373671875,-0.0005865803211185586
0.373703125,-0.0005868826388563259
0.373734375,-0.0005871847563681809
0.373765625,-0.0005874937611629882
0.37379687500000003,-0.0005888245163862271
0.37382812499999996,-0.000589122526700396
0.373859375,-0.000589426287254384
0.37389062500000003,-0.0005897285076626804
0.37392187499999996,-0.0005900337431230529
0.373953125,-0.0005903279910106363
0.37398437500000004,-0.0005906278977357224
0.37401562499999996,-0.0005909220656828418
0.374046875,-0.000591223289372271
0.37407812500000004,-0.0005915186317579438
0.37410937499999997,-0.0005918223002954678
0.374140625,-0.0005910938995623075
0.37417187500000004,-0.0005913927204176175
0.37420312499999997,-0.0005916870757049913
0.374234375,-0.0005919767797664954
0.374265625,-0.000592279419733617
0.374296875,-0.0005925720694684028
0.374328125,-0.0005928592330770241
0.374359375,-0.0005931570069843961
0.374390625,-0.0005934484495199524
0.374421875,-0.0005937499171119881
0.374453125,-0.0005940353032410847
0.374484375,-0.0005943258718131977
0.374515625,-0.0005946159843358487
0.374546875,-0.0005949078212730621
0.374578125,-0.0005962234410027967
0.374609375,-0.0005965118115820733
0.374640625,-0.0005968000628059494
0.374671875,-0.00059708684345193
0.374703125,-0.0005973776451530313
0.374734375,-0.0005976642572416493
0.374765625,-0.0005979488174351483
0.37479687500000003,-0.0005982426925912748
0.37482812499999996,-0.0005985252911996017
0.374859375,-0.0005988064575450924
0.37489062500000003,-0.0005990917073818297
0.37492187499999996,-0.0005983445553774808
0.374953125,-0.0005986306706537298
0.37498437500000004,-0.0005989079734463609
0.37501562499999996,-0.0005991921404476519
0.375046875,-0.000599475899601784
0.37507812500000004,-0.000599755262499696
0.37510937499999997,-0.0006000371208864999
0.375140625,-0.0006003176900303414
0.37517187500000004,-0.0006005963812475146
0.37520312499999997,-0.0006008754752137788
0.375234375,-0.0006011508287224673
0.375265625,-0.0006014323704504956
0.375296875,-0.0006017036574431159
0.375328125,-0.0006019794757185642
0.375359375,-0.0006032829006888119
0.375390625,-0.0006035532271309249
0.375421875,-0.0006038321800582655
0.375453125,-0.0006041021753545317
0.375484375,-0.0006043785168600782
0.375515625,-0.0006046546679025905
0.375546875,-0.0006049198808945819
0.375578125,-0.0006051914094010527
0.375609375,-0.0006054585100887175
0.375640625,-0.0006057345628922434
0.375671875,-0.0006059989463103113
0.375703125,-0.000605244669011934
0.37573437499999995,-0.0006055123963218598
0.375765625,-0.0006057793068077397
0.37579687500000003,-0.000606042446099693
0.37582812499999996,-0.0006063121585571096
0.375859375,-0.0006065816798287507
0.37589062500000003,-0.000606851812479263
0.37592187499999996,-0.000607112594255603
0.375953125,-0.0006073721148792052
0.37598437500000004,-0.0006076401591095515
0.37601562499999996,-0.0006079025574611818
0.376046875,-0.0006081680385051288
0.37607812500000004,-0.0006084295076672838
0.37610937499999997,-0.0006086886096232369
0.376140625,-0.0006089444892332027
0.37617187500000004,-0.0006102346476908813
0.37620312499999997,-0.000610489698381747
0.376234375,-0.0006107508303189665
0.376265625,-0.0006110041317099538
0.376296875,-0.0006112599341522446
0.376328125,-0.000611525595587456
0.376359375,-0.0006117779245099278
0.376390625,-0.0006120429949242404
0.376421875,-0.0006122913526241391
0.376453125,-0.0006125488793286907
0.376484375,-0.000612805910071193
0.376515625,-0.0006120274051069768
0.376546875,-0.0006122847988010993
0.376578125,-0.0006125442950597262
0.376609375,-0.0006127933987944423
0.376640625,-0.0006130442194815511
0.376671875,-0.0006132933034288662
0.376703125,-0.0006135513478706528
0.376734375,-0.0006137994201275351
0.376765625,-0.0006140488019285018
0.37679687500000003,-0.0006142964689235184
0.37682812499999996,-0.0006145448960987593
0.376859375,-0.0006147892755490533
0.37689062500000003,-0.0006150362037944321
0.37692187499999996,-0.000615284104663015
0.376953125,-0.0006165544690129934
0.37698437500000004,-0.0006167969662211475
0.37701562499999997,-0.0006170502057001384
0.377046875,-0.0006172909319871606
0.37707812500000004,-0.0006175343498282526
0.37710937499999997,-0.0006177780238459316
0.377140625,-0.0006180196071231409
0.37717187500000005,-0.0006182681870032167
0.377203125,-0.0006184977030787367
0.377234375,-0.0006187394299859705
0.377265625,-0.0006189860767658317
0.377296875,-0.000618200990846883
0.377328125,-0.0006184453870564516
0.377359375,-0.000618680026460032
0.377390625,-0.0006189186985151238
0.377421875,-0.0006191591273017605
0.377453125,-0.0006193970858541023
0.377484375,-0.0006196283085306981
0.377515625,-0.0006198677749496423
0.377546875,-0.0006201095684577398
0.377578125,-0.0006203366204146216
0.377609375,-0.0006205820429619133
0.377640625,-0.0006208023555555608
0.377671875,-0.0006210390243519132
0.37770312500000003,-0.0006212801677330931
0.377734375,-0.0006215051157666754
0.377765625,-0.000622759635977202
0.37779687500000003,-0.0006229937237546071
0.37782812499999996,-0.000623220259900685
0.377859375,-0.0006234475514486845
0.37789062500000004,-0.0006236798199851373
0.37792187499999996,-0.0006239119090117456
0.377953125,-0.0006241289926416788
0.37798437500000004,-0.0006243782108578816
0.37801562499999997,-0.000624596925225783
0.378046875,-0.0006248200645254248
0.37807812500000004,-0.0006250328642177991
0.37810937499999997,-0.0006242359309397982
0.378140625,-0.0006244744713708658
0.37817187500000005,-0.0006247052330407704
0.378203125,-0.0006249122814650579
0.378234375,-0.0006251406467459239
0.378265625,-0.0006253665397910682
0.378296875,-0.0006255788354301017
0.378328125,-0.000625791264069267
0.378359375,-0.000626028696856934
0.378390625,-0.0006262460841005152
0.378421875,-0.0006264612104326106
0.378453125,-0.0006266776058635598
0.378484375,-0.0006269052436127104
0.378515625,-0.0006271105170901209
0.378546875,-0.0006283704414435584
0.378578125,-0.0006285699305560374
0.378609375,-0.000628797646627606
0.378640625,-0.000629011696555451
0.378671875,-0.0006292263389356748
0.37870312500000003,-0.0006294350210067079
0.378734375,-0.0006296592116118299
0.378765625,-0.0006298680051951625
0.37879687500000003,-0.0006300884399847995
0.37882812499999996,-0.0006302886320031786
0.378859375,-0.0006305038080073114
0.37889062500000004,-0.0006296794009547566
0.37892187499999996,-0.0006298989757034107
0.378953125,-0.0006300966559098162
0.37898437500000004,-0.000630306227486721
0.37901562499999997,-0.000630507791807608
0.379046875,-0.0006307143915849009
0.37907812500000004,-0.000630925071251065
0.37910937499999997,-0.0006311207598497515
0.379140625,-0.0006313278718628745
0.37917187500000005,-0.0006315428133681425
0.379203125,-0.0006317428638254394
0.379234375,-0.0006319626039478429
0.379265625,-0.0006321618472311524
0.379296875,-0.0006323623690863145
0.379328125,-0.000632560580739433
0.379359375,-0.000633784145225455
0.379390625,-0.0006339836138362295
0.379421875,-0.0006341877444789937
0.379453125,-0.0006343878587502585
0.379484375,-0.0006345838123857639
0.379515625,-0.0006347588458275807
0.379546875,-0.0006349809971698123
0.379578125,-0.0006351744856251881
0.379609375,-0.0006353715901078472
0.379640625,-0.0006355527631647928
0.379671875,-0.0006357483886042584
0.37970312500000003,-0.0006349326482615672
0.379734375,-0.0006351351398078478
0.379765625,-0.0006353127897451849
0.37979687500000003,-0.0006354879952452722
0.37982812499999996,-0.0006356792480889453
0.379859375,-0.000635873052953477
0.37989062500000004,-0.0006360857864922131
0.37992187499999996,-0.0006362530600984087
0.379953125,-0.0006364308532010379
0.37998437500000004,-0.0006366505413380186
0.38001562499999997,-0.0006368092228558817
0.380046875,-0.0006370016050081528
0.38007812500000004,-0.0006371624945996357
0.38010937499999997,-0.0006373751374289874
0.380140625,-0.0006385796938758043
0.38017187500000005,-0.000638755816708525
0.380203125,-0.0006389647886370226
0.380234375,-0.0006391243441749711
0.380265625,-0.000639312622123793
0.380296875,-0.0006394845431266713
0.380328125,-0.0006396664901183527
0.380359375,-0.0006398601424769251
0.380390625,-0.0006400277314260253
0.380421875,-0.0006402005602152844
0.380453125,-0.000640385762333058
0.380484375,-0.0006395472545333986
0.380515625,-0.0006397370165410754
0.380546875,-0.0006398875029147225
0.380578125,-0.0006400653650705107
0.380609375,-0.0006402292241402263
0.380640625,-0.0006404155062669989
0.380671875,-0.0006406083808115637
0.38070312500000003,-0.000640778176488048
0.380734375,-0.0006409356169127314
0.380765625,-0.0006411176953283262
0.38079687500000003,-0.0006412575389691602
0.38082812499999996,-0.0006414335320517328
0.380859375,-0.0006416116651406858
0.38089062500000004,-0.0006418003611209852
0.38092187499999997,-0.0006419616759449978
0.380953125,-0.0006431306628319894
0.38098437500000004,-0.0006433264237630937
0.38101562499999997,-0.0006434800884526429
0.381046875,-0.0006436428893595927
0.38107812500000005,-0.0006438237635470467
0.381109375,-0.0006439920184523329
0.381140625,-0.0006441370371058214
0.38117187500000005,-0.0006442840669040259
0.381203125,-0.0006444450965728266
0.381234375,-0.0006446275584391301
0.381265625,-0.0006437516297412571
0.381296875,-0.0006439312967911198
0.381328125,-0.0006440778424830276
0.381359375,-0.000644251076316181
0.381390625,-0.0006443879987613893
0.381421875,-0.0006445440102045563
0.381453125,-0.0006447111988207924
0.381484375,-0.0006448732842562338
0.381515625,-0.0006450180040342493
0.381546875,-0.000645194994056672
0.381578125,-0.0006453380831614244
0.38160937500000003,-0.0006454860080856092
0.381640625,-0.0006456377022787743
0.381671875,-0.0006458007967174231
0.38170312500000003,-0.0006459392732584418
0.38173437499999996,-0.0006471241283830739
0.381765625,-0.0006472699417068434
0.38179687500000004,-0.0006474201993217493
0.38182812499999996,-0.0006475787035259278
0.381859375,-0.0006477271891726644
0.38189062500000004,-0.0006478585760798933
0.38192187499999997,-0.0006480073045460888
0.381953125,-0.0006481541956460321
0.38198437500000004,-0.0006483021608346962
0.38201562499999997,-0.0006484536903351296
0.382046875,-0.000648600429919273
0.38207812500000005,-0.0006477128370093663
0.382109375,-0.0006478554732397071
0.382140625,-0.000647989951528892
0.38217187500000005,-0.0006481502930803587
0.382203125,-0.0006482766651018032
0.382234375,-0.0006484369364591416
0.382265625,-0.0006485646794637881
0.382296875,-0.000648688016627659
0.382328125,-0.0006488370384161862
0.382359375,-0.0006489761501327976
0.382390625,-0.0006491051967192421
0.382421875,-0.0006492543689028893
0.382453125,-0.0006493868082196527
0.382484375,-0.0006495133658582994
0.382515625,-0.0006506828773307494
0.382546875,-0.0006508203872499993
0.382578125,-0.0006509455732636726
0.38260937500000003,-0.0006510794159869451
0.382640625,-0.0006512055571958122
0.382671875,-0.000651340103236274
0.38270312500000003,-0.000651474367832923
0.382734375,-0.0006516062913236656
0.382765625,-0.0006517262801133752
0.38279687500000004,-0.0006518531396892957
0.38282812499999996,-0.0006519877292491816
0.382859375,-0.0006510895030349198
0.38289062500000004,-0.0006512075222504243
0.38292187499999997,-0.0006513396799431928
0.382953125,-0.0006514717297591774
0.38298437500000004,-0.0006515831763121427
0.38301562499999997,-0.0006517134690244009
0.383046875,-0.0006518374143729064
0.38307812500000005,-0.0006519649514501943
0.383109375,-0.0006520794990087994
0.383140625,-0.0006522017590629772
0.38317187500000005,-0.0006523247234246285
0.383203125,-0.0006524440055233893
0.383234375,-0.000652560165900741
0.383265625,-0.0006526804922059801
0.383296875,-0.0006527948106544654
0.383328125,-0.0006539420801180834
0.383359375,-0.0006540525588819984
0.383390625,-0.0006541720395236497
0.383421875,-0.0006542946423322357
0.383453125,-0.0006544024403034379
0.383484375,-0.0006545133488472452
0.383515625,-0.0006546297541756632
0.383546875,-0.0006547321409918205
0.383578125,-0.0006548477952939835
0.38360937500000003,-0.000654957843749665
0.383640625,-0.0006550723815687415
0.383671875,-0.0006541586043896722
0.38370312500000003,-0.0006542731471943022
0.383734375,-0.0006543725177584336
0.383765625,-0.0006544832513471627
0.38379687500000004,-0.0006545957374919156
0.38382812499999996,-0.000654700191725914
0.383859375,-0.0006548069588536432
0.38389062500000004,-0.0006549072842168477
0.38392187499999997,-0.0006550157565832493
0.383953125,-0.0006551216088344428
0.38398437500000004,-0.0006552237639863359
0.38401562499999997,-0.000655332130547609
0.384046875,-0.0006554305897734716
0.38407812500000005,-0.000655528296910346
0.384109375,-0.0006566561189714146
0.384140625,-0.0006567583300899557
0.38417187500000005,-0.0006568556616973129
0.384203125,-0.0006569541222080366
0.384234375,-0.0006570500859909498
0.384265625,-0.0006571589882050019
0.384296875,-0.0006572539717242878
0.384328125,-0.0006573448273419075
0.384359375,-0.000657454266787455
0.384390625,-0.0006575431086699654
0.384421875,-0.0006576403565392921
0.384453125,-0.0006567063255800767
0.384484375,-0.0006568047101515526
0.384515625,-0.0006568981135204321
0.384546875,-0.0006569939675623512
0.384578125,-0.0006570761704121006
0.38460937500000003,-0.000657170398900668
0.384640625,-0.0006572633561562277
0.384671875,-0.0006573540384774007
0.38470312500000003,-0.0006574409663232805
0.384734375,-0.0006575289280430219
0.384765625,-0.0006576174584977112
0.38479687500000004,-0.0006577028203568411
0.38482812499999997,-0.0006577909654511202
0.384859375,-0.0006578843146479996
0.38489062500000004,-0.0006579598500460818
0.38492187499999997,-0.0006590734653954405
0.384953125,-0.0006591614597348597
0.38498437500000005,-0.0006592349632083758
0.385015625,-0.0006593284898427018
0.385046875,-0.0006594038604509286
0.38507812500000005,-0.0006594887708681746
0.385109375,-0.000659576642009628
0.385140625,-0.0006596566614694363
0.38517187500000005,-0.0006597321044838345
0.385203125,-0.0006598103960422375
0.385234375,-0.0006598887917389357
0.385265625,-0.0006589368454732875
0.385296875,-0.0006590200893752049
0.385328125,-0.0006590961220014346
0.385359375,-0.000659175065454147
0.385390625,-0.0006592484739122648
0.385421875,-0.0006593223315044527
0.385453125,-0.0006593945772512336
0.385484375,-0.000659468957349009
0.38551562500000003,-0.0006595472835038557
0.385546875,-0.0006596173473231992
0.385578125,-0.0006596843869781308
0.38560937500000003,-0.0006597528277662995
0.385640625,-0.000659834423769115
0.385671875,-0.0006598954905234697
0.38570312500000004,-0.0006609942585207931
0.38573437499999996,-0.0006610682350761954
0.385765625,-0.0006611306442150869
0.38579687500000004,-0.0006612009003942876
0.38582812499999997,-0.0006612699557980925
0.385859375,-0.0006613295648694867
0.38589062500000004,-0.0006613972898864701
0.38592187499999997,-0.0006614557308052479
0.385953125,-0.0006615246758345308
0.38598437500000005,-0.0006615921746307221
0.386015625,-0.0006616520247270941
0.386046875,-0.0006606859468523754
0.38607812500000005,-0.000660746310941443
0.386109375,-0.000660813443242099
0.386140625,-0.0006608688794411677
0.38617187500000005,-0.0006609313913130271
0.386203125,-0.0006609981184045252
0.386234375,-0.0006610525153102759
0.386265625,-0.0006611102673951333
0.386296875,-0.0006611661604833882
0.386328125,-0.0006612296480631857
0.386359375,-0.0006612794035815717
0.386390625,-0.000661335540276968
0.386421875,-0.0006613930762879722
0.386453125,-0.0006614445784820927
0.386484375,-0.0006614934549728779
0.38651562500000003,-0.0006625726706773541
0.386546875,-0.0006626343466967083
0.386578125,-0.0006626812043459898
0.38660937500000003,-0.0006627426875064138
0.386640625,-0.0006627793708559246
0.386671875,-0.0006628293162694032
0.38670312500000004,-0.0006628830758437163
0.386734375,-0.0006629309675697803
0.386765625,-0.0006629820061285763
0.38679687500000004,-0.0006630243524337123
0.38682812499999997,-0.0006620562822545889
0.386859375,-0.0006620959645907629
0.38689062500000004,-0.0006621452082275076
0.38692187499999997,-0.0006622038056053603
0.386953125,-0.0006622351242978886
0.38698437500000005,-0.0006622808551563844
0.387015625,-0.0006623255847775442
0.387046875,-0.000662376076594369
0.38707812500000005,-0.0006624056635470554
0.387109375,-0.0006624528039709671
0.387140625,-0.0006624937714829193
0.38717187500000005,-0.0006625324205905211
0.387203125,-0.0006625801799635608
0.387234375,-0.0006626080509698415
0.387265625,-0.0006626440496117075
0.387296875,-0.000663716169717353
0.387328125,-0.0006637478482349468
0.387359375,-0.0006637835976581949
0.387390625,-0.0006638281606215837
0.387421875,-0.0006638705596752476
0.387453125,-0.00066390364929763
0.387484375,-0.0006639329451748333
0.38751562500000003,-0.0006639742060951664
0.387546875,-0.0006639958595293927
0.387578125,-0.0006640286288497541
0.38760937500000003,-0.0006640605220991566
0.387640625,-0.0006630744019039472
0.387671875,-0.0006631080910367709
0.38770312500000004,-0.0006631226493741815
0.387734375,-0.0006631699246676809
0.387765625,-0.0006631882144311346
0.38779687500000004,-0.0006632172574751044
0.38782812499999997,-0.000663253971196022
0.387859375,-0.00066327676414632
0.38789062500000004,-0.0006632985354019238
0.38792187499999997,-0.000663323725177252
0.387953125,-0.0006633568072481055
0.38798437500000005,-0.0006633951536264629
0.388015625,-0.0006634007806587613
0.388046875,-0.000663417403449662
0.38807812500000005,-0.0006634512049544933
0.388109375,-0.0006644923299738564
0.388140625,-0.0006645141018389589
0.38817187500000006,-0.0006645416649474004
0.388203125,-0.0006645664753680905
0.388234375,-0.000664590387803643
0.388265625,-0.0006646075906428586
0.388296875,-0.0006646254969210341
0.388328125,-0.0006646443268788979
0.388359375,-0.0006646613779386287
0.388390625,-0.0006646785399881602
0.388421875,-0.0006636853299191101
0.388453125,-0.0006636816615507926
0.388484375,-0.0006637160631993017
0.38851562500000003,-0.0006637365718547492
0.388546875,-0.0006637105154552805
0.388578125,-0.0006637480213893196
0.38860937500000003,-0.0006637666147849067
0.388640625,-0.0006637626632110816
0.388671875,-0.0006637820419180956
0.38870312500000004,-0.0006637904552349097
0.388734375,-0.000663804297371319
0.388765625,-0.0006638129715184557
0.38879687500000004,-0.000663812482309914
0.38882812499999997,-0.000663808361741014
0.388859375,-0.00066383780946494
0.38889062500000005,-0.0006648706598144025
0.388921875,-0.0006648986923280253
0.388953125,-0.0006648824299682402
0.38898437500000005,-0.0006648935284787744
0.389015625,-0.0006648954546687388
0.389046875,-0.0006649170122854653
0.38907812500000005,-0.0006649041616328955
0.389109375,-0.0006649017340058308
0.389140625,-0.0006649296534993049
0.38917187500000006,-0.0006649126165256813
0.389203125,-0.0006649026048096279
0.389234375,-0.0006638918491241944
0.389265625,-0.0006639005203773474
0.389296875,-0.0006638846396855441
0.389328125,-0.000663894412709122
0.389359375,-0.0006638954346846818
0.389390625,-0.0006638957458563674
0.38942187500000003,-0.0006638898713318617
0.389453125,-0.0006638857910166232
0.389484375,-0.0006638646439543414
0.38951562500000003,-0.0006638610261416669
0.389546875,-0.0006638710060742625
0.389578125,-0.000663876614530691
0.38960937500000004,-0.0006638859396647656
0.389640625,-0.0006638320784809332
0.389671875,-0.0006638516802983593
0.38970312500000004,-0.0006648716427586493
0.389734375,-0.0006648761022414323
0.389765625,-0.0006648395059880297
0.38979687500000004,-0.0006648533989657979
0.38982812499999997,-0.0006648125599484217
0.389859375,-0.0006648387361352509
0.38989062500000005,-0.0006648034156841801
0.389921875,-0.0006647830585441231
0.389953125,-0.0006647822695199368
0.38998437500000005,-0.0006647825509467076
0.390015625,-0.0006637304791995147
0.390046875,-0.000663688966556733
0.39007812500000005,-0.000663698525559496
0.390109375,-0.0006636940388067003
0.390140625,-0.0006636732857214639
0.39017187500000006,-0.0006636528402152175
0.390203125,-0.000663615669955861
0.390234375,-0.0006636350627151552
0.390265625,-0.0006636034947447855
0.390296875,-0.0006635899054287381
0.390328125,-0.0006635592386693354
0.390359375,-0.0006635462463088562
0.390390625,-0.0006635010098659799
0.39042187500000003,-0.0006634850096551223
0.390453125,-0.0006634884718082212
0.390484375,-0.0006644822563268982
0.39051562500000003,-0.0006644334682693459
0.390546875,-0.0006643995679053993
0.390578125,-0.0006644044250532846
0.39060937500000004,-0.0006643816907317621
0.390640625,-0.000664348633513015
0.390671875,-0.000664320983909665
0.39070312500000004,-0.000664298500483558
0.390734375,-0.0006642661310481204
0.390765625,-0.0006642414292839793
0.39079687500000004,-0.0006641978635402307
0.39082812499999997,-0.000663158507909635
0.390859375,-0.0006631160451074161
0.39089062500000005,-0.0006630942185477176
0.390921875,-0.0006630563845971063
0.390953125,-0.0006630332191210481
0.39098437500000005,-0.0006629988474337878
0.391015625,-0.0006629542293732082
0.391046875,-0.0006629608600257283
0.39107812500000005,-0.0006628970645608454
0.391109375,-0.000662885772038449
0.391140625,-0.0006628349187516452
0.39117187500000006,-0.0006627979690964417
0.391203125,-0.0006627630742585267
0.391234375,-0.000662726479111031
0.391265625,-0.0006637189675010868
0.391296875,-0.0006636713335931993
0.391328125,-0.0006636532563509129
0.391359375,-0.0006636129242010222
0.391390625,-0.000663571327580631
0.39142187500000003,-0.000663535518410592
0.391453125,-0.0006634805693339491
0.391484375,-0.0006634414884537365
0.39151562500000003,-0.000663409591348807
0.391546875,-0.0006633664195862185
0.391578125,-0.000663313692420002
0.39160937500000004,-0.0006622493001197521
0.391640625,-0.0006622123835330687
0.391671875,-0.0006621591704506213
0.39170312500000004,-0.0006621197488664368
0.39173437499999997,-0.0006620818695816585
0.391765625,-0.0006620240317953066
0.39179687500000004,-0.0006619670207424211
0.39182812499999997,-0.0006619273613873572
0.391859375,-0.0006618783261385375
0.39189062500000005,-0.000661847185658461
0.391921875,-0.0006617842551677466
0.391953125,-0.0006617289235704288
0.39198437500000005,-0.0006616879364503142
0.392015625,-0.0006616324063780307
0.392046875,-0.000661585507288176
0.39207812500000006,-0.0006625606362158087
0.392109375,-0.0006625175276439854
0.392140625,-0.00066246221285024
0.39217187500000006,-0.0006624044435985382
0.392203125,-0.0006623484139128971
0.392234375,-0.0006622986235344519
0.392265625,-0.0006622408299242002
0.392296875,-0.0006621894141319792
0.392328125,-0.0006621341116165164
0.392359375,-0.0006620772231046637
0.392390625,-0.0006620212872980175
0.39242187500000003,-0.0006609354932335873
0.392453125,-0.0006608815659895351
0.392484375,-0.0006608274556429358
0.39251562500000003,-0.0006607504842210121
0.392546875,-0.0006607028684827779
0.392578125,-0.0006606394869792601
0.39260937500000004,-0.0006605735096074927
0.392640625,-0.0006605265768252211
0.392671875,-0.0006604564695259843
0.39270312500000004,-0.0006603952802816324
0.392734375,-0.0006603334183507698
0.392765625,-0.0006602632376201262
0.39279687500000005,-0.0006602048906285823
0.392828125,-0.0006601435052112914
0.392859375,-0.0006610825972179282
0.39289062500000005,-0.0006610325689507465
0.392921875,-0.0006609720984183803
0.392953125,-0.0006609002165492359
0.39298437500000005,-0.000660832146050852
0.393015625,-0.0006607676424011388
0.393046875,-0.0006607020187867491
0.39307812500000006,-0.0006606375446664425
0.393109375,-0.000660557863859601
0.393140625,-0.0006604927395193125
0.39317187500000006,-0.0006604312619532329
0.393203125,-0.0006593403129951936
0.393234375,-0.0006592549571858702
0.393265625,-0.0006591959872213407
0.393296875,-0.0006591221337908723
0.39332812500000003,-0.0006590380149313624
0.393359375,-0.0006589711572998203
0.393390625,-0.0006589016446259394
0.39342187500000003,-0.0006588278084106655
0.393453125,-0.0006587482702542849
0.393484375,-0.0006586830256403234
0.39351562500000004,-0.0006585998066089283
0.393546875,-0.000658530109616369
0.393578125,-0.0006584475120988767
0.39360937500000004,-0.0006583730450410996
0.393640625,-0.0006582882776617338
0.393671875,-0.0006592336521350078
0.39370312500000004,-0.0006591640503721824
0.393734375,-0.0006590809547406956
0.393765625,-0.0006590040303675743
0.39379687500000005,-0.0006589232109653481
0.393828125,-0.0006588376208630717
0.393859375,-0.0006587577706888698
0.39389062500000005,-0.0006586782601083821
0.393921875,-0.0006585928204721272
0.393953125,-0.0006585153928739887
0.39398437500000005,-0.0006584255021120713
0.394015625,-0.0006573225491293341
0.394046875,-0.0006572389337506021
0.39407812500000006,-0.0006571546691427135
0.394109375,-0.00065707319185241
0.394140625,-0.0006569806243037074
0.39417187500000006,-0.0006569027545314174
0.394203125,-0.0006568075839651286
0.394234375,-0.0006567356550314374
0.394265625,-0.0006566331650681989
0.394296875,-0.0006565513780733973
0.39432812500000003,-0.000656468768445613
0.394359375,-0.000656384798387602
0.394390625,-0.0006562835914875262
0.39442187500000003,-0.0006562000042665342
0.394453125,-0.0006571281561843709
0.394484375,-0.000657029763630107
0.39451562500000004,-0.0006569525802630968
0.394546875,-0.0006568526258539861
0.394578125,-0.0006567715373184124
0.39460937500000004,-0.0006566645209775471
0.394640625,-0.0006565746604229386
0.394671875,-0.0006564886397541284
0.39470312500000004,-0.0006563844318614384
0.394734375,-0.000656300358454015
0.394765625,-0.0006562021304749172
0.39479687500000005,-0.0006550816931905831
0.394828125,-0.0006549774815802351
0.394859375,-0.0006548904694340524
0.39489062500000005,-0.0006547910298340745
0.394921875,-0.0006546879369785374
0.394953125,-0.0006545941158255936
0.39498437500000005,-0.0006545015116342159
0.395015625,-0.0006544081049582595
0.395046875,-0.0006542957028274621
0.39507812500000006,-0.0006542083831731493
0.395109375,-0.0006541012412179179
0.395140625,-0.000654005991868413
0.39517187500000006,-0.0006539042215490953
0.395203125,-0.0006537929360311279
0.395234375,-0.0006536955248896484
0.395265625,-0.0006546195439295147
0.395296875,-0.0006545038037275783
0.39532812500000003,-0.000654405307518674
0.395359375,-0.0006543083190451299
0.395390625,-0.0006542095769927272
0.39542187500000003,-0.0006541057975371148
0.395453125,-0.000654005917769887
0.395484375,-0.0006538851898486575
0.39551562500000004,-0.0006537749357081596
0.395546875,-0.0006536815088002343
0.395578125,-0.0006525460135319641
0.39560937500000004,-0.000652448592388423
0.395640625,-0.000652317938173233
0.395671875,-0.0006522252663120412
0.39570312500000004,-0.000652117994427874
0.39573437499999997,-0.0006520032412994717
0.395765625,-0.0006518846982919782
0.39579687500000005,-0.0006517816393989059
0.395828125,-0.0006516752292972036
0.395859375,-0.0006515541667128991
0.39589062500000005,-0.0006514500925319244
0.395921875,-0.0006513422159627053
0.395953125,-0.0006512154188320213
0.39598437500000006,-0.0006511104384523542
0.396015625,-0.0006509946350416115
0.396046875,-0.0006519024938599696
0.39607812500000006,-0.0006517903666098945
0.396109375,-0.0006516657231157783
0.396140625,-0.0006515676914869428
0.39617187500000006,-0.0006514435199350826
0.396203125,-0.0006513319535111084
0.396234375,-0.0006512078561128065
0.396265625,-0.0006510903225672646
0.396296875,-0.0006509800864159879
0.39632812500000003,-0.0006508596838174369
0.396359375,-0.0006507373152711549
0.396390625,-0.0006496043109217031
0.39642187500000003,-0.0006494747275955157
0.396453125,-0.0006493485862588411
0.396484375,-0.0006492366082925388
0.39651562500000004,-0.0006491156243836893
0.396546875,-0.0006489909839807947
0.396578125,-0.0006488765059145113
0.39660937500000004,-0.0006487446341767386
0.396640625,-0.0006486249560541599
0.396671875,-0.0006485016353353634
0.39670312500000005,-0.0006483762264664489
0.39673437500000003,-0.0006482609449717514
0.396765625,-0.0006481336996944295
0.39679687500000005,-0.0006479912951187633
0.396828125,-0.0006478756717983106
0.396859375,-0.0006487843215875616
0.39689062500000005,-0.0006486507733819286
0.396921875,-0.0006485241768314637
0.396953125,-0.0006483962553680694
0.39698437500000006,-0.0006482661064669826
0.397015625,-0.0006481505230058193
0.397046875,-0.0006480241128954053
0.39707812500000006,-0.0006478861707931924
0.397109375,-0.0006477605482351906
0.397140625,-0.0006476166781533912
0.39717187500000006,-0.0006464690689566704
0.397203125,-0.0006463368011098702
0.39723437500000003,-0.0006462021810295926
0.397265625,-0.0006460826492310917
0.397296875,-0.0006459527085955485
0.39732812500000003,-0.0006458125417004648
0.397359375,-0.0006456830207578687
0.397390625,-0.0006455430680781041
0.39742187500000004,-0.0006454157213033329
0.397453125,-0.0006452866215449701
0.397484375,-0.0006451368598362275
0.39751562500000004,-0.0006450119862413811
0.397546875,-0.0006448692016248342
0.397578125,-0.0006447434235138383
0.39760937500000004,-0.0006446014698575503
0.397640625,-0.000645489978198209
0.397671875,-0.000645355158822282
0.39770312500000005,-0.0006451928831097062
0.39773437500000003,-0.0006450819599828558
0.397765625,-0.0006449441136074235
0.39779687500000005,-0.000644793936016276
0.397828125,-0.0006446592887566077
0.397859375,-0.000644522499237847
0.39789062500000005,-0.0006443841480216275
0.397921875,-0.0006442474890512584
0.397953125,-0.0006441031105865885
0.39798437500000006,-0.0006429232236124932
0.398015625,-0.0006427857502084161
0.398046875,-0.0006426525223406226
0.39807812500000006,-0.0006425057249547159
0.398109375,-0.0006423589337788485
0.398140625,-0.000642222634760034
0.39817187500000006,-0.0006420828354185351
0.398203125,-0.0006419308696708342
0.39823437500000003,-0.0006417796704411977
0.398265625,-0.0006416399834094158
0.398296875,-0.0006414854709945461
0.39832812500000003,-0.0006413502690453612
0.398359375,-0.0006412008248821294
0.398390625,-0.0006410561174106516
0.39842187500000004,-0.0006409166412335507
0.398453125,-0.0006417904177467362
0.398484375,-0.0006416396181072107
0.39851562500000004,-0.0006414942496377543
0.398546875,-0.0006413424101775339
0.398578125,-0.0006411986909924949
0.39860937500000004,-0.0006410565498248602
0.398640625,-0.0006409045445156109
0.398671875,-0.0006407503950543528
0.39870312500000005,-0.0006405958128067393
0.39873437500000003,-0.0006404518419941552
0.398765625,-0.0006392734733577515
0.39879687500000005,-0.0006391162977773535
0.398828125,-0.0006389618240420503
0.398859375,-0.0006388032552752873
0.39889062500000005,-0.0006386663666183914
0.398921875,-0.0006385065494991932
0.398953125,-0.0006383320662410111
0.39898437500000006,-0.0006382024978279915
0.399015625,-0.0006380233528427565
0.399046875,-0.0006378878011026531
0.39907812500000006,-0.0006377475023584336
0.399109375,-0.0006375803473274155
0.399140625,-0.0006373954623913464
0.39917187500000006,-0.0006372714995702897
0.399203125,-0.0006371112775589785
0.39923437500000003,-0.0006379643312918182
0.399265625,-0.0006378071836846341
0.399296875,-0.000637662780374193
0.39932812500000003,-0.0006375079625962829
0.399359375,-0.0006373694410279351
0.399390625,-0.0006371885378704603
0.39942187500000004,-0.0006370247064427584
0.399453125,-0.0006368842678532438
0.399484375,-0.000636680796836403
0.39951562500000004,-0.0006365514284741094
0.399546875,-0.0006363699969359066
0.399578125,-0.0006351893477222134
0.39960937500000004,-0.0006350491103610592
0.399640625,-0.00063488426870216
0.399671875,-0.0006347057821919494
0.39970312500000005,-0.0006345453738621082
0.39973437500000003,-0.0006343693577084974
0.399765625,-0.0006342398551870479
0.39979687500000005,-0.0006340571553826238
0.399828125,-0.0006339047441612095
0.399859375,-0.0006337294233971155
0.39989062500000006,-0.0006335696784610587
0.399921875,-0.000633408541185522
0.399953125,-0.0006332248418686737
0.39998437500000006,-0.0006330620932973666
0.400015625,-0.0006329242428436688
0.400046875,-0.0006337669996375195
0.40007812500000006,-0.0006335756100231335
0.400109375,-0.0006334603720993051
0.400140625,-0.0006332787586105434
0.40017187500000007,-0.0006330996167780295
0.400203125,-0.000632916839932357
0.40023437500000003,-0.0006327838533050911
0.400265625,-0.0006325863579384958
0.400296875,-0.000632399203163346
0.40032812500000003,-0.0006322592618916226
0.400359375,-0.0006310445027671793
0.400390625,-0.0006308813142096442
0.40042187500000004,-0.0006307042108628785
0.400453125,-0.0006305471665164902
0.400484375,-0.0006303691712747639
0.40051562500000004,-0.0006301987064002215
0.400546875,-0.0006300133282450548
0.400578125,-0.0006298668856546535
0.40060937500000005,-0.0006296841636067169
0.400640625,-0.0006295177419684828
0.400671875,-0.000629322111209113
0.40070312500000005,-0.000629175385087985
0.400734375,-0.0006289766537458802
0.400765625,-0.0006287996589920616
0.40079687500000005,-0.0006286333019489346
0.400828125,-0.0006295012033784367
0.400859375,-0.0006293363864326232
0.40089062500000006,-0.0006291246999930653
0.400921875,-0.0006289532139896123
0.400953125,-0.000628806892746421
0.40098437500000006,-0.0006286105358675395
0.401015625,-0.000628419192774822
0.401046875,-0.0006282487964327371
0.40107812500000006,-0.0006280571925940323
0.401109375,-0.0006279105049984968
0.40114062500000003,-0.0006276979725353127
0.401171875,-0.0006265084117167488
0.401203125,-0.0006263337939589539
0.40123437500000003,-0.0006261531879914323
0.401265625,-0.0006259816579782737
0.401296875,-0.0006258053643075773
0.40132812500000004,-0.0006256123646472267
0.401359375,-0.0006254466242297876
0.401390625,-0.0006252602146538874
0.40142187500000004,-0.0006250798555770959
0.401453125,-0.0006248817546196314
0.401484375,-0.0006247187902504239
0.40151562500000004,-0.0006245367789367434
0.40154687499999997,-0.0006243426000611813
0.401578125,-0.0006241606431817842
0.40160937500000005,-0.0006239753928807198
0.401640625,-0.0006248008565209462
0.401671875,-0.0006246535897399402
0.40170312500000005,-0.0006244641820374458
0.401734375,-0.000624264476496994
0.401765625,-0.0006240917412104405
0.40179687500000005,-0.0006238905096044717
0.401828125,-0.0006237212641628798
0.401859375,-0.0006235247155259166
0.40189062500000006,-0.0006233457374054258
0.401921875,-0.0006231516637989973
0.401953125,-0.0006219471083842298
0.401984375,-0.0006217559289796587
0.402015625,-0.0006215901560496159
0.402046875,-0.0006213839165654864
0.402078125,-0.0006212114912773001
0.402109375,-0.0006210018311977733
0.40214062500000003,-0.0006208266288444328
0.402171875,-0.0006206490469842577
0.402203125,-0.0006204533520045574
0.40223437500000003,-0.0006202711774251565
0.402265625,-0.0006200652638347903
0.402296875,-0.0006198647102546723
0.40232812500000004,-0.0006196890383123738
0.402359375,-0.0006194976406507444
0.402390625,-0.0006193131216263026
0.40242187500000004,-0.0006201445979619816
0.40245312499999997,-0.0006199573972717823
0.402484375,-0.0006197543065991698
0.40251562500000004,-0.0006195679204068633
0.40254687499999997,-0.0006193786927147019
0.402578125,-0.0006191952996209699
0.40260937500000005,-0.0006190116180868205
0.402640625,-0.0006188073405406364
0.402671875,-0.0006186165046105502
0.40270312500000005,-0.0006184251953248385
0.402734375,-0.0006182280705467474
0.402765625,-0.0006170203486400017
0.40279687500000005,-0.0006168308595166302
0.402828125,-0.0006166407767477095
0.402859375,-0.0006164237088597604
0.402890625,-0.0006162422463847489
0.402921875,-0.0006160408492745101
0.402953125,-0.0006158507684586659
0.402984375,-0.000615650850638659
0.403015625,-0.0006154565933781664
0.403046875,-0.0006152615210242851
0.403078125,-0.000615052330055571
0.403109375,-0.0006148855951032539
0.40314062500000003,-0.0006146739902495452
0.403171875,-0.0006144617771655231
0.403203125,-0.0006142855032597733
0.40323437500000003,-0.0006151030274649388
0.40326562499999996,-0.0006149153819476685
0.403296875,-0.0006147203261284775
0.40332812500000004,-0.0006145100842020607
0.40335937499999996,-0.0006143149127798564
0.403390625,-0.000614115746152423
0.40342187500000004,-0.0006139260417478976
0.40345312499999997,-0.0006137270548810178
0.403484375,-0.0006135233388048014
0.40351562500000004,-0.0006133269676760061
0.40354687499999997,-0.0006120982960704513
0.403578125,-0.0006118900302203509
0.40360937500000005,-0.0006116928644406203
0.403640625,-0.0006114933934756525
0.403671875,-0.000611297854200353
0.40370312500000005,-0.0006111050096311715
0.403734375,-0.00061091092010606
0.403765625,-0.0006106988168232269
0.403796875,-0.0006104931833504634
0.403828125,-0.0006102951203753523
0.403859375,-0.0006100804670833918
0.403890625,-0.0006098944192552483
0.403921875,-0.0006096932983613024
0.403953125,-0.0006094843806134093
0.403984375,-0.0006092928858339106
0.404015625,-0.0006101092041269698
0.404046875,-0.0006098961413468773
0.404078125,-0.0006096981789676797
0.404109375,-0.0006094981545498729
0.40414062500000003,-0.0006092889607988566
0.40417187499999996,-0.0006090885895317366
0.404203125,-0.0006088826502779615
0.40423437500000003,-0.0006086719750682187
0.40426562499999996,-0.0006084798806753541
0.404296875,-0.0006082669783450678
0.40432812500000004,-0.0006080544975925334
0.40435937499999997,-0.0006068419194198357
0.404390625,-0.0006066278538193609
0.40442187500000004,-0.0006064166893382586
0.40445312499999997,-0.0006062277777383399
0.404484375,-0.0006060042272956409
0.40451562500000005,-0.000605802843628038
0.404546875,-0.0006055976096730961
0.404578125,-0.0006053901799431063
0.404609375,-0.0006051880363122375
0.404640625,-0.0006049710877226236
0.404671875,-0.000604770240141557
0.404703125,-0.0006045587600221336
0.404734375,-0.0006043555645839013
0.404765625,-0.0006041425509948004
0.404796875,-0.0006039358835223177
0.404828125,-0.0006047483474062726
0.404859375,-0.0006045499048266192
0.404890625,-0.0006043267225980115
0.404921875,-0.0006041388287889235
0.404953125,-0.000603925213164172
0.404984375,-0.0006037057693504405
0.405015625,-0.0006035069345224423
0.40504687500000003,-0.0006032932211562717
0.40507812499999996,-0.0006030745964328288
0.405109375,-0.0006028736791653458
0.40514062500000003,-0.0006016304847132614
0.40517187499999996,-0.0006014179696092609
0.405203125,-0.0006012198993212217
0.40523437500000004,-0.0006010034837115319
0.40526562499999996,-0.0006007867243725956
0.405296875,-0.0006005849793477847
0.40532812500000004,-0.0006003695457425795
0.40535937499999997,-0.0006001546542879627
0.405390625,-0.0005999508716577479
0.40542187500000004,-0.000599737221385517
0.40545312499999997,-0.0005995114124216494
0.405484375,-0.0005993033327586772
0.405515625,-0.0005991047969309271
0.405546875,-0.0005988786794119197
0.405578125,-0.00059865927542576
0.405609375,-0.0005994758669335479
0.405640625,-0.0005992550031763411
0.405671875,-0.0005990498907923955
0.405703125,-0.0005988407950227245
0.405734375,-0.0005986195227907984
0.405765625,-0.0005984086236409322
0.405796875,-0.0005981996412182319
0.405828125,-0.0005979779186068082
0.405859375,-0.0005977665379443553
0.40589062499999995,-0.0005975510419765281
0.405921875,-0.0005973292467866542
0.405953125,-0.0005960928266907084
0.40598437499999995,-0.0005958713938673463
0.406015625,-0.0005956669632067174
0.40604687500000003,-0.0005954483754700285
0.40607812499999996,-0.0005952244670574536
0.406109375,-0.0005950165508022617
0.40614062500000003,-0.0005947903829353965
0.40617187499999996,-0.000594577856729249
0.406203125,-0.0005943606642119653
0.40623437500000004,-0.0005941500127827903
0.40626562499999996,-0.0005939266770523741
0.406296875,-0.0005937040908257987
0.406328125,-0.000593487847090797
0.40635937499999997,-0.0005932714231931674
0.406390625,-0.0005930410031851768
0.406421875,-0.0005938525549699231
0.40645312499999997,-0.0005936439739071611
0.406484375,-0.000593414708142545
0.406515625,-0.0005932058465700496
0.406546875,-0.0005929802328948283
0.406578125,-0.0005927691551071146
0.406609375,-0.0005925279003043613
0.406640625,-0.0005923234830080074
0.406671875,-0.00059210262021369
0.406703125,-0.0005918734531943359
0.406734375,-0.0005906338371785697
0.406765625,-0.0005904121866663198
0.40679687499999995,-0.0005901831721739359
0.406828125,-0.0005899825487544891
0.406859375,-0.0005897585317821349
0.40689062499999995,-0.0005895407279349341
0.406921875,-0.0005893150710098022
0.406953125,-0.0005890840042337697
0.40698437499999995,-0.0005888659848130237
0.407015625,-0.0005886263584686663
0.40704687500000003,-0.000588422195078285
0.40707812499999996,-0.0005881992994511767
0.407109375,-0.0005879700295823853
0.40714062500000003,-0.0005877457846092046
0.40717187499999996,-0.0005875223490991802
0.407203125,-0.0005883306319114101
0.407234375,-0.0005881149626199567
0.40726562499999996,-0.0005878909817333133
0.407296875,-0.0005876642231382317
0.407328125,-0.0005874332216012843
0.40735937499999997,-0.0005872080515657851
0.407390625,-0.0005869774065968489
0.407421875,-0.0005867618128751056
0.40745312499999997,-0.000586532298835242
0.407484375,-0.0005863210472440775
0.407515625,-0.0005860842488856974
0.407546875,-0.0005848456267963514
0.407578125,-0.0005846074027686804
0.40760937499999994,-0.0005843779910013683
0.407640625,-0.0005841628936377255
0.407671875,-0.0005839471340381291
0.40770312499999994,-0.0005837113823424708
0.407734375,-0.0005834895898668147
0.407765625,-0.000583272501816931
0.40779687499999995,-0.0005830338255221473
0.407828125,-0.0005828055148362349
0.407859375,-0.0005825954629706184
0.40789062499999995,-0.0005823530370735949
0.407921875,-0.0005821457186389462
0.407953125,-0.0005819166097202691
0.40798437499999995,-0.0005816722344885727
0.408015625,-0.0005824566131196474
0.408046875,-0.000582256851627487
0.40807812499999996,-0.0005820139199725696
0.408109375,-0.0005817867995924486
0.408140625,-0.0005815553010918503
0.40817187499999996,-0.0005813435238300121
0.408203125,-0.0005811046160419664
0.408234375,-0.0005808908314377109
0.40826562499999997,-0.0005806513204195465
0.408296875,-0.0005804299730674534
0.408328125,-0.0005791875640557484
0.40835937499999997,-0.0005789382806080864
0.408390625,-0.0005787134311420888
0.408421875,-0.0005784715598757262
0.408453125,-0.0005782486742671039
0.408484375,-0.0005780317260655685
0.40851562499999994,-0.0005777858139892483
0.408546875,-0.0005775547773172532
0.408578125,-0.0005773252986851218
0.40860937499999994,-0.0005771298763234262
0.408640625,-0.000576874755358614
0.408671875,-0.0005766619902965939
0.40870312499999994,-0.0005764195247935783
0.408734375,-0.0005761872144356903
0.408765625,-0.0005759475130491659
0.40879687499999995,-0.0005767603715845018
0.408828125,-0.0005765248654307845
0.408859375,-0.0005762951706351355
0.40889062499999995,-0.0005760821632054408
0.408921875,-0.0005758147409788625
0.408953125,-0.0005756069186222748
0.40898437499999996,-0.0005753570486565773
0.409015625,-0.0005751636360221621
0.409046875,-0.0005749125875048888
0.40907812499999996,-0.0005746834192071962
0.409109375,-0.0005744206239675989
0.409140625,-0.0005731832260888955
0.40917187499999996,-0.0005729500181417893
0.409203125,-0.0005727701314446956
0.409234375,-0.0005724833664980458
0.40926562499999997,-0.0005722867816223137
0.409296875,-0.0005720217526756985
0.409328125,-0.0005718077473137045
0.40935937499999997,-0.0005715786728740582
0.409390625,-0.0005713658141010755
0.40942187499999994,-0.000571086782822236
0.409453125,-0.0005708972303344814
0.409484375,-0.0005706491003127576
0.40951562499999994,-0.0005704053911380139
0.409546875,-0.0005701703270128977
0.409578125,-0.0005699609469265246
0.40960937499999994,-0.0005707474114668432
0.409640625,-0.0005705192631603948
0.409671875,-0.000570295330282744
0.40970312499999995,-0.0005700871053643669
0.409734375,-0.000569809398938588
0.409765625,-0.0005696205673349358
0.40979687499999995,-0.0005693816302025645
0.409828125,-0.0005691177438733944
0.40985937499999997,-0.000568865760312065
0.40989062499999995,-0.0005686861184173234
0.409921875,-0.0005673861696046251
0.409953125,-0.0005671834133564105
0.40998437499999996,-0.0005669490391445528
0.410015625,-0.0005667241787152555
0.41004687500000003,-0.0005664612957077472
0.41007812500000007,-0.0005662690815673166
0.410109375,-0.0005660453789048531
0.41014062500000004,-0.0005657987681086454
0.4101718750000001,-0.0005655543538234387
0.410203125,-0.0005652905010599812
0.41023437500000004,-0.0005650941791004241
0.410265625,-0.0005648171082993994
0.410296875,-0.0005646269582638905
0.41032812500000004,-0.0005643645554622781
0.410359375,-0.0005641293109811749
0.410390625,-0.0005649526603610372
0.41042187500000005,-0.0005647124642243484
0.41045312500000003,-0.0005644541078987445
0.410484375,-0.0005642019078706609
0.41051562500000005,-0.0005639973958691397
0.41054687500000003,-0.0005637636686751796
0.410578125,-0.0005635345961384763
0.41060937500000005,-0.0005632959036874774
0.410640625,-0.0005630630934359698
0.410671875,-0.0005628230816711183
0.41070312500000006,-0.0005615521456091149
0.410734375,-0.0005613437794671078
0.410765625,-0.000561120601440819
0.41079687500000006,-0.0005608644478487246
0.410828125,-0.0005606753340081302
0.410859375,-0.0005604110415373537
0.41089062500000006,-0.0005601922551540378
0.410921875,-0.0005599453430295345
0.41095312500000003,-0.0005596993682156007
0.41098437500000007,-0.0005594937439987666
0.411015625,-0.0005592346802101231
0.41104687500000003,-0.0005590107573766878
0.41107812500000007,-0.0005587839808418454
0.411109375,-0.000558534896609203
0.41114062500000004,-0.0005582994821700105
0.411171875,-0.0005580563474291908
0.411203125,-0.0005588602601160272
0.41123437500000004,-0.0005586164896488263
0.411265625,-0.0005583893303420864
0.411296875,-0.0005581531662091216
0.41132812500000004,-0.0005579071065876101
0.411359375,-0.000557692018665977
0.411390625,-0.0005574522733360759
0.41142187500000005,-0.0005572233527945947
0.41145312500000003,-0.000557008420515398
0.411484375,-0.0005567335102644524
0.41151562500000005,-0.0005554971100495756
0.411546875,-0.000555282345762409
0.411578125,-0.0005550445056050624
0.41160937500000006,-0.0005547982771756527
0.411640625,-0.0005545596346088616
0.411671875,-0.0005543209092247273
0.41170312500000006,-0.000554085173127418
0.411734375,-0.0005538731860793775
0.411765625,-0.0005536186502108006
0.41179687500000006,-0.0005533885364559371
0.411828125,-0.000553169807691177
0.411859375,-0.0005529107258187491
0.41189062500000007,-0.0005526893536321881
0.411921875,-0.0005524498419689841
0.41195312500000003,-0.0005522077923715979
0.411984375,-0.000552992989592424
0.412015625,-0.0005527784203353536
0.41204687500000003,-0.0005525314297115183
0.412078125,-0.0005522897042956956
0.412109375,-0.000552070014471627
0.41214062500000004,-0.000551843350850019
0.412171875,-0.0005515918088602606
0.412203125,-0.0005513810044308759
0.41223437500000004,-0.0005511454373353167
0.412265625,-0.0005509093045981753
0.412296875,-0.0005496316596703618
0.41232812500000005,-0.0005494135364131417
0.41235937500000003,-0.0005491725523874627
0.412390625,-0.0005489131482315085
0.41242187500000005,-0.0005486906691180779
0.412453125,-0.0005484632289400257
0.412484375,-0.000548234583261295
0.41251562500000005,-0.0005480024064635908
0.412546875,-0.0005477647829329399
0.412578125,-0.0005475449295363546
0.41260937500000006,-0.0005473054916359868
0.412640625,-0.0005470615913819102
0.412671875,-0.0005468298484883269
0.41270312500000006,-0.0005466136093200749
0.412734375,-0.0005463651634435088
0.412765625,-0.0005461189978253275
0.41279687500000006,-0.0005469161413586485
0.412828125,-0.0005466774737986485
0.41285937500000003,-0.0005464591225001619
0.412890625,-0.0005462202252516438
0.412921875,-0.0005459724629097301
0.41295312500000003,-0.0005457389740177246
0.412984375,-0.0005455124672356856
0.413015625,-0.0005452836400941519
0.41304687500000004,-0.0005450600468320174
0.413078125,-0.0005448189119328095
0.413109375,-0.0005435610834876731
0.41314062500000004,-0.0005433200167967306
0.413171875,-0.0005430904535729184
0.413203125,-0.000542851137854454
0.41323437500000004,-0.0005426218186773413
0.41326562499999997,-0.0005423998096003371
0.413296875,-0.000542158805761056
0.41332812500000005,-0.000541921320641188
0.413359375,-0.0005416852816450199
0.413390625,-0.0005414596519384904
0.41342187500000005,-0.0005412071305559152
0.413453125,-0.0005409936008900912
0.413484375,-0.0005407599522232395
0.41351562500000005,-0.0005405198157829444
0.413546875,-0.0005402878568342775
0.413578125,-0.0005410835907330991
0.41360937500000006,-0.0005408294162075333
0.413640625,-0.0005406128711684111
0.413671875,-0.0005403765873747135
0.41370312500000006,-0.000540148452756517
0.413734375,-0.0005399154037809481
0.413765625,-0.0005396806981345301
0.413796875,-0.0005394477828856992
0.413828125,-0.0005392081952707156
0.41385937500000003,-0.0005389915051408206
0.413890625,-0.0005377255640183487
0.413921875,-0.0005374911754669406
0.41395312500000003,-0.0005372618759235254
0.413984375,-0.0005370342937751002
0.414015625,-0.0005367982251176656
0.41404687500000004,-0.0005365645237949898
0.414078125,-0.0005363380174810486
0.414109375,-0.0005360882319652427
0.41414062500000004,-0.0005358681312581659
0.41417187499999997,-0.0005356340397913925
0.414203125,-0.0005354051846005944
0.41423437500000004,-0.0005351720927923992
0.41426562499999997,-0.0005349338505036619
0.414296875,-0.0005347142085962014
0.41432812500000005,-0.0005344696401815979
0.414359375,-0.0005342475345117212
0.414390625,-0.00053503615253922
0.41442187500000005,-0.0005348072814807953
0.414453125,-0.0005345766316178988
0.414484375,-0.0005343397284809856
0.41451562500000005,-0.000534123386058058
0.414546875,-0.0005338754955997102
0.414578125,-0.0005336496737104041
0.414609375,-0.0005334212783887834
0.414640625,-0.0005331952821487768
0.414671875,-0.0005329527368818365
0.414703125,-0.000531709240787541
0.414734375,-0.0005314726992791535
0.414765625,-0.0005312429224731824
0.414796875,-0.0005310171668694921
0.414828125,-0.00053078856970315
0.41485937500000003,-0.0005305485246211231
0.414890625,-0.0005303216968761612
0.414921875,-0.0005300920599986894
0.41495312500000003,-0.000529865044370699
0.414984375,-0.0005296414669516691
0.415015625,-0.0005294113258345959
0.41504687500000004,-0.0005291672648675069
0.41507812499999996,-0.0005289397547295141
0.415109375,-0.0005287086457904724
0.41514062500000004,-0.0005284878207615293
0.41517187499999997,-0.0005292679715513601
0.415203125,-0.0005290549798832242
0.41523437500000004,-0.0005288154968763267
0.41526562499999997,-0.0005285885217110459
0.415296875,-0.0005283665435698096
0.41532812500000005,-0.0005281321780372591
0.415359375,-0.0005279027909142336
0.415390625,-0.0005276678977396629
0.41542187500000005,-0.000527438521483424
0.415453125,-0.0005271997810175691
0.415484375,-0.0005259458642404985
0.415515625,-0.0005257311693865965
0.415546875,-0.000525496954385668
0.415578125,-0.0005252776779274548
0.415609375,-0.0005250426749188394
0.415640625,-0.0005248150735756088
0.415671875,-0.0005245770593964375
0.415703125,-0.0005243596085987637
0.415734375,-0.0005241261367331246
0.415765625,-0.0005238995616672834
0.415796875,-0.0005236687463680625
0.415828125,-0.0005234489307257909
0.41585937500000003,-0.0005232099292915432
0.41589062499999996,-0.0005229827590225028
0.415921875,-0.0005227526471725599
0.41595312500000003,-0.000522524971038961
0.41598437499999996,-0.0005233142467956156
0.416015625,-0.0005230928651463393
0.41604687500000004,-0.000522867924922954
0.41607812499999997,-0.0005226313904173469
0.416109375,-0.0005224139329756267
0.41614062500000004,-0.0005221855583408472
0.41617187499999997,-0.0005219586913841195
0.416203125,-0.0005217196036599869
0.41623437500000005,-0.0005214972181392108
0.416265625,-0.0005212667981352309
0.416296875,-0.0005200324309119347
0.416328125,-0.0005197946140753709
0.416359375,-0.0005195638072569564
0.416390625,-0.0005193429684803436
0.416421875,-0.0005191171737494032
0.416453125,-0.0005188780881969571
0.416484375,-0.0005186634133527018
0.416515625,-0.0005184445382526853
0.416546875,-0.0005182043310105397
0.416578125,-0.0005179745839402963
0.416609375,-0.0005177478592352028
0.416640625,-0.0005175319109227972
0.416671875,-0.0005172955327944276
0.416703125,-0.0005170659128924948
0.416734375,-0.0005168393520890782
0.41676562500000003,-0.0005176574246582438
0.41679687499999996,-0.0005174202264751973
0.416828125,-0.0005171887640725223
0.41685937500000003,-0.0005169748026861917
0.41689062499999996,-0.0005167439056138687
0.416921875,-0.0005165084279483839
0.41695312500000004,-0.0005162884158421421
0.41698437499999996,-0.0005160698156414026
0.417015625,-0.0005158392248856281
0.41704687500000004,-0.0005156116363494376
0.41707812499999997,-0.0005143685212569971
0.417109375,-0.0005141422291247838
0.41714062500000004,-0.0005139124942028575
0.41717187499999997,-0.0005136806289851442
0.417203125,-0.0005134715504243742
0.417234375,-0.0005132387155904472
0.417265625,-0.0005130225624354334
0.417296875,-0.0005128114349769036
0.417328125,-0.0005125623744226607
0.417359375,-0.0005123339327667495
0.417390625,-0.0005121265553718057
0.417421875,-0.0005118843177621679
0.417453125,-0.0005116848342474403
0.417484375,-0.0005114391910121877
0.417515625,-0.0005112371562123116
0.417546875,-0.000510992257984684
0.417578125,-0.0005117986970395033
0.41760937499999995,-0.000511588759396428
0.417640625,-0.000511365802225161
0.417671875,-0.0005111288327282054
0.41770312499999995,-0.0005109137900793648
0.417734375,-0.0005106828457930104
0.41776562500000003,-0.0005104586445644349
0.41779687499999996,-0.0005102466578834827
0.417828125,-0.0005100212845695964
0.41785937500000003,-0.0005097988105375942
0.41789062499999996,-0.0005085289289170208
0.417921875,-0.0005083379208124308
0.41795312500000004,-0.0005081027389407453
0.41798437499999996,-0.000507871120742541
0.418015625,-0.0005076604015960967
0.418046875,-0.000507437670390895
0.41807812499999997,-0.0005072170051266187
0.418109375,-0.0005070061966931591
0.418140625,-0.0005067887106095861
0.41817187499999997,-0.0005065555248904979
0.418203125,-0.0005063305361436565
0.418234375,-0.000506111007501843
0.418265625,-0.000505892124400123
0.418296875,-0.0005056692712988378
0.418328125,-0.0005054412119234394
0.418359375,-0.0005062513953688688
0.418390625,-0.0005060358161025694
0.418421875,-0.0005058135606935549
0.418453125,-0.0005055741267104424
0.418484375,-0.000505377008209365
0.41851562499999995,-0.0005051468802316356
0.418546875,-0.0005049103913690525
0.418578125,-0.0005047173252649279
0.41860937499999995,-0.0005044934284882119
0.418640625,-0.0005042658018749036
0.418671875,-0.0005030173392872525
0.41870312499999995,-0.0005028241004352563
0.418734375,-0.0005026122628405752
0.41876562500000003,-0.0005023914959975187
0.41879687499999996,-0.0005021697340842693
0.418828125,-0.0005019479268629154
0.41885937500000003,-0.0005017107041492552
0.41889062499999996,-0.0005015182899260201
0.418921875,-0.0005012835097452303
0.418953125,-0.0005010565169783626
0.41898437499999996,-0.0005008741799301039
0.419015625,-0.0005006604517862889
0.419046875,-0.0005004409403360222
0.41907812499999997,-0.0005001873738207513
0.419109375,-0.0004999814830648625
0.419140625,-0.0004997969141095626
0.41917187499999997,-0.0005005828535670984
0.419203125,-0.0005003429560822767
0.419234375,-0.0005001852203663434
0.419265625,-0.0004999543915339758
0.419296875,-0.000499733825731305
0.419328125,-0.0004995277254391528
0.419359375,-0.0004992950160547446
0.419390625,-0.0004990748937216127
0.41942187499999994,-0.0004988550242366885
0.419453125,-0.0004986741788421886
0.419484375,-0.0004973944998284199
0.41951562499999995,-0.0004971795977902829
0.419546875,-0.0004969998892834573
0.419578125,-0.0004967933622898532
0.41960937499999995,-0.0004965510830870212
0.419640625,-0.0004963339516890347
0.419671875,-0.0004961096928233211
0.41970312499999995,-0.000495927457051619
0.419734375,-0.0004957148591135108
0.41976562500000003,-0.0004954666612555295
0.41979687499999996,-0.0004953123868988094
0.419828125,-0.0004950599899223793
0.419859375,-0.000494916995660212
0.41989062499999996,-0.000494617722820348
0.419921875,-0.000494429900564898
0.419953125,-0.000495226679699319
0.41998437499999997,-0.0004950298504630066
0.420015625,-0.0004948437241478476
0.420046875,-0.0004946130126059281
0.42007812499999997,-0.0004944160292904842
0.420109375,-0.0004942255802516879
0.420140625,-0.0004939960184526734
0.420171875,-0.0004937834606410299
0.420203125,-0.0004935539748089704
0.420234375,-0.0004933957444770362
0.420265625,-0.0004921298560401355
0.420296875,-0.0004919195970342696
0.42032812499999994,-0.0004917346742543335
0.420359375,-0.000491529825569291
0.420390625,-0.0004912689399938566
0.42042187499999994,-0.0004910942584081257
0.420453125,-0.0004908789342167319
0.420484375,-0.0004906762492453559
0.42051562499999995,-0.0004904707964412877
0.420546875,-0.0004902371530570646
0.420578125,-0.0004900735300391312
0.42060937499999995,-0.0004898485168617836
0.420640625,-0.0004896510145289967
0.42067187500000003,-0.0004894378807185698
0.42070312499999996,-0.0004892207143441171
0.420734375,-0.0004890260770577942
0.420765625,-0.00048983302943615
0.42079687499999996,-0.0004896073504281825
0.420828125,-0.0004894149400972644
0.420859375,-0.0004892216215804657
0.42089062499999996,-0.0004890168502169681
0.420921875,-0.000488833465295227
0.420953125,-0.0004886048693586026
0.42098437499999997,-0.0004884301408557973
0.421015625,-0.0004881796070962882
0.421046875,-0.0004879850531210733
0.42107812499999997,-0.0004868050842864388
0.421109375,-0.0004865465926131504
0.421140625,-0.0004863532465411158
0.421171875,-0.0004861819575373155
0.421203125,-0.00048598067813359486
0.421234375,-0.0004857716899405867
0.421265625,-0.00048555561961974303
0.421296875,-0.0004853594360627461
0.42132812499999994,-0.0004851415694141839
0.421359375,-0.00048496080164291133
0.421390625,-0.00048473199824005525
0.42142187499999995,-0.00048453216991099085
0.421453125,-0.00048434836781608565
0.421484375,-0.0004841570103849141
0.42151562499999995,-0.0004839377785573057
0.421546875,-0.0004847779537377403
0.421578125,-0.0004845538474788774
0.42160937499999995,-0.00048435497457342824
0.421640625,-0.0004841811961307646
0.42167187500000003,-0.000483965282056846
0.42170312499999996,-0.00048377051365502965
0.421734375,-0.00048358571586315513
0.421765625,-0.000483370303422527
0.42179687499999996,-0.0004831826659388097
0.421828125,-0.00048298365489360395
0.421859375,-0.00048175652255421503
0.42189062499999996,-0.0004815413216881434
0.421921875,-0.0004813531775540725
0.421953125,-0.00048115004277533846
0.42198437499999997,-0.00048097090508357476
0.422015625,-0.00048079465929998927
0.422046875,-0.0004805814280191209
0.42207812499999997,-0.00048038172798556267
0.422109375,-0.000480165081762636
0.422140625,-0.00047999246076017854
0.422171875,-0.0004797999890263291
0.422203125,-0.0004795833030257074
0.422234375,-0.0004794134537787001
0.422265625,-0.00047919959427918796
0.422296875,-0.0004790062552429003
0.42232812499999994,-0.00047882033891873815
0.422359375,-0.0004796484446931426
0.422390625,-0.000479438749855704
0.42242187499999995,-0.0004792631625919544
0.422453125,-0.00047907093840181963
0.422484375,-0.00047886518978183107
0.42251562499999995,-0.0004786679362667953
0.422546875,-0.0004784808986544459
0.422578125,-0.0004782785211402893
0.42260937499999995,-0.0004780978714139794
0.422640625,-0.0004778972079919966
0.42267187500000003,-0.00047667972037084005
0.42270312499999996,-0.00047650414440907063
0.422734375,-0.00047630409024987386
0.42276562500000003,-0.00047611111254869387
0.42279687499999996,-0.0004759351545600768
0.422828125,-0.0004757260944867614
0.422859375,-0.0004755335391145518
0.42289062499999996,-0.0004753529590096964
0.422921875,-0.00047517391875995935
0.422953125,-0.00047497564606602954
0.42298437499999997,-0.00047478803708526224
0.423015625,-0.00047459340798708394
0.423046875,-0.0004744024344808251
0.42307812499999997,-0.00047421358094339866
0.423109375,-0.00047402532320388324
0.423140625,-0.00047486828028701217
0.423171875,-0.00047467259028622505
0.423203125,-0.0004744794005038244
0.423234375,-0.00047429767989574934
0.423265625,-0.0004741253188231681
0.423296875,-0.00047391010353421
0.42332812499999994,-0.0004737221546894585
0.423359375,-0.00047354892352963196
0.423390625,-0.0004733711720069367
0.42342187499999995,-0.00047317553730084894
0.423453125,-0.0004719752400615049
0.423484375,-0.00047179102774107945
0.42351562499999995,-0.00047159649276826143
0.423546875,-0.00047140015379287803
0.423578125,-0.00047121229610803256
0.42360937499999995,-0.0004710321325486974
0.423640625,-0.00047086361916739983
0.42367187500000003,-0.0004706819393446235
0.42370312499999996,-0.0004704738165396821
0.423734375,-0.00047032422788046563
0.423765625,-0.00047013373582717455
0.42379687499999996,-0.0004699472720971626
0.423828125,-0.0004697577044108642
0.423859375,-0.00046956145538099014
0.42389062499999997,-0.00046939817136775613
0.423921875,-0.0004692038961805686
0.423953125,-0.0004700573923377485
0.42398437499999997,-0.0004698691367738886
0.424015625,-0.0004697042308381902
0.424046875,-0.0004695259970330448
0.424078125,-0.00046932508614912216
0.424109375,-0.0004691583585432896
0.424140625,-0.00046897090933034624
0.424171875,-0.00046880093811362683
0.424203125,-0.0004685973613684849
0.424234375,-0.00046843424914606163
0.424265625,-0.0004672216020904507
0.424296875,-0.00046705014364020053
0.42432812499999994,-0.00046687097263661825
0.424359375,-0.00046668923576830695
0.424390625,-0.00046651260472827666
0.42442187499999995,-0.0004663325239010335
0.424453125,-0.000466164071426467
0.424484375,-0.00046598867325278043
0.42451562499999995,-0.00046580514258813543
0.424546875,-0.0004656417941200988
0.42457812500000003,-0.00046545681164615604
0.42460937499999996,-0.00046527954817614237
0.424640625,-0.0004651165736656443
0.42467187500000003,-0.0004649276899474225
0.42470312499999996,-0.0004647587443496956
0.424734375,-0.000465606202031045
0.424765625,-0.00046542936831212023
0.42479687499999996,-0.00046526466156242285
0.424828125,-0.0004650828176776603
0.424859375,-0.000464906085970572
0.42489062499999997,-0.0004647231099960472
0.424921875,-0.0004645605749164297
0.424953125,-0.0004644015305467
0.42498437499999997,-0.00046422128796837214
0.425015625,-0.0004640413457797296
0.425046875,-0.0004638621976640403
0.425078125,-0.0004626731884546584
0.425109375,-0.0004625022929928557
0.425140625,-0.00046234122133461536
0.425171875,-0.0004621684688276492
0.425203125,-0.0004619968323174156
0.425234375,-0.0004618192297692614
0.425265625,-0.00046164557356515035
0.425296875,-0.0004614693464718503
0.42532812499999995,-0.00046130508519448554
0.425359375,-0.0004611354633561465
0.425390625,-0.0004609661864026643
0.42542187499999995,-0.00046079777668898286
0.425453125,-0.0004606309549317969
0.425484375,-0.0004604672297814638
0.42551562499999995,-0.0004602969133734522
0.425546875,-0.00046115222783389004
0.42557812500000003,-0.00046097179077241035
0.42560937499999996,-0.00046081357151259855
0.425640625,-0.0004606505278680201
0.42567187500000003,-0.00046048343332107805
0.42570312499999996,-0.000460317731659686
0.425734375,-0.0004601414830662509
0.425765625,-0.0004599851506420227
0.42579687499999996,-0.0004598198472035922
0.425828125,-0.0004596515771798024
0.425859375,-0.0004584631938365086
0.42589062499999997,-0.00045829482619252904
0.425921875,-0.0004581361620137128
0.425953125,-0.0004579764152299187
0.42598437499999997,-0.0004578038977187601
0.426015625,-0.00045764409899518715
0.426046875,-0.00045748495396644856
0.426078125,-0.00045731599229768133
0.426109375,-0.0004571529525230836
0.426140625,-0.0004569945614717047
0.426171875,-0.0004568298161311546
0.426203125,-0.0004566763353263878
0.426234375,-0.00045650238524892056
0.426265625,-0.00045634537592689067
0.426296875,-0.00045617530619065233
0.42632812499999995,-0.00045704059442952527
0.426359375,-0.00045688139855922655
0.426390625,-0.00045672527112767397
0.42642187499999995,-0.0004565525968556611
0.426453125,-0.0004563940284926585
0.426484375,-0.0004562456136629825
0.42651562499999995,-0.00045609297657885767
0.426546875,-0.0004559333472040003
0.42657812500000003,-0.0004557628574488812
0.42660937499999996,-0.00045561792253048794
0.426640625,-0.00045544962609338907
0.42667187500000003,-0.0004542715638274075
0.42670312499999996,-0.00045410452339424145
0.426734375,-0.0004539660359663064
0.42676562500000004,-0.0004538058184228172
0.42679687499999996,-0.00045363301057121247
0.426828125,-0.0004534871156956291
0.426859375,-0.0004533351668835617
0.42689062499999997,-0.00045318395235090236
0.426921875,-0.00045300639823610267
0.426953125,-0.0004528599543423481
0.42698437499999997,-0.0004527217384546131
0.427015625,-0.0004525417680888433
0.427046875,-0.00045240193688952934
0.427078125,-0.0004522488948285816
0.427109375,-0.00045208623970654366
0.427140625,-0.0004529537460519553
0.427171875,-0.0004528052139495878
0.427203125,-0.00045264793237926454
0.427234375,-0.0004524954773201667
0.427265625,-0.00045234582364829523
0.427296875,-0.00045218817846558873
0.42732812499999995,-0.00045202317944201265
0.427359375,-0.00045188433053303806
0.427390625,-0.00045172628351064503
0.42742187499999995,-0.00045159261000909945
0.427453125,-0.0004504111623394244
0.427484375,-0.00045024225687952807
0.42751562499999995,-0.0004501081203020993
0.427546875,-0.0004499815214234898
0.42757812500000003,-0.00044982926961680686
0.42760937499999996,-0.0004496654967124508
0.427640625,-0.0004495101407185065
0.42767187500000003,-0.00044936356335551625
0.42770312499999996,-0.000449208217527336
0.427734375,-0.0004490711177051465
0.427765625,-0.000448929245311272
0.42779687499999997,-0.0004487815391968908
0.427828125,-0.00044861819932282
0.427859375,-0.00044847207133502653
0.42789062499999997,-0.000448342429950635
0.427921875,-0.00044920914497106196
0.427953125,-0.00044906386949386534
0.427984375,-0.00044890841822303046
0.428015625,-0.0004487692867755008
0.428046875,-0.0004486219867478117
0.428078125,-0.0004485056274754276
0.428109375,-0.0004483283677610625
0.428140625,-0.0004482029823362002
0.428171875,-0.0004480564111747215
0.428203125,-0.0004479116149943771
0.428234375,-0.00044776776050252376
0.428265625,-0.0004465963145490054
0.428296875,-0.0004464701839395138
0.42832812499999995,-0.0004463186234632266
0.428359375,-0.0004461742105200048
0.428390625,-0.0004460578720953956
0.42842187499999995,-0.0004459069119877937
0.428453125,-0.00044575259385410543
0.42848437500000003,-0.0004455777433826566
0.42851562499999996,-0.0004454830985211253
0.428546875,-0.0004453151068954317
0.42857812500000003,-0.00044518858201703093
0.42860937499999996,-0.0004450523167564488
0.428640625,-0.00044491019097527007
0.42867187500000004,-0.0004447863595875637
0.42870312499999996,-0.00044465489731290025
0.428734375,-0.00044554489934030966
0.428765625,-0.00044541018040548247
0.42879687499999997,-0.0004452711150339239
0.428828125,-0.0004451095633077745
0.428859375,-0.00044499091964768367
0.42889062499999997,-0.00044484171693835034
0.428921875,-0.00044469355394987503
0.428953125,-0.00044456498238493874
0.428984375,-0.00044442952850211326
0.429015625,-0.00044428800623758785
0.429046875,-0.0004431608642884999
0.429078125,-0.00044300442731151635
0.429109375,-0.0004428871661013162
0.429140625,-0.0004427323475998529
0.429171875,-0.0004426342510628345
0.429203125,-0.0004424827795426467
0.429234375,-0.00044235259290256734
0.429265625,-0.0004422195919664834
0.429296875,-0.0004420694229398392
0.42932812499999995,-0.00044192729051326096
0.429359375,-0.00044182203305295764
0.429390625,-0.00044170457290231696
0.42942187499999995,-0.00044155980508353565
0.429453125,-0.0004414101886194288
0.42948437500000003,-0.00044131075351477866
0.42951562499999996,-0.00044214962402423785
0.429546875,-0.00044201338263213236
0.42957812500000003,-0.0004419057199036777
0.42960937499999996,-0.00044181560454616825
0.429640625,-0.0004416995484057551
0.42967187500000004,-0.00044156421866919926
0.42970312499999996,-0.0004414239886876767
0.429734375,-0.00044127591071391886
0.429765625,-0.00044115951732540126
0.42979687499999997,-0.000441078600632909
0.429828125,-0.0004408732886814204
0.429859375,-0.0004397130578326497
0.42989062499999997,-0.000439664340862983
0.429921875,-0.0004394769587276054
0.429953125,-0.00043939126825105757
0.429984375,-0.0004392481566709225
0.430015625,-0.00043906615456545256
0.430046875,-0.00043901013205723677
0.430078125,-0.0004388886547535484
0.430109375,-0.0004387641763059086
0.430140625,-0.00043866459904330635
0.430171875,-0.000438538816949198
0.430203125,-0.00043839363034282874
0.430234375,-0.00043827250265246476
0.430265625,-0.00043811147475477513
0.430296875,-0.00043805562024625683
0.43032812499999995,-0.0004389019220991247
0.430359375,-0.0004388228294128424
0.430390625,-0.00043869394344343837
0.43042187499999995,-0.0004385912469218045
0.430453125,-0.0004384807954542422
0.43048437500000003,-0.0004383595178878569
0.43051562499999996,-0.0004382371073469518
0.430546875,-0.00043811921720132013
0.43057812500000003,-0.00043800582972274016
0.43060937499999996,-0.00043786433573032857
0.430640625,-0.00043674449613891053
0.43067187500000004,-0.00043660493619616936
0.43070312499999996,-0.000436511460123197
0.430734375,-0.00043637363470017815
0.430765625,-0.0004362711826112614
0.43079687499999997,-0.00043614543557900926
0.430828125,-0.0004360626764645936
0.430859375,-0.00043591638574622116
0.43089062499999997,-0.0004358192195880947
0.430921875,-0.0004356920502819883
0.430953125,-0.00043556769683689156
0.430984375,-0.0004354352260522304
0.431015625,-0.0004353522872500848
0.431046875,-0.00043523246174968777
0.431078125,-0.0004351314323962491
0.431109375,-0.00043499856661725206
0.431140625,-0.0004359370552821859
0.431171875,-0.00043583231680341394
0.431203125,-0.00043574933586752046
0.431234375,-0.00043558673723287367
0.431265625,-0.00043549512933970663
0.431296875,-0.0004353570441076454
0.43132812499999995,-0.0004352634940425204
0.431359375,-0.0004351452174700468
0.431390625,-0.00043503607799581095
0.43142187499999995,-0.0004349302533635038
0.431453125,-0.0004338035586987504
0.43148437500000003,-0.0004336695063963808
0.43151562499999996,-0.0004336034853052728
0.431546875,-0.00043347548675636005
0.43157812500000003,-0.00043341347851034995
0.43160937499999996,-0.00043326978811713407
0.431640625,-0.0004331682416768082
0.43167187500000004,-0.0004330605275863625
0.43170312499999997,-0.0004329396183803888
0.431734375,-0.00043285482536891545
0.431765625,-0.0004327333314004256
0.43179687499999997,-0.00043266766563436476
0.431828125,-0.00043255462269409933
0.431859375,-0.00043242844767064914
0.431890625,-0.00043235608511444507
0.431921875,-0.00043326648715615035
0.431953125,-0.0004331469451444095
0.431984375,-0.00043304196358194547
0.432015625,-0.00043294013623568217
0.432046875,-0.00043284215497525064
0.432078125,-0.000432753142584813
0.432109375,-0.0004326437190599053
0.432140625,-0.00043253581943441394
0.432171875,-0.00043245258926965374
0.432203125,-0.00043236669558997104
0.432234375,-0.00043123708660712523
0.432265625,-0.0004311256195277252
0.432296875,-0.00043103980001910763
0.43232812499999995,-0.0004309201483507427
0.432359375,-0.000430838981428025
0.43239062500000003,-0.0004307306150669113
0.43242187499999996,-0.00043064225900850406
0.432453125,-0.00043053091345171546
0.43248437500000003,-0.00043043826138483565
0.43251562499999996,-0.00043033623886348793
0.432546875,-0.0004302548931352443
0.43257812500000004,-0.0004301617038638475
0.43260937499999996,-0.00043004605850548855
0.432640625,-0.00042997834082987574
0.43267187500000004,-0.00042988323758410413
0.43270312499999997,-0.00042977491231124126
0.432734375,-0.0004306976488687511
0.43276562500000004,-0.00043062490362650446
0.43279687499999997,-0.0004305199394704362
0.432828125,-0.00043043136991122166
0.432859375,-0.0004303138386121813
0.432890625,-0.0004302330602069873
0.432921875,-0.0004301587606213367
0.432953125,-0.0004300617207783422
0.432984375,-0.0004299697139319575
0.433015625,-0.0004298683668235992
0.433046875,-0.0004287511379108405
0.433078125,-0.00042867161653329516
0.433109375,-0.00042857988090197474
0.433140625,-0.00042849788113207693
0.433171875,-0.00042839989536608974
0.433203125,-0.000428307867667857
0.433234375,-0.000428215577716759
0.433265625,-0.0004281229118593133
0.433296875,-0.0004280522866315431
0.43332812499999995,-0.00042796742411626426
0.433359375,-0.00042787389746627713
0.43339062500000003,-0.00042779474168966325
0.43342187499999996,-0.00042769404131100947
0.433453125,-0.00042760822045503216
0.43348437500000003,-0.00042751206528023056
0.43351562499999996,-0.00042846881437702544
0.433546875,-0.0004283705122528833
0.43357812500000004,-0.00042829455892424984
0.43360937499999996,-0.0004282115174667131
0.433640625,-0.0004281288181609416
0.43367187500000004,-0.0004280440445322206
0.43370312499999997,-0.0004279536849311136
0.433734375,-0.0004278773530499713
0.433765625,-0.0004278006087511943
0.43379687499999997,-0.0004277168473705989
0.433828125,-0.00042660703379876486
0.433859375,-0.000426517304500898
0.433890625,-0.00042643582998385526
0.433921875,-0.00042636857125236127
0.433953125,-0.0004262906479481146
0.433984375,-0.00042620639176113584
0.434015625,-0.00042612704599522683
0.434046875,-0.00042606009941834055
0.434078125,-0.00042596576849879275
0.434109375,-0.00042588337127846126
0.434140625,-0.00042581002633645254
0.434171875,-0.00042573184733022545
0.434203125,-0.00042564118417189045
0.434234375,-0.00042557476333524025
0.434265625,-0.00042549926129948484
0.434296875,-0.00042542551162118997
0.43432812499999995,-0.0004263737629931069
0.434359375,-0.00042629946515862494
0.43439062500000003,-0.00042622904766913966
0.43442187499999996,-0.00042614181854980226
0.434453125,-0.00042607380764849573
0.43448437500000003,-0.00042599112685073187
0.43451562499999996,-0.00042592614538271983
0.434546875,-0.0004258497073402756
0.43457812500000004,-0.00042577018771843
0.43460937499999996,-0.00042570696762365273
0.434640625,-0.00042461599271080563
0.43467187500000004,-0.0004245522934889223
0.43470312499999997,-0.00042446820160843557
0.434734375,-0.0004243944556985152
0.434765625,-0.00042432323250647663
0.43479687499999997,-0.0004242536076089695
0.434828125,-0.00042418290784319856
0.434859375,-0.0004241143015678156
0.434890625,-0.00042405290464202217
0.434921875,-0.0004239761725692362
0.434953125,-0.00042391069135321036
0.434984375,-0.00042384159368922397
0.435015625,-0.00042377298277256753
0.435046875,-0.0004237042445129763
0.435078125,-0.0004236322933589068
0.435109375,-0.0004245888556447669
0.435140625,-0.0004245256856397414
0.435171875,-0.000424448624508994
0.435203125,-0.00042438996421597514
0.435234375,-0.000424328617683864
0.435265625,-0.00042426530777617266
0.435296875,-0.0004241978878380126
0.43532812499999995,-0.00042413511187210096
0.435359375,-0.00042407385957062005
0.43539062500000003,-0.0004240049509159974
0.43542187499999996,-0.00042291185533068626
0.435453125,-0.00042284984379219875
0.43548437500000003,-0.0004227916368396076
0.43551562499999996,-0.00042272690642147087
0.435546875,-0.00042266653190502906
0.43557812500000004,-0.0004226103929688904
0.43560937499999997,-0.0004225423092655625
0.435640625,-0.0004224710722540159
0.43567187500000004,-0.000422413199094869
0.43570312499999997,-0.000422363038206211
0.435734375,-0.0004223014413787876
0.435765625,-0.00042223713670121177
0.435796875,-0.0004221919908479893
0.435828125,-0.00042211744647109584
0.435859375,-0.00042206420994831545
0.435890625,-0.00042200308528952263
0.435921875,-0.00042297815401427796
0.435953125,-0.00042289978611220747
0.435984375,-0.0004228639793899189
0.436015625,-0.00042280261022496074
0.436046875,-0.00042274028141926767
0.436078125,-0.00042268354527922464
0.436109375,-0.00042264406068470706
0.436140625,-0.0004225751699465166
0.436171875,-0.0004225216286974781
0.436203125,-0.00042245895434901704
0.436234375,-0.0004213921577979757
0.436265625,-0.0004213473191368791
0.43629687500000003,-0.0004212856397695086
0.43632812499999996,-0.000421234398858536
0.436359375,-0.00042118885428773373
0.43639062500000003,-0.0004211312122551353
0.43642187499999996,-0.00042107103079942754
0.436453125,-0.00042102149984554055
0.43648437500000004,-0.00042097547915282557
0.43651562499999996,-0.0004209245040237494
0.436546875,-0.00042087567218417055
0.43657812500000004,-0.0004208127328258829
0.43660937499999997,-0.0004207708312583408
0.436640625,-0.00042072122555209673
0.43667187500000004,-0.00042067254055727643
0.43670312499999997,-0.0004216466585171205
0.436734375,-0.00042161003883807446
0.43676562500000005,-0.0004215549037505581
0.436796875,-0.00042149480302706294
0.436828125,-0.00042145530866203457
0.436859375,-0.0004214048463521969
0.436890625,-0.0004213703439711891
0.436921875,-0.000421317648575871
0.436953125,-0.00042127859410066165
0.436984375,-0.0004212321746478523
0.437015625,-0.0004201599945175133
0.437046875,-0.0004201136977643391
0.437078125,-0.0004200630361006208
0.437109375,-0.0004200280231885789
0.437140625,-0.00041997635431561403
0.437171875,-0.0004199483976586732
0.437203125,-0.0004198861851909125
0.437234375,-0.00041984266407559673
0.437265625,-0.0004198267065338157
0.43729687500000003,-0.000419768625964434
0.43732812499999996,-0.00041973756752951286
0.437359375,-0.0004196823769433769
0.43739062500000003,-0.00041964669228282403
0.43742187499999996,-0.00041962614059027487
0.437453125,-0.0004195586363941878
0.43748437500000004,-0.00041952038798476893
0.43751562499999996,-0.0004204884750560467
0.437546875,-0.00042046976388576685
0.43757812500000004,-0.0004204272417796112
0.43760937499999997,-0.0004204109059803146
0.437640625,-0.00042036826336400157
0.43767187500000004,-0.0004203143154960162
0.43770312499999997,-0.000420279530299994
0.437734375,-0.0004202346917530908
0.437765625,-0.00042022500624953885
0.437796875,-0.000420167749458189
0.437828125,-0.0004191039266415106
0.437859375,-0.00041907004151005983
0.437890625,-0.0004190252055100638
0.437921875,-0.00041900792046362795
0.437953125,-0.0004189714464919725
0.437984375,-0.00041892732345674005
0.438015625,-0.0004189236379582087
0.438046875,-0.00041888612175104006
0.438078125,-0.0004188446786332206
0.438109375,-0.00041880582185607057
0.438140625,-0.0004187980980491987
0.438171875,-0.0004187341995163796
0.438203125,-0.0004187044477750104
0.438234375,-0.000418676638256614
0.438265625,-0.00041865871721550457
0.43829687500000003,-0.00041965274980143574
0.43832812499999996,-0.00041959733097950147
0.438359375,-0.00041956482850884214
0.43839062500000003,-0.0004195574063460411
0.43842187499999996,-0.0004195324837479031
0.438453125,-0.00041949822352740224
0.43848437500000004,-0.0004194722907350998
0.43851562499999996,-0.00041945965650526384
0.438546875,-0.0004194369766573128
0.43857812500000004,-0.0004193987837381105
0.43860937499999997,-0.0004183391865732397
0.438640625,-0.0004182957500118781
0.43867187500000004,-0.0004182893263363352
0.43870312499999997,-0.00041826189387017543
0.438734375,-0.00041822100478662583
0.438765625,-0.00041822364515767263
0.438796875,-0.0004181592446225735
0.438828125,-0.00041814879202325267
0.438859375,-0.00041815976393699134
0.438890625,-0.0004181018930293004
0.438921875,-0.00041809775658949166
0.438953125,-0.0004180880984654481
0.438984375,-0.0004180413108892875
0.439015625,-0.00041800659239180776
0.439046875,-0.0004180029523697809
0.439078125,-0.000417985660272617
0.439109375,-0.0004189613676977705
0.439140625,-0.0004189815237308561
0.439171875,-0.00041894926913570163
0.439203125,-0.0004189361933488456
0.439234375,-0.000418910518172666
0.439265625,-0.0004189063585423383
0.43929687500000003,-0.0004188894116841646
0.43932812499999996,-0.00041886284939483126
0.439359375,-0.00041883937008840855
0.43939062500000003,-0.0004188328363317548
0.43942187499999996,-0.00041778022606816373
0.439453125,-0.00041776018853174196
0.43948437500000004,-0.0004177298611015498
0.43951562499999997,-0.00041769703070951986
0.439546875,-0.00041768044339578897
0.43957812500000004,-0.00041770154213409405
0.43960937499999997,-0.0004177209917563679
0.439640625,-0.0004176943447794443
0.43967187500000005,-0.0004176598662318995
0.439703125,-0.0004176243953238623
0.439734375,-0.0004176002179352295
0.439765625,-0.0004176042509335953
0.439796875,-0.0004176171786535246
0.439828125,-0.0004175730091655616
0.439859375,-0.0004175530738236566
0.439890625,-0.0004185657292927955
0.439921875,-0.0004185931402509377
0.439953125,-0.0004185399355699296
0.439984375,-0.0004185672175183522
0.440015625,-0.00041856247501768223
0.440046875,-0.00041852598506713495
0.440078125,-0.0004185055572521468
0.440109375,-0.00041852324836007954
0.440140625,-0.00041854535531864884
0.440171875,-0.0004184474684918657
0.44020312500000003,-0.0004184898115052113
0.440234375,-0.0004174675804974187
0.440265625,-0.0004174728576494466
0.44029687500000003,-0.00041742429055853514
0.44032812499999996,-0.00041742553447842584
0.440359375,-0.0004174169308432604
0.44039062500000004,-0.0004174374526981564
0.44042187499999996,-0.0004174555160611146
0.440453125,-0.00041738810096109136
0.44048437500000004,-0.00041738044803761587
0.44051562499999997,-0.0004174337792640162
0.440546875,-0.0004173989474900372
0.44057812500000004,-0.0004174002311639821
0.44060937499999997,-0.00041746301730720414
0.440640625,-0.00041739098392784557
0.44067187500000005,-0.00041741403663284743
0.440703125,-0.0004184217971461984
0.440734375,-0.0004183699392733345
0.440765625,-0.000418425368513102
0.440796875,-0.0004184164993065037
0.440828125,-0.00041841539644661
0.440859375,-0.00041841890778857027
0.440890625,-0.00041837822254149615
0.440921875,-0.00041838871738214545
0.440953125,-0.0004184033938161233
0.440984375,-0.00041839809184648913
0.441015625,-0.00041737490143584077
0.441046875,-0.0004173848311901096
0.441078125,-0.0004173838895087517
0.441109375,-0.00041739063581762437
0.441140625,-0.0004174016975105749
0.441171875,-0.0004174091903709279
0.44120312500000003,-0.000417409053270916
0.441234375,-0.00041740823021171186
0.441265625,-0.0004174501156574695
0.44129687500000003,-0.0004174365687795792
0.44132812499999996,-0.0004174530674954727
0.441359375,-0.00041745019756406904
0.44139062500000004,-0.0004174248555113211
0.44142187499999996,-0.0004174334581723907
0.441453125,-0.00041746034781637437
0.44148437500000004,-0.00041745753308603667
0.44151562499999997,-0.00041850064431023237
0.441546875,-0.0004184849512471889
0.44157812500000004,-0.00041847668055729204
0.44160937499999997,-0.00041850784248347733
0.441640625,-0.00041852024900001367
0.44167187500000005,-0.0004185317362354751
0.441703125,-0.00041853064092503556
0.441734375,-0.00041857006762027055
0.441765625,-0.000418585209681209
0.441796875,-0.0004185828557025234
0.441828125,-0.00041752383357416406
0.441859375,-0.00041755493977387037
0.441890625,-0.0004175700286684486
0.441921875,-0.0004175715166063118
0.441953125,-0.0004175965537686413
0.441984375,-0.0004176230120122096
0.442015625,-0.0004176377317975932
0.442046875,-0.00041765540093214454
0.442078125,-0.0004176533550769579
0.442109375,-0.0004176690615756845
0.442140625,-0.00041767625462844904
0.442171875,-0.00041770840834487455
0.44220312500000003,-0.0004177330196133283
0.442234375,-0.0004176990474264175
0.442265625,-0.0004177435962746251
0.44229687500000003,-0.00041879795255370805
0.44232812499999996,-0.00041879570613973655
0.442359375,-0.0004188383669937873
0.44239062500000004,-0.0004188245497423401
0.44242187499999996,-0.0004188490387506613
0.442453125,-0.0004188531160950887
0.44248437500000004,-0.00041888965825089
0.44251562499999997,-0.00041890147694292196
0.442546875,-0.00041892610459431934
0.44257812500000004,-0.00041892844393621315
0.44260937499999997,-0.0004179353068954686
0.442640625,-0.00041794370951190457
0.44267187500000005,-0.00041796883344748237
0.442703125,-0.0004179750580916297
0.442734375,-0.0004180300720624183
0.44276562500000005,-0.00041803728142146557
0.442796875,-0.0004180590177963045
0.442828125,-0.00041806335253866816
0.442859375,-0.00041810893185002806
0.442890625,-0.00041811805271407126
0.442921875,-0.00041813946533246493
0.442953125,-0.0004181694241508563
0.442984375,-0.00041818026648447054
0.443015625,-0.0004182067123490313
0.443046875,-0.0004182275954911774
0.443078125,-0.00041826834954086095
0.443109375,-0.00041931325787614854
0.443140625,-0.00041932485843873546
0.443171875,-0.00041937392798884615
0.44320312500000003,-0.00041937984697992814
0.443234375,-0.00041939660424077096
0.443265625,-0.0004194155318615611
0.44329687500000003,-0.00041945088811227993
0.44332812499999996,-0.00041948527559785426
0.443359375,-0.0004195070320608743
0.44339062500000004,-0.00041953950707309534
0.44342187499999997,-0.0004185397973184221
0.443453125,-0.00041857172573106505
0.44348437500000004,-0.0004186086046922208
0.44351562499999997,-0.00041862662959569336
0.443546875,-0.0004186442826167522
0.44357812500000005,-0.0004186789793266185
0.443609375,-0.00041871094588068897
0.443640625,-0.00041873496719645187
0.44367187500000005,-0.00041877198600507454
0.443703125,-0.00041879807597033913
0.443734375,-0.00041884093589104887
0.443765625,-0.00041886778931448515
0.443796875,-0.000418907571872143
0.443828125,-0.0004189271674112649
0.443859375,-0.0004189569420925965
0.443890625,-0.0004200111911554297
0.443921875,-0.00042003684128438107
0.443953125,-0.00042008734656806546
0.443984375,-0.0004201145819055646
0.444015625,-0.0004201486684762973
0.444046875,-0.00042018305301331355
0.444078125,-0.00042020848423742624
0.44410937500000003,-0.0004202589754126601
0.444140625,-0.0004202820021266332
0.444171875,-0.00042031585180750397
0.44420312500000003,-0.0004193420221516586
0.444234375,-0.0004193820372630566
0.444265625,-0.00041940952974832413
0.44429687500000004,-0.00041944238639485265
0.44432812499999996,-0.0004194785873094242
0.444359375,-0.0004195312110684274
0.44439062500000004,-0.000419561819939733
0.44442187499999997,-0.00041960879349614566
0.444453125,-0.0004196526804590636
0.44448437500000004,-0.00041967928211655847
0.44451562499999997,-0.00041970209245768136
0.444546875,-0.0004197621039623428
0.44457812500000005,-0.0004197899260381041
0.444609375,-0.0004198367117018084
0.444640625,-0.0004198674106352107
0.44467187500000005,-0.0004199202752626918
0.444703125,-0.00042098960855797146
0.444734375,-0.00042102265838585284
0.444765625,-0.00042105931213600595
0.444796875,-0.00042111118457975605
0.444828125,-0.0004211589123812795
0.444859375,-0.00042119659324880293
0.444890625,-0.0004212391187899747
0.444921875,-0.0004212732753949358
0.444953125,-0.00042132866968479926
0.444984375,-0.00042136900003444944
0.445015625,-0.00042037253512543227
0.445046875,-0.0004204345666928913
0.445078125,-0.00042048290029333274
0.44510937500000003,-0.0004205205655247318
0.445140625,-0.00042057864420780994
0.445171875,-0.00042061916684617284
0.44520312500000003,-0.0004206683747691106
0.445234375,-0.00042071111697038893
0.445265625,-0.0004207548559613389
0.44529687500000004,-0.00042080128613020823
0.44532812499999996,-0.000420865921580256
0.445359375,-0.0004209014408628753
0.44539062500000004,-0.00042095492144613583
0.44542187499999997,-0.00042100226266402613
0.445453125,-0.00042105859015731384
0.44548437500000004,-0.0004221253428146818
0.44551562499999997,-0.0004221734411555961
0.445546875,-0.00042222392514639634
0.44557812500000005,-0.00042228277778432605
0.445609375,-0.00042233120295530335
0.445640625,-0.000422366478204865
0.44567187500000005,-0.0004224217437234015
0.445703125,-0.00042248715736441234
0.445734375,-0.00042253906896794896
0.445765625,-0.00042259796795981325
0.445796875,-0.00042160554483254564
0.445828125,-0.0004216763135354504
0.445859375,-0.0004217336659343568
0.445890625,-0.00042176699095087394
0.445921875,-0.00042182563789526506
0.445953125,-0.0004218854586879872
0.445984375,-0.00042194517997107966
0.446015625,-0.00042200347880369526
0.446046875,-0.0004220585416259068
0.446078125,-0.0004221224740603574
0.44610937500000003,-0.00042216959624851585
0.446140625,-0.0004222152967540693
0.446171875,-0.0004222847911647398
0.44620312500000003,-0.0004223303156562011
0.446234375,-0.00042240615097009077
0.446265625,-0.00042246837926744607
0.44629687500000004,-0.0004235489794298872
0.44632812499999996,-0.00042359695585184043
0.446359375,-0.00042365246394007045
0.44639062500000004,-0.00042371046857513084
0.44642187499999997,-0.00042376457537787043
0.446453125,-0.00042383163086059245
0.44648437500000004,-0.0004238827074790341
0.44651562499999997,-0.00042394195794522027
0.446546875,-0.0004240280168854929
0.44657812500000005,-0.00042408436314089054
0.446609375,-0.0004231141542300268
0.446640625,-0.00042318177771536597
0.44667187500000005,-0.0004232463549539295
0.446703125,-0.00042330227221437644
0.446734375,-0.0004233621286954953
0.44676562500000006,-0.00042341998663224245
0.446796875,-0.0004234975034782748
0.446828125,-0.00042355762711685646
0.446859375,-0.00042362126947025763
0.446890625,-0.000423692402730734
0.446921875,-0.0004237414557865943
0.446953125,-0.00042382063540139653
0.446984375,-0.00042389791835102664
0.447015625,-0.0004239597102523099
0.447046875,-0.0004240145605026724
0.447078125,-0.000425105787609896
0.44710937500000003,-0.0004251887262376672
0.447140625,-0.00042522747167431096
0.447171875,-0.00042529750944183403
0.44720312500000003,-0.0004253743601739454
0.447234375,-0.00042544996980710403
0.447265625,-0.0004255151665220405
0.44729687500000004,-0.0004255855050183388
0.44732812499999997,-0.00042564863870400704
0.447359375,-0.00042573971321941545
0.44739062500000004,-0.00042477157194296955
0.44742187499999997,-0.000424823216754841
0.447453125,-0.0004249091898303192
0.44748437500000005,-0.00042495806670876657
0.447515625,-0.00042504979992719766
0.447546875,-0.00042511775116597234
0.44757812500000005,-0.0004251983187571057
0.447609375,-0.0004252676242640849
0.447640625,-0.0004253306668259363
0.44767187500000005,-0.00042540104938606355
0.447703125,-0.000425481442047862
0.447734375,-0.0004255527911320514
0.447765625,-0.0004256403975773926
0.447796875,-0.0004256980163110727
0.447828125,-0.000425786536317016
0.447859375,-0.0004258563162951104
0.447890625,-0.00042695978494128317
0.447921875,-0.0004270346737984057
0.447953125,-0.00042709053452531787
0.447984375,-0.0004271832025444025
0.44801562500000003,-0.00042726089730035083
0.448046875,-0.00042733053920426117
0.448078125,-0.00042742235005858997
0.44810937500000003,-0.0004274703721972792
0.448140625,-0.000427555001251842
0.448171875,-0.0004276489454033694
0.44820312500000004,-0.00042668388870108903
0.448234375,-0.00042677713892622787
0.448265625,-0.00042685088452536907
0.44829687500000004,-0.00042692933989116333
0.44832812499999997,-0.0004270141596812854
0.448359375,-0.0004270696631021517
0.44839062500000004,-0.00042716008188350973
0.44842187499999997,-0.0004272496448132837
0.448453125,-0.0004273247004908179
0.44848437500000005,-0.0004273913047983177
0.448515625,-0.0004274906693173819
0.448546875,-0.00042757397816495235
0.44857812500000005,-0.0004276468729291563
0.448609375,-0.0004277138355402374
0.448640625,-0.0004278311745548949
0.44867187500000005,-0.0004278878130248298
0.448703125,-0.00042900173471295544
0.448734375,-0.0004290722325575244
0.448765625,-0.00042916642296469965
0.448796875,-0.0004292744569387996
0.448828125,-0.00042933062673173455
0.448859375,-0.0004294025162595305
0.448890625,-0.00042952106544479063
0.448921875,-0.00042959069970799346
0.448953125,-0.00042968096158926133
0.448984375,-0.0004297659231958864
0.44901562500000003,-0.00042881157234925943
0.449046875,-0.000428920375402049
0.449078125,-0.00042897731934952305
0.44910937500000003,-0.0004291225669215623
0.449140625,-0.00042913912596092424
0.449171875,-0.0004292579960287063
0.44920312500000004,-0.0004293337979420428
0.449234375,-0.0004294219906136598
0.449265625,-0.00042951699237615826
0.44929687500000004,-0.00042957297365761593
0.44932812499999997,-0.00042968041228039905
0.449359375,-0.000429744006491678
0.44939062500000004,-0.0004298639238739105
0.44942187499999997,-0.00042995217467034497
0.449453125,-0.0004300975711371627
0.44948437500000005,-0.0004311458194281581
0.449515625,-0.00043125951517692523
0.449546875,-0.0004313446494827247
0.44957812500000005,-0.0004314313161985009
0.449609375,-0.00043151914547062686
0.449640625,-0.0004316056265620538
0.44967187500000005,-0.0004316936542525726
0.449703125,-0.00043181134018137335
0.449734375,-0.0004319049629252711
0.449765625,-0.000431940541495035
0.449796875,-0.00043101442204961093
0.449828125,-0.00043115448548585594
0.449859375,-0.0004311858947163294
0.449890625,-0.0004313286825305268
0.449921875,-0.00043143718645474727
0.449953125,-0.00043151747801010304
0.449984375,-0.00043158224074807405
0.45001562500000003,-0.0004317005279995609
0.450046875,-0.0004318132660143109
0.450078125,-0.00043186239357347056
0.45010937500000003,-0.0004319574352434144
0.450140625,-0.000432070379836752
0.450171875,-0.00043215185181501303
0.45020312500000004,-0.00043223557394699713
0.450234375,-0.0004323374888860823
0.450265625,-0.00043245871040140105
0.45029687500000004,-0.0004335899618736136
0.45032812499999997,-0.0004336667049977608
0.450359375,-0.0004337806882124262
0.45039062500000004,-0.00043385459094585216
0.45042187499999997,-0.00043395821933928796
0.450453125,-0.0004340656260335418
0.45048437500000005,-0.0004341758336956561
0.450515625,-0.00043428457773367346
0.450546875,-0.00043435234810038775
0.45057812500000005,-0.00043446992580905425
0.450609375,-0.00043353911763296255
0.450640625,-0.0004336198150302478
0.45067187500000006,-0.00043375134484327504
0.450703125,-0.00043381459898874514
0.450734375,-0.0004339398876940792
0.450765625,-0.00043407088171738134
0.450796875,-0.0004341364949456347
0.450828125,-0.0004342468473715472
0.450859375,-0.0004343732008991949
0.450890625,-0.0004344564497349504
0.450921875,-0.00043455972448377955
0.450953125,-0.00043469201757807135
0.450984375,-0.0004347535137074407
0.45101562500000003,-0.0004348765197741411
0.451046875,-0.00043497247995055027
0.451078125,-0.0004360789142086527
0.45110937500000003,-0.00043623584668774085
0.451140625,-0.0004363342914923615
0.451171875,-0.0004364150073250389
0.45120312500000004,-0.0004365233209508157
0.451234375,-0.0004366353848752197
0.451265625,-0.0004367440137213602
0.45129687500000004,-0.0004368260858970338
0.45132812499999997,-0.0004369341049866929
0.451359375,-0.0004370678695303984
0.45139062500000005,-0.00043614024982272653
0.451421875,-0.0004362187381569266
0.451453125,-0.00043635567196366465
0.45148437500000005,-0.0004364582591343327
0.451515625,-0.0004365893089929365
0.451546875,-0.0004366532844332291
0.45157812500000005,-0.00043676580232952095
0.451609375,-0.00043687615396054147
0.451640625,-0.00043699080917650873
0.45167187500000006,-0.0004371065423207851
0.451703125,-0.0004372016395557815
0.451734375,-0.0004373198997336472
0.451765625,-0.00043745755727260527
0.451796875,-0.0004375300686229669
0.451828125,-0.0004376459125959506
0.451859375,-0.00043777639812210556
0.451890625,-0.0004389184200187246
0.45192187500000003,-0.0004390096649468378
0.451953125,-0.00043912208222838395
0.451984375,-0.00043921840671432705
0.45201562500000003,-0.0004393683651214425
0.452046875,-0.0004394590615192165
0.452078125,-0.00043958302749979444
0.45210937500000004,-0.00043967863214700725
0.452140625,-0.00043978340709210223
0.452171875,-0.0004399148991263216
0.45220312500000004,-0.0004390074225783733
0.452234375,-0.0004391166926708684
0.452265625,-0.00043923920938644667
0.45229687500000004,-0.0004393370366126692
0.45232812499999997,-0.0004394384583846639
0.452359375,-0.0004395655740074139
0.45239062500000005,-0.00043968581638034743
0.452421875,-0.00043979750065722273
0.452453125,-0.00043992149526488056
0.45248437500000005,-0.0004400462282666828
0.452515625,-0.0004401493630539488
0.452546875,-0.0004402544083782142
0.45257812500000005,-0.00044038169814028527
0.452609375,-0.0004405011794316113
0.452640625,-0.0004406042315406797
0.45267187500000006,-0.00044174545483488536
0.452703125,-0.0004418583205750837
0.452734375,-0.00044198614230454153
0.45276562500000006,-0.0004421114710492502
0.452796875,-0.0004422231182620237
0.452828125,-0.0004423231314332615
0.452859375,-0.0004424678999990425
0.452890625,-0.0004425725218741641
0.45292187500000003,-0.00044269871508547526
0.452953125,-0.0004428253892558853
0.452984375,-0.00044189726679926683
0.45301562500000003,-0.0004420363502241134
0.453046875,-0.00044215282552893115
0.453078125,-0.00044224969589357066
0.45310937500000004,-0.0004423765344314101
0.453140625,-0.00044251017804668863
0.453171875,-0.00044261760617343715
0.45320312500000004,-0.00044274262292168937
0.453234375,-0.0004428738293115325
0.453265625,-0.00044298058813852653
0.45329687500000004,-0.00044309741575649514
0.45332812499999997,-0.0004432309836619533
0.453359375,-0.00044335834872148705
0.45339062500000005,-0.0004434727910676353
0.453421875,-0.00044358924444289766
0.453453125,-0.0004437194683684642
0.45348437500000005,-0.0004448641706627232
0.453515625,-0.00044499704812860086
0.453546875,-0.0004451011486774209
0.45357812500000005,-0.0004452110611298521
0.453609375,-0.0004453429255364891
0.453640625,-0.0004454679285600255
0.45367187500000006,-0.00044559620456793153
0.453703125,-0.0004457166054278594
0.453734375,-0.00044585817053675175
0.453765625,-0.0004459700204680894
0.453796875,-0.00044508255297980026
0.453828125,-0.00044520086955938953
0.453859375,-0.00044531848015306325
0.453890625,-0.0004454566585228234
0.45392187500000003,-0.00044557951420359093
0.453953125,-0.0004457084756102972
0.453984375,-0.0004458133337139625
0.45401562500000003,-0.0004459585191206178
0.454046875,-0.00044606826786310755
0.454078125,-0.0004462141715280629
0.45410937500000004,-0.00044633637702055223
0.454140625,-0.00044646663016552346
0.454171875,-0.0004466025965937856
0.45420312500000004,-0.0004467199809082556
0.454234375,-0.0004468448722883822
0.454265625,-0.00044696484060011143
0.45429687500000004,-0.00044812675410209335
0.45432812499999997,-0.0004482624615607042
0.454359375,-0.0004483932515285047
0.45439062500000005,-0.00044851320125397637
0.454421875,-0.00044864359703427475
0.454453125,-0.0004487729987663544
0.45448437500000005,-0.00044890854727040047
0.454515625,-0.00044902654945661036
0.454546875,-0.00044916537008714286
0.45457812500000006,-0.00044826489385732526
0.454609375,-0.00044839121025620765
0.454640625,-0.00044854494761521063
0.45467187500000006,-0.0004486705946501468
0.454703125,-0.0004487986987576145
0.454734375,-0.0004489415002393027
0.454765625,-0.00044905807023590955
0.454796875,-0.0004491856464381924
0.454828125,-0.00044931772588054086
0.454859375,-0.00044947103027543484
0.454890625,-0.0004495825822964303
0.45492187500000003,-0.0004497260749745935
0.454953125,-0.00044984750425690334
0.454984375,-0.0004499940993984222
0.45501562500000003,-0.0004501205381939183
0.455046875,-0.0004502496669548106
0.455078125,-0.0004514179751586439
0.45510937500000004,-0.0004515562702997397
0.455140625,-0.0004516823842966172
0.455171875,-0.00045182820526989964
0.45520312500000004,-0.00045195480286289863
0.455234375,-0.0004520989295369801
0.455265625,-0.0004522385211719465
0.45529687500000005,-0.0004523650717487074
0.455328125,-0.0004525047418705713
0.455359375,-0.000452629371660844
0.45539062500000005,-0.0004517449917653196
0.455421875,-0.0004518951418725839
0.455453125,-0.0004520249709218868
0.45548437500000005,-0.0004521640974810559
0.455515625,-0.00045228708161534903
0.455546875,-0.00045243637620748234
0.45557812500000006,-0.0004525647252166462
0.455609375,-0.0004527149068174474
0.455640625,-0.00045284313836829043
0.45567187500000006,-0.0004530000493839087
0.455703125,-0.0004531158929945017
0.455734375,-0.00045326887744755184
0.455765625,-0.00045341724695149854
0.455796875,-0.0004535481776271402
0.45582812500000003,-0.0004536902663480266
0.455859375,-0.0004538303442059369
0.455890625,-0.00045500284050464107
0.45592187500000003,-0.0004551359065550972
0.455953125,-0.00045526444913703695
0.455984375,-0.00045539675441042676
0.45601562500000004,-0.000455550061199253
0.456046875,-0.0004557125922891245
0.456078125,-0.00045582989189902473
0.45610937500000004,-0.0004559702604892274
0.456140625,-0.0004561176799649236
0.456171875,-0.0004562717562175411
0.45620312500000004,-0.0004553823070264848
0.456234375,-0.00045551327108023926
0.456265625,-0.0004556738404978347
0.45629687500000005,-0.00045580853335928234
0.456328125,-0.00045596606883283736
0.456359375,-0.00045610269253935215
0.45639062500000005,-0.00045623920714056576
0.456421875,-0.00045638708022775754
0.456453125,-0.00045652581666150854
0.45648437500000005,-0.00045668619493393486
0.456515625,-0.000456824611419937
0.456546875,-0.00045696588311127523
0.45657812500000006,-0.00045709665543324646
0.456609375,-0.00045724926103375
0.456640625,-0.0004573973095313988
0.45667187500000006,-0.00045856517991554185
0.456703125,-0.0004587148767899521
0.456734375,-0.00045886894491910246
0.45676562500000006,-0.00045901926750587657
0.456796875,-0.00045914650595376555
0.45682812500000003,-0.0004592980436363345
0.456859375,-0.0004594321002305696
0.456890625,-0.00045958418888313035
0.45692187500000003,-0.00045974058221090464
0.456953125,-0.000459890243986856
0.456984375,-0.00045901912810665524
0.45701562500000004,-0.0004591715196134438
0.457046875,-0.0004593075052215165
0.457078125,-0.0004594540605388775
0.45710937500000004,-0.0004596183950277208
0.457140625,-0.0004597571602627873
0.457171875,-0.0004599074693433722
0.45720312500000004,-0.00046005565665389186
0.457234375,-0.0004602011291404487
0.457265625,-0.000460341718634176
0.45729687500000005,-0.00046050151662585526
0.457328125,-0.0004606483372946585
0.457359375,-0.00046079332607871365
0.45739062500000005,-0.0004609676026785456
0.457421875,-0.0004611039955975532
0.457453125,-0.0004612440241786933
0.45748437500000005,-0.00046243006743090787
0.457515625,-0.00046258690959663507
0.457546875,-0.0004627353951339383
0.45757812500000006,-0.0004628607937922011
0.457609375,-0.0004630354143376897
0.457640625,-0.0004631739229762344
0.45767187500000006,-0.0004633179948681024
0.457703125,-0.0004634867141044205
0.457734375,-0.0004636326747420594
0.457765625,-0.0004637990991478366
0.457796875,-0.00046291007636450193
0.45782812500000003,-0.00046305770886482384
0.457859375,-0.00046321318723386434
0.457890625,-0.0004633861933723421
0.45792187500000003,-0.0004635298956103262
0.457953125,-0.00046367912952879203
0.457984375,-0.0004638254422888455
0.45801562500000004,-0.00046401205553144725
0.458046875,-0.0004641433201222553
0.458078125,-0.00046429123281820084
0.45810937500000004,-0.0004644557659965673
0.458140625,-0.00046461010349049814
0.458171875,-0.0004647362620749107
0.45820312500000004,-0.0004649352532062681
0.458234375,-0.00046509573839300516
0.458265625,-0.00046625251122009437
0.45829687500000005,-0.00046639676485546455
0.458328125,-0.00046655330077569057
0.458359375,-0.0004667112883441002
0.45839062500000005,-0.00046687601749102053
0.458421875,-0.0004670299810101558
0.458453125,-0.000467190570453066
0.45848437500000006,-0.00046735840259755357
0.458515625,-0.00046752019218096463
0.458546875,-0.0004676552805486997
0.45857812500000006,-0.0004668003758828282
0.458609375,-0.0004669719057945679
0.458640625,-0.00046710109208598916
0.45867187500000006,-0.00046726281149907234
0.458703125,-0.0004674370902501279
0.458734375,-0.0004675606649234068
0.458765625,-0.00046774945994446093
0.458796875,-0.00046788255868104867
0.45882812500000003,-0.0004680361537297631
0.458859375,-0.0004682173149459512
0.458890625,-0.00046837678139508704
0.45892187500000003,-0.00046852503265213535
0.458953125,-0.00046867476323588647
0.458984375,-0.0004688366733244381
0.45901562500000004,-0.00046899896595457846
0.459046875,-0.0004691673377312383
0.459078125,-0.0004703443493369666
0.45910937500000004,-0.00047052863044513143
0.459140625,-0.000470662374918919
0.459171875,-0.0004708027224454847
0.45920312500000005,-0.00047096770387330955
0.45923437500000003,-0.00047115249642527834
0.459265625,-0.0004712937490393976
0.45929687500000005,-0.0004714722152021761
0.459328125,-0.0004715746603491458
0.459359375,-0.0004717810444038739
0.45939062500000005,-0.0004708890069342192
0.459421875,-0.00047105424364189685
0.459453125,-0.00047123122571555986
0.45948437500000006,-0.0004714357452291623
0.459515625,-0.0004715617796367255
0.459546875,-0.00047173145066385647
0.45957812500000006,-0.00047187976983936036
0.459609375,-0.00047203589155035697
0.459640625,-0.0004722337093201606
0.45967187500000006,-0.0004723671434266885
0.459703125,-0.00047253850062188574
0.45973437500000003,-0.00047270348867201745
0.459765625,-0.0004728280076030586
0.459796875,-0.00047300034834065613
0.45982812500000003,-0.0004731772679941598
0.459859375,-0.00047336756730759905
0.459890625,-0.0004745255731247386
0.45992187500000004,-0.00047468283431205405
0.459953125,-0.00047486244250951465
0.459984375,-0.0004750172883301526
0.46001562500000004,-0.00047510975991327947
0.460046875,-0.000475337828319676
0.460078125,-0.00047548710740422107
0.46010937500000004,-0.0004756361027695305
0.460140625,-0.00047585548254170523
0.460171875,-0.00047495520215852516
0.46020312500000005,-0.00047511444077395076
0.460234375,-0.0004752896383956387
0.460265625,-0.0004754679829363506
0.46029687500000005,-0.0004756021803922761
0.460328125,-0.0004758384802916876
0.460359375,-0.00047588714473999205
0.46039062500000005,-0.0004760891861343222
0.460421875,-0.0004762870796099286
0.460453125,-0.0004764565923280062
0.46048437500000006,-0.00047659481823913996
0.460515625,-0.0004767075017690775
0.460546875,-0.0004769134568729447
0.46057812500000006,-0.0004771147902199249
0.460609375,-0.00047724315485103697
0.460640625,-0.0004774353025201808
0.460671875,-0.00047866028959085705
0.460703125,-0.0004787219775074167
0.46073437500000003,-0.0004789350335635198
0.460765625,-0.0004790961521623227
0.460796875,-0.00047930795400413784
0.46082812500000003,-0.00047949303709129976
0.460859375,-0.0004796035435660137
0.460890625,-0.0004798095490872248
0.46092187500000004,-0.00047995978720463683
0.460953125,-0.0004801096318878331
0.460984375,-0.0004793064700427119
0.46101562500000004,-0.00047943877165414206
0.461046875,-0.00047964503997557917
0.461078125,-0.00047976746759074984
0.46110937500000004,-0.00047997066389727366
0.46114062499999997,-0.0004801103270107229
0.461171875,-0.0004803108621042468
0.46120312500000005,-0.00048045683762296815
0.461234375,-0.00048063579293201875
0.461265625,-0.0004808006147515864
0.46129687500000005,-0.00048098852880357895
0.461328125,-0.0004811117375158533
0.461359375,-0.0004813472051146406
0.46139062500000005,-0.0004814866810551391
0.461421875,-0.00048166315624216527
0.461453125,-0.00048180567275173114
0.46148437500000006,-0.00048297445407363693
0.461515625,-0.0004831768702214592
0.461546875,-0.0004833663422638204
0.461578125,-0.00048350815670106934
0.461609375,-0.00048367304515224696
0.461640625,-0.0004838675208166665
0.461671875,-0.0004840128253847942
0.461703125,-0.0004842455180541286
0.46173437500000003,-0.00048436550542496626
0.461765625,-0.0004845239146731156
0.461796875,-0.00048370548286842674
0.46182812500000003,-0.0004838242464008588
0.461859375,-0.00048401653372621284
0.461890625,-0.00048418557001672635
0.46192187500000004,-0.00048436498573074804
0.46195312499999996,-0.00048453308929593403
0.461984375,-0.0004846883469954086
0.46201562500000004,-0.00048486895443380224
0.46204687499999997,-0.0004850566108099419
0.462078125,-0.0004852198378210784
0.46210937500000004,-0.00048542897814195934
0.46214062499999997,-0.0004855622358583278
0.462171875,-0.0004857380369790443
0.46220312500000005,-0.0004859166836714418
0.462234375,-0.00048607393641367236
0.462265625,-0.0004872856679835613
0.46229687500000005,-0.00048746818001701303
0.462328125,-0.00048762591156358004
0.462359375,-0.00048781298674132473
0.46239062500000006,-0.0004879944006104739
0.462421875,-0.00048815302745364164
0.462453125,-0.0004883305734347393
0.462484375,-0.0004884967696024006
0.462515625,-0.0004886634392795297
0.462546875,-0.0004888159979486995
0.462578125,-0.00048797319383053067
0.462609375,-0.0004881457788788457
0.462640625,-0.0004883131498678792
0.462671875,-0.0004884952721915178
0.462703125,-0.0004886813475202603
0.46273437500000003,-0.0004888599211419417
0.462765625,-0.0004890200607571005
0.462796875,-0.0004892076140362717
0.46282812500000003,-0.0004893601949810117
0.46285937499999996,-0.0004895426640630363
0.462890625,-0.0004897181354749369
0.46292187500000004,-0.0004898905549161822
0.46295312499999997,-0.000490055651825104
0.462984375,-0.0004902327701239578
0.46301562500000004,-0.0004904170692038023
0.46304687499999997,-0.0004905721072636995
0.463078125,-0.0004917820660983035
0.46310937500000005,-0.0004919687768368056
0.463140625,-0.000492144073871971
0.463171875,-0.0004923106205272504
0.46320312500000005,-0.0004924884810046451
0.463234375,-0.0004926580726798344
0.463265625,-0.000492827338150495
0.463296875,-0.0004929945427403284
0.463328125,-0.0004931829051467787
0.463359375,-0.0004933378464706123
0.463390625,-0.0004924957441394609
0.463421875,-0.000492669435523882
0.463453125,-0.0004928426952185913
0.463484375,-0.0004930280748888655
0.463515625,-0.0004932148132752029
0.463546875,-0.0004933828127963447
0.463578125,-0.0004935614984480502
0.463609375,-0.0004937225618070543
0.46364062500000003,-0.000493906292682457
0.463671875,-0.0004940789389164188
0.463703125,-0.0004942633279023528
0.46373437500000003,-0.0004944423292354838
0.46376562499999996,-0.0004946201169188855
0.463796875,-0.000494787136143704
0.46382812500000004,-0.0004949622372196621
0.46385937499999996,-0.0004961521009735348
0.463890625,-0.0004963369885127369
0.46392187500000004,-0.000496502241282594
0.46395312499999997,-0.0004966994197299346
0.463984375,-0.0004968592067062516
0.46401562500000004,-0.0004970464616253154
0.46404687499999997,-0.000497214867113703
0.464078125,-0.0004974015779024357
0.46410937500000005,-0.000497582431034066
0.464140625,-0.000497743109661615
0.464171875,-0.0004969050168163319
0.464203125,-0.0004970632981240522
0.464234375,-0.0004972650495851522
0.464265625,-0.0004974219492626664
0.464296875,-0.0004976121061558147
0.464328125,-0.0004977854074465077
0.464359375,-0.0004979585487216651
0.464390625,-0.000498125276082291
0.464421875,-0.0004983210791712003
0.464453125,-0.0004984899720123157
0.464484375,-0.0004986819194444797
0.464515625,-0.0004988492789549728
0.464546875,-0.000499038440290693
0.46457812499999995,-0.0004992112878559121
0.464609375,-0.0004993889845069654
0.46464062500000003,-0.0004995616198491953
0.46467187499999996,-0.0005007780003633069
0.464703125,-0.0005009496756359783
0.46473437500000003,-0.0005011310524604407
0.46476562499999996,-0.0005013042104652227
0.464796875,-0.0005014940171543178
0.46482812500000004,-0.0005016594703515093
0.46485937499999996,-0.0005018364607127859
0.464890625,-0.0005020150801630582
0.46492187500000004,-0.0005021903167823777
0.46495312499999997,-0.0005023835671135943
0.464984375,-0.0005015213220179171
0.465015625,-0.0005017146730487351
0.46504687499999997,-0.0005018981574184955
0.465078125,-0.0005020706302805225
0.465109375,-0.0005022450665552389
0.465140625,-0.0005024378830635681
0.465171875,-0.0005025919170637966
0.465203125,-0.0005027776702751785
0.465234375,-0.0005029684639101667
0.465265625,-0.0005031393351155738
0.465296875,-0.0005033235259238253
0.465328125,-0.0005035125919850905
0.465359375,-0.0005036964711335676
0.465390625,-0.0005038651285941137
0.465421875,-0.0005040488218265374
0.465453125,-0.0005042313827004
0.46548437499999995,-0.0005054315086873429
0.465515625,-0.00050561033132248
0.465546875,-0.0005057911768151374
0.46557812499999995,-0.0005059544515687506
0.465609375,-0.0005061514667782513
0.46564062500000003,-0.0005063241801836343
0.46567187499999996,-0.0005065235093957218
0.465703125,-0.0005066904286530199
0.46573437500000003,-0.0005068766022690227
0.46576562499999996,-0.0005060187040722766
0.465796875,-0.0005062168343992479
0.46582812500000004,-0.0005064013934668044
0.46585937499999996,-0.0005065746650026459
0.465890625,-0.0005067582622920314
0.465921875,-0.0005069576399365158
0.46595312499999997,-0.0005071158571555573
0.465984375,-0.0005072979021117086
0.466015625,-0.0005074805665011631
0.46604687499999997,-0.000507653235114508
0.466078125,-0.0005078374343748318
0.466109375,-0.0005080304606109309
0.466140625,-0.0005082017882641482
0.466171875,-0.0005083856972875403
0.466203125,-0.0005085834710307977
0.466234375,-0.0005087358778724446
0.466265625,-0.00050994439049519
0.46629687499999994,-0.0005101367086514028
0.466328125,-0.0005103190193007576
0.466359375,-0.0005105237470122703
0.46639062499999995,-0.000510705463231502
0.466421875,-0.0005108754323521411
0.466453125,-0.0005110517613198529
0.46648437499999995,-0.0005112380486104323
0.466515625,-0.0005114190232633695
0.466546875,-0.0005115817172889892
0.46657812499999995,-0.0005107493232981986
0.466609375,-0.0005109384214058571
0.46664062500000003,-0.0005111235846773157
0.46667187499999996,-0.0005113097502508421
0.466703125,-0.0005114843116496154
0.46673437500000003,-0.0005116563886871164
0.46676562499999996,-0.0005118589509115687
0.466796875,-0.0005120329982585339
0.466828125,-0.0005122282885894197
0.46685937499999997,-0.0005124017896858887
0.466890625,-0.0005125665002168531
0.466921875,-0.00051277193122682
0.46695312499999997,-0.0005129483566590418
0.466984375,-0.0005131274527057431
0.467015625,-0.0005132948460054507
0.467046875,-0.0005134969285857105
0.467078125,-0.0005147111594374851
0.467109375,-0.0005148849067589251
0.467140625,-0.0005150772015530963
0.467171875,-0.0005152423247208673
0.46720312499999994,-0.000515449548510398
0.467234375,-0.0005156108607299245
0.467265625,-0.000515803321253748
0.46729687499999994,-0.0005159722184258017
0.467328125,-0.0005161667829967492
0.467359375,-0.0005163472179326722
0.46739062499999995,-0.0005154975875000523
0.467421875,-0.00051572015321006
0.467453125,-0.0005158754020023887
0.46748437499999995,-0.0005160716250100991
0.467515625,-0.0005162634348627876
0.46754687500000003,-0.0005164303759390421
0.46757812499999996,-0.0005166165152088037
0.467609375,-0.0005167763924025376
0.467640625,-0.000516985353072999
0.46767187499999996,-0.0005171606801635392
0.467703125,-0.0005173387478471861
0.467734375,-0.000517530310181584
0.46776562499999996,-0.0005177218186680071
0.467796875,-0.0005179067796199296
0.467828125,-0.0005180875432626991
0.46785937499999997,-0.0005193075168073366
0.467890625,-0.0005194817300801027
0.467921875,-0.0005196585115226429
0.46795312499999997,-0.0005198402011968931
0.467984375,-0.0005200414004168583
0.468015625,-0.0005201919755698087
0.468046875,-0.0005203812860930107
0.468078125,-0.0005205882481736993
0.46810937499999994,-0.0005207408518389522
0.468140625,-0.0005209346571324394
0.468171875,-0.0005201391085965512
0.46820312499999994,-0.0005203049329539286
0.468234375,-0.0005204766299761465
0.468265625,-0.0005206764347996662
0.46829687499999995,-0.0005208276001650025
0.468328125,-0.0005210190053839825
0.468359375,-0.0005212154456825518
0.46839062499999995,-0.0005214050017710303
0.468421875,-0.000521600035663497
0.468453125,-0.000521743863037237
0.46848437499999995,-0.0005219472686246382
0.468515625,-0.0005221564448731272
0.468546875,-0.000522303520454459
0.46857812499999996,-0.0005224872446858708
0.468609375,-0.0005227034059434518
0.468640625,-0.0005229065706717773
0.46867187499999996,-0.0005240662690196157
0.468703125,-0.0005242623968096105
0.468734375,-0.0005244329624940064
0.46876562499999996,-0.000524628533321525
0.468796875,-0.0005248353975624356
0.468828125,-0.000524996731156302
0.46885937499999997,-0.0005251760813887243
0.468890625,-0.0005253937541800022
0.468921875,-0.000525525821869717
0.46895312499999997,-0.000525709173354573
0.468984375,-0.000524883185420752
0.46901562499999994,-0.0005250778137404488
0.469046875,-0.0005252422854891831
0.469078125,-0.0005254583851153696
0.46910937499999994,-0.000525622432196414
0.469140625,-0.0005258314930509794
0.469171875,-0.0005259946409736233
0.46920312499999994,-0.0005261384339416558
0.469234375,-0.000526322941389698
0.469265625,-0.0005265309357275413
0.46929687499999995,-0.0005267467746311663
0.469328125,-0.0005268849179867613
0.46935937499999997,-0.0005271154587887031
0.46939062499999995,-0.000527312015685226
0.469421875,-0.000527524383320814
0.46945312499999997,-0.0005286449323120002
0.46948437499999995,-0.0005288706879734151
0.469515625,-0.0005290309146665784
0.469546875,-0.0005291924060141159
0.46957812499999996,-0.0005294649897203754
0.469609375,-0.0005295455820377576
0.469640625,-0.0005297670000980678
0.46967187499999996,-0.0005299020903008697
0.469703125,-0.0005301058521083729
0.469734375,-0.0005303345264185272
0.46976562499999996,-0.0005294780105010097
0.469796875,-0.0005296632026519019
0.46982812499999993,-0.0005298349103483591
0.46985937499999997,-0.0005300343994301404
0.469890625,-0.0005301736409828103
0.46992187499999993,-0.0005304751877777125
0.46995312499999997,-0.0005306487437750917
0.469984375,-0.0005307778262336679
0.47001562500000005,-0.0005308769537004446
0.47004687500000003,-0.000531119374176374
0.470078125,-0.0005313067819346651
0.47010937500000005,-0.0005314846537634171
0.47014062500000003,-0.0005316940923991362
0.470171875,-0.0005318855353124985
0.47020312500000006,-0.0005320638342505707
0.470234375,-0.000532223020241987
0.470265625,-0.0005333995960992918
0.47029687500000006,-0.0005336397575896393
0.470328125,-0.0005338144545028387
0.470359375,-0.0005339700499962033
0.47039062500000006,-0.0005341848453067899
0.470421875,-0.0005343525105161659
0.470453125,-0.000534498011434667
0.47048437500000007,-0.0005347073833693178
0.470515625,-0.0005349698410000575
0.47054687500000003,-0.000535072309768618
0.47057812500000007,-0.0005342504770677534
0.470609375,-0.0005344222374472768
0.47064062500000003,-0.0005346188929306189
0.470671875,-0.0005347476892326522
0.470703125,-0.0005349660221142388
0.47073437500000004,-0.0005351503958248155
0.470765625,-0.0005353819201059512
0.470796875,-0.0005355058837021032
0.47082812500000004,-0.0005357094002972004
0.470859375,-0.0005358493011617949
0.470890625,-0.0005361133906770787
0.47092187500000005,-0.0005362100657361826
0.47095312500000003,-0.000536422890735265
0.470984375,-0.0005366294806386507
0.47101562500000005,-0.0005367456918311947
0.47104687500000003,-0.0005369654159808057
0.471078125,-0.0005381867336002114
0.47110937500000005,-0.0005384307719462633
0.471140625,-0.0005385835391514826
0.471171875,-0.0005387385747269574
0.47120312500000006,-0.000538959563062838
0.471234375,-0.0005391326010515604
0.471265625,-0.0005392534444239941
0.47129687500000006,-0.0005394995661095955
0.471328125,-0.0005396511956984942
0.471359375,-0.0005387873099698057
0.47139062500000006,-0.0005390002581366835
0.471421875,-0.0005391536153617621
0.47145312500000003,-0.0005393462687326989
0.47148437500000007,-0.0005395563615363599
0.471515625,-0.0005397094935640015
0.47154687500000003,-0.0005398926255473224
0.471578125,-0.0005400671886962721
0.471609375,-0.00054028182472763
0.47164062500000004,-0.0005404547315721805
0.471671875,-0.0005406477238563204
0.471703125,-0.0005408254263446766
0.47173437500000004,-0.000540998021790362
0.471765625,-0.0005411978067417014
0.471796875,-0.0005413655842647011
0.47182812500000004,-0.000541542509035077
0.471859375,-0.0005427442486970815
0.471890625,-0.0005429256351139264
0.47192187500000005,-0.0005430844958690464
0.471953125,-0.0005432927750930114
0.471984375,-0.0005434506652620061
0.47201562500000005,-0.0005436251851943727
0.472046875,-0.0005438327400463724
0.472078125,-0.0005440094638207368
0.47210937500000005,-0.0005442089295331562
0.472140625,-0.000544407816075114
0.472171875,-0.0005435578758728674
0.47220312500000006,-0.0005437316395703329
0.472234375,-0.0005438832642918473
0.472265625,-0.0005440679444874905
0.47229687500000006,-0.0005442547628748892
0.472328125,-0.000544425156222765
0.472359375,-0.0005446069244959134
0.47239062500000006,-0.0005448258065333875
0.472421875,-0.0005449812030146814
0.47245312500000003,-0.0005451493085289541
0.472484375,-0.0005453327198347638
0.472515625,-0.0005454997099320555
0.47254687500000003,-0.0005457059475258291
0.472578125,-0.0005458746473828019
0.472609375,-0.0005460675873160542
0.47264062500000004,-0.0005462297423044563
0.472671875,-0.0005474458474150276
0.472703125,-0.0005476201369970651
0.47273437500000004,-0.0005478127937135757
0.472765625,-0.000547962199630242
0.472796875,-0.0005481642977183607
0.47282812500000004,-0.0005483376540185367
0.47285937499999997,-0.0005485123583188062
0.472890625,-0.0005486919247715202
0.47292187500000005,-0.0005488841927579341
0.472953125,-0.000549066634454351
0.472984375,-0.0005482020853389002
0.47301562500000005,-0.0005483973433790118
0.473046875,-0.0005485653364119339
0.473078125,-0.0005487436261535639
0.47310937500000005,-0.0005489140746718218
0.473140625,-0.0005491039698237582
0.473171875,-0.0005492800271430162
0.47320312500000006,-0.0005494588925990668
0.473234375,-0.0005496410575707295
0.473265625,-0.0005498257863038106
0.473296875,-0.0005499946534401265
0.473328125,-0.0005501794064813326
0.473359375,-0.0005503531353925478
0.473390625,-0.0005505282329494252
0.473421875,-0.0005507142386818251
0.47345312500000003,-0.0005518989247275535
0.473484375,-0.0005520687150901427
0.473515625,-0.0005522650223660636
0.47354687500000003,-0.0005524405489885781
0.473578125,-0.0005526252187005587
0.473609375,-0.0005527981347992761
0.47364062500000004,-0.0005529601543219284
0.473671875,-0.0005531518087776577
0.473703125,-0.0005533274563023841
0.47373437500000004,-0.0005534815705228388
0.47376562499999997,-0.0005526730076831146
0.473796875,-0.0005528486440293523
0.47382812500000004,-0.0005530181199349185
0.47385937499999997,-0.0005531887899592886
0.473890625,-0.0005533718550255889
0.47392187500000005,-0.0005535550548602594
0.473953125,-0.000553734004832572
0.473984375,-0.000553901724725761
0.47401562500000005,-0.0005540873297364898
0.474046875,-0.0005542589470445419
0.474078125,-0.0005544363664259158
0.47410937500000006,-0.0005546135611585387
0.474140625,-0.0005547863226719185
0.474171875,-0.0005549544014183394
0.474203125,-0.0005551340178564582
0.474234375,-0.0005553100589497997
0.474265625,-0.0005565024382982384
0.474296875,-0.0005566854807276395
0.474328125,-0.0005568724937627667
0.474359375,-0.0005570387591442988
0.474390625,-0.0005572235985245866
0.474421875,-0.0005573901529666581
0.47445312500000003,-0.000557566746922325
0.474484375,-0.0005577340474934647
0.474515625,-0.0005579151232466481
0.47454687500000003,-0.0005580952957728938
0.47457812499999996,-0.0005572680615484396
0.474609375,-0.0005574187344984105
0.47464062500000004,-0.0005575878716287327
0.47467187499999997,-0.000557774005203647
0.474703125,-0.000557931783981197
0.47473437500000004,-0.0005581058508364392
0.47476562499999997,-0.0005582967283241161
0.474796875,-0.0005584768497229539
0.47482812500000005,-0.0005586655623385853
0.474859375,-0.0005588375819627692
0.474890625,-0.0005589905939670722
0.47492187500000005,-0.0005591686805614601
0.474953125,-0.0005593494423273143
0.474984375,-0.0005595205126502079
0.475015625,-0.000559681819852352
0.475046875,-0.0005598732048585839
0.475078125,-0.000561064060472731
0.475109375,-0.0005612268545793844
0.475140625,-0.0005614002121976935
0.475171875,-0.0005615982414708051
0.475203125,-0.0005617588037336516
0.475234375,-0.0005619343960107728
0.475265625,-0.000562094500199499
0.475296875,-0.0005622697226409373
0.475328125,-0.0005624547643911931
0.47535937500000003,-0.0005615861261955915
0.475390625,-0.0005617773695571066
0.475421875,-0.0005619449567666329
0.47545312500000003,-0.0005621189745843233
0.47548437499999996,-0.0005623172647607963
0.475515625,-0.0005624745246411988
0.47554687500000004,-0.0005626410050135477
0.47557812499999996,-0.0005628321129342931
0.475609375,-0.0005629920343849237
0.47564062500000004,-0.0005631563584791582
0.47567187499999997,-0.0005633362142902429
0.475703125,-0.0005635063208139501
0.47573437500000004,-0.0005636761554120989
0.47576562499999997,-0.0005638558667272822
0.475796875,-0.0005640196535060885
0.47582812500000005,-0.0005642069326839
0.475859375,-0.0005653900460039357
0.475890625,-0.0005655678630726579
0.475921875,-0.0005657405253530062
0.475953125,-0.0005659075013794077
0.475984375,-0.0005660611602398904
0.476015625,-0.000566248261865715
0.476046875,-0.0005664182569467893
0.476078125,-0.0005665844212636093
0.476109375,-0.0005667663515756399
0.476140625,-0.0005669418415598163
0.476171875,-0.0005660791003566853
0.476203125,-0.0005662645978533054
0.476234375,-0.0005664314818467839
0.476265625,-0.0005665769208218763
0.47629687499999995,-0.0005667552047996516
0.476328125,-0.0005669397599482665
0.47635937500000003,-0.0005670990044101751
0.47639062499999996,-0.000567266525839244
0.476421875,-0.0005674483827084326
0.47645312500000003,-0.0005676178057726008
0.47648437499999996,-0.0005677879285430343
0.476515625,-0.0005679696576750687
0.47654687500000004,-0.0005681143158022817
0.47657812499999996,-0.0005683076985567581
0.476609375,-0.0005684518779319331
0.47664062500000004,-0.0005686371892217115
0.47667187499999997,-0.0005698466565098939
0.476703125,-0.0005700062958232943
0.47673437500000004,-0.000570153184387627
0.47676562499999997,-0.000570340556187765
0.476796875,-0.0005705035338201547
0.476828125,-0.0005706747255784378
0.476859375,-0.0005708612973728475
0.476890625,-0.0005710142247923253
0.476921875,-0.000571179982320931
0.476953125,-0.0005713498476965367
0.476984375,-0.0005704981607010454
0.477015625,-0.0005706564616092952
0.477046875,-0.0005708332655962253
0.477078125,-0.0005709782239678093
0.477109375,-0.0005711737342585926
0.477140625,-0.0005713454124323045
0.477171875,-0.0005715174791469657
0.47720312499999995,-0.0005716395336361202
0.477234375,-0.0005718422949357455
0.477265625,-0.0005720036953430832
0.47729687499999995,-0.0005721886135031107
0.477328125,-0.0005723192602803198
0.47735937500000003,-0.0005724974459326224
0.47739062499999996,-0.0005726750471308981
0.477421875,-0.0005728367897532144
0.47745312500000003,-0.0005740219950900877
0.47748437499999996,-0.0005741932155959514
0.477515625,-0.0005743664707017551
0.47754687500000004,-0.0005745100291215527
0.47757812499999996,-0.0005746795650393641
0.477609375,-0.0005748630227756096
0.477640625,-0.0005750307325809584
0.47767187499999997,-0.0005752032479030694
0.477703125,-0.000575364116987602
0.477734375,-0.0005755051615264767
0.47776562499999997,-0.0005746932765623089
0.477796875,-0.0005748102497264221
0.477828125,-0.0005749856497755876
0.477859375,-0.0005751743320263972
0.477890625,-0.0005753226026859043
0.477921875,-0.0005754814758245005
0.477953125,-0.000575650681444162
0.477984375,-0.0005758098863124853
0.478015625,-0.0005759760336873851
0.478046875,-0.0005761436067788575
0.478078125,-0.0005763109733849872
0.47810937499999995,-0.0005764821274283835
0.478140625,-0.0005766277496790789
0.478171875,-0.0005767967093728982
0.47820312499999995,-0.0005769837908345121
0.478234375,-0.00057713359961159
0.478265625,-0.0005782996961646927
0.47829687499999995,-0.0005784796621843002
0.478328125,-0.000578649613303471
0.47835937500000003,-0.0005788078926052126
0.47839062499999996,-0.0005789739257426665
0.478421875,-0.0005791204269501582
0.47845312500000003,-0.000579300442835308
0.47848437499999996,-0.0005794770687364767
0.478515625,-0.0005796160324624614
0.478546875,-0.0005797863176052256
0.47857812499999997,-0.0005789396646082023
0.478609375,-0.0005790899034321187
0.478640625,-0.0005792603187560197
0.47867187499999997,-0.0005793999334724464
0.478703125,-0.0005795752759067685
0.478734375,-0.0005797153090909071
0.478765625,-0.0005798949562604988
0.478796875,-0.0005800338797161825
0.478828125,-0.0005802079605434912
0.478859375,-0.0005803544921115858
0.478890625,-0.0005805353329790403
0.478921875,-0.0005807062935114307
0.478953125,-0.0005808896740640487
0.478984375,-0.0005809961524092591
0.47901562499999994,-0.0005811304922935037
0.479046875,-0.0005813096516198227
0.479078125,-0.0005824874015379622
0.47910937499999995,-0.0005826429596081512
0.479140625,-0.000582817823520515
0.479171875,-0.0005829766047822302
0.47920312499999995,-0.0005831492582587597
0.479234375,-0.000583317077506508
0.47926562500000003,-0.0005834741721629719
0.47929687499999996,-0.0005836122302623203
0.479328125,-0.0005838366452801808
0.479359375,-0.00058290077570744
0.47939062499999996,-0.000583049200230952
0.479421875,-0.0005832159167838274
0.479453125,-0.0005833727536112138
0.47948437499999996,-0.0005835196068865178
0.479515625,-0.0005836465545888889
0.479546875,-0.0005838206403688331
0.47957812499999997,-0.00058403313595487
0.479609375,-0.0005841614468152095
0.479640625,-0.000584359100150679
0.47967187499999997,-0.0005845127707172146
0.479703125,-0.0005846527441508917
0.479734375,-0.000584802928176989
0.479765625,-0.000584943767635529
0.479796875,-0.000585098804725119
0.47982812499999994,-0.0005852375902406851
0.479859375,-0.0005864604747548643
0.479890625,-0.000586574353533105
0.47992187499999994,-0.0005866932717715559
0.479953125,-0.000586873915201229
0.479984375,-0.0005870738053424113
0.48001562499999995,-0.0005871759175724717
0.480046875,-0.0005874238838048107
0.480078125,-0.0005875237521255627
0.48010937499999995,-0.0005876481558996505
0.480140625,-0.0005877765310567176
0.480171875,-0.0005869935089321959
0.48020312499999995,-0.0005870493333773527
0.480234375,-0.0005872489186063631
0.480265625,-0.0005874142562010687
0.48029687499999996,-0.0005875678013868985
0.480328125,-0.0005877214296075364
0.480359375,-0.0005879155065675809
0.48039062499999996,-0.0005880279073957329
0.480421875,-0.0005881746159501558
0.480453125,-0.0005882434771968953
0.48048437499999996,-0.0005884170697744925
0.480515625,-0.0005886388441614654
0.480546875,-0.0005887347149082789
0.48057812499999997,-0.0005889692447011499
0.480609375,-0.0005891074974859259
0.480640625,-0.0005892072706505311
0.48067187499999997,-0.0005903850642505412
0.480703125,-0.0005905600507714742
0.480734375,-0.0005907109123388793
0.480765625,-0.0005908446774555154
0.480796875,-0.000591007603287147
0.48082812499999994,-0.0005911614913188742
0.480859375,-0.0005913548295182966
0.480890625,-0.0005914371358569301
0.48092187499999994,-0.0005916029219169769
0.480953125,-0.0005907145970883779
0.480984375,-0.0005908819309468905
0.48101562499999995,-0.0005910293615487353
0.481046875,-0.0005912027877855996
0.481078125,-0.0005913571789445612
0.48110937499999995,-0.0005914795045574711
0.481140625,-0.0005916923594389695
0.481171875,-0.0005918065675078812
0.48120312499999995,-0.0005919600376113471
0.481234375,-0.0005920935951790052
0.481265625,-0.0005922399271445777
0.48129687499999996,-0.0005923648228812473
0.481328125,-0.000592526719892239
0.481359375,-0.0005926836793547358
0.48139062499999996,-0.0005928556760026321
0.481421875,-0.0005930075699957862
0.481453125,-0.0005941638306483712
0.48148437499999996,-0.0005942947236091262
0.481515625,-0.000594428773647078
0.481546875,-0.0005945551979641556
0.48157812499999997,-0.000594735533354894
0.481609375,-0.000594903936336752
0.481640625,-0.0005950526168660292
0.48167187499999997,-0.0005951694339462327
0.481703125,-0.0005953583631563425
0.48173437499999994,-0.000595460949688334
0.481765625,-0.0005945814230500363
0.481796875,-0.0005947132832559848
0.48182812499999994,-0.0005948823687300861
0.481859375,-0.0005950205054839272
0.481890625,-0.0005951893867439315
0.48192187499999994,-0.0005952996897016158
0.481953125,-0.0005954643839751195
0.481984375,-0.0005955729256445219
0.48201562499999995,-0.0005957193345743281
0.482046875,-0.0005958623881824818
0.482078125,-0.0005960304238429234
0.48210937499999995,-0.0005961649048085577
0.482140625,-0.0005962939670646553
0.482171875,-0.0005964505290925182
0.48220312499999995,-0.0005965833125144079
0.482234375,-0.0005967186039390129
0.482265625,-0.0005979116049309244
0.48229687499999996,-0.000598052797145851
0.482328125,-0.0005981478698107445
0.482359375,-0.000598324709142603
0.48239062499999996,-0.0005984849607493653
0.482421875,-0.0005986047670707359
0.482453125,-0.0005987263551049601
0.48248437499999997,-0.0005988698901053663
0.482515625,-0.0005990278387807552
0.482546875,-0.0005991939252446288
0.48257812499999997,-0.0005982861957817484
0.482609375,-0.0005984389567394374
0.482640625,-0.0005985596346691491
0.482671875,-0.0005987155555144674
0.482703125,-0.0005988460042870777
0.482734375,-0.0005989864564713912
0.482765625,-0.000599119041555532
0.482796875,-0.0005992852908098117
0.48282812499999994,-0.0005993798822535937
0.482859375,-0.0005995550024888371
0.482890625,-0.0005996734477554111
0.48292187499999994,-0.000599823449962178
0.482953125,-0.0005999441069885272
0.482984375,-0.0006000930531477114
0.48301562499999995,-0.0006002268722186746
0.483046875,-0.0006003566217628875
0.483078125,-0.0006015115436151103
0.48310937499999995,-0.0006016653258382743
0.483140625,-0.000601795079455722
0.48317187500000003,-0.0006019309344057477
0.48320312499999996,-0.0006020908815335679
0.483234375,-0.0006021933173275054
0.483265625,-0.000602342454492491
0.48329687499999996,-0.0006024832867970453
0.483328125,-0.0006026142764460479
0.483359375,-0.0006017257112263114
0.48339062499999996,-0.0006018561854779989
0.483421875,-0.0006019946000938511
0.483453125,-0.0006021101416180466
0.48348437499999997,-0.0006022556785692523
0.483515625,-0.000602400094989318
0.483546875,-0.000602538357579209
0.48357812499999997,-0.000602676100018941
0.483609375,-0.0006027982472942769
0.483640625,-0.0006029327481607005
0.483671875,-0.0006030778662758918
0.483703125,-0.0006031905764043305
0.483734375,-0.0006033363627771654
0.483765625,-0.0006034806494100084
0.483796875,-0.0006036142320468493
0.48382812499999994,-0.0006037286733088579
0.483859375,-0.0006048799958022835
0.483890625,-0.0006050089067292305
0.48392187499999995,-0.000605149290644244
0.483953125,-0.0006052884104008269
0.483984375,-0.0006054168045903918
0.48401562499999995,-0.0006055475262261578
0.484046875,-0.0006056673879869801
0.484078125,-0.000605798369591598
0.48410937499999995,-0.0006059225589565495
0.484140625,-0.0006060760674613946
0.48417187500000003,-0.000605188533628287
0.48420312499999996,-0.0006053179410500167
0.484234375,-0.0006054450202236522
0.484265625,-0.0006055633593028686
0.48429687499999996,-0.0006057047519331601
0.484328125,-0.0006058186680029873
0.484359375,-0.0006059582990803822
0.48439062499999996,-0.00060608859466358
0.484421875,-0.0006062252990597233
0.484453125,-0.0006063372456818136
0.48448437499999997,-0.0006064733443302134
0.484515625,-0.0006065971476234555
0.484546875,-0.0006067124743092747
0.48457812499999997,-0.0006068471788092875
0.484609375,-0.0006069673281217172
0.484640625,-0.0006071058067136925
0.484671875,-0.000608259287511792
0.484703125,-0.0006083896797927299
0.484734375,-0.0006085241862284416
0.484765625,-0.0006086409786862021
0.484796875,-0.0006087760763250696
0.48482812499999994,-0.0006088923234718671
0.484859375,-0.0006090167814510813
0.484890625,-0.0006091306872047578
0.48492187499999995,-0.0006092596612854786
0.484953125,-0.0006083634606176558
0.484984375,-0.0006084886488325128
0.48501562499999995,-0.0006086104545299301
0.485046875,-0.0006087392635487146
0.485078125,-0.0006088582409363025
0.48510937499999995,-0.0006090011212375873
0.485140625,-0.0006091323203385249
0.48517187500000003,-0.0006092505105395954
0.48520312499999996,-0.0006093678384075721
0.485234375,-0.0006094849736923078
0.485265625,-0.0006096014448604484
0.48529687499999996,-0.0006097278487349547
0.485328125,-0.0006098618655921845
0.485359375,-0.0006099721938132713
0.48539062499999996,-0.0006100830926318995
0.485421875,-0.0006101953700948862
0.485453125,-0.0006113659212933775
0.48548437499999997,-0.0006114745660748822
0.485515625,-0.0006116021077428868
0.485546875,-0.0006117312051931167
0.48557812499999997,-0.0006118636121830792
0.485609375,-0.0006119676645032004
0.485640625,-0.000612098182764767
0.485671875,-0.0006121936320339916
0.485703125,-0.0006123299809025207
0.48573437499999994,-0.0006124435812520299
0.485765625,-0.0006115496145802646
0.485796875,-0.000611651756347871
0.48582812499999994,-0.0006117916097928069
0.485859375,-0.0006119110760114538
0.485890625,-0.0006120307595556956
0.48592187499999995,-0.0006121439537081497
0.485953125,-0.000612267266904859
0.485984375,-0.0006123823830823313
0.48601562499999995,-0.0006124961292593017
0.486046875,-0.0006126096989737609
0.486078125,-0.0006127201212430405
0.48610937499999995,-0.0006128597940114472
0.486140625,-0.0006129776326537356
0.48617187500000003,-0.0006130836516975227
0.48620312499999996,-0.0006131832493874237
0.486234375,-0.0006133162449671603
0.486265625,-0.0006144578172089105
0.48629687499999996,-0.0006145915962906812
0.486328125,-0.0006146881745894006
0.486359375,-0.0006147916098829045
0.48639062499999997,-0.0006149142593711437
0.486421875,-0.000615027688964799
0.486453125,-0.0006151401879599672
0.48648437499999997,-0.0006152693644050286
0.486515625,-0.0006153834774485223
0.486546875,-0.0006154933025949022
0.486578125,-0.0006145976482641244
0.486609375,-0.0006146759873989285
0.486640625,-0.0006148007927497326
0.486671875,-0.0006149216301959345
0.486703125,-0.0006150293591235742
0.486734375,-0.0006151437159649734
0.486765625,-0.0006152659324789658
0.486796875,-0.0006153699239779542
0.48682812499999994,-0.0006155008602877071
0.486859375,-0.0006156075871498329
0.486890625,-0.0006156881403745276
0.48692187499999995,-0.0006158026109780029
0.486953125,-0.0006159456730126384
0.486984375,-0.000616040277455758
0.48701562499999995,-0.0006161439347230693
0.487046875,-0.0006162651908581118
0.48707812500000003,-0.0006173923054521302
0.48710937499999996,-0.0006174932876691075
0.487140625,-0.0006176066764393071
0.48717187500000003,-0.0006177229855033814
0.48720312499999996,-0.0006178391543601169
0.487234375,-0.0006179593280987647
0.487265625,-0.0006180671343866961
0.48729687499999996,-0.0006181725772937546
0.487328125,-0.000618276526066823
0.487359375,-0.0006173563036124471
0.48739062499999997,-0.0006174613421634639
0.487421875,-0.0006175961009322259
0.487453125,-0.0006176925886027251
0.48748437499999997,-0.0006178094129133185
0.487515625,-0.0006178665885865353
0.487546875,-0.0006180066859175076
0.487578125,-0.000618091285084145
0.487609375,-0.0006182004289817244
0.487640625,-0.0006183169242349046
0.487671875,-0.0006184177483348416
0.487703125,-0.000618543155696441
0.487734375,-0.00061865680131791
0.487765625,-0.0006187367161561291
0.487796875,-0.0006188586165086357
0.48782812499999995,-0.0006189501553058446
0.487859375,-0.0006200752443595026
0.487890625,-0.000620169803144513
0.48792187499999995,-0.0006202874600455613
0.487953125,-0.0006204023059501532
0.487984375,-0.0006204853242687616
0.48801562499999995,-0.000620582098920637
0.488046875,-0.0006207034219597174
0.48807812500000003,-0.000620821235925613
0.48810937499999996,-0.0006209120466218118
0.488140625,-0.0006210283657430704
0.48817187500000003,-0.0006200626020091901
0.48820312499999996,-0.000620187434123301
0.488234375,-0.0006202711119184384
0.488265625,-0.000620400894513505
0.48829687499999996,-0.000620526385391014
0.488328125,-0.0006206052101344964
0.488359375,-0.0006207122952344712
0.48839062499999997,-0.0006207881069874438
0.488421875,-0.0006209324560468438
0.488453125,-0.0006209648853024233
0.48848437499999997,-0.000621114835082294
0.488515625,-0.0006212048929787398
0.488546875,-0.0006212906840750779
0.488578125,-0.0006214066915346539
0.488609375,-0.0006214529899283144
0.488640625,-0.000621569662805084
0.488671875,-0.0006227639079669015
0.488703125,-0.0006228067263856565
0.488734375,-0.0006229078072484615
0.488765625,-0.0006229991383995409
0.488796875,-0.0006231429835865596
0.48882812499999995,-0.0006232078570603816
0.488859375,-0.0006233011982313755
0.488890625,-0.0006234109004938856
0.48892187499999995,-0.0006235021549355554
0.488953125,-0.0006225408887003264
0.488984375,-0.0006226808760116595
0.48901562499999995,-0.0006227947781559731
0.489046875,-0.0006228864081065169
0.48907812500000003,-0.0006229590830727078
0.48910937499999996,-0.0006230102238132043
0.489140625,-0.0006231561184754375
0.48917187500000003,-0.0006232095773782212
0.48920312499999996,-0.0006233803193865864
0.489234375,-0.0006234214936417792
0.489265625,-0.00062348756629136
0.48929687499999996,-0.0006236194969393288
0.489328125,-0.0006237162827368165
0.489359375,-0.0006237843181905386
0.48939062499999997,-0.0006238975175842446
0.489421875,-0.0006239544461785762
0.489453125,-0.0006250862283610562
0.48948437499999997,-0.0006252042186329285
0.489515625,-0.0006252189880058823
0.489546875,-0.0006253881538768671
0.489578125,-0.000625466327611443
0.489609375,-0.00062550907918036
0.489640625,-0.0006256608987591367
0.489671875,-0.000625688564831868
0.489703125,-0.0006258671073426855
0.489734375,-0.0006259161105315186
0.489765625,-0.0006250157031195483
0.489796875,-0.0006250392695779441
0.48982812499999995,-0.0006251258629716358
0.489859375,-0.0006252788228156697
0.489890625,-0.0006253770323980876
0.48992187499999995,-0.0006254405816596767
0.489953125,-0.0006255313841174934
0.489984375,-0.0006255779271435238
0.49001562499999995,-0.0006256863850675545
0.490046875,-0.0006257084701545568
0.49007812500000003,-0.0006258694370941051
0.49010937499999996,-0.0006259611492808112
0.490140625,-0.0006259969218872577
0.49017187500000003,-0.0006260650987472763
0.49020312499999996,-0.0006262057647151223
0.490234375,-0.0006262782906038822
0.490265625,-0.000627386471047639
0.49029687499999997,-0.0006274923368366353
0.490328125,-0.0006275693486638215
0.490359375,-0.0006276449480014934
0.49039062499999997,-0.0006277488638652268
0.490421875,-0.0006278444539371542
0.490453125,-0.0006279405577635094
0.490484375,-0.0006279752393112889
0.490515625,-0.0006281458740669404
0.490546875,-0.0006281801998455419
0.490578125,-0.0006272407190970261
0.490609375,-0.0006272756725850884
0.490640625,-0.000627436007832799
0.490671875,-0.0006274511356066034
0.490703125,-0.0006275734597141966
0.490734375,-0.0006276480159900719
0.490765625,-0.0006277026783013603
0.490796875,-0.0006277639280053218
0.49082812499999995,-0.0006278431380881411
0.490859375,-0.0006279572287039084
0.490890625,-0.0006280724837111895
0.49092187499999995,-0.0006281008562735585
0.490953125,-0.0006281757134518756
0.49098437500000003,-0.000628257062565106
0.49101562499999996,-0.0006283694887663158
0.491046875,-0.0006284306685648139
0.49107812500000003,-0.0006295772266473876
0.49110937499999996,-0.000629585713445284
0.491140625,-0.0006296717862195739
0.49117187500000004,-0.0006297378944534124
0.49120312499999996,-0.0006298457757182574
0.491234375,-0.0006299417741439453
0.491265625,-0.0006299910691837871
0.49129687499999997,-0.0006300681333370958
0.491328125,-0.0006301142012626396
0.491359375,-0.0006291467657860983
0.49139062499999997,-0.0006292820212993391
0.491421875,-0.0006293383470419717
0.491453125,-0.0006294588682724048
0.491484375,-0.0006295115884904084
0.491515625,-0.0006295929441994461
0.491546875,-0.0006296432921519823
0.491578125,-0.0006297533330566138
0.491609375,-0.0006298320058119242
0.491640625,-0.0006298804818367296
0.491671875,-0.0006299617048944467
0.491703125,-0.0006300062143306459
0.49173437499999995,-0.0006301172983551734
0.491765625,-0.0006301779117255102
0.491796875,-0.0006302381545959454
0.49182812499999995,-0.0006303384776467844
0.491859375,-0.0006314196851111356
0.491890625,-0.000631474700331959
0.49192187499999995,-0.000631551898580468
0.491953125,-0.0006316217906736296
0.49198437500000003,-0.0006317500685523725
0.49201562499999996,-0.0006318222374551152
0.492046875,-0.0006318887425031047
0.49207812500000003,-0.0006319267762094419
0.49210937499999996,-0.0006319964304381878
0.492140625,-0.0006320640205557948
0.49217187500000004,-0.0006311002372237987
0.49220312499999996,-0.0006311532649156057
0.492234375,-0.0006312405259325596
0.492265625,-0.0006313282019483821
0.49229687499999997,-0.0006313737376657733
0.492328125,-0.0006314579355539626
0.492359375,-0.0006315268381790404
0.49239062499999997,-0.0006315818289936506
0.492421875,-0.0006316472863799605
0.492453125,-0.0006317103716583228
0.492484375,-0.0006317742088356795
0.492515625,-0.0006318373147591316
0.492546875,-0.000631919475156735
0.492578125,-0.0006319692689480058
0.492609375,-0.0006320622509568691
0.492640625,-0.0006320862973793334
0.492671875,-0.0006332316642352412
0.492703125,-0.000633291903555086
0.492734375,-0.0006333342625362351
0.492765625,-0.0006333987689787837
0.492796875,-0.000633444483272412
0.49282812499999995,-0.0006335209822760784
0.492859375,-0.0006336030591408415
0.492890625,-0.0006336650261810003
0.49292187499999995,-0.0006337313717797721
0.492953125,-0.0006327718954742961
0.49298437500000003,-0.0006328421279395702
0.49301562499999996,-0.0006328961119024049
0.493046875,-0.0006329423261887332
0.49307812500000003,-0.000633006477261007
0.49310937499999996,-0.0006330686087035603
0.493140625,-0.0006331218004271763
0.49317187500000004,-0.0006331912273797244
0.49320312499999996,-0.000633270085170258
0.493234375,-0.0006333312556237106
0.493265625,-0.0006333800532786413
0.49329687499999997,-0.0006334521927672948
0.493328125,-0.000633487984610534
0.493359375,-0.0006335561437832357
0.49339062499999997,-0.0006336228871077348
0.493421875,-0.0006336481185997347
0.493453125,-0.0006347699938249463
0.493484375,-0.0006348381369802106
0.493515625,-0.0006348615461019558
0.493546875,-0.0006349280385311434
0.493578125,-0.0006349867614344196
0.493609375,-0.0006350437905722137
0.493640625,-0.0006351101247737065
0.493671875,-0.0006351513318047092
0.493703125,-0.0006352156509018825
0.493734375,-0.0006352519515645111
0.493765625,-0.0006343043940477758
0.493796875,-0.0006343713218165542
0.49382812499999995,-0.0006344034873737511
0.493859375,-0.0006344575203090161
0.493890625,-0.0006345379054336839
0.49392187499999995,-0.0006345721823075093
0.493953125,-0.0006346343346384162
0.49398437500000003,-0.0006347168732141195
0.49401562499999996,-0.0006347302497391599
0.494046875,-0.0006348009136959709
0.49407812500000003,-0.0006348478095181756
0.49410937499999996,-0.0006348850559570601
0.494140625,-0.000634955374042373
0.49417187500000004,-0.0006350135406207116
0.49420312499999997,-0.0006350759368766654
0.494234375,-0.0006351262980808445
0.494265625,-0.0006361846941755692
0.49429687499999997,-0.000636246264735324
0.494328125,-0.0006362664601007942
0.494359375,-0.0006363431417466051
0.494390625,-0.000636381602942028
0.494421875,-0.0006364317832158184
0.494453125,-0.0006364767699447091
0.494484375,-0.0006365440926248411
0.494515625,-0.0006365859562854764
0.494546875,-0.0006366318483399663
0.494578125,-0.0006356443240441365
0.494609375,-0.0006357110459205145
0.494640625,-0.0006357581859850331
0.494671875,-0.0006358372780787061
0.494703125,-0.0006358634681752906
0.494734375,-0.0006359013182798898
0.494765625,-0.0006359947440377073
0.494796875,-0.0006359927489726011
0.49482812499999995,-0.0006360379873597694
0.494859375,-0.0006361074016035945
0.49489062500000003,-0.000636141598634718
0.49492187499999996,-0.0006361814332351487
0.494953125,-0.0006362282512146697
0.49498437500000003,-0.0006362730968976632
0.49501562499999996,-0.0006363143835629997
0.495046875,-0.000636364584263395
0.49507812500000004,-0.0006374317803157573
0.49510937499999996,-0.0006374918231620841
0.495140625,-0.0006375266689169837
0.49517187500000004,-0.0006375849902325037
0.49520312499999997,-0.0006376080281019561
0.495234375,-0.0006376507398862599
0.495265625,-0.0006377122997004644
0.49529687499999997,-0.0006377436360745017
0.495328125,-0.0006378044863727741
0.495359375,-0.0006367981811611703
0.495390625,-0.0006368412727983525
0.495421875,-0.0006368844901931542
0.495453125,-0.0006369170933602022
0.495484375,-0.0006369624155002571
0.495515625,-0.0006370263451881686
0.495546875,-0.0006370306382280574
0.495578125,-0.0006370948404478965
0.495609375,-0.0006371137919750636
0.495640625,-0.0006371555100144893
0.495671875,-0.0006372060658958734
0.495703125,-0.0006372409931653805
0.49573437499999995,-0.0006372813302343086
0.495765625,-0.0006373289517584216
0.495796875,-0.0006373560026697728
0.49582812499999995,-0.0006374147926303114
0.495859375,-0.0006384510768276397
0.49589062500000003,-0.0006384889045198405
0.49592187499999996,-0.0006385384235166047
0.495953125,-0.0006385596731626683
0.49598437500000003,-0.0006386061252804942
0.49601562499999996,-0.0006386434930980775
0.496046875,-0.0006386693019686182
0.49607812500000004,-0.0006387102382090018
0.49610937499999996,-0.0006387649746934718
0.496140625,-0.0006387862619214729
0.49617187500000004,-0.0006377989754905791
0.49620312499999997,-0.0006378587369102323
0.496234375,-0.0006378612277715828
0.496265625,-0.0006379129253870977
0.49629687499999997,-0.0006379302252577171
0.496328125,-0.0006379673517276571
0.496359375,-0.0006379986185733669
0.496390625,-0.00063804023632099
0.496421875,-0.0006380776967225277
0.496453125,-0.0006381014309470648
0.496484375,-0.0006381423137197043
0.496515625,-0.0006381678688508821
0.496546875,-0.0006381830566053667
0.496578125,-0.0006382133897490788
0.496609375,-0.0006382610791188861
0.496640625,-0.0006382948721383244
0.496671875,-0.0006393421461399415
0.496703125,-0.000639381642166377
0.496734375,-0.0006393980466409752
0.496765625,-0.0006394339159506574
0.496796875,-0.0006394792047794765
0.49682812499999995,-0.0006394945611451763
0.496859375,-0.0006395283246670713
0.49689062500000003,-0.0006395491019800456
0.49692187499999996,-0.0006395759827914765
0.496953125,-0.0006385884929748023
0.49698437500000003,-0.0006385670513346445
0.49701562499999996,-0.0006386168638583198
0.497046875,-0.0006386604997193346
0.49707812500000004,-0.0006386581885298864
0.49710937499999996,-0.0006387214916098172
0.497140625,-0.0006387565762699596
0.49717187500000004,-0.0006387545371698417
0.49720312499999997,-0.0006387927201868329
0.497234375,-0.000638843224714962
0.497265625,-0.0006388164807587457
0.49729687499999997,-0.0006388792458553519
0.497328125,-0.0006388805172135442
0.497359375,-0.0006389290414418602
0.497390625,-0.0006389295671232614
0.497421875,-0.0006389550424882803
0.497453125,-0.0006399784183978158
0.497484375,-0.0006400129110232522
0.497515625,-0.0006400276677272498
0.497546875,-0.0006400953195678169
0.497578125,-0.0006401054159489786
0.497609375,-0.000640100079314844
0.497640625,-0.0006401676482788443
0.497671875,-0.0006401859193101156
0.497703125,-0.0006402047225738325
0.497734375,-0.0006401939750701538
0.497765625,-0.0006391816408496467
0.497796875,-0.0006392369253261435
0.49782812499999995,-0.0006392140652739173
0.497859375,-0.000639237251157998
0.49789062500000003,-0.0006393220674988445
0.49792187499999996,-0.0006393330359693583
0.497953125,-0.000639353965873786
0.49798437500000003,-0.0006393789926873311
0.49801562499999996,-0.0006393867215036472
0.498046875,-0.0006393784378953757
0.49807812500000004,-0.0006393774309234532
0.49810937499999997,-0.0006394200706418968
0.498140625,-0.000639418949636171
0.49817187500000004,-0.0006394077112746796
0.49820312499999997,-0.0006394399186134825
0.498234375,-0.0006394661940379714
0.498265625,-0.0006405246034123444
0.498296875,-0.0006405109386176736
0.498328125,-0.0006405455988348838
0.498359375,-0.0006405811483100599
0.498390625,-0.0006405500088193516
0.498421875,-0.0006405895698564368
0.498453125,-0.0006405652775329854
0.498484375,-0.0006406120707493912
0.498515625,-0.0006406227055249028
0.498546875,-0.0006406536593840037
0.498578125,-0.0006396598436828466
0.498609375,-0.000639618989111003
0.498640625,-0.0006396690299282359
0.498671875,-0.0006396697409800645
0.498703125,-0.0006396677440672488
0.498734375,-0.0006397362342936141
0.498765625,-0.0006397522598921637
0.49879687500000003,-0.000639734343426332
0.49882812499999996,-0.0006397695288083774
0.498859375,-0.000639688448969486
0.49889062500000003,-0.0006397708888555981
0.49892187499999996,-0.0006397031942720621
0.498953125,-0.000639735555091718
0.49898437500000004,-0.0006398086932776284
0.49901562499999996,-0.000639784221904291
0.499046875,-0.0006398045347755926
0.49907812500000004,-0.0006408705735178391
0.49910937499999997,-0.0006408261572216772
0.499140625,-0.0006408612332587868
0.49917187500000004,-0.0006408339617842498
0.49920312499999997,-0.0006408413486501952
0.499234375,-0.0006408263599473676
0.499265625,-0.0006409284769882395
0.499296875,-0.0006408779962218877
0.499328125,-0.0006408863572399531
0.499359375,-0.000639919491025584
0.499390625,-0.0006397956932390064
0.499421875,-0.0006398587804924
0.499453125,-0.0006397877669124946
0.499484375,-0.000639892595083312
0.499515625,-0.0006399238007664468
0.499546875,-0.0006398445738355144
0.499578125,-0.0006399226790969326
0.499609375,-0.000639878225649898
0.499640625,-0.0006398992951904409
0.499671875,-0.0006399262255702351
0.499703125,-0.0006399062641300676
0.499734375,-0.0006399133352959635
0.499765625,-0.0006399503492447098
0.49979687500000003,-0.0006399182656754709
0.49982812499999996,-0.0006399527764692908
0.499859375,-0.0006410167817544124
0.49989062500000003,-0.0006410395243879943
0.49992187499999996,-0.000641015143127352
0.499953125,-0.0006409412632085998
0.49998437500000004,-0.0006409669785772398
0.5000156250000001,-0.0006409250575075964
0.500046875,-0.0006409632898864009
0.5000781249999999,-0.000640951062239277
0.5001093750000001,-0.0006409311532735995
0.500140625,-0.0006409231759731335
0.5001718749999999,-0.0006399397716615324
0.5002031250000001,-0.0006400098657766001
0.500234375,-0.0006399596975278019
0.5002656249999999,-0.0006398705837405289
0.5002968750000001,-0.000639953934724026
0.500328125,-0.0006398853194086659
0.5003593749999999,-0.0006399007628114586
0.5003906250000001,-0.0006399475290027878
0.500421875,-0.0006398037176270077
0.5004531249999999,-0.0006399075000193266
0.500484375,-0.0006398273206227531
0.500515625,-0.0006398967025541893
0.500546875,-0.0006398994209940584
0.500578125,-0.0006398825056336821
0.500609375,-0.0006398517051014602
0.500640625,-0.0006398640336383807
0.500671875,-0.0006408246395081321
0.500703125,-0.0006408634695169516
0.500734375,-0.0006408215368883668
0.500765625,-0.000640842881116245
0.500796875,-0.0006408558930588518
0.500828125,-0.0006408746340564458
0.500859375,-0.0006408217672218067
0.500890625,-0.0006408057899108671
0.500921875,-0.0006408906161804381
0.500953125,-0.0006398060571505895
0.500984375,-0.0006398417988447633
0.501015625,-0.0006397747424734881
0.501046875,-0.0006397955131396196
0.501078125,-0.0006397455649714487
0.501109375,-0.0006397764803414072
0.501140625,-0.0006397361897080428
0.501171875,-0.0006397158642009529
0.501203125,-0.0006397097502437721
0.501234375,-0.0006397072047485824
0.501265625,-0.0006397068833332853
0.501296875,-0.0006396470376632823
0.501328125,-0.0006397012466586999
0.501359375,-0.00063961017100473
0.501390625,-0.0006395868904549226
0.501421875,-0.0006396432450244058
0.501453125,-0.0006406217211333207
0.501484375,-0.0006406239828082097
0.501515625,-0.0006406428241265694
0.5015468750000001,-0.000640588945422356
0.501578125,-0.0006406027691895216
0.5016093749999999,-0.000640588448710476
0.5016406250000001,-0.0006405896641123593
0.501671875,-0.0006405500588195848
0.5017031249999999,-0.0006405152871693451
0.5017343750000001,-0.0006404901385455367
0.501765625,-0.000639444553659399
0.5017968749999999,-0.0006394290165940494
0.5018281250000001,-0.0006394361721595992
0.501859375,-0.000639410014856838
0.5018906249999999,-0.0006394534763881216
0.5019218750000001,-0.0006393994330433778
0.501953125,-0.0006393798725488897
0.5019843749999999,-0.000639370035927303
0.5020156250000001,-0.0006393173755654263
0.502046875,-0.0006393326806943544
0.5020781249999999,-0.000639281564405729
0.5021093750000001,-0.0006392645605156344
0.502140625,-0.0006392680488983143
0.5021718749999999,-0.0006392315331728848
0.5022031250000001,-0.0006392028887102219
0.502234375,-0.0006391791763309396
0.5022656249999999,-0.0006402075396771054
0.5022968750000001,-0.0006401831487122603
0.502328125,-0.0006401493816726653
0.5023593749999999,-0.0006401189548394942
0.5023906250000001,-0.0006401140195617938
0.502421875,-0.0006401091550749666
0.502453125,-0.0006400801631672656
0.502484375,-0.0006400411430523209
0.502515625,-0.000640040426649717
0.502546875,-0.0006400082946622712
0.502578125,-0.0006389390080837123
0.502609375,-0.0006388996839037514
0.502640625,-0.0006389207977014061
0.502671875,-0.0006389066795794637
0.502703125,-0.0006388279110086104
0.502734375,-0.0006388615333863257
0.502765625,-0.000638844309155423
0.502796875,-0.0006387935089090246
0.502828125,-0.0006387670609098797
0.502859375,-0.0006387345869768649
0.502890625,-0.0006387009209405034
0.502921875,-0.0006386747514062763
0.502953125,-0.0006386843437357001
0.502984375,-0.0006386400265032399
0.503015625,-0.0006386088479553853
0.503046875,-0.0006385721185909188
0.503078125,-0.0006395762570081259
0.503109375,-0.0006395430382758541
0.503140625,-0.0006395098558231796
0.503171875,-0.0006395080366934439
0.503203125,-0.0006394643369091041
0.503234375,-0.0006394436807792836
0.503265625,-0.0006393845009847604
0.503296875,-0.0006393930438984632
0.503328125,-0.000639332479288407
0.503359375,-0.0006383022114780854
0.503390625,-0.0006382686691716391
0.503421875,-0.0006382219927918639
0.5034531250000001,-0.0006382066472366069
0.503484375,-0.0006381171318841361
0.5035156249999999,-0.0006381502727156804
0.5035468750000001,-0.000638117504764002
0.503578125,-0.000638054004599653
0.5036093749999999,-0.000638014121026341
0.5036406250000001,-0.0006380349733444979
0.503671875,-0.0006379565131457085
0.5037031249999999,-0.0006379490778885416
0.5037343750000001,-0.0006379163449191719
0.503765625,-0.0006378513626654342
0.5037968749999999,-0.0006378261178899627
0.5038281250000001,-0.0006378079530401301
0.503859375,-0.000638799724661715
0.5038906249999999,-0.000638757516791974
0.5039218750000001,-0.0006387218927022542
0.503953125,-0.0006386891515797327
0.5039843749999999,-0.0006386595812711768
0.5040156250000001,-0.000638616536327366
0.504046875,-0.0006385534853212763
0.5040781249999999,-0.0006385123018053454
0.5041093750000001,-0.000638494486463928
0.504140625,-0.0006384634610499956
0.5041718749999999,-0.0006374030854109092
0.5042031250000001,-0.0006373627688294262
0.504234375,-0.0006373241032928828
0.5042656249999999,-0.0006372639780844805
0.5042968750000001,-0.0006372528181292775
0.504328125,-0.0006372134647373642
0.5043593749999999,-0.00063718273048715
0.5043906250000001,-0.0006371122644173513
0.504421875,-0.0006370767930050647
0.504453125,-0.0006370566953996931
0.504484375,-0.0006370082757650719
0.504515625,-0.0006369501123975538
0.504546875,-0.0006369347377958856
0.504578125,-0.0006368744459802553
0.504609375,-0.0006368688719796747
0.504640625,-0.0006367989711616173
0.504671875,-0.0006378102302982136
0.504703125,-0.0006377279391538079
0.504734375,-0.0006377225885875748
0.504765625,-0.0006376677168183839
0.504796875,-0.0006376298327872496
0.504828125,-0.0006375644183931745
0.504859375,-0.0006375328454715085
0.504890625,-0.0006374794538835243
0.504921875,-0.000637458472592993
0.504953125,-0.0006363809465047346
0.504984375,-0.0006363179005006922
0.505015625,-0.0006362667942224134
0.505046875,-0.0006362409553682738
0.505078125,-0.0006361757735827284
0.505109375,-0.0006361486970778082
0.505140625,-0.0006360912890519821
0.505171875,-0.0006360607057591325
0.505203125,-0.0006360049491123884
0.505234375,-0.0006359521603619828
0.505265625,-0.0006359020408692392
0.505296875,-0.0006358635563356793
0.505328125,-0.0006358165516136202
0.505359375,-0.0006357522442225205
0.505390625,-0.0006357066162393857
0.505421875,-0.0006356690366128362
0.5054531250000001,-0.0006366555300435783
0.505484375,-0.0006365887393407488
0.505515625,-0.0006365578974962191
0.5055468750000001,-0.0006364938087458222
0.505578125,-0.000636452554744045
0.5056093749999999,-0.0006363943161451432
0.5056406250000001,-0.000636380298520825
0.505671875,-0.0006363015392637714
0.5057031249999999,-0.0006362431179162964
0.5057343750000001,-0.0006361714693046139
0.505765625,-0.0006351136432123997
0.5057968749999999,-0.0006350642996764966
0.5058281250000001,-0.0006349860466949506
0.505859375,-0.0006349610051558929
0.5058906249999999,-0.0006349337828474924
0.5059218750000001,-0.000634865779311683
0.505953125,-0.0006348042794273659
0.5059843749999999,-0.0006347631649791033
0.5060156250000001,-0.0006346993764203904
0.506046875,-0.0006346395773852639
0.5060781249999999,-0.0006345886671311057
0.5061093750000001,-0.0006345222887793323
0.506140625,-0.0006344943049263266
0.5061718749999999,-0.0006344272441717314
0.5062031250000001,-0.0006343670098704415
0.506234375,-0.0006343277183822882
0.5062656249999999,-0.000635273294532411
0.5062968750000001,-0.000635224879272929
0.506328125,-0.000635168969651892
0.506359375,-0.0006351120834957036
0.5063906250000001,-0.0006350596185808119
0.506421875,-0.0006350244592232407
0.506453125,-0.0006349420291148558
0.506484375,-0.00063489056106069
0.506515625,-0.0006348006501185263
0.506546875,-0.0006347762451817049
0.506578125,-0.0006337011326434383
0.506609375,-0.0006336642445561799
0.506640625,-0.0006335640087200209
0.506671875,-0.0006334811016321037
0.506703125,-0.0006334395512603355
0.506734375,-0.0006333848234409759
0.506765625,-0.0006333341720216185
0.506796875,-0.0006332390065402899
0.506828125,-0.000633186327002648
0.506859375,-0.0006331354356476568
0.506890625,-0.00063308087779234
0.506921875,-0.0006330619015664923
0.506953125,-0.0006329817072525598
0.506984375,-0.0006328946795688892
0.507015625,-0.0006328036940515258
0.507046875,-0.000632774907516627
0.507078125,-0.0006337546972585012
0.507109375,-0.0006336708157405752
0.507140625,-0.0006336274342639905
0.507171875,-0.0006335226746571471
0.507203125,-0.0006334970873319787
0.507234375,-0.0006334035637908658
0.507265625,-0.0006333320487666785
0.507296875,-0.0006332973460177957
0.507328125,-0.0006332177861114799
0.5073593750000001,-0.0006321196869420245
0.507390625,-0.0006320410068714338
0.507421875,-0.000631989483873989
0.5074531250000001,-0.0006319618448383385
0.507484375,-0.0006318696678290284
0.507515625,-0.0006317915995572992
0.5075468750000001,-0.0006317349023880411
0.507578125,-0.0006316785987734649
0.5076093749999999,-0.0006315583735922864
0.5076406250000001,-0.0006315268087057346
0.507671875,-0.0006314481641707323
0.5077031249999999,-0.0006314175424424126
0.5077343750000001,-0.000631298335944594
0.507765625,-0.0006312369841307355
0.5077968749999999,-0.0006311423320654319
0.5078281250000001,-0.000631111217848597
0.507859375,-0.000632062746534337
0.5078906249999999,-0.0006319956570189911
0.5079218750000001,-0.0006319353816666637
0.507953125,-0.0006318827630006352
0.5079843749999999,-0.0006317466572266506
0.5080156250000001,-0.0006317497575690709
0.508046875,-0.0006316233940237212
0.5080781249999999,-0.0006315934764454384
0.5081093750000001,-0.0006315046378295858
0.508140625,-0.000631401909659636
0.5081718749999999,-0.0006303399338661447
0.5082031250000001,-0.0006302381984948993
0.508234375,-0.0006301803781282311
0.5082656249999999,-0.0006300786395999416
0.5082968750000001,-0.0006300572251202036
0.508328125,-0.0006300184329820144
0.508359375,-0.0006298916750660175
0.5083906250000001,-0.0006297969493534866
0.508421875,-0.0006296987149940272
0.508453125,-0.0006296977001915005
0.508484375,-0.0006295474599018538
0.508515625,-0.000629509563840086
0.508546875,-0.0006294272868745399
0.508578125,-0.0006294060020726605
0.508609375,-0.0006293121003311808
0.508640625,-0.0006291809154884004
0.508671875,-0.0006301740890741064
0.508703125,-0.00063010348693638
0.508734375,-0.0006299509587575566
0.508765625,-0.0006298822133761067
0.508796875,-0.0006298858303662933
0.508828125,-0.0006298043430224345
0.508859375,-0.000629675837492176
0.508890625,-0.0006295953043753202
0.508921875,-0.0006295348811568707
0.508953125,-0.0006284120263030518
0.508984375,-0.0006283242010898318
0.509015625,-0.0006282164563784151
0.509046875,-0.0006281084213596508
0.509078125,-0.0006281323008461015
0.509109375,-0.0006280020240087836
0.509140625,-0.0006279257205606611
0.509171875,-0.0006278741544475178
0.509203125,-0.0006278463917304064
0.509234375,-0.0006277047660697005
0.509265625,-0.0006276007616340118
0.509296875,-0.0006275371904326879
0.509328125,-0.0006274678454945004
0.5093593750000001,-0.0006273780586618996
0.509390625,-0.0006272485522993074
0.509421875,-0.0006271859594285459
0.5094531250000001,-0.0006281492915302112
0.509484375,-0.0006280609628157088
0.509515625,-0.0006280373201463935
0.5095468750000001,-0.0006279003654013626
0.509578125,-0.0006278920005084523
0.5096093749999999,-0.0006277306226110044
0.5096406250000001,-0.000627617957682236
0.509671875,-0.0006275610397819195
0.5097031249999999,-0.0006275109871781703
0.5097343750000001,-0.0006273514076917536
0.509765625,-0.0006262734239472073
0.5097968749999999,-0.0006262069813154567
0.5098281250000001,-0.0006261262893288225
0.509859375,-0.0006260947001589176
0.5098906249999999,-0.0006259130535948149
0.5099218750000001,-0.0006258243160098403
0.509953125,-0.0006257825059180419
0.5099843749999999,-0.0006257279540486313
0.5100156250000001,-0.0006256223265660443
0.510046875,-0.0006255314903473169
0.5100781249999999,-0.0006254923000578796
0.5101093750000001,-0.0006253517019388713
0.510140625,-0.0006252355462076711
0.5101718749999999,-0.0006251465165910269
0.5102031250000001,-0.000624985828905876
0.510234375,-0.0006250201635697311
0.510265625,-0.0006258879034785406
0.5102968750000001,-0.0006258359315382267
0.510328125,-0.0006256866405912817
0.510359375,-0.0006256864883618096
0.5103906250000001,-0.000625506276858763
0.510421875,-0.0006254979276064804
0.510453125,-0.0006253758223325745
0.510484375,-0.0006252732900101851
0.510515625,-0.0006251227341825469
0.510546875,-0.0006250980467088774
0.510578125,-0.0006239495104200521
0.510609375,-0.0006238710513243456
0.510640625,-0.0006237830682659581
0.510671875,-0.000623721523000921
0.510703125,-0.0006235661900367631
0.510734375,-0.0006235638120045059
0.510765625,-0.0006233926688340788
0.510796875,-0.0006232541864349475
0.510828125,-0.0006231940642218714
0.510859375,-0.000623105259722645
0.510890625,-0.0006230513722514514
0.510921875,-0.0006229168691592041
0.510953125,-0.000622832051736126
0.510984375,-0.0006227713507280103
0.511015625,-0.0006226604077044923
0.511046875,-0.000622597242324538
0.511078125,-0.0006234925010577125
0.511109375,-0.0006233889378881793
0.511140625,-0.0006232672704103437
0.511171875,-0.0006232261130853442
0.511203125,-0.0006230763444555407
0.511234375,-0.0006229721245330014
0.5112656250000001,-0.0006228657371161114
0.511296875,-0.0006228420336187035
0.511328125,-0.0006226393532043628
0.5113593750000001,-0.0006215959726820555
0.511390625,-0.0006215092312454179
0.511421875,-0.0006213908929734099
0.5114531250000001,-0.0006212624633509384
0.511484375,-0.0006212358611897839
0.511515625,-0.0006210716409855987
0.5115468750000001,-0.0006209975841145049
0.511578125,-0.0006208968660326927
0.5116093749999999,-0.0006207768333097025
0.5116406250000001,-0.0006206838663011527
0.511671875,-0.000620575760124531
0.5117031249999999,-0.000620514815343344
0.5117343750000001,-0.000620365491588816
0.511765625,-0.0006202534366531731
0.5117968749999999,-0.0006202041456881274
0.5118281250000001,-0.0006200536076541585
0.511859375,-0.0006210094174495043
0.5118906249999999,-0.0006208659125894259
0.5119218750000001,-0.0006207798102836268
0.511953125,-0.0006206968916032604
0.5119843749999999,-0.000620600204042511
0.5120156250000001,-0.0006204596188990191
0.512046875,-0.0006203826126140316
0.5120781249999999,-0.0006202916035513428
0.5121093750000001,-0.0006201634272428452
0.512140625,-0.000620055940055951
0.5121718749999999,-0.0006189297732632909
0.5122031250000001,-0.0006188284672598784
0.512234375,-0.0006187691154930161
0.512265625,-0.0006186455894481371
0.5122968750000001,-0.0006185383715392873
0.512328125,-0.0006184052178960786
0.512359375,-0.0006183034515197111
0.5123906250000001,-0.0006182124079172346
0.512421875,-0.0006181370242300255
0.512453125,-0.0006179675376284527
0.512484375,-0.0006179322696861916
0.512515625,-0.0006177517344967964
0.512546875,-0.0006176749082802274
0.512578125,-0.0006175670418021306
0.512609375,-0.0006174527872265662
0.512640625,-0.0006173612101185999
0.512671875,-0.0006182598097806274
0.512703125,-0.0006181496985104562
0.512734375,-0.0006180425776247181
0.512765625,-0.0006179373006484148
0.512796875,-0.0006178374462023975
0.512828125,-0.0006177274826377824
0.512859375,-0.0006176215778164879
0.512890625,-0.000617512717659148
0.512921875,-0.0006174008416520368
0.512953125,-0.0006162372574729374
0.512984375,-0.0006161152552317112
0.513015625,-0.0006160331278213874
0.513046875,-0.000615945367741462
0.513078125,-0.0006157813991257075
0.513109375,-0.0006157261796017957
0.513140625,-0.0006156137337194056
0.513171875,-0.0006154689906468017
0.513203125,-0.0006153657723273406
0.513234375,-0.0006152795258938873
0.5132656250000001,-0.0006151413161114561
0.513296875,-0.0006150369658884589
0.513328125,-0.0006148898105379497
0.5133593750000001,-0.0006147923966069169
0.513390625,-0.0006146843682368133
0.513421875,-0.0006145662508348845
0.5134531250000001,-0.0006154922755856815
0.513484375,-0.0006153653326898961
0.5135156249999999,-0.0006152531947096473
0.5135468750000001,-0.0006151462352319906
0.513578125,-0.0006150378998801623
0.5136093749999999,-0.0006149376487969357
0.5136406250000001,-0.0006148108745315656
0.513671875,-0.0006146866418084151
0.5137031249999999,-0.0006145692145641812
0.5137343750000001,-0.0006144555368879645
0.513765625,-0.0006133110338279041
0.5137968749999999,-0.0006131871179310341
0.5138281250000001,-0.0006130880610956194
0.513859375,-0.0006129813027365913
0.5138906249999999,-0.0006128439908370878
0.5139218750000001,-0.0006127432545728062
0.513953125,-0.0006126204052039341
0.5139843749999999,-0.0006124949091400947
0.5140156250000001,-0.0006123810005693314
0.514046875,-0.0006122544146473508
0.5140781249999999,-0.0006121249924851552
0.5141093750000001,-0.0006120247484624752
0.514140625,-0.0006119020181031276
0.514171875,-0.0006117946928365994
0.5142031250000001,-0.0006116499902892383
0.514234375,-0.0006115364761020287
0.514265625,-0.0006124472500170647
0.5142968750000001,-0.0006123185173718196
0.514328125,-0.0006121918397387141
0.514359375,-0.0006120625152110579
0.5143906250000001,-0.0006119934987363559
0.514421875,-0.0006118467455869525
0.514453125,-0.0006117290759981506
0.514484375,-0.0006116182701800532
0.514515625,-0.0006114833728738667
0.514546875,-0.0006113575279552835
0.514578125,-0.0006102157705971181
0.514609375,-0.0006100957090157885
0.514640625,-0.0006099673438183656
0.514671875,-0.0006098516409712498
0.514703125,-0.0006097233111643369
0.514734375,-0.0006096088225708493
0.514765625,-0.0006094754030043781
0.514796875,-0.0006093403558103949
0.514828125,-0.0006092475481809245
0.514859375,-0.0006091119405289142
0.514890625,-0.0006089918317715576
0.514921875,-0.0006088661226701653
0.514953125,-0.0006087485171409751
0.514984375,-0.000608597041643906
0.515015625,-0.0006084811294923415
0.515046875,-0.0006083635389784528
0.515078125,-0.0006092588368444979
0.515109375,-0.0006091239002442433
0.515140625,-0.0006090157209593244
0.5151718750000001,-0.000608900582086451
0.515203125,-0.0006087650663824662
0.515234375,-0.0006086332586362694
0.5152656250000001,-0.0006084975651210328
0.515296875,-0.0006083844634461044
0.515328125,-0.000608251950785281
0.5153593750000001,-0.0006070972800473751
0.515390625,-0.0006069751583958963
0.515421875,-0.0006068586164780371
0.5154531250000001,-0.0006067060091908341
0.515484375,-0.0006065974310011796
0.515515625,-0.0006064680171018327
0.5155468750000001,-0.0006063353829560622
0.515578125,-0.0006062029674785627
0.5156093749999999,-0.0006060786243226729
0.5156406250000001,-0.0006059356868742469
0.515671875,-0.0006058308182633684
0.5157031249999999,-0.0006056914935197028
0.5157343750000001,-0.0006055655742258498
0.515765625,-0.0006054400297275941
0.5157968749999999,-0.0006053089118989649
0.5158281250000001,-0.0006051761750205456
0.515859375,-0.0006060838483221281
0.5158906249999999,-0.000605954394447078
0.5159218750000001,-0.0006058070890440428
0.515953125,-0.0006056737538682258
0.5159843749999999,-0.0006055662460273739
0.5160156250000001,-0.0006054175154746044
0.516046875,-0.0006052831220939858
0.5160781249999999,-0.000605158150450924
0.5161093750000001,-0.0006050144545369646
0.516140625,-0.0006048587361909621
0.516171875,-0.0006037163390747308
0.5162031250000001,-0.0006036055675128008
0.516234375,-0.0006034767933281449
0.516265625,-0.0006033212438202457
0.5162968750000001,-0.0006032085726098216
0.516328125,-0.0006030825547895316
0.516359375,-0.0006029392014813423
0.5163906250000001,-0.0006027776652435327
0.516421875,-0.0006026806354545097
0.516453125,-0.0006025416072473685
0.516484375,-0.0006024100374172267
0.516515625,-0.0006022752127877867
0.516546875,-0.0006021233000056414
0.516578125,-0.0006019770738074151
0.516609375,-0.0006018829456374275
0.516640625,-0.0006017344601680144
0.516671875,-0.0006025991041886253
0.516703125,-0.0006024956393715503
0.516734375,-0.0006023438377035367
0.516765625,-0.0006022197845570662
0.516796875,-0.0006020890284672981
0.516828125,-0.0006019290016432352
0.516859375,-0.0006018296534008177
0.516890625,-0.0006016608949799551
0.516921875,-0.0006015411376264629
0.516953125,-0.0006003596963878102
0.516984375,-0.0006002417187860806
0.517015625,-0.000600055152094145
0.517046875,-0.0005999478316318779
0.517078125,-0.0005998094584662161
0.517109375,-0.0005996830905393019
0.517140625,-0.000599541042755905
0.5171718750000001,-0.0005994145153089894
0.517203125,-0.000599228801095239
0.517234375,-0.0005991627802862873
0.5172656250000001,-0.0005990136639463309
0.517296875,-0.0005988471953279964
0.517328125,-0.0005986640952666197
0.5173593750000001,-0.0005985586027168338
0.517390625,-0.0005984214937716642
0.517421875,-0.0005982875165273724
0.5174531250000001,-0.0005991768172039294
0.517484375,-0.0005990532439440616
0.517515625,-0.0005988933737256161
0.5175468750000001,-0.000598736328370493
0.517578125,-0.0005986034365139115
0.5176093749999999,-0.0005985072055202864
0.5176406250000001,-0.0005983402325520151
0.517671875,-0.000598177002032324
0.5177031249999999,-0.0005980089453894097
0.5177343750000001,-0.0005978972678152561
0.517765625,-0.0005967174204850392
0.5177968749999999,-0.0005965849981832694
0.5178281250000001,-0.0005964160190233617
0.517859375,-0.0005962700617461736
0.5178906249999999,-0.0005961031107840284
0.5179218750000001,-0.0005960156220659388
0.517953125,-0.0005958965913118799
0.5179843749999999,-0.0005957363650097372
0.5180156250000001,-0.0005956179706560621
0.518046875,-0.0005954558632319737
0.518078125,-0.000595340176768766
0.5181093750000001,-0.00059516658137726
0.518140625,-0.0005950000535323852
0.518171875,-0.0005948743773123155
0.5182031250000001,-0.00059470693444897
0.518234375,-0.000594603700300303
0.518265625,-0.000595435235790677
0.5182968750000001,-0.0005953575353561322
0.518328125,-0.0005951434248846754
0.518359375,-0.0005950115932092659
0.5183906250000001,-0.0005948141678999014
0.518421875,-0.000594686773550436
0.518453125,-0.000594538297804148
0.518484375,-0.0005944377135321324
0.518515625,-0.0005942750836841759
0.518546875,-0.0005941631794415259
0.518578125,-0.000592960127348878
0.518609375,-0.0005928198118241162
0.518640625,-0.0005926827996963341
0.518671875,-0.0005925299828652489
0.518703125,-0.0005923980007881205
0.518734375,-0.0005922451191081174
0.518765625,-0.0005921834493274394
0.518796875,-0.0005919986710681072
0.518828125,-0.0005918129193123664
0.518859375,-0.0005915851644537479
0.518890625,-0.0005915196462973268
0.518921875,-0.000591340305799104
0.518953125,-0.0005911332485653703
0.518984375,-0.0005910305751643183
0.519015625,-0.0005909258654662325
0.519046875,-0.000590750494040608
0.5190781250000001,-0.0005916528586650052
0.519109375,-0.0005915149371185785
0.519140625,-0.0005913092396943737
0.5191718750000001,-0.0005912074031817344
0.519203125,-0.0005909627817527324
0.519234375,-0.000590849057257474
0.5192656250000001,-0.0005907599807688027
0.519296875,-0.0005905675152680853
0.519328125,-0.000590403430551216
0.5193593750000001,-0.0005892110448744922
0.519390625,-0.0005889555215157355
0.519421875,-0.0005889421134218434
0.5194531250000001,-0.0005888622561404239
0.519484375,-0.0005886477136232554
0.519515625,-0.0005885139011035864
0.5195468750000001,-0.0005883415478498619
0.519578125,-0.0005881909579779701
0.5196093749999999,-0.0005880214975513484
0.5196406250000001,-0.0005878455988107129
0.519671875,-0.0005877222906893742
0.5197031249999999,-0.0005875339377211519
0.5197343750000001,-0.000587402705197998
0.519765625,-0.0005872459291332566
0.5197968749999999,-0.0005871178549093498
0.5198281250000001,-0.000586966935931757
0.519859375,-0.0005878308153521583
0.5198906249999999,-0.0005875886924287879
0.5199218750000001,-0.0005875903794739512
0.519953125,-0.0005873237541544479
0.5199843749999999,-0.0005872356240401652
0.5200156250000001,-0.0005870201527608879
0.520046875,-0.0005868813716678398
0.520078125,-0.0005867412023687207
0.5201093750000001,-0.0005865784235265722
0.520140625,-0.0005863978163408515
0.520171875,-0.0005852217804308973
0.5202031250000001,-0.0005850319201441481
0.520234375,-0.0005849331037620503
0.520265625,-0.0005847239259345535
0.5202968750000001,-0.0005846066479479467
0.520328125,-0.0005844094757261956
0.520359375,-0.0005843465568185699
0.5203906250000001,-0.0005841731016963669
0.520421875,-0.0005840673341711011
0.520453125,-0.0005838356025529776
0.520484375,-0.000583694316349935
0.520515625,-0.0005834791541722562
0.520546875,-0.0005833730440123544
0.520578125,-0.000583168345113419
0.520609375,-0.0005830175142491414
0.520640625,-0.0005828915656714215
0.520671875,-0.0005838061224625671
0.520703125,-0.000583610160906814
0.520734375,-0.0005834997685833024
0.520765625,-0.0005833332225344615
0.520796875,-0.0005831252259773795
0.520828125,-0.0005830141342777762
0.520859375,-0.0005828282713030153
0.520890625,-0.0005827393906440853
0.520921875,-0.0005825313769703688
0.520953125,-0.0005813020944596403
0.520984375,-0.0005812196316970913
0.521015625,-0.0005809865445200665
0.521046875,-0.0005808459233633476
0.5210781250000001,-0.0005807126113588634
0.521109375,-0.0005805099754330675
0.521140625,-0.0005804001322906593
0.5211718750000001,-0.000580244923876011
0.521203125,-0.0005801099687593805
0.521234375,-0.0005798460602605277
0.5212656250000001,-0.0005797476639194735
0.521296875,-0.000579511204683747
0.521328125,-0.0005793866123162336
0.5213593750000001,-0.00057918575399106
0.521390625,-0.0005790297932789235
0.521421875,-0.0005789326491814697
0.5214531250000001,-0.000579781944045836
0.521484375,-0.0005796169599621703
0.521515625,-0.0005794614512286342
0.5215468750000001,-0.0005792730525307765
0.521578125,-0.0005791491400133908
0.5216093749999999,-0.0005789689813362406
0.5216406250000001,-0.0005787923893643201
0.521671875,-0.0005786206545121339
0.5217031249999999,-0.0005784434986432496
0.5217343750000001,-0.0005783207550045383
0.521765625,-0.0005770854516986001
0.5217968749999999,-0.0005769380336859073
0.5218281250000001,-0.000576797435364193
0.521859375,-0.0005766612125561871
0.5218906249999999,-0.0005764676394770796
0.5219218750000001,-0.0005763330664498856
0.521953125,-0.0005761472886687755
0.521984375,-0.0005759888180503353
0.5220156250000001,-0.0005758093823900884
0.522046875,-0.0005756956992687273
0.522078125,-0.0005754726293792367
0.5221093750000001,-0.0005753137324458826
0.522140625,-0.00057517063446684
0.522171875,-0.0005749806782680555
0.5222031250000001,-0.0005748035912939084
0.522234375,-0.0005746782025437547
0.522265625,-0.0005755253055938422
0.5222968750000001,-0.0005753786245427314
0.522328125,-0.0005751816499809936
0.522359375,-0.0005750482510802485
0.5223906250000001,-0.0005748454156677754
0.522421875,-0.0005746919864214328
0.522453125,-0.0005745203083859507
0.522484375,-0.0005743452183983172
0.522515625,-0.000574238718226823
0.522546875,-0.0005740636096023058
0.522578125,-0.0005728485806163822
0.522609375,-0.0005726920569582711
0.522640625,-0.0005725223396580922
0.522671875,-0.0005723317650469933
0.522703125,-0.0005721440634463629
0.522734375,-0.0005719806693297372
0.522765625,-0.000571822787450528
0.522796875,-0.0005716780545296646
0.522828125,-0.0005714990259999206
0.522859375,-0.0005713428370047943
0.522890625,-0.000571162467401097
0.522921875,-0.0005710479793326825
0.522953125,-0.0005708391711548438
0.5229843750000001,-0.0005706935207819425
0.523015625,-0.0005705068922312873
0.523046875,-0.0005713545653087682
0.5230781250000001,-0.0005711956798677698
0.523109375,-0.0005710251241674499
0.523140625,-0.0005708636009285617
0.5231718750000001,-0.000570660890424679
0.523203125,-0.0005705226018143938
0.523234375,-0.0005703452885446186
0.5232656250000001,-0.0005701956597125163
0.523296875,-0.0005700206349078876
0.523328125,-0.0005698401215471494
0.5233593750000001,-0.0005686350991682201
0.523390625,-0.0005684298191856729
0.523421875,-0.0005682721639215585
0.5234531250000001,-0.0005681280872128006
0.523484375,-0.0005679424720539741
0.5235156249999999,-0.0005677983472118509
0.5235468750000001,-0.0005676358793699904
0.523578125,-0.0005674499746797443
0.5236093749999999,-0.000567278016683534
0.5236406250000001,-0.0005671173479593478
0.523671875,-0.0005669377733983627
0.5237031249999999,-0.000566759850642716
0.5237343750000001,-0.0005666250576698284
0.523765625,-0.0005664144436180948
0.5237968749999999,-0.000566243064505971
0.5238281250000001,-0.0005660991943846269
0.523859375,-0.0005669364464059787
0.5238906249999999,-0.000566774762978367
0.5239218750000001,-0.0005665976793588004
0.523953125,-0.0005664125000928374
0.523984375,-0.0005662638042253781
0.5240156250000001,-0.000566084080281401
0.524046875,-0.0005659367872220267
0.524078125,-0.0005657406937078988
0.5241093750000001,-0.0005655675043026234
0.524140625,-0.0005653975352514357
0.524171875,-0.0005641909708328369
0.5242031250000001,-0.000564024502072609
0.524234375,-0.0005638691377525609
0.524265625,-0.0005636924900274329
0.5242968750000001,-0.0005635151555089743
0.524328125,-0.0005633644900377016
0.524359375,-0.0005631548084466392
0.5243906250000001,-0.0005629970149757038
0.524421875,-0.0005628195771827799
0.524453125,-0.000562649033972816
0.524484375,-0.0005624776086840047
0.524515625,-0.0005623214120886177
0.524546875,-0.0005621577726831195
0.524578125,-0.000561977490049749
0.524609375,-0.00056179840313509
0.524640625,-0.0005616017494612102
0.524671875,-0.00056248906840968
0.524703125,-0.0005623043121508187
0.524734375,-0.0005621249997987271
0.524765625,-0.0005619470477225691
0.524796875,-0.0005617724302350996
0.524828125,-0.000561593778756718
0.524859375,-0.0005614020506626155
0.524890625,-0.0005612258383021276
0.524921875,-0.0005610649873840148
0.524953125,-0.000559860122928843
0.5249843750000001,-0.0005597164013768294
0.525015625,-0.000559553451512089
0.525046875,-0.0005593625953881215
0.5250781250000001,-0.0005591861659304392
0.525109375,-0.000558997113235947
0.525140625,-0.0005588181158998479
0.5251718750000001,-0.0005586471075741187
0.525203125,-0.0005584961674778219
0.525234375,-0.000558305964228914
0.5252656250000001,-0.0005581175972512176
0.525296875,-0.0005579571960592153
0.525328125,-0.0005577941509854537
0.5253593750000001,-0.0005576154285449469
0.525390625,-0.0005574330364497351
0.525421875,-0.0005572577532915041
0.5254531250000001,-0.0005581191141963357
0.525484375,-0.0005579304548460062
0.525515625,-0.0005577594511446682
0.5255468750000001,-0.0005575735853506
0.525578125,-0.0005573780743423767
0.5256093749999999,-0.0005572431588457341
0.5256406250000001,-0.0005570246122001132
0.525671875,-0.0005568581749140697
0.5257031249999999,-0.0005566990382576201
0.5257343750000001,-0.0005565076004581115
0.525765625,-0.0005553310926146929
0.5257968749999999,-0.0005551435589302711
0.5258281250000001,-0.0005549777049520879
0.525859375,-0.0005547928687000686
0.525890625,-0.0005546040728365911
0.5259218750000001,-0.0005544518671967147
0.525953125,-0.0005542506621935145
0.525984375,-0.0005540994526326212
0.5260156250000001,-0.0005539062257845159
0.526046875,-0.0005537308309543909
0.526078125,-0.0005535657273290084
0.5261093750000001,-0.0005533825678798107
0.526140625,-0.0005531863815601487
0.526171875,-0.0005530305416656944
0.5262031250000001,-0.0005528729689830911
0.526234375,-0.0005526608025760923
0.526265625,-0.0005535077674296909
0.5262968750000001,-0.0005533582300230808
0.526328125,-0.00055315334533311
0.526359375,-0.0005529596828514546
0.5263906250000001,-0.0005527964589040341
0.526421875,-0.0005526362985390915
0.526453125,-0.0005524577670363157
0.526484375,-0.0005522746143606858
0.526515625,-0.000552097035935159
0.526546875,-0.0005519337684363815
0.526578125,-0.0005507128282651944
0.526609375,-0.0005505615380754017
0.526640625,-0.0005503610019520003
0.526671875,-0.0005501764298141906
0.526703125,-0.0005499945231217593
0.526734375,-0.0005498222686034782
0.526765625,-0.0005496315619960765
0.526796875,-0.0005494763939263014
0.526828125,-0.0005493224652053028
0.526859375,-0.0005491219299069219
0.5268906250000001,-0.0005489141988821583
0.526921875,-0.0005487657494611317
0.526953125,-0.0005485669145791142
0.5269843750000001,-0.0005483920118510496
0.527015625,-0.0005482070203190678
0.527046875,-0.0005490194069805443
0.5270781250000001,-0.0005488836722429141
0.527109375,-0.0005487011586385662
0.527140625,-0.0005484958230516507
0.5271718750000001,-0.0005483240682070192
0.527203125,-0.0005481571658322235
0.527234375,-0.0005479596146061722
0.5272656250000001,-0.0005478053398531579
0.527296875,-0.0005476104510016289
0.527328125,-0.000547464181750397
0.5273593750000001,-0.0005462479332316375
0.527390625,-0.0005460401268122528
0.527421875,-0.0005458747461110774
0.5274531250000001,-0.0005456865716097839
0.527484375,-0.0005455262508831035
0.527515625,-0.0005453820166505668
0.5275468750000001,-0.0005451873488436995
0.527578125,-0.0005449906754700085
0.5276093749999999,-0.0005447868188542954
0.5276406250000001,-0.0005446285387360403
0.527671875,-0.0005444164602392554
0.5277031249999999,-0.0005442164057342658
0.5277343750000001,-0.0005440563562579548
0.527765625,-0.000543907283540708
0.5277968749999999,-0.000543724192748854
0.5278281250000001,-0.0005435419718160181
0.527859375,-0.0005443765973927941
0.527890625,-0.0005441555646051935
0.5279218750000001,-0.0005439791819734224
0.527953125,-0.0005438603809878942
0.527984375,-0.0005436773489367053
0.5280156250000001,-0.0005434513992339796
0.528046875,-0.000543320364081272
0.528078125,-0.0005431257922036067
0.5281093750000001,-0.000542942497288687
0.528140625,-0.0005427002546160367
0.528171875,-0.0005415526921640351
0.5282031250000001,-0.0005413084587969352
0.528234375,-0.0005411386427032899
0.528265625,-0.0005409312354077642
0.5282968750000001,-0.0005407980480790012
0.528328125,-0.0005406533772657138
0.528359375,-0.0005404662470061411
0.5283906250000001,-0.0005402440052343152
0.528421875,-0.000540128991517036
0.528453125,-0.0005398714609542721
0.528484375,-0.0005397340045514357
0.528515625,-0.0005395628861719001
0.528546875,-0.0005393241068126914
0.528578125,-0.0005392145155387051
0.528609375,-0.0005389985103734785
0.528640625,-0.0005388768463243376
0.528671875,-0.0005396696366222198
0.528703125,-0.0005395129907904139
0.528734375,-0.0005393408913716355
0.528765625,-0.0005390891423842636
0.528796875,-0.000538957476465006
0.528828125,-0.0005387229147213873
0.528859375,-0.000538570337106338
0.5288906250000001,-0.0005383946811601259
0.528921875,-0.0005382057536683776
0.528953125,-0.0005370077892029243
0.5289843750000001,-0.0005367712571968039
0.529015625,-0.0005366156393304747
0.529046875,-0.0005363892341045812
0.5290781250000001,-0.0005362510456640227
0.529109375,-0.0005361531328682487
0.529140625,-0.0005358959654102532
0.5291718750000001,-0.0005357586749241139
0.529203125,-0.0005354205249156058
0.529234375,-0.0005353372782163843
0.5292656250000001,-0.0005351551444170363
0.529296875,-0.0005349518591994534
0.529328125,-0.0005348163837222558
0.5293593750000001,-0.0005346674077917335
0.529390625,-0.000534451012086587
0.529421875,-0.0005342314643444063
0.5294531250000001,-0.0005351162263408787
0.529484375,-0.0005348862231119578
0.529515625,-0.0005346763593294876
0.5295468750000001,-0.0005345353955170107
0.529578125,-0.0005343896800771089
0.5296093749999999,-0.0005341094236707422
0.5296406250000001,-0.0005339916352438134
0.529671875,-0.0005337808057890789
0.5297031249999999,-0.0005336813203556043
0.5297343750000001,-0.0005334588659672915
0.529765625,-0.0005322177626837996
0.529796875,-0.0005320644335915711
0.5298281250000001,-0.0005318757934283727
0.529859375,-0.0005316582397379768
0.529890625,-0.0005315006017451648
0.5299218750000001,-0.0005312047465126715
0.529953125,-0.0005310342497733198
0.529984375,-0.0005308387567692432
0.5300156250000001,-0.0005307677422024884
0.530046875,-0.0005305707644177871
0.530078125,-0.0005303733311912973
0.5301093750000001,-0.0005302164629796408
0.530140625,-0.0005300578659921049
0.530171875,-0.000529810855920354
0.5302031250000001,-0.0005296267050293874
0.530234375,-0.0005294451477903944
0.530265625,-0.0005302752576612571
0.5302968750000001,-0.0005300860063685991
0.530328125,-0.000529970566476537
0.530359375,-0.0005298355306791319
0.5303906250000001,-0.0005296424363304547
0.530421875,-0.0005293994545772854
0.530453125,-0.0005292889564615377
0.530484375,-0.0005291066007806627
0.530515625,-0.0005287372496022985
0.530546875,-0.0005286675696042492
0.530578125,-0.0005274043238804316
0.530609375,-0.0005272425802818684
0.530640625,-0.0005271464390057129
0.530671875,-0.0005269055494001168
0.530703125,-0.0005267191551834444
0.530734375,-0.0005265625694641854
0.530765625,-0.0005263833314599273
0.5307968750000001,-0.0005262096534748364
0.530828125,-0.0005260789371853772
0.530859375,-0.0005258453241122063
0.5308906250000001,-0.0005256973395819167
0.530921875,-0.0005254465489034355
0.530953125,-0.0005252520800059224
0.5309843750000001,-0.0005250360396742981
0.531015625,-0.000524891912850288
0.531046875,-0.0005256862184944422
0.5310781250000001,-0.0005255454471697549
0.531109375,-0.0005254209200688323
0.531140625,-0.0005251685091183789
0.5311718750000001,-0.0005249861952594803
0.531203125,-0.000524793496185734
0.531234375,-0.0005246070234746769
0.5312656250000001,-0.0005244121245685171
0.531296875,-0.0005243071752036657
0.531328125,-0.0005240765329144539
0.5313593750000001,-0.0005228486579569869
0.531390625,-0.0005226659809308767
0.531421875,-0.0005225847790466531
0.5314531250000001,-0.0005222918919010472
0.531484375,-0.0005221215483383265
0.531515625,-0.0005219495973531607
0.5315468750000001,-0.0005218227785805662
0.531578125,-0.0005216066608305855
0.5316093749999999,-0.0005213631469835681
0.5316406250000001,-0.0005212238449769369
0.531671875,-0.0005209537291399544
0.5317031249999999,-0.0005208324440606482
0.5317343750000001,-0.0005206216247008455
0.531765625,-0.0005204983804695112
0.531796875,-0.0005202783209031919
0.5318281250000001,-0.0005201151624391609
0.531859375,-0.0005209487455877029
0.531890625,-0.000520733764364692
0.5319218750000001,-0.0005205893723972538
0.531953125,-0.000520384676133058
0.531984375,-0.0005202112925370844
0.5320156250000001,-0.0005200045431884154
0.532046875,-0.0005198623939443592
0.532078125,-0.0005196934218139604
0.5321093750000001,-0.000519486614205554
0.532140625,-0.0005193035306710059
0.532171875,-0.0005180530203961198
0.5322031250000001,-0.0005178949758317189
0.532234375,-0.0005177472275473133
0.532265625,-0.0005175464885547112
0.5322968750000001,-0.0005173446295519343
0.532328125,-0.000517149625856618
0.532359375,-0.0005170020395388608
0.5323906250000001,-0.0005167839750235964
0.532421875,-0.0005166152503511268
0.532453125,-0.0005164395537154559
0.532484375,-0.000516237078618205
0.532515625,-0.0005160677035875028
0.532546875,-0.0005158665162773579
0.532578125,-0.0005156860023345505
0.532609375,-0.0005155142243220001
0.532640625,-0.0005163685634917911
0.532671875,-0.0005161738042215036
0.532703125,-0.0005159980464182756
0.532734375,-0.0005158077039423697
0.532765625,-0.0005156382957939576
0.5327968750000001,-0.000515422472255625
0.532828125,-0.0005152497094563294
0.532859375,-0.0005151164789665083
0.5328906250000001,-0.0005148894535972268
0.532921875,-0.000514695960359815
0.532953125,-0.0005134676865969703
0.5329843750000001,-0.0005132749511659179
0.533015625,-0.0005130787068619025
0.533046875,-0.0005129534515650597
0.5330781250000001,-0.0005127833150716174
0.533109375,-0.0005125818821708344
0.533140625,-0.0005124278621907591
0.5331718750000001,-0.0005122236478237105
0.533203125,-0.0005120448508534672
0.533234375,-0.0005118618973104297
0.5332656250000001,-0.0005116379368793819
0.533296875,-0.0005114944931697216
0.533328125,-0.0005112791575581851
0.5333593750000001,-0.000511108561878186
0.533390625,-0.0005109444240664757
0.533421875,-0.0005107305414124297
0.5334531250000001,-0.0005115884245055213
0.533484375,-0.00051140081677091
0.5335156249999999,-0.0005112326411683688
0.5335468750000001,-0.0005110583132198546
0.533578125,-0.0005108790938717217
0.5336093749999999,-0.000510677274309132
0.5336406250000001,-0.0005104754182506457
0.533671875,-0.0005103139910335522
0.533703125,-0.0005101378136710133
0.5337343750000001,-0.000509938057250775
0.533765625,-0.0005087347393677236
0.533796875,-0.0005085565462894445
0.5338281250000001,-0.0005083850471853668
0.533859375,-0.0005081937298860029
0.533890625,-0.0005080269639970159
0.5339218750000001,-0.0005078199259814023
0.533953125,-0.000507667566113229
0.533984375,-0.0005074523866071962
0.5340156250000001,-0.0005073109805336373
0.534046875,-0.0005071528779700823
0.534078125,-0.0005069536888704651
0.5341093750000001,-0.0005067471474213964
0.534140625,-0.000506583057218811
0.534171875,-0.0005063833950510396
0.5342031250000001,-0.0005062161583538546
0.534234375,-0.0005059916872642567
0.534265625,-0.0005068588562947424
0.5342968750000001,-0.000506680902536423
0.534328125,-0.0005065099951889751
0.534359375,-0.0005063076541987205
0.5343906250000001,-0.000506134682790059
0.534421875,-0.0005059792417246647
0.534453125,-0.0005057992873897799
0.534484375,-0.0005056047436274927
0.534515625,-0.0005054305756571828
0.534546875,-0.000504223601964178
0.534578125,-0.0005040310279345595
0.534609375,-0.0005038582537312056
0.534640625,-0.0005036816200212138
0.534671875,-0.0005035118417852577
0.5347031250000001,-0.0005033223030324954
0.534734375,-0.0005031328451642336
0.534765625,-0.0005029626303882928
0.5347968750000001,-0.0005027649822049868
0.534828125,-0.000502596675466073
0.534859375,-0.0005024519073765707
0.5348906250000001,-0.0005022459492750181
0.534921875,-0.0005020655770057725
0.534953125,-0.0005018744156339086
0.5349843750000001,-0.0005016965939891871
0.535015625,-0.0005015325986340788
0.535046875,-0.0005023756106450894
0.5350781250000001,-0.0005021838237788054
0.535109375,-0.0005020234770729062
0.535140625,-0.0005018415226806516
0.5351718750000001,-0.0005016603229072436
0.535203125,-0.0005014975689114562
0.535234375,-0.0005013113115848108
0.5352656250000001,-0.0005011277381477552
0.535296875,-0.0005009352831848932
0.535328125,-0.0005007654440939424
0.5353593750000001,-0.0004995544632490148
0.535390625,-0.0004993756878229616
0.535421875,-0.0004991968851784725
0.5354531250000001,-0.0004990183338938331
0.535484375,-0.0004988444212508797
0.535515625,-0.0004986656570751882
0.5355468750000001,-0.000498476308815006
0.535578125,-0.0004983302685085261
0.5356093749999999,-0.0004981458579216905
0.5356406250000001,-0.0004979692529125876
0.535671875,-0.000497788444848539
0.535703125,-0.0004976019847624386
0.5357343750000001,-0.0004974265973100231
0.535765625,-0.0004972344573434956
0.535796875,-0.0004970494775660625
0.5358281250000001,-0.0004969109789120588
0.535859375,-0.0004977537790307532
0.535890625,-0.0004975774232251831
0.5359218750000001,-0.0004973740346048278
0.535953125,-0.0004972117140769616
0.535984375,-0.0004970462965205868
0.5360156250000001,-0.0004968475546530474
0.536046875,-0.0004966878282333803
0.536078125,-0.0004965004252946645
0.5361093750000001,-0.0004963417229262579
0.536140625,-0.000496135663485768
0.536171875,-0.0004949432222494873
0.5362031250000001,-0.0004947884994446691
0.536234375,-0.0004946361720083101
0.536265625,-0.0004944322991295505
0.5362968750000001,-0.0004942433816279707
0.536328125,-0.0004940758845046259
0.536359375,-0.0004938922032418844
0.5363906250000001,-0.0004937186360440549
0.536421875,-0.0004935551110783823
0.536453125,-0.0004933719958343727
0.536484375,-0.0004931940696003487
0.536515625,-0.0004930007620792543
0.536546875,-0.0004928016005184485
0.536578125,-0.0004926689123133376
0.536609375,-0.0004925250755812641
0.536640625,-0.0004933451890797927
0.536671875,-0.0004931879730253053
0.5367031250000001,-0.0004930068871315807
0.536734375,-0.0004928440088951547
0.536765625,-0.0004926341006985802
0.5367968750000001,-0.0004924299620579567
0.536828125,-0.0004923021169466052
0.536859375,-0.00049208776453874
0.5368906250000001,-0.0004919408572773704
0.536921875,-0.0004917702823573414
0.536953125,-0.0004905771170670703
0.5369843750000001,-0.0004904130605078161
0.537015625,-0.0004902593668661623
0.537046875,-0.0004900737416274267
0.5370781250000001,-0.0004899018919002976
0.537109375,-0.000489706244559622
0.537140625,-0.0004895148159197796
0.5371718750000001,-0.0004893404147210678
0.537203125,-0.0004891977663208646
0.537234375,-0.0004889631313880274
0.5372656250000001,-0.000488773088866884
0.537296875,-0.0004886752830005267
0.537328125,-0.0004885043097412611
0.5373593750000001,-0.0004883006899327885
0.537390625,-0.00048812396821426574
0.537421875,-0.00048798441030285106
0.5374531250000001,-0.0004888034100682809
0.537484375,-0.000488626224289003
0.537515625,-0.0004884555221584402
0.5375468750000001,-0.000488297404661546
0.537578125,-0.0004881603065243073
0.537609375,-0.0004879955092184918
0.5376406250000001,-0.0004877759200703838
0.537671875,-0.0004876212809225497
0.537703125,-0.00048750651208129964
0.5377343750000001,-0.0004872756931810565
0.537765625,-0.00048609099363838143
0.537796875,-0.0004859482535326948
0.5378281250000001,-0.0004857262585408681
0.537859375,-0.0004855718003163034
0.537890625,-0.0004853945743138466
0.5379218750000001,-0.00048525382207034035
0.537953125,-0.000485073705554194
0.537984375,-0.00048483281206353895
0.5380156250000001,-0.0004847547264855562
0.538046875,-0.0004845258858480611
0.538078125,-0.00048436872876530396
0.5381093750000001,-0.00048416821957881356
0.538140625,-0.00048401755008133096
0.538171875,-0.0004838776347221782
0.5382031250000001,-0.0004836534408742821
0.538234375,-0.00048458757527016644
0.538265625,-0.0004843567002314128
0.5382968750000001,-0.0004841606394714454
0.538328125,-0.00048399197164310237
0.538359375,-0.0004838510320068143
0.5383906250000001,-0.00048367519769477313
0.538421875,-0.00048353224222486696
0.538453125,-0.00048333662327668114
0.538484375,-0.00048315213181403943
0.538515625,-0.00048292409328173913
0.538546875,-0.00048181992119515626
0.538578125,-0.0004815453657467106
0.5386093750000001,-0.00048148718498861043
0.538640625,-0.0004812584792796351
0.538671875,-0.00048121149606697444
0.5387031250000001,-0.0004810055116889894
0.538734375,-0.0004808168268859228
0.538765625,-0.0004806193632135164
0.5387968750000001,-0.00048043054414649566
0.538828125,-0.0004803070881685967
0.538859375,-0.0004801120666909353
0.5388906250000001,-0.00047994448291480835
0.538921875,-0.00047978007087746966
0.538953125,-0.0004796475257492147
0.5389843750000001,-0.00047939636435227057
0.539015625,-0.0004793198553136105
0.539046875,-0.00048013423086232243
0.5390781250000001,-0.00047996485377194836
0.539109375,-0.00047979823077933664
0.539140625,-0.0004795489566726957
0.5391718750000001,-0.0004794373374501504
0.539203125,-0.0004792381916178187
0.539234375,-0.0004791804028290367
0.5392656250000001,-0.00047893698579416083
0.539296875,-0.0004788101497640307
0.539328125,-0.0004786108077432863
0.5393593750000001,-0.000477385994165018
0.539390625,-0.0004772874825127449
0.539421875,-0.0004770801567130986
0.5394531250000001,-0.0004769559440253174
0.539484375,-0.00047678429416596335
0.539515625,-0.00047667805725059437
0.5395468750000001,-0.0004764338484513492
0.539578125,-0.0004764084381122663
0.539609375,-0.00047605043649871087
0.5396406250000001,-0.0004758336098255808
0.539671875,-0.0004758409306060696
0.539703125,-0.0004757196235595576
0.5397343750000001,-0.0004754983796579071
0.539765625,-0.00047534720845095885
0.539796875,-0.00047511311518007304
0.5398281250000001,-0.00047503672305689026
0.539859375,-0.000475755613655017
0.539890625,-0.0004756267754021104
0.5399218750000001,-0.0004756245155064648
0.539953125,-0.00047537775736736926
0.539984375,-0.00047521790994006774
0.5400156250000001,-0.0004749239973655811
0.540046875,-0.00047479418337847967
0.540078125,-0.0004746646341565672
0.5401093750000001,-0.00047455782647665146
0.540140625,-0.0004732968485480077
0.540171875,-0.0004731243924992329
0.5402031250000001,-0.00047293932760739815
0.540234375,-0.0004728935174119972
0.540265625,-0.00047275782450533627
0.5402968750000001,-0.0004725203904862585
0.540328125,-0.00047229748600183946
0.540359375,-0.00047219681074948255
0.5403906250000001,-0.0004720906812518272
0.540421875,-0.0004718376729663104
0.540453125,-0.00047163794961239264
0.540484375,-0.00047152675160842816
0.540515625,-0.0004714444453941813
0.540546875,-0.00047119349990899784
0.540578125,-0.00047110960731681917
0.5406093750000001,-0.00047092397503780553
0.540640625,-0.00047175102158568405
0.540671875,-0.00047161290686102003
0.5407031250000001,-0.00047142334378069
0.540734375,-0.0004713159469265718
0.540765625,-0.000471198545918039
0.5407968750000001,-0.0004710116144234777
0.540828125,-0.00047081152741936666
0.540859375,-0.00047076158461145656
0.5408906250000001,-0.0004705145031088029
0.540921875,-0.00047041146678007684
0.540953125,-0.00046921615311918546
0.5409843750000001,-0.00046904524671381037
0.541015625,-0.0004688399157802975
0.541046875,-0.00046866365874222854
0.5410781250000001,-0.0004684900563656988
0.541109375,-0.0004683398653647919
0.541140625,-0.0004681684372785794
0.5411718750000001,-0.0004680077321216891
0.541203125,-0.00046795362103708993
0.541234375,-0.0004678169145796024
0.5412656250000001,-0.000467513047981212
0.541296875,-0.00046737095305589976
0.541328125,-0.00046726995967014823
0.5413593750000001,-0.00046713180560321865
0.541390625,-0.00046690112076060164
0.541421875,-0.000466765200030389
0.5414531250000001,-0.0004677277006751926
0.541484375,-0.00046747533969320604
0.5415156250000001,-0.0004673461503677048
0.5415468750000001,-0.0004671609989176165
0.541578125,-0.0004670335938254111
0.541609375,-0.0004669036693643533
0.5416406250000001,-0.0004667751412299956
0.541671875,-0.0004665538839891889
0.541703125,-0.00046641370579318664
0.5417343750000001,-0.00046627736954656107
0.541765625,-0.0004650764024792392
0.541796875,-0.00046491361274109133
0.5418281250000001,-0.00046475905302793136
0.541859375,-0.00046461447387961124
0.541890625,-0.00046446848380216066
0.5419218750000001,-0.0004642932837189834
0.541953125,-0.00046416796001114147
0.541984375,-0.000463988448762144
0.5420156250000001,-0.00046379447722479095
0.542046875,-0.00046365147959467196
0.542078125,-0.00046354555580009615
0.5421093750000001,-0.0004633896468222015
0.542140625,-0.0004631790039275191
0.542171875,-0.00046305215515067555
0.5422031250000001,-0.0004629474263404057
0.542234375,-0.0004637778274518001
0.542265625,-0.0004636291351604871
0.5422968750000001,-0.0004635406788191382
0.542328125,-0.0004633706080148514
0.542359375,-0.0004631631749711443
0.5423906250000001,-0.0004630083058979051
0.542421875,-0.00046288030978469674
0.542453125,-0.00046274663470394217
0.542484375,-0.00046256757539191173
0.5425156250000001,-0.00046240669252728406
0.542546875,-0.0004612581446594849
0.542578125,-0.00046110134407460063
0.5426093750000001,-0.0004609558484069895
0.542640625,-0.00046078268190166694
0.542671875,-0.0004606780050852369
0.5427031250000001,-0.0004604980592644928
0.542734375,-0.00046032933829581735
0.542765625,-0.00046018766279964235
0.5427968750000001,-0.00046003702752413916
0.542828125,-0.0004599211968105074
0.542859375,-0.00045973624671531016
0.5428906250000001,-0.000459589807361549
0.542921875,-0.00045946876857169694
0.542953125,-0.00045932601687703745
0.5429843750000001,-0.000459190508815821
0.543015625,-0.0004589946477381243
0.543046875,-0.0004599119434689214
0.5430781250000001,-0.00045973394377893384
0.543109375,-0.00045958256195839653
0.543140625,-0.00045943499502614643
0.5431718750000001,-0.00045929057693289144
0.543203125,-0.00045914222981943004
0.543234375,-0.0004589879283151549
0.5432656250000001,-0.0004588285477615875
0.543296875,-0.0004587128642196889
0.543328125,-0.00045856891960145
0.5433593750000001,-0.00045740268551186514
0.543390625,-0.00045724027797524464
0.543421875,-0.000457091646522155
0.5434531250000001,-0.00045695525083289806
0.543484375,-0.00045681506703491165
0.543515625,-0.0004566606444563123
0.5435468750000001,-0.00045650774350182444
0.543578125,-0.00045636146357051766
0.543609375,-0.00045621143479849385
0.5436406250000001,-0.00045608757023554714
0.543671875,-0.0004559292952984115
0.543703125,-0.00045579852273550797
0.5437343750000001,-0.0004556343492426035
0.543765625,-0.00045554992470624167
0.543796875,-0.0004553853751564779
0.5438281250000001,-0.00045624911655240546
0.543859375,-0.0004561424433099301
0.543890625,-0.0004559723345781905
0.5439218750000001,-0.0004558438393515371
0.543953125,-0.00045567189665682295
0.543984375,-0.00045555083200542884
0.5440156250000001,-0.00045541637121537804
0.544046875,-0.000455273702800886
0.544078125,-0.0004551365246358782
0.5441093750000001,-0.00045494536039032696
0.544140625,-0.00045383376556181604
0.544171875,-0.0004536503993728819
0.5442031250000001,-0.00045350950149495445
0.544234375,-0.00045338877381844583
0.544265625,-0.0004532755823219575
0.5442968750000001,-0.0004531028965310338
0.544328125,-0.0004529868129166392
0.544359375,-0.0004528752904707292
0.5443906250000001,-0.00045272238975704177
0.544421875,-0.0004525699428276353
0.544453125,-0.0004524420755196157
0.544484375,-0.00045227789470211194
0.5445156250000001,-0.0004521426203562065
0.544546875,-0.0004520215423541793
0.544578125,-0.00045183883051897605
0.5446093750000001,-0.0004517207938550885
0.544640625,-0.00045259900697688926
0.544671875,-0.0004525018525466107
0.5447031250000001,-0.00045238282183197864
0.544734375,-0.0004521763209126284
0.544765625,-0.0004520845161681067
0.5447968750000001,-0.0004519303483195847
0.544828125,-0.0004518146757108432
0.544859375,-0.00045172375696903716
0.5448906250000001,-0.000451504323756749
0.544921875,-0.00045141431241525753
0.544953125,-0.00045022536652709194
0.5449843750000001,-0.00045009396722713035
0.545015625,-0.0004500011080213265
0.545046875,-0.00044984947302091627
0.5450781250000001,-0.00044972656970731356
0.545109375,-0.0004495902171059163
0.545140625,-0.00044944802383575094
0.5451718750000001,-0.0004493097559573195
0.545203125,-0.0004491710191236245
0.545234375,-0.00044905948633097714
0.5452656250000001,-0.00044894344860257895
0.545296875,-0.0004487749050758605
0.545328125,-0.00044865708613107264
0.5453593750000001,-0.0004484991861076551
0.545390625,-0.0004484265936245124
0.5454218750000001,-0.0004482635405403529
0.5454531250000001,-0.00044916476035494063
0.545484375,-0.00044905741887563133
0.5455156250000001,-0.0004488895094763093
0.5455468750000001,-0.00044879587282879024
0.545578125,-0.0004486691628465822
0.545609375,-0.0004484622387961115
0.5456406250000001,-0.00044836866753445587
0.545671875,-0.0004482401900537669
0.545703125,-0.00044813254366146693
0.5457343750000001,-0.00044799388535830126
0.545765625,-0.0004468238155270754
0.545796875,-0.00044669786836936537
0.5458281250000001,-0.0004465790119292587
0.545859375,-0.00044646136159833677
0.545890625,-0.0004463243227378691
0.5459218750000001,-0.00044621261501876647
0.545953125,-0.0004460705714004129
0.545984375,-0.000445984722908542
0.5460156250000001,-0.000445810409871579
0.546046875,-0.00044566892073837766
0.546078125,-0.0004455537969510828
0.5461093750000001,-0.0004454194059267322
0.546140625,-0.0004453193472458636
0.546171875,-0.00044517308093455776
0.5462031250000001,-0.00044505475072127015
0.546234375,-0.0004459563960887425
0.546265625,-0.0004458219207767178
0.5462968750000001,-0.0004457227086107629
0.546328125,-0.00044561830113585416
0.546359375,-0.00044550368963676423
0.5463906250000001,-0.0004453262483936071
0.5464218750000001,-0.00044523885739929797
0.546453125,-0.0004451138146975772
0.546484375,-0.00044503293254830045
0.5465156250000001,-0.00044485701083139123
0.546546875,-0.0004437000959481019
0.546578125,-0.0004435697458785165
0.5466093750000001,-0.000443487347820605
0.546640625,-0.0004433714313534787
0.546671875,-0.0004432010438568737
0.5467031250000001,-0.00044307621571094274
0.546734375,-0.0004429758697742578
0.546765625,-0.0004428474084610737
0.5467968750000001,-0.00044276148744440413
0.546828125,-0.00044265775005338653
0.546859375,-0.00044249342532552693
0.5468906250000001,-0.00044235508276043584
0.546921875,-0.00044224950591460754
0.546953125,-0.0004421365040077965
0.5469843750000001,-0.0004419995639729016
0.547015625,-0.0004418926672668591
0.547046875,-0.0004427941006695871
0.5470781250000001,-0.0004426721472600842
0.547109375,-0.00044255351815111754
0.547140625,-0.00044246712114380526
0.5471718750000001,-0.00044233327756054014
0.547203125,-0.0004422116904474055
0.547234375,-0.0004420862753828081
0.5472656250000001,-0.0004419600349798575
0.547296875,-0.0004418901903016498
0.547328125,-0.00044175383911108923
0.5473593750000001,-0.00044064393899159726
0.547390625,-0.000440444977547666
0.5474218750000001,-0.000440387219256988
0.5474531250000001,-0.0004402564604277792
0.547484375,-0.0004401251237239126
0.5475156250000001,-0.0004400091880801399
0.5475468750000001,-0.0004399076047961678
0.547578125,-0.0004398026463604404
0.547609375,-0.0004396623389554752
0.5476406250000001,-0.00043958275781441625
0.547671875,-0.0004395049099084336
0.547703125,-0.00043936211066728653
0.5477343750000001,-0.00043921025813892234
0.547765625,-0.00043908266705738885
0.547796875,-0.00043899805881957715
0.5478281250000001,-0.0004399581356281587
0.547859375,-0.000439796227068974
0.547890625,-0.0004397073139936758
0.5479218750000001,-0.0004395808634842513
0.547953125,-0.00043947994089690856
0.547984375,-0.0004393147884676138
0.5480156250000001,-0.00043919838818912843
0.548046875,-0.00043911863018728653
0.548078125,-0.00043901767912852413
0.5481093750000001,-0.00043890417572267637
0.548140625,-0.0004377121844478804
0.548171875,-0.00043763904140507043
0.5482031250000001,-0.00043755753471688696
0.548234375,-0.0004374742952392985
0.548265625,-0.000437342334258177
0.5482968750000001,-0.00043718415935400934
0.548328125,-0.000437090213137821
0.548359375,-0.00043695231345915186
0.5483906250000001,-0.0004368474869469244
0.5484218750000001,-0.00043672177611110696
0.548453125,-0.0004366654686300611
0.548484375,-0.000436637361169355
0.5485156250000001,-0.00043640294470564944
0.548546875,-0.0004362992446574482
0.548578125,-0.0004362001502270091
0.5486093750000001,-0.0004361528600563547
0.548640625,-0.00043702605995685206
0.548671875,-0.00043695857353533846
0.5487031250000001,-0.00043681836674094865
0.548734375,-0.00043677743745153264
0.548765625,-0.0004366382071891231
0.5487968750000001,-0.0004366176357838772
0.548828125,-0.00043643120882810166
0.548859375,-0.0004363170922652218
0.5488906250000001,-0.0004362098829968561
0.548921875,-0.00043613966469815274
0.548953125,-0.00043496087113156084
0.5489843750000001,-0.00043484815421375445
0.549015625,-0.0004347624311393586
0.549046875,-0.0004346614342774502
0.5490781250000001,-0.00043452147077154696
0.549109375,-0.0004344059166133882
0.549140625,-0.0004343532407494813
0.5491718750000001,-0.0004342919780601501
0.549203125,-0.00043415448454058037
0.549234375,-0.0004340828547495859
0.5492656250000001,-0.00043397779328666064
0.549296875,-0.0004338361959228959
0.5493281250000001,-0.00043369606185670456
0.5493593750000001,-0.00043354389733547133
0.549390625,-0.00043348536636408225
0.5494218750000001,-0.00043439822640010256
0.5494531250000001,-0.0004343669284290197
0.549484375,-0.0004342894952036602
0.5495156250000001,-0.00043414366492210144
0.5495468750000001,-0.0004341050266004551
0.549578125,-0.0004339068228828846
0.549609375,-0.0004339226362646692
0.5496406250000001,-0.00043378973810924426
0.549671875,-0.00043374765258837045
0.549703125,-0.000433522010203323
0.5497343750000001,-0.00043247833655210566
0.549765625,-0.00043232845363137123
0.549796875,-0.0004321949164954528
0.5498281250000001,-0.0004320701847600611
0.549859375,-0.00043212955274466586
0.549890625,-0.0004320793052783878
0.5499218750000001,-0.0004318716173832213
0.549953125,-0.000431877845774184
0.549984375,-0.00043159981885852045
0.5500156250000001,-0.0004315457816036067
0.550046875,-0.00043151377455243056
0.550078125,-0.0004314146432071869
0.5501093750000001,-0.00043135091963427546
0.550140625,-0.0004312986272489022
0.550171875,-0.00043113329485166413
0.5502031250000001,-0.000431056346659367
0.550234375,-0.00043204904491370155
0.550265625,-0.0004319089663646844
0.5502968750000001,-0.0004317814112639595
0.5503281250000001,-0.0004317016916537894
0.550359375,-0.00043153710189921396
0.5503906250000001,-0.00043151864100428317
0.5504218750000001,-0.00043148547684983274
0.550453125,-0.00043142623224989157
0.550484375,-0.000431249729460792
0.5505156250000001,-0.00043119187129334047
0.550546875,-0.0004300217403841941
0.550578125,-0.00042987221820995486
0.5506093750000001,-0.0004298733165518376
0.550640625,-0.00042979329532796123
0.550671875,-0.0004296997471867764
0.5507031250000001,-0.0004295480249455197
0.550734375,-0.0004295354490976566
0.550765625,-0.0004294522583243379
0.5507968750000001,-0.0004294261234119162
0.550828125,-0.0004292528764278797
0.550859375,-0.0004291557575998861
0.5508906250000001,-0.00042907921906363417
0.550921875,-0.00042905687345363985
0.550953125,-0.0004289058301885709
0.5509843750000001,-0.0004288384934398107
0.551015625,-0.00042972310407420056
0.551046875,-0.0004296758261432901
0.5510781250000001,-0.00042960134148033874
0.551109375,-0.0004295075791481695
0.551140625,-0.0004294139655200077
0.5511718750000001,-0.0004293174991517809
0.551203125,-0.00042925601011074843
0.551234375,-0.0004291321404312279
0.5512656250000001,-0.00042903058805818933
0.551296875,-0.00042896003110370895
0.5513281250000001,-0.0004278673172356251
0.5513593750000001,-0.00042780690864344106
0.551390625,-0.00042774670164982126
0.5514218750000001,-0.000427632575533049
0.5514531250000001,-0.0004275175301651016
0.551484375,-0.00042754210973328793
0.5515156250000001,-0.00042736030680643605
0.5515468750000001,-0.00042731636206561757
0.551578125,-0.00042728121104572414
0.551609375,-0.0004271658972839973
0.5516406250000001,-0.00042708774524991694
0.551671875,-0.0004270086238501031
0.551703125,-0.00042691421328730494
0.5517343750000001,-0.000426857867281763
0.551765625,-0.0004267623462712103
0.551796875,-0.00042662916819325575
0.5518281250000001,-0.0004276494340180459
0.551859375,-0.00042758933233431884
0.551890625,-0.00042746274586930727
0.5519218750000001,-0.000427415795596027
0.551953125,-0.0004273289625353685
0.551984375,-0.0004272634323163188
0.5520156250000001,-0.0004271974554125105
0.552046875,-0.00042711630405092155
0.552078125,-0.00042701083599434864
0.5521093750000001,-0.00042692730225950964
0.552140625,-0.0004258565049376842
0.552171875,-0.0004257487648827579
0.5522031250000001,-0.00042567293538733897
0.552234375,-0.0004256369212826405
0.552265625,-0.00042555362179273054
0.5522968750000001,-0.0004254701241508674
0.5523281250000001,-0.00042538703516350335
0.552359375,-0.00042530577622380134
0.5523906250000001,-0.0004252566524361942
0.5524218750000001,-0.00042515949103289624
0.552453125,-0.00042511022480763716
0.552484375,-0.00042502919580525433
0.5525156250000001,-0.0004249767111177971
0.552546875,-0.0004249025136894083
0.552578125,-0.0004248223589140357
0.5526093750000001,-0.00042478883417898516
0.552640625,-0.00042572161847228424
0.552671875,-0.00042564344829915113
0.5527031250000001,-0.00042560967842383834
0.552734375,-0.0004255040334662577
0.552765625,-0.0004254499545125537
0.5527968750000001,-0.000425362169907878
0.552828125,-0.00042531443807600905
0.552859375,-0.00042521839439352976
0.5528906250000001,-0.00042514787961650535
0.552921875,-0.0004250699680526035
0.552953125,-0.0004239813945227794
0.5529843750000001,-0.00042391509763742286
0.553015625,-0.00042384217871483526
0.553046875,-0.00042378116516869624
0.5530781250000001,-0.000423739306313016
0.553109375,-0.0004236903965628147
0.553140625,-0.00042360863508188185
0.5531718750000001,-0.00042357185676727277
0.553203125,-0.0004235187200746435
0.5532343750000001,-0.0004234325887611662
0.5532656250000001,-0.00042335672802015084
0.553296875,-0.0004232769855507454
0.5533281250000001,-0.00042316694524588416
0.5533593750000001,-0.0004231410771859956
0.553390625,-0.00042309814234042786
0.5534218750000001,-0.00042405462980538156
0.5534531250000001,-0.00042398627478798523
0.553484375,-0.0004239382836577141
0.553515625,-0.00042389995877007564
0.5535468750000001,-0.00042379763124388015
0.553578125,-0.00042374303843040195
0.553609375,-0.00042373442272193584
0.5536406250000001,-0.0004236544441869397
0.553671875,-0.00042357980755500235
0.553703125,-0.00042350990849841785
0.5537343750000001,-0.00042243249576537356
0.553765625,-0.00042238403926180695
0.553796875,-0.00042233746296776314
0.5538281250000001,-0.0004222700857673886
0.553859375,-0.0004221969292624028
0.553890625,-0.0004221529681311953
0.5539218750000001,-0.00042211402937882697
0.553953125,-0.0004220061534485897
0.553984375,-0.00042197492455565977
0.5540156250000001,-0.00042193755253074755
0.554046875,-0.0004218623232851368
0.554078125,-0.00042183691022738834
0.5541093750000001,-0.00042176962570758536
0.554140625,-0.00042168404998495224
0.554171875,-0.0004216713821487694
0.5542031250000001,-0.0004215542563695551
0.5542343750000001,-0.00042258525850195905
0.554265625,-0.00042254340689677067
0.5542968750000001,-0.000422483625423159
0.5543281250000001,-0.0004224513442605757
0.554359375,-0.0004223806138474867
0.5543906250000001,-0.00042233105413903155
0.5544218750000001,-0.00042227368261698456
0.554453125,-0.0004222226280274008
0.554484375,-0.00042220051766266725
0.5545156250000001,-0.00042210858278833585
0.554546875,-0.0004210271791101547
0.554578125,-0.00042098946079655725
0.5546093750000001,-0.0004209364921756928
0.554640625,-0.0004208559434239201
0.554671875,-0.00042085237192038966
0.5547031250000001,-0.0004207893842301802
0.554734375,-0.00042078894145958223
0.554765625,-0.0004206760480805344
0.5547968750000001,-0.0004206834462004566
0.554828125,-0.00042062099572802436
0.554859375,-0.0004205633114077595
0.5548906250000001,-0.0004205085474660031
0.554921875,-0.0004204447012736423
0.554953125,-0.0004203997407173435
0.5549843750000001,-0.0004204067561474345
0.555015625,-0.0004213880334176384
0.555046875,-0.0004213157599756226
0.5550781250000001,-0.00042126322255748444
0.555109375,-0.0004212252372523054
0.555140625,-0.00042115965522939586
0.5551718750000001,-0.0004211007521439658
0.555203125,-0.00042107243465999006
0.5552343750000001,-0.00042105973512811257
0.5552656250000001,-0.00042101018687932396
0.555296875,-0.0004209877873108045
0.5553281250000001,-0.0004198845428759618
0.5553593750000001,-0.000419861740265301
0.555390625,-0.00041985445742141747
0.5554218750000001,-0.0004198204311503667
0.5554531250000001,-0.0004197808036809775
0.555484375,-0.0004197131753531924
0.5555156250000001,-0.000419660550470477
0.5555468750000001,-0.00041962801027305846
0.555578125,-0.00041955206020168057
0.555609375,-0.00041951806031965966
0.5556406250000001,-0.00041948604660292654
0.555671875,-0.0004194443568763667
0.555703125,-0.00041942989781659085
0.5557343750000001,-0.0004194114293953957
0.555765625,-0.00041935896181616306
0.555796875,-0.0004193042128132901
0.5558281250000001,-0.00042031241503903694
0.555859375,-0.00042028644934051507
0.555890625,-0.0004202761059635962
0.5559218750000001,-0.00042022395916040817
0.555953125,-0.00042014574348238354
0.555984375,-0.00042017685517118514
0.5560156250000001,-0.000420125025052967
0.556046875,-0.00042009659988843234
0.556078125,-0.0004200468639106031
0.5561093750000001,-0.0004200083887106257
0.556140625,-0.0004189325023994245
0.556171875,-0.00041892357153392595
0.5562031250000001,-0.00041889868956625914
0.5562343750000001,-0.0004188607598471644
0.556265625,-0.0004187847802898659
0.5562968750000001,-0.0004187349451739361
0.5563281250000001,-0.0004187716761259938
0.556359375,-0.0004187903457439565
0.5563906250000001,-0.00041870677161027353
0.5564218750000001,-0.0004186950591410013
0.556453125,-0.0004186775103208473
0.556484375,-0.00041859009359274113
0.5565156250000001,-0.00041861115515971076
0.556546875,-0.00041853361397802685
0.556578125,-0.00041853143035442547
0.5566093750000001,-0.000419501650128315
0.556640625,-0.00041949767228519064
0.556671875,-0.00041949297423721915
0.5567031250000001,-0.0004194523353340182
0.556734375,-0.0004194116476621476
0.556765625,-0.00041939403356495986
0.5567968750000001,-0.0004194042590284011
0.556828125,-0.00041935603967970664
0.556859375,-0.00041933058369181264
0.5568906250000001,-0.0004193094855837326
0.556921875,-0.00041827382206042346
0.556953125,-0.0004182192193936396
0.5569843750000001,-0.00041822059283109364
0.557015625,-0.00041820965243336006
0.557046875,-0.00041814252891488046
0.5570781250000001,-0.00041812280478628616
0.557109375,-0.0004181372344959425
0.5571406250000001,-0.00041810464114660356
0.5571718750000001,-0.00041808585395693154
0.557203125,-0.0004180532239000459
0.5572343750000001,-0.0004180241140331331
0.5572656250000001,-0.0004179957207055343
0.557296875,-0.0004179234160304676
0.5573281250000001,-0.00041797387891952253
0.5573593750000001,-0.0004179567007524185
0.557390625,-0.0004179404018578581
0.5574218750000001,-0.00041892099564938556
0.5574531250000001,-0.0004189402339891679
0.557484375,-0.00041888971773897804
0.5575156250000001,-0.0004189034687924059
0.5575468750000001,-0.0004189040143317904
0.557578125,-0.0004188489605164436
0.557609375,-0.00041879264793998755
0.5576406250000001,-0.00041875261437145095
0.557671875,-0.0004188069057275076
0.557703125,-0.0004188127886890908
0.5577343750000001,-0.0004177472154371434
0.557765625,-0.0004176964131899358
0.557796875,-0.000417692531913573
0.5578281250000001,-0.0004177039955950493
0.557859375,-0.0004176450099750359
0.557890625,-0.0004176625929167427
0.5579218750000001,-0.0004176259325974971
0.557953125,-0.00041768135635441433
0.557984375,-0.0004175790008131633
0.5580156250000001,-0.00041764579300689747
0.558046875,-0.0004175297360219446
0.558078125,-0.00041752325566903753
0.5581093750000001,-0.0004175268521852335
0.5581406250000001,-0.0004176217349429537
0.558171875,-0.0004175832718460379
0.5582031250000001,-0.00041852909981345693
0.5582343750000001,-0.00041859589965753674
0.558265625,-0.00041853264479906754
0.5582968750000001,-0.0004185776736217797
0.5583281250000001,-0.0004185703846742647
0.558359375,-0.00041854543238502295
0.5583906250000001,-0.000418482804565988
0.5584218750000001,-0.00041846982055952775
0.558453125,-0.00041849804342185964
0.558484375,-0.00041852715624301345
0.5585156250000001,-0.0004175256013034048
0.558546875,-0.00041740635763203027
0.558578125,-0.00041743355423323747
0.5586093750000001,-0.00041745347955859935
0.558640625,-0.00041751299845554923
0.558671875,-0.00041744604855369766
0.5587031250000001,-0.00041751829314465305
0.558734375,-0.0004174659544031664
0.558765625,-0.0004174689236676951
0.5587968750000001,-0.00041730972797440063
0.558828125,-0.0004173771228307907
0.558859375,-0.00041737597655307906
0.5588906250000001,-0.0004174557994919767
0.558921875,-0.0004174355825293588
0.558953125,-0.00041741277095449364
0.5589843750000001,-0.00041741505824607894
0.559015625,-0.00041841261888980047
0.559046875,-0.0004184075378633745
0.5590781250000001,-0.00041834861024152986
0.559109375,-0.00041840058296615384
0.5591406250000001,-0.0004184344596526099
0.5591718750000001,-0.00041844493388056014
0.559203125,-0.0004184563493561458
0.5592343750000001,-0.00041845615611266207
0.5592656250000001,-0.000418491770150492
0.559296875,-0.00041835176008901687
0.5593281250000001,-0.00041745714874694834
0.5593593750000001,-0.00041742342654210035
0.559390625,-0.00041747486839341374
0.5594218750000001,-0.0004174353379074666
0.5594531250000001,-0.00041745456204140413
0.559484375,-0.00041738068841621484
0.5595156250000001,-0.0004174500695557498
0.5595468750000001,-0.00041740995488352695
0.559578125,-0.00041733895221916784
0.559609375,-0.0004174796573294115
0.5596406250000001,-0.00041745518992865327
0.559671875,-0.00041749564672371314
0.559703125,-0.00041758460661912855
0.5597343750000001,-0.0004174307434522753
0.559765625,-0.00041740549995546855
0.559796875,-0.00041842899163387764
0.5598281250000001,-0.00041857758114187404
0.559859375,-0.0004185661900685464
0.559890625,-0.0004184578296929642
0.5599218750000001,-0.00041851999307117305
0.559953125,-0.00041862416495073995
0.559984375,-0.00041842547240224237
0.5600156250000001,-0.0004186434866177771
0.560046875,-0.00041863752609601346
0.560078125,-0.0004185235587714359
0.5601093750000001,-0.00041859243298639215
0.5601406250000001,-0.00041760454390740026
0.560171875,-0.0004175311342831181
0.5602031250000001,-0.0004175227801532719
0.5602343750000001,-0.00041763187295006804
0.560265625,-0.00041763187086552023
0.5602968750000001,-0.0004176776253443093
0.5603281250000001,-0.00041764935377328755
0.560359375,-0.0004177679077777621
0.560390625,-0.00041769050998687746
0.5604218750000001,-0.0004178072642130118
0.560453125,-0.00041775592506608505
0.560484375,-0.0004177755135192432
0.5605156250000001,-0.00041769020218112435
0.560546875,-0.00041777354778928244
0.560578125,-0.0004178034548366974
0.5606093750000001,-0.00041895006488086584
0.560640625,-0.0004188060318013817
0.560671875,-0.00041881693875846226
0.5607031250000001,-0.00041889116065145504
0.560734375,-0.00041889759000262455
0.560765625,-0.00041892314980441353
0.5607968750000001,-0.0004189209130127103
0.560828125,-0.0004189196620951463
0.560859375,-0.00041906454847746855
0.5608906250000001,-0.00041897635460945437
0.560921875,-0.0004180337597025213
0.560953125,-0.00041796414255375336
0.5609843750000001,-0.0004180152635039208
0.561015625,-0.00041810164755609613
0.5610468750000001,-0.0004180089922151062
0.5610781250000001,-0.00041804452360641453
0.561109375,-0.00041809472811839277
0.5611406250000001,-0.0004181951675306106
0.5611718750000001,-0.00041813478891521844
0.561203125,-0.000418195441933715
0.561234375,-0.00041831137522111567
0.5612656250000001,-0.00041828169184048025
0.561296875,-0.000418250256605697
0.561328125,-0.0004182935673504168
0.5613593750000001,-0.00041830046989845687
0.561390625,-0.0004182937915811688
0.561421875,-0.000419428908141839
0.5614531250000001,-0.0004193865039188588
0.561484375,-0.00041947326082813347
0.561515625,-0.0004195275368605311
0.5615468750000001,-0.00041948537899624133
0.561578125,-0.0004195145327801908
0.561609375,-0.00041960531519908556
0.5616406250000001,-0.0004195616858199344
0.561671875,-0.00041969782881588064
0.561703125,-0.00041961997726909506
0.5617343750000001,-0.00041860512657095755
0.561765625,-0.0004186728374941731
0.561796875,-0.00041869403599133215
0.5618281250000001,-0.0004186675877856441
0.561859375,-0.0004187579297396521
0.561890625,-0.0004188712985275442
0.561921875,-0.0004188252996190217
0.561953125,-0.0004188280359737409
0.561984375,-0.00041892835679632756
0.562015625,-0.0004189504895108914
0.5620468750000001,-0.0004190062728643279
0.562078125,-0.0004189501111610816
0.562109375,-0.0004190590052075005
0.5621406250000001,-0.00041915008782456714
0.562171875,-0.00041912901701290917
0.562203125,-0.00042021843873606135
0.5622343750000001,-0.00042025009882182274
0.562265625,-0.00042024161144647854
0.562296875,-0.0004202550096282995
0.5623281250000001,-0.00042034720473132364
0.562359375,-0.00042027698616093484
0.562390625,-0.00042038048445674353
0.5624218750000001,-0.00042046347919211247
0.562453125,-0.00042048331548985574
0.562484375,-0.0004204830935631079
0.5625156250000001,-0.0004195006240906504
0.562546875,-0.0004195628598728518
0.562578125,-0.0004195743404364072
0.5626093750000001,-0.0004196655171893604
0.562640625,-0.000419726346358007
0.562671875,-0.00041974396555226334
0.5627031250000001,-0.00041981435772264764
0.562734375,-0.00041985912934421055
0.5627656249999999,-0.0004198689028467456
0.5627968750000001,-0.0004198855127807502
0.562828125,-0.00041997896014715763
0.5628593749999999,-0.00042001240595524597
0.5628906250000001,-0.0004200323502306508
0.562921875,-0.0004200951091818325
0.5629531249999999,-0.00042014901776715047
0.5629843750000001,-0.0004201823380286518
0.563015625,-0.00042123280749751385
0.563046875,-0.0004212803641111054
0.5630781250000001,-0.00042130474672445045
0.563109375,-0.0004213374054875471
0.563140625,-0.0004214152217035319
0.5631718750000001,-0.00042143301904256497
0.563203125,-0.0004215280947219985
0.563234375,-0.0004215628294191101
0.5632656250000001,-0.0004216502994723176
0.563296875,-0.00042170177655441454
0.563328125,-0.0004206325607217509
0.5633593750000001,-0.00042073350911474294
0.563390625,-0.0004207677678476768
0.563421875,-0.0004207901785797663
0.563453125,-0.0004208378922998038
0.563484375,-0.00042092896493543114
0.563515625,-0.0004209742411620185
0.563546875,-0.00042100244952008453
0.563578125,-0.0004210611891469207
0.563609375,-0.000421179146210926
0.563640625,-0.00042116132910185317
0.563671875,-0.00042127282839830166
0.563703125,-0.0004212854628474552
0.563734375,-0.0004213449243706882
0.563765625,-0.0004213882589746837
0.563796875,-0.00042247779069019137
0.563828125,-0.0004225246134639121
0.563859375,-0.0004225750123658528
0.563890625,-0.00042261681446839616
0.563921875,-0.00042272502074516133
0.563953125,-0.00042279356657873995
0.563984375,-0.0004227964343976598
0.564015625,-0.00042286210825213943
0.5640468750000001,-0.0004229158404123398
0.564078125,-0.00042295110444351414
0.564109375,-0.0004220182869281164
0.5641406250000001,-0.000422071654222457
0.564171875,-0.00042213645753468726
0.564203125,-0.0004221701114081808
0.5642343750000001,-0.0004222547428402029
0.564265625,-0.000422280926825086
0.5642968749999999,-0.0004223745313134408
0.5643281250000001,-0.0004224123683833625
0.564359375,-0.00042249353708641996
0.5643906249999999,-0.00042257201813732104
0.5644218750000001,-0.0004226239824272615
0.564453125,-0.00042267207415306457
0.5644843749999999,-0.00042274004965608264
0.5645156250000001,-0.00042278009373689085
0.564546875,-0.00042284221472803363
0.5645781249999999,-0.00042290064604022515
0.5646093750000001,-0.0004240084479141537
0.564640625,-0.00042408455485461877
0.5646718749999999,-0.00042410473334570514
0.5647031250000001,-0.00042419045911391146
0.564734375,-0.0004242444858592667
0.5647656249999999,-0.0004243211543310463
0.5647968750000001,-0.0004244088205004465
0.564828125,-0.000424473753974447
0.5648593749999999,-0.0004245461714378687
0.5648906250000001,-0.0004246300199976863
0.564921875,-0.0004236430957728493
0.564953125,-0.00042370930799273676
0.564984375,-0.00042376989690243866
0.565015625,-0.0004238492724166834
0.565046875,-0.00042390367334239204
0.565078125,-0.0004239641854607151
0.565109375,-0.0004240364480351602
0.565140625,-0.0004241011038990383
0.565171875,-0.000424179806592824
0.565203125,-0.0004242653608035954
0.565234375,-0.0004243311767416491
0.565265625,-0.0004243680612218831
0.565296875,-0.00042448164198556626
0.565328125,-0.00042455560565261147
0.565359375,-0.00042462174259625535
0.565390625,-0.0004257120823122004
0.565421875,-0.0004257889267619136
0.565453125,-0.0004258813602151107
0.565484375,-0.0004259193118964569
0.565515625,-0.0004260062726857486
0.565546875,-0.00042607593639567426
0.565578125,-0.0004261524292149682
0.565609375,-0.0004261745998383748
0.565640625,-0.0004263021098860273
0.565671875,-0.00042638242389882175
0.565703125,-0.00042544939409518145
0.565734375,-0.0004255157756379857
0.565765625,-0.0004255646635551863
0.565796875,-0.00042561067985501244
0.5658281249999999,-0.0004257284340208542
0.565859375,-0.00042581545224517486
0.565890625,-0.00042593506024445754
0.5659218749999999,-0.00042599305780486457
0.5659531250000001,-0.0004260719790713727
0.565984375,-0.0004261444621976723
0.5660156249999999,-0.00042621833983251534
0.5660468750000001,-0.0004262858933143654
0.566078125,-0.0004263537984508861
0.5661093749999999,-0.0004264492504806802
0.5661406250000001,-0.00042648876788326656
0.566171875,-0.00042659786220532875
0.5662031249999999,-0.0004277137687365429
0.5662343750000001,-0.00042780458276070465
0.566265625,-0.0004278516244241859
0.5662968749999999,-0.00042798807231088365
0.5663281250000001,-0.00042805885168691743
0.566359375,-0.0004281130018597562
0.5663906249999999,-0.00042825730761823083
0.5664218750000001,-0.0004283357457610104
0.566453125,-0.0004283889048625894
0.5664843749999999,-0.0004284545793623862
0.566515625,-0.0004275563961681078
0.566546875,-0.00042759849100859615
0.5665781249999999,-0.00042768726450242295
0.566609375,-0.0004277703849618758
0.566640625,-0.000427865842112983
0.5666718749999999,-0.00042793812493768096
0.566703125,-0.00042804971568765476
0.566734375,-0.00042812293343733043
0.5667656249999999,-0.0004282302392965495
0.566796875,-0.0004283539143235607
0.566828125,-0.0004284315131006522
0.5668593749999999,-0.00042844607254492045
0.566890625,-0.00042855822048258607
0.566921875,-0.0004286081510181672
0.566953125,-0.0004287734105895072
0.566984375,-0.0004298299621953855
0.567015625,-0.00043000462669110645
0.567046875,-0.0004300821281993869
0.567078125,-0.0004302060305593214
0.567109375,-0.0004302885796398648
0.567140625,-0.000430347440907676
0.567171875,-0.00043044787392947786
0.567203125,-0.00043047316365039945
0.567234375,-0.0004305686383828597
0.567265625,-0.0004306939691383904
0.567296875,-0.0004297860768717604
0.567328125,-0.0004298456454447652
0.5673593749999999,-0.00042989131430565264
0.567390625,-0.0004300543379138766
0.567421875,-0.0004301518993606174
0.5674531249999999,-0.00043022021180714326
0.567484375,-0.0004303377831225766
0.567515625,-0.0004303976789874833
0.5675468749999999,-0.0004304986920042747
0.567578125,-0.00043066546312189175
0.567609375,-0.00043069900465764893
0.5676406249999999,-0.00043087558976913354
0.567671875,-0.00043101252062758416
0.567703125,-0.00043104065153660304
0.5677343749999999,-0.0004311323188303448
0.567765625,-0.0004312658173364556
0.567796875,-0.0004324480546209139
0.5678281249999999,-0.0004324223839695593
0.567859375,-0.00043251284173460164
0.567890625,-0.0004326331647915571
0.5679218749999999,-0.0004327438863020172
0.5679531250000001,-0.0004328104250242368
0.567984375,-0.00043291727182252077
0.5680156249999999,-0.00043305900001288505
0.5680468750000001,-0.0004331344398631823
0.568078125,-0.00043319594684770174
0.5681093749999999,-0.00043240051811346825
0.568140625,-0.00043243894765944424
0.568171875,-0.0004325924931512237
0.5682031249999999,-0.0004325687391449548
0.568234375,-0.00043266451981367055
0.568265625,-0.0004328071333767336
0.5682968749999999,-0.0004329709070208451
0.568328125,-0.0004330463089875086
0.568359375,-0.0004331900582627904
0.5683906249999999,-0.00043332755279778395
0.568421875,-0.0004333909535887831
0.568453125,-0.0004335352924232372
0.5684843749999999,-0.00043359490298959524
0.568515625,-0.0004337093616021623
0.568546875,-0.00043380182976768267
0.5685781249999999,-0.0004349690005998122
0.568609375,-0.00043507049233151157
0.568640625,-0.0004352709821724629
0.5686718749999999,-0.0004352065543119718
0.568703125,-0.0004353428599523576
0.568734375,-0.0004355326915251381
0.5687656249999999,-0.0004356964078441397
0.568796875,-0.0004356656542887985
0.568828125,-0.0004358358136172871
0.568859375,-0.00043594781499719376
0.5688906249999999,-0.00043510479745988845
0.568921875,-0.0004350630152451379
0.568953125,-0.00043523733633116235
0.5689843749999999,-0.00043531089888256685
0.569015625,-0.0004354984535144199
0.569046875,-0.00043554827950859076
0.5690781249999999,-0.00043575155671245897
0.569109375,-0.0004358310917424654
0.569140625,-0.0004359320403739403
0.5691718749999999,-0.000435935571473485
0.569203125,-0.000436205014597936
0.569234375,-0.0004362458264881852
0.5692656249999999,-0.0004364849531576301
0.569296875,-0.0004365663815233331
0.569328125,-0.0004366372140283334
0.5693593749999999,-0.00043667659931193037
0.569390625,-0.0004378562278148021
0.569421875,-0.00043791491929302817
0.5694531249999999,-0.0004380186263741037
0.569484375,-0.00043829835168724546
0.569515625,-0.00043842189095265327
0.5695468749999999,-0.00043839580691093505
0.5695781249999999,-0.0004386212796247263
0.569609375,-0.0004386435272853359
0.5696406249999999,-0.0004388473333901896
0.5696718749999999,-0.0004389128165223216
0.569703125,-0.00043799276119105973
0.5697343749999999,-0.0004382356166142201
0.5697656249999999,-0.00043836716162848344
0.569796875,-0.0004382112519587811
0.5698281249999999,-0.00043851982770406334
0.569859375,-0.00043871092188604854
0.569890625,-0.0004387320552686688
0.5699218749999999,-0.0004389689784150552
0.569953125,-0.00043898758756660827
0.569984375,-0.0004392996007335642
0.5700156250000001,-0.0004392317908594387
0.5700468750000001,-0.00043942703890580137
0.570078125,-0.0004394952992977999
0.5701093750000001,-0.00043957911972205416
0.5701406250000001,-0.0004398251369661377
0.570171875,-0.0004408494209710012
0.5702031250000001,-0.0004410062141592397
0.5702343750000001,-0.0004410690492458111
0.570265625,-0.00044127341388262853
0.5702968750000001,-0.0004413344063006752
0.5703281250000001,-0.00044166687404732785
0.570359375,-0.00044176209906652414
0.570390625,-0.00044167490113928426
0.5704218750000001,-0.00044196604720175836
0.570453125,-0.0004419955595636321
0.570484375,-0.00044208605406254736
0.5705156250000001,-0.00044129417510960917
0.570546875,-0.00044139971272873224
0.570578125,-0.00044157855831801485
0.5706093750000001,-0.0004417192957702071
0.570640625,-0.000441772559400401
0.570671875,-0.0004418464021716806
0.5707031250000001,-0.0004421622955012028
0.570734375,-0.000442256267070458
0.570765625,-0.00044226235127098334
0.5707968750000001,-0.00044247700667398443
0.570828125,-0.0004425523384855093
0.5708593750000001,-0.000442647369839351
0.5708906250000001,-0.00044287519835160133
0.570921875,-0.00044294448688062676
0.5709531250000001,-0.00044312464381165984
0.5709843750000001,-0.0004443352575728074
0.571015625,-0.0004444937870591234
0.5710468750000001,-0.0004446430654138009
0.5710781250000001,-0.00044472786517262
0.571109375,-0.00044473353506114394
0.5711406250000001,-0.0004449839218287205
0.5711718750000001,-0.0004450970035461063
0.571203125,-0.00044519498365041404
0.571234375,-0.00044543820096503567
0.5712656250000001,-0.0004455732973839138
0.571296875,-0.00044456316217104247
0.571328125,-0.00044477497432587887
0.5713593750000001,-0.0004448930007739868
0.571390625,-0.0004449879962648909
0.571421875,-0.0004452131246838881
0.5714531250000001,-0.0004453112647834351
0.571484375,-0.0004454645775263666
0.571515625,-0.00044552542190732375
0.5715468750000001,-0.00044579081259474296
0.571578125,-0.00044588922603880365
0.571609375,-0.0004460556703890506
0.5716406250000001,-0.00044617112133060743
0.571671875,-0.00044633394876524707
0.571703125,-0.0004464507173202112
0.5717343750000001,-0.00044657898124973033
0.571765625,-0.0004477341075069252
0.571796875,-0.0004479063943358119
0.5718281250000001,-0.00044805905558698705
0.5718593750000001,-0.0004482336903758946
0.571890625,-0.0004483446161361593
0.571921875,-0.000448491123116998
0.5719531250000001,-0.00044862529301851334
0.571984375,-0.0004487407751504052
0.572015625,-0.0004489253067908941
0.5720468750000001,-0.00044915979557743485
0.572078125,-0.00044925957101477065
0.572109375,-0.0004483306183987734
0.5721406250000001,-0.00044853828239011656
0.572171875,-0.00044863049716942216
0.572203125,-0.0004487580186247689
0.5722343750000001,-0.0004489596506003085
0.572265625,-0.0004490603142445135
0.572296875,-0.0004491802065933609
0.5723281250000001,-0.0004493724799703447
0.572359375,-0.0004495452903356331
0.572390625,-0.0004496678203907492
0.5724218750000001,-0.00044981531390039103
0.572453125,-0.0004499666500725544
0.572484375,-0.0004500818781233082
0.5725156250000001,-0.00045029650667752913
0.572546875,-0.00045044415603026633
0.572578125,-0.0004515814292817555
0.5726093750000001,-0.0004517126260884033
0.572640625,-0.0004518587882704553
0.572671875,-0.00045203190072313354
0.5727031250000001,-0.00045220333318126554
0.572734375,-0.0004523467489963018
0.572765625,-0.0004524877158158247
0.5727968750000001,-0.0004526656423718481
0.572828125,-0.0004528029298277794
0.572859375,-0.0004529743278388551
0.5728906250000001,-0.00045208724640254105
0.572921875,-0.0004522109867934748
0.572953125,-0.00045241307091995614
0.5729843750000001,-0.0004525249669413284
0.573015625,-0.00045270523402749646
0.573046875,-0.00045284705254013125
0.5730781250000001,-0.0004530081931236607
0.573109375,-0.0004531771144148933
0.573140625,-0.00045335005752851487
0.5731718750000001,-0.00045346614354835335
0.573203125,-0.0004536216744333299
0.573234375,-0.00045380988025656155
0.5732656250000001,-0.0004539311958040651
0.573296875,-0.00045409844202418115
0.573328125,-0.000454304074192495
0.5733593750000001,-0.00045544507436655335
0.573390625,-0.0004555999943623504
0.573421875,-0.00045576206252609386
0.573453125,-0.0004559270077598432
0.573484375,-0.0004560259104844991
0.573515625,-0.0004562508204505461
0.573546875,-0.0004563974354836603
0.573578125,-0.00045658567421508894
0.573609375,-0.00045673928402881203
0.573640625,-0.0004568768162972331
0.573671875,-0.00045704271662078133
0.573703125,-0.0004561813973899681
0.573734375,-0.00045633069317300295
0.5737656250000001,-0.00045649579352942393
0.573796875,-0.00045667567108307466
0.573828125,-0.00045682912641964446
0.5738593750000001,-0.0004570023636903814
0.573890625,-0.00045716894168273264
0.573921875,-0.0004572785879577157
0.5739531250000001,-0.0004574719250466444
0.573984375,-0.00045764366832216213
0.574015625,-0.0004577825726034754
0.5740468750000001,-0.0004579973273594329
0.574078125,-0.0004581647655691676
0.574109375,-0.00045828723581964326
0.5741406250000001,-0.00045848771327802046
0.574171875,-0.00045964216428074495
0.574203125,-0.0004597950481175228
0.5742343750000001,-0.00045999433340162404
0.574265625,-0.0004601472108425181
0.5742968749999999,-0.00046032496695803254
0.5743281250000001,-0.0004604750083473941
0.574359375,-0.0004606478640031414
0.5743906249999999,-0.0004607868057693379
0.5744218750000001,-0.0004609327811948283
0.574453125,-0.0004611279434095783
0.5744843749999999,-0.00046027091138600706
0.5745156250000001,-0.0004605227433448697
0.574546875,-0.0004606480459212192
0.5745781249999999,-0.0004607999621568312
0.5746093750000001,-0.00046097924120475087
0.574640625,-0.0004611436009585926
0.5746718749999999,-0.0004613151405060481
0.5747031250000001,-0.00046151572142771186
0.574734375,-0.00046169826526766544
0.574765625,-0.00046183010452643253
0.5747968750000001,-0.00046198809678903857
0.574828125,-0.00046214911558442595
0.574859375,-0.00046231943190669367
0.5748906250000001,-0.0004625431805255417
0.574921875,-0.0004626864108486714
0.574953125,-0.0004628731385841259
0.574984375,-0.00046402642799180105
0.575015625,-0.00046417525356908657
0.575046875,-0.0004644018743551817
0.575078125,-0.0004645628106304117
0.575109375,-0.0004647293189078902
0.575140625,-0.00046495418565171975
0.575171875,-0.00046510841682723125
0.575203125,-0.0004652276996422802
0.575234375,-0.0004654064099735289
0.575265625,-0.0004655717520103339
0.575296875,-0.0004647072173491265
0.575328125,-0.00046495462392905085
0.575359375,-0.0004651494197729644
0.575390625,-0.00046532552833167956
0.575421875,-0.00046546381397390146
0.575453125,-0.00046559501410509824
0.575484375,-0.0004657791512286333
0.575515625,-0.00046597516381107623
0.575546875,-0.00046616882558286193
0.575578125,-0.00046638569259496027
0.575609375,-0.0004665728256226104
0.575640625,-0.00046671023403643125
0.575671875,-0.0004669414738157421
0.575703125,-0.00046707839796580886
0.575734375,-0.0004672349839112827
0.5757656250000001,-0.0004684471438658258
0.575796875,-0.0004686116484688835
0.5758281249999999,-0.0004687870652461956
0.5758593750000001,-0.00046895458535744367
0.575890625,-0.00046914019939623547
0.5759218749999999,-0.00046933746043814617
0.5759531250000001,-0.0004695325135830389
0.575984375,-0.0004697103705158939
0.5760156249999999,-0.0004698492107838015
0.5760468750000001,-0.0004700343225230372
0.576078125,-0.0004692245099999007
0.5761093749999999,-0.00046941241805088796
0.5761406250000001,-0.00046960581904408744
0.576171875,-0.0004697942686266582
0.5762031249999999,-0.0004699779191217751
0.5762343750000001,-0.0004701715671583048
0.576265625,-0.00047028340920931416
0.5762968749999999,-0.00047042189653898753
0.5763281250000001,-0.0004706627092223928
0.576359375,-0.00047085702940832114
0.5763906249999999,-0.00047105755863318527
0.5764218750000001,-0.00047131616930792125
0.576453125,-0.0004714398338583406
0.5764843749999999,-0.00047161264293482663
0.576515625,-0.0004717586327396481
0.576546875,-0.000471921526006433
0.5765781249999999,-0.00047312130106291067
0.576609375,-0.00047330910028026835
0.576640625,-0.00047350212841732603
0.576671875,-0.00047372128453059686
0.576703125,-0.00047393275105096777
0.576734375,-0.00047412772421622645
0.576765625,-0.0004743156065410911
0.576796875,-0.00047454183095069213
0.576828125,-0.00047467061140572114
0.576859375,-0.0004748645145795233
0.576890625,-0.0004740206560835264
0.576921875,-0.0004741663519914757
0.576953125,-0.0004744301664829087
0.576984375,-0.000474608956465887
0.577015625,-0.00047482171846678634
0.577046875,-0.0004749947228945284
0.577078125,-0.00047516574871266787
0.577109375,-0.0004753571422089972
0.577140625,-0.0004755305504375515
0.577171875,-0.00047573499664395336
0.577203125,-0.0004759137365866403
0.577234375,-0.00047611401609892745
0.577265625,-0.0004762855584425074
0.577296875,-0.00047644156594635334
0.577328125,-0.00047669067647175545
0.5773593749999999,-0.0004779068500580033
0.577390625,-0.00047815786424625084
0.577421875,-0.0004782803343798339
0.5774531249999999,-0.0004785099134119869
0.577484375,-0.000478660403767428
0.577515625,-0.00047894406758230285
0.5775468749999999,-0.00047904013536360923
0.577578125,-0.00047922268872379464
0.577609375,-0.00047946336379219717
0.5776406249999999,-0.0004796418354374096
0.5776718750000001,-0.00047889320931691903
0.577703125,-0.0004790336247409849
0.5777343749999999,-0.0004792030483060511
0.5777656250000001,-0.0004794081134473771
0.577796875,-0.00047961880683098507
0.5778281249999999,-0.0004797712135107615
0.5778593750000001,-0.00048003610018729215
0.577890625,-0.0004802383762521484
0.5779218749999999,-0.0004804349388882606
0.5779531250000001,-0.0004805542763692411
0.577984375,-0.00048074122503700967
0.5780156249999999,-0.0004809700038391207
0.5780468750000001,-0.00048117423571006346
0.578078125,-0.0004813548992852468
0.5781093749999999,-0.00048149653211355253
0.578140625,-0.00048180680953975596
0.578171875,-0.00048299861406548433
0.5782031249999999,-0.00048319461954104276
0.578234375,-0.0004834230983909657
0.578265625,-0.0004836456444250528
0.5782968749999999,-0.0004837751485111605
0.578328125,-0.00048403744808638016
0.578359375,-0.0004841659526992059
0.5783906249999999,-0.0004843151400901677
0.578421875,-0.0004846353801494993
0.578453125,-0.0004847527243276445
0.5784843749999999,-0.00048392358453838713
0.578515625,-0.000484130839048115
0.578546875,-0.000484450903307114
0.5785781249999999,-0.0004845730269076934
0.578609375,-0.00048477597005464057
0.578640625,-0.00048499800287534617
0.578671875,-0.00048525156724541635
0.578703125,-0.00048536902658194436
0.578734375,-0.00048560796759821584
0.578765625,-0.000485890572030398
0.578796875,-0.0004859283097161937
0.578828125,-0.00048614992170985943
0.578859375,-0.0004863430308396019
0.5788906249999999,-0.0004865508065626731
0.578921875,-0.00048666976830614994
0.578953125,-0.0004881373670816633
0.5789843749999999,-0.0004881485315618925
0.579015625,-0.0004884393579909774
0.579046875,-0.0004886870922991213
0.5790781249999999,-0.000488878080911942
0.579109375,-0.0004889963900820207
0.579140625,-0.000489247839144738
0.5791718749999999,-0.0004893592682791714
0.579203125,-0.0004895884667386122
0.579234375,-0.0004898437598945538
0.5792656249999999,-0.0004889552698248423
0.579296875,-0.000489255943807089
0.579328125,-0.0004895353936714836
0.5793593749999999,-0.0004897538157322551
0.579390625,-0.0004898932956562962
0.579421875,-0.0004900584302828873
0.5794531249999999,-0.000490219622308885
0.579484375,-0.0004904601244657344
0.579515625,-0.0004906054887807848
0.5795468749999999,-0.0004908530820162266
0.5795781249999999,-0.0004910838288690322
0.579609375,-0.0004912482572547172
0.5796406249999999,-0.000491512714214902
0.579671875,-0.0004918010574140458
0.579703125,-0.000492030934574561
0.5797343749999999,-0.0004921371699652607
0.579765625,-0.0004933768398761168
0.579796875,-0.0004935202309845552
0.5798281249999999,-0.0004937681292436005
0.579859375,-0.0004940593059548082
0.579890625,-0.0004943410971384732
0.5799218749999999,-0.0004944220340464336
0.579953125,-0.0004946312066443151
0.579984375,-0.0004947851779852144
0.5800156249999999,-0.0004950958848520814
0.580046875,-0.0004953087526496508
0.580078125,-0.0004944094521078107
0.5801093749999999,-0.0004946392714505823
0.580140625,-0.0004949399652395756
0.580171875,-0.0004950941525517089
0.5802031249999999,-0.0004954146645276408
0.580234375,-0.0004954228356306642
0.580265625,-0.000495674347833798
0.5802968749999999,-0.0004958661427905825
0.580328125,-0.0004961663859355953
0.580359375,-0.0004963069841064788
0.5803906249999999,-0.0004965035528014111
0.580421875,-0.0004967526509970718
0.580453125,-0.0004969554218020242
0.5804843749999999,-0.0004971624162250776
0.580515625,-0.0004973113366632184
0.580546875,-0.0004987320650080632
0.580578125,-0.0004988650976731138
0.5806093749999999,-0.0004990659267417666
0.580640625,-0.0004992102348320079
0.580671875,-0.0004995392700327048
0.5807031249999999,-0.0004998136055658908
0.580734375,-0.0004999389801112822
0.580765625,-0.0005002429262768726
0.5807968749999999,-0.0005004507603375077
0.580828125,-0.0005006204243068052
0.580859375,-0.0004998001791030465
0.5808906249999999,-0.0005000085740475696
0.580921875,-0.0005001305638486914
0.580953125,-0.0005004695751684718
0.5809843749999999,-0.0005006218681462213
0.581015625,-0.0005009221015673665
0.581046875,-0.0005010168042387936
0.5810781249999999,-0.0005013033432292799
0.581109375,-0.0005015997916234735
0.581140625,-0.000501714511156541
0.5811718749999999,-0.0005019654208095053
0.581203125,-0.0005021478285508196
0.581234375,-0.0005024097942324252
0.5812656249999999,-0.0005026115084821661
0.581296875,-0.0005029329285180031
0.581328125,-0.0005029930358606827
0.5813593749999999,-0.0005043391323778373
0.581390625,-0.0005045019996796768
0.581421875,-0.0005047364751030736
0.5814531249999999,-0.0005049159291009922
0.5814843749999999,-0.0005051485715617532
0.581515625,-0.0005053708035404891
0.5815468749999999,-0.0005056008348857458
0.581578125,-0.0005057886944644721
0.581609375,-0.0005060352157866752
0.5816406249999999,-0.000506195816704684
0.581671875,-0.0005054532426337771
0.581703125,-0.0005056986306515299
0.5817343749999999,-0.0005059277288213399
0.581765625,-0.0005060694609086216
0.581796875,-0.0005063270607492745
0.5818281249999999,-0.0005065547718967264
0.581859375,-0.0005067919605766386
0.581890625,-0.0005069743254486336
0.5819218749999999,-0.000507259567541378
0.581953125,-0.0005075109789590207
0.581984375,-0.000507712890749995
0.5820156249999999,-0.0005079473219717565
0.582046875,-0.000508057133026936
0.582078125,-0.0005082983975574495
0.5821093749999999,-0.0005084903935336019
0.582140625,-0.0005097749770040655
0.582171875,-0.0005100403286644115
0.5822031249999999,-0.000510255521083948
0.582234375,-0.0005104828531186864
0.582265625,-0.0005106742939397016
0.5822968749999999,-0.0005109268880055945
0.582328125,-0.0005111211157793963
0.582359375,-0.000511362031418626
0.5823906249999999,-0.0005115611344911133
0.582421875,-0.0005118670645361464
0.582453125,-0.0005110480958382888
0.5824843749999999,-0.0005112125629344946
0.582515625,-0.0005114673070342676
0.582546875,-0.0005116956439229006
0.582578125,-0.0005119106064110507
0.5826093749999999,-0.0005121284328462733
0.582640625,-0.0005122879253938659
0.582671875,-0.0005125484344891684
0.5827031249999999,-0.0005127178575235064
0.582734375,-0.0005130130943580627
0.582765625,-0.0005132772375268518
0.5827968749999999,-0.0005134424708082008
0.582828125,-0.0005137051955185837
0.582859375,-0.000513913951109557
0.5828906249999999,-0.0005141656891433158
0.582921875,-0.0005143555393112426
0.582953125,-0.0005156126815031789
0.5829843749999999,-0.0005158413799544528
0.583015625,-0.0005160643694432296
0.583046875,-0.0005163129898340391
0.5830781249999999,-0.000516488366204812
0.583109375,-0.0005168081961430815
0.583140625,-0.0005169814283337154
0.5831718749999999,-0.0005171830861890325
0.583203125,-0.0005173798625588491
0.583234375,-0.0005176512950290854
0.5832656249999999,-0.0005168171439284483
0.583296875,-0.000517065836018106
0.583328125,-0.0005172748103449074
0.5833593749999999,-0.0005175106727727738
0.583390625,-0.0005177669749899874
0.583421875,-0.0005179612741873299
0.5834531249999999,-0.0005181889981438342
0.5834843749999999,-0.0005184274749261905
0.583515625,-0.0005186306112875128
0.5835468749999999,-0.0005189111432573335
0.583578125,-0.0005191188600338209
0.583609375,-0.0005193386476871759
0.5836406249999999,-0.0005195947188693234
0.583671875,-0.0005198085128130733
0.583703125,-0.0005200270254084663
0.5837343749999999,-0.0005212368280574781
0.583765625,-0.0005214652966891442
0.583796875,-0.0005216618664781666
0.5838281249999999,-0.0005219257574250874
0.583859375,-0.000522118881729948
0.583890625,-0.0005223860989820167
0.5839218749999999,-0.0005226056039869947
0.583953125,-0.000522836401569575
0.583984375,-0.0005230668288921589
0.5840156249999999,-0.0005232795334080831
0.584046875,-0.0005225444798419299
0.584078125,-0.0005227787769706907
0.5841093749999999,-0.0005229311368543169
0.584140625,-0.0005231990524674629
0.584171875,-0.0005234289785361543
0.5842031249999999,-0.0005236827565100396
0.584234375,-0.0005238660477930104
0.584265625,-0.0005241138181515323
0.5842968749999999,-0.0005243293278277203
0.584328125,-0.0005245417096561289
0.584359375,-0.0005248323257658269
0.5843906249999999,-0.0005250297857536806
0.584421875,-0.0005252615449452408
0.584453125,-0.0005254547419760724
0.584484375,-0.000525752571966652
0.584515625,-0.0005259131253005991
0.584546875,-0.0005271906307078023
0.584578125,-0.0005274307299457451
0.5846093749999999,-0.0005276538011188339
0.584640625,-0.0005278858282369014
0.584671875,-0.0005281127218558362
0.5847031249999999,-0.000528294845948997
0.584734375,-0.0005285492066371689
0.584765625,-0.0005288240287663545
0.5847968749999999,-0.0005290838578955251
0.584828125,-0.000529289237302645
0.584859375,-0.0005284630643904928
0.5848906249999999,-0.0005287075786117174
0.584921875,-0.0005288981802826567
0.584953125,-0.0005291357580993541
0.5849843749999999,-0.0005293163783169005
0.585015625,-0.0005295741204101936
0.585046875,-0.0005297956863745193
0.5850781249999999,-0.0005300820746851898
0.585109375,-0.0005303403630180017
0.585140625,-0.0005305573884538534
0.5851718749999999,-0.0005307592789572171
0.585203125,-0.0005309842793748201
0.585234375,-0.0005312305798056763
0.5852656249999999,-0.0005314839666746216
0.585296875,-0.0005317217774830213
0.585328125,-0.0005329924693153465
0.5853593749999999,-0.000533192257264975
0.585390625,-0.0005333968621646853
0.585421875,-0.000533592927758092
0.5854531249999999,-0.0005338194452530476
0.5854843750000001,-0.0005340328741707465
0.585515625,-0.0005342888974392973
0.5855468749999999,-0.0005345537209786519
0.585578125,-0.0005347980663379659
0.585609375,-0.0005349960270987775
0.5856406249999999,-0.000534223959220051
0.585671875,-0.0005344390700769905
0.585703125,-0.0005346705683054592
0.5857343749999999,-0.0005349437452747755
0.585765625,-0.0005351922038095147
0.585796875,-0.0005354251732571785
0.5858281249999999,-0.0005356532090758856
0.585859375,-0.0005358490840094848
0.585890625,-0.0005360881729176703
0.5859218749999999,-0.0005362861577049224
0.585953125,-0.0005365146633953613
0.585984375,-0.0005367773477715221
0.5860156249999999,-0.0005370322887766413
0.586046875,-0.0005372850239932364
0.586078125,-0.0005374655023157454
0.5861093749999999,-0.0005377390237990692
0.586140625,-0.0005389605522951799
0.586171875,-0.000539180477988413
0.5862031249999999,-0.0005393956517477649
0.586234375,-0.0005396462661817134
0.586265625,-0.0005399004177854341
0.5862968749999999,-0.0005401345395124948
0.586328125,-0.0005403551558758046
0.586359375,-0.0005405983008254234
0.5863906249999999,-0.0005407907403523066
0.586421875,-0.0005410381704591544
0.586453125,-0.0005401921287620237
0.586484375,-0.0005404488660692222
0.586515625,-0.0005407279873711757
0.586546875,-0.0005409763808811585
0.586578125,-0.0005412600535757567
0.5866093749999999,-0.0005415126810005763
0.586640625,-0.0005417333730573098
0.586671875,-0.0005419127882277663
0.5867031249999999,-0.0005420952790289243
0.586734375,-0.0005423604245260935
0.586765625,-0.0005425947269682291
0.5867968749999999,-0.0005428497049008371
0.586828125,-0.0005430871341121565
0.586859375,-0.0005432738198420731
0.5868906249999999,-0.0005434802317909951
0.586921875,-0.0005446972292667204
0.586953125,-0.0005449491649038296
0.5869843749999999,-0.0005452660575793328
0.587015625,-0.0005454895445265659
0.587046875,-0.000545824990249695
0.5870781249999999,-0.0005460194813201383
0.587109375,-0.0005462695730386602
0.587140625,-0.0005464519601916587
0.5871718749999999,-0.0005466326166072913
0.587203125,-0.0005468883195292595
0.587234375,-0.0005460840751543572
0.5872656249999999,-0.0005463741732430472
0.587296875,-0.0005465457568370538
0.587328125,-0.0005468367612402603
0.5873593749999999,-0.0005470288587123007
0.587390625,-0.0005472998855100275
0.587421875,-0.0005475192175028384
0.5874531249999999,-0.0005477797773627696
0.587484375,-0.0005479551503098368
0.587515625,-0.0005481756815155225
0.5875468749999999,-0.0005484387653735684
0.587578125,-0.0005486986256473952
0.587609375,-0.0005489459424881035
0.5876406249999999,-0.0005491535409679268
0.587671875,-0.0005493629068826084
0.587703125,-0.0005496101091725936
0.5877343749999999,-0.0005509587760218551
0.587765625,-0.0005512190880013479
0.587796875,-0.0005513931615644674
0.5878281249999999,-0.0005515655757486401
0.587859375,-0.0005518099350859604
0.587890625,-0.0005520197862933507
0.5879218749999999,-0.000552292782748362
0.587953125,-0.0005524765061943326
0.587984375,-0.0005527811745328626
0.5880156249999999,-0.00055292999609554
0.588046875,-0.0005521608092531535
0.588078125,-0.0005523763586841243
0.5881093749999999,-0.0005525884955617857
0.588140625,-0.0005528914296190693
0.588171875,-0.0005531236662120881
0.5882031249999999,-0.0005534251049099034
0.588234375,-0.0005535844243888324
0.588265625,-0.0005538854125095791
0.5882968749999999,-0.0005541408636505971
0.588328125,-0.0005544083383667714
0.588359375,-0.000554611742662546
0.588390625,-0.0005547171193134026
0.588421875,-0.0005549043048018454
0.588453125,-0.0005551669266653306
0.588484375,-0.0005555093424323629
0.588515625,-0.0005567940421216805
0.588546875,-0.00055705652429619
0.588578125,-0.0005572285168081795
0.5886093749999999,-0.0005574494263290569
0.588640625,-0.0005576606221136468
0.588671875,-0.0005578953814215221
0.5887031249999999,-0.0005581415456691677
0.588734375,-0.0005583319250972371
0.588765625,-0.0005586300564949451
0.5887968749999999,-0.0005588756788510243
0.588828125,-0.0005580396146640798
0.588859375,-0.0005583432599224197
0.5888906249999999,-0.0005584784667651693
0.588921875,-0.000558767868306477
0.588953125,-0.0005590142428729614
0.5889843749999999,-0.0005593045369719427
0.589015625,-0.0005594165907627235
0.589046875,-0.0005597339432781706
0.5890781249999999,-0.0005599851081660237
0.589109375,-0.000560264166453002
0.589140625,-0.0005604629826938753
0.5891718749999999,-0.0005607228324605307
0.589203125,-0.0005607664065434004
0.589234375,-0.000561061681464213
0.5892656249999999,-0.0005612616326116371
0.589296875,-0.0005616113755531685
0.589328125,-0.0005628049757335635
0.5893593749999999,-0.0005630923311478325
0.5893906250000001,-0.0005633807351138748
0.589421875,-0.0005635688404637615
0.5894531249999999,-0.0005638271990932309
0.589484375,-0.0005641052709604022
0.589515625,-0.000564221102780274
0.5895468749999999,-0.0005645745613311673
0.589578125,-0.0005648060034768587
0.589609375,-0.0005648641396377094
0.5896406249999999,-0.000564145963689755
0.589671875,-0.0005643577855138221
0.589703125,-0.0005645887904032476
0.5897343749999999,-0.0005648476405488503
0.589765625,-0.0005650755161205959
0.589796875,-0.0005655059210573146
0.5898281249999999,-0.0005655898246540864
0.589859375,-0.0005657673045435241
0.589890625,-0.0005659902838962075
0.5899218749999999,-0.0005662390648843718
0.589953125,-0.0005665689201965196
0.589984375,-0.0005668331439713098
0.5900156249999999,-0.0005669171170879506
0.590046875,-0.0005671044336838585
0.590078125,-0.0005673424104160468
0.5901093749999999,-0.0005686578593618527
0.590140625,-0.0005688893511696103
0.590171875,-0.000569070421381615
0.5902031249999999,-0.0005693830405570158
0.590234375,-0.000569658117112154
0.590265625,-0.0005699113938292463
0.5902968749999999,-0.0005700207652663894
0.590328125,-0.0005702922531995863
0.590359375,-0.0005705342459122742
0.590390625,-0.0005706282302884585
0.590421875,-0.0005699585233328239
0.590453125,-0.0005701711055487446
0.590484375,-0.0005704480496046133
0.590515625,-0.0005707266412239981
0.590546875,-0.0005709128814320313
0.590578125,-0.000571072696204232
0.5906093749999999,-0.0005712857216094991
0.590640625,-0.0005716773491522761
0.590671875,-0.0005717690172923687
0.5907031249999999,-0.0005719616016901657
0.590734375,-0.00057221793013882
0.590765625,-0.000572551357650497
0.5907968749999999,-0.0005726224112784992
0.590828125,-0.0005730550095202833
0.590859375,-0.0005732366012698442
0.5908906249999999,-0.0005734491632680971
0.590921875,-0.0005746876969016726
0.590953125,-0.0005748914440567715
0.5909843749999999,-0.0005751391352969287
0.591015625,-0.0005753045836222048
0.591046875,-0.0005756441486516883
0.5910781249999999,-0.0005759035969063811
0.591109375,-0.0005760999308638687
0.591140625,-0.0005762564634608294
0.5911718749999999,-0.0005764341885282839
0.591203125,-0.0005767105168050166
0.591234375,-0.0005758792230594612
0.5912656249999999,-0.0005762234953400058
0.591296875,-0.0005764691214514561
0.591328125,-0.0005766442097858981
0.5913593749999999,-0.0005769404823495333
0.5913906250000001,-0.0005771201275829377
0.591421875,-0.0005772417510713362
0.5914531249999999,-0.0005776151400592178
0.591484375,-0.0005778455824675469
0.591515625,-0.0005780764223637935
0.5915468749999999,-0.0005782410120394738
0.591578125,-0.0005784883561874912
0.591609375,-0.000578756788583934
0.5916406249999999,-0.0005789710715175048
0.591671875,-0.0005791473908369829
0.591703125,-0.0005804238499829695
0.5917343749999999,-0.0005807290508649116
0.591765625,-0.0005808550157684819
0.591796875,-0.000581098901398451
0.5918281249999999,-0.0005813221690118275
0.591859375,-0.000581487164054921
0.591890625,-0.0005817827113329677
0.5919218749999999,-0.0005820270575832981
0.591953125,-0.0005822877605753188
0.591984375,-0.0005825052903481454
0.5920156249999999,-0.0005816367130645067
0.592046875,-0.0005819461507580934
0.592078125,-0.0005821148377983948
0.5921093749999999,-0.0005823165073174236
0.592140625,-0.0005826432139903193
0.592171875,-0.0005828539248898743
0.5922031249999999,-0.0005830680711603961
0.592234375,-0.0005832726970435992
0.592265625,-0.0005834732283580349
0.592296875,-0.000583729527231229
0.592328125,-0.0005839108627558737
0.592359375,-0.0005841912678934899
0.592390625,-0.0005844360443818392
0.592421875,-0.0005845935363645374
0.592453125,-0.0005847738718992301
0.592484375,-0.0005860435588365479
0.592515625,-0.0005863165414140142
0.592546875,-0.0005865615976581168
0.592578125,-0.0005867840453474896
0.5926093749999999,-0.0005870492225316867
0.592640625,-0.0005872389200604344
0.592671875,-0.0005874002419406915
0.5927031249999999,-0.0005876935163011965
0.592734375,-0.000587896608100949
0.592765625,-0.0005881341094392603
0.5927968749999999,-0.0005883633243906547
0.592828125,-0.0005874859691146067
0.592859375,-0.0005877945155750644
0.5928906249999999,-0.000587968876401293
0.592921875,-0.0005881694759072298
0.592953125,-0.0005884489665993753
0.5929843749999999,-0.0005886276959712125
0.593015625,-0.0005888828967648974
0.593046875,-0.0005890681247695123
0.5930781249999999,-0.0005893066105545977
0.593109375,-0.0005895100872337078
0.593140625,-0.0005897192738427773
0.5931718749999999,-0.0005899456912153295
0.593203125,-0.0005902323242400961
0.593234375,-0.0005903902116229445
0.5932656249999999,-0.0005906364655785673
0.5932968750000001,-0.0005919004432786076
0.593328125,-0.0005921296073360047
0.5933593749999999,-0.0005923577432161986
0.5933906250000001,-0.000592522249910854
0.593421875,-0.0005927708040638011
0.5934531249999999,-0.000593001928021579
0.593484375,-0.0005932039260622968
0.593515625,-0.0005934492104785263
0.5935468749999999,-0.0005936218166175955
0.593578125,-0.000593797282195975
0.593609375,-0.000593011079644247
0.5936406249999999,-0.0005932513927980471
0.593671875,-0.0005935257498230276
0.593703125,-0.0005937617200006129
0.5937343749999999,-0.000593969462710453
0.593765625,-0.0005942004445917068
0.593796875,-0.0005943714052362437
0.5938281249999999,-0.0005945917701832767
0.593859375,-0.0005947462724449556
0.593890625,-0.0005950219560748038
0.5939218749999999,-0.000595196279756377
0.593953125,-0.0005953822635824252
0.593984375,-0.0005956634566104194
0.5940156249999999,-0.0005959100960884062
0.594046875,-0.0005960995123017385
0.594078125,-0.0005973448504386844
0.5941093749999999,-0.0005975833567031658
0.594140625,-0.0005977534036399265
0.594171875,-0.0005979823688380612
0.5942031249999999,-0.0005982646502456362
0.594234375,-0.0005984407713776063
0.594265625,-0.0005986086670647303
0.594296875,-0.0005988056650548176
0.594328125,-0.0005990136484365013
0.594359375,-0.0005991939656812273
0.594390625,-0.0005993885111885977
0.594421875,-0.0005986667845220631
0.594453125,-0.0005989208444898281
0.594484375,-0.0005991097972311704
0.594515625,-0.0005993482850048873
0.594546875,-0.000599544633569149
0.594578125,-0.000599792314132569
0.5946093749999999,-0.0005999890346830988
0.594640625,-0.0006001331833994233
0.594671875,-0.0006003540523919909
0.5947031249999999,-0.0006005524833287562
0.594734375,-0.0006007878626464735
0.594765625,-0.0006009856090760102
0.5947968749999999,-0.0006011677779088134
0.594828125,-0.0006014284264588415
0.594859375,-0.0006016067333420652
0.5948906249999999,-0.0006029036621116104
0.594921875,-0.0006031580783920701
0.594953125,-0.0006033223091097828
0.5949843749999999,-0.0006035657378470963
0.595015625,-0.000603705134490061
0.595046875,-0.0006039506565149802
0.5950781249999999,-0.0006040773125038992
0.595109375,-0.0006043054514775284
0.595140625,-0.0006045113142248495
0.5951718749999999,-0.0006048191877672596
0.595203125,-0.0006040544040780832
0.595234375,-0.0006042412791207943
0.5952656249999999,-0.0006043781879176424
0.5952968750000001,-0.0006045400691371064
0.595328125,-0.0006047032884599207
0.5953593749999999,-0.0006049434961748756
0.5953906250000001,-0.0006051567654846712
0.595421875,-0.0006054032146393662
0.5954531249999999,-0.0006056250488523582
0.5954843750000001,-0.0006058198445704141
0.595515625,-0.0006060266694602814
0.5955468749999999,-0.000606258789161887
0.595578125,-0.0006063871817479846
0.595609375,-0.0006065828321883265
0.5956406249999999,-0.0006067881893802446
0.595671875,-0.0006079986149253314
0.595703125,-0.0006082729984559915
0.5957343749999999,-0.0006085174167439963
0.595765625,-0.0006086771893014029
0.595796875,-0.000608891827267824
0.5958281249999999,-0.0006090367953791864
0.595859375,-0.0006092509024775497
0.595890625,-0.0006095177470523197
0.5959218749999999,-0.0006097204856894897
0.595953125,-0.0006099974806306266
0.595984375,-0.000610135199129419
0.5960156249999999,-0.0006093481090552397
0.596046875,-0.0006095403258185514
0.596078125,-0.0006097024172589671
0.5961093749999999,-0.000609877314432343
0.596140625,-0.0006101255798076355
0.596171875,-0.0006103167200097043
0.596203125,-0.0006104549982907867
0.596234375,-0.0006106493567581001
0.596265625,-0.0006108175763541515
0.596296875,-0.0006111366448010233
0.596328125,-0.0006113081422300104
0.596359375,-0.0006115190018663452
0.596390625,-0.0006116829672432253
0.596421875,-0.0006118974003982772
0.596453125,-0.0006121328567837356
0.596484375,-0.0006133333150273174
0.596515625,-0.0006135876985273667
0.596546875,-0.0006137948925080752
0.596578125,-0.0006139329530022164
0.5966093749999999,-0.0006141426327734983
0.596640625,-0.0006143389104931868
0.596671875,-0.0006145624332249897
0.5967031249999999,-0.0006147034951776986
0.596734375,-0.0006148986297788497
0.596765625,-0.0006150479570795689
0.5967968749999999,-0.000614202691567832
0.596828125,-0.0006144716268007971
0.596859375,-0.0006146868177165851
0.5968906249999999,-0.0006148605069098562
0.596921875,-0.000615103212783942
0.596953125,-0.0006152893191452985
0.5969843749999999,-0.0006155298996755945
0.597015625,-0.0006157484742128835
0.597046875,-0.0006158835608144203
0.5970781249999999,-0.0006160718325588094
0.597109375,-0.0006162091625506183
0.597140625,-0.0006164050358179948
0.5971718749999999,-0.000616607441498232
0.5972031250000001,-0.0006167884699656359
0.597234375,-0.0006170476892577229
0.5972656249999999,-0.00061821686455521
0.5972968750000001,-0.000618550798031671
0.597328125,-0.0006186705071564991
0.5973593749999999,-0.0006188373142023071
0.5973906250000001,-0.0006189242104194526
0.597421875,-0.0006191722545937708
0.5974531249999999,-0.000619329163485019
0.597484375,-0.0006195700277974933
0.597515625,-0.0006197725754216593
0.5975468749999999,-0.0006198824441632431
0.597578125,-0.0006201481610545873
0.597609375,-0.0006193248110821087
0.5976406249999999,-0.0006194838165458003
0.597671875,-0.0006197115020291008
0.597703125,-0.0006198962187783028
0.5977343749999999,-0.0006201318844139547
0.597765625,-0.000620301926132924
0.597796875,-0.000620450213832259
0.5978281249999999,-0.000620657003043007
0.597859375,-0.0006208371893212522
0.597890625,-0.0006210667950571694
0.5979218749999999,-0.0006212630209911987
0.597953125,-0.0006214116819147908
0.597984375,-0.0006216037306610231
0.5980156249999999,-0.0006216474605015149
0.598046875,-0.0006219879252197177
0.598078125,-0.0006230662991879646
0.5981093749999999,-0.0006233421956742605
0.598140625,-0.0006235622033686009
0.598171875,-0.0006237702879115722
0.598203125,-0.000623896678501358
0.598234375,-0.0006239901324583824
0.598265625,-0.0006243249086698016
0.598296875,-0.0006244754840050576
0.598328125,-0.0006246695609868555
0.598359375,-0.000624848063872939
0.598390625,-0.0006240278686139578
0.598421875,-0.0006242446372354549
0.598453125,-0.0006243603703738124
0.598484375,-0.0006245433339764836
0.598515625,-0.0006247449618300843
0.598546875,-0.0006249630204602993
0.598578125,-0.0006250767359866904
0.5986093749999999,-0.0006251901017811229
0.598640625,-0.0006254041368258176
0.598671875,-0.0006255461926753317
0.5987031249999999,-0.0006258247014641685
0.598734375,-0.0006261230356494896
0.598765625,-0.0006261971212906808
0.5987968749999999,-0.000626377387812467
0.598828125,-0.000626410797195269
0.598859375,-0.0006278185657089125
0.5988906249999999,-0.0006280066544690141
0.598921875,-0.000628146465176671
0.598953125,-0.0006282994032498143
0.5989843749999999,-0.0006284267285470574
0.599015625,-0.0006285506890051223
0.599046875,-0.0006287448323200329
0.5990781249999999,-0.0006288657994575134
0.599109375,-0.000629132339762209
0.599140625,-0.0006292311153378721
0.5991718749999999,-0.0006296440769936532
0.5992031250000001,-0.000628715465812571
0.599234375,-0.0006287037627570394
0.5992656249999999,-0.0006290836093602523
0.5992968750000001,-0.000629123317672009
0.599328125,-0.0006293416694229254
0.5993593749999999,-0.0006294212891479953
0.5993906250000001,-0.00062968502561251
0.599421875,-0.0006298898566796107
0.5994531249999999,-0.0006301523237825374
0.599484375,-0.000630206178196549
0.599515625,-0.0006305039862400455
0.5995468749999999,-0.000630472114242317
0.599578125,-0.0006307131142296793
0.599609375,-0.0006309165711998674
0.5996406249999999,-0.0006311386274632166
0.599671875,-0.0006321618993082381
0.599703125,-0.0006323302396353328
0.5997343749999999,-0.0006326583543977415
0.599765625,-0.000632766718835158
0.599796875,-0.000633053020095288
0.5998281249999999,-0.0006330652761374206
0.599859375,-0.0006332209279263368
0.599890625,-0.0006333330758041752
0.5999218749999999,-0.0006334989634197152
0.599953125,-0.0006338794143959381
0.599984375,-0.0006327490871221447
0.6000156249999999,-0.0006330830284194122
0.600046875,-0.0006333628854549786
0.600078125,-0.000633382343300834
0.600109375,-0.0006335433543751476
0.600140625,-0.0006337383134803198
0.600171875,-0.0006337735339438239
0.600203125,-0.0006341475092899174
0.600234375,-0.0006342659819046359
0.600265625,-0.0006343282742945003
0.600296875,-0.0006345479976935103
0.600328125,-0.0006347301672933112
0.600359375,-0.0006349159508329885
0.600390625,-0.0006350781139283987
0.600421875,-0.0006351587920318119
0.600453125,-0.0006363409282527169
0.600484375,-0.0006365145713688111
0.600515625,-0.0006367266750352471
0.600546875,-0.0006368779210507158
0.600578125,-0.0006371016438942098
0.6006093749999999,-0.0006373158581718455
0.600640625,-0.0006372499768625209
0.600671875,-0.0006373506806362714
0.6007031249999999,-0.0006376182896881064
0.600734375,-0.0006377709669435974
0.600765625,-0.000637993327137841
0.6007968749999999,-0.0006371474981434824
0.600828125,-0.0006372181409245031
0.600859375,-0.0006374552120733609
0.6008906249999999,-0.0006374780922863213
0.600921875,-0.0006377680158960453
0.600953125,-0.0006379416821401668
0.6009843749999999,-0.000638108540485155
0.601015625,-0.0006381026763763245
0.601046875,-0.0006384223613620649
0.6010781249999999,-0.000638541646873568
0.6011093750000001,-0.0006387029218573245
0.601140625,-0.0006388467761676286
0.6011718749999999,-0.0006390493534469965
0.6012031250000001,-0.0006392028319562038
0.601234375,-0.000639180235776568
0.6012656249999999,-0.0006404003184843771
0.6012968750000001,-0.0006405223373799548
0.601328125,-0.0006406374444500318
0.6013593749999999,-0.0006408769449861712
0.6013906250000001,-0.000641052130577538
0.601421875,-0.0006411943399191461
0.6014531249999999,-0.0006414320444928442
0.601484375,-0.0006414337174393478
0.601515625,-0.000641609888433585
0.6015468749999999,-0.0006418797270350413
0.601578125,-0.000640918294460717
0.601609375,-0.0006411565741640882
0.6016406249999999,-0.0006411627825347738
0.601671875,-0.0006414073271236026
0.601703125,-0.0006414945029754038
0.6017343749999999,-0.0006415263285211997
0.601765625,-0.0006418236747803979
0.601796875,-0.000641986375009243
0.6018281249999999,-0.0006421131122661058
0.601859375,-0.0006423408742552983
0.601890625,-0.0006425041773898688
0.6019218749999999,-0.0006424673820916715
0.601953125,-0.0006425791320511104
0.601984375,-0.0006427543246452921
0.6020156249999999,-0.0006429682136083886
0.602046875,-0.0006441728489846518
0.602078125,-0.0006442869418585156
0.602109375,-0.0006444362615146276
0.602140625,-0.000644616031851071
0.602171875,-0.0006446512348466035
0.602203125,-0.000644760392106071
0.602234375,-0.0006449014072800185
0.602265625,-0.0006450996329823988
0.602296875,-0.0006451938336905771
0.602328125,-0.0006453151482573929
0.602359375,-0.0006454373451180162
0.602390625,-0.0006446382883635998
0.602421875,-0.0006448175659365465
0.602453125,-0.000644840790759646
0.602484375,-0.0006450333848803252
0.602515625,-0.0006451837889047615
0.602546875,-0.0006453973914241698
0.602578125,-0.0006454240065130804
0.6026093749999999,-0.0006456247011926222
0.602640625,-0.0006456838521805008
0.602671875,-0.0006458196324894694
0.6027031249999999,-0.0006459325768371701
0.602734375,-0.0006460463828070404
0.602765625,-0.0006461632224538105
0.6027968749999999,-0.0006463660210684549
0.602828125,-0.0006464825047795275
0.602859375,-0.0006475864121941455
0.6028906249999999,-0.0006477236592908608
0.602921875,-0.0006478233247089668
0.602953125,-0.0006480405100560555
0.6029843749999999,-0.0006481112569853217
0.603015625,-0.0006483349761368662
0.603046875,-0.0006484411048431615
0.6030781249999999,-0.0006484987255775121
0.6031093750000001,-0.0006486256519639133
0.603140625,-0.0006487024939954428
0.6031718749999999,-0.0006478796199301251
0.6032031250000001,-0.0006480036821921442
0.603234375,-0.0006481527098739087
0.6032656249999999,-0.0006482718050089958
0.6032968750000001,-0.0006483956767984397
0.603328125,-0.0006485086875434656
0.6033593749999999,-0.0006486517149478024
0.6033906250000001,-0.000648736707849186
0.603421875,-0.0006488520375501558
0.6034531249999999,-0.0006490282379156553
0.603484375,-0.0006491424028996773
0.603515625,-0.0006492806618462257
0.6035468749999999,-0.0006493835867203424
0.603578125,-0.0006494597688581488
0.603609375,-0.0006495632596337578
0.6036406249999999,-0.0006507099658371943
0.603671875,-0.0006507880763240576
0.603703125,-0.000651033625595647
0.6037343749999999,-0.0006510751778147639
0.603765625,-0.0006511606696452607
0.603796875,-0.0006512897493793635
0.6038281249999999,-0.0006514234560274917
0.603859375,-0.0006515833302565555
0.603890625,-0.0006517125021398423
0.6039218749999999,-0.0006517992091384789
0.603953125,-0.0006518589478028622
0.603984375,-0.0006509432977042304
0.604015625,-0.0006510962666624251
0.604046875,-0.0006512069783692551
0.604078125,-0.0006513818206249078
0.604109375,-0.0006515231702061558
0.604140625,-0.0006515809911938827
0.604171875,-0.0006516568558858904
0.604203125,-0.0006517882226089525
0.604234375,-0.0006519007394831938
0.604265625,-0.0006520210032511034
0.604296875,-0.0006521294161426078
0.604328125,-0.0006521873815187457
0.604359375,-0.0006522557999531706
0.604390625,-0.0006523893690503005
0.604421875,-0.0006524359723477091
0.604453125,-0.0006536801987271981
0.604484375,-0.0006537841745561657
0.604515625,-0.0006538986664206409
0.604546875,-0.0006540643106731636
0.604578125,-0.000654128534335649
0.6046093749999999,-0.0006542199480942604
0.604640625,-0.0006543275973435111
0.604671875,-0.000654446284144912
0.6047031249999999,-0.0006544371911060554
0.604734375,-0.0006545752918605749
0.604765625,-0.0006536809181958772
0.6047968749999999,-0.0006538203352781033
0.604828125,-0.0006539608002492439
0.604859375,-0.0006540377582585286
0.6048906249999999,-0.0006540965486893022
0.604921875,-0.0006542185521226374
0.604953125,-0.0006543343577734909
0.6049843749999999,-0.0006543083889975349
0.6050156250000001,-0.0006544153674365866
0.605046875,-0.0006545775933819858
0.6050781249999999,-0.0006547319955244255
0.6051093750000001,-0.000654834254669362
0.605140625,-0.000654957603734338
0.6051718749999999,-0.0006550174666664632
0.6052031250000001,-0.000655087569587369
0.605234375,-0.0006562470811624435
0.6052656249999999,-0.000656238141911715
0.6052968750000001,-0.0006563576222994652
0.605328125,-0.0006564194171007065
0.6053593749999999,-0.0006564625798058457
0.6053906250000001,-0.000656679064192707
0.605421875,-0.0006567747319115649
0.6054531249999999,-0.0006568721261405591
0.6054843750000001,-0.0006569625374307567
0.605515625,-0.000657051033878496
0.6055468749999999,-0.0006571201095488949
0.605578125,-0.0006561787777798131
0.605609375,-0.0006562662863458524
0.6056406249999999,-0.0006563561070143178
0.605671875,-0.0006564069564241187
0.605703125,-0.0006564964450353275
0.6057343749999999,-0.0006565950618342975
0.605765625,-0.0006566662613320326
0.605796875,-0.000656813248599987
0.6058281249999999,-0.0006569229201088753
0.605859375,-0.0006570077492898674
0.605890625,-0.0006569943103994572
0.6059218749999999,-0.0006571144351198085
0.605953125,-0.0006572024165746662
0.605984375,-0.0006573570254142028
0.606015625,-0.000658491241843126
0.606046875,-0.0006585665255538289
0.606078125,-0.0006585679235825634
0.606109375,-0.0006586486632189359
0.606140625,-0.0006587374039831659
0.606171875,-0.0006588152529116292
0.606203125,-0.0006588515976857084
0.606234375,-0.000658904376541071
0.606265625,-0.0006590315077222852
0.606296875,-0.0006590933580565492
0.606328125,-0.0006592852374128003
0.606359375,-0.0006583558922352156
0.606390625,-0.0006584018697115973
0.606421875,-0.0006585108578528731
0.606453125,-0.000658511816464695
0.606484375,-0.0006585887241913543
0.606515625,-0.0006586362340444477
0.606546875,-0.0006586679680346819
0.606578125,-0.000658760781199301
0.6066093749999999,-0.0006588520447708274
0.606640625,-0.0006589249567971953
0.606671875,-0.0006590542162139348
0.6067031249999999,-0.0006591176241009175
0.606734375,-0.0006591939578407674
0.606765625,-0.0006592449218428068
0.6067968749999999,-0.0006593341436075192
0.606828125,-0.0006603952603509156
0.606859375,-0.0006604311174466873
0.6068906249999999,-0.0006605834440857397
0.606921875,-0.000660623757382045
0.606953125,-0.000660743592311934
0.6069843749999999,-0.0006608208697601245
0.6070156250000001,-0.0006607853882258166
0.607046875,-0.0006608824830967586
0.6070781249999999,-0.0006609507722930355
0.6071093750000001,-0.0006609954803405774
0.607140625,-0.0006610525371528939
0.6071718749999999,-0.0006601442345852762
0.6072031250000001,-0.0006601061626878013
0.607234375,-0.0006602155092427925
0.6072656249999999,-0.0006603313682608386
0.6072968750000001,-0.000660459534562792
0.607328125,-0.0006604749956362829
0.6073593749999999,-0.000660564048022394
0.6073906250000001,-0.000660575237333913
0.607421875,-0.0006605459069700392
0.6074531249999999,-0.0006605765718913081
0.607484375,-0.0006607012030926118
0.607515625,-0.0006607732471393818
0.6075468749999999,-0.0006609277176061676
0.607578125,-0.0006609301046293786
0.607609375,-0.0006620270683237797
0.6076406249999999,-0.0006621101896826867
0.607671875,-0.0006620687708420794
0.607703125,-0.0006621322408528404
0.6077343749999999,-0.0006621972058551279
0.607765625,-0.0006622892197700805
0.607796875,-0.0006623724005860518
0.6078281249999999,-0.0006623583594820778
0.607859375,-0.0006623973806263797
0.607890625,-0.0006624677172937382
0.607921875,-0.000662514107381558
0.607953125,-0.0006615156624482782
0.607984375,-0.0006616022989609574
0.608015625,-0.0006615472546474821
0.608046875,-0.0006617161858456372
0.608078125,-0.0006617075683354456
0.608109375,-0.0006618233718493141
0.608140625,-0.0006618501586244455
0.608171875,-0.000661861453497968
0.608203125,-0.0006619720997586218
0.608234375,-0.000662072329101579
0.608265625,-0.0006620681191218808
0.608296875,-0.000662064875242778
0.608328125,-0.0006622012978537359
0.608359375,-0.0006621709822980243
0.608390625,-0.0006622276004326355
0.608421875,-0.0006633580209665715
0.608453125,-0.0006633460392323973
0.608484375,-0.0006632487521473912
0.608515625,-0.0006633630003160737
0.608546875,-0.0006634631493918006
0.608578125,-0.0006635414644876117
0.6086093749999999,-0.0006636214996895012
0.608640625,-0.000663483921639528
0.608671875,-0.000663634485932367
0.6087031249999999,-0.0006635886920173598
0.608734375,-0.0006637241621433726
0.608765625,-0.0006627378952386298
0.6087968749999999,-0.0006628265926435506
0.608828125,-0.0006627350036829127
0.608859375,-0.0006629013996591882
0.6088906249999999,-0.0006627573209138926
0.6089218750000001,-0.0006629793699838571
0.608953125,-0.0006629483838912764
0.6089843749999999,-0.0006629101274715221
0.6090156250000001,-0.0006630815910289786
0.609046875,-0.0006630549479053963
0.6090781249999999,-0.0006630324323847192
0.6091093750000001,-0.0006630301915269143
0.609140625,-0.0006630899782182204
0.6091718749999999,-0.0006630313577707658
0.6092031250000001,-0.0006642718083334082
0.609234375,-0.0006640854917612377
0.6092656249999999,-0.0006643243500740609
0.6092968750000001,-0.0006643949776298161
0.609328125,-0.000664031731086645
0.6093593749999999,-0.000664355057780508
0.6093906250000001,-0.0006643343793680603
0.609421875,-0.0006644943435236
0.6094531249999999,-0.0006643765054404824
0.609484375,-0.0006644136963791861
0.609515625,-0.0006644398172424015
0.6095468749999999,-0.0006634724833602945
0.609578125,-0.0006633774495835229
0.609609375,-0.0006634761567812925
0.6096406249999999,-0.0006634931463516819
0.609671875,-0.000663380610181466
0.609703125,-0.000663798185704445
0.6097343749999999,-0.0006635085670508994
0.609765625,-0.0006635884077542606
0.609796875,-0.0006636483230695947
0.6098281249999999,-0.00066390600096667
0.609859375,-0.000663570765208607
0.609890625,-0.0006638483996241895
0.609921875,-0.0006637096664878772
0.609953125,-0.0006636786191064753
0.609984375,-0.0006637774888182055
0.610015625,-0.0006647065934880514
0.610046875,-0.0006647925009836408
0.610078125,-0.000664832776243636
0.610109375,-0.0006647277965184176
0.610140625,-0.0006647999957842959
0.610171875,-0.0006649159017409548
0.610203125,-0.0006648897574694779
0.610234375,-0.0006647940400385244
0.610265625,-0.0006649833371067948
0.610296875,-0.000664960464247473
0.610328125,-0.0006640220736970417
0.610359375,-0.0006638268039870845
0.610390625,-0.0006637038316878591
0.610421875,-0.0006639221225228226
0.610453125,-0.0006640369588490347
0.610484375,-0.0006638463950861817
0.610515625,-0.0006639620201960295
0.610546875,-0.0006639154209267112
0.610578125,-0.0006640555855436311
0.6106093749999999,-0.0006638250620389433
0.610640625,-0.0006638999064804904
0.610671875,-0.0006637296174972773
0.6107031249999999,-0.0006638830259185005
0.610734375,-0.0006639518672895139
0.610765625,-0.0006639084334830389
0.6107968749999999,-0.0006648633500741866
0.610828125,-0.0006648167483315134
0.610859375,-0.0006650140742391411
0.6108906249999999,-0.0006650364835275799
0.6109218750000001,-0.000664885910776479
0.610953125,-0.0006649969704343728
0.6109843749999999,-0.00066501266479186
0.6110156250000001,-0.000664798362132242
0.611046875,-0.0006649074764532859
0.6110781249999999,-0.0006647921161634582
0.6111093750000001,-0.0006649427098189623
0.611140625,-0.0006638678347342733
0.6111718749999999,-0.0006638693468743809
0.6112031250000001,-0.0006638151112207946
0.611234375,-0.0006637763426249124
0.6112656249999999,-0.000663882509043999
0.6112968750000001,-0.000663904043483772
0.611328125,-0.0006637559433840187
0.6113593749999999,-0.000663748683454625
0.6113906250000001,-0.0006636993982254841
0.611421875,-0.0006637650186020264
0.6114531249999999,-0.0006637078570861932
0.611484375,-0.0006636548604926837
0.611515625,-0.0006637366845872253
0.6115468749999999,-0.0006636659185179916
0.611578125,-0.0006637822318357467
0.611609375,-0.0006647236667782289
0.6116406249999999,-0.0006645995514462516
0.611671875,-0.0006646478222356797
0.611703125,-0.0006647020628136949
0.6117343749999999,-0.000664676896289837
0.611765625,-0.0006646336330525665
0.611796875,-0.0006645093001283256
0.611828125,-0.0006646239119842898
0.611859375,-0.0006645016744149107
0.611890625,-0.0006644657011619509
0.611921875,-0.0006633828146066431
0.611953125,-0.0006633967472910104
0.611984375,-0.0006634538362345829
0.612015625,-0.0006634516044854016
0.612046875,-0.0006633748341622892
0.612078125,-0.0006633191460594934
0.612109375,-0.0006633036864675812
0.612140625,-0.0006632523040932051
0.612171875,-0.000663215817403813
0.612203125,-0.0006631587385516752
0.612234375,-0.0006631514872016062
0.612265625,-0.0006632031940945193
0.612296875,-0.0006631814325751828
0.612328125,-0.0006630853531726724
0.612359375,-0.0006630122110410017
0.612390625,-0.0006641494322314478
0.612421875,-0.0006639873152382014
0.612453125,-0.0006640535543655512
0.612484375,-0.0006639821365375317
0.612515625,-0.0006639134329634935
0.612546875,-0.0006639988468317287
0.612578125,-0.0006638693856056907
0.6126093749999999,-0.0006638754550081574
0.612640625,-0.0006637790142063546
0.612671875,-0.0006637854862772061
0.6127031249999999,-0.0006637495838259302
0.612734375,-0.0006626459681530264
0.612765625,-0.0006626047435055599
0.6127968749999999,-0.0006625866703434471
0.6128281250000001,-0.0006626001724431146
0.612859375,-0.0006625629387291901
0.6128906249999999,-0.0006624540922959485
0.6129218750000001,-0.000662435791223305
0.612953125,-0.0006623323875313766
0.6129843749999999,-0.0006623237220888395
0.6130156250000001,-0.0006622660228969707
0.613046875,-0.0006621949263379209
0.6130781249999999,-0.0006622305581525795
0.6131093750000001,-0.000662154923123888
0.613140625,-0.0006620787110657583
0.6131718749999999,-0.0006620739410758761
0.6132031250000001,-0.0006630064292648258
0.613234375,-0.0006630142694831684
0.6132656249999999,-0.0006629450856278987
0.6132968750000001,-0.0006628839062857161
0.613328125,-0.0006629291960831424
0.6133593749999999,-0.0006628557724097442
0.6133906250000001,-0.0006627670469502092
0.613421875,-0.0006627753929351471
0.6134531249999999,-0.0006626441798863181
0.613484375,-0.0006625507937388989
0.613515625,-0.000661459874113958
0.6135468749999999,-0.0006614403826421117
0.613578125,-0.0006614349842620007
0.613609375,-0.0006613658907039036
0.6136406249999999,-0.0006612857483174125
0.613671875,-0.000661180306667411
0.613703125,-0.0006611110128817155
0.6137343749999999,-0.0006610884651691157
0.613765625,-0.0006610450351050151
0.613796875,-0.0006610509745820711
0.613828125,-0.0006609630399814909
0.613859375,-0.0006609108125658139
0.613890625,-0.0006608383406823334
0.613921875,-0.0006607529154467953
0.613953125,-0.0006607357759643509
0.613984375,-0.000661672898320316
0.614015625,-0.0006616464872492567
0.614046875,-0.0006616129213163069
0.614078125,-0.0006614353744893373
0.614109375,-0.0006614143595426725
0.614140625,-0.0006613209990395802
0.614171875,-0.0006613160015268432
0.614203125,-0.0006611917791515334
0.614234375,-0.0006611437627994168
0.614265625,-0.0006610096081949846
0.614296875,-0.0006609741160041177
0.614328125,-0.0006599180245647068
0.614359375,-0.0006598927262177132
0.614390625,-0.0006598261573034364
0.614421875,-0.0006597406387936558
0.614453125,-0.0006596000073267119
0.614484375,-0.0006595462034556521
0.614515625,-0.0006594685304516651
0.614546875,-0.0006594328873253466
0.614578125,-0.0006593409504175168
0.6146093749999999,-0.0006592471140654393
0.614640625,-0.0006591617281254472
0.614671875,-0.0006590911513014441
0.6147031249999999,-0.0006590482341138904
0.614734375,-0.0006590192877760012
0.614765625,-0.0006599215086503032
0.6147968749999999,-0.0006598203766013458
0.6148281250000001,-0.0006597039560498549
0.614859375,-0.00065964812548399
0.6148906249999999,-0.0006595831689569717
0.6149218750000001,-0.0006595400385869116
0.614953125,-0.0006594938164727476
0.6149843749999999,-0.0006593240995451805
0.6150156250000001,-0.0006591556567627568
0.615046875,-0.0006590982244545421
0.6150781249999999,-0.0006590475319833075
0.6151093750000001,-0.0006580046127206349
0.615140625,-0.000657907399069825
0.6151718749999999,-0.0006578117356755495
0.6152031250000001,-0.000657761966477613
0.615234375,-0.0006576580671299459
0.6152656249999999,-0.0006575546726217615
0.6152968750000001,-0.0006574893094482143
0.615328125,-0.0006573650230055003
0.6153593749999999,-0.0006572220042433061
0.6153906250000001,-0.0006571467467760203
0.615421875,-0.0006570725264766208
0.6154531249999999,-0.0006570154864931968
0.6154843750000001,-0.0006568634179914545
0.615515625,-0.0006567977235499914
0.6155468749999999,-0.0006566803502163696
0.615578125,-0.0006576724787797153
0.615609375,-0.000657553083325331
0.6156406249999999,-0.0006574528655521883
0.615671875,-0.0006573539767640788
0.615703125,-0.0006572686865533375
0.615734375,-0.0006572035628230263
0.615765625,-0.0006571377321606536
0.615796875,-0.0006570437668577886
0.615828125,-0.0006568451421855859
0.615859375,-0.0006567523087509103
0.615890625,-0.0006566901915518175
0.615921875,-0.000655527169985605
0.615953125,-0.0006554431812566333
0.615984375,-0.0006553422250271251
0.616015625,-0.0006552402262295712
0.616046875,-0.0006550838069056195
0.616078125,-0.0006550550668044663
0.616109375,-0.0006549730931934214
0.616140625,-0.0006548298113018755
0.616171875,-0.0006546548419190182
0.616203125,-0.0006545711950877581
0.616234375,-0.0006544506882256232
0.616265625,-0.0006543943253138895
0.616296875,-0.0006542363596049594
0.616328125,-0.0006541782714540451
0.616359375,-0.0006550371165043312
0.616390625,-0.0006548912573716287
0.616421875,-0.0006548328748556612
0.616453125,-0.000654745561515499
0.616484375,-0.0006546644163572812
0.616515625,-0.0006545169175817614
0.616546875,-0.0006544541398620096
0.616578125,-0.0006542641238643579
0.6166093749999999,-0.0006541546820283545
0.616640625,-0.0006540929845174487
0.616671875,-0.0006539944569170092
0.6167031249999999,-0.0006528329771696498
0.6167343750000001,-0.0006526629665574782
0.616765625,-0.00065245889467936
0.6167968749999999,-0.0006524480169188135
0.6168281250000001,-0.0006523139033023165
0.616859375,-0.0006522014542521062
0.6168906249999999,-0.0006520141125478038
0.6169218750000001,-0.0006519446730569797
0.616953125,-0.0006518905033179104
0.6169843749999999,-0.0006517497520975787
0.6170156250000001,-0.0006515987961890207
0.617046875,-0.0006514808790070645
0.6170781249999999,-0.0006513039319981373
0.6171093750000001,-0.0006512051263139959
0.617140625,-0.0006510424751353314
0.6171718749999999,-0.0006519562619648964
0.6172031250000001,-0.0006518882555886438
0.617234375,-0.0006518226831616625
0.6172656249999999,-0.0006515919609881432
0.6172968750000001,-0.0006514733227637529
0.617328125,-0.0006513304907057246
0.6173593749999999,-0.0006512222705309448
0.6173906250000001,-0.0006510902877967933
0.617421875,-0.0006509334700998889
0.6174531249999999,-0.0006507521175652398
0.617484375,-0.0006507314470609038
0.617515625,-0.0006494456360742404
0.6175468749999999,-0.0006494401527459906
0.617578125,-0.0006493307222792538
0.617609375,-0.0006491453462832766
0.6176406249999999,-0.0006489622146557961
0.617671875,-0.0006489087588822037
0.617703125,-0.0006487717703119802
0.617734375,-0.0006486074618718349
0.617765625,-0.0006483812291232863
0.617796875,-0.0006482605588741461
0.617828125,-0.0006481525688193795
0.617859375,-0.0006479839126140863
0.617890625,-0.0006479022650499183
0.617921875,-0.0006477973694641523
0.617953125,-0.0006486518886289691
0.617984375,-0.000648447186598497
0.618015625,-0.0006482906250210793
0.618046875,-0.000648145085086281
0.618078125,-0.0006480019053543076
0.618109375,-0.0006478707886128296
0.618140625,-0.0006476951131929101
0.618171875,-0.0006475088279252333
0.618203125,-0.0006474540945028487
0.618234375,-0.0006472523063229124
0.618265625,-0.0006471412595560541
0.618296875,-0.000645952507671077
0.618328125,-0.000645819810238403
0.618359375,-0.0006455530296221659
0.618390625,-0.0006455149535013749
0.618421875,-0.000645226144677026
0.618453125,-0.0006451280099406265
0.618484375,-0.0006449463043004047
0.618515625,-0.0006448272946512207
0.618546875,-0.0006446669422031023
0.618578125,-0.0006446167061705463
0.6186093749999999,-0.000644443407524925
0.618640625,-0.0006442190357074662
0.618671875,-0.0006440960280255092
0.6187031249999999,-0.0006439008962436654
0.6187343750000001,-0.0006437093277762082
0.618765625,-0.0006446490623778917
0.6187968749999999,-0.0006445456551194273
0.6188281250000001,-0.0006443479733480653
0.618859375,-0.0006440929410203092
0.6188906249999999,-0.0006440728875809279
0.6189218750000001,-0.0006438985971432346
0.618953125,-0.0006438037499098062
0.6189843749999999,-0.0006435312483290614
0.6190156250000001,-0.0006433541321540157
0.619046875,-0.0006432197727482131
0.6190781249999999,-0.000642000689503798
0.6191093750000001,-0.0006417470105055251
0.619140625,-0.0006415728531712489
0.6191718749999999,-0.0006414314353210965
0.6192031250000001,-0.0006413167853244819
0.619234375,-0.0006410372401514514
0.6192656249999999,-0.000640951609848367
0.6192968750000001,-0.000640917916771809
0.619328125,-0.0006404305486905487
0.6193593749999999,-0.0006403420554157019
0.6193906250000001,-0.0006401685994410766
0.619421875,-0.0006400869030403489
0.6194531249999999,-0.0006399182469421227
0.619484375,-0.0006397451384813138
0.619515625,-0.0006396564817054348
0.6195468749999999,-0.000640359709784516
0.619578125,-0.0006401436281364484
0.619609375,-0.0006399113457045483
0.619640625,-0.0006398990889768322
0.619671875,-0.0006397902749114837
0.619703125,-0.0006394331187841232
0.619734375,-0.0006392707292955796
0.619765625,-0.0006391325220743219
0.619796875,-0.0006389716268794324
0.619828125,-0.0006386154838094807
0.619859375,-0.0006385329630220968
0.619890625,-0.0006372546939550985
0.619921875,-0.0006373098316762305
0.619953125,-0.0006370161570732752
0.619984375,-0.0006367316803717188
0.620015625,-0.0006366618002736218
0.620046875,-0.0006364823006826115
0.620078125,-0.0006362642129945084
0.620109375,-0.000636044494552783
0.620140625,-0.0006359044032547279
0.620171875,-0.0006355202387870532
0.620203125,-0.0006356253826523342
0.620234375,-0.0006352207205912938
0.620265625,-0.0006351151403712757
0.620296875,-0.0006349915145647672
0.620328125,-0.0006355868610415372
0.620359375,-0.0006357162252228835
0.620390625,-0.0006353496501857805
0.620421875,-0.000635101874519213
0.620453125,-0.0006350240871546009
0.620484375,-0.0006348025341866431
0.620515625,-0.0006345940076220719
0.620546875,-0.0006344061940240578
0.620578125,-0.0006341262201862707
0.6206093749999999,-0.0006340321629266371
0.6206406250000001,-0.0006337228658614483
0.620671875,-0.0006325481482990433
0.6207031249999999,-0.0006324463552217705
0.6207343750000001,-0.0006321493905724618
0.620765625,-0.0006320846491088133
0.6207968749999999,-0.000631746165496154
0.6208281250000001,-0.0006314981583857363
0.620859375,-0.0006313314942635317
0.6208906249999999,-0.0006311095523852325
0.6209218750000001,-0.0006309764765575557
0.620953125,-0.0006307614596631692
0.6209843749999999,-0.0006305631612490911
0.6210156250000001,-0.0006303160160697
0.621046875,-0.000630183979970958
0.6210781249999999,-0.0006298243820305263
0.6211093750000001,-0.0006296005814517489
0.621140625,-0.0006304417446570537
0.6211718749999999,-0.0006302099038524578
0.6212031250000001,-0.0006300674508551013
0.621234375,-0.0006298726353121328
0.6212656249999999,-0.0006296821108260076
0.6212968750000001,-0.0006294569907613415
0.621328125,-0.0006292159993742177
0.6213593749999999,-0.0006289163123685687
0.6213906250000001,-0.0006287587519144752
0.621421875,-0.0006285873515689266
0.6214531249999999,-0.0006284726577808486
0.621484375,-0.0006270573232810481
0.621515625,-0.0006268858656974866
0.6215468749999999,-0.0006266049377258512
0.621578125,-0.0006264655994914423
0.621609375,-0.0006262109582112832
0.621640625,-0.0006260074871607124
0.621671875,-0.000625801204478138
0.621703125,-0.0006256406634655778
0.621734375,-0.0006253435372378796
0.621765625,-0.000625123858445209
0.621796875,-0.0006249405270858932
0.621828125,-0.0006247099098979358
0.621859375,-0.000624555902585186
0.621890625,-0.0006241619287227565
0.621921875,-0.0006250813937444671
0.621953125,-0.0006248251026787013
0.621984375,-0.0006246208080825169
0.622015625,-0.0006244452242745724
0.622046875,-0.000624193911373
0.622078125,-0.0006239226592538241
0.622109375,-0.000623722729176511
0.622140625,-0.0006235085423227718
0.622171875,-0.0006232611749834721
0.622203125,-0.0006230055260397493
0.622234375,-0.0006228254504071704
0.622265625,-0.0006215306092101913
0.622296875,-0.0006213338394618073
0.622328125,-0.0006210257231598001
0.622359375,-0.0006208761220593759
0.622390625,-0.0006206630111356762
0.622421875,-0.000620377482964049
0.622453125,-0.0006201763787190076
0.622484375,-0.0006198916152322168
0.622515625,-0.0006196054949571747
0.622546875,-0.0006193121849919353
0.622578125,-0.0006191226063990349
0.6226093749999999,-0.0006188401533019222
0.6226406250000001,-0.0006186634443373709
0.622671875,-0.000618443240880652
0.6227031249999999,-0.0006181924846910269
0.6227343750000001,-0.0006190078911350455
0.622765625,-0.0006187256744637562
0.6227968749999999,-0.0006185206627287582
0.6228281250000001,-0.0006183080512807138
0.622859375,-0.0006180989714726845
0.6228906249999999,-0.0006178422408475159
0.6229218750000001,-0.0006175904664626752
0.622953125,-0.0006172590745150072
0.6229843749999999,-0.0006169850081296849
0.6230156250000001,-0.0006167736529932022
0.623046875,-0.0006165341289765536
0.6230781249999999,-0.0006152130750490467
0.6231093750000001,-0.0006150255583272923
0.623140625,-0.0006148296758339486
0.6231718749999999,-0.0006146125631169425
0.6232031250000001,-0.0006142679306525359
0.623234375,-0.0006140170700446104
0.6232656249999999,-0.000613767153681298
0.6232968750000001,-0.000613578955450049
0.623328125,-0.0006133586119725573
0.6233593749999999,-0.0006130705655954041
0.6233906250000001,-0.0006128127302539033
0.623421875,-0.0006124958467602359
0.6234531249999999,-0.0006122356128955078
0.623484375,-0.0006120513421122298
0.623515625,-0.0006128261558386305
0.623546875,-0.0006126325184284478
0.623578125,-0.0006123281407562076
0.623609375,-0.0006120230236696111
0.623640625,-0.0006117468335923235
0.623671875,-0.0006115066999498875
0.623703125,-0.0006112415412230648
0.623734375,-0.0006110231834641558
0.623765625,-0.0006108434175208163
0.623796875,-0.0006104791324189618
0.623828125,-0.0006102254317021105
0.623859375,-0.0006089415795827308
0.623890625,-0.0006086417625071824
0.623921875,-0.0006083776613396777
0.623953125,-0.0006081947393242262
0.623984375,-0.0006078990776040086
0.624015625,-0.0006076406386470029
0.624046875,-0.0006073518979087464
0.624078125,-0.0006070905511372723
0.624109375,-0.0006068520530311053
0.624140625,-0.0006065789102336627
0.624171875,-0.0006063460496226469
0.624203125,-0.0006061232295009114
0.624234375,-0.0006057222535928233
0.624265625,-0.0006055249724675679
0.624296875,-0.0006052570412505495
0.624328125,-0.0006060261682925352
0.624359375,-0.0006057410896560395
0.624390625,-0.0006054443887721986
0.624421875,-0.0006051903889158702
0.624453125,-0.000604923263943867
0.624484375,-0.0006047159057478296
0.624515625,-0.0006043704929914254
0.6245468750000001,-0.0006040641270242189
0.624578125,-0.00060380187051403
0.6246093749999999,-0.0006034883075933944
0.6246406250000001,-0.0006032463813767444
0.624671875,-0.000601950160788664
0.6247031249999999,-0.0006016723105689223
0.6247343750000001,-0.0006014084285893631
0.624765625,-0.0006011559548631876
0.6247968749999999,-0.0006008365255038423
0.6248281250000001,-0.0006005435789417854
0.624859375,-0.0006003173804652942
0.6248906249999999,-0.0006001187903017374
0.6249218750000001,-0.0005998426926239267
0.624953125,-0.0005995822657627464
0.6249843749999999,-0.0005992268828202696
0.6250156250000001,-0.000598902605538798
0.625046875,-0.0005985526264498248
0.6250781249999999,-0.0005982238232531342
0.6251093750000001,-0.0005990412643890122
0.625140625,-0.0005987929053063723
0.6251718749999999,-0.0005985647805578989
0.6252031250000001,-0.0005982394269351959
0.625234375,-0.000597937370618841
0.6252656249999999,-0.0005977025447155074
0.6252968750000001,-0.0005973665225365507
0.625328125,-0.0005970796986053614
0.6253593749999999,-0.0005968007576142437
0.6253906250000001,-0.0005964636671484599
0.625421875,-0.000596187153326079
0.6254531249999999,-0.0005948938368221315
0.6254843750000001,-0.0005946124953417967
0.625515625,-0.0005943378133655836
0.625546875,-0.0005940469632805395
0.625578125,-0.0005937401269958953
0.625609375,-0.0005934757260035103
0.625640625,-0.000593164988165383
0.625671875,-0.0005928524888412084
0.625703125,-0.0005925458722344165
0.625734375,-0.0005922164230046031
0.625765625,-0.0005920083442618046
0.625796875,-0.0005916763864090638
0.625828125,-0.0005913547969193036
0.625859375,-0.000591059972265516
0.625890625,-0.0005917510812210383
0.625921875,-0.0005914925013252442
0.625953125,-0.0005912080397256561
0.625984375,-0.00059085047732374
0.626015625,-0.0005905738573413338
0.626046875,-0.0005903040425213266
0.626078125,-0.000590006379306611
0.626109375,-0.0005897373604304354
0.626140625,-0.0005894579229383662
0.626171875,-0.000589144273083167
0.626203125,-0.0005889122384336865
0.626234375,-0.0005875701559847554
0.626265625,-0.0005872392416888597
0.626296875,-0.0005868501428855921
0.626328125,-0.0005865511549128719
0.626359375,-0.0005862989657459058
0.626390625,-0.0005859877012803147
0.626421875,-0.0005856607542780168
0.626453125,-0.000585355220536897
0.626484375,-0.0005850111086903934
0.626515625,-0.0005846899963471083
0.6265468750000001,-0.0005844060236173051
0.626578125,-0.0005841372662837921
0.6266093749999999,-0.0005837978274616795
0.6266406250000001,-0.0005834429609449451
0.626671875,-0.0005831195918796217
0.6267031249999999,-0.0005838899686343643
0.6267343750000001,-0.0005835411058991644
0.626765625,-0.000583261001863386
0.6267968749999999,-0.0005829530025293558
0.6268281250000001,-0.00058263123037567
0.626859375,-0.0005824034903327557
0.6268906249999999,-0.0005820555605994468
0.6269218750000001,-0.0005817104187364128
0.626953125,-0.0005813615283456267
0.6269843749999999,-0.0005810776160298237
0.6270156250000001,-0.0005806826662453218
0.627046875,-0.0005793263995088754
0.6270781249999999,-0.0005789625904357165
0.6271093750000001,-0.0005787538978656026
0.627140625,-0.000578443982290594
0.6271718749999999,-0.0005781345686721867
0.6272031250000001,-0.0005777902076624375
0.627234375,-0.0005774297749259957
0.6272656249999999,-0.0005771494185976417
0.6272968750000001,-0.0005768269313022184
0.627328125,-0.0005764979283486918
0.6273593749999999,-0.0005762049958551382
0.6273906250000001,-0.0005758195975821001
0.627421875,-0.0005754962556568585
0.627453125,-0.0005751025847150898
0.627484375,-0.0005757539535024628
0.627515625,-0.0005754586842597331
0.627546875,-0.0005751897237105535
0.627578125,-0.0005749151451022519
0.627609375,-0.0005746116362104758
0.627640625,-0.00057423536769452
0.627671875,-0.000573919894683271
0.627703125,-0.0005736032511470396
0.627734375,-0.0005732941192578903
0.627765625,-0.0005729472726154414
0.627796875,-0.0005726134959558385
0.627828125,-0.0005711920733916381
0.627859375,-0.0005708842472659306
0.627890625,-0.0005705187622157756
0.627921875,-0.0005702554393899606
0.627953125,-0.0005699372236175476
0.627984375,-0.0005695931113990846
0.628015625,-0.0005692452635268144
0.628046875,-0.0005689358248420623
0.628078125,-0.0005685213375266826
0.628109375,-0.0005682003180917591
0.628140625,-0.0005677750361376549
0.628171875,-0.0005675437870283351
0.628203125,-0.0005671626166679558
0.628234375,-0.0005668982021029487
0.628265625,-0.0005665506229030684
0.628296875,-0.0005672122867083212
0.628328125,-0.0005668491625911223
0.628359375,-0.0005665785959459019
0.628390625,-0.0005662661901698132
0.628421875,-0.0005658065190229794
0.6284531250000001,-0.0005655196679938829
0.628484375,-0.0005651247311461924
0.628515625,-0.0005647922724045656
0.6285468750000001,-0.0005645332835702496
0.628578125,-0.0005641953855156645
0.6286093749999999,-0.0005637513588341303
0.6286406250000001,-0.0005624276046970744
0.628671875,-0.0005620394287042807
0.6287031249999999,-0.0005617674403586015
0.6287343750000001,-0.0005614617513544015
0.628765625,-0.0005610375623286978
0.6287968749999999,-0.0005607013122516519
0.6288281250000001,-0.0005603396119231788
0.628859375,-0.0005598724042442382
0.6288906249999999,-0.0005595436443580973
0.6289218750000001,-0.0005591167794758017
0.628953125,-0.0005589641741279641
0.6289843749999999,-0.0005585167646430036
0.6290156250000001,-0.00055829043195222
0.629046875,-0.0005579474602607215
0.6290781249999999,-0.0005584647617136451
0.6291093750000001,-0.0005581505885707896
0.629140625,-0.0005577936942368147
0.6291718749999999,-0.0005574114096207408
0.6292031250000001,-0.0005570116246391074
0.629234375,-0.0005566189711845096
0.6292656249999999,-0.0005564123215421948
0.6292968750000001,-0.0005561764556731019
0.629328125,-0.0005556649241187442
0.6293593749999999,-0.0005552251038901598
0.6293906250000001,-0.0005550384126012387
0.629421875,-0.0005536371421957301
0.629453125,-0.000553154607398236
0.629484375,-0.0005528668813597759
0.629515625,-0.0005523803312451891
0.629546875,-0.0005520838115714022
0.629578125,-0.0005518521878535368
0.629609375,-0.0005513124922513976
0.629640625,-0.0005510280210571025
0.629671875,-0.0005507253023073616
0.629703125,-0.0005503102388879841
0.629734375,-0.0005499583428110397
0.629765625,-0.0005495704140556501
0.629796875,-0.0005492491849829959
0.629828125,-0.0005490016536555675
0.629859375,-0.000549535276409871
0.629890625,-0.0005490399937377877
0.629921875,-0.0005487593523197526
0.629953125,-0.0005483879232825312
0.629984375,-0.0005480043468673729
0.630015625,-0.0005479084354861538
0.630046875,-0.0005471980343616234
0.630078125,-0.0005468350978468581
0.630109375,-0.0005465254018450563
0.630140625,-0.0005461510283885709
0.630171875,-0.0005456245122763548
0.630203125,-0.000545375304101349
0.630234375,-0.0005441514638630796
0.630265625,-0.0005437285148981105
0.630296875,-0.0005433204976699885
0.630328125,-0.0005430301581722599
0.630359375,-0.0005425779185286445
0.630390625,-0.0005421808213386045
0.630421875,-0.0005416946277906273
0.6304531250000001,-0.0005414881223349613
0.630484375,-0.0005411293196272982
0.630515625,-0.0005407710153760362
0.6305468750000001,-0.0005403570179320499
0.630578125,-0.0005399355931321598
0.6306093749999999,-0.0005394722477427491
0.6306406250000001,-0.0005392761231166818
0.630671875,-0.0005398939540340389
0.6307031249999999,-0.0005394512246724992
0.6307343750000001,-0.0005391955288246361
0.630765625,-0.0005388913380139429
0.6307968749999999,-0.0005381874180946933
0.6308281250000001,-0.0005379037310996593
0.630859375,-0.0005374765159692416
0.6308906249999999,-0.0005371765408467982
0.6309218750000001,-0.0005366899736295658
0.630953125,-0.0005363392591126656
0.6309843749999999,-0.0005360341099081775
0.6310156250000001,-0.0005346587349549375
0.631046875,-0.0005342060717211453
0.6310781249999999,-0.0005338032266880705
0.6311093750000001,-0.0005334768840377646
0.631140625,-0.0005331457063928388
0.6311718749999999,-0.0005326932586720151
0.6312031250000001,-0.000532338830008923
0.631234375,-0.000531815931624928
0.6312656249999999,-0.0005315888880311967
0.6312968750000001,-0.00053118333504798
0.631328125,-0.0005308906674134639
0.631359375,-0.0005304820876143798
0.6313906250000001,-0.0005301083779157278
0.631421875,-0.0005296236806713664
0.631453125,-0.0005302894637336936
0.631484375,-0.000529862151855999
0.631515625,-0.000529479676841936
0.631546875,-0.0005290111864379998
0.631578125,-0.0005286757600848624
0.631609375,-0.0005284065017676712
0.631640625,-0.0005279018371501035
0.631671875,-0.0005276354571600098
0.631703125,-0.0005271727045766464
0.631734375,-0.0005266699136874178
0.631765625,-0.0005263313066135797
0.631796875,-0.0005249370218440227
0.631828125,-0.000524526820573544
0.631859375,-0.0005242156143248286
0.631890625,-0.0005238089025366849
0.631921875,-0.0005233682342320398
0.631953125,-0.0005229633170547657
0.631984375,-0.0005225463358816337
0.632015625,-0.0005221638231980921
0.632046875,-0.0005218093983441335
0.632078125,-0.0005214887538246976
0.632109375,-0.000521100826985546
0.632140625,-0.0005206893121385212
0.632171875,-0.0005202529107628667
0.632203125,-0.0005197502266410664
0.632234375,-0.0005193480794088365
0.632265625,-0.0005200144155647832
0.632296875,-0.0005196573236194851
0.632328125,-0.0005192548129953414
0.6323593750000001,-0.0005188437954395109
0.632390625,-0.0005184095583055312
0.632421875,-0.0005179896868498721
0.6324531250000001,-0.0005175408053470429
0.632484375,-0.00051733162126371
0.632515625,-0.0005168911486694849
0.6325468750000001,-0.0005165210646470228
0.632578125,-0.0005160658717578842
0.6326093749999999,-0.0005146167892040657
0.6326406250000001,-0.0005142707039731409
0.632671875,-0.0005138542530251991
0.6327031249999999,-0.0005133425367086289
0.6327343750000001,-0.0005130576281277763
0.632765625,-0.000512649122198991
0.6327968749999999,-0.0005122483415925805
0.6328281250000001,-0.0005118636656394476
0.632859375,-0.0005114315889715934
0.6328906249999999,-0.0005109517381265347
0.6329218750000001,-0.0005105955061052575
0.632953125,-0.0005101403573643942
0.6329843749999999,-0.0005097759565751633
0.6330156250000001,-0.0005093621892517317
0.633046875,-0.0005100031510904962
0.6330781249999999,-0.0005095799272080773
0.6331093750000001,-0.0005092415011573037
0.633140625,-0.000508878537505815
0.6331718749999999,-0.000508438298197425
0.6332031250000001,-0.0005079847743874669
0.633234375,-0.0005075655789586117
0.6332656249999999,-0.0005071337107506041
0.6332968750000001,-0.0005068021203301354
0.633328125,-0.0005064254080013042
0.633359375,-0.0005060364673102682
0.6333906250000001,-0.0005046190348642135
0.633421875,-0.000504121385415425
0.633453125,-0.0005037014893146188
0.633484375,-0.0005032875248402249
0.633515625,-0.000502905225442371
0.633546875,-0.0005025124490384905
0.633578125,-0.0005020851923397129
0.633609375,-0.000501655291604973
0.633640625,-0.000501327396150178
0.633671875,-0.0005008421852986944
0.633703125,-0.0005004001055833526
0.633734375,-0.0005000230098729797
0.633765625,-0.0004996467203819341
0.633796875,-0.0004992577509875251
0.633828125,-0.0004998452105583404
0.633859375,-0.0004994087711402764
0.633890625,-0.0004990156222078254
0.633921875,-0.0004986621993921178
0.633953125,-0.000498189357315125
0.633984375,-0.0004977858538475002
0.634015625,-0.0004973444083174877
0.634046875,-0.0004969303922719784
0.634078125,-0.000496501393970103
0.634109375,-0.0004960400794262881
0.634140625,-0.0004957317967237071
0.634171875,-0.0004953147615284828
0.634203125,-0.0004939166233206005
0.634234375,-0.0004935427388535474
0.634265625,-0.0004930839730039466
0.634296875,-0.0004926328064758095
0.634328125,-0.0004921228373583539
0.6343593750000001,-0.0004916490029258924
0.634390625,-0.000491260578527275
0.634421875,-0.0004909396118194659
0.6344531250000001,-0.0004905856844182668
0.634484375,-0.0004900902806415711
0.634515625,-0.0004896826168600196
0.6345468750000001,-0.0004893342543304743
0.634578125,-0.0004889478280653142
0.6346093749999999,-0.0004885344426621072
0.6346406250000001,-0.0004890789380166821
0.634671875,-0.0004885937928848297
0.6347031249999999,-0.00048821064319627683
0.6347343750000001,-0.00048775653656244616
0.634765625,-0.00048732186579199255
0.6347968749999999,-0.00048691338451781196
0.6348281250000001,-0.0004864549411425223
0.634859375,-0.00048614696986500755
0.6348906249999999,-0.00048580891369100904
0.6349218750000001,-0.00048540751729395093
0.634953125,-0.00048498198117646885
0.6349843749999999,-0.0004834180753861342
0.6350156250000001,-0.000483022496071836
0.635046875,-0.0004825306779287705
0.6350781249999999,-0.0004821157779305932
0.6351093750000001,-0.0004816815500864463
0.635140625,-0.0004812820248470684
0.6351718749999999,-0.0004808940280388377
0.6352031250000001,-0.0004804848875203452
0.635234375,-0.0004800666685546226
0.635265625,-0.0004796176965908283
0.6352968750000001,-0.00047920118570343034
0.635328125,-0.00047876493231871486
0.635359375,-0.00047834337891637657
0.6353906250000001,-0.0004779409718139588
0.635421875,-0.0004785572544669797
0.635453125,-0.0004782093059600284
0.6354843750000001,-0.0004777850803213274
0.635515625,-0.0004773298200010101
0.635546875,-0.0004768259253669499
0.635578125,-0.0004763802950985968
0.635609375,-0.00047589997753082897
0.635640625,-0.00047553302313500107
0.635671875,-0.0004751039934081727
0.635703125,-0.0004747259775381568
0.635734375,-0.0004743374093432798
0.635765625,-0.00047395615797826
0.635796875,-0.0004724580628826039
0.635828125,-0.0004720269086032833
0.635859375,-0.00047160031743566366
0.635890625,-0.00047117818801451633
0.635921875,-0.0004706653773398836
0.635953125,-0.00047025483821717257
0.635984375,-0.0004698289449774143
0.636015625,-0.000469470030238478
0.636046875,-0.0004690179787162699
0.636078125,-0.00046863131890106935
0.636109375,-0.0004681881474963845
0.636140625,-0.0004677368812548849
0.636171875,-0.0004673653181828455
0.636203125,-0.00046690830832421537
0.636234375,-0.00046751743719859046
0.6362656250000001,-0.0004670892289396003
0.636296875,-0.0004666825825917001
0.636328125,-0.00046615730226218927
0.6363593750000001,-0.0004657441982954466
0.636390625,-0.00046529650405111034
0.636421875,-0.00046491043678739685
0.6364531250000001,-0.0004645425779126605
0.636484375,-0.00046416653018771514
0.636515625,-0.0004636436121899998
0.6365468750000001,-0.00046325693143357827
0.636578125,-0.0004617897345580921
0.6366093749999999,-0.0004612989942138074
0.6366406250000001,-0.000460896434451033
0.636671875,-0.00046055713347500915
0.6367031249999999,-0.0004600932512066336
0.6367343750000001,-0.0004596388978452201
0.636765625,-0.00045917017941958516
0.6367968749999999,-0.00045865160105582753
0.6368281250000001,-0.00045828489795180644
0.636859375,-0.00045791523544356366
0.6368906249999999,-0.00045754735972273336
0.6369218750000001,-0.0004570503790053762
0.636953125,-0.00045655953708044483
0.6369843749999999,-0.00045611343906190593
0.6370156250000001,-0.0004566602092777733
0.637046875,-0.00045636142125454054
0.6370781249999999,-0.0004559674084566173
0.6371093750000001,-0.0004556064500241472
0.637140625,-0.0004549907926870572
0.6371718749999999,-0.0004545774188164514
0.6372031250000001,-0.00045410027826221083
0.637234375,-0.0004537007190082848
0.637265625,-0.0004532461009828376
0.6372968750000001,-0.00045279878168576204
0.637328125,-0.00045249036445762364
0.637359375,-0.00045100658382080105
0.6373906250000001,-0.0004505535323546875
0.637421875,-0.0004500991225993567
0.637453125,-0.0004496553241494089
0.637484375,-0.0004491546826047091
0.637515625,-0.0004488154292797697
0.637546875,-0.0004483304116725262
0.637578125,-0.0004479076537674681
0.637609375,-0.0004474918702051245
0.637640625,-0.00044705502355046195
0.637671875,-0.00044668875899159244
0.637703125,-0.00044628866419450103
0.637734375,-0.0004456992948287594
0.637765625,-0.0004453272087661317
0.637796875,-0.0004458092162053229
0.637828125,-0.00044540241080023163
0.637859375,-0.000444951939957583
0.637890625,-0.0004444952630813376
0.637921875,-0.0004441581605072742
0.637953125,-0.0004437370904108104
0.637984375,-0.00044343059420250824
0.638015625,-0.00044286990903208423
0.638046875,-0.0004423455870124285
0.638078125,-0.000441955440279862
0.638109375,-0.00044158610769511747
0.638140625,-0.00044108183246192173
0.638171875,-0.00043966969899952163
0.638203125,-0.00043921046994271906
0.638234375,-0.000438734115784524
0.6382656250000001,-0.0004383402419823948
0.638296875,-0.00043786541356390096
0.638328125,-0.00043737848642956545
0.6383593750000001,-0.0004368730327193038
0.638390625,-0.0004366911788327085
0.638421875,-0.0004361301867084194
0.6384531250000001,-0.00043574487898090375
0.638484375,-0.0004353041256418
0.638515625,-0.00043476887920768786
0.6385468750000001,-0.0004342635186154048
0.638578125,-0.00043393866934849507
0.6386093749999999,-0.00043456881666370517
0.6386406250000001,-0.00043417765030862726
0.638671875,-0.00043363006169692964
0.6387031249999999,-0.00043325762800505013
0.6387343750000001,-0.00043268971461600525
0.638765625,-0.00043220480248984394
0.6387968749999999,-0.00043183715296638003
0.6388281250000001,-0.0004314335931706742
0.638859375,-0.0004311086515355611
0.6388906249999999,-0.00043064157308247974
0.6389218750000001,-0.0004302996581781321
0.638953125,-0.00042884954372009176
0.6389843749999999,-0.00042827697610518106
0.6390156250000001,-0.0004276963601863651
0.639046875,-0.00042731504705505186
0.6390781249999999,-0.00042699524471059846
0.6391093750000001,-0.0004265798073797289
0.639140625,-0.0004261104872129856
0.639171875,-0.0004256173665434515
0.6392031250000001,-0.00042512670919121753
0.639234375,-0.00042462907728006705
0.639265625,-0.0004243175296237342
0.6392968750000001,-0.00042389870650016287
0.639328125,-0.0004234949837753979
0.639359375,-0.000423038559830724
0.6393906250000001,-0.0004236489324938378
0.639421875,-0.000423237153853645
0.639453125,-0.00042298337511587764
0.639484375,-0.0004221281494969781
0.639515625,-0.0004217768550626652
0.639546875,-0.0004212530162815767
0.639578125,-0.0004209752164122116
0.639609375,-0.00042068492910046773
0.639640625,-0.0004200075247336524
0.639671875,-0.00041962477266727777
0.639703125,-0.0004191610347149752
0.639734375,-0.0004189180471662335
0.639765625,-0.00041718681888681247
0.639796875,-0.0004171051574889742
0.639828125,-0.0004162172322409105
0.639859375,-0.0004160894012663896
0.639890625,-0.0004156893947870263
0.639921875,-0.0004154432985952472
0.639953125,-0.00041475506612662083
0.639984375,-0.0004142380440417398
0.640015625,-0.0004139142759985101
0.640046875,-0.00041344578060557857
0.640078125,-0.0004132297232689666
0.640109375,-0.00041260813133568025
0.640140625,-0.0004121344015696887
0.6401718750000001,-0.00041277816131156386
0.640203125,-0.0004125112283617019
0.640234375,-0.0004118720835537201
0.6402656250000001,-0.00041153175704141537
0.640296875,-0.0004110836544129956
0.640328125,-0.0004108673555153486
0.6403593750000001,-0.00041031136430658144
0.640390625,-0.00040979263002956234
0.640421875,-0.00040910939570929644
0.6404531250000001,-0.00040875348519640864
0.640484375,-0.00040832542775309094
0.640515625,-0.0004080079134194739
0.6405468750000001,-0.0004065398106320589
0.640578125,-0.00040614370791389187
0.6406093749999999,-0.0004057362658997504
0.6406406250000001,-0.00040539811991702895
0.640671875,-0.0004046678757992708
0.6407031249999999,-0.0004043885466863059
0.6407343750000001,-0.0004040556953910021
0.640765625,-0.00040364346262587725
0.6407968749999999,-0.00040319325064836625
0.6408281250000001,-0.00040274506048563335
0.640859375,-0.0004022914212739939
0.6408906249999999,-0.0004017101180439839
0.6409218750000001,-0.00040130509276052606
0.640953125,-0.0004008572884252812
0.6409843749999999,-0.000401601914818743
0.6410156250000001,-0.00040103021263263733
0.641046875,-0.00040064254041196484
0.6410781249999999,-0.00040041577454856536
0.6411093750000001,-0.00039993395863929804
0.641140625,-0.0003993738479189171
0.641171875,-0.00039892073018513857
0.6412031250000001,-0.00039848255069437066
0.641234375,-0.00039815761124793736
0.641265625,-0.00039783331708331815
0.6412968750000001,-0.00039722569555041
0.641328125,-0.00039588663568008303
0.641359375,-0.00039542672828717096
0.6413906250000001,-0.0003951227142199032
0.641421875,-0.0003945694911205652
0.641453125,-0.0003943037519249029
0.641484375,-0.00039377285097742104
0.641515625,-0.00039318274343245335
0.641546875,-0.0003928571492867877
0.641578125,-0.000392442503514466
0.641609375,-0.00039202547668786003
0.641640625,-0.0003916114183271993
0.641671875,-0.0003912464973600399
0.641703125,-0.0003906906480106581
0.641734375,-0.00039039757719372403
0.641765625,-0.00039095758056691826
0.641796875,-0.0003905849554730195
0.641828125,-0.00039006457271688333
0.641859375,-0.0003896600076637585
0.641890625,-0.00038915579232542963
0.641921875,-0.0003888150121358902
0.641953125,-0.0003884010703416388
0.641984375,-0.0003879121637501426
0.642015625,-0.000387531899912294
0.642046875,-0.0003870768668908439
0.642078125,-0.0003867544675806092
0.642109375,-0.00038630736938648214
0.642140625,-0.0003848774206428457
0.6421718750000001,-0.0003843943855196333
0.642203125,-0.000383932017252446
0.642234375,-0.00038355696395214744
0.6422656250000001,-0.0003831939727291997
0.642296875,-0.00038279078823681006
0.642328125,-0.00038229739061719503
0.6423593750000001,-0.0003819653120042052
0.642390625,-0.0003814015799775694
0.642421875,-0.0003809072677403644
0.6424531250000001,-0.0003805841745502733
0.642484375,-0.00038018665973690857
0.642515625,-0.0003797050719424877
0.6425468750000001,-0.0003793091111623792
0.642578125,-0.0003799487150419542
0.6426093749999999,-0.00037955259762589844
0.6426406250000001,-0.00037915437822596404
0.642671875,-0.0003786271067381247
0.6427031249999999,-0.00037824815150697133
0.6427343750000001,-0.00037785946632258594
0.642765625,-0.0003774094412568943
0.6427968749999999,-0.0003769427297995315
0.6428281250000001,-0.00037649592813321364
0.642859375,-0.0003761524355111734
0.6428906249999999,-0.0003757369659092777
0.6429218750000001,-0.0003742800914612737
0.642953125,-0.0003738631598120337
0.6429843749999999,-0.0003734025222817544
0.6430156250000001,-0.0003730394002564655
0.643046875,-0.0003725815846922012
0.643078125,-0.0003721351639971518
0.6431093750000001,-0.00037172408531543216
0.643140625,-0.00037125227430728075
0.643171875,-0.00037088154214443697
0.6432031250000001,-0.0003703798470400463
0.643234375,-0.00037004025103904575
0.643265625,-0.00036963060341512616
0.6432968750000001,-0.000369319903418687
0.643328125,-0.0003688889697420067
0.643359375,-0.0003694675653980045
0.6433906250000001,-0.00036897667039832716
0.643421875,-0.00036850848551701204
0.643453125,-0.0003681259226877148
0.643484375,-0.0003676437098194957
0.643515625,-0.0003672467074724989
0.643546875,-0.00036679223893416185
0.643578125,-0.00036647019641970063
0.643609375,-0.000366022877901738
0.643640625,-0.0003654384521486545
0.643671875,-0.0003650770131728015
0.643703125,-0.0003646948961737659
0.643734375,-0.00036340509662729364
0.643765625,-0.0003629337029521576
0.643796875,-0.0003624621403835321
0.643828125,-0.0003620191930299513
0.643859375,-0.000361668114089414
0.643890625,-0.0003611710662251924
0.643921875,-0.00036066366833524544
0.643953125,-0.0003602473836670228
0.643984375,-0.0003598117426850192
0.644015625,-0.00035928199060637767
0.644046875,-0.0003588816737428724
0.6440781250000001,-0.00035851446674287774
0.644109375,-0.00035811451501482905
0.644140625,-0.00035876979570543394
0.6441718750000001,-0.0003583593708680402
0.644203125,-0.0003580128082080192
0.644234375,-0.0003575135941417118
0.6442656250000001,-0.0003570396115568711
0.644296875,-0.00035654321105970527
0.644328125,-0.00035610393107522037
0.6443593750000001,-0.0003557213433774478
0.644390625,-0.0003551471289357025
0.644421875,-0.0003547571550728684
0.6444531250000001,-0.00035438258525321426
0.644484375,-0.00035391792654694554
0.644515625,-0.0003523728144206803
0.6445468750000001,-0.0003519896773847009
0.644578125,-0.0003516339979319147
0.6446093749999999,-0.00035120793816467016
0.6446406250000001,-0.0003508007788048731
0.644671875,-0.00035042179886232705
0.6447031249999999,-0.00034997962165501245
0.6447343750000001,-0.0003495307253567753
0.644765625,-0.00034905332319958016
0.6447968749999999,-0.00034854893027825434
0.6448281250000001,-0.0003480904110970823
0.644859375,-0.0003476331126503959
0.6448906249999999,-0.00034727237290590324
0.6449218750000001,-0.00034683474213786925
0.644953125,-0.0003474775933610119
0.6449843749999999,-0.0003470194835705834
0.6450156250000001,-0.0003464770007380602
0.645046875,-0.0003460337691335025
0.645078125,-0.00034561380209399695
0.6451093750000001,-0.0003451226688326106
0.645140625,-0.00034459401196679923
0.645171875,-0.0003442521283564537
0.6452031250000001,-0.00034377349221517
0.645234375,-0.00034335147249505565
0.645265625,-0.00034287723272615617
0.6452968750000001,-0.00034136809147251174
0.645328125,-0.0003409511821976935
0.645359375,-0.00034061463637995865
0.6453906250000001,-0.0003401716250126807
0.645421875,-0.000339777636888805
0.645453125,-0.00033919321398427627
0.6454843750000001,-0.00033869422367233115
0.645515625,-0.0003382381450581229
0.645546875,-0.00033778672367634766
0.645578125,-0.00033727337010611147
0.645609375,-0.0003368119003555742
0.645640625,-0.00033635930927804203
0.645671875,-0.00033596853893044787
0.645703125,-0.00033559044263344745
0.645734375,-0.0003361656166347357
0.645765625,-0.0003356749351983296
0.645796875,-0.00033513803471352244
0.645828125,-0.00033459261165019044
0.645859375,-0.00033419031733852855
0.645890625,-0.0003337393779557288
0.645921875,-0.00033334423632584015
0.645953125,-0.00033278944587954856
0.645984375,-0.00033240571957202786
0.646015625,-0.0003318937787943968
0.646046875,-0.0003314318966142829
0.6460781250000001,-0.0003308974131311579
0.646109375,-0.0003294389007093834
0.646140625,-0.0003290147621391043
0.6461718750000001,-0.00032857223362256494
0.646203125,-0.0003280287767274473
0.646234375,-0.00032758602033015893
0.6462656250000001,-0.00032700256372052844
0.646296875,-0.0003266059496070464
0.646328125,-0.0003261275695430471
0.6463593750000001,-0.00032561733142411065
0.646390625,-0.0003251231481526187
0.646421875,-0.0003246682523516953
0.6464531250000001,-0.00032414119072261133
0.646484375,-0.0003236422676221387
0.646515625,-0.00032413439375971603
0.6465468750000001,-0.0003236510413922103
0.646578125,-0.00032319118178541356
0.6466093749999999,-0.0003226830925146182
0.6466406250000001,-0.00032219327561739536
0.646671875,-0.0003216673796643185
0.6467031249999999,-0.00032114784730963297
0.6467343750000001,-0.0003206740305860892
0.646765625,-0.00032027169912059866
0.6467968749999999,-0.00031977497687413203
0.6468281250000001,-0.00031919690801415074
0.646859375,-0.00031871960585527076
0.6468906249999999,-0.00031715925066152367
0.6469218750000001,-0.0003167126886856539
0.646953125,-0.00031611015321562214
0.646984375,-0.0003156709018439924
0.6470156250000001,-0.00031505497216596096
0.647046875,-0.00031444696108164083
0.647078125,-0.00031409119938757835
0.6471093750000001,-0.0003136005582199952
0.647140625,-0.0003130602195696372
0.647171875,-0.0003125318525549828
0.6472031250000001,-0.00031202308192841005
0.647234375,-0.00031152944875745964
0.647265625,-0.0003109604328199525
0.6472968750000001,-0.0003103655745554518
0.647328125,-0.00031094472687126506
0.647359375,-0.00031035256089342184
0.6473906250000001,-0.00030982258268986984
0.647421875,-0.00030926399782704034
0.647453125,-0.0003088073355984322
0.647484375,-0.0003082707864250356
0.647515625,-0.00030766094481749634
0.647546875,-0.00030706797084141535
0.647578125,-0.00030658162175194875
0.647609375,-0.0003059901842981244
0.647640625,-0.0003054882009998969
0.647671875,-0.00030379224493252976
0.647703125,-0.00030338635326642577
0.647734375,-0.0003028342366387729
0.647765625,-0.0003021958441985981
0.647796875,-0.0003015961058924904
0.647828125,-0.0003011307427240595
0.647859375,-0.00030062128479866473
0.647890625,-0.00029994197274145484
0.647921875,-0.00029942789994065466
0.647953125,-0.0002988393893907232
0.6479843750000001,-0.00029818961225771407
0.648015625,-0.00029766394651451616
0.648046875,-0.00029709895868636205
0.6480781250000001,-0.0002965524174483314
0.648109375,-0.00029705938479734906
0.648140625,-0.0002964770426008706
0.6481718750000001,-0.00029584004096774863
0.648203125,-0.0002952049142732824
0.648234375,-0.00029467292888745583
0.6482656250000001,-0.00029397167296791454
0.648296875,-0.0002934014851960834
0.648328125,-0.0002928056751110436
0.6483593750000001,-0.0002922636780601437
0.648390625,-0.00029166867059272905
0.648421875,-0.0002910415245522893
0.6484531250000001,-0.0002903082541127061
0.648484375,-0.0002888793392283248
0.648515625,-0.0002881799267142604
0.6485468750000001,-0.00028768097605835763
0.648578125,-0.0002869737655524021
0.6486093749999999,-0.00028633483295174844
0.6486406250000001,-0.0002856514249525016
0.648671875,-0.0002851698988460341
0.6487031249999999,-0.0002846326413972894
0.6487343750000001,-0.00028396657763807287
0.648765625,-0.0002831865799825181
0.6487968749999999,-0.00028261939034898015
0.6488281250000001,-0.00028202466320512154
0.648859375,-0.0002811813865968016
0.6488906249999999,-0.0002816158271318897
0.6489218750000001,-0.0002809759630621536
0.648953125,-0.0002803663768072284
0.648984375,-0.00027967071225580564
0.6490156250000001,-0.00027911939301134003
0.649046875,-0.0002784195674412557
0.649078125,-0.00027780599288756286
0.6491093750000001,-0.000277144584074282
0.649140625,-0.00027660239368260814
0.649171875,-0.00027576125216870195
0.6492031250000001,-0.0002752698041999721
0.649234375,-0.00027454458113724406
0.649265625,-0.00027287722588190816
0.6492968750000001,-0.00027200941908767096
0.649328125,-0.0002712959390017769
0.649359375,-0.00027059693324479883
0.6493906250000001,-0.0002699487475909673
0.649421875,-0.00026929249897125057
0.649453125,-0.0002687105509467727
0.649484375,-0.00026819422758438127
0.649515625,-0.00026744466247383136
0.649546875,-0.00026659570225272267
0.649578125,-0.00026600443072186813
0.649609375,-0.0002650175511822034
0.649640625,-0.00026457267315026234
0.649671875,-0.0002638610193886337
0.649703125,-0.00026408356290692075
0.649734375,-0.0002635127071300425
0.649765625,-0.00026260574908919254
0.649796875,-0.0002620051707362056
0.649828125,-0.00026115410694745045
0.649859375,-0.00026058307622997545
0.649890625,-0.00025964576209129564
0.649921875,-0.00025892355270470957
0.649953125,-0.0002582063583438862
0.6499843750000001,-0.00025743227182743744
0.650015625,-0.0002566770857923423
0.650046875,-0.000255871672224052
0.6500781250000001,-0.000254235261957253
0.650109375,-0.0002535483771495192
0.650140625,-0.0002529187326832105
0.6501718750000001,-0.00025194384926603003
0.650203125,-0.0002510482964689989
0.650234375,-0.0002505100587549894
0.6502656250000001,-0.0002497506626146437
0.650296875,-0.00024895070582429263
0.650328125,-0.00024802554606650346
0.6503593750000001,-0.0002474413349433588
0.650390625,-0.0002465863716322528
0.650421875,-0.0002458369161439586
0.6504531250000001,-0.000245049849494465
0.650484375,-0.0002452135600436167
0.650515625,-0.0002445569073078746
0.6505468750000001,-0.0002435727063029025
0.650578125,-0.00024273645628059004
0.6506093749999999,-0.0002419850377653257
0.6506406250000001,-0.00024116554197423784
0.650671875,-0.00024041379711187832
0.6507031249999999,-0.00023961601709140273
0.6507343750000001,-0.0002386760237526181
0.650765625,-0.00023790374600868996
0.6507968749999999,-0.00023694720351247894
0.6508281250000001,-0.0002362098431647197
0.650859375,-0.00023443341858967598
0.650890625,-0.0002336198831649483
0.6509218750000001,-0.00023270487871045187
0.650953125,-0.0002319101979538496
0.650984375,-0.00023104936970225198
0.6510156250000001,-0.0002301331745536428
0.651046875,-0.00022927071755900197
0.651078125,-0.0002284347879105697
0.6511093750000001,-0.00022768829606929775
0.651140625,-0.00022676757384011703
0.651171875,-0.00022585289583765267
0.6512031250000001,-0.0002249181542893844
0.651234375,-0.00022406027970583997
0.651265625,-0.0002231465356822976
0.6512968750000001,-0.00022330085350090456
0.651328125,-0.00022248929789765032
0.651359375,-0.00022156852611739108
0.6513906250000001,-0.0002206732135117892
0.651421875,-0.0002197461610375373
0.651453125,-0.0002190316078903784
0.651484375,-0.00021803548659509592
0.651515625,-0.00021715326929381412
0.651546875,-0.00021625291316212242
0.651578125,-0.000215426150670113
0.651609375,-0.0002144574613031705
0.651640625,-0.00021240039319126575
0.651671875,-0.00021152615689325194
0.651703125,-0.0002105907530493764
0.651734375,-0.00020963751754307647
0.651765625,-0.0002088917240241142
0.651796875,-0.00020790947353294814
0.651828125,-0.00020707185187971572
0.651859375,-0.00020624402725991087
0.6518906250000001,-0.00020534209128374864
0.651921875,-0.00020432644839449982
0.651953125,-0.00020340239887432082
0.6519843750000001,-0.0002023853007693463
0.652015625,-0.00020134618269595367
0.652046875,-0.00020050320044927988
0.6520781250000001,-0.0002005053996177314
0.652109375,-0.00019972521573439345
0.652140625,-0.00019880551657720097
0.6521718750000001,-0.00019787224110377755
0.652203125,-0.00019698637443654743
0.652234375,-0.0001959463805904782
0.6522656250000001,-0.0001951184022995489
0.652296875,-0.00019407454873938274
0.652328125,-0.00019317843911719618
0.6523593750000001,-0.00019228803201121192
0.652390625,-0.00019130093834640594
0.652421875,-0.00019038638806184033
0.6524531250000001,-0.00018841037189876175
0.652484375,-0.00018757231758027154
0.652515625,-0.00018662893443817385
0.6525468750000001,-0.00018571298807999737
0.652578125,-0.0001847269364712925
0.6526093749999999,-0.0001838010890097136
0.6526406250000001,-0.0001829178340302176
0.652671875,-0.00018198974337808177
0.6527031249999999,-0.00018101308822078555
0.6527343750000001,-0.00018011902380461048
0.652765625,-0.00017911689470397063
0.6527968749999999,-0.00017810707534099413
0.6528281250000001,-0.00017719676582688554
0.652859375,-0.0001774130182164782
0.652890625,-0.00017645942504708467
0.6529218750000001,-0.00017561743771871835
0.652953125,-0.00017471013527495943
0.652984375,-0.0001739205321952958
0.6530156250000001,-0.00017288822747337645
0.653046875,-0.0001720081027947809
0.653078125,-0.00017102572239233865
0.6531093750000001,-0.00017008049985895585
0.653140625,-0.00016911140913000722
0.653171875,-0.00016830148322832111
0.6532031250000001,-0.00016749688697938886
0.653234375,-0.0001657284701107528
0.653265625,-0.00016489632097215629
0.6532968750000001,-0.00016398103786567642
0.653328125,-0.00016297684693364345
0.653359375,-0.00016198788819735827
0.6533906250000001,-0.0001610739576071163
0.653421875,-0.00016027117576243588
0.653453125,-0.00015950632359238576
0.653484375,-0.0001585950275834122
0.653515625,-0.00015763923868012536
0.653546875,-0.00015680985349735
0.653578125,-0.00015610473914225154
0.653609375,-0.00015527251537378328
0.653640625,-0.0001545512333455193
0.653671875,-0.00015476361559938617
0.653703125,-0.00015394779047845503
0.653734375,-0.000153082305445508
0.653765625,-0.0001521759410234233
0.653796875,-0.00015119732984912593
0.653828125,-0.00015038049727623265
0.653859375,-0.00014967556210272737
0.6538906250000001,-0.0001491553864487946
0.653921875,-0.00014842001054440196
0.653953125,-0.00014764980101761999
0.6539843750000001,-0.00014677472471933545
0.654015625,-0.00014501441032593876
0.654046875,-0.00014431657968666523
0.6540781250000001,-0.00014365115399750383
0.654109375,-0.00014300110911320135
0.654140625,-0.00014228503177616397
0.6541718750000001,-0.0001414665618259675
0.654203125,-0.00014065906041457743
0.654234375,-0.00014007908595676383
0.6542656250000001,-0.0001394243610442214
0.654296875,-0.00013874768172705138
0.654328125,-0.00013804502668597618
0.6543593750000001,-0.00013742691073039687
0.654390625,-0.00013679104858373842
0.654421875,-0.00013621637734094472
0.6544531250000001,-0.0001366323967820493
0.654484375,-0.00013609204397867225
0.654515625,-0.00013542821928663046
0.6545468750000001,-0.00013484225555398383
0.654578125,-0.00013418833905961408
0.6546093749999999,-0.0001335940520143103
0.6546406250000001,-0.00013316983258140902
0.654671875,-0.00013272160274362121
0.6547031249999999,-0.0001322707196984227
0.6547343750000001,-0.00013183852062411544
0.654765625,-0.00013124307756092607
0.654796875,-0.00013091424617821257
0.6548281250000001,-0.00012931643110623836
0.654859375,-0.0001287849839761851
0.654890625,-0.00012828205118690233
0.6549218750000001,-0.0001279201315015563
0.654953125,-0.000127528161461804
0.654984375,-0.0001271142609481496
0.6550156250000001,-0.0001267105683178879
0.655046875,-0.00012639815210957472
0.655078125,-0.00012608645315366485
0.6551093750000001,-0.00012569999599070653
0.655140625,-0.00012550658910310403
0.655171875,-0.00012526303873019312
0.6552031250000001,-0.00012497469425012953
0.655234375,-0.0001257207613128558
0.655265625,-0.0001254020702849204
0.6552968750000001,-0.00012521746143862728
0.655328125,-0.00012501171273827938
0.655359375,-0.00012489638722907453
0.6553906250000001,-0.00012482415801175206
0.655421875,-0.00012465799364253655
0.655453125,-0.00012444747506238502
0.6554843750000001,-0.00012432580944009286
0.655515625,-0.0001242647602980873
0.655546875,-0.00012425521678139512
0.655578125,-0.00012416007928377215
0.655609375,-0.00012307804238045894
0.655640625,-0.00012321938216195566
0.655671875,-0.00012317303318967743
0.655703125,-0.00012334367194179185
0.655734375,-0.0001233158486421554
0.655765625,-0.00012337899735279795
0.6557968750000001,-0.00012347781242076639
0.655828125,-0.00012358228945262562
0.655859375,-0.00012376297788798535
0.6558906250000001,-0.0001239849069570656
0.655921875,-0.0001242922887541506
0.655953125,-0.00012444052205698442
0.6559843750000001,-0.0001247527939060994
0.656015625,-0.00012509870345701196
0.656046875,-0.00012641816816826718
0.6560781250000001,-0.000126637929955771
0.656109375,-0.0001269366904536745
0.656140625,-0.0001273969358437238
0.6561718750000001,-0.00012778192826549267
0.656203125,-0.00012829447608882216
0.656234375,-0.00012872067586990055
0.6562656250000001,-0.00012926185790498868
0.656296875,-0.00012976636925486618
0.656328125,-0.00013040769467057706
0.6563593750000001,-0.0001309306174994765
0.656390625,-0.00013054200286263112
0.656421875,-0.0001312341540352993
0.6564531250000001,-0.00013188917716085852
0.656484375,-0.00013252565283897177
0.656515625,-0.00013320538353368133
0.6565468750000001,-0.00013397703464159555
0.656578125,-0.00013481900158980598
0.6566093749999999,-0.00013568650045364672
0.6566406250000001,-0.00013651978736586856
0.656671875,-0.0001373815533927264
0.6567031249999999,-0.00013831518128083753
0.6567343750000001,-0.00013928585500425777
0.656765625,-0.0001402876389236321
0.656796875,-0.00014133240966752308
0.6568281250000001,-0.0001433787362502409
0.656859375,-0.00014442935980558957
0.656890625,-0.00014557204853400674
0.6569218750000001,-0.00014675693406884793
0.656953125,-0.00014796562651258477
0.656984375,-0.0001492193511762399
0.6570156250000001,-0.00015047471877469715
0.657046875,-0.0001516762197277602
0.657078125,-0.00015310308887276497
0.6571093750000001,-0.00015447793871790905
0.657140625,-0.00015593558130275187
0.657171875,-0.00015739128777389477
0.6572031250000001,-0.00015784266207651693
0.657234375,-0.00015943357407589148
0.657265625,-0.0001610082523519768
0.6572968750000001,-0.00016265361329467765
0.657328125,-0.00016427701825299373
0.657359375,-0.0001659046998987168
0.6573906250000001,-0.00016761841534406602
0.657421875,-0.00016947563442907404
0.657453125,-0.00017127803553923515
0.657484375,-0.0001731900480832771
0.657515625,-0.00017505125887891382
0.657546875,-0.00017695967749156716
0.657578125,-0.00017897744631893003
0.657609375,-0.00018212990793830403
0.657640625,-0.00018424442343571712
0.657671875,-0.00018639168370793158
0.657703125,-0.00018863717667990526
0.657734375,-0.00019078765750446536
0.657765625,-0.00019304669793841767
0.6577968750000001,-0.0001953241621932139
0.657828125,-0.00019753344897819464
0.657859375,-0.0001999592469008396
0.6578906250000001,-0.0002025631870227959
0.657921875,-0.00020500035232847574
0.657953125,-0.00020761174986099612
0.6579843750000001,-0.00020910851627437693
0.658015625,-0.0002118279288838218
0.658046875,-0.0002144795935113547
0.6580781250000001,-0.00021728436060584888
0.658109375,-0.00021998995265050392
0.658140625,-0.0002229151096945839
0.6581718750000001,-0.00022591789982987637
0.658203125,-0.00022888160549267011
0.658234375,-0.00023194080825135466
0.6582656250000001,-0.00023495686293476675
0.658296875,-0.00023808101563082412
0.658328125,-0.00024119670602696514
0.6583593750000001,-0.00024445751972805574
0.658390625,-0.0002477826394832322
0.658421875,-0.0002521799636995489
0.6584531250000001,-0.0002556485717449611
0.658484375,-0.00025896278051937976
0.658515625,-0.0002624780619052622
0.6585468750000001,-0.00026588614061564403
0.658578125,-0.00026960929552685003
0.6586093749999999,-0.00027334374420268093
0.6586406250000001,-0.0002771131857593062
0.658671875,-0.00028082937740760844
0.658703125,-0.00028469600538173767
0.6587343750000001,-0.0002887114442982619
0.658765625,-0.00029257521567985223
0.658796875,-0.00029562614835461354
0.6588281250000001,-0.00029973864878649753
0.658859375,-0.00030393688281553366
0.658890625,-0.00030835979460444585
0.6589218750000001,-0.0003125341721111341
0.658953125,-0.0003170540195375285
0.658984375,-0.00032125816196699325
0.6590156250000001,-0.00032571007613507036
0.659046875,-0.00033021079327359704
0.659078125,-0.00033481233316062786
0.6591093750000001,-0.00033950296791367823
0.659140625,-0.0003443897881840047
0.659171875,-0.0003491472606056839
0.6592031250000001,-0.00035509186382157165
0.659234375,-0.0003598628946349311
0.659265625,-0.00036507028708933353
0.6592968750000001,-0.0003702993173517674
0.659328125,-0.00037545465574208986
0.659359375,-0.0003805061460448872
0.6593906250000001,-0.00038580060479655176
0.659421875,-0.0003911339089716498
0.659453125,-0.0003967782575886661
0.659484375,-0.00040206708179241907
0.659515625,-0.00040779230005718453
0.659546875,-0.0004135516733737299
0.659578125,-0.000418298830479058
0.659609375,-0.0004240951548411115
0.659640625,-0.00042979026289781397
0.659671875,-0.00043560773961445753
0.6597031250000001,-0.00044167848801577453
0.659734375,-0.0004479262128709166
0.659765625,-0.0004541048061675601
0.6597968750000001,-0.00046040140053579814
0.659828125,-0.0004667800729754451
0.659859375,-0.000473214870484559
0.6598906250000001,-0.0004798070306095206
0.659921875,-0.0004864625380183313
0.659953125,-0.0004930189008904157
0.6599843750000001,-0.0005005755470139026
0.660015625,-0.0005076279672995843
0.660046875,-0.0005145187816192193
0.6600781250000001,-0.0005213791082597924
0.660109375,-0.0005282930496522328
0.660140625,-0.0005354998279664264
0.6601718750000001,-0.0005423423773603178
0.660203125,-0.0005494743414820591
0.660234375,-0.000557122892154982
0.6602656250000001,-0.0005639279310646339
0.660296875,-0.0005713229930007294
0.660328125,-0.000579091094759808
0.6603593750000001,-0.0005851658655548625
0.660390625,-0.0005929556226385788
0.660421875,-0.0006003219819954303
0.6604531250000001,-0.0006082488885223863
0.660484375,-0.000615951316216147
0.660515625,-0.0006234563609050919
0.6605468750000001,-0.0006313518729041609
0.660578125,-0.0006394222308064371
0.6606093749999999,-0.0006476204865336899
0.6606406250000001,-0.0006556492694582416
0.660671875,-0.0006637026656287418
0.660703125,-0.0006719203187745895
0.6607343750000001,-0.0006801746537589345
0.660765625,-0.0006886127972966505
0.660796875,-0.0006983210906824078
0.6608281250000001,-0.0007070973322525209
0.660859375,-0.0007155641055288306
0.660890625,-0.0007242893932837835
0.6609218750000001,-0.0007329861165290691
0.660953125,-0.0007417859003632649
0.660984375,-0.0007508005155099015
0.6610156250000001,-0.0007598160146495628
0.661046875,-0.0007688933158677552
0.661078125,-0.0007779805380667693
0.6611093750000001,-0.0007873375388040837
0.661140625,-0.0007968376720026496
0.661171875,-0.0008051121321156623
0.6612031250000001,-0.0008147106516221692
0.661234375,-0.0008243187716544115
0.661265625,-0.0008342168530156013
0.6612968750000001,-0.0008437556714456368
0.661328125,-0.0008536788025939948
0.661359375,-0.0008636641183211446
0.6613906250000001,-0.0008736965521943182
0.661421875,-0.0008838705767896388
0.661453125,-0.0008940007035075706
0.661484375,-0.0009042034535455337
0.661515625,-0.0009144349662751489
0.661546875,-0.0009249402519202615
0.661578125,-0.0009364057359451672
0.661609375,-0.0009470304449235301
0.661640625,-0.0009576813337300386
0.661671875,-0.0009684148818836016
0.6617031250000001,-0.000979294378917514
0.661734375,-0.0009901607199057638
0.661765625,-0.0010009864151959702
0.6617968750000001,-0.0010121070568696947
0.661828125,-0.0010231264105387688
0.661859375,-0.0010345148771337548
0.6618906250000001,-0.0010456558501591232
0.661921875,-0.0010569755835566075
0.661953125,-0.0010673817451339052
0.6619843750000001,-0.0010788348442059281
0.662015625,-0.0010901843400962577
0.662046875,-0.0011018282061273435
0.6620781250000001,-0.0011135279327728134
0.662109375,-0.0011253177330113884
0.662140625,-0.0011371369623970062
0.6621718750000001,-0.0011489341233206427
0.662203125,-0.0011608424611677104
0.662234375,-0.0011727531525017182
0.6622656250000001,-0.0011848183228539144
0.662296875,-0.0011969689641029915
0.662328125,-0.0012090803570200606
0.6623593750000001,-0.0012223689354106948
0.662390625,-0.001234517985786207
0.662421875,-0.0012467035337940247
0.6624531250000001,-0.0012590553344416847
0.662484375,-0.0012712771146785665
0.662515625,-0.0012837865165574794
0.6625468750000001,-0.0012963691860311544
0.662578125,-0.0013088552404288134
0.662609375,-0.0013214344900999916
0.6626406250000001,-0.0013339459730182177
0.662671875,-0.0013464468944398775
0.662703125,-0.0013590952845772136
0.6627343750000001,-0.0013708064891310018
0.662765625,-0.0013834918072808677
0.662796875,-0.0013963042872588705
0.6628281250000001,-0.0014091140344498557
0.662859375,-0.0014218029141590538
0.662890625,-0.001434566554385154
0.6629218750000001,-0.0014472312644355362
0.662953125,-0.0014599770661039638
0.662984375,-0.0014728000899312949
0.6630156250000001,-0.0014856485242634443
0.663046875,-0.0014986743552470663
0.663078125,-0.001511550882648073
0.6631093750000001,-0.0015244683085301539
0.663140625,-0.0015372652039792808
0.663171875,-0.00155096280605891
0.6632031250000001,-0.0015637308975873024
0.663234375,-0.0015766116349671122
0.663265625,-0.0015894028774855948
0.6632968750000001,-0.0016021441395790564
0.663328125,-0.0016148254785377514
0.663359375,-0.0016276198647587128
0.6633906250000001,-0.0016404149791025904
0.663421875,-0.0016531971039605228
0.663453125,-0.0016659090419164843
0.663484375,-0.0016784555097606388
0.663515625,-0.001690847258688899
0.663546875,-0.0017022746187016352
0.663578125,-0.0017148181732222212
0.6636093750000001,-0.001727438996541604
0.663640625,-0.0017398837619130234
0.663671875,-0.001752290973443732
0.6637031250000001,-0.0017645315879944792
0.663734375,-0.0017768167893188122
0.663765625,-0.0017889551296259437
0.6637968750000001,-0.0018010190402208345
0.663828125,-0.0018129502268451336
0.663859375,-0.001824822517743012
0.6638906250000001,-0.0018367149887447906
0.663921875,-0.001848674364047731
0.663953125,-0.0018614728017784035
0.6639843750000001,-0.001873071151988287
0.664015625,-0.0018845916244412952
0.664046875,-0.0018959984323587628
0.6640781250000001,-0.0019072881961689978
0.664109375,-0.0019183947663494669
0.664140625,-0.0019294036651366711
0.6641718750000001,-0.0019404549642286217
0.664203125,-0.0019513973302107898
0.664234375,-0.0019622500349986693
0.6642656250000001,-0.0019728746983703263
0.664296875,-0.0019833076760326987
0.664328125,-0.001992543435574229
0.6643593750000001,-0.0020027372673763408
0.664390625,-0.0020127943211845634
0.664421875,-0.0020225726187459436
0.6644531250000001,-0.0020323074528350443
0.664484375,-0.0020419721220750614
0.664515625,-0.0020514319669647646
0.6645468750000001,-0.0020606918682730888
0.664578125,-0.0020698146433118167
0.664609375,-0.002078689893571184
0.6646406250000001,-0.002087360963910309
0.664671875,-0.0020958287670932857
0.664703125,-0.002104123442736777
0.6647343750000001,-0.0021132449505918624
0.664765625,-0.0021211357137003797
0.664796875,-0.0021288853877360694
0.6648281250000001,-0.0021363847032002947
0.664859375,-0.0021436599299242617
0.664890625,-0.0021507040740349273
0.6649218750000001,-0.002157481960658743
0.664953125,-0.00216395907188216
0.664984375,-0.002170194445019487
0.6650156250000001,-0.002176241165086086
0.665046875,-0.002182112346744043
0.665078125,-0.0021876958100760166
0.6651093750000001,-0.0021920451589114223
0.665140625,-0.0021970112388764035
0.665171875,-0.0022018020150845474
0.6652031250000001,-0.0022061221440476814
0.665234375,-0.002210149884533656
0.665265625,-0.002213959273279942
0.6652968750000001,-0.0022176415034907554
0.665328125,-0.0022209045954889803
0.665359375,-0.0022239426814471483
0.6653906250000001,-0.0022264742221695527
0.665421875,-0.0022287139066800576
0.665453125,-0.0022305757002704235
0.6654843750000001,-0.0022321233964262763
0.665515625,-0.002233495682410873
0.665546875,-0.00223550825869908
0.665578125,-0.0022361949714466145
0.6656093750000001,-0.002236360307875815
0.665640625,-0.0022362416595638965
0.665671875,-0.0022356184362814085
0.6657031250000001,-0.002234658787724525
0.665734375,-0.0022333348017762947
0.665765625,-0.0022315924639953674
0.6657968750000001,-0.0022293853315994427
0.665828125,-0.002226985646815817
0.665859375,-0.002224065178938271
0.6658906250000001,-0.0022207295566120736
0.665921875,-0.002215814410440206
0.665953125,-0.0022115943228482315
0.6659843750000001,-0.002206927425060505
0.666015625,-0.0022018743156673945
0.666046875,-0.0021963325424732144
0.6660781250000001,-0.0021902482030320067
0.666109375,-0.0021836884714172347
0.666140625,-0.002176670575838209
0.6661718750000001,-0.0021691927812541173
0.666203125,-0.002161246905195556
0.666234375,-0.002152955791850507
0.6662656250000001,-0.0021440148154585545
0.666296875,-0.0021344475018888545
0.666328125,-0.002125385629594613
0.6663593750000001,-0.0021147851845803242
0.666390625,-0.002103644353358379
0.666421875,-0.002092134965191901
0.6664531250000001,-0.0020799245086734752
0.666484375,-0.0020672415100978364
0.6665156250000001,-0.002053961673942631
0.6665468750000001,-0.0020400766906956136
0.666578125,-0.002025543868216552
0.666609375,-0.0020104534222675427
0.6666406250000001,-0.001994867746009585
0.666671875,-0.0019785909412648184
0.666703125,-0.0019607016168046096
0.6667343750000001,-0.0019431542226451548
0.666765625,-0.0019250918075566434
0.666796875,-0.0019062561556233149
0.6668281250000001,-0.0018868071632532485
0.666859375,-0.0018667626859731681
0.666890625,-0.0018460225436996852
0.6669218750000001,-0.0018247589027813246
0.666953125,-0.0018025745705149074
0.666984375,-0.0017797975502955934
0.6670156250000001,-0.0017562636831757183
0.667046875,-0.0017321524591330587
0.667078125,-0.001707274787727503
0.6671093750000001,-0.0016826782139915814
0.667140625,-0.0016562030276799367
0.667171875,-0.0016292236836153023
0.6672031250000001,-0.0016013552643239781
0.667234375,-0.0015727177562534986
0.667265625,-0.0015433059245689093
0.6672968750000001,-0.0015133144788859743
0.667328125,-0.0014823981094878522
0.667359375,-0.0014507500968309953
0.6673906250000001,-0.0014181503104411172
0.667421875,-0.0013848520859084251
0.667453125,-0.0013505822355232358
0.667484375,-0.001314667395894413
0.6675156250000001,-0.001278730627888594
0.667546875,-0.0012420722832484354
0.667578125,-0.001204557770416892
0.6676093750000001,-0.0011662204872368576
0.667640625,-0.001126887850931589
0.667671875,-0.0010867949970353383
0.6677031250000001,-0.001045728137523863
0.667734375,-0.0010036412576406306
0.667765625,-0.000960796283716682
0.6677968750000001,-0.0009169786065736096
0.667828125,-0.0008722754677365635
0.667859375,-0.0008265474018784025
0.6678906250000001,-0.0007807396594083152
0.667921875,-0.000733333044386518
0.667953125,-0.0006847640502000429
0.6679843750000001,-0.0006351914184481791
0.668015625,-0.0005844957964393355
0.668046875,-0.0005330274163796306
0.6680781250000001,-0.00048038175591969684
0.668109375,-0.00042677388672660715
0.668140625,-0.0003721245978766524
0.6681718750000001,-0.0003164379316040744
0.668203125,-0.0002597052537288286
0.668234375,-0.0002018856445291442
0.6682656250000001,-0.00014301995360135183
0.668296875,-0.00008192746002753937
0.668328125,-0.000020884766243844943
0.6683593750000001,0.00004126800182537721
0.668390625,0.00010476386102359347
0.668421875,0.00016911252354342987
0.6684531250000001,0.00023466536941722793
0.668484375,0.0003015413810649459
0.6685156250000001,0.000369420158917895
0.6685468750000001,0.0004385630500194915
0.668578125,0.0005087714220633338
0.668609375,0.0005802722353361947
0.6686406250000001,0.0006529157459922094
0.668671875,0.0007268244346890079
0.668703125,0.0008008771855568184
0.6687343750000001,0.0008774475401123263
0.668765625,0.0009548931495999974
0.668796875,0.0010335865042667286
0.6688281250000001,0.0011140858126338776
0.668859375,0.001195780222990113
0.668890625,0.0012784862517063386
0.6689218750000001,0.0013624539128410454
0.668953125,0.0014479499026289755
0.668984375,0.0015346494675353428
0.6690156250000001,0.0016228038788426158
0.669046875,0.001712196563252548
0.669078125,0.0018042098222440309
0.6691093750000001,0.0018964420081707956
0.669140625,0.0019900409450038375
0.669171875,0.002085110902270551
0.6692031250000001,0.002181501431640878
0.669234375,0.002279400374886484
0.669265625,0.00237874382445364
0.6692968750000001,0.0024796903351180233
0.669328125,0.0025819423114330706
0.669359375,0.0026858700176949496
0.6693906250000001,0.0027911273826018296
0.669421875,0.002897938971586099
0.669453125,0.0030061716610543035
0.669484375,0.0031153329527756554
0.6695156250000001,0.003226367738443779
0.669546875,0.0033395087748799637
0.669578125,0.00345413274800975
0.6696093750000001,0.0035701925708458288
0.669640625,0.0036878584967706893
0.669671875,0.0038071815763849465
0.6697031250000001,0.003928343950204138
0.669734375,0.004051017124909254
0.669765625,0.004175195475972608
0.6697968750000001,0.004301262108008984
0.669828125,0.0044292069272982015
0.669859375,0.004559359330552626
0.6698906250000001,0.004690755670965989
0.669921875,0.004823454180398791
0.669953125,0.004958318018328536
0.6699843750000001,0.005094212042109782
0.670015625,0.005232635786659341
0.670046875,0.005371117309495556
0.6700781250000001,0.005510181613804149
0.670109375,0.005649894567847993
0.670140625,0.005790398996486111
0.6701718750000001,0.005931524522793601
0.670203125,0.006073472429678151
0.670234375,0.0062165867825057786
0.6702656250000001,0.006358874877414045
0.670296875,0.006503828631382581
0.670328125,0.006649262428824049
0.6703593750000001,0.00679597053561571
0.670390625,0.006943890698832375
0.6704218750000001,0.007092753322128116
0.6704531250000001,0.007242957228852459
0.670484375,0.0073941921215697
0.6705156250000001,0.007546794798741756
0.6705468750000001,0.007700646665822916
0.670578125,0.007856070580027852
0.670609375,0.008012941343991664
0.6706406250000001,0.00817115664185434
0.670671875,0.00833184589893643
0.670703125,0.0084931514822243
0.6707343750000001,0.008655978903121232
0.670765625,0.008820593081765249
0.670796875,0.008986732379674442
0.6708281250000001,0.009154360479330673
0.670859375,0.009323920866724629
0.670890625,0.009495170388971338
0.6709218750000001,0.00966834293191262
0.670953125,0.00984335597366224
0.670984375,0.010019926964887967
0.6710156250000001,0.010198613488070246
0.671046875,0.010378197977956527
0.671078125,0.010560781472685465
0.6711093750000001,0.010745002290174187
0.671140625,0.010931608982359856
0.671171875,0.01112002664284236
0.6712031250000001,0.011310213884162632
0.671234375,0.011502887691118922
0.671265625,0.01169748200002016
0.6712968750000001,0.011894127483663093
0.671328125,0.012093089270008371
0.671359375,0.012294120135594382
0.6713906250000001,0.012497230152809236
0.6714218750000001,0.012702374266222193
0.671453125,0.012910766480845215
0.671484375,0.01312040832715445
0.6715156250000001,0.013332302840704635
0.671546875,0.01354638722557732
0.671578125,0.013762522488443951
0.6716093750000001,0.01398121080167991
0.671640625,0.014201980666331201
0.671671875,0.014424925126676369
0.6717031250000001,0.014650196669133378
0.671734375,0.014877710437806252
0.671765625,0.015107369134649981
0.6717968750000001,0.015339475800098777
0.671828125,0.015572693695978808
0.671859375,0.015809275071231012
0.6718906250000001,0.016048165593317495
0.671921875,0.01628930979570606
0.671953125,0.01653267474706001
0.6719843750000001,0.01677832951189928
0.672015625,0.017026251457423112
0.672046875,0.01727624114296441
0.6720781250000001,0.017528523784701176
0.672109375,0.01778320433367163
0.672140625,0.01804002023084656
0.6721718750000001,0.018299064417220505
0.672203125,0.018560353319799758
0.672234375,0.018823729827366152
0.6722656250000001,0.019090360785104107
0.672296875,0.019358054956447983
0.672328125,0.01962795963861136
0.6723593750000001,0.01989985214904281
0.672390625,0.02017392310480086
0.6724218750000001,0.020450073293172666
0.6724531250000001,0.020728197517042926
0.672484375,0.021008481378025613
0.6725156250000001,0.021290928959118605
0.6725468750000001,0.021575158623237542
0.672578125,0.021861272804351503
0.672609375,0.0221483066584353
0.6726406250000001,0.02243846920439887
0.672671875,0.02273052843793672
0.672703125,0.023024231205798197
0.6727343750000001,0.023319742121537104
0.672765625,0.023616961896319136
0.672796875,0.023915927014616534
0.6728281250000001,0.024216731467926744
0.672859375,0.02451918969505825
0.672890625,0.02482341051333449
0.6729218750000001,0.025129167764636265
0.672953125,0.025436488673739516
0.672984375,0.025745262318829967
0.6730156250000001,0.02605528675452222
0.673046875,0.02636764619283312
0.673078125,0.026680311436361508
0.6731093750000001,0.026994630133493028
0.673140625,0.027310579954069415
0.673171875,0.027628031257847532
0.6732031250000001,0.027946824591195338
0.673234375,0.028266658299053532
0.673265625,0.028587190167794672
0.6732968750000001,0.028908464274175816
0.673328125,0.029230610178826888
0.673359375,0.0295536504347415
0.6733906250000001,0.0298766515745513
0.6734218750000001,0.030201553489490086
0.673453125,0.03052735593746654
0.673484375,0.030853738993477167
0.6735156250000001,0.031180642006406578
0.673546875,0.031508065391393156
0.673578125,0.031836234693043496
0.6736093750000001,0.032164783471033576
0.673640625,0.032493701802642064
0.673671875,0.032822719171474855
0.6737031250000001,0.03315196109986671
0.673734375,0.03348150142362734
0.673765625,0.03381094670932904
0.6737968750000001,0.03414055949834573
0.673828125,0.03447004534188309
0.673859375,0.03480030547546266
0.6738906250000001,0.035129044716861395
0.673921875,0.0354575059334157
0.673953125,0.03578567535022338
0.6739843750000001,0.03611310967783099
0.674015625,0.036440037015183294
0.674046875,0.036766154147637724
0.6740781250000001,0.03709154808191584
0.674109375,0.03741603133194502
0.674140625,0.03773960379343097
0.6741718750000001,0.03806103416004317
0.674203125,0.03838224259442101
0.674234375,0.038702199902408405
0.6742656250000001,0.039020571949417715
0.674296875,0.039337635745264256
0.6743281250000001,0.03965314995714905
0.6743593750000001,0.03996683470775023
0.674390625,0.04027875299049617
0.6744218750000001,0.040588752772268644
0.6744531250000001,0.04089659556398125
0.674484375,0.041202389862955165
0.6745156250000001,0.04150595426805325
0.6745468750000001,0.041807264383485886
0.674578125,0.04210603595654514
0.674609375,0.0424022107188474
0.6746406250000001,0.04269561408663654
0.674671875,0.04298727451249417
0.674703125,0.04327495665842865
0.6747343750000001,0.043559493172902426
0.674765625,0.043840896705715365
0.674796875,0.044118953982859636
0.6748281250000001,0.044393544905870184
0.674859375,0.04466465487846888
0.674890625,0.04493190520781951
0.6749218750000001,0.045195456314656934
0.674953125,0.045455073870010236
0.674984375,0.04570949943720876
0.6750156250000001,0.04596064403441071
0.675046875,0.04620743924030198
0.675078125,0.04644962533358561
0.6751093750000001,0.04668724431165527
0.675140625,0.046920189466860066
0.675171875,0.047148168885391833
0.6752031250000001,0.04737104547716778
0.675234375,0.047588684685369045
0.675265625,0.04780092366209343
0.6752968750000001,0.048007777492430716
0.6753281250000001,0.04820898120055366
0.675359375,0.048404215250618665
0.6753906250000001,0.04859361467583192
0.6754218750000001,0.04877684932991283
0.675453125,0.04895472045583138
0.6754843750000001,0.04912532862827355
0.6755156250000001,0.04928915435323607
0.675546875,0.04944643209707666
0.675578125,0.04959682048433144
0.6756093750000001,0.049740004615143066
0.675640625,0.04987615881282545
0.675671875,0.050005009374772674
0.6757031250000001,0.05012631529518611
0.675734375,0.050239836212124724
0.675765625,0.05034437667178768
0.6757968750000001,0.05044182041864493
0.675828125,0.05053127358028905
0.675859375,0.05061239406400529
0.6758906250000001,0.050684869862501106
0.675921875,0.050748834222383354
0.675953125,0.05080382863271762
0.6759843750000001,0.05084974862463478
0.676015625,0.05088653390996362
0.676046875,0.05091382155347605
0.6760781250000001,0.05093157207166249
0.676109375,0.05093974426462377
0.676140625,0.050937931947751675
0.6761718750000001,0.050925962449766875
0.676203125,0.05090382136790941
0.676234375,0.050871187560786985
0.6762656250000001,0.050829013200336705
0.676296875,0.050775219462971824
0.6763281250000001,0.05071019495096386
0.6763593750000001,0.05063406138453228
0.676390625,0.050546643595173656
0.6764218750000001,0.05044781199135213
0.6764531250000001,0.050337259160895674
0.676484375,0.05021489732602292
0.6765156250000001,0.05008040708640937
0.6765468750000001,0.049932721216271236
0.676578125,0.04977374847708755
0.676609375,0.04960206796716528
0.6766406250000001,0.049417716252188146
0.676671875,0.049220469365004654
0.676703125,0.049009936965059016
0.6767343750000001,0.04878619221221298
0.676765625,0.048548940325993856
0.676796875,0.04829805297086924
0.6768281250000001,0.0480334167617308
0.676859375,0.047754803844624855
0.676890625,0.04746197093785754
0.6769218750000001,0.04715475980293062
0.676953125,0.04683291637583093
0.676984375,0.04649622690865278
0.6770156250000001,0.046144844786210094
0.677046875,0.04577938366606133
0.677078125,0.04539765810502744
0.6771093750000001,0.04500058486544215
0.677140625,0.04458780036537753
0.677171875,0.044159366704663916
0.6772031250000001,0.04371500117344331
0.677234375,0.043254499167032785
0.677265625,0.04277758786517468
0.6772968750000001,0.0422842857304379
0.6773281250000001,0.04177448917917943
0.677359375,0.04124693092719316
0.6773906250000001,0.040703392864169095
0.6774218750000001,0.0401428768306485
0.677453125,0.039564913722845804
0.677484375,0.03896953530699701
0.6775156250000001,0.038356708492413634
0.677546875,0.037726000505808197
0.677578125,0.03707756383426823
0.6776093750000001,0.03641107782908603
0.677640625,0.035726412116469854
0.677671875,0.0350234871208446
0.6777031250000001,0.03430208293870326
0.677734375,0.03356216411186014
0.677765625,0.032803364564166576
0.6777968750000001,0.03202562801316132
0.677828125,0.031229998260256797
0.677859375,0.030414288778419826
0.6778906250000001,0.029579163307643215
0.677921875,0.028724755548568688
0.677953125,0.027850829967283844
0.6779843750000001,0.026957238737864944
0.678015625,0.02604382866990368
0.678046875,0.02511052582304707
0.6780781250000001,0.024157261665544938
0.678109375,0.023184008439191578
0.678140625,0.022190590456823388
0.6781718750000001,0.021175840334799967
0.678203125,0.02014167519421565
0.6782343750000001,0.019087126705463045
0.6782656250000001,0.01801182702425269
0.678296875,0.0169159927969443
0.6783281250000001,0.015799469997245387
0.6783593750000001,0.014661974438067597
0.678390625,0.013503759182621547
0.6784218750000001,0.012324629504236302
0.6784531250000001,0.01112421539471082
0.678484375,0.009902871494010854
0.6785156250000001,0.008660410801244897
0.6785468750000001,0.007396752877713929
0.678578125,0.006113197006303667
0.678609375,0.004806875567316536
0.6786406250000001,0.0034794428991685583
0.678671875,0.0021307841619110784
0.678703125,0.0007606691571491395
0.6787343750000001,-0.0006307323270172763
0.678765625,-0.0020436570442945237
0.678796875,-0.003477911600088375
0.6788281250000001,-0.004933546855362826
0.678859375,-0.006410634327259468
0.678890625,-0.007909061271566716
0.6789218750000001,-0.009429076318760797
0.678953125,-0.010970446574966243
0.678984375,-0.012534099340323977
0.6790156250000001,-0.014118071212338414
0.679046875,-0.015723166614788862
0.679078125,-0.01734982142344199
0.6791093750000001,-0.018997488143144933
0.679140625,-0.020666531668772865
0.679171875,-0.022356119498600127
0.6792031250000001,-0.024067455412871246
0.6792343750000001,-0.025799285129843426
0.679265625,-0.027552099726463497
0.6792968750000001,-0.029325912684081294
0.6793281250000001,-0.03111931303639401
0.679359375,-0.032934349254999974
0.6793906250000001,-0.03476972976503286
0.6794218750000001,-0.036625432843256193
0.679453125,-0.03850184392261205
0.679484375,-0.04039816173900426
0.6795156250000001,-0.04231450619653507
0.679546875,-0.04425101500325683
0.679578125,-0.046206871755634316
0.6796093750000001,-0.04818264934651001
0.679640625,-0.05017764461321014
0.679671875,-0.052192151996995596
0.6797031250000001,-0.05422569191911374
0.679734375,-0.05627806471241504
0.679765625,-0.05834927507823916
0.6797968750000001,-0.06043911808860094
0.679828125,-0.0625472280791797
0.679859375,-0.0646743139677187
0.6798906250000001,-0.06681871922592723
0.679921875,-0.06898056320920276
0.679953125,-0.0711601448663347
0.6799843750000001,-0.07335683617047914
0.680015625,-0.07556811348925105
0.680046875,-0.07778843882252715
0.6800781250000001,-0.08001857040372609
0.680109375,-0.08225892071487068
0.680140625,-0.08450909503475121
0.6801718750000001,-0.08676910626076928
0.680203125,-0.08903890517804644
0.6802343750000001,-0.09131900292633993
0.6802656250000001,-0.0936091826488847
0.680296875,-0.09590888612583143
0.6803281250000001,-0.09821834459001785
0.6803593750000001,-0.10053786221522445
0.680390625,-0.10286648304053489
0.680421875,-0.10520474579419929
0.6804531250000001,-0.1075529075886904
0.680484375,-0.1099102146810711
0.680515625,-0.11227626087610959
0.6805468750000001,-0.11465152774779669
0.680578125,-0.11703550396100912
0.680609375,-0.11942815680514911
0.6806406250000001,-0.12182879141056778
0.680671875,-0.12423786802501255
0.680703125,-0.12665447387502393
0.6807343750000001,-0.12908015227997072
0.680765625,-0.13151062972137428
0.680796875,-0.13394911263036427
0.6808281250000001,-0.1363948424446378
0.680859375,-0.13884636955635474
0.680890625,-0.1413042305374563
0.6809218750000001,-0.14376767703635795
0.680953125,-0.14623644271317257
0.680984375,-0.14870996638053924
0.6810156250000001,-0.1511881785729058
0.681046875,-0.15367079111701532
0.681078125,-0.15615687816430457
0.6811093750000001,-0.15864673492439307
0.681140625,-0.16113928938109562
0.681171875,-0.16363452252570443
0.681203125,-0.16613193857809067
0.6812343750000001,-0.1686308478198969
0.681265625,-0.1711308968173835
0.681296875,-0.1736320262280379
0.6813281250000001,-0.17613308641310343
0.681359375,-0.17863410297024296
0.681390625,-0.18113463745758074
0.6814218750000001,-0.18363400729937104
0.681453125,-0.1861305337255148
0.681484375,-0.1886259657901593
0.6815156250000001,-0.19111873922564568
0.681546875,-0.19360873364177303
0.681578125,-0.196094900356574
0.6816093750000001,-0.19857709638040905
0.681640625,-0.20105453608579593
0.681671875,-0.20352790272717491
0.6817031250000001,-0.20599467035445468
0.681734375,-0.20845535409674937
0.681765625,-0.21090964927955502
0.6817968750000001,-0.21335653680955957
0.681828125,-0.2157958732157359
0.681859375,-0.21822699035684417
0.6818906250000001,-0.22064950409246198
0.681921875,-0.2230628942184827
0.6819531249999999,-0.22546668906173778
0.6819843750000001,-0.22786023364231184
0.682015625,-0.23024319612247945
0.6820468749999999,-0.23261519781673373
0.6820781250000001,-0.23497528295134476
0.682109375,-0.23732344764957883
0.682140625,-0.23965807969601127
0.6821718750000001,-0.24198078213776497
0.682203125,-0.24428997463109434
0.682234375,-0.2465852009215078
0.6822656250000001,-0.24886601456849639
0.682296875,-0.2511319120803385
0.682328125,-0.2533827046556277
0.6823593750000001,-0.2556178370683435
0.682390625,-0.2578368462806103
0.682421875,-0.26003931628807864
0.6824531250000001,-0.26222479194519327
0.682484375,-0.2643929032354206
0.682515625,-0.26654329375285873
0.6825468750000001,-0.2686756902153574
0.682578125,-0.2707895098735187
0.682609375,-0.2728847984087165
0.6826406250000001,-0.2749606992501251
0.682671875,-0.2770182702750542
0.682703125,-0.2790548486049003
0.682734375,-0.28107109998609203
0.682765625,-0.2830667876287339
0.682796875,-0.285040458028927
0.682828125,-0.2869939507741547
0.682859375,-0.28892605958539874
0.682890625,-0.2908366445529828
0.682921875,-0.2927252767884414
0.682953125,-0.2945918468323884
0.682984375,-0.29643600052800545
0.683015625,-0.2982573678005315
0.683046875,-0.3000559068713645
0.683078125,-0.30183140867239683
0.683109375,-0.3035835185673277
0.6831406250000001,-0.3053121210686602
0.683171875,-0.307017002897092
0.683203125,-0.30869800250001644
0.6832343750000001,-0.3103550079826668
0.683265625,-0.3119879661863889
0.683296875,-0.31359662989417747
0.6833281250000001,-0.3151809670585929
0.683359375,-0.316740752232171
0.683390625,-0.31827597253388684
0.6834218750000001,-0.3197854437525409
0.683453125,-0.3212712068511403
0.6834843749999999,-0.32273220334263664
0.6835156250000001,-0.3241683414215293
0.683546875,-0.32557963278887164
0.6835781249999999,-0.32696596303329206
0.6836093750000001,-0.3283273736214521
0.683640625,-0.3296638058871243
0.6836718749999999,-0.3309752206102896
0.6837031250000001,-0.3322628052690626
0.683734375,-0.3335244617348536
0.6837656249999999,-0.3347611935322105
0.6837968750000001,-0.3359731169679675
0.683828125,-0.3371602536179009
0.6838593749999999,-0.3383226176331913
0.6838906250000001,-0.3394603425122671
0.683921875,-0.3405734939909816
0.6839531249999999,-0.341662173505965
0.6839843750000001,-0.34272646202149387
0.684015625,-0.3437664516778858
0.6840468749999999,-0.3447812621629613
0.6840781250000001,-0.3457730797251093
0.684109375,-0.3467409871691113
0.684140625,-0.3476851231242312
0.6841718750000001,-0.348605619265826
0.684203125,-0.3495026595684223
0.684234375,-0.35037637651721293
0.684265625,-0.35122697610100007
0.684296875,-0.35205461319655984
0.684328125,-0.352859499716018
0.684359375,-0.35364181072317985
0.684390625,-0.35440172316874663
0.684421875,-0.35513949253872074
0.684453125,-0.35585527094534075
0.684484375,-0.3565492903730897
0.684515625,-0.35722177656847065
0.684546875,-0.35787297858346556
0.684578125,-0.3585031038494795
0.684609375,-0.35911238540837764
0.684640625,-0.3597010839691738
0.684671875,-0.3602684137405383
0.684703125,-0.3608166843211731
0.684734375,-0.3613451196131144
0.684765625,-0.3618539839739111
0.684796875,-0.36234458491920823
0.684828125,-0.36281507581055406
0.684859375,-0.36326679960599007
0.684890625,-0.36370002598108614
0.684921875,-0.3641150442701635
0.684953125,-0.36451212268499866
0.684984375,-0.36489153474631886
0.685015625,-0.36525358997484836
0.685046875,-0.3655985607238081
0.685078125,-0.3659267387760843
0.6851093749999999,-0.3662384300979389
0.6851406250000001,-0.3665339265016153
0.685171875,-0.36681352054390753
0.6852031249999999,-0.3670775159589531
0.6852343750000001,-0.36732620600487065
0.685265625,-0.3675588632874376
0.6852968749999999,-0.3677778555995648
0.6853281250000001,-0.36798246359062015
0.685359375,-0.3681729824834378
0.6853906249999999,-0.3683497235779146
0.6854218750000001,-0.36851299344613186
0.685453125,-0.3686631021839205
0.6854843749999999,-0.36880035461598465
0.6855156250000001,-0.368925063466252
0.685546875,-0.36903752971919523
0.6855781249999999,-0.36913806631483026
0.6856093750000001,-0.3692269794760913
0.685640625,-0.36930457331023103
0.6856718749999999,-0.36937115665008546
0.6857031250000001,-0.3694270402233103
0.685734375,-0.3694725371650849
0.6857656249999999,-0.3695079517389638
0.685796875,-0.36953358613614296
0.685828125,-0.3695497405153481
0.6858593749999999,-0.36955777997443073
0.685890625,-0.36955486242967717
0.685921875,-0.369544414238781
0.6859531249999999,-0.3695256980490335
0.685984375,-0.36949901086261144
0.686015625,-0.3694646506553822
0.686046875,-0.36942291952450135
0.686078125,-0.3693741147945738
0.686109375,-0.36931852829393846
0.686140625,-0.36925645002968494
0.686171875,-0.3691881702840126
0.686203125,-0.36911398070275064
0.686234375,-0.36903416459217686
0.686265625,-0.36894900414652265
0.686296875,-0.36885878307402775
0.686328125,-0.36876379149846233
0.686359375,-0.368664299822193
0.686390625,-0.3685605952662889
0.686421875,-0.36845294244963755
0.686453125,-0.36834161752305816
0.686484375,-0.3682268896627948
0.686515625,-0.36810902925451916
0.686546875,-0.3679872611938225
0.686578125,-0.36786392648066224
0.686609375,-0.3677382467175895
0.6866406249999999,-0.36761048238942484
0.686671875,-0.3674808925998975
0.686703125,-0.36734972934017596
0.6867343749999999,-0.36721724145429324
0.686765625,-0.36708367567969225
0.686796875,-0.36694928493838175
0.6868281249999999,-0.36681536254976826
0.686859375,-0.3666789765422307
0.686890625,-0.36654246649285716
0.6869218749999999,-0.366406062634194
0.686953125,-0.36626999412864275
0.686984375,-0.36613449476983273
0.6870156249999999,-0.36599978954372847
0.6870468750000001,-0.36586610013344
0.687078125,-0.3657336463624176
0.6871093749999999,-0.36560264069814935
0.6871406250000001,-0.3654733060019638
0.687171875,-0.3653458438329581
0.6872031249999999,-0.3652194236141896
0.6872343750000001,-0.36509633491296556
0.687265625,-0.36497573796972343
0.6872968749999999,-0.3648578305867628
0.687328125,-0.36474280461256237
0.687359375,-0.36463084543691726
0.6873906249999999,-0.3645221430611715
0.687421875,-0.36441689336524513
0.687453125,-0.36431526365002403
0.6874843749999999,-0.3642174321440739
0.687515625,-0.364123569382158
0.687546875,-0.3640338464631727
0.6875781249999999,-0.36394842134133504
0.687609375,-0.3638674596450511
0.687640625,-0.3637911185743924
0.6876718749999999,-0.3637195485485669
0.687703125,-0.3636528993147684
0.687734375,-0.3635913025208434
0.6877656249999999,-0.36353490256922893
0.687796875,-0.36348382456448053
0.687828125,-0.36343820754498696
0.6878593749999999,-0.3633981630414803
0.687890625,-0.36336382369184034
0.687921875,-0.36333422631125956
0.6879531249999999,-0.3633115947412766
0.687984375,-0.3632949636838424
0.688015625,-0.3632844266001838
0.688046875,-0.3632800839750377
0.688078125,-0.3632819960948412
0.688109375,-0.36329025222184375
0.688140625,-0.3633048931731748
0.6881718749999999,-0.36332599333167154
0.688203125,-0.36335358839788756
0.688234375,-0.363387725216103
0.6882656249999999,-0.3634284302909768
0.688296875,-0.3634757262954404
0.688328125,-0.36352962125288557
0.6883593749999999,-0.3635901098012094
0.688390625,-0.36365718833282656
0.688421875,-0.3637308297432147
0.6884531249999999,-0.3638110098676913
0.688484375,-0.3638976627180026
0.688515625,-0.3639907424434296
0.6885468749999999,-0.3640901586884915
0.688578125,-0.36419583158255797
0.688609375,-0.3643076574125478
0.6886406249999999,-0.3644255122567344
0.688671875,-0.3645492432204751
0.688703125,-0.36467870394586777
0.6887343749999999,-0.36481265386914946
0.688765625,-0.3649530037706703
0.688796875,-0.3650984797329795
0.6888281249999999,-0.36524883701182065
0.6888593749999999,-0.3654038040694342
0.688890625,-0.36556307561609136
0.6889218749999999,-0.36572633375635455
0.6889531249999999,-0.3658932279423946
0.688984375,-0.36606336482069385
0.6890156249999999,-0.3662363281840932
0.689046875,-0.3664116716516301
0.689078125,-0.3665888925385552
0.6891093749999999,-0.3667674566523028
0.689140625,-0.36694679866137203
0.689171875,-0.36712628718186147
0.6892031249999999,-0.3673052699592834
0.689234375,-0.3674830152817081
0.689265625,-0.3676587523615507
0.6892968749999999,-0.36783164392660594
0.689328125,-0.3680007996321241
0.689359375,-0.3681652582924472
0.6893906249999999,-0.36832399621588574
0.689421875,-0.3684759060045981
0.689453125,-0.3686197984629611
0.6894843749999999,-0.36875439856063724
0.689515625,-0.3688783433047012
0.689546875,-0.3689901759267173
0.6895781249999999,-0.3690883294737476
0.689609375,-0.36917112796740215
0.689640625,-0.36923677587906295
0.6896718749999999,-0.36928334833135223
0.6897031249999999,-0.3693087827898407
0.689734375,-0.3693108714488842
0.6897656249999999,-0.3692872516979202
0.6897968749999999,-0.36923539569102626
0.689828125,-0.36915259351486107
0.6898593749999999,-0.3690359432465253
0.6898906249999999,-0.3688812604101934
0.689921875,-0.36868733535279274
0.689953125,-0.36844954091175003
0.6899843749999999,-0.36816404727821683
0.690015625,-0.3678279602971112
0.6900468750000001,-0.36743627109224225
0.6900781250000001,-0.36698241043634217
0.690109375,-0.3664608097800508
0.6901406250000001,-0.3658655260146421
0.6901718750000001,-0.36518993942733524
0.690203125,-0.3644271799683546
0.6902343750000001,-0.3635697758245815
0.6902656250000001,-0.36260967851450865
0.690296875,-0.361538096520048
0.6903281250000001,-0.36034577117226063
0.6903593750000001,-0.3590227192019314
0.690390625,-0.35755796517152033
0.690421875,-0.35593985335741074
0.6904531250000001,-0.35415571075056224
0.690484375,-0.35219209520505657
0.690515625,-0.3500342386823341
0.6905468750000001,-0.34766622009531234
0.690578125,-0.3450709174531428
0.690609375,-0.34222990280407667
0.6906406250000001,-0.33912320558931597
0.690671875,-0.3357286065889689
0.690703125,-0.33202317323306363
0.6907343750000001,-0.3279812105829998
0.690765625,-0.3235753770641676
0.690796875,-0.31877540577667374
0.6908281250000001,-0.3135490661596473
0.690859375,-0.3078613725647022
0.690890625,-0.30167386016560344
0.6909218750000001,-0.29494422866309156
0.6909531250000001,-0.28762803238484597
0.690984375,-0.2796754084936339
0.6910156250000001,-0.2710327969695093
0.6910468750000001,-0.26164170104555107
0.691078125,-0.2514376443380026
0.6911093750000001,-0.24035189835248655
0.6911406250000001,-0.2283062674462213
0.691171875,-0.21521911755934514
0.691203125,-0.20099769196400108
0.6912343750000001,-0.18554257047043193
0.691265625,-0.16874392970406013
0.691296875,-0.15047986390302168
0.6913281250000001,-0.1306198682813241
0.691359375,-0.1090170618349939
0.691390625,-0.08551154208172353
0.6914218750000001,-0.05992463836676415
0.691453125,-0.032064616741501184
0.691484375,-0.0017147395438593394
0.6915156250000001,0.03136356746073057
0.691546875,0.06743280571357604
0.691578125,0.10678512701953471
0.6916093750000001,0.1497436191662632
0.691640625,0.19666851821189835
0.691671875,0.24795757742170527
0.6917031250000001,0.30405717337231275
0.691734375,0.36546252759093123
0.691765625,0.4327294756064826
0.6917968750000001,0.5064728364389646
0.691828125,0.5873892579752644
0.691859375,0.6762547982264825
0.6918906250000001,0.7739434522995225
0.691921875,0.8814373927444198
0.691953125,0.9998398183461854
0.6919843750000001,1.130403733864555
0.692015625,1.2745451739522844
0.692046875,1.433862485959182
0.6920781250000001,1.6101819763006882
0.692109375,1.8055756162560281
0.692140625,2.022415808473098
0.6921718750000001,2.2634123400758357
0.692203125,2.5316743185233275
0.692234375,2.830800382907107
0.6922656250000001,3.164939521539252
0.692296875,3.53890173996127
0.692328125,3.9582764697831374
0.6923593750000001,4.429560923455753
0.692390625,4.960184562761573
0.692421875,5.558271857935111
0.6924531250000001,6.231466222885737
0.692484375,6.982314766351608
0.692515625,7.793128938007243
0.6925468750000001,8.579099599648982
0.692578125,9.069955233448656
0.692609375,8.657120886121628
0.6926406250000001,6.7055507064136695
0.692671875,3.780075543422438
0.692703125,1.4743587832188711
0.692734375,0.3457729462149318
0.692765625,-0.05137418406224888
0.692796875,-0.1526856119072701
0.692828125,-0.1584305616768206
0.692859375,-0.13912013268954415
0.692890625,-0.11653986896947302
0.692921875,-0.09654557783876112
0.6929531250000001,-0.08013648149456995
0.692984375,-0.06697225893233008
0.693015625,-0.0564475616896945
0.6930468750000001,-0.04799410659898122
0.693078125,-0.04115255288888455
0.693109375,-0.03556690065141339
0.6931406250000001,-0.030965450478178527
0.693171875,-0.027141584302072218
0.693203125,-0.02393763017002768
0.6932343750000001,-0.021231990325290585
0.693265625,-0.018930642472770653
0.693296875,-0.016959947009714656
0.6933281250000001,-0.01526176001432435
0.693359375,-0.013789924524565645
0.693390625,-0.012507299826059626
0.6934218750000001,-0.011383942050440984
0.693453125,-0.010395423505230855
0.6934843749999999,-0.009521739740370919
0.6935156250000001,-0.008746362387259697
0.693546875,-0.008055575217492825
0.6935781249999999,-0.007437904353348861
0.6936093750000001,-0.006883725722611854
0.693640625,-0.006386005317925413
0.6936718749999999,-0.005935686551259653
0.6937031250000001,-0.005527967769870638
0.693734375,-0.005157817237592515
0.6937656249999999,-0.004820904205732786
0.6937968750000001,-0.004513503838945431
0.693828125,-0.004232371506768727
0.693859375,-0.00397469863787559
0.6938906250000001,-0.0037380327656362177
0.693921875,-0.003520225595427241
0.693953125,-0.003319388929945148
0.6939843750000001,-0.0031338646742468776
0.694015625,-0.0029621819109321027
0.694046875,-0.002803046490587131
0.6940781250000001,-0.00265530178545111
0.694109375,-0.0025179216498708657
0.694140625,-0.00239106046015729
0.6941718750000001,-0.002271763060639517
0.694203125,-0.0021603628643777194
0.694234375,-0.00205619823975772
0.694265625,-0.001958680030020901
0.694296875,-0.0018672709365791253
0.694328125,-0.0017814885772851788
0.694359375,-0.0017008944161082341
0.694390625,-0.001625092682869491
0.694421875,-0.0015537233681039188
0.694453125,-0.0014864581929253185
0.694484375,-0.0014229990731865765
0.694515625,-0.0013630729708388808
0.694546875,-0.0013074932738333478
0.694578125,-0.0012539091359313054
0.694609375,-0.001203172724410334
0.694640625,-0.0011550925529128842
0.694671875,-0.001109491995687295
0.694703125,-0.001066208903599496
0.694734375,-0.001025093905310802
0.694765625,-0.0009860093046587092
0.694796875,-0.000948827859404229
0.694828125,-0.0009134320184796169
0.6948593750000001,-0.0008797127131781214
0.694890625,-0.0008475694215461407
0.694921875,-0.0008179616035616984
0.6949531250000001,-0.0007886968417641947
0.694984375,-0.0007607469197073049
0.695015625,-0.0007340365103581691
0.6950468750000001,-0.0007084957246116783
0.695078125,-0.0006840595543921551
0.6951093749999999,-0.0006606667118866412
0.6951406250000001,-0.0006382613338395178
0.695171875,-0.0006167897472013537
0.6952031249999999,-0.0005962022992545559
0.6952343750000001,-0.0005764529303115531
0.695265625,-0.0005585442249535759
0.6952968749999999,-0.0005403441818087405
0.6953281250000001,-0.0005228597711622149
0.695359375,-0.0005060549597497865
0.6953906249999999,-0.0004898959325169046
0.6954218750000001,-0.0004743513468084092
0.695453125,-0.0004593911918037473
0.6954843749999999,-0.0004449874354718206
0.6955156250000001,-0.0004311135761241507
0.695546875,-0.0004177446310906867
0.6955781249999999,-0.0004048570990489566
0.6956093750000001,-0.0003934683746708186
0.695640625,-0.0003814798323806774
0.6956718749999999,-0.00036991007505833437
0.6957031250000001,-0.00035874008017022763
0.695734375,-0.0003479522596384808
0.6957656249999999,-0.00033753006382903424
0.695796875,-0.0003274573035329967
0.695828125,-0.0003177191503250898
0.695859375,-0.0003083012274172884
0.695890625,-0.00030022065692113405
0.695921875,-0.0002914047589497649
0.695953125,-0.00028287063375775944
0.695984375,-0.0002746065463034924
0.696015625,-0.0002666018930721631
0.696046875,-0.00025884600163168407
0.696078125,-0.00025132879574325177
0.696109375,-0.00024404101925894482
0.696140625,-0.00023697360013586534
0.696171875,-0.0002311404135901559
0.696203125,-0.00022448962295923262
0.696234375,-0.0002180346218310731
0.696265625,-0.0002117679928858201
0.696296875,-0.0002056826808726746
0.696328125,-0.0001997718585580084
0.696359375,-0.00019402907826984484
0.696390625,-0.00018844818490659884
0.696421875,-0.0001830231863690923
0.696453125,-0.00017876337493434762
0.696484375,-0.0001736350366580163
0.696515625,-0.00016864645345685662
0.696546875,-0.00016379270302122246
0.696578125,-0.000159069096781853
0.696609375,-0.00015447108422383542
0.6966406249999999,-0.0001499943228381228
0.696671875,-0.00014563469168450477
0.696703125,-0.00014239443484734843
0.6967343749999999,-0.00013825855639957007
0.696765625,-0.00013422829000627829
0.696796875,-0.0001303002150993974
0.6968281249999999,-0.00012647086962266573
0.6968593750000001,-0.0001227370886876426
0.696890625,-0.00011909567919625571
0.6969218749999999,-0.00011554373508418386
0.6969531250000001,-0.00011307638302266229
0.696984375,-0.0001096960956413127
0.6970156249999999,-0.00010639701603951137
0.6970468750000001,-0.00010317651731505607
0.697078125,-0.0001000321331718235
0.6971093749999999,-0.00009696156708105775
0.6971406250000001,-0.00009396250784057171
0.697171875,-0.00009103278493801441
0.6972031249999999,-0.00008916045187692224
0.6972343750000001,-0.00008636446854875545
0.697265625,-0.00008363173084904652
0.6972968749999999,-0.00008096033627623963
0.697328125,-0.00007834846963396041
0.697359375,-0.00007579442338921147
0.6973906249999999,-0.0000732964226131909
0.697421875,-0.00007183414482048739
0.697453125,-0.00006944486523669657
0.6974843749999999,-0.00006710697145838168
0.697515625,-0.00006481899475440756
0.697546875,-0.00006257948293394289
0.6975781249999999,-0.00006038709605403994
0.697609375,-0.00005824053393872747
0.697640625,-0.00005613850242336789
0.6976718749999999,-0.00005505374170097837
0.697703125,-0.000053038524324239424
0.697734375,-0.00005106423079510568
0.697765625,-0.00004912978280028393
0.697796875,-0.00004723330363513911
0.697828125,-0.00004537488129433942
0.697859375,-0.000043553868009710205
0.697890625,-0.00004273213774492965
0.697921875,-0.000040982513456118045
0.697953125,-0.000039265603117044904
0.697984375,-0.000037582389784710504
0.698015625,-0.000035930855140544256
0.698046875,-0.00003431040292763428
0.698078125,-0.00003367725211254772
0.698109375,-0.000032118038695498194
0.698140625,-0.000030589012133864044
0.6981718749999999,-0.000029086680693434174
0.698203125,-0.0000276136282204609
0.698234375,-0.00002616572680218062
0.6982656249999999,-0.00002474462004179258
0.698296875,-0.00002429725605775339
0.698328125,-0.000022927431687103103
0.6983593749999999,-0.000021582774456665862
0.698390625,-0.00002026164088797406
0.698421875,-0.00001896296282571666
0.6984531249999999,-0.000017687882706556617
0.698484375,-0.000016434000371504065
0.698515625,-0.000016141873149402963
0.6985468749999999,-0.00001493299112679443
0.698578125,-0.000013742625505399053
0.698609375,-0.000012573565249520528
0.6986406249999999,-0.000011424406692103523
0.698671875,-0.000010294272654214388
0.698703125,-0.000010113239100001675
0.6987343749999999,-9.021522769979504e-6
0.6987656250000001,-7.949825001190708e-6
0.698796875,-6.894844665154691e-6
0.6988281249999999,-5.858686017138059e-6
0.698859375,-4.8405550647898365e-6
0.698890625,-3.839142410322215e-6
0.6989218749999999,-3.773558780222612e-6
0.698953125,-2.8060015421198397e-6
0.698984375,-1.8547460901344528e-6
0.6990156249999999,-9.195052846505986e-7


==> data/dataIForceDistribt0365SqueezeE100D41G160c0045YE105103DoubleAtTEST.csv <==
0.30421875,-6.292731844624137e-6
0.30428125,-0.000012878013927718016
0.30434375,-0.00001977906788882099
0.30440625,-0.00002076252605392798
0.30446874999999995,-0.00002836359836478363
0.30453125000000003,-0.00003634234507411661
0.30459375,-0.00004472486524177506
0.30465624999999996,-0.000047032711542667986
0.30471875,-0.00005632859589375366
0.30478125,-0.00006611309212310143
0.30484374999999997,-0.00007642318469919232
0.30490625,-0.00008052786267985641
0.30496875,-0.00009199662279331226
0.30503125,-0.00010408139813982038
0.30509375,-0.00011683854946647446
0.30515625,-0.00012336080294321616
0.30521875,-0.00013765457440270194
0.30528125,-0.00015278977692768556
0.30534375,-0.00016883695776750483
0.30540625,-0.00017869401531924318
0.30546874999999996,-0.00019682516784874283
0.30553125000000003,-0.00021612667601437355
0.30559375,-0.0002366762300018396
0.30565624999999996,-0.0002512076153888391
0.30571875,-0.0002746676362781429
0.30578125,-0.0002997700747956895
0.30584374999999997,-0.00032664691540610366
0.30590625,-0.0003478473219354912
0.30596875,-0.00037886254165283076
0.30603125,-0.0004122652675003385
0.30609375,-0.00044830470875215116
0.30615625,-0.00047936190650892395
0.30621875,-0.0005216007327389447
0.30628125,-0.0005674388706319545
0.30634375,-0.0006172895638446201
0.30640625,-0.0006716252819735332
0.30646874999999996,-0.0007228610935256869
0.30653125000000003,-0.0007879189684388701
0.30659375,-0.0008593483937970491
0.30665624999999996,-0.0009379858031186451
0.30671875000000004,-0.0010163926317051776
0.30678125,-0.0011125792600086392
0.30684374999999997,-0.0012194267411385522
0.30690625,-0.0013385168709160115
0.30696875,-0.0014717274389310917
0.30703125,-0.0016126295734169775
0.30709375,-0.0017812994329794963
0.30715625,-0.0019722720106250206
0.30721875,-0.0021895010625470773
0.30728125,-0.002437830071643457
0.30734375,-0.0027142937844458256
0.30740625,-0.0030442695447644697
0.30746874999999996,-0.0034281155075848954
0.30753125000000003,-0.0038776894974138798
0.30759375,-0.004408192723330401
0.30765624999999996,-0.005030101601353195
0.30771875,-0.005787831609522551
0.30778125,-0.0067065901610329475
0.30784374999999997,-0.00783303619823112
0.30790625,-0.009231379836596934
0.30796875,-0.010991689599929265
0.30803125,-0.013233533508585946
0.30809375,-0.016165427280279573
0.30815625,-0.020063491102708494
0.30821875,-0.025371577792677857
0.30828125,-0.03280212737632822
0.30834375,-0.04353703624309499
0.30840625,-0.059576293212926026
0.30846874999999996,-0.08429886088374705
0.30853125000000003,-0.12204567666338592
0.30859375,-0.1653744183588681
0.30865624999999997,-0.05372980428911249
0.30871875,1.772545550723459
0.30878125,10.633953718088048
0.30884375,14.566866831936727
0.30890625,10.985613308228956
0.30896875,7.649156403013501
0.30903125,5.299086759078066
0.30909375,3.672406994635678
0.30915625,2.535151404384008
0.30921875,1.73035469853979
0.30928125,1.1545626250378285
0.30934375000000003,0.7387333824401735
0.30940625,0.43612076444501835
0.30946874999999996,0.21457884346217426
0.30953125000000004,0.051703829714772
0.30959375,-0.06831555653704129
0.30965624999999997,-0.1567663520052724
0.30971875,-0.22179148912890378
0.30978125,-0.26932258801377285
0.30984375,-0.30371936973565705
0.30990625,-0.32820167144432616
0.30996875,-0.3452022716706162
0.31003125,-0.35657260365525567
0.31009375,-0.363635556299047
0.31015625,-0.36736725567529604
0.31021875,-0.3685655318733896
0.31028125,-0.36784455415565953
0.31034375000000003,-0.365678841325041
0.31040625,-0.362436122135672
0.31046874999999996,-0.3584020541561933
0.31053125000000004,-0.353798906037571
0.31059375,-0.34879978898365815
0.31065624999999997,-0.34353953193553116
0.31071875,-0.33811218043906144
0.31078125,-0.332620980326522
0.31084375,-0.32711808681744203
0.31090625,-0.3216520364912966
0.31096875,-0.31625991853712376
0.31103125,-0.31096977482546473
0.31109375,-0.30580249601135323
0.31115625,-0.30077331840084304
0.31121875,-0.29589300727263584
0.31128125,-0.2911688050388046
0.31134375000000003,-0.28660517360445475
0.31140625,-0.28220439905457245
0.31146874999999996,-0.27796706587738906
0.31153125000000004,-0.27389244087670317
0.31159375,-0.2699787756134666
0.31165624999999997,-0.2662235511502461
0.31171875,-0.2626236784540562
0.31178125,-0.2591756463309367
0.31184375,-0.25587565378873345
0.31190625,-0.2527197027366732
0.31196875,-0.24970368114050828
0.31203125,-0.24682342400770757
0.31209375,-0.24407476276217263
0.31215625,-0.24145356144738345
0.31221875,-0.23895574890967336
0.31228125,-0.2365773383901349
0.31234375000000003,-0.234314446499144
0.31240625,-0.23216330553818848
0.31246874999999996,-0.23012027014303404
0.31253125000000004,-0.22818182549660812
0.31259375,-0.22634458738336563
0.31265624999999997,-0.2245958279676539
0.31271875000000005,-0.22293242456808993
0.31278125,-0.22137140800696642
0.31284375,-0.219899862866136
0.31290625,-0.21851503379878273
0.31296875,-0.2172142946625056
0.31303125,-0.2159951407460775
0.31309375,-0.21485518890955452
0.31315625,-0.2137921695000245
0.31321875,-0.21280392502467668
0.31328125,-0.21188840388395466
0.31334375000000003,-0.21104365686504034
0.31340625,-0.21026783333778484
0.31346874999999996,-0.2095591767037697
0.31353125000000004,-0.2089055665103005
0.31359375,-0.20832634071958217
0.31365624999999997,-0.20780953401043137
0.31371875,-0.20735372656329057
0.31378125,-0.20695757134405213
0.31384375,-0.20661979432649247
0.31390625,-0.2063391891787315
0.31396875,-0.20611461279242155
0.31403125,-0.20594498620538276
0.31409375,-0.20582928662084193
0.31415625,-0.20577724961885197
0.31421875,-0.20576657522793046
0.31428125,-0.20580708912813464
0.31434375000000003,-0.20589797730401813
0.31440625,-0.2060384711796096
0.31446874999999996,-0.2062278465003185
0.31453125000000004,-0.20646541881242864
0.31459375,-0.2067505436199173
0.31465624999999997,-0.20708261291350405
0.31471875,-0.20746105345696944
0.31478125,-0.20787453357036514
0.31484375,-0.2083441422261019
0.31490625,-0.20885859273000693
0.31496875,-0.2094174329018176
0.31503125,-0.2100202354136532
0.31509375,-0.2106665973642057
0.31515625,-0.21135613824535762
0.31521875,-0.21208849886080675
0.31528125,-0.21287373422783046
0.31534375000000003,-0.21369074972578778
0.31540625,-0.21454961356247382
0.31546874999999996,-0.2154500337138119
0.31553125000000004,-0.21639173063337014
0.31559375,-0.21737443513669594
0.31565624999999997,-0.21839788953847705
0.31571875,-0.21946184246128514
0.31578125,-0.22056605156453646
0.31584375,-0.22171027823489936
0.31590625,-0.22289428802168487
0.31596875,-0.2241178488614583
0.31603125,-0.2253807284068542
0.31609375,-0.22669279317423044
0.31615625,-0.2280336333169464
0.31621875,-0.22941308419295
0.31628125,-0.23083089944099813
0.31634375000000003,-0.23228682497483746
0.31640625,-0.23378059696438103
0.31646874999999997,-0.23531194062234853
0.31653125000000004,-0.23688056816980524
0.31659375,-0.23848617564055655
0.31665625,-0.24012844202202352
0.31671875000000005,-0.24180702818665287
0.31678125,-0.24352157330452767
0.31684375,-0.24527169226248002
0.31690625,-0.24706684043819033
0.31696875,-0.2488868781796093
0.31703125,-0.25074117732145434
0.31709375,-0.2526292385760315
0.31715625000000003,-0.2545505257947638
0.31721875,-0.2565044696919536
0.31728125,-0.2584904560601906
0.31734375000000004,-0.2605078370739186
0.31740625,-0.2625559115400607
0.31746874999999997,-0.2646339351401518
0.31753125000000004,-0.26674111301693393
0.31759375,-0.2688862142246723
0.31765625,-0.2710491253037637
0.31771875,-0.2732279178312892
0.31778125,-0.27544270329241816
0.31784375,-0.27768181270646075
0.31790625,-0.27994409145411797
0.31796875,-0.28222831031237644
0.31803125,-0.28453316743284784
0.31809375,-0.2868572871874153
0.31815625000000003,-0.2891992107133103
0.31821875,-0.2915573983749478
0.31828125,-0.2939302217337434
0.31834375000000004,-0.2963253987136722
0.31840625,-0.2987222801362848
0.31846874999999997,-0.3011283645183074
0.31853125000000004,-0.30354164955919294
0.31859375,-0.30596003638893593
0.31865625,-0.30838135149750356
0.31871875,-0.3108033511847623
0.31878125,-0.313223680950297
0.31884375,-0.3156398633435065
0.31890625,-0.31804930951731714
0.31896875,-0.32044929266237265
0.31903125,-0.32284618279591565
0.31909375,-0.3252185180571851
0.31915625000000003,-0.3275724085184916
0.31921875,-0.32990464007356657
0.31928125,-0.3322118962586221
0.31934375000000004,-0.33449075299721664
0.31940625,-0.3367376769620518
0.31946874999999997,-0.3389490221044004
0.31953125000000004,-0.34112104466229265
0.31959375,-0.34324989707863185
0.31965625,-0.34533162344790186
0.31971875,-0.3473621766653895
0.31978125,-0.3493465204268663
0.31984375,-0.35126225113967574
0.31990625,-0.3531141407654166
0.31996875,-0.35489780638977914
0.32003125,-0.35661010954311334
0.32009375,-0.3582435932301167
0.32015625000000003,-0.3597921337009925
0.32021875,-0.36125199165760546
0.32028125,-0.3626193985211868
0.32034375000000004,-0.3638905619270304
0.32040625,-0.36506167237668885
0.32046874999999997,-0.36612890790336483
0.32053125000000005,-0.36709742727910266
0.32059375,-0.36794547487743445
0.32065625,-0.3686781901584542
0.32071875,-0.36929178110559024
0.32078125,-0.36978248065655045
0.32084375,-0.3701465545131617
0.32090625,-0.370380309643459
0.32096875,-0.37048010136833065
0.32103125,-0.37044234239776463
0.32109375,-0.370263511330862
0.32115625000000003,-0.36994016232609384
0.32121875,-0.3694689356096416
0.32128125,-0.3688465694216641
0.32134375000000004,-0.3680788042258373
0.32140625,-0.36714485554738957
0.32146874999999997,-0.3660506927439693
0.32153125000000005,-0.3647935723018812
0.32159375,-0.36337091303379526
0.32165625,-0.3617803090221092
0.32171875,-0.36001953844087864
0.32178125,-0.358086571951852
0.32184375,-0.3559795832351004
0.32190625,-0.353696950502076
0.32196875,-0.3512372610090697
0.32203125,-0.34859931996500826
0.32209375,-0.34578215104316357
0.32215625000000003,-0.34279379944271593
0.32221875,-0.33961619022158795
0.32228125,-0.3362578232766587
0.32234375000000004,-0.33270940288311784
0.32240625,-0.32898981484093603
0.32246874999999997,-0.3250903191465123
0.32253125000000005,-0.3210118107185058
0.32259375,-0.3167555214120255
0.32265625,-0.3123230309941619
0.32271875000000005,-0.3077162765612153
0.32278125,-0.30293754534720874
0.32284375,-0.2979894844076008
0.32290625,-0.2928750629653818
0.32296875,-0.287597566461613
0.32303125,-0.2821605716346824
0.32309375,-0.27657666915299284
0.32315625000000003,-0.27083247654801745
0.32321875,-0.2649410415610507
0.32328125,-0.2589069212345121
0.32334375000000004,-0.2527349202698056
0.32340625,-0.24643009692278328
0.32346874999999997,-0.23999782397443517
0.32353125000000005,-0.2334437647791165
0.32359375,-0.22677397672744434
0.32365625,-0.2199948659928018
0.32371875,-0.2131132368603152
0.32378125,-0.20613628169532616
0.32384375,-0.1990715517900279
0.32390625,-0.19192688760394508
0.32396875,-0.18471038028076742
0.32403125,-0.17743897221884383
0.32409375,-0.1701036434216502
0.32415625000000003,-0.1627214021372928
0.32421875,-0.15530051402178
0.32428125,-0.14784917025563407
0.32434375000000004,-0.1403754554632582
0.32440625,-0.13288734053653597
0.32446875,-0.12538385760819631
0.32453125000000005,-0.11789083649991694
0.32459375,-0.11040738876333614
0.32465625,-0.10294174874467227
0.32471875,-0.09550233591207871
0.32478125,-0.08809786415138117
0.32484375,-0.0807372628156597
0.32490625,-0.07342964077805493
0.32496875000000003,-0.06618421969045449
0.32503125,-0.059010208259251254
0.32509375,-0.05192529517391277
0.32515625000000004,-0.044920891074059666
0.32521875,-0.03801391155982184
0.32528125,-0.031212080509183518
0.32534375000000004,-0.024522505934307007
0.32540625,-0.01795165019743409
0.32546875,-0.01150542245435729
0.32553125000000005,-0.005189181337208512
0.32559375,0.0009920657722324727
0.32565625,0.007033550761947616
0.32571875,0.012930633001409245
0.32578125,0.01867859848411678
0.32584375,0.024272666377383054
0.32590625,0.02970789530591919
0.32596875000000003,0.034979250079818475
0.32603125,0.04008161305056876
0.32609375,0.04501881823388654
0.32615625000000004,0.049768577681847614
0.32621875,0.054335454537169495
0.32628125,0.05870712966726978
0.32634375000000004,0.062898115937188
0.32640625,0.0668978093822078
0.32646875,0.07070512651004071
0.32653125000000005,0.0743199144129312
0.32659375,0.07774278477119412
0.32665625,0.08097499573677838
0.32671875000000006,0.08401828555473535
0.32678125,0.08687467609041633
0.32684375,0.08954621682108574
0.32690625,0.09203498391665375
0.32696875000000003,0.09434277746486117
0.32703125,0.09647120834528171
0.32709375,0.09842168252924924
0.32715625000000004,0.10019542563414613
0.32721875,0.10179364964553934
0.32728125,0.1032176901287378
0.32734375000000004,0.10446924296235671
0.32740625,0.10555038335993638
0.32746875,0.10647259461148728
0.32753125000000005,0.10721316454085092
0.32759375,0.10780241455788334
0.32765625,0.10823661012143085
0.32771875,0.10852136109125479
0.32778125,0.10866279655622545
0.32784375,0.1086674827943024
0.32790625,0.10854217652912918
0.32796875000000003,0.10829367396123386
0.32803125,0.10792868366597894
0.32809375,0.10745337005548859
0.32815625000000004,0.10687200373143765
0.32821875,0.10618799582660338
0.32828125,0.10540955021594736
0.32834375000000005,0.10454448402962058
0.32840625,0.10359539209401317
0.32846875,0.10256549454027596
0.32853125000000005,0.10145923764933304
0.32859375,0.10028135077434298
0.32865625,0.0990368997837611
0.32871875,0.09773133763033509
0.32878125,0.09637913032307949
0.32884375,0.09496036142181585
0.32890625,0.09350781351107443
0.32896875000000003,0.09201967699066005
0.32903125,0.09050309865511834
0.32909375,0.0889653680276081
0.32915625000000004,0.08741368884434804
0.32921875,0.08585519518469426
0.32928125,0.08429679383626826
0.32934375000000005,0.08274509595598205
0.32940625,0.08120635998294362
0.32946875,0.07968648084845059
0.32953125000000005,0.07819100675512568
0.32959375,0.0767251957274207
0.32965625,0.07529404816180137
0.32971875,0.07390240808615907
0.32978125,0.0725550652342929
0.32984375,0.07125681004432743
0.32990625,0.07001259588266757
0.32996875000000003,0.06882747673492345
0.33003125,0.06769688662560447
0.33009375,0.06657934853595557
0.33015625000000004,0.06545020791117095
0.33021875,0.06431023243270491
0.33028125,0.06317784415354968
0.33034375000000005,0.062045649669453515
0.33040625,0.060914955795771164
0.33046875,0.059787190277122974
0.33053125000000005,0.05866374781760328
0.33059375,0.05754584797316119
0.33065625,0.056434514573543
0.33071875,0.055330534822857214
0.33078125,0.05423433321578345
0.33084375,0.05314606175344494
0.33090625,0.05206555991653779
0.33096875000000003,0.050992387444179055
0.33103125,0.04992601404584829
0.33109375,0.04886571466548269
0.33115625000000004,0.047810763781289706
0.33121875,0.046760491931199216
0.33128125,0.045714415904197975
0.33134375000000005,0.044680943282255414
0.33140625,0.04364261337730424
0.33146875,0.042608368781610464
0.33153125000000006,0.041570045508351625
0.33159375,0.04054584036843456
0.33165625,0.0395280062069405
0.33171875,0.03851765363028661
0.33178125,0.037515944865993606
0.33184375,0.03652398875661998
0.33190625,0.035542817900408405
0.33196875000000003,0.03457324859906651
0.33203125,0.03361587537025587
0.33209375,0.03267101644472255
0.33215625000000004,0.031738715614317625
0.33221875,0.030818737958746116
0.33228125000000003,0.029910636794664117
0.33234375000000005,0.029013750046550303
0.33240625,0.028127338886930343
0.33246875,0.02725065018381078
0.33253125000000006,0.026382912715287046
0.33259375,0.02552356144699716
0.33265625,0.024680886862215076
0.33271875000000006,0.023837236458257305
0.33278125000000003,0.023001432350793605
0.33284375,0.02217380177353133
0.33290625,0.02134613682919123
0.33296875000000004,0.02053668943872404
0.33303125,0.019737605948995637
0.33309375,0.018949846890612736
0.33315625000000004,0.018174341415873846
0.33321875,0.01741193359818797
0.33328125000000003,0.01666333470208116
0.33334375000000005,0.015929026323076592
0.33340625,0.01520925077873081
0.33346875,0.014503979175211713
0.33353125000000006,0.013812973060588214
0.33359375,0.01313572746226304
0.33365625,0.012471585993751776
0.33371875,0.011819783809367782
0.33378125000000003,0.01117948882963933
0.33384375,0.010549928199555025
0.33390625,0.009930405956236066
0.33396875000000004,0.009329119240464145
0.33403125,0.008728316462196684
0.33409375,0.008136636099140601
0.33415625000000004,0.007554242872347211
0.33421875,0.006972776848791204
0.33428125000000003,0.006410301627313902
0.33434375000000005,0.005858803484270696
0.33440625,0.005319068954620282
0.33446875,0.004791912627493539
0.33453125000000006,0.0042780576646025
0.33459375,0.003778120162477222
0.33465625,0.0032925297031428796
0.33471875,0.0028214672293760817
0.33478125000000003,0.002364912708790301
0.33484375,0.0019225725470325486
0.33490625,0.0014939590963003666
0.33496875000000004,0.001078386809325177
0.33503125,0.0006750699559246315
0.33509375,0.00028315275915077875
0.33515625000000004,-0.0000982097408660787
0.33521875,-0.00046104118211758027
0.33528125000000003,-0.0008234614234402804
0.33534375000000005,-0.001177136226479636
0.33540625,-0.0015222719803325013
0.33546875,-0.0018588595599252772
0.33553125000000006,-0.00218665209454523
0.33559375,-0.002513988860820257
0.33565625,-0.0028227642129405386
0.33571875,-0.003121046506633307
0.33578125000000003,-0.0034081458922244554
0.33584375,-0.00368340274675074
0.33590625,-0.003946274304048744
0.33596875000000004,-0.004196383752898325
0.33603125,-0.004433558584674979
0.33609375,-0.004657864258216592
0.33615625000000005,-0.004869591418959554
0.33621875,-0.005069249597405713
0.33628125000000003,-0.00525752982613048
0.33634375000000005,-0.00543528445156017
0.33640625,-0.0056033813450050984
0.33646875,-0.005762756559615834
0.33653125000000006,-0.00590550244168879
0.33659375,-0.006049852072377182
0.33665625,-0.006187593573793657
0.33671875000000007,-0.006319033573185612
0.33678125000000003,-0.00644432441583162
0.33684375,-0.00656332651010802
0.33690625,-0.006684510797410115
0.33696875000000004,-0.006789891840631848
0.33703125,-0.0068876443468185305
0.33709375,-0.006977171453026176
0.33715625000000005,-0.00705787574172486
0.33721875,-0.007129282343537012
0.33728125000000003,-0.007191046809247981
0.33734375000000005,-0.007243045243472038
0.33740625,-0.007285365393453674
0.33746875,-0.007318345946518444
0.33753125000000006,-0.0073425483047769025
0.33759375,-0.007358713831505909
0.33765625,-0.007367691490379372
0.33771875,-0.007370207037695253
0.33778125000000003,-0.007367107913052465
0.33784375,-0.00735105683769012
0.33790625,-0.007340570550005296
0.33796875000000004,-0.007327274215445878
0.33803125,-0.0073115258425336255
0.33809375,-0.007293530665130166
0.33815625000000005,-0.007273310220118817
0.33821875,-0.007259449374645663
0.33828125000000003,-0.007234056155511717
0.33834375000000005,-0.0072054141533928195
0.33840625,-0.007172987629196291
0.33846875,-0.007136219353973919
0.33853125000000006,-0.007094724244061275
0.33859375,-0.007048193326017076
0.33865625,-0.006996534539344124
0.33871875,-0.0069398718520072705
0.33878125000000003,-0.006878597435357771
0.33884375,-0.006813289240989291
0.33890625,-0.006744786501299158
0.33896875000000004,-0.006674009920648011
0.33903125,-0.006602027955328667
0.33909375,-0.006529946748967702
0.33915625000000005,-0.006450051760086589
0.33921875,-0.00638081703828676
0.33928125000000003,-0.006314221256646907
0.33934375000000006,-0.006250882847524383
0.33940625,-0.006191105417348242
0.33946875,-0.0061350290354565545
0.33953125000000006,-0.006091318408070534
0.33959375,-0.006042182124140233
0.33965625,-0.005995976993801097
0.33971875,-0.005952228101497349
0.33978125000000003,-0.005910506767806301
0.33984375,-0.005870434168927588
0.33990625,-0.0058317957551755895
0.33996875000000004,-0.005794570419814904
0.34003125,-0.0057583774246563815
0.34009375000000003,-0.00571980346744648
0.34015625000000005,-0.005678611632835194
0.34021875,-0.005635352570483622
0.34028125,-0.005590687800279964
0.34034375000000006,-0.00554543957849634
0.34040625,-0.0055004161593456835
0.34046875,-0.005447622395003404
0.34053125000000006,-0.005405284619692724
0.34059375000000003,-0.005365080063267136
0.34065625,-0.005327323657320943
0.34071875,-0.005292067012148141
0.34078125000000004,-0.0052591440547560125
0.34084375,-0.005236890664025037
0.34090625,-0.005207201666928771
0.34096875000000004,-0.005178143459427971
0.34103125,-0.0051489271612831095
0.34109375000000003,-0.005118772152314051
0.34115625000000005,-0.005087006853020243
0.34121875,-0.005053031288562999
0.34128125,-0.005016495895338882
0.34134375000000006,-0.004977262309250011
0.34140625,-0.0049354174695867975
0.34146875,-0.004891299929076498
0.34153125,-0.004845396507917099
0.34159375000000003,-0.004798413985923525
0.34165625,-0.004751142024290299
0.34171875,-0.004704394461335956
0.34178125000000004,-0.004650201512902144
0.34184375,-0.0046067339851531
0.34190625,-0.004565745293353338
0.34196875000000004,-0.004527522729779035
0.34203125,-0.004492130981617534
0.34209375,-0.004459389332153077
0.34215625000000005,-0.004437677498182219
0.34221875,-0.004408928948793585
0.34228125,-0.004381115497582001
0.34234375000000006,-0.004353494216993617
0.34240625,-0.004325267810190436
0.34246875,-0.004295737792182827
0.34253125,-0.004264317017661973
0.34259375000000003,-0.004230625961682152
0.34265625,-0.004194480944744547
0.34271875,-0.0041559667424515626
0.34278125000000004,-0.004115386553699384
0.34284375,-0.004073256663263761
0.34290624999999997,-0.004030247922988402
0.34296875000000004,-0.003987134522808147
0.34303125,-0.0039447220967288865
0.34309375,-0.003903806767784873
0.34315625000000005,-0.003856317124698222
0.34321875,-0.003820264284040517
0.34328125,-0.003787194405148825
0.34334375,-0.0037571737292425855
0.34340625,-0.003730037617965448
0.34346875,-0.00371416439984891
0.34353125,-0.0036914716285709054
0.34359375000000003,-0.0036699901079905034
0.34365625,-0.0036489218809983917
0.34371875,-0.003627479674716244
0.34378125000000004,-0.0036049245187623202
0.34384375,-0.0035806831922258545
0.34390624999999997,-0.003554337234525376
0.34396875000000005,-0.0035257079880838538
0.34403125,-0.0034948289661590817
0.34409375,-0.003462010738292297
0.34415625,-0.00342773522579521
0.34421875,-0.0033926706073544102
0.34428125,-0.0033575928995999912
0.34434375,-0.003323288695186638
0.34440625,-0.0032905678465827842
0.34446875,-0.0032513545445911896
0.34453125,-0.0032236690730838014
0.34459375000000003,-0.003199074673367122
0.34465625,-0.003177638503008909
0.34471874999999996,-0.0031592026611010626
0.34478125000000004,-0.003152174894066981
0.34484375,-0.0031384425176465003
0.34490624999999997,-0.003126047319091961
0.34496875,-0.0031141923878772737
0.34503125,-0.0031020864494365266
0.34509375,-0.0030889729641538355
0.34515625,-0.0030742600527928765
0.34521875,-0.0030575075981110478
0.34528125,-0.0030385163202505533
0.34534375,-0.0030173193184136263
0.34540625,-0.002994189912928963
0.34546875,-0.002969599689995585
0.34553124999999996,-0.002944203589074393
0.34559375000000003,-0.00291876460930815
0.34565625,-0.0028940767750264274
0.34571874999999996,-0.002870939861980379
0.34578125000000004,-0.0028412945262907274
0.34584375,-0.0028231567197937874
0.34590624999999997,-0.002808097128871881
0.34596875,-0.002796197418515542
0.34603125,-0.002787328797659902
0.34609375,-0.0027898483390994266
0.34615625,-0.002785714686836596
0.34621875,-0.002782937725573295
0.34628125,-0.0027807182589108595
0.34634374999999995,-0.0027782604247388876
0.34640625,-0.0027747991508942846
0.34646875,-0.0027697173736762407
0.34653124999999996,-0.0027625583376396645
0.34659375000000003,-0.0027531229750753367
0.34665625,-0.0027414083859534227
0.34671874999999996,-0.002727653910279286
0.34678125,-0.0027123471767204546
0.34684375,-0.002696101548440147
0.34690624999999997,-0.0026796900875602422
0.34696875,-0.002663908892954661
0.34703125,-0.0026495161756038693
0.34709375,-0.002628501195128599
0.34715625,-0.0026188515175551708
0.34721875,-0.0026121721540803
0.34728125,-0.0026085770922526508
0.34734374999999995,-0.0026079069164487018
0.34740625,-0.0026185540001773533
0.34746875,-0.0026224495143695736
0.34753124999999996,-0.002627624749839151
0.34759375,-0.002633279576681205
0.34765625,-0.002638611147628492
0.34771874999999997,-0.0026428618543961196
0.34778125,-0.002645369374972825
0.34784375,-0.0026457046416614866
0.34790625,-0.0026435960228654853
0.34796875,-0.002639060484655613
0.34803125,-0.002632312705110315
0.34809375,-0.0026237933949703127
0.34815624999999994,-0.0026141380896608085
0.34821875,-0.0026040919054610215
0.34828125,-0.0025944468621087596
0.34834374999999995,-0.00258598544339729
0.34840625000000003,-0.0025706428892564304
0.34846875,-0.0025664731498702964
0.34853124999999996,-0.002565062347887087
0.34859375,-0.0025665175842797955
0.34865625,-0.00257070656325413
0.34871874999999997,-0.0025860294927377986
0.34878125,-0.0025944654560377395
0.34884375,-0.002604012687389301
0.34890625,-0.0026138675978845186
0.34896875,-0.0026232257228163205
0.34903125,-0.002631303276207961
0.34909375,-0.0026374721530860595
0.34915624999999995,-0.002641236386753898
0.34921875,-0.0026423243871474544
0.34928125,-0.002640727551102874
0.34934374999999995,-0.002636641963247588
0.34940625,-0.002630498520664437
0.34946875,-0.0026229084475990136
0.34953124999999996,-0.0026145993558027644
0.34959375,-0.002606368505597423
0.34965625,-0.0025989673631636595
0.34971874999999997,-0.0025843903322183698
0.34978125,-0.002580664945121741
0.34984375,-0.0025793585888515824
0.34990625,-0.002580671211883212
0.34996874999999994,-0.0025844039668278806
0.35003125,-0.002599060812419285
0.35009375000000004,-0.002606730386548628
0.35015625000000006,-0.0026154986334739963
0.35021875,-0.0026246240048845154
0.35028125,-0.0026332506751865284
0.35034375000000006,-0.00264061577670989
0.35040625000000003,-0.002646071395570798
0.35046875,-0.002649186471779044
0.35053125000000007,-0.0026496078597022105
0.35059375000000004,-0.002647351462701078
0.35065625,-0.002642622595865951
0.35071875,-0.0026358550142311227
0.35078125000000004,-0.002627637254947482
0.35084375,-0.0026187218890200287
0.35090625000000003,-0.0026099027527583946
0.35096875000000005,-0.0026019735051925064
0.35103125,-0.0025869364811914874
0.35109375000000004,-0.0025828063755919256
0.35115625000000006,-0.002581265700669466
0.35121875,-0.0025824596091930385
0.35128125,-0.0025863035799699174
0.35134375000000007,-0.0026012342355408447
0.35140625000000003,-0.0026092384928643325
0.35146875,-0.0026184084092084198
0.35153125,-0.002627907299533598
0.35159375000000004,-0.002636977080128944
0.35165625,-0.0026448149891321673
0.35171875,-0.002650781510052533
0.35178125000000005,-0.0026543694679507512
0.35184375,-0.0026553052802871374
0.35190625000000003,-0.0026535222067756298
0.35196875000000005,-0.002649229509709486
0.35203125,-0.002642816286367082
0.35209375,-0.0026349063828475863
0.35215625000000006,-0.002626216136204687
0.35221875,-0.0026175315883850275
0.35228125,-0.002609678956105199
0.35234375000000007,-0.002594635652999805
0.35240625000000003,-0.0025904847190154623
0.35246875,-0.0025888522486893356
0.35253125,-0.00258994439423188
0.35259375000000004,-0.0025936672250064796
0.35265625,-0.002608498920796981
0.35271875,-0.0026164517072994192
0.35278125000000005,-0.0026255727396114203
0.35284375,-0.002635098428233125
0.35290625,-0.0026442238266737167
0.35296875000000005,-0.0026521678039124474
0.35303125,-0.002658256026363763
0.35309375,-0.0026619870427772585
0.35315625000000006,-0.0026630528589028785
0.35321875,-0.0026614088990226797
0.35328125,-0.0026571910149931627
0.35334375,-0.002650835872900721
0.35340625000000003,-0.0026428977081651636
0.35346875,-0.0026341025003735127
0.35353125,-0.002625266920550061
0.35359375000000004,-0.0026171783748194094
0.35365625,-0.0026018367622677174
0.35371875,-0.0025973314350816457
0.35378125000000005,-0.0025953339007223353
0.35384375,-0.0025960317736534733
0.35390625,-0.0025993654803639216
0.35396875000000005,-0.0026050795405968136
0.35403125,-0.0026214334121875127
0.35409375,-0.0026302698591517404
0.35415625,-0.0026395496198321766
0.35421875,-0.0026484735793754835
0.35428125,-0.002656268439733267
0.35434375,-0.0026622474588960665
0.35440625000000003,-0.002665890842548979
0.35446875,-0.0026668757091814765
0.35453125,-0.0026651283027987263
0.35459375000000004,-0.002660799905697328
0.35465625,-0.0026542701383446415
0.35471874999999997,-0.0026461112733981856
0.35478125000000005,-0.002637039173983169
0.35484375,-0.0026278544078901928
0.35490625,-0.0026193468799778907
0.35496875,-0.0026035245128890605
0.35503125,-0.002598516401588119
0.35509375,-0.0025959674857502363
0.35515625,-0.0025961017512080298
0.35521875,-0.0025989009187620954
0.35528125,-0.002604080831887151
0.35534375,-0.002619952504176376
0.35540625000000003,-0.0026283415690145848
0.35546875,-0.0026372460237255105
0.35553124999999997,-0.0026458493915885797
0.35559375000000004,-0.00265336717282183
0.35565625,-0.0026591135374916947
0.35571875,-0.002662554244706808
0.35578125000000005,-0.0026633588523833768
0.35584375,-0.00266142130119066
0.35590625,-0.0026568701428210453
0.35596875,-0.002650096796787932
0.35603125,-0.0026416340629216092
0.35609375,-0.002632202927974732
0.35615625,-0.002622592348344485
0.35621875000000003,-0.0026136156642781877
0.35628125,-0.002597262214664664
0.35634374999999996,-0.002591676323559472
0.35640625000000004,-0.0025885327813792575
0.35646875,-0.0025880741153469777
0.35653124999999997,-0.002590277971034366
0.35659375000000004,-0.0025948957196054445
0.35665625,-0.0026102362581453126
0.35671875,-0.0026181733625907505
0.35678125,-0.0026266624768494784
0.35684375,-0.002634927244338371
0.35690625,-0.0026421504367213217
0.35696875,-0.002647665799547047
0.35703125,-0.0026509147219088147
0.35709375,-0.002651533682626092
0.35715625,-0.002649414773133532
0.35721875000000003,-0.0026446688911149208
0.35728125,-0.0026376678294443567
0.35734374999999996,-0.002628933103891458
0.35740625000000004,-0.002619192667731751
0.35746875,-0.00260919992283605
0.35753124999999997,-0.0025997901717984273
0.35759375,-0.002582963716080508
0.35765625,-0.0025768658940637096
0.35771875,-0.002573206875940301
0.35778125,-0.0025722081386785195
0.35784375,-0.00257388111214249
0.35790625,-0.0025780246367691495
0.35796875,-0.00259292407145173
0.35803125,-0.0026004736540328824
0.35809375,-0.0026086400231341567
0.35815624999999995,-0.002616656985287652
0.35821875000000003,-0.002623686715245148
0.35828125,-0.002629079544570277
0.35834374999999996,-0.002632248575747953
0.35840625000000004,-0.0026327909860817678
0.35846875,-0.0026306025197831567
0.35853124999999997,-0.0026257797217244874
0.35859375,-0.002618692560804284
0.35865625,-0.002609832006231598
0.35871875,-0.0025999077071710633
0.35878125,-0.0025896818292608925
0.35884375,-0.002580002589192998
0.35890625,-0.0025628486269680673
0.35896875,-0.002556390996711802
0.35903125,-0.0025523572322878885
0.35909375,-0.0025509847157882404
0.35915624999999995,-0.002552325085078702
0.35921875000000003,-0.0025561390959399632
0.35928125,-0.0025707614693352837
0.35934374999999996,-0.0025781137738579915
0.35940625,-0.0025861756884774725
0.35946875,-0.002594136153761105
0.35953124999999997,-0.0026011427581516117
0.35959375,-0.002606597565447004
0.35965625,-0.002609863406665844
0.35971875,-0.002610530799469546
0.35978125,-0.002608541816806864
0.35984375,-0.0026038681868823313
0.35990625,-0.002596898957704187
0.35996874999999995,-0.002588130590777088
0.36003125,-0.002578262131728931
0.36009375,-0.0025680422936760552
0.36015624999999996,-0.002558308957591751
0.36021875,-0.00254103991931616
0.36028125,-0.0025344414028938556
0.36034374999999996,-0.0025302475469496516
0.36040625,-0.002528679831858144
0.36046875,-0.0025298486629264927
0.36053124999999997,-0.002533528436570509
0.36059375,-0.002548027206341008
0.36065625,-0.0025553132166324585
0.36071875,-0.002563337140858442
0.36078125,-0.0025713280891596427
0.36084375,-0.0025784644795558004
0.36090625,-0.0025840598691059882
0.36096874999999995,-0.002587477936662655
0.36103125,-0.002588327250119815
0.36109375,-0.002586501112884429
0.36115624999999996,-0.002582025008311034
0.36121875,-0.002575150069016617
0.36128125,-0.002566455191589219
0.36134374999999996,-0.0025565871062405016
0.36140625,-0.0025463277368717174
0.36146875,-0.002536479502807512
0.36153124999999997,-0.0025278141591408287
0.36159375,-0.0025122842957197855
0.36165625,-0.0025078460036147276
0.36171875,-0.002506066029787077
0.36178124999999994,-0.0025070053346283178
0.36184375,-0.002510467869461186
0.36190625,-0.002524828718428282
0.36196874999999995,-0.002532007121571825
0.36203125,-0.002539966483943515
0.36209375,-0.0025479539735331624
0.36215624999999996,-0.002555170293606794
0.36221875,-0.002560850027880361
0.36228125,-0.0025644205455802246
0.36234374999999996,-0.002565472289811785
0.36240625,-0.0025638038736135182
0.36246875,-0.0025594667418253475
0.36253124999999997,-0.002552759363934197
0.36259375,-0.00254415787970743
0.36265625,-0.002534325721888074
0.36271875,-0.002524053706910452
0.36278125,-0.0025141387783319674
0.36284375,-0.0025053609063844656
0.36290625,-0.0024896625276266543
0.36296874999999995,-0.0024850427447491302
0.36303125,-0.002483065584319988
0.36309375,-0.002483799792979316
0.36315624999999996,-0.002487098291686668
0.36321875,-0.0025013181865953388
0.36328125,-0.002508392799359299
0.36334374999999997,-0.0025163352247219925
0.36340625,-0.0025243516868309127
0.36346875,-0.002531635666066165
0.36353125,-0.0025374610776104922
0.36359375,-0.0025411951347738895
0.36365625,-0.002542421967587735
0.36371875,-0.0025409439678878293
0.36378125,-0.0025367923024666797
0.36384375,-0.0025302355564635545
0.36390625,-0.0025217491458679395
0.36396874999999995,-0.0025119877370790786
0.36403125000000003,-0.002501724906041232
0.36409375,-0.002491767348792112
0.36415624999999996,-0.0024828809353548004
0.36421875,-0.00246704833527793
0.36428125,-0.002462261793561807
0.36434374999999997,-0.0024601037815311783
0.36440625,-0.0024606547090595676
0.36446875,-0.002463786693777295
0.36453125,-0.002477888377927895
0.36459375,-0.0024848798683028833
0.36465625,-0.002492804173482341
0.36471875,-0.002500852098428416
0.36478125,-0.002508218496513899
0.36484375,-0.0025141659632588326
0.36490625,-0.002518072463377638
0.36496874999999995,-0.0025194909859672654
0.36503125000000003,-0.0025182086112800206
0.36509375,-0.0025142448820157925
0.36515624999999996,-0.0025078394715606703
0.36521875,-0.002499473898533014
0.36528125,-0.0024897890625135907
0.36534374999999997,-0.002479540130673634
0.36540625,-0.002469534887499833
0.36546875,-0.0024605615687631893
0.36553125,-0.0024445981234818004
0.36559375,-0.0024396300490872463
0.36565625,-0.002437296004579953
0.36571875,-0.002437681621036872
0.36578124999999995,-0.00244065356241685
0.36584375,-0.0024546149427628894
0.36590625,-0.0024615253260860115
0.36596874999999995,-0.002469412350808456
0.36603125000000003,-0.0024774830242319246
0.36609375,-0.0024849248188594936
0.36615624999999996,-0.0024909954286463643
0.36621875,-0.002495049415217679
0.36628125,-0.002496639404046014
0.36634374999999997,-0.002495552070132731
0.36640625,-0.0024917613381770995
0.36646875,-0.0024855114527200725
0.36653125,-0.002477249859798039
0.36659375,-0.0024676224818838965
0.36665625,-0.0024573839709284284
0.36671875,-0.002447342239985162
0.36678125,-0.0024382629735857086
0.36684375,-0.002422155645914803
0.36690625,-0.002417050304013041
0.36696874999999995,-0.0024145194036623574
0.36703125000000003,-0.002414721620186494
0.36709375,-0.002417537356853114
0.36715624999999996,-0.0024313634134300183
0.36721875,-0.002438182254529103
0.36728125,-0.002446034525952989
0.36734374999999997,-0.002454099570853595
0.36740625,-0.0024616170049574365
0.36746875,-0.002467805672565951
0.36753125,-0.00247201139198068
0.36759375,-0.0024737773533347746
0.36765625,-0.002472839127553028
0.36771875,-0.002469222175365944
0.36778125,-0.0024631121749306498
0.36784375,-0.002454959530131917
0.36790625,-0.002445388568191584
0.36796874999999996,-0.0024351597657552015
0.36803125000000003,-0.0024250755952507363
0.36809375,-0.002415915355722928
0.36815624999999996,-0.002399664991936737
0.36821875,-0.0023943941165734672
0.36828125,-0.0023916760459198327
0.36834374999999997,-0.0023917035229896744
0.36840625,-0.002394336922626236
0.36846875,-0.0024080093966454136
0.36853125,-0.0024147431275413495
0.36859375,-0.0024225300158733504
0.36865625,-0.0024306152169974726
0.36871875,-0.002438175905724538
0.36878125,-0.002444439099449393
0.36884375,-0.0024487548503716594
0.36890625,-0.0024506903738866492
0.36896874999999996,-0.0024499281562871816
0.36903125000000003,-0.002446442487773842
0.36909375,-0.0024404648858288164
0.36915624999999996,-0.0024324195479062533
0.36921875,-0.002422905056868846
0.36928125,-0.0024126558850389584
0.36934374999999997,-0.0024025022571573518
0.36940625,-0.0023932575797149386
0.36946875,-0.002376879974877899
0.36953125,-0.002371430001433486
0.36959375,-0.0023685256984506547
0.36965625,-0.00236833599878436
0.36971875,-0.0023708232690217296
0.36978125,-0.002384357728302658
0.36984375,-0.002390947029115742
0.36990625,-0.0023986693433645997
0.36996874999999996,-0.002406742874003484
0.37003125000000003,-0.0024143548582893914
0.37009375,-0.0024207039834316657
0.37015624999999996,-0.0024251616352795463
0.37021875,-0.0024272227329035223
0.37028125,-0.0024265679450840155
0.37034374999999997,-0.0024232225276851205
0.37040625,-0.002417425799014661
0.37046875,-0.0024094267457435564
0.37053125,-0.0023999552369034435
0.37059375,-0.0023897139401491477
0.37065625,-0.002379532255619002
0.37071875,-0.0023701466693671486
0.37078125,-0.0023536222807184898
0.37084375,-0.0023479937333727025
0.37090625,-0.0023449012705882427
0.37096874999999996,-0.0023445330362533573
0.37103125000000003,-0.002346844993537406
0.37109375,-0.002360213832963573
0.37115624999999997,-0.002366693362012534
0.37121875,-0.0023743612117721816
0.37128125,-0.002382408499540259
0.37134375,-0.0023900180862618248
0.37140625,-0.002396452493150153
0.37146875,-0.002401010024893152
0.37153125,-0.002403197538400889
0.37159375,-0.0024027218552767626
0.37165625,-0.002399508788275516
0.37171875,-0.002393779926528998
0.37178124999999995,-0.002385900001313064
0.37184375000000003,-0.0023764674154139465
0.37190625,-0.00236625176950217
0.37196874999999996,-0.0023560009893780764
0.37203125000000004,-0.0023465496021746746
0.37209375,-0.002329860885163404
0.37215624999999997,-0.0023240793204610116
0.37221875,-0.0023208155128510988
0.37228125,-0.0023202804793561738
0.37234375,-0.0023223988146821445
0.37240625,-0.00233563407866047
0.37246875,-0.002342025578471435
0.37253125,-0.002349632171203833
0.37259375,-0.0023576519389631317
0.37265625,-0.002365304108785035
0.37271875,-0.0023717971127755755
0.37278125,-0.002376466109404618
0.37284375000000003,-0.0023788026469443863
0.37290625,-0.0023784542550176757
0.37296874999999996,-0.002375394557234893
0.37303125000000004,-0.002369770968695152
0.37309375,-0.0023619817406742433
0.37315624999999997,-0.0023526125925088653
0.37321875,-0.0023423854994183424
0.37328125,-0.0023321041312688792
0.37334375,-0.0023225726728128004
0.37340625,-0.002305784992892121
0.37346875,-0.0022998337368237143
0.37353125,-0.0022964207530302427
0.37359375,-0.002295709349582231
0.37365625,-0.002297671790130462
0.37371875,-0.0023020268450225784
0.37378125,-0.0023170663086603815
0.37384375000000003,-0.0023246086345832806
0.37390625,-0.0023326129598518347
0.37396874999999996,-0.002340299495600516
0.37403125000000004,-0.0023468615636388773
0.37409375,-0.002351635447040465
0.37415624999999997,-0.0023540734333610674
0.37421875,-0.0023538778589441284
0.37428125,-0.0023509438251197445
0.37434375,-0.0023454411766278965
0.37440625,-0.0023377472192033927
0.37446875,-0.002328418151896168
0.37453125,-0.0023182098982515026
0.37459375,-0.0023078925147369533
0.37465625,-0.0022982793358787
0.37471875,-0.0022813644897429625
0.37478125,-0.0022752826782584112
0.37484375000000003,-0.0022717032992913694
0.37490625,-0.002270828261824051
0.37496874999999996,-0.002272636177714213
0.37503125000000004,-0.0022768548992380816
0.37509375,-0.0022917909808246734
0.37515624999999997,-0.0022992561127111732
0.37521875,-0.002307254718806863
0.37528125,-0.0023149475111788886
0.37534375,-0.0023215708496916385
0.37540625,-0.00232643639519102
0.37546875,-0.002328983373994023
0.37553125,-0.0023289028608340784
0.37559375,-0.002326090424821445
0.37565625,-0.002320686509264258
0.37571875,-0.0023130644076556975
0.37578124999999996,-0.0023037845012570737
0.37584375000000003,-0.002293567149381316
0.37590625,-0.0022831990481882725
0.37596874999999996,-0.00227351350513863
0.37603125000000004,-0.0022564813964664338
0.37609375,-0.0022502528162466617
0.37615624999999997,-0.0022465087585171184
0.37621875,-0.0022454668776998588
0.37628125,-0.002247113378469001
0.37634375,-0.002251199388371136
0.37640625,-0.002266009982765868
0.37646875,-0.0022734064177016913
0.37653125,-0.00228136356618943
0.37659375,-0.002289076730911027
0.37665625,-0.0022957414574695453
0.37671875,-0.0023006833056859882
0.37678125,-0.002303339853032202
0.37684375000000003,-0.002303382019628819
0.37690625,-0.0023006627711399247
0.37696874999999996,-0.0022953518860160393
0.37703125000000004,-0.0022878064553612243
0.37709375,-0.0022785691574813555
0.37715624999999997,-0.0022683480129990427
0.37721875,-0.0022579471098039816
0.37728125,-0.002248168746364243
0.37734375,-0.0022310323850066316
0.37740625,-0.002224662950263842
0.37746875,-0.0022207579758424106
0.37753125,-0.0022195665979769796
0.37759375,-0.0022210649036151636
0.37765625,-0.0022250096098820615
0.37771875,-0.002239715375868187
0.37778125,-0.0022470505068594715
0.37784375000000003,-0.0022549862095661427
0.37790625,-0.0022626774660110052
0.37796874999999996,-0.0022693947865010528
0.37803125000000004,-0.0022744002231276303
0.37809375,-0.002277131819162767
0.37815624999999997,-0.002277259835020057
0.37821875,-0.0022746633415080403
0.37828125,-0.002269439422672076
0.37834375,-0.002261958151684715
0.37840625,-0.0022527392517476333
0.37846875,-0.002242529828359152
0.37853125,-0.002232079727688109
0.37859375,-0.0022222210465272507
0.37865625,-0.0022049737754497173
0.37871875,-0.0021984800595884757
0.37878125,-0.002194407278458571
0.37884375000000003,-0.0021930658947861004
0.37890625,-0.0021944154436185914
0.37896874999999997,-0.0021982265436944204
0.37903125000000004,-0.002212841206146579
0.37909375,-0.002220098115228851
0.37915625,-0.002227961741012238
0.37921875,-0.0022357039389071173
0.37928125,-0.002242441622039369
0.37934375,-0.0022475100801717662
0.37940625,-0.0022503313985375445
0.37946875,-0.0022505756377707575
0.37953125,-0.0022480388010295976
0.37959375,-0.0022428937506841842
0.37965625000000003,-0.002235451168454472
0.37971875,-0.002226309406358873
0.37978125,-0.0022160759688142836
0.37984375000000004,-0.0022056053910109313
0.37990625,-0.0021956927287528627
0.37996874999999997,-0.0021783381622269976
0.38003125000000004,-0.00217174723279763
0.38009375,-0.0021675532950972687
0.38015625,-0.0021660164777926177
0.38021875,-0.002167272382656113
0.38028125,-0.002170989273035148
0.38034375,-0.0021854588174300416
0.38040625,-0.0021926602384027757
0.38046875,-0.0022005145232307857
0.38053125,-0.002208239485834887
0.38059375,-0.0022150133452066567
0.38065625000000003,-0.002220148044187027
0.38071875,-0.0022230574278771995
0.38078125,-0.0022233295080135856
0.38084375000000004,-0.002220929147782616
0.38090625,-0.002215872522622571
0.38096874999999997,-0.0022084972067967154
0.38103125000000004,-0.002199346552774796
0.38109375,-0.002189161118307484
0.38115625,-0.0021786102728199794
0.38121875,-0.002168630964696147
0.38128125,-0.0021511937109267576
0.38134375,-0.002144459344000177
0.38140625,-0.0021401732105429533
0.38146875,-0.002138512935923806
0.38153125,-0.0021396212802978487
0.38159375,-0.002143197644575101
0.38165625000000003,-0.002157618790496696
0.38171875,-0.0021647406027788807
0.38178124999999996,-0.002172572160769805
0.38184375000000004,-0.0021802863077987553
0.38190625,-0.0021871060184099067
0.38196874999999997,-0.0021922740047070413
0.38203125000000004,-0.0021952591889503534
0.38209375,-0.0021956536221384715
0.38215625,-0.0021933192064210044
0.38221875,-0.0021883142210230994
0.38228125,-0.0021810111922885705
0.38234375,-0.0021719066242702895
0.38240625,-0.002161702926245637
0.38246875,-0.002151169152427787
0.38253125,-0.002141130809391628
0.38259375,-0.002123614508469887
0.38265625000000003,-0.00211678864341433
0.38271875,-0.0021123655007948966
0.38278125,-0.0021106357613981525
0.38284375000000004,-0.0021116199795578883
0.38290625,-0.0021151159196907826
0.38296874999999997,-0.002129456181133124
0.38303125000000005,-0.0021365440372865113
0.38309375,-0.002144336395681623
0.38315625,-0.0021520691177317613
0.38321875,-0.0021589226336649683
0.38328125,-0.0021641624769701273
0.38334375,-0.0021672198146364396
0.38340625,-0.0021676912460428105
0.38346875,-0.0021654361890471735
0.38353125,-0.0021605225707991907
0.38359375,-0.002153275000128213
0.38365625000000003,-0.0021441972066977427
0.38371875,-0.002134006457023059
0.38378125,-0.002123474072127124
0.38384375000000004,-0.0021133833746358466
0.38390625,-0.002104560322599036
0.38396874999999997,-0.0020889111381186265
0.38403125000000005,-0.002084389985568924
0.38409375,-0.0020825564540251085
0.38415625,-0.002083447953618145
0.38421875,-0.002086860772997856
0.38428125,-0.0021011454981699484
0.38434375,-0.002108179219008313
0.38440625,-0.002115964661577069
0.38446875,-0.0021236912338384734
0.38453125,-0.002130574206097885
0.38459375,-0.0021358701012672496
0.38465625000000003,-0.0021389814086543724
0.38471875,-0.002139530022084196
0.38478125,-0.002137350661402887
0.38484375000000004,-0.0021324964074287134
0.38490625,-0.0021253053571023833
0.38496874999999997,-0.0021162623678821074
0.38503125000000005,-0.0021060645920611964
0.38509375,-0.0020955141049047374
0.38515625,-0.0020853937145294543
0.38521875,-0.002076495159635275
0.38528125,-0.0020607438761209296
0.38534375,-0.002056159029723642
0.38540625,-0.002054214122170661
0.38546875,-0.002055008910980205
0.38553125,-0.0020583420231639615
0.38559375,-0.0020725499050457397
0.38565625000000003,-0.0020795252316881604
0.38571875,-0.002087291226912577
0.38578124999999996,-0.0020950241075410186
0.38584375000000004,-0.002101916968474893
0.38590625,-0.0021072461762526307
0.38596874999999997,-0.0021104095373799536
0.38603125000000005,-0.002111021098148466
0.38609375,-0.0021088912800429627
0.38615625,-0.0021040814579423445
0.38621875,-0.002096933727571415
0.38628125,-0.002087913047063461
0.38634375,-0.002077725373990702
0.38640625,-0.002067147253545301
0.38646875,-0.0020569932855203366
0.38653125,-0.002048031993744301
0.38659375,-0.0020322166004886205
0.38665625000000003,-0.0020275299806545855
0.38671875,-0.0020255104959664982
0.38678125,-0.0020262234378404936
0.38684375000000004,-0.0020294797732723635
0.38690625,-0.002043621829956044
0.38696875,-0.0020505748287285713
0.38703125000000005,-0.00205829432620646
0.38709375,-0.00206603229214547
0.38715625,-0.0020729400697371628
0.38721875,-0.0020782947835647284
0.38728125,-0.0020814999729433722
0.38734375,-0.002082146633667764
0.38740625,-0.002080061161259056
0.38746875000000003,-0.0020753019566984166
0.38753125,-0.0020681737130513467
0.38759375,-0.002059168910031585
0.38765625000000004,-0.0020489880170860425
0.38771875,-0.002038374743714544
0.38778125,-0.0020281805232732347
0.38784375000000004,-0.002019157465333307
0.38790625,-0.0020032822866771494
0.38796875,-0.0019985054396629842
0.38803125000000005,-0.001996396291527258
0.38809375,-0.0019970395250895195
0.38815625,-0.0020002116224023397
0.38821875,-0.002014301386247974
0.38828125,-0.002021189851110522
0.38834375,-0.0020289083778675665
0.38840625,-0.002036627692994619
0.38846875000000003,-0.0020435183494162054
0.38853125,-0.0020489045890001237
0.38859375,-0.0020521450819041137
0.38865625000000004,-0.002052812530147108
0.38871875,-0.0020507789449943498
0.38878125,-0.002046036594165558
0.38884375000000004,-0.002038931991750606
0.38890625,-0.002029914457357021
0.38896875,-0.002019736581830328
0.38903125000000005,-0.002009079249553486
0.38909375,-0.0019988343611880566
0.38915625,-0.001989801930832244
0.38921875,-0.001973868263259293
0.38928125,-0.0019690274921006085
0.38934375,-0.0019668402081324393
0.38940625,-0.0019674448288131002
0.38946875000000003,-0.0019705578466390206
0.38953125,-0.001984573530123268
0.38959375,-0.001991484349361611
0.38965625000000004,-0.001999131879866084
0.38971875,-0.002006864238172028
0.38978125,-0.002013780250723976
0.38984375000000004,-0.002019194478298736
0.38990625,-0.0020224547806872717
0.38996875,-0.0020231558580956627
0.39003125000000005,-0.002021156403243865
0.39009375,-0.002016480623412746
0.39015625,-0.00200935620272661
0.39021875,-0.0020003815024866867
0.39028125,-0.001990185844748034
0.39034375,-0.0019795407995241987
0.39040625,-0.0019692613506313017
0.39046875000000003,-0.0019602118669562185
0.39053125,-0.001944212626555003
0.39059375,-0.0019393245550991256
0.39065625000000004,-0.0019370901333858048
0.39071875,-0.0019376230628578156
0.39078125,-0.0019407229766613965
0.39084375000000005,-0.001954727268735759
0.39090625,-0.0019615424341388327
0.39096875,-0.0019692676182326563
0.39103125000000005,-0.001976960058976164
0.39109375,-0.0019838917861883867
0.39115625,-0.001989298111269376
0.39121875,-0.0019925851751545973
0.39128125,-0.00199333210299614
0.39134375,-0.0019913277160229226
0.39140625,-0.0019866352477593274
0.39146875000000003,-0.0019795547079858936
0.39153125,-0.001970614682819352
0.39159375,-0.0019604117572657037
0.39165625000000004,-0.0019497608820531823
0.39171875,-0.0019394835393907323
0.39178124999999997,-0.0019303504070894706
0.39184375000000005,-0.0019143481555228825
0.39190625,-0.0019094352584132779
0.39196875,-0.0019071912307434824
0.39203125000000005,-0.0019076855294724304
0.39209375,-0.0019107492691472633
0.39215625,-0.0019247351333663981
0.39221875,-0.0019315623904154477
0.39228125,-0.0019392369800699527
0.39234375,-0.0019469698710686129
0.39240625,-0.0019539180345189977
0.39246875000000003,-0.0019593326258261906
0.39253125,-0.0019626387685891394
0.39259375,-0.00196343544155643
0.39265625000000004,-0.001961456968300579
0.39271875,-0.0019568139411590135
0.39278125,-0.001949747029597916
0.39284375000000005,-0.001940804002145094
0.39290625,-0.0019306063794190184
0.39296875,-0.001919969562208683
0.39303125000000005,-0.001909694529128661
0.39309375,-0.001900567585485985
0.39315625,-0.0018845382010989342
0.39321875,-0.0018796173204820715
0.39328125,-0.0018773899848308628
0.39334375,-0.0018778605988199887
0.39340625,-0.0018809150083859555
0.39346875000000003,-0.0018948949979035457
0.39353125,-0.0019017318537485617
0.39359375,-0.0019094339994231782
0.39365625000000004,-0.001917168068057272
0.39371875,-0.00192411834427169
0.39378125,-0.0019295676882720852
0.39384375000000005,-0.0019329044538201404
0.39390625,-0.001933679555828946
0.39396875,-0.0019317375932778463
0.39403125000000006,-0.0019271121563814164
0.39409375,-0.0019200768072607163
0.39415625,-0.0019111260926224297
0.39421875,-0.001900936579465988
0.39428125,-0.0018903030186616793
0.39434375,-0.001880031584943001
0.39440625,-0.001870903410005037
0.39446875000000003,-0.001854875539589823
0.39453125,-0.001849958607472335
0.39459375,-0.0018477018488884944
0.39465625000000004,-0.0018481847930269246
0.39471875,-0.0018512373951409672
0.39478125000000003,-0.001865236963143016
0.39484375000000005,-0.0018720619266167637
0.39490625,-0.001879754536857306
0.39496875,-0.0018874740110298438
0.39503125000000006,-0.0018944559480528408
0.39509375,-0.0018999097112290253
0.39515625,-0.0019032477004566964
0.39521875,-0.0019040317491390568
0.39528125000000003,-0.0019020676862192554
0.39534375,-0.0018974421802773478
0.39540625,-0.0018903894864986184
0.39546875000000004,-0.001881452196420219
0.39553125,-0.0018712522285198457
0.39559375,-0.0018606313677000247
0.39565625000000004,-0.001850341672935435
0.39571875,-0.0018412206043274676
0.39578125,-0.0018251904764696042
0.39584375000000005,-0.0018202870406592991
0.39590625,-0.0018180380794935447
0.39596875,-0.0018185300258324877
0.39603125000000006,-0.0018215827271131219
0.39609375,-0.0018355864496344548
0.39615625,-0.0018424348510036603
0.39621875,-0.0018501293533174368
0.39628125000000003,-0.0018578651202664706
0.39634375,-0.0018648263551071381
0.39640625,-0.0018702758491419696
0.39646875000000004,-0.001873606571304108
0.39653125,-0.0018743913761376796
0.39659375,-0.0018724268489969664
0.39665625000000004,-0.00186777645982443
0.39671875,-0.0018607116095312529
0.39678125000000003,-0.0018517521368335219
0.39684375000000005,-0.0018415682610258624
0.39690625,-0.0018309212155645793
0.39696875,-0.001820635393205386
0.39703125000000006,-0.001811511878501329
0.39709375,-0.0017954870051557215
0.39715625,-0.0017905810274296552
0.39721875,-0.0017883457421021681
0.39728125000000003,-0.0017888588961736118
0.39734375,-0.0017919393780917725
0.39740625,-0.0018059421811071202
0.39746875000000004,-0.0018128094550883822
0.39753125,-0.0018204800479179814
0.39759375,-0.0018282187993270069
0.39765625000000004,-0.0018351734513150225
0.39771875,-0.0018406022740948894
0.39778125000000003,-0.0018438943564283161
0.39784375000000005,-0.0018446390756311493
0.39790625,-0.0018426297371350736
0.39796875,-0.0018379544355302188
0.39803125000000006,-0.0018308831774184811
0.39809375,-0.0018218880777458799
0.39815625,-0.0018116797423726391
0.39821875,-0.0018010182734196634
0.39828125000000003,-0.0017907390787938876
0.39834375,-0.0017816403318514779
0.39840625,-0.0017656122620863246
0.39846875000000004,-0.001760747597752424
0.39853125,-0.0017585091799159763
0.39859375,-0.0017590548073732476
0.39865625000000005,-0.00176215961480658
0.39871875,-0.001776170092972651
0.39878125000000003,-0.0017830240034122091
0.39884375000000005,-0.0017907198551687237
0.39890625,-0.0017984397572371955
0.39896875,-0.0018053925866176462
0.39903125000000006,-0.001810776273803008
0.39909375,-0.001814047578977955
0.39915625,-0.001814757491425678
0.39921875,-0.0018127351417383392
0.39928125000000003,-0.0018080176616111776
0.39934375,-0.001800898935840567
0.39940625,-0.00179189533213496
0.39946875000000004,-0.0017816782315060314
0.39953125,-0.0017710341341004021
0.39959375,-0.001760776634968722
0.39965625000000005,-0.001751626873406284
0.39971875,-0.0017357145790895812
0.39978125000000003,-0.0017308263799264423
0.39984375000000005,-0.0017286868231636
0.39990625,-0.0017292188141596887
0.39996875,-0.0017324332771126993
0.40003125000000006,-0.0017464384872009214
0.40009375,-0.001753373397246183
0.40015625,-0.0017610207319424392
0.40021875,-0.0017688124031217875
0.40028125000000003,-0.0017757039280808865
0.40034375,-0.0017810798007674433
0.40040625,-0.0017843639007366907
0.40046875000000004,-0.0017850055652855468
0.40053125,-0.0017829587137381253
0.40059375,-0.0017782228912409798
0.40065625000000005,-0.0017710683211883266
0.40071875,-0.0017619837581197492
0.40078125,-0.0017517480635017152
0.40084375000000005,-0.0017411288696308758
0.40090625,-0.0017308490317657077
0.40096875,-0.001721805963296394
0.40103125000000006,-0.0017058760259060363
0.40109375,-0.00170109858077086
0.40115625,-0.001698991117483617
0.40121875,-0.0016996259565464633
0.40128125000000003,-0.0017028077567222272
0.40134375,-0.0017169537089273545
0.40140625,-0.0017238836621507603
0.40146875000000004,-0.0017315893649686373
0.40153125,-0.00173932454435978
0.40159374999999997,-0.0017462418743031324
0.40165625000000005,-0.0017515765227780547
0.40171875,-0.0017547960666985177
0.40178125,-0.0017554301796381538
0.40184375000000006,-0.0017533171119966107
0.40190625,-0.0017485079776305631
0.40196875,-0.001741331663952711
0.40203125,-0.0017322668973259667
0.40209375,-0.0017220358284860196
0.40215625,-0.0017113961391245908
0.40221875,-0.0017011852263308092
0.40228125000000003,-0.0016921794470656365
0.40234375,-0.0016763216104271478
0.40240625,-0.0016716144914771386
0.40246875000000004,-0.001669580697047049
0.40253125,-0.0016703320771628283
0.40259375,-0.0016736054124731475
0.40265625000000005,-0.0016877661682202227
0.40271875,-0.0016947593164287622
0.40278125,-0.001702547267977611
0.40284375,-0.0017102687384179527
0.40290625,-0.0017171713542120243
0.40296875,-0.0017225096786484678
0.40303125,-0.0017256616690847978
0.40309375000000003,-0.001726238236720995
0.40315625,-0.0017240773181484287
0.40321875,-0.0017192311591273449
0.40328125000000004,-0.0017120128233305346
0.40334375,-0.001702934924107273
0.40340624999999997,-0.001692687891516352
0.40346875000000004,-0.0016820831862039837
0.40353125,-0.001671899428279014
0.40359375,-0.0016629527508126435
0.40365625000000005,-0.0016471840043529584
0.40371875,-0.001642569875262373
0.40378125,-0.001640660024657778
0.40384375,-0.001641475437546891
0.40390625,-0.0016448442189984924
0.40396875,-0.001659111491722015
0.40403125,-0.001666136158862186
0.40409375000000003,-0.0016739363562175633
0.40415625,-0.001681689365379553
0.40421874999999996,-0.001688566231244082
0.40428125000000004,-0.001693857146411612
0.40434375,-0.0016969741226102938
0.40440624999999997,-0.0016974875438619252
0.40446875000000004,-0.0016952302277668252
0.40453125,-0.0016903125763937932
0.40459375,-0.0016830416537515006
0.40465625,-0.0016739269461334416
0.40471875,-0.0016636957163118013
0.40478125,-0.0016530668014442043
0.40484375,-0.0016429412120943093
0.40490625,-0.0016340656051847813
0.40496875,-0.0016183827270077195
0.40503125,-0.0016138482960728479
0.40509375000000003,-0.0016120378077700837
0.40515625,-0.0016129671151965952
0.40521874999999996,-0.0016164362912653996
0.40528125000000004,-0.0016307854066299199
0.40534375,-0.0016378619413059264
0.40540624999999997,-0.001645700040500457
0.40546875,-0.0016534503120848032
0.40553125,-0.0016603069886541172
0.40559375,-0.0016655640553949677
0.40565625,-0.001668590152506269
0.40571875,-0.0016690182967656897
0.40578125,-0.00166670071294088
0.40584375,-0.0016617161659483598
0.40590625,-0.001654371459605529
0.40596875,-0.0016452214206097021
0.40603124999999995,-0.001634956303846427
0.40609375000000003,-0.0016243636290254534
0.40615625,-0.001614285373209609
0.40621874999999996,-0.001605473371938615
0.40628125,-0.001589884043731546
0.40634375,-0.0015854776308121266
0.40640624999999997,-0.0015837813093682873
0.40646875,-0.0015848147748383085
0.40653125,-0.001588389647483715
0.40659375,-0.0016028110179689692
0.40665625,-0.0016099641552221877
0.40671875,-0.0016178106497032815
0.40678125,-0.0016255463853596316
0.40684374999999995,-0.0016323817353405198
0.40690625,-0.0016375567913711891
0.40696875,-0.0016404985861025248
0.40703124999999996,-0.0016408312999695446
0.40709375000000003,-0.0016384019828674379
0.40715625,-0.0016332946406595328
0.40721874999999996,-0.0016258831154009681
0.40728125,-0.0016166873541813842
0.40734375,-0.0016063970112633816
0.40740624999999997,-0.0015957941439354029
0.40746875,-0.0015857613142725435
0.40753125,-0.0015770171290955537
0.40759375,-0.0015615332577083446
0.40765624999999994,-0.0015572537837048178
0.40771875,-0.0015556671180990272
0.40778125,-0.0015568294968220237
0.40784374999999995,-0.0015604995172527059
0.40790625,-0.0015750160030153365
0.40796875,-0.0015822319167045767
0.40803124999999996,-0.0015900960039503462
0.40809375,-0.0015978143491454794
0.40815625,-0.0016046017217131586
0.40821874999999996,-0.0016096747960365268
0.40828125,-0.0016125243126500766
0.40834375,-0.0016127220990214686
0.40840624999999997,-0.0016101922165983745
0.40846875,-0.0016049820805104295
0.40853125,-0.0015974859775090555
0.40859375,-0.001588197966856747
0.40865624999999994,-0.0015778951603568417
0.40871875,-0.0015673103973908795
0.40878125,-0.001557308724030912
0.40884374999999995,-0.0015486919479200945
0.40890624999999997,-0.0015333177135098963
0.40896875,-0.0015291048359541703
0.40903124999999996,-0.0015277026879548655
0.40909375,-0.001529026818475443
0.40915625,-0.001532784023851666
0.40921874999999996,-0.0015474065962575445
0.40928125,-0.0015546484954863382
0.40934375,-0.0015625890861226954
0.40940624999999997,-0.0015702931311981708
0.40946874999999994,-0.0015770248757909777
0.40953125,-0.0015820374881451715
0.40959375,-0.0015847517981310427
0.40965624999999994,-0.001584861983059363
0.40971875,-0.0015821982301754411
0.40978125,-0.0015768630861461644
0.40984374999999995,-0.0015692961074496442
0.40990624999999997,-0.0015599938193626844
0.40996875,-0.001549629532707826
0.41003125000000007,-0.0015391498754361438
0.41009375000000003,-0.0015292007154761866
0.41015625,-0.001511905252579604
0.41021875,-0.0015054145366912852
0.41028125000000004,-0.0015014076499334644
0.41034375,-0.0015001772733401753
0.41040625000000003,-0.001501609102331658
0.41046875000000005,-0.001514270891865066
0.41053125,-0.0015202822875057531
0.41059375000000004,-0.0015276426650046027
0.41065625000000006,-0.0015355487966567868
0.41071875,-0.0015432617290279046
0.41078125,-0.0015499406784383607
0.41084375000000006,-0.0015549110466362773
0.41090625000000003,-0.0015574741341862763
0.41096875,-0.0015574849362298138
0.41103125000000007,-0.0015546554970375381
0.41109375000000004,-0.0015492328525459897
0.41115625,-0.0015415686821717497
0.41121875,-0.0015321870968318316
0.41128125000000004,-0.0015218423351011715
0.41134375,-0.0015113200588693573
0.41140625000000003,-0.0015014812462838534
0.41146875000000005,-0.001484298520043087
0.41153125,-0.0014779620995463288
0.41159375,-0.0014741420650853931
0.41165625000000006,-0.0014730390435838403
0.41171875,-0.0014746820412820383
0.41178125,-0.0014875104792671512
0.41184375000000006,-0.0014936331162415661
0.41190625000000003,-0.001501061375280291
0.41196875,-0.0015090181580099393
0.41203125,-0.0015167242045033974
0.41209375000000004,-0.0015233385770456742
0.41215625,-0.0015281766952610631
0.41221875,-0.0015306618634157998
0.41228125000000004,-0.0015305212714807614
0.41234375,-0.001527591298616779
0.41240625000000003,-0.0015220460640507569
0.41246875000000005,-0.001514262290619607
0.41253125,-0.0015048339708699301
0.41259375,-0.0014944714077218188
0.41265625000000006,-0.0014839948137305922
0.41271875,-0.0014742550754804074
0.41278125,-0.0014572195031569979
0.41284375,-0.001451031334734676
0.41290625000000003,-0.0014474066900541788
0.41296875,-0.0014465206661655322
0.41303125,-0.001448344443618646
0.41309375000000004,-0.0014613573413521513
0.41315625,-0.0014675954810363379
0.41321875,-0.0014751362042368793
0.41328125000000004,-0.001483127620302796
0.41334375,-0.0014908100123312007
0.41340625,-0.0014973752399565984
0.41346875000000005,-0.0015021077955715625
0.41353125,-0.0015044686406901486
0.41359375,-0.0015041481685562491
0.41365625000000006,-0.0015010685681541916
0.41371875,-0.001495375958733794
0.41378125,-0.0014875077155483418
0.41384375,-0.001478029000665168
0.41390625000000003,-0.0014676534785437734
0.41396875,-0.0014572303081721097
0.41403125,-0.0014475694244536347
0.41409375000000004,-0.0014306688458702588
0.41415625,-0.0014246924563921792
0.41421874999999997,-0.0014212466428762949
0.41428125000000005,-0.0014205804645803094
0.41434375,-0.0014225761995920877
0.41440625,-0.0014357676062879965
0.41446875000000005,-0.0014421380208858442
0.41453125,-0.0014497423294056316
0.41459375,-0.001457776750753835
0.41465625,-0.0014654359409285028
0.41471875,-0.001471918065857017
0.41478125,-0.001476512799135278
0.41484375,-0.0014787346013182406
0.41490625000000003,-0.0014782498016649576
0.41496875,-0.0014750103154847136
0.41503125,-0.0014691900080341103
0.41509375000000004,-0.0014611910959090035
0.41515625,-0.0014516395120454662
0.41521874999999997,-0.0014412594131524223
0.41528125000000005,-0.001430882924836771
0.41534375,-0.0014213209527815934
0.41540625,-0.0014045909920886862
0.41546875,-0.0013987943495251676
0.41553125,-0.0013955745009668064
0.41559375,-0.0013951086218548653
0.41565625,-0.0013973394722819332
0.41571875,-0.0014107138104073186
0.41578125,-0.0014172221075804126
0.41584375,-0.0014249105656958874
0.41590625000000003,-0.00143296860982077
0.41596875,-0.0014405750678487816
0.41603124999999996,-0.0014469732933709983
0.41609375000000004,-0.0014514243653880946
0.41615625,-0.0014534746400507725
0.41621874999999997,-0.0014528100185525056
0.41628125,-0.0014493675268803172
0.41634375,-0.0014433902273007226
0.41640625,-0.0014352632168643381
0.41646875,-0.001425633877061544
0.41653125,-0.0014152365960105537
0.41659375,-0.0014049078556975653
0.41665625,-0.0013954431647214827
0.41671875,-0.0013788653803474826
0.41678125,-0.0013732631793260258
0.41684374999999996,-0.0013702554218935625
0.41690625000000003,-0.0013700217868533732
0.41696875,-0.0013724421361484829
0.41703124999999996,-0.0013860239386218193
0.41709375000000004,-0.0013926460565441834
0.41715625,-0.0014003705984756767
0.41721874999999997,-0.0014084405053446103
0.41728125,-0.0014160036274358107
0.41734375,-0.001422266630007045
0.41740625,-0.0014265802201836666
0.41746875,-0.0014284238385087744
0.41753125,-0.0014275470135874102
0.41759375,-0.0014239274034869298
0.41765624999999995,-0.001417742308079624
0.41771875,-0.001409490087701859
0.41778125,-0.0013997636556201953
0.41784374999999996,-0.0013893274185656432
0.41790625000000003,-0.0013790648125262955
0.41796875,-0.001369714020880597
0.41803124999999997,-0.0013532893215707636
0.41809375,-0.0013479000720274248
0.41815625,-0.001345132121707962
0.41821875,-0.001345110739053329
0.41828125,-0.0013477800356702513
0.41834375,-0.001361476992655819
0.41840625,-0.0013682607432089627
0.41846875,-0.0013760947374096832
0.41853125,-0.0013841428706211495
0.41859375,-0.001391619196716029
0.41865624999999995,-0.0013977630050404088
0.41871875000000003,-0.0014018929929951601
0.41878125,-0.0014035539053179613
0.41884374999999996,-0.0014024317603983094
0.41890625,-0.0013986069100834636
0.41896875,-0.0013922448911020194
0.41903124999999997,-0.0013838376441428213
0.41909375,-0.0013740553711978493
0.41915625,-0.0013635919332937244
0.41921875,-0.001353405913365413
0.41928125,-0.0013441718819482557
0.41934375,-0.001327933465704062
0.41940625,-0.0013227767136803625
0.41946874999999995,-0.0013202078811708345
0.41953125,-0.0013204962832283895
0.41959375,-0.0013233703242631623
0.41965624999999995,-0.0013373426007979028
0.41971875000000003,-0.001344214601381663
0.41978125,-0.0013520833679227864
0.41984374999999996,-0.0013601969744271372
0.41990625,-0.0013676238765291115
0.41996875,-0.0013736213590272578
0.42003124999999997,-0.0013775911827787618
0.42009375,-0.0013790270940182842
0.42015625,-0.001377649989282373
0.42021875,-0.0013735946318477743
0.42028125,-0.0013670954761453857
0.42034375,-0.0013585530873300514
0.42040625,-0.0013486998050703108
0.42046874999999995,-0.0013382428096398655
0.42053125,-0.0013281126704232926
0.42059375,-0.001319034008594705
0.42065624999999995,-0.001303047597016771
0.42071875,-0.0012980938365563521
0.42078125,-0.001295864898110649
0.42084374999999996,-0.0012963437185754823
0.42090625,-0.0012994967301288157
0.42096875,-0.0013136178974643281
0.42103124999999997,-0.0013206822136081625
0.42109375,-0.0013286528268893066
0.42115625,-0.0013367246067725325
0.42121875,-0.0013440914360800874
0.42128125,-0.0013499173880377885
0.42134375,-0.0013536909147716727
0.42140625,-0.001354841003105428
0.42146874999999995,-0.0013533193319396342
0.42153125,-0.0013490163056844306
0.42159375,-0.0013423224762596775
0.42165624999999995,-0.0013336200595793352
0.42171875,-0.0013236682188954504
0.42178125,-0.0013132938730006094
0.42184374999999996,-0.0013032239012686075
0.42190625,-0.001294328245344617
0.42196875,-0.0012785070984358826
0.42203124999999997,-0.001273884519834817
0.42209375,-0.0012718908146239216
0.42215625,-0.0012726954465218376
0.42221875,-0.0012760811226101565
0.42228125,-0.0012904297767171724
0.42234375,-0.001297644605145365
0.42240625,-0.0013056970045442623
0.42246874999999995,-0.0013137355894099964
0.42253125,-0.001321012891768919
0.42259375,-0.001326719743250479
0.42265624999999996,-0.0013302558838048859
0.42271875000000003,-0.001331220943989811
0.42278125,-0.0013294109882426297
0.42284374999999996,-0.0013248798737082734
0.42290625,-0.0013179617271149302
0.42296875,-0.0013091638826827554
0.42303124999999997,-0.0012991729873751412
0.42309375,-0.0012887609289312305
0.42315625,-0.0012788191105405078
0.42321875,-0.0012700851437698335
0.42328125,-0.0012545290508724494
0.42334375,-0.0012501419423854437
0.42340625,-0.0012484855120820093
0.42346874999999995,-0.0012495778345333053
0.42353125,-0.0012532355045775795
0.42359375,-0.001267806035397695
0.42365624999999996,-0.0012751523194245995
0.42371875,-0.0012832758994028026
0.42378125,-0.001291296529078445
0.42384374999999996,-0.0012984475831994136
0.42390625,-0.0013039924682837004
0.42396875,-0.001307317313503531
0.42403124999999997,-0.0013080216571667302
0.42409375,-0.001305917321754807
0.42415625,-0.001301147638176181
0.42421875,-0.0012940417983488967
0.42428125,-0.001285100148158587
0.42434375,-0.001275051050275866
0.42440625,-0.001264675206931895
0.42446874999999995,-0.0012548166979481357
0.42453125,-0.0012462919517654825
0.42459375,-0.001230992369660261
0.42465624999999996,-0.00122691425996721
0.42471875,-0.001225554258203726
0.42478125,-0.0012269722183724796
0.42484374999999996,-0.0012309124089478624
0.42490625,-0.0012457073088159576
0.42496875,-0.0012531828144776436
0.42503124999999997,-0.0012613697189502587
0.42509375,-0.0012693767969040176
0.42515625,-0.0012764067080197963
0.42521875,-0.001281743872084358
0.42528125,-0.0012848152194355894
0.42534375,-0.0012852401263613589
0.42540625,-0.0012828991164631764
0.42546874999999995,-0.0012778763546887895
0.42553125,-0.0012705440587681624
0.42559375,-0.001261460631691233
0.42565624999999996,-0.001251328659139836
0.42571875,-0.0012410206517162042
0.42578125,-0.0012312829152122673
0.42584374999999997,-0.0012229308647180998
0.42590625,-0.0012079173766881002
0.42596875,-0.0012041347900584032
0.42603125,-0.0012031124318231667
0.42609375,-0.0012048221959368305
0.42615625,-0.001217778638670633
0.42621875,-0.0012240437537494875
0.42628125,-0.0012316658038059522
0.42634375,-0.0012398514893113902
0.42640625,-0.0012478068663912475
0.42646874999999995,-0.0012547039169136867
0.42653125000000003,-0.001259834714336966
0.42659375,-0.0012626322216165442
0.42665624999999996,-0.0012627486397533139
0.42671875000000004,-0.0012601006004786391
0.42678125,-0.0012548034150977397
0.42684374999999997,-0.001247253210551226
0.42690625,-0.0012380217297783477
0.42696875,-0.001227830514729418
0.42703125,-0.001217537816303911
0.42709375,-0.0012079304745185454
0.42715625,-0.0011910426881257263
0.42721875,-0.0011850608874559854
0.42728125,-0.0011815946002146083
0.42734375,-0.0011808851962475109
0.42740625,-0.0011829124096313648
0.42746874999999995,-0.0011961443558125562
0.42753125000000003,-0.0012026197449628573
0.42759375,-0.00121033042652971
0.42765624999999996,-0.0012185622403936003
0.42771875,-0.0012264308819491046
0.42778125,-0.0012331920879691469
0.42784374999999997,-0.001238078497523401
0.42790625,-0.0012405695435617758
0.42796875,-0.0012403982383402956
0.42803125,-0.0012374419520669103
0.42809375,-0.0012317936772391902
0.42815625,-0.0012240510365831708
0.42821875,-0.0012146867340888795
0.42828125,-0.0012044342483170309
0.42834375,-0.001194146358535611
0.42840625,-0.0011847110261277438
0.42846874999999995,-0.0011680404716199189
0.42853125000000003,-0.0011623297948100547
0.42859375,-0.0011592229488566058
0.42865624999999996,-0.001158888656294127
0.42871875,-0.0011612233972160546
0.42878125,-0.0011747212724345368
0.42884374999999997,-0.0011813941433061748
0.42890625,-0.0011892440369207224
0.42896875,-0.0011974845185837371
0.42903125,-0.0012053233294977636
0.42909375,-0.001211862441690116
0.42915625,-0.001216445093169219
0.42921875,-0.001218689566328049
0.42928125,-0.001218172301769585
0.42934375,-0.001214865157876846
0.42940625,-0.0012090029224626903
0.42946874999999995,-0.0012010186192414549
0.42953125000000003,-0.0011914968338850307
0.42959375,-0.0011811918613815614
0.42965624999999996,-0.0011710256288668675
0.42971875,-0.0011617751611652238
0.42978125,-0.0011453563895531121
0.42984374999999997,-0.0011399760446578616
0.42990625,-0.0011372089410461445
0.42996875,-0.0011372263772575913
0.43003125,-0.0011399100183162592
0.43009375,-0.0011537698301431754
0.43015625,-0.0011606002445262303
0.43021875,-0.0011686097988621927
0.43028125,-0.0011768805705067026
0.43034375,-0.0011845765696027327
0.43040625,-0.0011908807296883706
0.43046874999999996,-0.0011952880406676802
0.43053125000000003,-0.0011971782695064104
0.43059375,-0.0011963759461022794
0.43065624999999996,-0.0011927354859459366
0.43071875,-0.0011865449100572842
0.43078125,-0.0011783482607658213
0.43084374999999997,-0.0011687071404910612
0.43090625,-0.0011583982825057598
0.43096875,-0.0011482929135055164
0.43103125,-0.0011392283993394703
0.43109375,-0.0011230974222086604
0.43115625,-0.0011180606940838084
0.43121875,-0.001115653860773974
0.43128125,-0.0011160146337052812
0.43134375,-0.0011191025724722192
0.43140625,-0.0011331772000266194
0.43146874999999996,-0.0011402636671474647
0.43153125000000003,-0.0011483270209783694
0.43159375,-0.0011565595465448525
0.43165624999999996,-0.001164177081479742
0.43171875,-0.0011703306738304747
0.43178125,-0.0011744187229252856
0.43184374999999997,-0.001175942974626254
0.43190625,-0.0011747754380528191
0.43196875,-0.0011708148938693458
0.43203125,-0.001164358435842519
0.43209375,-0.0011559764602626019
0.43215625,-0.0011462111709691289
0.43221875,-0.001135919534912322
0.43228125,-0.0011259127003483693
0.43234375,-0.0011170244457656686
0.43240625,-0.0011012157085682484
0.43246874999999996,-0.001096520271927151
0.43253125000000003,-0.0010945074173882852
0.43259375,-0.0010952627648016522
0.43265624999999996,-0.0010986792694751835
0.43271875000000004,-0.0011130727413523195
0.43278125,-0.0011203598143467025
0.43284374999999997,-0.0011285111616528912
0.43290625,-0.0011367075230965598
0.43296875,-0.0011441895694470836
0.43303125,-0.0011501031318190136
0.43309375,-0.0011539107851595357
0.43315625,-0.0011551082716378669
0.43321875,-0.0011535390972619158
0.43328125,-0.001149236259068348
0.43334375,-0.0011425078086317875
0.43340625,-0.0011338632567139545
0.43346874999999996,-0.0011240178297183545
0.43353125000000003,-0.0011137254821880285
0.43359375,-0.0011038446380988443
0.43365624999999997,-0.00109516342445809
0.43371875,-0.0010796778931290718
0.43378125,-0.0010753591988373057
0.43384375,-0.001073754123478085
0.43390625,-0.0010749304945096433
0.43396875,-0.001078696333735793
0.43403125,-0.001093363142511114
0.43409375,-0.0011008352436914087
0.43415625,-0.0011090945277928421
0.43421875,-0.0011172708936821388
0.43428125,-0.001124580868600289
0.43434375000000003,-0.0011302661977186795
0.43440625,-0.0011337345705285107
0.43446874999999996,-0.0011345596425578475
0.43453125000000004,-0.0011326176752709943
0.43459375,-0.001127966391380207
0.43465624999999997,-0.0011209634484609238
0.43471875,-0.0011121176499885865
0.43478125,-0.0011021539240230194
0.43484375,-0.0010918848323259386
0.43490625,-0.0010821543833581249
0.43496875,-0.0010737175731053428
0.43503125,-0.0010585750521941162
0.43509375,-0.0010546413423235396
0.43515625,-0.001053454281544297
0.43521875,-0.0010550151212701253
0.43528125,-0.0010678971401110737
0.43534375000000003,-0.0010741078225249001
0.43540625,-0.0010817482914774468
0.43546874999999996,-0.0010900526013596715
0.43553125000000004,-0.0010981863859337096
0.43559375,-0.0011053081290499853
0.43565624999999997,-0.001110724843566488
0.43571875,-0.0011138091678778161
0.43578125,-0.0011142605963854746
0.43584375,-0.0011119234795674005
0.43590625,-0.0011069008510034284
0.43596875,-0.0010995716024304117
0.43603125,-0.0010905265936473965
0.43609375,-0.0010804659155702959
0.43615625,-0.0010702440814531478
0.43621875,-0.0010606471749852048
0.43628125,-0.0010525033195433603
0.43634375000000003,-0.0010376869597638894
0.43640625,-0.0010341523582549361
0.43646874999999996,-0.00103338051976333
0.43653125000000004,-0.0010353782938941208
0.43659375,-0.0010485911815406451
0.43665624999999997,-0.0010550502698516984
0.43671875000000004,-0.0010628600984711398
0.43678125,-0.0010711928121780873
0.43684375,-0.0010792236303592273
0.43690625,-0.0010861374892973674
0.43696875,-0.0010912381490785564
0.43703125,-0.0010939601216589795
0.43709375,-0.0010940006851556522
0.43715625,-0.001091231142801713
0.43721875,-0.001085854407283482
0.43728125,-0.0010782158148367263
0.43734375000000003,-0.0010689486910678003
0.43740625,-0.0010588253908993678
0.43746874999999996,-0.0010486380367204229
0.43753125000000004,-0.0010392026813689087
0.43759375,-0.0010225748981505106
0.43765624999999997,-0.0010168719316882568
0.43771875,-0.0010137761772113785
0.43778125,-0.001013413865653956
0.43784375,-0.0010158370606673378
0.43790625,-0.0010293663978847012
0.43796875,-0.0010361000701257228
0.43803125,-0.0010440696707971209
0.43809375,-0.0010524086100266172
0.43815625,-0.0010603262022319399
0.43821875,-0.0010670108272797033
0.43828125,-0.0010717603510209256
0.43834375000000003,-0.001074066313335842
0.43840625,-0.0010736716801601903
0.43846874999999996,-0.0010704834462054724
0.43853125000000004,-0.001064719484739747
0.43859375,-0.001056827300648197
0.43865624999999997,-0.001047340362722464
0.43871875,-0.0010371482927021142
0.43878125,-0.0010270648365350021
0.43884375,-0.0010178242144799066
0.43890625,-0.0010015472608809473
0.43896875,-0.000996207110380759
0.43903125,-0.0009935025395303027
0.43909375,-0.000993617675981412
0.43915625,-0.0009964294960002479
0.43921875,-0.0010103425754386108
0.43928125,-0.0010173229539534867
0.43934375000000003,-0.0010254243570622587
0.43940625,-0.0010337421209799108
0.43946874999999996,-0.001041552421732539
0.43953125000000004,-0.0010479545310061525
0.43959375,-0.001052365069612926
0.43965624999999997,-0.0010542767040896545
0.43971875,-0.0010534486521538156
0.43978125,-0.0010498072125314922
0.43984375,-0.0010436995110189931
0.43990625,-0.0010355337816737933
0.43996875,-0.0010259240320432544
0.44003125,-0.001015705744055323
0.44009375,-0.0010056775706456522
0.44015625,-0.0009966582884926023
0.44021875,-0.0009807591434578544
0.44028125,-0.0009758482392355772
0.44034375000000003,-0.0009735991208540962
0.44040625,-0.0009741777240979271
0.44046874999999996,-0.0009774149338446503
0.44053125000000004,-0.000991706042437951
0.44059375,-0.0009989223794469038
0.44065624999999997,-0.0010071543098721797
0.44071875,-0.0010154137014113523
0.44078125,-0.0010230795411224208
0.44084375,-0.0010292227921660652
0.44090625,-0.0010332771116665362
0.44096875,-0.0010347365911907158
0.44103125,-0.0010334336828228818
0.44109375,-0.0010294152432243908
0.44115625,-0.0010229200491519083
0.44121875,-0.001014385640354852
0.44128125,-0.0010046569898288504
0.44134375000000003,-0.0009944475393043467
0.44140625,-0.0009845153589307654
0.44146874999999997,-0.0009757704034609321
0.44153125000000004,-0.0009601547763852941
0.44159375,-0.0009557142554101616
0.44165625,-0.0009539696786826646
0.44171875,-0.0009550245125873602
0.44178125,-0.0009586615160130096
0.44184375,-0.0009732531119663879
0.44190625,-0.000980720264696533
0.44196875,-0.0009890258716875808
0.44203125,-0.0009972895589576217
0.44209375,-0.0010047384084969219
0.44215625000000003,-0.0010105635859442366
0.44221875,-0.0010142281290431987
0.44228125,-0.0010152791163446778
0.44234375000000004,-0.0010134936292790497
0.44240625,-0.0010090055159649725
0.44246874999999997,-0.0010021389306957076
0.44253125000000004,-0.000993402584334592
0.44259375,-0.0009834914106545342
0.44265625,-0.0009732603193427572
0.44271875000000005,-0.00096352200930995
0.44278125,-0.0009550520743974306
0.44284375,-0.0009398300741957633
0.44290625,-0.0009358266632201739
0.44296875,-0.0009345658153726566
0.44303125,-0.0009360868284519069
0.44309375,-0.0009489326816130156
0.44315625000000003,-0.0009551283848969472
0.44321875,-0.0009628068011376875
0.44328125,-0.000971146562995337
0.44334375000000004,-0.000979347257920836
0.44340625,-0.0009865762751008825
0.44346874999999997,-0.0009920952868550867
0.44353125000000004,-0.000995311302419713
0.44359375,-0.0009958722247182111
0.44365625,-0.00099365123921967
0.44371875,-0.0009887231762021956
0.44378125,-0.0009814938757847086
0.44384375,-0.0009725118349120654
0.44390625,-0.000962528234845425
0.44396875,-0.0009522993530782439
0.44403125,-0.0009427489316252424
0.44409375,-0.0009345707702388822
0.44415625000000003,-0.0009198130518096176
0.44421875,-0.0009162655724160723
0.44428125,-0.0009155349850241135
0.44434375000000004,-0.0009175523860829593
0.44440625,-0.0009308080385131284
0.44446874999999997,-0.0009373223117178642
0.44453125000000004,-0.0009451979035008662
0.44459375,-0.0009535912635458138
0.44465625,-0.0009616893992597103
0.44471875,-0.0009686597411364545
0.44478125,-0.0009738325614908963
0.44484375,-0.0009766085874861885
0.44490625,-0.0009767035728008577
0.44496875,-0.0009739692046890069
0.44503125,-0.0009686157973228873
0.44509375,-0.000961018201484469
0.44515625000000003,-0.0009518073065211338
0.44521875,-0.0009417060029390939
0.44528125,-0.0009315765962099737
0.44534375000000004,-0.0009221982036183851
0.44540625,-0.0009056376140404859
0.44546874999999997,-0.0009000187544963567
0.44553125000000005,-0.0008969799282680935
0.44559375,-0.0008967578951734612
0.44565625,-0.0008992691096042921
0.44571875,-0.0009129280247008181
0.44578125,-0.0009197649312588374
0.44584375,-0.0009277823188742138
0.44590625,-0.0009362187998331606
0.44596875,-0.0009441525556187144
0.44603125,-0.000950861555518677
0.44609375,-0.0009556392048560639
0.44615625000000003,-0.0009579455984067425
0.44621875,-0.0009574884898523872
0.44628125,-0.0009542666614677023
0.44634375000000004,-0.0009484670962239747
0.44640625,-0.0009405300708782705
0.44646874999999997,-0.0009310701998117427
0.44653125000000005,-0.0009209051186474526
0.44659375,-0.0009108570184232501
0.44665625,-0.0009017277582394206
0.44671875000000005,-0.000885528348185366
0.44678125,-0.0008803583820570365
0.44684375,-0.000877858438843887
0.44690625,-0.0008781365448634754
0.44696875,-0.0008810909162856317
0.44703125,-0.0008951745966297858
0.44709375,-0.0009022828215133893
0.44715625000000003,-0.0009104516813966609
0.44721875,-0.0009188397426162093
0.44728125,-0.0009266332991602066
0.44734375000000004,-0.0009329999821756571
0.44740625,-0.0009373606864025857
0.44746874999999997,-0.0009391735447674132
0.44753125000000005,-0.0009382072824936638
0.44759375,-0.0009344422600392269
0.44765625,-0.000928212062738222
0.44771875,-0.0009199317007094546
0.44778125,-0.0009102801907615726
0.44784375,-0.0009000691579125822
0.44790625,-0.0008901059663608685
0.44796875,-0.0008812732379859106
0.44803125,-0.0008654187605732777
0.44809375,-0.000860777143128405
0.44815625000000003,-0.0008587794516641684
0.44821875,-0.0008596042472556742
0.44828125,-0.0008630537858387438
0.44834375000000004,-0.0008775174235994554
0.44840625,-0.0008848587868116597
0.44846874999999997,-0.0008931518391667309
0.44853125000000005,-0.0009015147202883628
0.44859375,-0.0009090870154650835
0.44865625,-0.0009151614979838255
0.44871875,-0.0009190009499083426
0.44878125,-0.0009203604614819588
0.44884375,-0.0009188374651827591
0.44890625,-0.0009146251427086527
0.44896875,-0.0009079018392284671
0.44903125,-0.000899322206366869
0.44909375,-0.0008895130624829509
0.44915625000000003,-0.0008793026447673352
0.44921875,-0.0008694856451653132
0.44928125,-0.0008609152048631163
0.44934375000000004,-0.0008455333819294142
0.44940625,-0.0008413628060047335
0.44946875,-0.0008399718989075405
0.44953125000000005,-0.0008412736015218081
0.44959375,-0.0008539913101455882
0.44965625,-0.0008600785866106908
0.44971875,-0.0008676481201160269
0.44978125,-0.0008760839995452241
0.44984375,-0.00088435892409644
0.44990625,-0.0008917327537938669
0.44996875000000003,-0.0008974089188942963
0.45003125,-0.0009008441632853553
0.45009375,-0.0009016630276094534
0.45015625000000004,-0.0008995266674637903
0.45021875,-0.0008948243772477701
0.45028125,-0.0008877619131675701
0.45034375000000004,-0.0008788660090523967
0.45040625,-0.0008689086091795209
0.45046875,-0.000858703186956293
0.45053125000000005,-0.0008491025929900364
0.45059375,-0.0008408545629952219
0.45065625,-0.0008259663262596695
0.45071875,-0.0008223747157486
0.45078125,-0.0008214495727465465
0.45084375,-0.0008233848573973301
0.45090625,-0.0008365711523755787
0.45096875000000003,-0.0008429980765215922
0.45103125,-0.0008508875939306423
0.45109375,-0.0008592663555890417
0.45115625000000004,-0.0008674463072973759
0.45121875,-0.0008745301211090517
0.45128125,-0.0008798232451081786
0.45134375000000004,-0.0008827762289540103
0.45140625,-0.0008829833124973652
0.45146875,-0.0008803939996104709
0.45153125000000005,-0.0008751723145221241
0.45159375,-0.0008676857095628043
0.45165625,-0.0008585207945544099
0.45171875,-0.0008484570885819789
0.45178125,-0.0008383046263160387
0.45184375,-0.0008289017278041988
0.45190625,-0.0008210361142922118
0.45196875000000003,-0.0008066423572281045
0.45203125,-0.0008035451682373573
0.45209375,-0.0008032459321611202
0.45215625000000004,-0.0008057088464822754
0.45221875,-0.0008193448334303521
0.45228125,-0.0008261833130125545
0.45234375000000004,-0.0008342156510490265
0.45240625,-0.0008426654315565885
0.45246875,-0.000850677136936144
0.45253125000000005,-0.0008574677403349051
0.45259375,-0.0008623148476772299
0.45265625,-0.0008647401785208397
0.45271875000000006,-0.0008643647898749218
0.45278125,-0.0008612455809899472
0.45284375,-0.0008555036256816251
0.45290625,-0.0008476538814804549
0.45296875000000003,-0.000838247629017061
0.45303125,-0.0008280891153219991
0.45309375,-0.0008180424625609806
0.45315625000000004,-0.0008089407905439439
0.45321875,-0.0007927504026892518
0.45328125,-0.0007875887425549538
0.45334375000000005,-0.0007850999104766221
0.45340625,-0.0007853842044372727
0.45346875,-0.0007883802371271009
0.45353125000000005,-0.0008024859119196981
0.45359375,-0.0008096528039421846
0.45365625,-0.0008178462283964308
0.45371875,-0.0008262877187382445
0.45378125,-0.000834144423123892
0.45384375,-0.0008405722491237333
0.45390625,-0.000844990259946915
0.45396875000000003,-0.0008468555768303826
0.45403125,-0.0008459243888577911
0.45409375,-0.000842242575072441
0.45415625000000004,-0.0008360253046494834
0.45421875,-0.000827807314898725
0.45428125,-0.0008181614688388683
0.45434375000000005,-0.0008080062696353488
0.45440625,-0.0007980971287910726
0.45446875,-0.0007892634093199791
0.45453125000000005,-0.0007735008600249782
0.45459375,-0.0007689168043538697
0.45465625,-0.0007669931577805739
0.45471875,-0.0007679104219109334
0.45478125,-0.0007714434268852738
0.45484375,-0.0007859829015797459
0.45490625,-0.0007934239983861946
0.45496875000000003,-0.0008017771454694317
0.45503125,-0.0008101691864869018
0.45509375,-0.0008177716653957334
0.45515625000000004,-0.0008238631207894906
0.45521875,-0.0008277575148456437
0.45528125,-0.0008290575153948043
0.45534375000000005,-0.0008275390550072231
0.45540625,-0.000823295118108136
0.45546875,-0.0008165955659733687
0.45553125000000005,-0.0008080166744055331
0.45559375,-0.000798215315552922
0.45565625,-0.0007880217150889254
0.45571875,-0.0007782718698802482
0.45578125,-0.0007698021364042629
0.45584375,-0.0007545360697706061
0.45590625,-0.0007504741601264409
0.45596875000000003,-0.0007491657108228827
0.45603125,-0.0007506582634266984
0.45609375,-0.0007634416757133361
0.45615625000000004,-0.0007696838504694103
0.45621875,-0.000777359648607992
0.45628125,-0.0007858203923062496
0.45634375000000005,-0.000794121669241532
0.45640625,-0.000801479261799895
0.45646875,-0.0008071227637061751
0.45653125000000006,-0.0008105153385282449
0.45659375,-0.0008111957312614965
0.45665625,-0.000809091198696571
0.45671875000000006,-0.0008042538541447944
0.45678125,-0.0007971101720823104
0.45684375,-0.0007882008388226808
0.45690625,-0.0007782628151822082
0.45696875000000003,-0.0007680846817660694
0.45703125,-0.0007585522271165296
0.45709375,-0.0007504493825885028
0.45715625000000004,-0.0007356655757006503
0.45721875,-0.0007322012010383683
0.45728125000000003,-0.000731497567107206
0.45734375000000005,-0.0007335809015985989
0.45740625,-0.0007469118455259299
0.45746875,-0.0007535095814459325
0.45753125000000006,-0.0007614634332915871
0.45759375,-0.0007699382729823914
0.45765625,-0.0007781006186874662
0.45771875,-0.0007851625964270526
0.45778125000000003,-0.0007903552390280538
0.45784375,-0.0007931762044643548
0.45790625,-0.0007932432410876489
0.45796875000000004,-0.0007905334518910137
0.45803125,-0.0007851830599201054
0.45809375,-0.0007776017714873074
0.45815625000000004,-0.0007683570688045843
0.45821875,-0.0007582802982617765
0.45828125000000003,-0.0007482049168054811
0.45834375000000005,-0.0007388894219620967
0.45840625,-0.0007224607703484875
0.45846875,-0.0007169586917336046
0.45853125000000006,-0.0007140991582089279
0.45859375,-0.0007140258039217418
0.45865625,-0.0007167379464406293
0.45871875,-0.0007305573478795097
0.45878125000000003,-0.0007375236968644727
0.45884375,-0.0007456618013612082
0.45890625,-0.0007541728931400871
0.45896875000000004,-0.0007621562154642714
0.45903125,-0.0007688602212583551
0.45909375,-0.0007736008174503081
0.45915625000000004,-0.0007758096812723048
0.45921875,-0.0007753210192453092
0.45928125000000003,-0.000771916049546767
0.45934375000000005,-0.0007660291211205386
0.45940625,-0.0007580046219507752
0.45946875,-0.0007485581591687787
0.45953125000000006,-0.0007384592248753999
0.45959375,-0.0007284651712283902
0.45965625,-0.0007194952856335729
0.45971875,-0.0007035224921825567
0.45978125000000003,-0.0006986321202881174
0.45984375,-0.0006964054874252223
0.45990625,-0.0006969533492038743
0.45996875000000004,-0.0007002586784701087
0.46003125,-0.0007145480934261927
0.46009375,-0.0007219032831742023
0.46015625000000004,-0.000730198424920156
0.46021875,-0.0007387050926760882
0.46028125,-0.0007464896818522512
0.46034375000000005,-0.0007528014387809395
0.46040625,-0.0007569578463863663
0.46046875,-0.0007586013915186762
0.46053125000000006,-0.0007575095320674352
0.46059375,-0.0007534524678550689
0.46065625,-0.0007470684994757143
0.46071875,-0.0007387135627536998
0.46078125000000003,-0.0007290289498012442
0.46084375,-0.0007188784559616634
0.46090625,-0.0007090722213833611
0.46096875000000004,-0.000700425063888302
0.46103125,-0.0006849407377192696
0.46109375,-0.0006806335602424912
0.46115625000000005,-0.0006790323164842516
0.46121875,-0.000680269497520869
0.46128125,-0.0006928796904459578
0.46134375000000005,-0.0006989273384278571
0.46140625,-0.0007065497347353566
0.46146875,-0.0007149481033431604
0.46153125,-0.0007233682923181578
0.46159375,-0.0007308831457950027
0.46165625,-0.0007367847060618937
0.46171875,-0.0007404233574358349
0.46178125000000003,-0.0007413860658199295
0.46184375,-0.0007395990123949814
0.46190625,-0.0007351161243788484
0.46196875000000004,-0.00072816381149967
0.46203125,-0.0007194187235116112
0.46209374999999997,-0.0007095631581797435
0.46215625000000005,-0.0006993923108643552
0.46221875,-0.0006898006209831858
0.46228125,-0.000681587502004366
0.46234375000000005,-0.0006665720678515619
0.46240625,-0.0006628708409961576
0.46246875,-0.0006619564359226504
0.46253125,-0.0006638738653250292
0.46259375,-0.0006770094805198107
0.46265625,-0.000683506847776072
0.46271875,-0.0006914160884242057
0.46278125000000003,-0.0006999586515759396
0.46284375,-0.0007082267041130588
0.46290624999999996,-0.0007154273142095657
0.46296875000000004,-0.0007208670642913431
0.46303125,-0.0007239381032150688
0.46309374999999997,-0.0007243032613021005
0.46315625000000005,-0.0007218383516540555
0.46321875,-0.0007167369006508204
0.46328125,-0.0007093312356846043
0.46334375,-0.0007002356333031881
0.46340625,-0.0006902549405564673
0.46346875,-0.0006801798565047035
0.46353125,-0.0006708300473781958
0.46359375,-0.0006630303581312558
0.46365625,-0.0006486532410833745
0.46371875,-0.0006456240107741984
0.46378125000000003,-0.0006453780375117457
0.46384375,-0.0006479123571542234
0.46390624999999996,-0.0006616237968155997
0.46396875000000004,-0.0006685357962305655
0.46403125,-0.0006766649984583165
0.46409374999999997,-0.0006852098507162535
0.46415625,-0.0006933442700714915
0.46421875,-0.0007002104353917779
0.46428125,-0.0007051268358447688
0.46434375,-0.0007075911440371924
0.46440625,-0.000707288660647537
0.46446875,-0.0007042044287442553
0.46453125,-0.0006985019095294628
0.46459375,-0.0006906575184105479
0.46465625,-0.0006813040670035353
0.46471874999999996,-0.0006712156616134057
0.46478125000000003,-0.0006612415045678527
0.46484375,-0.0006522242772246251
0.46490624999999997,-0.0006361256675386229
0.46496875,-0.0006311011704595165
0.46503125,-0.0006287510609815639
0.46509375,-0.0006292159481492282
0.46515625,-0.0006323517726993244
0.46521875,-0.0006466256958419514
0.46528125,-0.0006538852207381707
0.46534375,-0.0006622268105081
0.46540625,-0.0006707452240838421
0.46546875,-0.0006786388455030726
0.46553124999999995,-0.0006851013816605439
0.46559375000000003,-0.0006894842126003026
0.46565625,-0.0006913188471073389
0.46571874999999996,-0.0006903372555390891
0.46578125000000004,-0.000686603542016502
0.46584375,-0.0006803497561370178
0.46590624999999997,-0.0006720712080170305
0.46596875,-0.0006624890122277349
0.46603125,-0.0006523724181753537
0.46609375,-0.0006425447518267902
0.46615625,-0.0006338565324269935
0.46621875,-0.0006183159747456812
0.46628125,-0.0006139120635368922
0.46634374999999995,-0.0006122300315712925
0.46640625,-0.0006133710468709114
0.46646875,-0.0006259106305350898
0.46653124999999995,-0.0006319175255131565
0.46659375000000003,-0.0006395353713423008
0.46665625,-0.0006479892162889606
0.46671874999999996,-0.0006564490145192017
0.46678125,-0.0006640779394329402
0.46684375,-0.000670098169178103
0.46690624999999997,-0.0006739078963649905
0.46696875,-0.0006750567101116295
0.46703125,-0.0006734238133981885
0.46709375,-0.0006690599463797034
0.46715625,-0.0006622522481507451
0.46721875,-0.000653594571479961
0.46728125,-0.0006437952224830346
0.46734374999999995,-0.0006336630369680463
0.46740625,-0.0006240879269174826
0.46746875,-0.0006157958842645805
0.46753124999999995,-0.0006007895894271226
0.46759375,-0.000597040643044694
0.46765625,-0.000596090788478984
0.46771874999999996,-0.000597904764516155
0.46778125,-0.0006110860688520875
0.46784375,-0.000617536195747545
0.46790624999999997,-0.0006254775683830413
0.46796875,-0.0006340210754594566
0.46803125,-0.0006423607330278552
0.46809375,-0.0006496752093370223
0.46815624999999994,-0.0006552322194171845
0.46821875,-0.0006583974883742072
0.46828125,-0.0006588963427359151
0.46834374999999995,-0.000656542969561566
0.46840625,-0.0006515507684341573
0.46846875,-0.0006442724931604721
0.46853124999999995,-0.0006352944114373996
0.46859375,-0.0006253266172691965
0.46865625,-0.0006152503951775412
0.46871874999999996,-0.0006059213655275203
0.46878125,-0.0005981649223313068
0.46884375,-0.0005837465046473755
0.46890624999999997,-0.0005806679642850476
0.46896875,-0.0005804354780799686
0.46903125,-0.0005829740742904765
0.46909375,-0.0005967164268620845
0.46915624999999994,-0.0006036589509064161
0.46921875,-0.000611791108207721
0.46928125,-0.0006204311838617568
0.46934374999999995,-0.0006285413813769958
0.46940624999999997,-0.0006355113682730493
0.46946875,-0.0006405122006821681
0.46953124999999996,-0.0006430732459881544
0.46959375,-0.0006429566378174378
0.46965625,-0.0006398913266605147
0.46971874999999996,-0.0006343235275268408
0.46978125,-0.0006264962762943527
0.46984375,-0.0006173305911895341
0.46990624999999997,-0.0006072016405392761
0.46996874999999994,-0.0005972784837643408
0.47003125,-0.0005883557590564137
0.47009375000000003,-0.0005722882577906541
0.47015625000000005,-0.0005672820863744793
0.47021875,-0.0005649291518657895
0.47028125,-0.0005654192713514528
0.47034375000000006,-0.0005686960069446467
0.47040625,-0.0005829166090940419
0.47046875,-0.0005902330322677118
0.47053125000000007,-0.0005986855046453271
0.47059375000000003,-0.0006073252182323477
0.47065625,-0.0006151882444433848
0.47071875,-0.000621774918689498
0.47078125000000004,-0.0006262718808633938
0.47084375,-0.0006281859133242945
0.47090625,-0.0006272116794619337
0.47096875000000005,-0.0006235637565781826
0.47103125,-0.0006173981244963905
0.47109375000000003,-0.0006091894863352876
0.47115625000000005,-0.0005996162853529052
0.47121875,-0.0005895499639781906
0.47128125,-0.0005798706489947431
0.47134375000000006,-0.0005712400766045844
0.47140625,-0.0005557069381021407
0.47146875,-0.0005513616920850145
0.47153125,-0.0005498028155311724
0.47159375000000003,-0.0005510148184745822
0.47165625,-0.0005635962448586052
0.47171875,-0.0005697030821619209
0.47178125000000004,-0.0005774023113243321
0.47184375,-0.0005859595826378933
0.47190625,-0.0005944392437591678
0.47196875000000005,-0.0006021945438853468
0.47203125,-0.0006082648249377334
0.47209375,-0.0006121311077905423
0.47215625000000006,-0.0006133443200250915
0.47221875,-0.0006117055844422764
0.47228125,-0.0006073830040858527
0.47234375000000006,-0.0006006501438827194
0.47240625,-0.0005920214315321762
0.47246875,-0.0005823109573898505
0.47253125,-0.0005722810211550022
0.47259375000000003,-0.0005627592208382465
0.47265625,-0.000554582594160774
0.47271875,-0.0005396869904709112
0.47278125000000004,-0.0005360395590451039
0.47284375,-0.0005351980911329213
0.47290625,-0.0005371649028474423
0.47296875000000005,-0.0005503980493221927
0.47303125,-0.00055700655072001
0.47309375,-0.0005650558967930097
0.47315625000000006,-0.0005736810299539624
0.47321875,-0.0005821039856759233
0.47328125,-0.0005894715643207996
0.47334375,-0.0005950588398806259
0.47340625000000003,-0.0005982832438331809
0.47346875,-0.0005987944607598605
0.47353125,-0.0005965140416018672
0.47359375000000004,-0.0005915302179490614
0.47365625,-0.0005842601567022515
0.47371875,-0.0005753201969878191
0.47378125000000004,-0.000565443298976169
0.47384375,-0.000555472148609043
0.47390625,-0.0005462546323744544
0.47396875000000005,-0.0005385660784850838
0.47403125,-0.0005243101849321391
0.47409375,-0.000521417016181816
0.47415625,-0.0005213196478377063
0.47421875,-0.0005239860473450347
0.47428125,-0.0005378790497304331
0.47434375,-0.000544952801896606
0.47440625000000003,-0.0005532165244771584
0.47446875,-0.0005619170897353185
0.47453125,-0.0005701635021277615
0.47459375000000004,-0.0005771583931129254
0.47465625,-0.0005821890133277802
0.47471874999999997,-0.0005847818234485519
0.47478125000000004,-0.0005845650451354878
0.47484375,-0.0005815580065134801
0.47490625,-0.0005759521183840918
0.47496875,-0.0005682230052870413
0.47503125,-0.0005589727974786365
0.47509375,-0.000548994277341501
0.47515625,-0.0005391701806641142
0.47521875,-0.0005302967521152446
0.47528125,-0.0005144098825261983
0.47534375,-0.000509570853719235
0.47540625000000003,-0.0005074135653987538
0.47546875,-0.0005080921741338895
0.47553124999999996,-0.0005114634989709793
0.47559375000000004,-0.0005259419385960362
0.47565625,-0.0005334187922345496
0.47571874999999997,-0.0005419188890689458
0.47578125000000004,-0.000550601918851458
0.47584375,-0.0005586185105165842
0.47590625,-0.0005651971840832243
0.47596875,-0.0005696248100967374
0.47603125,-0.0005715106157875849
0.47609375,-0.0005705822748547917
0.47615625,-0.0005668855195168077
0.47621875,-0.0005606738395695365
0.47628125,-0.0005524879284395934
0.47634374999999995,-0.0005429859213554877
0.47640625000000003,-0.0005330018532554368
0.47646875,-0.0005233538441688362
0.47653124999999996,-0.0005149162136944552
0.47659375000000004,-0.0004995706117451593
0.47665625,-0.0004954610763616696
0.47671874999999997,-0.0004940804095319162
0.47678125,-0.0004955034556601706
0.47684375,-0.0005083182731890346
0.47690625,-0.0005146116226277253
0.47696875,-0.0005224666882562706
0.47703125,-0.0005311234800537967
0.47709375,-0.000539736240839625
0.47715625,-0.000547467531608184
0.47721875,-0.0005535345822551968
0.47728125,-0.0005573670688532734
0.47734374999999996,-0.0005585482332570862
0.47740625000000003,-0.0005568778831755855
0.47746875,-0.0005525013887576619
0.47753124999999996,-0.000545736244281371
0.47759375,-0.0005371459657186745
0.47765625,-0.0005274475080524754
0.47771874999999997,-0.0005175133568217291
0.47778125,-0.0005081136809045178
0.47784375,-0.0005000857977509321
0.47790625,-0.0004854323834430768
0.47796875,-0.00048205486565143507
0.47803125,-0.00048145970064109034
0.47809375,-0.00048366037042234244
0.47815624999999995,-0.0004971285411296406
0.47821875,-0.0005039251573519532
0.47828125,-0.0005121012482829507
0.47834374999999996,-0.0005208902501719417
0.47840625000000003,-0.0005293279847750701
0.47846875,-0.0005367275037325148
0.47853124999999996,-0.0005422765842368338
0.47859375,-0.0005454375882879003
0.47865625,-0.0005458960411160729
0.47871874999999997,-0.000543454760554285
0.47878125,-0.0005384604884153196
0.47884375,-0.0005311051567790173
0.47890625,-0.0005222349320191041
0.47896875,-0.0005124593129480146
0.47903125,-0.0005025051057085533
0.47909375,-0.0004935623106420428
0.47915624999999995,-0.0004860477430089216
0.47921875,-0.0004720385083412798
0.47928125,-0.00046942313721594353
0.47934374999999996,-0.00046965518132383033
0.47940625,-0.00047258295502503045
0.47946875,-0.0004866687923940488
0.47953124999999996,-0.000493937246403911
0.47959375,-0.0005023812984336837
0.47965625,-0.0005111822886322004
0.47971874999999997,-0.0005194900711266298
0.47978125,-0.0005265342446535079
0.47984375,-0.0005314758856013804
0.47990625,-0.0005339099644795231
0.47996874999999994,-0.0005336845886636798
0.48003125,-0.0005305379963093868
0.48009375,-0.0005248628233434638
0.48015624999999995,-0.0005171388134232527
0.48021874999999997,-0.0005079994888489911
0.48028125,-0.0004980196952320548
0.48034374999999996,-0.0004882959934272846
0.48040625,-0.00047967977993253197
0.48046875,-0.0004640317797274668
0.48053124999999997,-0.0004595094760140722
0.48059375,-0.000457698583793395
0.48065625,-0.0004586322332283538
0.48071875,-0.00046228548512218526
0.48078125,-0.0004770836409128121
0.48084375,-0.0004847842912051731
0.48090625,-0.0004934898239614405
0.48096874999999994,-0.0005021809566059868
0.48103125,-0.0005102846010502579
0.48109375,-0.0005167755265946192
0.48115624999999995,-0.000521172588025906
0.48121875,-0.0005229081516555795
0.48128125,-0.0005219029308236034
0.48134374999999996,-0.0005180996099164378
0.48140625,-0.000511792448898013
0.48146875,-0.0005035416086085834
0.48153124999999997,-0.000494113785309655
0.48159375,-0.00048427718962518185
0.48165625,-0.00047482294714094875
0.48171875,-0.00046655527368860694
0.48178124999999994,-0.0004515776097904628
0.48184375,-0.0004477368562456341
0.48190625,-0.0004467430797553684
0.48196874999999995,-0.0004484813723596437
0.48203125,-0.0004616372546378533
0.48209375,-0.00046817868685876396
0.48215624999999995,-0.0004762697221716364
0.48221875,-0.0004850975824025397
0.48228125,-0.0004937502059001592
0.48234374999999996,-0.0005015095805956174
0.48240625,-0.0005075021952274453
0.48246875,-0.0005112730318742043
0.48253124999999997,-0.0005123173946785797
0.48259375,-0.000510487425559189
0.48265625,-0.0005060122082745297
0.48271875,-0.0004991902837868517
0.48278125,-0.0004905933703516913
0.48284375,-0.0004809321325509319
0.48290625,-0.0004711344885405186
0.48296874999999995,-0.000461958309844801
0.48303125,-0.0004542304517474449
0.48309375,-0.00043989843058991895
0.48315624999999995,-0.00043687255411389847
0.48321875,-0.00043664157511197343
0.48328125,-0.00043922097617303535
0.48334374999999996,-0.0004530500999756215
0.48340625,-0.0004601200516936299
0.48346875,-0.0004684998547998115
0.48353124999999997,-0.0004774216429134087
0.48359375,-0.0004859657649045959
0.48365625,-0.0004933134589769836
0.48371875,-0.0004987907167468553
0.48378125,-0.0005018185762440536
0.48384375,-0.0005021365051720433
0.48390625,-0.0004996024010755842
0.48396874999999995,-0.0004944326753343609
0.48403125,-0.00048709191259023454
0.48409375,-0.00047814078652265446
0.48415624999999995,-0.00046841135025611075
0.48421875,-0.0004587040488616412
0.48428125,-0.00044991490127596623
0.48434374999999996,-0.0004427344756823548
0.48440625,-0.00042909709840338595
0.48446875,-0.00042688925177425396
0.48453124999999997,-0.0004274788739141583
0.48459375,-0.0004308486490852692
0.48465625,-0.00044530056295856435
0.48471875,-0.0004528367720387644
0.48478125,-0.00046150527808315467
0.48484375,-0.0004704015657333721
0.48490625,-0.00047873859104522604
0.48496874999999995,-0.00048564864589437096
0.48503125,-0.0004905446250763126
0.48509375,-0.0004928625185235264
0.48515624999999996,-0.0004924055756684725
0.48521875,-0.0004891553061654175
0.48528125,-0.00048336350050887794
0.48534374999999996,-0.0004755143779028234
0.48540625,-0.0004663038961552138
0.48546875,-0.00045651743397799593
0.48553124999999997,-0.00044702550302480604
0.48559375,-0.0004386440219216192
0.48565625,-0.0004233328458108504
0.48571875,-0.00041918446023976597
0.48578124999999994,-0.00041780207934508096
0.48584375,-0.0004192065151201879
0.48590625,-0.00043201002280149337
0.48596874999999995,-0.00043837873681831785
0.48603125,-0.00044632824146514927
0.48609375,-0.00045517527366997074
0.48615624999999996,-0.0004640464999955893
0.48621875,-0.00047206534582444615
0.48628125,-0.0004785397264593927
0.48634374999999996,-0.0004827636193789689
0.48640625,-0.0004843791417647042
0.48646875,-0.0004831558225575766
0.48653124999999997,-0.00047914856958446855
0.48659375,-0.00047277455801423424
0.48665625,-0.00046450789819466043
0.48671875,-0.0004550712193647846
0.48678125,-0.0004453150819518012
0.48684375,-0.00043608227810401634
0.48690625,-0.00042816816817306536
0.48696874999999995,-0.00041355513380726683
0.48703125,-0.0004101483518063609
0.48709375,-0.000409596019877681
0.48715624999999996,-0.00041179665115220754
0.48721875,-0.0004253499870655181
0.48728125,-0.00043224408058240016
0.48734374999999996,-0.00044054578421406226
0.48740625,-0.0004495652661102717
0.48746875,-0.00045826774112298074
0.48753124999999997,-0.0004660170183550874
0.48759375,-0.0004718830813694591
0.48765625,-0.0004754828410948875
0.48771875,-0.00047631724935533193
0.48778125,-0.0004743238092223545
0.48784375,-0.000469674400922257
0.48790625,-0.0004627436385556821
0.48796874999999995,-0.00045406645562129366
0.48803125,-0.00044446604229744086
0.48809375,-0.00043480325985216506
0.48815624999999996,-0.00042593382074539166
0.48821875,-0.00041856267463463714
0.48828125,-0.00040461737674302167
0.48834374999999997,-0.00040206397077528766
0.48840625,-0.0004023069112903538
0.48846875,-0.0004053156137785868
0.48853125,-0.00041955290583123306
0.48859375,-0.0004269964653381836
0.48865625,-0.0004355933186299052
0.48871875,-0.00044457084502501354
0.48878125,-0.000453149862266404
0.48884375,-0.00046047347467067373
0.48890625,-0.00046582893798525343
0.48896874999999995,-0.00046867018652854697
0.48903125000000003,-0.00046876956091751465
0.48909375,-0.00046601422787793945
0.48915624999999996,-0.00046066379538740876
0.48921875,-0.00045321803530938565
0.48928125,-0.00044427520449309005
0.48934374999999997,-0.00043460324485700835
0.48940625,-0.0004251422373260233
0.48946875,-0.0004165725191259545
0.48953125,-0.00040096191607445764
0.48959375,-0.00039659151758572597
0.48965625,-0.00039489447176542514
0.48971875,-0.0003960317745008157
0.48978125,-0.0003997811677286245
0.48984375,-0.0004145090405837937
0.48990625,-0.000422511362747624
0.48996874999999995,-0.000431302521655276
0.49003125000000003,-0.00044038784732434305
0.49009375,-0.0004487724755500855
0.49015624999999996,-0.00045558272749356143
0.49021875,-0.000460338089318002
0.49028125,-0.0004623796393975199
0.49034374999999997,-0.00046161595073988815
0.49040625,-0.00045823424724265177
0.49046875,-0.00045222692836710543
0.49053125,-0.00044438712341880043
0.49059375,-0.00043514982343055564
0.49065625,-0.0004255724281378437
0.49071875,-0.00041627095634899636
0.49078125,-0.00040818484516509657
0.49084375,-0.00039327260656310536
0.49090625,-0.00038958542966732734
0.49096874999999995,-0.0003887690989487075
0.49103125000000003,-0.0003906556907576214
0.49109375,-0.00040398179246171895
0.49115624999999996,-0.0004106144689364766
0.49121875,-0.0004189196465122641
0.49128125,-0.00042797751789256516
0.49134374999999997,-0.0004369271373952932
0.49140625,-0.0004449428952010559
0.49146875,-0.0004512635025585854
0.49153125,-0.0004553166505403411
0.49159375,-0.00045667345450850494
0.49165625,-0.0004552531412633093
0.49171875,-0.0004510361616300307
0.49178124999999995,-0.00044453844981206386
0.49184375,-0.0004361588226730051
0.49190625,-0.0004267809699724165
0.49196874999999995,-0.0004171676309765657
0.49203125000000003,-0.0004082085572399835
0.49209375,-0.00040067820294258094
0.49215624999999996,-0.00038654111983650596
0.49221875,-0.00038366155728801477
0.49228125,-0.00038360060858964873
0.49234374999999997,-0.00038629057950141654
0.49240625,-0.00040031609720543593
0.49246875,-0.00040765237452733416
0.49253125,-0.0004162009676209194
0.49259375,-0.00042537034459964873
0.49265625,-0.0004341713919257112
0.49271875,-0.00044179432097356947
0.49278125,-0.00044760411918221
0.49284375,-0.0004509619106820295
0.49290625,-0.0004515717521924867
0.49296874999999996,-0.00044934227615251593
0.49303125000000003,-0.0004444432268397164
0.49309375,-0.00043739152571097006
0.49315624999999996,-0.0004287155894813349
0.49321875,-0.0004192187965653543
0.49328125,-0.00040977100860367655
0.49334374999999997,-0.00040116350100266596
0.49340625,-0.00039420302750659
0.49346875,-0.00038077840313684164
0.49353125,-0.00037875639872966826
0.49359375,-0.00037953408058086224
0.49365625,-0.00038304282616073715
0.49371875,-0.00039775589116450294
0.49378125,-0.0004055531807569679
0.49384375,-0.000414419687201871
0.49390625,-0.0004235834913479397
0.49396874999999996,-0.00043221692854861216
0.49403125000000003,-0.0004394088826426487
0.49409375,-0.0004445615484555479
0.49415624999999996,-0.00044720663289980755
0.49421875,-0.00044704043059214105
0.49428125,-0.0004440649411122863
0.49434374999999997,-0.00043854675521362574
0.49440625,-0.00043103021890018856
0.49446875,-0.00042205966134695183
0.49453125,-0.0004124993655519951
0.49459375,-0.0004032669589496829
0.49465625,-0.00039510492786878904
0.49471875,-0.0003800399024211504
0.49478125,-0.0003760956255850212
0.49484375,-0.00037491942053662075
0.49490625,-0.00037656087034247665
0.49496874999999996,-0.00038959674355909524
0.49503125000000003,-0.00039620309538396237
0.49509375,-0.00040440953309944794
0.49515624999999996,-0.0004135212764978177
0.49521875,-0.0004226265593646403
0.49528125,-0.0004309573800551428
0.49534374999999997,-0.00043769200664701274
0.49540625,-0.00044222882502926303
0.49546875,-0.00044408090630211616
0.49553125,-0.00044316491314844164
0.49559375,-0.0004394645222006374
0.49565625,-0.0004333556825565424
0.49571875,-0.0004253329374928408
0.49578124999999995,-0.00041617249880247786
0.49584375,-0.00040668103840418163
0.49590625,-0.00039768996726100014
0.49596874999999996,-0.0003900032801449349
0.49603125000000003,-0.00037565948168717667
0.49609375,-0.000372531028638573
0.49615624999999997,-0.00037218743478305283
0.49621875,-0.00037465334073175094
0.49628125,-0.00038844969318524436
0.49634375,-0.00039562600181443364
0.49640625,-0.00040423478485206166
0.49646875,-0.0004134887952674804
0.49653125,-0.0004224606954120677
0.49659375,-0.00043042976988816317
0.49665625,-0.0004366391179440876
0.49671875,-0.0004405015846778576
0.49678125,-0.00044160160488497524
0.49684375000000003,-0.00043987176165473374
0.49690625,-0.0004354946641294405
0.49696874999999996,-0.0004288262178149052
0.49703125000000004,-0.000420472303417338
0.49709375,-0.00041114927153694525
0.49715624999999997,-0.0004017554670507212
0.49721875,-0.00039314039587853844
0.49728125,-0.00038601334168854307
0.49734375,-0.0003723394837174404
0.49740625,-0.0003700650735616179
0.49746875,-0.00037052442381595163
0.49753125,-0.0003738470330527932
0.49759375,-0.0003883554282649304
0.49765625,-0.0003960218846851826
0.49771875,-0.00040498288170116165
0.49778125,-0.0004142490112553493
0.49784375000000003,-0.0004231327213536709
0.49790625,-0.0004307134131190382
0.49796874999999996,-0.0004362641650713234
0.49803125000000004,-0.0004394623768747413
0.49809375,-0.000439780652292332
0.49815624999999997,-0.00043727840758997494
0.49821875,-0.0004322087416378864
0.49828125,-0.00042501762216570066
0.49834375,-0.00041633052325338454
0.49840625,-0.00040695988056954624
0.49846875,-0.00039779241958087797
0.49853125,-0.00038951396947670136
0.49859375,-0.0003742747283493053
0.49865625,-0.00037012739130612426
0.49871875,-0.00036868404541240407
0.49878125,-0.0003700248682084739
0.49884375000000003,-0.0003740860089457704
0.49890625,-0.00038927691159888755
0.49896874999999996,-0.0003974495797724742
0.49903125000000004,-0.00040661591516184814
0.49909375,-0.00041591423828153673
0.49915624999999997,-0.00042445268205243414
0.49921875,-0.0004315588063871362
0.49928125,-0.00043656002232875246
0.49934375,-0.0004389336010172523
0.49940625,-0.0004385461452447309
0.49946875,-0.00043540761252850585
0.49953125,-0.0004297265403246514
0.49959375,-0.00042205087351381704
0.49965625,-0.00041303569190312417
0.49971875,-0.0004036877501739852
0.49978125,-0.0003947651830384785
0.49984375000000003,-0.00038696613317565354
0.49990625,-0.00037228655902896146
0.49996874999999996,-0.00036893145932714866
0.5000312499999999,-0.00036829141707774016
0.50009375,-0.0003707642800748756
0.5001562500000001,-0.0003841728163399144
0.5002187499999999,-0.0003911753410198865
0.50028125,-0.0003997967788765544
0.5003437500000001,-0.00040904977091943406
0.5004062499999999,-0.0004182899689657918
0.50046875,-0.0004265340743116741
0.50053125,-0.00043322262884814416
0.50059375,-0.0004374760597117139
0.50065625,-0.0004391694388090478
0.50071875,-0.00043799092929257266
0.50078125,-0.0004339966202844131
0.50084375,-0.00042775941563694825
0.50090625,-0.00041962253358966695
0.50096875,-0.00041055243603251024
0.50103125,-0.00040127339503436693
0.50109375,-0.0003925534214729298
0.50115625,-0.0003853459452945185
0.50121875,-0.0003715514576710932
0.50128125,-0.0003689168826964684
0.50134375,-0.0003691516686827462
0.50140625,-0.00037223156714188965
0.50146875,-0.00038652492548903183
0.50153125,-0.00039411653740129005
0.5015937500000001,-0.00040308060728827533
0.5016562499999999,-0.00041242072904882493
0.50171875,-0.00042153682001661724
0.5017812500000001,-0.00042944685310804254
0.5018437499999999,-0.0004355111703275433
0.50190625,-0.0004390777822768782
0.5019687500000001,-0.00043991556076487803
0.5020312499999999,-0.00043797963023890774
0.50209375,-0.00043338330552278315
0.5021562500000001,-0.0004265904937899162
0.5022187499999999,-0.00041813172610086907
0.50228125,-0.0004089000776020951
0.5023437500000001,-0.00039974386717656074
0.5024062499999999,-0.0003914905601913321
0.50246875,-0.00038474727745382853
0.50253125,-0.0003717294736742538
0.50259375,-0.0003700203363363186
0.50265625,-0.00037110627260689144
0.50271875,-0.0003749273459206781
0.50278125,-0.00038993712244989043
0.50284375,-0.00039805589535445163
0.50290625,-0.0004072397952036358
0.50296875,-0.0004166846682982714
0.50303125,-0.00042552196320422286
0.50309375,-0.00043298728239780926
0.50315625,-0.00043844153705931144
0.50321875,-0.0004413433759227342
0.50328125,-0.00044139450595594154
0.50334375,-0.0004386284419923142
0.50340625,-0.0004333989684534023
0.5034687499999999,-0.0004261365166774306
0.50353125,-0.0004174537867222411
0.5035937500000001,-0.0004082002514415248
0.5036562499999999,-0.0003992105885598507
0.50371875,-0.00039133789408887787
0.5037812500000001,-0.0003766238481323625
0.5038437499999999,-0.0003730296164494995
0.50390625,-0.00037214951372124827
0.5039687500000001,-0.0003740958765093838
0.5040312499999999,-0.00038749850662657404
0.50409375,-0.0003943645527923756
0.5041562500000001,-0.00040289897950017417
0.5042187499999999,-0.0004122805258700221
0.50428125,-0.0004216826358758169
0.5043437500000001,-0.00043026892798272987
0.50440625,-0.000437303252384863
0.50446875,-0.0004420598972041251
0.50453125,-0.00044417788313992623
0.50459375,-0.00044344200463457273
0.50465625,-0.00044003443277820103
0.50471875,-0.00043417174220665433
0.50478125,-0.0004264223969257727
0.50484375,-0.00041755162702744597
0.50490625,-0.00040829832175234143
0.50496875,-0.00039965865834151737
0.50503125,-0.00039228234907935644
0.50509375,-0.0003782088704825659
0.50515625,-0.00037541696454712614
0.50521875,-0.00037542518303465555
0.50528125,-0.00037821759177417147
0.50534375,-0.0003923187215331414
0.5054062500000001,-0.0003997867820371148
0.50546875,-0.0004086890771936927
0.50553125,-0.0004182117132272012
0.5055937500000001,-0.0004274959467836653
0.5056562499999999,-0.000435758224619269
0.50571875,-0.0004421958725275496
0.5057812500000001,-0.0004462930137793114
0.5058437499999999,-0.00044765728275875105
0.50590625,-0.0004461848868349272
0.5059687500000001,-0.00044205995287695254
0.5060312499999999,-0.00043560884499806163
0.50609375,-0.00042753410261205105
0.5061562500000001,-0.0004184953520553411
0.5062187499999999,-0.0004093781880766534
0.50628125,-0.00040105517020724846
0.5063437500000001,-0.00039424907240905027
0.50640625,-0.00038089707026528474
0.50646875,-0.00037892958753549255
0.50653125,-0.0003797831391133544
0.50659375,-0.0003833788872444899
0.50665625,-0.00039820887064868915
0.50671875,-0.00040619039899286724
0.50678125,-0.0004153943824291781
0.50684375,-0.0004249603252197143
0.50690625,-0.0004340679167856368
0.50696875,-0.00044194176313635397
0.50703125,-0.0004477889406592217
0.50709375,-0.00045113705683540173
0.50715625,-0.00045175212212500426
0.50721875,-0.00044955840551851034
0.50728125,-0.00044467163840006263
0.50734375,-0.0004377910276235214
0.5074062500000001,-0.0004293974828278174
0.50746875,-0.0004203001642450535
0.50753125,-0.0004113433410355971
0.5075937500000001,-0.0004034224685995347
0.5076562499999999,-0.00038850541424768903
0.50771875,-0.0003846929534052218
0.5077812500000001,-0.00038345002655247595
0.5078437499999999,-0.0003852004193890951
0.50790625,-0.00038955672044058143
0.5079687500000001,-0.0004050439157259472
0.5080312499999999,-0.0004135448733639524
0.50809375,-0.00042299332952373814
0.5081562500000001,-0.000432547719340641
0.5082187499999999,-0.0004413751934136956
0.50828125,-0.0004487808218327505
0.5083437500000001,-0.00045401147496444694
0.50840625,-0.0004566450802360733
0.50846875,-0.0004564894619901866
0.50853125,-0.0004535548039953513
0.50859375,-0.0004480601063605108
0.50865625,-0.00044067824426871627
0.50871875,-0.00043209882206970973
0.50878125,-0.0004228965348879177
0.50884375,-0.0004142414437699471
0.50890625,-0.0004067924259818778
0.50896875,-0.00039250151885543427
0.50903125,-0.0003893784663570321
0.50909375,-0.00038915605083865434
0.50915625,-0.0003917090443912724
0.50921875,-0.0004055418405117528
0.50928125,-0.0004127752425716752
0.50934375,-0.00042170157335502667
0.5094062500000001,-0.0004313195250156346
0.50946875,-0.0004408496892104874
0.50953125,-0.0004493438686614809
0.5095937500000001,-0.0004562585257295443
0.5096562499999999,-0.0004608585932732029
0.50971875,-0.0004626452054133645
0.5097812500000001,-0.00046172432585638024
0.5098437499999999,-0.0004580158799490294
0.50990625,-0.00045215149698086404
0.5099687500000001,-0.0004443835466010071
0.5100312499999999,-0.0004354524808794988
0.51009375,-0.0004263950728613172
0.5101562500000001,-0.00041795702784226674
0.5102187499999999,-0.00041112157519031245
0.51028125,-0.00039756117715986083
0.5103437500000001,-0.0003952346022805808
0.51040625,-0.0003958018948522768
0.51046875,-0.0003991272890853381
0.51053125,-0.00041379326538253103
0.51059375,-0.00042154134932238796
0.51065625,-0.00043073433311069387
0.51071875,-0.0004404491889351547
0.51078125,-0.0004498967904912818
0.51084375,-0.0004579877046784406
0.51090625,-0.0004643410120274555
0.51096875,-0.00046819849465892793
0.51103125,-0.00046934511279195235
0.51109375,-0.00046761883433907303
0.51115625,-0.0004632574999286626
0.51121875,-0.00045661862486289645
0.51128125,-0.00044865685411434736
0.51134375,-0.00043964793686522563
0.5114062500000001,-0.0004307564563938854
0.51146875,-0.00042271947735908477
0.51153125,-0.00041632765933090343
0.5115937500000001,-0.00040347591581529896
0.5116562499999999,-0.0004020297085639557
0.51171875,-0.0004034323715063626
0.5117812500000001,-0.0004075370147239715
0.5118437499999999,-0.00042284579861309735
0.51190625,-0.0004312013007173321
0.5119687500000001,-0.00044059464419646255
0.5120312499999999,-0.0004503065249583868
0.51209375,-0.0004594586187812305
0.5121562500000001,-0.0004672503948329257
0.51221875,-0.0004729370663537555
0.51228125,-0.0004760955184423543
0.5123437500000001,-0.00047646478912581613
0.51240625,-0.000473956551207938
0.51246875,-0.0004689932300134189
0.51253125,-0.00046193366287793775
0.51259375,-0.0004535749872201372
0.51265625,-0.00044456658410056
0.51271875,-0.0004358985444921637
0.51278125,-0.00042829606335582915
0.51284375,-0.0004137958386177393
0.51290625,-0.00041043201827301035
0.51296875,-0.00040986421622274394
0.51303125,-0.0004120424746248408
0.51309375,-0.00042565175647288345
0.51315625,-0.00043279131224137346
0.5132187500000001,-0.0004415898192987877
0.51328125,-0.0004512381711177099
0.51334375,-0.00046090794912762023
0.5134062500000001,-0.0004697291170220885
0.5134687499999999,-0.0004770363030068142
0.51353125,-0.0004820478330072528
0.5135937500000001,-0.00048447062063845803
0.5136562499999999,-0.0004840848773633444
0.51371875,-0.00048091008619217945
0.5137812500000001,-0.000475292632813637
0.5138437499999999,-0.0004678654927437742
0.51390625,-0.00045926914189534096
0.5139687500000001,-0.0004503204391591159
0.5140312499999999,-0.00044187362928048424
0.51409375,-0.000434749230638673
0.5141562500000001,-0.0004209063093153359
0.51421875,-0.000418359525321807
0.51428125,-0.0004185487073045946
0.5143437500000001,-0.00042156428515935374
0.51440625,-0.00043590917779230687
0.51446875,-0.0004435950585932047
0.51453125,-0.0004527397819299034
0.51459375,-0.0004625212573427101
0.51465625,-0.0004720966381053168
0.51471875,-0.0004805998536919695
0.51478125,-0.0004872831716772816
0.51484375,-0.0004916837218045672
0.51490625,-0.0004933311855801481
0.51496875,-0.0004921976861565064
0.51503125,-0.0004883312755309052
0.51509375,-0.000482201348280524
0.51515625,-0.0004743721758852515
0.5152187500000001,-0.0004656042625228868
0.51528125,-0.0004567569794614451
0.51534375,-0.0004486542712535263
0.5154062500000001,-0.0004420389106806477
0.51546875,-0.0004289258621766462
0.51553125,-0.0004271549150827447
0.5155937500000001,-0.00042815198670104193
0.5156562499999999,-0.000431976475131407
0.51571875,-0.0004469610303289573
0.5157812500000001,-0.0004552082012253267
0.5158437499999999,-0.00046462106593943286
0.51590625,-0.0004744309740742775
0.5159687500000001,-0.00048385617596320707
0.5160312499999999,-0.0004919312579997961
0.51609375,-0.0004980862962403604
0.5161562500000001,-0.000501777157242228
0.51621875,-0.000502689981124918
0.51628125,-0.0005007603514536538
0.5163437500000001,-0.0004962197484435008
0.51640625,-0.0004896103745402336
0.51646875,-0.0004814647055645799
0.51653125,-0.0004726428357022597
0.51659375,-0.00046391248644300775
0.51665625,-0.00045621168038713356
0.51671875,-0.0004414720630772223
0.51678125,-0.0004377698079000292
0.51684375,-0.0004368131326598357
0.51690625,-0.0004386724794825936
0.51696875,-0.00044321334164929005
0.51703125,-0.00045888442698663323
0.51709375,-0.00046750642059703584
0.51715625,-0.0004771879176925717
0.5172187500000001,-0.0004870068400459199
0.51728125,-0.0004961302151442956
0.51734375,-0.0005037822886397522
0.5174062500000001,-0.0005093081540483296
0.51746875,-0.0005122894451746185
0.51753125,-0.0005124595495273332
0.5175937500000001,-0.0005098478183696228
0.5176562499999999,-0.0005046742964487233
0.51771875,-0.0004976052532134553
0.5177812500000001,-0.0004892623942277588
0.5178437499999999,-0.00048038591311655443
0.51790625,-0.0004719134937827829
0.5179687500000001,-0.0004645709478624527
0.5180312499999999,-0.00045047748039225843
0.51809375,-0.0004475149487706276
0.5181562500000001,-0.00044742625201962816
0.51821875,-0.00045005676012425944
0.51828125,-0.000464082222095874
0.5183437500000001,-0.00047152772018566047
0.51840625,-0.0004806257746062803
0.51846875,-0.0004904052749315768
0.51853125,-0.0005001149234925562
0.51859375,-0.0005090240650179531
0.51865625,-0.0005161372436263967
0.51871875,-0.0005211020260177113
0.51878125,-0.000523303788612442
0.51884375,-0.0005226227307730258
0.51890625,-0.0005193751008623348
0.51896875,-0.0005136295959818696
0.51903125,-0.0005061974887765816
0.51909375,-0.0004975953002467268
0.51915625,-0.0004887602393796528
0.5192187500000001,-0.0004806355062127454
0.51928125,-0.00047381147601280316
0.51934375,-0.00046035222330721715
0.5194062500000001,-0.0004582578049239644
0.51946875,-0.0004588030552074851
0.51953125,-0.0004622567394145516
0.5195937500000001,-0.0004771131040144927
0.5196562499999999,-0.0004849733841936765
0.51971875,-0.0004943890484222016
0.5197812500000001,-0.0005042008127249531
0.5198437499999999,-0.0005137916276897747
0.51990625,-0.0005223291951080775
0.5199687500000001,-0.0005288611452945666
0.52003125,-0.0005331675976300021
0.52009375,-0.0005346997300900158
0.5201562500000001,-0.0005332543921885355
0.52021875,-0.0005293864477203605
0.52028125,-0.0005230775597727388
0.5203437500000001,-0.0005153376092484133
0.52040625,-0.0005065781534803887
0.52046875,-0.0004979462812854524
0.52053125,-0.000490158597911558
0.52059375,-0.0004838094936680387
0.52065625,-0.00047103698291722784
0.52071875,-0.0004696588077520436
0.52078125,-0.0004710755978461767
0.52084375,-0.0004753049871079468
0.52090625,-0.0004906816265368152
0.52096875,-0.0004991839524952912
0.5210312500000001,-0.0005086961105320031
0.52109375,-0.0005186845232774753
0.52115625,-0.000528095735581248
0.5212187500000001,-0.0005361766054354511
0.52128125,-0.0005422284519050816
0.52134375,-0.0005456800207581103
0.5214062500000001,-0.0005465440216356199
0.52146875,-0.0005444835362136691
0.52153125,-0.000539896881950129
0.5215937500000001,-0.0005332221917770177
0.5216562499999999,-0.0005251137797418134
0.52171875,-0.0005163665441669796
0.5217812500000001,-0.0005078411344554279
0.5218437499999999,-0.0005003470184094111
0.52190625,-0.0004858990580457051
0.5219687500000001,-0.00048263846871318683
0.52203125,-0.0004820599402323572
0.52209375,-0.00048422891182936523
0.5221562500000001,-0.0004891901209584382
0.52221875,-0.0005051254253737453
0.52228125,-0.000514045355351489
0.5223437500000001,-0.0005238067803715329
0.52240625,-0.0005337047174720014
0.52246875,-0.0005429239583350648
0.52253125,-0.0005504712709940088
0.52259375,-0.0005559460694323434
0.52265625,-0.0005588311775102245
0.52271875,-0.0005587985388163519
0.52278125,-0.0005560895921004894
0.52284375,-0.0005509123597781732
0.52290625,-0.0005437972669597654
0.52296875,-0.0005354584464208889
0.5230312500000001,-0.000526722807504508
0.52309375,-0.000518412600618412
0.52315625,-0.0005114020669343133
0.5232187500000001,-0.0004975784318894394
0.52328125,-0.0004950073495847696
0.52334375,-0.0004952266535346306
0.5234062500000001,-0.0004981865778188738
0.5234687499999999,-0.0005125385995484177
0.52353125,-0.0005202678094489016
0.5235937500000001,-0.0005295335654731531
0.5236562499999999,-0.0005394805323514357
0.52371875,-0.0005492571232479579
0.5237812500000001,-0.0005580761602860251
0.5238437499999999,-0.0005652373830978275
0.52390625,-0.000570029828528093
0.5239687500000001,-0.0005721553349449515
0.52403125,-0.0005714543536548683
0.52409375,-0.000568015145198851
0.5241562500000001,-0.0005623099525334727
0.52421875,-0.0005548174674127604
0.52428125,-0.0005463167763909149
0.5243437500000001,-0.00053766056938441
0.52440625,-0.0005296236506715096
0.52446875,-0.0005230987765892647
0.52453125,-0.0005099128403350806
0.52459375,-0.0005080690557145717
0.52465625,-0.000509039099805611
0.52471875,-0.0005127525351048129
0.52478125,-0.0005277574136245411
0.52484375,-0.0005359765002140027
0.52490625,-0.0005454902662233238
0.52496875,-0.0005555322623553155
0.5250312500000001,-0.0005651521311885871
0.52509375,-0.0005736193196563127
0.52515625,-0.0005802312586780517
0.5252187500000001,-0.0005843636496370014
0.52528125,-0.0005857799578901923
0.52534375,-0.0005843170912890674
0.5254062500000001,-0.0005803017394459611
0.52546875,-0.0005740613180041168
0.52553125,-0.0005662319314893027
0.5255937500000001,-0.000557632270114225
0.5256562499999999,-0.0005490511396254172
0.52571875,-0.0005413818688447536
0.5257812500000001,-0.0005266246553197879
0.5258437499999999,-0.0005228528750783057
0.52590625,-0.0005217999328533951
0.5259687500000001,-0.0005235265363191383
0.52603125,-0.0005279309585822373
0.52609375,-0.0005435329372362602
0.5261562500000001,-0.0005522023379746221
0.52621875,-0.0005619310668949912
0.52628125,-0.0005720146768703679
0.5263437500000001,-0.000581415691081881
0.52640625,-0.0005894800663803351
0.52646875,-0.0005954703654077534
0.52653125,-0.000598918675870655
0.52659375,-0.0005996374714467845
0.52665625,-0.0005975177638361112
0.52671875,-0.0005928505952597363
0.52678125,-0.0005861547992995486
0.52684375,-0.0005781023453756071
0.52690625,-0.0005694349039704477
0.52696875,-0.0005610157395958132
0.5270312500000001,-0.0005537479951202712
0.52709375,-0.0005395756486473863
0.52715625,-0.0005364822194615787
0.5272187500000001,-0.0005361533802122342
0.52728125,-0.0005385945420702809
0.52734375,-0.000543719924863767
0.5274062500000001,-0.000559892605466697
0.52746875,-0.0005689200260212135
0.52753125,-0.0005788257508677064
0.5275937500000001,-0.000588777478273593
0.5276562499999999,-0.0005979891938198145
0.52771875,-0.000605600767070405
0.5277812500000001,-0.0006109835316718687
0.52784375,-0.0006137218405682238
0.52790625,-0.0006137037840980575
0.5279687500000001,-0.0006109141596870316
0.52803125,-0.0006057496356115383
0.52809375,-0.0005986011668275837
0.5281562500000001,-0.0005903423216087056
0.52821875,-0.0005817318949362382
0.52828125,-0.0005735823531673317
0.5283437500000001,-0.0005667712188744539
0.52840625,-0.0005531777481648931
0.52846875,-0.0005507953235765473
0.52853125,-0.0005511785016814597
0.52859375,-0.0005543840893368762
0.52865625,-0.0005688162105489947
0.52871875,-0.0005768450106411055
0.52878125,-0.0005861486559599755
0.5288437500000001,-0.0005961801897204216
0.52890625,-0.0006060711175802647
0.52896875,-0.0006148935578709699
0.5290312500000001,-0.0006220567497965748
0.52909375,-0.000626820301713002
0.52915625,-0.0006289144295108517
0.5292187500000001,-0.000628170201358691
0.52928125,-0.0006247565148089218
0.52934375,-0.000619074860963055
0.5294062500000001,-0.0006115932877486172
0.52946875,-0.0006031472076388905
0.52953125,-0.0005945294231448905
0.5295937500000001,-0.0005866989939826428
0.5296562499999999,-0.0005802597783749752
0.52971875,-0.0005673523338475678
0.5297812500000001,-0.0005656730442729907
0.52984375,-0.0005667652733810508
0.52990625,-0.0005706849975098405
0.5299687500000001,-0.0005857980419842201
0.53003125,-0.0005941747301207723
0.53009375,-0.0006037378936093046
0.5301562500000001,-0.0006139013387322922
0.53021875,-0.0006237129546641101
0.53028125,-0.0006320629422683563
0.5303437500000001,-0.0006386914479244235
0.53040625,-0.0006428152878442117
0.53046875,-0.0006442329385892565
0.53053125,-0.0006427509275817381
0.53059375,-0.0006387153705131182
0.53065625,-0.000632561920117472
0.53071875,-0.0006247873449724065
0.53078125,-0.0006162748111634142
0.5308437500000001,-0.0006077272793453548
0.53090625,-0.0006003186007549205
0.53096875,-0.0005856088207043392
0.5310312500000001,-0.0005820944651926951
0.53109375,-0.0005810496626408312
0.53115625,-0.0005829753339922084
0.5312187500000001,-0.0005875838696249719
0.53128125,-0.0006032564284745023
0.53134375,-0.0006121063824360284
0.5314062500000001,-0.0006218731417965695
0.53146875,-0.0006319811911980958
0.53153125,-0.0006414903748342554
0.5315937500000001,-0.0006495975520587477
0.5316562499999999,-0.0006556532087837602
0.53171875,-0.0006591464686823145
0.5317812500000001,-0.0006597958600969289
0.53184375,-0.0006577631731447056
0.53190625,-0.0006531873734426444
0.5319687500000001,-0.0006465014734035879
0.53203125,-0.0006384971545771653
0.53209375,-0.0006299070718385827
0.5321562500000001,-0.0006216165623387365
0.53221875,-0.0006144520812878251
0.53228125,-0.0006003279477320156
0.5323437500000001,-0.0005974068402569421
0.53240625,-0.0005972118424928119
0.53246875,-0.000599790191996144
0.53253125,-0.0006050235423819411
0.53259375,-0.0006212485895830261
0.53265625,-0.00063038342182338
0.53271875,-0.0006404182527267807
0.53278125,-0.0006504362372174166
0.5328437500000001,-0.0006596769515931078
0.53290625,-0.0006673393876440448
0.53296875,-0.0006727885290186281
0.5330312500000001,-0.0006756026361333378
0.53309375,-0.0006756238765683598
0.53315625,-0.0006728809254100479
0.5332187500000001,-0.0006677589561242467
0.53328125,-0.0006607329065125012
0.53334375,-0.0006524921967479003
0.5334062500000001,-0.0006439475749581147
0.5334687499999999,-0.0006358615063703776
0.53353125,-0.0006290686604863427
0.5335937500000001,-0.0006155322828775012
0.5336562499999999,-0.0006133170523794917
0.53371875,-0.0006137527937415121
0.5337812500000001,-0.0006170554755091234
0.53384375,-0.0006316237460606833
0.53390625,-0.0006396082331545927
0.5339687500000001,-0.0006489898798294688
0.53403125,-0.0006591363037262848
0.53409375,-0.0006690632957040768
0.5341562500000001,-0.0006779442954118267
0.53421875,-0.0006851412522534059
0.53428125,-0.0006900060847445794
0.5343437500000001,-0.0006921422953445749
0.53440625,-0.0006914946842604686
0.53446875,-0.0006881575365119477
0.53453125,-0.0006825128429562288
0.53459375,-0.0006751067061704918
0.53465625,-0.0006667696646264834
0.53471875,-0.0006582224955790639
0.53478125,-0.0006504323772672238
0.5348437500000001,-0.0006440822743139785
0.53490625,-0.0006311061684122904
0.53496875,-0.0006295047230561457
0.5350312500000001,-0.0006306990333422441
0.53509375,-0.0006346214030486103
0.53515625,-0.0006497786925633159
0.5352187500000001,-0.0006581946593645777
0.53528125,-0.0006678545739262354
0.53534375,-0.000678033464024265
0.5354062500000001,-0.0006877566403986485
0.53546875,-0.0006963287148325226
0.53553125,-0.0007030270473267694
0.5355937500000001,-0.0007072550144318901
0.53565625,-0.0007087075141772869
0.53571875,-0.0007073995914229567
0.5357812500000001,-0.0007034574368875307
0.53584375,-0.0006973765921976793
0.53590625,-0.0006896955994617204
0.5359687500000001,-0.0006812123651119203
0.53603125,-0.0006727945532625512
0.53609375,-0.0006652874674705211
0.5361562500000001,-0.0006506500066755239
0.53621875,-0.0006470666216406573
0.53628125,-0.0006461077497680046
0.5363437500000001,-0.0006479220502393079
0.53640625,-0.0006525214104183552
0.53646875,-0.0006682271860901923
0.53653125,-0.0006769861171369296
0.53659375,-0.0006868834893769826
0.5366562500000001,-0.0006970096884835533
0.53671875,-0.0007065946219880354
0.53678125,-0.0007147608648373355
0.5368437500000001,-0.0007208777136432226
0.53690625,-0.0007244647701736412
0.53696875,-0.0007252814829868531
0.5370312500000001,-0.0007233804181496495
0.53709375,-0.0007189394333890903
0.53715625,-0.0007123409151122348
0.5372187500000001,-0.000704429484949684
0.53728125,-0.0006958969007346757
0.53734375,-0.0006876448949056785
0.5374062500000001,-0.000680485560278804
0.53746875,-0.0006663846051502692
0.53753125,-0.0006633681653349793
0.5375937500000001,-0.0006630634067608526
0.53765625,-0.0006656099989652137
0.53771875,-0.000670782508998935
0.5377812500000001,-0.0006870383536252411
0.53784375,-0.0006961641218373726
0.53790625,-0.000706179025777777
0.5379687500000001,-0.0007162270210361102
0.53803125,-0.0007255624962119317
0.53809375,-0.0007333927024345058
0.5381562500000001,-0.0007389339581010956
0.53821875,-0.0007419039710369335
0.53828125,-0.0007421017024852317
0.5383437500000001,-0.0007394996900117884
0.53840625,-0.0007345291612630422
0.53846875,-0.00072761049066139
0.53853125,-0.0007195175291392075
0.53859375,-0.0007109277179365853
0.5386562500000001,-0.0007028641779793371
0.53871875,-0.0006960510372464729
0.53878125,-0.000682508487389405
0.5388437500000001,-0.0006801636616048518
0.53890625,-0.0006805428471924613
0.53896875,-0.0006837101285981084
0.5390312500000001,-0.0006981517394705761
0.53909375,-0.0007061073999838907
0.53915625,-0.0007155284036269999
0.5392187500000001,-0.0007255790827808417
0.53928125,-0.0007357304173949697
0.53934375,-0.0007445839003168003
0.5394062500000001,-0.0007520261257455627
0.53946875,-0.0007571088973680334
0.53953125,-0.0007593592116249548
0.5395937500000001,-0.0007590038816588651
0.53965625,-0.0007558004415492009
0.53971875,-0.0007503806093697649
0.5397812500000001,-0.000743018745021605
0.53984375,-0.0007347417024467992
0.53990625,-0.0007262476288866296
0.5399687500000001,-0.0007184130925621396
0.54003125,-0.0007120064474123167
0.54009375,-0.00069878284874203
0.5401562500000001,-0.0006971801105648545
0.54021875,-0.0006982803827543516
0.54028125,-0.0007019944093657055
0.5403437500000001,-0.0007170610524551285
0.54040625,-0.0007254099938126951
0.54046875,-0.0007351386466815379
0.54053125,-0.0007452977116595566
0.54059375,-0.0007550670724467828
0.5406562500000001,-0.0007638535287363482
0.54071875,-0.0007706540751914737
0.54078125,-0.000775158808787077
0.5408437500000001,-0.0007768188388034281
0.54090625,-0.000775797309985754
0.54096875,-0.0007720584289856586
0.5410312500000001,-0.000766138293932718
0.54109375,-0.0007585222323026192
0.54115625,-0.0007501566160244347
0.5412187500000001,-0.0007417768648514123
0.54128125,-0.0007342103284143503
0.54134375,-0.0007195282297757649
0.5414062500000001,-0.0007157141913828602
0.54146875,-0.0007146895877893633
0.54153125,-0.0007163794984638844
0.5415937500000001,-0.0007207374250734477
0.54165625,-0.0007362744950981243
0.54171875,-0.0007450046892047424
0.5417812500000001,-0.0007548612634340202
0.54184375,-0.0007650738913874827
0.54190625,-0.0007747008321039237
0.5419687500000001,-0.0007831398438557444
0.54203125,-0.0007894153598242137
0.54209375,-0.0007932996055529662
0.5421562500000001,-0.0007944204607395061
0.54221875,-0.0007927443594068218
0.54228125,-0.000788511477973472
0.5423437500000001,-0.0007821585839566311
0.54240625,-0.0007743705917585067
0.54246875,-0.0007659092280480617
0.54253125,-0.0007576389798284733
0.54259375,-0.0007504366411205388
0.5426562500000001,-0.0007360934297906407
0.54271875,-0.0007329182269808221
0.54278125,-0.0007324484631660855
0.5428437500000001,-0.0007347787428481078
0.54290625,-0.0007397604369078492
0.54296875,-0.0007557970525217117
0.5430312500000001,-0.0007648423264064313
0.54309375,-0.0007748682922335548
0.54315625,-0.0007849601136792478
0.5432187500000001,-0.0007944092685205073
0.54328125,-0.0008023941588570782
0.54334375,-0.0008082288249882316
0.5434062500000001,-0.0008115485875144074
0.54346875,-0.0008120645216858069
0.54353125,-0.0008097716525395371
0.5435937500000001,-0.0008049860196820413
0.54365625,-0.0007983354720680139
0.54371875,-0.0007902626240233884
0.5437812500000001,-0.00078177385053637
0.54384375,-0.0007736893965765018
0.54390625,-0.0007667738572615379
0.5439687500000001,-0.0007529083124467456
0.54403125,-0.0007503724196661066
0.54409375,-0.0007504747583154114
0.5441562500000001,-0.0007534100135899585
0.54421875,-0.0007588931980179181
0.54428125,-0.0007753793628934164
0.5443437500000001,-0.0007846524762415014
0.54440625,-0.0007948082791712982
0.5444687500000001,-0.0008048719545137029
0.54453125,-0.0008140642293161179
0.54459375,-0.0008216196010613422
0.5446562500000001,-0.0008269538449558883
0.54471875,-0.0008296723596567662
0.54478125,-0.000829499352617849
0.5448437500000001,-0.0008266694099404379
0.54490625,-0.0008215387669169988
0.54496875,-0.0008144149458364988
0.5450312500000001,-0.0008062761807186986
0.54509375,-0.0007978158451693515
0.54515625,-0.0007898656642412877
0.5452187500000001,-0.0007832500940279374
0.54528125,-0.0007699603526319376
0.54534375,-0.0007679637967945713
0.5454062500000001,-0.0007686782995892927
0.5454687500000001,-0.0007721454884599965
0.54553125,-0.0007869557514009334
0.5455937500000001,-0.0007951493650450586
0.54565625,-0.0008046931392625897
0.54571875,-0.0008148233540495597
0.5457812500000001,-0.0008247575567178547
0.54584375,-0.0008337043274607506
0.54590625,-0.0008408183952070478
0.5459687500000001,-0.0008455911826379808
0.54603125,-0.0008477381530469646
0.54609375,-0.0008470260078793923
0.5461562500000001,-0.000843679500921124
0.54621875,-0.0008380588051005722
0.54628125,-0.0008306605422939289
0.5463437500000001,-0.0008223385009619652
0.54640625,-0.0008139603682301294
0.5464687500000001,-0.0008062877814392355
0.54653125,-0.0008000718961460596
0.54659375,-0.0007873036403934081
0.5466562500000001,-0.0007858170956469845
0.54671875,-0.0007871016524280544
0.54678125,-0.0007911751140094042
0.5468437500000001,-0.0008064801283141354
0.54690625,-0.0008149992704882952
0.54696875,-0.0008247818404456403
0.5470312500000001,-0.0008349622957448816
0.54709375,-0.0008447242027632695
0.54715625,-0.0008533035404763092
0.5472187500000001,-0.0008600545946897825
0.54728125,-0.0008643341498213164
0.54734375,-0.0008658872270645851
0.5474062500000001,-0.0008645930569604471
0.5474687500000001,-0.0008608120095802418
0.54753125,-0.0008547100115574441
0.5475937500000001,-0.0008471295008420227
0.54765625,-0.0008387491781287476
0.54771875,-0.0008304509539109883
0.5477812500000001,-0.0008229526186107616
0.54784375,-0.0008084565962266366
0.54790625,-0.0008049741001664723
0.5479687500000001,-0.0008041437700196941
0.54803125,-0.0008059820558349029
0.54809375,-0.0008105979847432415
0.5481562500000001,-0.0008262619241686808
0.54821875,-0.0008352245537741748
0.54828125,-0.000845129018708056
0.5483437500000001,-0.0008553280463455271
0.54840625,-0.00086489519805618
0.5484687500000001,-0.0008731965430003319
0.54853125,-0.0008793821360877918
0.54859375,-0.0008832198971472777
0.5486562500000001,-0.0008841714961573127
0.54871875,-0.0008824295666199078
0.54878125,-0.000877966634629905
0.5488437500000001,-0.000871604072032274
0.54890625,-0.0008637711623244587
0.54896875,-0.0008554307080877871
0.5490312500000001,-0.0008471433137890172
0.54909375,-0.0008401156069184484
0.54915625,-0.000826037226042034
0.5492187500000001,-0.0008228352682795037
0.54928125,-0.0008226140565769091
0.54934375,-0.0008250673345076565
0.5494062500000001,-0.0008301670027423547
0.5494687500000001,-0.0008463836642428474
0.54953125,-0.0008556973105040278
0.5495937500000001,-0.0008657143133841208
0.54965625,-0.0008757907744392987
0.54971875,-0.0008852123012463992
0.5497812500000001,-0.0008930895270484879
0.54984375,-0.0008988821748134451
0.54990625,-0.0009019305439154635
0.5499687500000001,-0.0009025262669700579
0.55003125,-0.0009001178677720267
0.55009375,-0.0008954111191614711
0.5501562500000001,-0.0008885836412153292
0.55021875,-0.0008806714052358652
0.55028125,-0.0008722496517987108
0.5503437500000001,-0.0008641659196238216
0.55040625,-0.0008572561616946583
0.5504687500000001,-0.0008436969572372527
0.55053125,-0.0008411022707582039
0.55059375,-0.0008414131232881844
0.5506562500000001,-0.000844354207454337
0.55071875,-0.0008500206475309247
0.55078125,-0.0008666533775313068
0.5508437500000001,-0.0008760373685357953
0.55090625,-0.0008861776070851896
0.55096875,-0.0008962952414108202
0.5510312500000001,-0.0009054485592147471
0.55109375,-0.0009129764658011921
0.55115625,-0.0009183968075672094
0.5512187500000001,-0.0009210154799108444
0.5512812500000001,-0.0009209026801104692
0.55134375,-0.0009181015570401338
0.5514062500000001,-0.0009128045855212041
0.5514687500000001,-0.0009058541146540477
0.55153125,-0.000897739838757107
0.5515937500000001,-0.0008893413091306673
0.55165625,-0.0008814963843986473
0.55171875,-0.0008749436943674554
0.5517812500000001,-0.0008617662954187311
0.55184375,-0.0008598126450669041
0.55190625,-0.0008605807557201389
0.5519687500000001,-0.0008641760559706391
0.55203125,-0.0008789677096455589
0.55209375,-0.0008872076092985431
0.5521562500000001,-0.0008967377198973933
0.55221875,-0.0009070197443168185
0.5522812500000001,-0.0009169725942559104
0.5523437500000001,-0.0009259125203690266
0.55240625,-0.000933140803430002
0.5524687500000001,-0.0009379238927414574
0.55253125,-0.0009400668593993744
0.55259375,-0.0009394580209424325
0.5526562500000001,-0.0009361281387810991
0.55271875,-0.0009305401700372834
0.55278125,-0.0009232812450838401
0.5528437500000001,-0.0009150627064091268
0.55290625,-0.0009066317305095536
0.55296875,-0.0008990068282085928
0.5530312500000001,-0.000892818930424491
0.55309375,-0.000880078365156467
0.55315625,-0.0008786031869360833
0.5532187500000001,-0.0008799183794562515
0.5532812500000001,-0.0008840441582175784
0.55334375,-0.0008993488850793929
0.5534062500000001,-0.0009078643067365194
0.55346875,-0.000917647725466722
0.55353125,-0.0009278111629100888
0.5535937500000001,-0.0009376408504020994
0.55365625,-0.0009463295809856859
0.55371875,-0.0009531430791567957
0.5537812500000001,-0.0009574941603596315
0.55384375,-0.0009590914271999651
0.55390625,-0.0009579492052286254
0.5539687500000001,-0.0009541227158868515
0.55403125,-0.0009482333183958164
0.55409375,-0.0009407423706862678
0.5541562500000001,-0.0009323490758918127
0.55421875,-0.0009240568864523208
0.5542812500000001,-0.0009166159117144634
0.5543437500000001,-0.0009020636486425232
0.55440625,-0.0008985294431755192
0.5544687500000001,-0.0008976369907402332
0.55453125,-0.0008994155273804594
0.55459375,-0.0009039555289795387
0.5546562500000001,-0.0009196208831147301
0.55471875,-0.0009284918866162145
0.55478125,-0.0009384053775272072
0.5548437500000001,-0.0009486322820675616
0.55490625,-0.0009582903511453217
0.55496875,-0.0009666966703921059
0.5550312500000001,-0.000973034450640925
0.55509375,-0.0009768567290867336
0.55515625,-0.0009779854155824858
0.5552187500000001,-0.0009764122339503342
0.5552812500000001,-0.0009721921348974441
0.55534375,-0.0009658571968600704
0.5554062500000001,-0.0009581673764849363
0.5554687500000001,-0.0009497642331917425
0.55553125,-0.0009415549537850065
0.5555937500000001,-0.0009344325327723391
0.55565625,-0.0009201942017263709
0.55571875,-0.0009170944182180785
0.5557812500000001,-0.0009167001378568573
0.55584375,-0.0009189875682797666
0.55590625,-0.0009240361398976799
0.5559687500000001,-0.0009400837126342237
0.55603125,-0.0009491240191142336
0.55609375,-0.0009591818678647834
0.5561562500000001,-0.0009694335800688805
0.55621875,-0.000978932706932098
0.5562812500000001,-0.0009869312194696264
0.5563437500000001,-0.000992915781613736
0.55640625,-0.000996351060183559
0.5564687500000001,-0.00099699666886785
0.55653125,-0.0009948332163723303
0.55659375,-0.0009902275004161284
0.5566562500000001,-0.0009836031253679725
0.55671875,-0.0009758011022155261
0.55678125,-0.000967358703475224
0.5568437500000001,-0.0009592779606899249
0.55690625,-0.0009524540143229926
0.55696875,-0.0009385648713598205
0.5570312500000001,-0.0009359253155295788
0.55709375,-0.0009360511570030983
0.55715625,-0.0009388547085001087
0.5572187500000001,-0.0009443856969555686
0.5572812500000001,-0.0009607822066904359
0.55734375,-0.0009701058824082148
0.5574062500000001,-0.0009802184550745108
0.5574687500000001,-0.000990367627581118
0.55753125,-0.0009997028574020364
0.5575937500000001,-0.001007419485804642
0.55765625,-0.0010130185070193753
0.55771875,-0.0010159122919937702
0.5577812500000001,-0.0010160676707323263
0.55784375,-0.0010136033816383616
0.55790625,-0.0010085510862219635
0.5579687500000001,-0.0010016973142470686
0.55803125,-0.0009936609543329603
0.55809375,-0.0009852326647872833
0.5581562500000001,-0.0009773474173085939
0.55821875,-0.0009707904088202685
0.5582812500000001,-0.0009573428997110278
0.5583437500000001,-0.0009551975194612983
0.55840625,-0.0009557643432403229
0.5584687500000001,-0.0009591506577171505
0.55853125,-0.000973802713807842
0.55859375,-0.000981745851284202
0.5586562500000001,-0.0009911654603826994
0.55871875,-0.001001375616830405
0.55878125,-0.0010114860699867029
0.5588437500000001,-0.0010206452235051663
0.55890625,-0.0010279788791785066
0.55896875,-0.0010332253077852405
0.5590312500000001,-0.0010356949240400426
0.5590937500000001,-0.0010352387707830424
0.55915625,-0.0010323941685368779
0.5592187500000001,-0.001027015334980487
0.5592812500000001,-0.0010199036128163627
0.55934375,-0.0010118209101321468
0.5594062500000001,-0.0010034359516829378
0.5594687500000001,-0.0009958111722262186
0.55953125,-0.0009893798084396332
0.5595937500000001,-0.0009762895879764644
0.55965625,-0.0009747099457819014
0.55971875,-0.0009757615524185748
0.5597812500000001,-0.000979435364420217
0.55984375,-0.00099445941071781
0.55990625,-0.0010028754830986725
0.5599687500000001,-0.0010124518114879716
0.56003125,-0.0010227666728516369
0.5600937500000001,-0.001032658679674739
0.5601562500000001,-0.0010415224137862444
0.56021875,-0.0010487209029561573
0.5602812500000001,-0.0010534015554130721
0.5603437500000001,-0.0010554361522066985
0.56040625,-0.001054678819809779
0.5604687500000001,-0.0010512910649836393
0.56053125,-0.0010456340078904003
0.56059375,-0.001038339752474679
0.5606562500000001,-0.0010301531021840518
0.56071875,-0.0010218284061226518
0.56078125,-0.0010142727081997732
0.5608437500000001,-0.0009994991916635193
0.56090625,-0.0009955835677816355
0.56096875,-0.0009943679935144334
0.5610312500000001,-0.000995925714684348
0.5610937500000001,-0.0010000543857044963
0.56115625,-0.0010155338721628965
0.5612187500000001,-0.0010241526482037827
0.56128125,-0.0010340225206416712
0.56134375,-0.001044282273019767
0.5614062500000001,-0.0010540821072102663
0.56146875,-0.0010628349977012744
0.56153125,-0.0010695795733050434
0.5615937500000001,-0.0010739267465419838
0.56165625,-0.001075437314114941
0.56171875,-0.001074201152545043
0.5617812500000001,-0.0010705994787560263
0.56184375,-0.00106462865972249
0.56190625,-0.0010570624408831678
0.56196875,-0.00104880839853419
0.56203125,-0.001040639692020534
0.5620937500000001,-0.0010332315582183421
0.56215625,-0.0010186760602583222
0.56221875,-0.0010153096452583388
0.5622812500000001,-0.0010144565286122481
0.56234375,-0.0010164398044782003
0.56240625,-0.0010210909576690158
0.5624687500000001,-0.001036792196578068
0.56253125,-0.0010457281228337667
0.56259375,-0.001055669264189478
0.5626562500000001,-0.0010659628119369657
0.5627187499999999,-0.001075622465967152
0.56278125,-0.0010839759952843211
0.5628437500000001,-0.0010904710620183167
0.5629062499999999,-0.0010943495579054385
0.56296875,-0.0010954932530248124
0.5630312500000001,-0.001093912029399062
0.56309375,-0.0010897706791004186
0.56315625,-0.0010835494553915678
0.5632187500000001,-0.0010759076344399252
0.56328125,-0.0010676322647925202
0.56334375,-0.0010594857327043128
0.5634062500000001,-0.0010523284327221133
0.56346875,-0.001038205977126977
0.56353125,-0.0010350928608529597
0.56359375,-0.0010347270237587441
0.56365625,-0.0010370785494137336
0.56371875,-0.0010421448179011028
0.56378125,-0.0010582155924594855
0.56384375,-0.0010672273729395304
0.56390625,-0.0010773221217547369
0.56396875,-0.0010875875682870642
0.56403125,-0.0010971631842969648
0.5640937500000001,-0.0011052745744355927
0.56415625,-0.0011113174967820882
0.56421875,-0.0011148523919438241
0.5642812500000001,-0.0011155902851363309
0.5643437499999999,-0.0011135378146818614
0.56440625,-0.0011090585966559985
0.5644687500000001,-0.0011025927624569998
0.5645312499999999,-0.0010947898510385232
0.56459375,-0.001086506047854159
0.5646562500000001,-0.001078449561786779
0.5647187499999999,-0.0010715008804749737
0.56478125,-0.001057709526081932
0.5648437500000001,-0.0010549943147645097
0.5649062499999999,-0.0010550232466497306
0.56496875,-0.0010578137682392963
0.56503125,-0.0010632156188244701
0.56509375,-0.0010795808462005368
0.56515625,-0.001088884664518494
0.56521875,-0.0010990685966231067
0.56528125,-0.001109207448381
0.56534375,-0.001118645303105563
0.56540625,-0.001126472544855886
0.56546875,-0.0011321996381969401
0.56553125,-0.001135319557356712
0.56559375,-0.001135636948656385
0.56565625,-0.0011332632230353357
0.56571875,-0.0011284766467630145
0.5657812499999999,-0.0011217766715279562
0.56584375,-0.00111380843923653
0.56590625,-0.001105561498879526
0.5659687499999999,-0.0010976357900789324
0.56603125,-0.0010909372542300677
0.5660937500000001,-0.0010774526926710243
0.5661562499999999,-0.001075097562968988
0.56621875,-0.0010755680926825412
0.5662812500000001,-0.0010787315603153769
0.5663437499999999,-0.0010845619727913591
0.56640625,-0.0011012255175683605
0.5664687500000001,-0.0011105985925007195
0.5665312499999999,-0.0011208413727201647
0.56659375,-0.0011310121580944757
0.56665625,-0.0011402129274495076
0.5667187499999999,-0.0011478202703935209
0.56678125,-0.001153242167816107
0.56684375,-0.0011560447998543305
0.56690625,-0.0011559739503537586
0.56696875,-0.0011531983829745698
0.56703125,-0.0011481293786562846
0.56709375,-0.0011412972009398545
0.56715625,-0.0011332001724216126
0.56721875,-0.00112488299926021
0.56728125,-0.001117192101297515
0.56734375,-0.0011108113118089291
0.5674062499999999,-0.0010976909373573984
0.56746875,-0.0010957691832412797
0.56753125,-0.0010964936542472298
0.5675937499999999,-0.0011000386945587137
0.56765625,-0.0011149892469892037
0.56771875,-0.001123087404439671
0.5677812499999999,-0.0011327665174296966
0.56784375,-0.0011430827982814862
0.5679062500000001,-0.0011532694787221992
0.5679687499999999,-0.0011622220405725428
0.56803125,-0.0011695491595578172
0.5680937500000001,-0.001174554490234056
0.5681562499999999,-0.0011770592507395067
0.56821875,-0.0011765187125747367
0.56828125,-0.0011735815277286663
0.5683437499999999,-0.001168262691759188
0.56840625,-0.0011610322970789996
0.56846875,-0.001153068067102081
0.5685312499999999,-0.001144863069107424
0.56859375,-0.001137160574618018
0.56865625,-0.0011311011527056908
0.5687187499999999,-0.0011181469277166817
0.56878125,-0.0011167237564469051
0.5688437499999999,-0.001117944859773054
0.56890625,-0.0011219387201387154
0.56896875,-0.001137039599347106
0.5690312499999999,-0.0011455485245694258
0.56909375,-0.0011552937720074458
0.56915625,-0.0011654662549161754
0.5692187499999999,-0.0011755698969470596
0.56928125,-0.0011844237430643986
0.56934375,-0.001191555295700135
0.5694062499999999,-0.0011963627971222773
0.56946875,-0.0011983587516139205
0.56953125,-0.0011976409812019945
0.5695937499999999,-0.001194109805679855
0.56965625,-0.0011886425896191974
0.5697187499999999,-0.0011814509075265753
0.5697812499999999,-0.0011732798080117193
0.56984375,-0.001165109687004548
0.56990625,-0.0011575565331477938
0.5699687499999999,-0.0011430220338212865
0.57003125,-0.0011392982572384636
0.5700937500000001,-0.0011382150242344041
0.5701562500000001,-0.001139569629898557
0.57021875,-0.0011439640302845638
0.5702812500000001,-0.0011594523078229252
0.5703437500000001,-0.0011682333151625535
0.57040625,-0.0011781408974093077
0.5704687500000001,-0.0011884174461257307
0.57053125,-0.0011983351430604056
0.57059375,-0.001207114577922254
0.5706562500000001,-0.0012139201271312988
0.57071875,-0.0012183851255718053
0.57078125,-0.001220042282480266
0.5708437500000001,-0.0012189697092228613
0.5709062500000001,-0.0012153456958138645
0.57096875,-0.0012094810253931165
0.5710312500000001,-0.0012022596779292447
0.5710937500000001,-0.0011939517228133148
0.57115625,-0.0011858931604476625
0.5712187500000001,-0.0011787037622770502
0.57128125,-0.0011642496584672174
0.57134375,-0.0011608144125197645
0.5714062500000001,-0.0011600159668542082
0.57146875,-0.0011619922083135475
0.57153125,-0.001166572955721007
0.5715937500000001,-0.0011824343093664452
0.57165625,-0.0011913238319793268
0.57171875,-0.0012012790039429913
0.5717812500000001,-0.0012117169256610216
0.57184375,-0.00122154265630256
0.5719062500000001,-0.001230183566964367
0.57196875,-0.0012366414171310694
0.57203125,-0.0012407775185496045
0.5720937500000001,-0.0012421543782600575
0.57215625,-0.0012407419805007952
0.57221875,-0.0012368676982894705
0.5722812500000001,-0.0012308465706769717
0.57234375,-0.0012233816826425978
0.57240625,-0.0012151515173182206
0.5724687500000001,-0.0012070733495761904
0.57253125,-0.0011999638859372802
0.57259375,-0.001185879237346324
0.5726562500000001,-0.0011827476785376684
0.5727187499999999,-0.0011823516052900107
0.57278125,-0.001184602303493834
0.5728437500000001,-0.0011895701915699691
0.57290625,-0.0012056323615607933
0.57296875,-0.0012146989549442627
0.5730312500000001,-0.0012248079704085535
0.57309375,-0.0012351858198087068
0.57315625,-0.001244854733210933
0.5732187500000001,-0.0012532342361632684
0.57328125,-0.0012595183698645845
0.57334375,-0.0012633121991563884
0.5734062500000001,-0.0012643790750885425
0.57346875,-0.0012627193263004752
0.57353125,-0.001258538489316792
0.57359375,-0.001252288543517159
0.57365625,-0.0012446947403640038
0.57371875,-0.0012364865035432437
0.57378125,-0.0012285482225273814
0.57384375,-0.0012216772694154804
0.5739062500000001,-0.0012077409795116095
0.57396875,-0.0012048347499775264
0.57403125,-0.001204782082969591
0.5740937500000001,-0.0012074196552916416
0.57415625,-0.0012126622672634785
0.57421875,-0.0012289184860094504
0.5742812500000001,-0.0012381843703134499
0.5743437499999999,-0.0012483488896706738
0.57440625,-0.0012586761832685117
0.5744687500000001,-0.0012682815795630464
0.5745312499999999,-0.0012764342817485758
0.57459375,-0.0012824631501957284
0.5746562500000001,-0.001285961341978989
0.57471875,-0.0012867767215583303
0.57478125,-0.0012847493058390155
0.5748437500000001,-0.001280308390529089
0.57490625,-0.0012739472606929092
0.57496875,-0.0012662495462529427
0.57503125,-0.0012580189812917142
0.57509375,-0.0012502323223884115
0.57515625,-0.0012434632878701862
0.57521875,-0.0012297324888632666
0.57528125,-0.0012272490984397422
0.57534375,-0.0012274231949700037
0.57540625,-0.0012304073242127567
0.57546875,-0.0012359613773133271
0.57553125,-0.0012525339007976033
0.57559375,-0.0012617802297469893
0.57565625,-0.0012719783369393722
0.5757187500000001,-0.001282387751180128
0.5757812499999999,-0.0012918329339109552
0.57584375,-0.0012998779252535939
0.5759062500000001,-0.0013057044203266949
0.5759687499999999,-0.0013088487582212094
0.57603125,-0.0013093816552554038
0.5760937500000001,-0.001307187156344404
0.5761562499999999,-0.0013024950479693653
0.57621875,-0.0012959259087261185
0.5762812500000001,-0.0012881383920299097
0.5763437499999999,-0.0012799190323564066
0.57640625,-0.00127227153156112
0.5764687500000001,-0.001265709094527362
0.5765312499999999,-0.0012521800221823864
0.57659375,-0.001250057043706454
0.57665625,-0.001250603251329363
0.57671875,-0.0012538437148804371
0.57678125,-0.0012596012845254023
0.57684375,-0.0012763432051054596
0.57690625,-0.0012859118109911638
0.57696875,-0.0012961745915768055
0.57703125,-0.0013063565505944466
0.57709375,-0.0013159206199451698
0.57715625,-0.0013236912220040767
0.57721875,-0.0013292850295620606
0.57728125,-0.001332163957407248
0.57734375,-0.0013324197904762136
0.5774062499999999,-0.00132996506667854
0.57746875,-0.001325084664038946
0.57753125,-0.0013183953080110472
0.5775937499999999,-0.0013105903422745008
0.57765625,-0.0013024534471803018
0.5777187500000001,-0.0012948070607487622
0.5777812499999999,-0.00128834786543372
0.57784375,-0.001275280279231239
0.5779062500000001,-0.0012734513409323328
0.5779687499999999,-0.0012740941376257336
0.57803125,-0.0012776872460218414
0.5780937500000001,-0.001283696428143799
0.5781562499999999,-0.0013005958101152681
0.57821875,-0.0013103517070313514
0.57828125,-0.0013206485787120859
0.5783437499999999,-0.0013309598081710297
0.57840625,-0.0013401807320189973
0.57846875,-0.0013479012066794013
0.5785312499999999,-0.0013531724038375742
0.57859375,-0.0013559567467844175
0.57865625,-0.0013559787938745571
0.57871875,-0.0013533920654863266
0.57878125,-0.0013482791917572776
0.5788437499999999,-0.001341390629549008
0.57890625,-0.001333558868139774
0.57896875,-0.001325437923523437
0.5790312499999999,-0.0013178200421408992
0.57909375,-0.0013117628115551921
0.57915625,-0.0012987709608554693
0.5792187499999999,-0.0012970670469596574
0.57928125,-0.0012982309266280079
0.57934375,-0.001302074315408866
0.5794062499999999,-0.0013169606714693444
0.57946875,-0.0013255223064188582
0.57953125,-0.0013350371713041972
0.5795937499999999,-0.0013456922364898996
0.57965625,-0.0013557486205752062
0.57971875,-0.0013650250823250137
0.5797812499999999,-0.0013725499500364668
0.57984375,-0.0013777320246835673
0.57990625,-0.001380040451294931
0.5799687499999999,-0.0013797168003106125
0.58003125,-0.0013770504945837259
0.58009375,-0.0013719328507697803
0.5801562499999999,-0.0013648310007649336
0.58021875,-0.0013571436600178233
0.58028125,-0.0013487447413043918
0.5803437499999999,-0.001341496411391585
0.58040625,-0.0013266633612953466
0.58046875,-0.0013228015959968892
0.5805312499999999,-0.0013213534120522924
0.58059375,-0.0013228685782021715
0.5806562499999999,-0.0013268792122943102
0.58071875,-0.0013419922825270714
0.58078125,-0.0013508236947789715
0.5808437499999999,-0.0013605361152126405
0.58090625,-0.0013711242062110843
0.58096875,-0.0013812126115872736
0.5810312499999999,-0.001390354192264416
0.58109375,-0.0013975019679100323
0.58115625,-0.001402564282722632
0.5812187499999999,-0.0014048530481947236
0.58128125,-0.0014043349930169396
0.58134375,-0.0014012134191574085
0.5814062499999999,-0.001395840013716232
0.58146875,-0.0013888494996709827
0.5815312499999999,-0.0013810172571418061
0.5815937499999999,-0.0013729523526673712
0.58165625,-0.0013656234207474471
0.58171875,-0.0013511349367387876
0.5817812499999999,-0.001347311194297457
0.58184375,-0.0013461387621606091
0.58190625,-0.0013477787523501483
0.5819687499999999,-0.0013521499841246953
0.58203125,-0.0013676471141059882
0.58209375,-0.0013763169081927457
0.5821562499999999,-0.00138638290741383
0.58221875,-0.001396897351713007
0.58228125,-0.0014069281477783677
0.5823437499999999,-0.001415858438251226
0.58240625,-0.0014229623120512458
0.58246875,-0.0014278083985244244
0.58253125,-0.001429786363592464
0.58259375,-0.0014290496851767087
0.5826562499999999,-0.0014257647577226445
0.58271875,-0.0014203285369451188
0.58278125,-0.0014132267828804446
0.5828437499999999,-0.0014052532026381237
0.58290625,-0.0013972158760721665
0.58296875,-0.0013900442526699197
0.5830312499999999,-0.001375697744887966
0.58309375,-0.001372202282917595
0.58315625,-0.001371200172942122
0.5832187499999999,-0.0013730116813643056
0.58328125,-0.0013775844132065534
0.58334375,-0.0013933080781389773
0.5834062499999999,-0.0014021311958041655
0.58346875,-0.0014121931435639168
0.58353125,-0.0014226848068516068
0.5835937499999999,-0.0014327793491159119
0.58365625,-0.0014415353148210797
0.58371875,-0.0014485662918077291
0.5837812499999999,-0.0014530693715236465
0.58384375,-0.0014549426762841822
0.58390625,-0.001454080927971023
0.5839687499999999,-0.0014504959259907732
0.58403125,-0.0014448131358151817
0.58409375,-0.0014377361685749684
0.5841562499999999,-0.0014297792439389514
0.58421875,-0.0014217833624656784
0.58428125,-0.0014146978132459631
0.5843437499999999,-0.0014004623670892669
0.58440625,-0.0013971518161919744
0.58446875,-0.0013964693876482581
0.58453125,-0.0013985632546039406
0.58459375,-0.001403210433870622
0.5846562499999999,-0.0014190536656049219
0.58471875,-0.0014280681806893847
0.58478125,-0.0014381981845617772
0.5848437499999999,-0.0014486797310080818
0.58490625,-0.0014586981326086962
0.58496875,-0.0014675029385068372
0.5850312499999999,-0.0014742227505076116
0.58509375,-0.0014786566781222338
0.58515625,-0.0014803205937681252
0.5852187499999999,-0.0014792385204700845
0.58528125,-0.0014755559751618852
0.58534375,-0.001469774895376863
0.5854062499999999,-0.001462548947638434
0.58546875,-0.0014545463045869816
0.5855312500000001,-0.0014466376980055984
0.5855937499999999,-0.0014396836776401772
0.58565625,-0.0014256543601360305
0.58571875,-0.0014224933063727851
0.5857812499999999,-0.0014220164146909464
0.58584375,-0.001424299784328134
0.58590625,-0.0014292322171066546
0.5859687499999999,-0.0014452387559330954
0.58603125,-0.001454401144755868
0.58609375,-0.0014646231103262602
0.5861562499999999,-0.001475117635150583
0.58621875,-0.0014850358188641458
0.58628125,-0.001493551141460256
0.5863437499999999,-0.0015003395714312737
0.58640625,-0.001504652380923302
0.58646875,-0.001506100875229191
0.58653125,-0.0015047597870251062
0.58659375,-0.0015009337928917899
0.5866562499999999,-0.0014951519586977602
0.58671875,-0.0014879355336446312
0.58678125,-0.0014798927812032028
0.5868437499999999,-0.001472058449218841
0.58690625,-0.0014651927680879306
0.58696875,-0.001451309611890328
0.5870312499999999,-0.0014483861907735318
0.58709375,-0.0014480460384769939
0.58715625,-0.0014505898140275558
0.5872187499999999,-0.0014557445238042588
0.58728125,-0.0014718794660576184
0.58734375,-0.0014811478343459972
0.5874062499999999,-0.0014914086700470938
0.58746875,-0.0015019959936084099
0.58753125,-0.0015118955904805248
0.5875937499999999,-0.0015204142794433759
0.58765625,-0.0015269761496133488
0.58771875,-0.0015310366484375115
0.5877812499999999,-0.0015322991954336562
0.58784375,-0.0015309288115522846
0.58790625,-0.0015270796182419444
0.5879687499999999,-0.0015211960034276287
0.58803125,-0.0015138076841077763
0.58809375,-0.0015057839534745598
0.5881562499999999,-0.0014980655872497417
0.58821875,-0.0014913602260637482
0.58828125,-0.0014775513400047124
0.5883437499999999,-0.0014748489971854184
0.58840625,-0.001474690423114669
0.58846875,-0.0014775215930464686
0.58853125,-0.0014828021630552968
0.58859375,-0.0014990616433777082
0.5886562499999999,-0.0015084199112575664
0.58871875,-0.0015188177414384788
0.58878125,-0.0015292453662732325
0.5888437499999999,-0.0015391981256754755
0.58890625,-0.0015475425022320674
0.58896875,-0.0015539902226253885
0.5890312499999999,-0.0015581749419477514
0.58909375,-0.0015591693228748094
0.58915625,-0.001557674373452507
0.5892187499999999,-0.001553775217379691
0.58928125,-0.0015477562688711102
0.58934375,-0.0015402397320563727
0.5894062499999999,-0.0015323561728892224
0.58946875,-0.0015247819210261054
0.58953125,-0.0015180082744042367
0.5895937499999999,-0.0015043540260182425
0.58965625,-0.0015016312959783423
0.58971875,-0.0015018868478135772
0.5897812499999999,-0.0015048493749313385
0.58984375,-0.001510271793356513
0.58990625,-0.0015266325912711848
0.5899687499999999,-0.001536193414199638
0.59003125,-0.001546542614119184
0.59009375,-0.0015569430169593557
0.5901562499999999,-0.001566893291642342
0.59021875,-0.0015754202949591692
0.59028125,-0.0015817374616218308
0.59034375,-0.0015854662902066163
0.59040625,-0.0015866255374307608
0.59046875,-0.001584928280691525
0.59053125,-0.0015807659733811305
0.59059375,-0.001574654598021398
0.5906562499999999,-0.0015673258730439232
0.59071875,-0.0015593914395011302
0.59078125,-0.0015518170623851912
0.5908437499999999,-0.0015452937886545337
0.59090625,-0.0015318695703508828
0.59096875,-0.001529271753668876
0.5910312499999999,-0.0015295922425306724
0.59109375,-0.0015325824581065017
0.59115625,-0.0015382512291895467
0.5912187499999999,-0.0015547938891419394
0.59128125,-0.001564522676133634
0.5913437500000001,-0.001574824797297647
0.5914062499999999,-0.0015853737358768744
0.59146875,-0.0015950069925910124
0.59153125,-0.0016035060433798876
0.5915937499999999,-0.0016097033883818584
0.59165625,-0.0016134051672336697
0.59171875,-0.0016144482554148326
0.5917812499999999,-0.0016126158760870965
0.59184375,-0.0016083633411396459
0.59190625,-0.0016022456856569015
0.5919687499999999,-0.001594899453244293
0.59203125,-0.0015869618136997027
0.59209375,-0.0015793492684939847
0.5921562499999999,-0.0015729526674323757
0.59221875,-0.001559570408123448
0.59228125,-0.001557313286570633
0.59234375,-0.001557656222854531
0.59240625,-0.0015608168962034652
0.59246875,-0.0015665589353031778
0.59253125,-0.0015832924782632346
0.59259375,-0.00159291237882693
0.5926562499999999,-0.0016033019978176424
0.59271875,-0.0016138594350752627
0.59278125,-0.0016236164788338905
0.5928437499999999,-0.0016319965890022048
0.59290625,-0.0016379519679215401
0.59296875,-0.0016415781234834365
0.5930312499999999,-0.0016423930102055229
0.59309375,-0.001640550384111955
0.59315625,-0.0016362750658373906
0.5932187499999999,-0.0016301100446786884
0.59328125,-0.001622643294455002
0.5933437500000001,-0.001614649360709125
0.5934062499999999,-0.0016071163592107918
0.59346875,-0.0016008653034647463
0.59353125,-0.0015875746573725674
0.5935937499999999,-0.001585378430430398
0.59365625,-0.0015859615651852565
0.59371875,-0.0015891864050674304
0.5937812499999999,-0.0015949983822646924
0.59384375,-0.0016117546158676138
0.59390625,-0.001621473004171911
0.5939687499999999,-0.0016320373730056223
0.59403125,-0.0016425332127921397
0.59409375,-0.0016521096733364965
0.5941562499999999,-0.0016602933742621978
0.59421875,-0.0016664043689032099
0.59428125,-0.0016698769670588226
0.59434375,-0.0016706166032805086
0.59440625,-0.0016686085648877358
0.59446875,-0.0016642804902227346
0.59453125,-0.0016580061638923962
0.59459375,-0.0016505703209015177
0.5946562499999999,-0.0016425904872377287
0.59471875,-0.0016350787319849985
0.59478125,-0.0016289527569899598
0.5948437499999999,-0.0016156827629042192
0.59490625,-0.0016136303436736499
0.59496875,-0.0016142236461938325
0.5950312499999999,-0.0016176128049948252
0.59509375,-0.0016236326596472395
0.59515625,-0.0016405256075057162
0.5952187499999999,-0.001650097783252133
0.59528125,-0.0016608089805319123
0.5953437500000001,-0.0016712992584056174
0.5954062499999999,-0.0016808999637539651
0.59546875,-0.0016889380625131067
0.5955312500000001,-0.0016950294337305938
0.5955937499999999,-0.0016985708257236387
0.59565625,-0.001698982833915133
0.59571875,-0.001696945600064427
0.5957812499999999,-0.0016926028067882418
0.59584375,-0.0016863470508717004
0.59590625,-0.0016788804725930695
0.5959687499999999,-0.0016709957639721232
0.59603125,-0.0016634180104900254
0.59609375,-0.0016572114604514881
0.5961562499999999,-0.001644203029776345
0.59621875,-0.0016422046166286453
0.59628125,-0.0016430457620819072
0.59634375,-0.001646493389554124
0.59640625,-0.0016524753373118733
0.59646875,-0.0016694471995318955
0.59653125,-0.0016792940401309797
0.59659375,-0.0016897376310529288
0.5966562499999999,-0.0017002251328496684
0.59671875,-0.0017099914834821373
0.59678125,-0.0017180789526609341
0.5968437499999999,-0.0017238916371634105
0.59690625,-0.001727230156322715
0.59696875,-0.0017278452722148258
0.5970312499999999,-0.0017257152678582383
0.59709375,-0.00172120054144409
0.59715625,-0.0017148822298455532
0.5972187499999999,-0.0017074876443443146
0.59728125,-0.0016996337211889825
0.5973437500000001,-0.0016922535539359712
0.5974062499999999,-0.001685995198850876
0.59746875,-0.0016729289024839666
0.59753125,-0.0016711900187419138
0.5975937499999999,-0.0016720461208024479
0.59765625,-0.0016756675563894124
0.59771875,-0.0016817025362813875
0.5977812499999999,-0.0016987719980163934
0.59784375,-0.001708603894755821
0.59790625,-0.0017190826417976118
0.5979687499999999,-0.0017296580135052683
0.59803125,-0.0017392588738756043
0.59809375,-0.0017473672557481237
0.59815625,-0.0017532331594099088
0.59821875,-0.001756648980195244
0.59828125,-0.0017571325928768533
0.59834375,-0.0017548648793257807
0.59840625,-0.0017502969255560746
0.59846875,-0.0017440636903753512
0.59853125,-0.0017366153808613463
0.59859375,-0.0017287601872732553
0.5986562499999999,-0.0017213912040472124
0.59871875,-0.0017153045156266672
0.59878125,-0.0017023483997362504
0.5988437499999999,-0.0017004784058394645
0.59890625,-0.0017016005742207657
0.59896875,-0.0017053341309649639
0.5990312499999999,-0.0017113564932012826
0.59909375,-0.001728510749217052
0.5991562500000001,-0.0017382073252256713
0.5992187499999999,-0.0017489270052845965
0.59928125,-0.001759519312036384
0.5993437500000001,-0.0017690047313663887
0.5994062499999999,-0.0017772172733568833
0.59946875,-0.001782923425194663
0.59953125,-0.0017862624321269699
0.5995937499999999,-0.001786678885822901
0.59965625,-0.0017845879670390363
0.59971875,-0.0017799045518073972
0.5997812499999999,-0.001773426368600832
0.59984375,-0.00176607509359622
0.59990625,-0.0017584429726588205
0.5999687499999999,-0.001751029226340392
0.60003125,-0.0017448941716914496
0.60009375,-0.001732234414140249
0.60015625,-0.0017303089878999978
0.60021875,-0.0017312538857904985
0.60028125,-0.00173502199664477
0.60034375,-0.0017412722246226559
0.60040625,-0.0017585042861838485
0.60046875,-0.0017681828239741876
0.60053125,-0.0017789428400912868
0.60059375,-0.0017895544282678505
0.6006562499999999,-0.0017989663525050659
0.60071875,-0.0018069808698992287
0.60078125,-0.0018128774165962688
0.6008437499999999,-0.001815913618767595
0.60090625,-0.0018165607276863227
0.60096875,-0.0018140677885718354
0.6010312499999999,-0.0018096417024523748
0.60109375,-0.001803407150482432
0.6011562500000001,-0.0017957735667947505
0.6012187499999999,-0.0017879259789706156
0.60128125,-0.0017807041339223673
0.6013437500000001,-0.0017746682546862652
0.6014062499999999,-0.001761783655741117
0.60146875,-0.001760229955644274
0.60153125,-0.0017613103808180042
0.6015937499999999,-0.0017650705516399773
0.60165625,-0.0017713561156989244
0.60171875,-0.0017885312839044654
0.6017812499999999,-0.0017983407062580198
0.60184375,-0.0018090106181101254
0.60190625,-0.0018195039132786056
0.6019687499999999,-0.001828990825540576
0.60203125,-0.0018370590109328677
0.60209375,-0.0018428590021303676
0.60215625,-0.0018459361694125875
0.60221875,-0.0018463838468638638
0.60228125,-0.0018439976220806995
0.60234375,-0.001839425872145084
0.60240625,-0.0018331186505103625
0.60246875,-0.0018256065920296966
0.60253125,-0.0018177932969790436
0.60259375,-0.0018105891325377599
0.6026562499999999,-0.0018045048580760809
0.60271875,-0.0017917332921392332
0.60278125,-0.0017901469122170444
0.6028437499999999,-0.0017911453942947575
0.60290625,-0.0017949855208489601
0.60296875,-0.001801154506729602
0.6030312499999999,-0.0018184452722549843
0.60309375,-0.001828331946244141
0.6031562500000001,-0.0018389501035452269
0.6032187499999999,-0.0018494237482640855
0.60328125,-0.0018589479731100991
0.6033437500000001,-0.0018668575799012238
0.6034062499999999,-0.0018725363968698228
0.60346875,-0.0018758498822915443
0.60353125,-0.0018762550906349929
0.6035937499999999,-0.001873841409662777
0.60365625,-0.0018692496724774105
0.60371875,-0.0018628227059885247
0.6037812499999999,-0.0018553031823769495
0.60384375,-0.0018474327021869644
0.60390625,-0.001840246151127184
0.6039687499999999,-0.0018342082159209794
0.60403125,-0.0018213263438040667
0.60409375,-0.0018197876349688863
0.60415625,-0.0018209968010923505
0.60421875,-0.0018247577399627263
0.60428125,-0.0018310397156010155
0.60434375,-0.0018481207815234796
0.60440625,-0.0018580467495182967
0.60446875,-0.0018686641328660852
0.60453125,-0.0018791530609779741
0.60459375,-0.0018887163462921533
0.6046562499999999,-0.001896661609040673
0.60471875,-0.0019023435502288771
0.60478125,-0.0019054884547100165
0.6048437499999999,-0.0019058124460574755
0.60490625,-0.001903583082301992
0.60496875,-0.001898927305631723
0.6050312499999999,-0.0018924313166366336
0.60509375,-0.0018848949046955804
0.6051562500000001,-0.0018770794240484875
0.6052187499999999,-0.0018699548646237268
0.60528125,-0.001864086673557433
0.6053437500000001,-0.0018511164848540457
0.6054062499999999,-0.0018494523737272034
0.60546875,-0.001850581063327611
0.6055312500000001,-0.001854466085358858
0.6055937499999999,-0.0018609150282967307
0.60565625,-0.0018779181817689533
0.60571875,-0.001887745379973757
0.6057812499999999,-0.0018984800365825366
0.60584375,-0.001908944467433303
0.60590625,-0.0019184573491440385
0.60596875,-0.0019262997675674534
0.60603125,-0.0019320249109532062
0.60609375,-0.0019351502357373013
0.60615625,-0.0019356091204002779
0.60621875,-0.0019333262456371625
0.60628125,-0.001928617115547801
0.60634375,-0.0019222328516293394
0.60640625,-0.0019147219778486019
0.60646875,-0.0019068892997774894
0.60653125,-0.0018996883772696704
0.60659375,-0.0018937032649114643
0.6066562499999999,-0.0018808311899159297
0.60671875,-0.0018792192061112822
0.60678125,-0.0018804639307452853
0.6068437499999999,-0.0018841051893256633
0.60690625,-0.0018904545859192434
0.6069687500000001,-0.0019075583783026429
0.6070312499999999,-0.0019174479696232732
0.60709375,-0.001928085670985527
0.6071562500000001,-0.00193854246374274
0.6072187499999999,-0.0019480258593457742
0.60728125,-0.0019561751134259675
0.6073437500000001,-0.0019619007385662385
0.6074062499999999,-0.0019649336652576704
0.60746875,-0.001965257932810216
0.60753125,-0.001963111646658071
0.6075937499999999,-0.0019584276222420136
0.60765625,-0.0019520739297306522
0.60771875,-0.0019446198676152798
0.6077812499999999,-0.0019367628479251622
0.60784375,-0.001929470262794275
0.60790625,-0.0019233589557350744
0.60796875,-0.001910661253671675
0.60803125,-0.0019090972400513662
0.60809375,-0.0019101727182121858
0.60815625,-0.0019139238100277095
0.60821875,-0.0019203784491560183
0.60828125,-0.001937467299014714
0.60834375,-0.0019473573866459065
0.60840625,-0.0019579446435102205
0.60846875,-0.001968333477137041
0.60853125,-0.001977934389168233
0.60859375,-0.001985912226964995
0.6086562499999999,-0.001991583275393942
0.60871875,-0.0019949768195812317
0.60878125,-0.0019952408328534066
0.6088437499999999,-0.0019929631105203988
0.60890625,-0.0019882165666186766
0.6089687500000001,-0.001982023475828869
0.6090312499999999,-0.001974605417840808
0.60909375,-0.001966765623957603
0.6091562500000001,-0.001959501027107763
0.6092187499999999,-0.0019532782534965737
0.60928125,-0.001940484263075401
0.6093437500000001,-0.0019391565939461675
0.6094062499999999,-0.0019399469068062253
0.60946875,-0.0019438931502959306
0.60953125,-0.001950030517084117
0.6095937499999999,-0.0019672375950512966
0.60965625,-0.0019769552829793785
0.60971875,-0.0019877637837477785
0.6097812499999999,-0.0019979743821908133
0.60984375,-0.002007799896279132
0.60990625,-0.002015832832173582
0.60996875,-0.002021538459185776
0.61003125,-0.0020245195517440834
0.61009375,-0.0020249285775124776
0.61015625,-0.002022953304991533
0.61021875,-0.002018108673131888
0.61028125,-0.0020117968132274955
0.61034375,-0.002004439403587903
0.61040625,-0.001996539052324456
0.61046875,-0.0019894087949822586
0.61053125,-0.001983245599200212
0.61059375,-0.0019703162653915973
0.6106562499999999,-0.0019686560414151344
0.61071875,-0.001969723789318256
0.61078125,-0.001973321286902849
0.6108437499999999,-0.0019797081452239823
0.61090625,-0.0019966970663497924
0.6109687500000001,-0.002006494725229846
0.6110312499999999,-0.0020171018653614356
0.61109375,-0.0020273896192931906
0.6111562500000001,-0.0020371554904455302
0.6112187499999999,-0.0020453058347494127
0.61128125,-0.0020510122433100297
0.6113437500000001,-0.002054095172724091
0.6114062499999999,-0.002054729686859852
0.61146875,-0.0020524084226373474
0.61153125,-0.0020478198567739844
0.6115937499999999,-0.002041438223059258
0.61165625,-0.00203402761693635
0.61171875,-0.0020262394782203375
0.6117812499999999,-0.002018794289076656
0.61184375,-0.0020128533564989504
0.61190625,-0.0019998895992309473
0.61196875,-0.0019982502427107057
0.61203125,-0.001999213149390236
0.61209375,-0.002002696962807471
0.61215625,-0.0020089289357558826
0.61221875,-0.00202593632046294
0.61228125,-0.002035818141059499
0.61234375,-0.0020462762727889716
0.61240625,-0.0020567562535917516
0.61246875,-0.002066349413256105
0.61253125,-0.002074362204108421
0.61259375,-0.002080067167489215
0.6126562499999999,-0.00208342389900959
0.61271875,-0.00208385213339303
0.61278125,-0.0020817335251600497
0.6128437499999999,-0.0020772725576217108
0.61290625,-0.0020706914285506667
0.6129687500000001,-0.002063340813580672
0.6130312499999999,-0.002055551812025269
0.61309375,-0.002048167538786963
0.6131562500000001,-0.002041947995433127
0.6132187499999999,-0.0020289715594033475
0.61328125,-0.002027192635218694
0.6133437500000001,-0.002028053785811876
0.6134062499999999,-0.002031656316731703
0.61346875,-0.002037746806557314
0.61353125,-0.0020546669053168876
0.6135937499999999,-0.0020643826307185295
0.61365625,-0.0020749278940642296
0.61371875,-0.002085386166415952
0.61378125,-0.002095006659307938
0.61384375,-0.0021029421595575165
0.61390625,-0.0021088192725027197
0.61396875,-0.0021121580681636026
0.61403125,-0.0021126368764568665
0.61409375,-0.002110431663579139
0.61415625,-0.0021060256326304178
0.61421875,-0.002099748510421398
0.61428125,-0.002092348677178793
0.61434375,-0.0020845372342735355
0.61440625,-0.0020768319803065177
0.61446875,-0.0020707120536957863
0.61453125,-0.0020578312779482577
0.61459375,-0.002055883394428984
0.6146562499999999,-0.00205653168317578
0.61471875,-0.0020599624171755704
0.6147812500000001,-0.0020660264674779993
0.6148437499999999,-0.002083064230038137
0.61490625,-0.002092786201675252
0.6149687500000001,-0.0021031957279487937
0.6150312499999999,-0.002113479423178008
0.61509375,-0.0021230718354434963
0.6151562500000001,-0.002131274995080777
0.6152187499999999,-0.0021372148158999432
0.61528125,-0.0021404970498808823
0.6153437500000001,-0.002141127222198322
0.6154062499999999,-0.002139073886064144
0.61546875,-0.0021345885345572246
0.6155312500000001,-0.0021282606462623838
0.6155937499999999,-0.0021208204746382756
0.61565625,-0.0021128742280717844
0.61571875,-0.0021054410206062246
0.61578125,-0.0020991628120543837
0.61584375,-0.0020861026224429785
0.61590625,-0.002084087285522826
0.61596875,-0.002084826005348067
0.61603125,-0.002088210919915151
0.61609375,-0.0020940018406544747
0.61615625,-0.002110808734604161
0.61621875,-0.0021205286205071006
0.61628125,-0.002131097490314926
0.61634375,-0.002141504571064441
0.61640625,-0.0021509955985705292
0.61646875,-0.0021591537164972266
0.61653125,-0.0021650553639211492
0.61659375,-0.00216850596976495
0.6166562499999999,-0.0021691305104152986
0.61671875,-0.0021671396857798203
0.6167812500000001,-0.002162810019767411
0.6168437499999999,-0.0021565466896320343
0.61690625,-0.0021490343976581783
0.6169687500000001,-0.0021411467964450384
0.6170312499999999,-0.002133706766381735
0.61709375,-0.0021274358519263736
0.6171562500000001,-0.002114098158861516
0.6172187499999999,-0.002112113289911982
0.61728125,-0.0021126871470874553
0.6173437500000001,-0.0021159737377385163
0.6174062499999999,-0.0021217441027249206
0.61746875,-0.00213864820482651
0.61753125,-0.002148233498789745
0.6175937499999999,-0.0021585916262976887
0.61765625,-0.0021689772610914634
0.61771875,-0.0021786160511467617
0.61778125,-0.0021868740890511607
0.61784375,-0.0021929460449155586
0.61790625,-0.0021964769719618332
0.61796875,-0.002197107425629896
0.61803125,-0.002195151050300645
0.61809375,-0.002190921101894179
0.61815625,-0.002184748209832478
0.61821875,-0.0021773204600500223
0.61828125,-0.0021693525914152356
0.61834375,-0.00216180455110708
0.61840625,-0.002155356773538189
0.61846875,-0.0021422654089651716
0.61853125,-0.0021399293080273385
0.61859375,-0.00214034162671288
0.6186562499999999,-0.0021436196697052767
0.61871875,-0.0021493073468582258
0.6187812500000001,-0.002166050530229391
0.6188437499999999,-0.002175432910010558
0.61890625,-0.0021859589906344165
0.6189687500000001,-0.0021964323670218278
0.6190312499999999,-0.002205930919951228
0.61909375,-0.0022142619444362535
0.6191562500000001,-0.0022203946242881217
0.6192187499999999,-0.002224023156791738
0.61928125,-0.0022246358045647785
0.6193437500000001,-0.002223090569144298
0.6194062499999999,-0.002218610676154295
0.61946875,-0.002212581036932157
0.61953125,-0.002205118595535044
0.6195937499999999,-0.00219713402888589
0.61965625,-0.002189660648052441
0.61971875,-0.0021830778958231156
0.61978125,-0.002169978181811222
0.61984375,-0.002167526995309449
0.61990625,-0.0021678005832490854
0.61996875,-0.002170847370318793
0.62003125,-0.002176543118190946
0.62009375,-0.0021930603502920837
0.62015625,-0.002202430730843974
0.62021875,-0.0022126838075705313
0.62028125,-0.0022234184200545792
0.62034375,-0.0022330568733574807
0.62040625,-0.002241231082841459
0.62046875,-0.0022474034277405186
0.62053125,-0.0022511779217262856
0.62059375,-0.002251975193189218
0.6206562499999999,-0.0022501955644347524
0.62071875,-0.0022463001625417367
0.6207812500000001,-0.0022399825684819644
0.6208437499999999,-0.0022324247505095193
0.62090625,-0.002224616521372902
0.6209687500000001,-0.00221703134799639
0.6210312499999999,-0.002210417116957547
0.62109375,-0.0021970349883135426
0.6211562500000001,-0.002194541839915784
0.6212187499999999,-0.002194615502084704
0.62128125,-0.002197760603175336
0.6213437500000001,-0.00220328154459018
0.6214062499999999,-0.002219647701914143
0.62146875,-0.0022290909123497404
0.62153125,-0.0022394251967985945
0.62159375,-0.0022497564567971126
0.62165625,-0.0022594410438663073
0.62171875,-0.0022677148134829864
0.62178125,-0.0022739273567057225
0.62184375,-0.0022777087655976996
0.62190625,-0.0022787181979970067
0.62196875,-0.002277069256800643
0.62203125,-0.0022728747769553137
0.62209375,-0.002267004251076038
0.62215625,-0.0022596321090067456
0.62221875,-0.002251610063479452
0.62228125,-0.0022438745209922978
0.62234375,-0.002237235910656693
0.62240625,-0.0022237151009898704
0.62246875,-0.0022211950060372354
0.62253125,-0.0022211565069430034
0.6225937500000001,-0.002224000039859453
0.6226562499999999,-0.002229179305686821
0.62271875,-0.0022455212158695725
0.6227812500000001,-0.002254947715189734
0.6228437499999999,-0.0022651844192658546
0.62290625,-0.0022755897906339695
0.6229687500000001,-0.0022853345565941874
0.6230312499999999,-0.0022937063089811457
0.62309375,-0.0023001478054823776
0.6231562500000001,-0.002303717119981369
0.6232187499999999,-0.0023047767069986624
0.62328125,-0.0023033844555960525
0.6233437500000001,-0.002299300269261853
0.6234062499999999,-0.0022931965973074855
0.62346875,-0.0022858985849059654
0.62353125,-0.0022781267551098758
0.62359375,-0.002270462736417539
0.62365625,-0.002263488562220639
0.62371875,-0.002249789087790971
0.62378125,-0.0022470707535314494
0.62384375,-0.002246998566526076
0.62390625,-0.002249689768219279
0.62396875,-0.0022548566606689635
0.62403125,-0.0022709717162428117
0.62409375,-0.002280214099237232
0.62415625,-0.002290360977769787
0.62421875,-0.002300762067551698
0.62428125,-0.0023106635651571825
0.62434375,-0.0023190069656010004
0.62440625,-0.0023252657352727454
0.62446875,-0.002329314714250949
0.62453125,-0.0023305640852896853
0.6245937500000001,-0.002329122526225115
0.6246562499999999,-0.0023252219116966927
0.62471875,-0.002319261191798011
0.6247812500000001,-0.002311847228177004
0.6248437499999999,-0.002303928937382807
0.62490625,-0.0022962298921076624
0.6249687500000001,-0.0022892418578604468
0.6250312499999999,-0.002275468081830767
0.62509375,-0.002272649698212892
0.6251562500000001,-0.0022723106136785104
0.6252187499999999,-0.002274629064211775
0.62528125,-0.0022798041749498427
0.6253437500000001,-0.002295970827311117
0.6254062499999999,-0.00230503660743904
0.62546875,-0.0023151672154843456
0.6255312500000001,-0.002325621334372828
0.62559375,-0.0023353263419970474
0.62565625,-0.0023437697694645918
0.62571875,-0.002350251627559141
0.62578125,-0.0023544307439262446
0.62584375,-0.002355635998006228
0.62590625,-0.002354303181238547
0.62596875,-0.00235054906797489
0.62603125,-0.0023446093520679417
0.62609375,-0.0023372879976253993
0.62615625,-0.0023293892591756057
0.62621875,-0.0023215641166637047
0.62628125,-0.0023146065217583
0.62634375,-0.002300634652950495
0.62640625,-0.002297651803322559
0.62646875,-0.0022971725355918488
0.62653125,-0.0022994464013058324
0.6265937500000001,-0.0023044592509752215
0.6266562499999999,-0.0023203846093286795
0.62671875,-0.002329298755721701
0.6267812500000001,-0.0023394262312721667
0.6268437499999999,-0.002349774736062543
0.62690625,-0.002359718003873114
0.6269687500000001,-0.0023681684345246215
0.6270312499999999,-0.002374770661162484
0.62709375,-0.0023790043374221914
0.6271562500000001,-0.0023805180228796408
0.6272187499999999,-0.0023792282448033136
0.62728125,-0.0023755313888321125
0.6273437500000001,-0.0023697384322785287
0.6274062499999999,-0.0023624537588000302
0.62746875,-0.002354422337100169
0.62753125,-0.00234659885678605
0.62759375,-0.00233966077835783
0.62765625,-0.0023255553158234854
0.62771875,-0.0023224088408860533
0.62778125,-0.0023217938312384834
0.62784375,-0.0023239316428208673
0.62790625,-0.0023287562983074356
0.62796875,-0.0023444913682601626
0.62803125,-0.0023532768898954226
0.62809375,-0.0023634907161629304
0.62815625,-0.0023737827724090027
0.62821875,-0.0023835752626709603
0.62828125,-0.0023922245127415767
0.62834375,-0.002398952878921716
0.62840625,-0.002403371998851933
0.62846875,-0.002404903083134069
0.62853125,-0.002403917104766666
0.6285937500000001,-0.0024002520092305246
0.6286562499999999,-0.002394530026231391
0.62871875,-0.0023872956174270515
0.6287812500000001,-0.0023794295633460597
0.6288437499999999,-0.0023716199358399526
0.62890625,-0.002364409495813416
0.6289687500000001,-0.002349991878090804
0.6290312499999999,-0.0023468158472436107
0.62909375,-0.0023460688782221684
0.6291562500000001,-0.0023480950749291407
0.6292187499999999,-0.002352460758757058
0.62928125,-0.0023682450744270944
0.6293437500000001,-0.002377106196549905
0.62940625,-0.00238700461121244
0.62946875,-0.0023973584154451943
0.62953125,-0.0024071388674610575
0.62959375,-0.0024160083495920748
0.62965625,-0.0024226768815196337
0.62971875,-0.0024270958118945
0.62978125,-0.0024289285082895323
0.62984375,-0.002428256434044332
0.62990625,-0.002424463560564402
0.62996875,-0.0024190310487902725
0.63003125,-0.00241170110267562
0.63009375,-0.002403839367988013
0.63015625,-0.002395898597325148
0.63021875,-0.0023888529177047146
0.63028125,-0.0023746083980841215
0.63034375,-0.002370760815400122
0.6304062500000001,-0.0023697883709180856
0.63046875,-0.0023716869820803455
0.63053125,-0.002376016109589596
0.6305937500000001,-0.0023917776981237926
0.6306562499999999,-0.0024004292081478
0.63071875,-0.0024101298091264226
0.6307812500000001,-0.002420394616438497
0.6308437499999999,-0.0024304250335741642
0.63090625,-0.0024388761827833644
0.6309687500000001,-0.0024461033523865
0.6310312499999999,-0.0024505843190709975
0.63109375,-0.0024526084538199627
0.6311562500000001,-0.002451698266704501
0.6312187499999999,-0.002448441605055078
0.63128125,-0.002442899618328484
0.6313437500000001,-0.0024359397360494903
0.63140625,-0.0024278387521333225
0.63146875,-0.00241966672766121
0.63153125,-0.002412551493582618
0.63159375,-0.002398127753416135
0.63165625,-0.0023944030978949316
0.63171875,-0.002393242404140572
0.63178125,-0.0023948019382605684
0.63184375,-0.002399110755089584
0.63190625,-0.0024057870021066824
0.63196875,-0.00242309992680885
0.63203125,-0.0024328229323807016
0.63209375,-0.0024429822174346014
0.63215625,-0.002453064542196688
0.63221875,-0.0024617622048495047
0.63228125,-0.0024688301593964804
0.63234375,-0.0024736679103746217
0.6324062500000001,-0.0024757253488796455
0.63246875,-0.002474978070436326
0.63253125,-0.0024717046626310316
0.6325937500000001,-0.0024664836638045307
0.6326562499999999,-0.002459341045841383
0.63271875,-0.0024514419231305845
0.6327812500000001,-0.0024433916295558827
0.6328437499999999,-0.0024360625615509196
0.63290625,-0.0024213864198890933
0.6329687500000001,-0.0024175382431873838
0.6330312499999999,-0.002416335617087248
0.63309375,-0.0024176959929366193
0.6331562500000001,-0.002421619338271064
0.6332187499999999,-0.0024280756392445757
0.63328125,-0.0024454079616152563
0.6333437500000001,-0.002455096884002382
0.63340625,-0.002465322704405061
0.63346875,-0.0024751443087490735
0.63353125,-0.002484251526916628
0.63359375,-0.0024914914091162046
0.63365625,-0.0024962609055729085
0.63371875,-0.0024985396699984397
0.63378125,-0.0024981334564494542
0.63384375,-0.0024949833619896528
0.63390625,-0.0024897366348669223
0.63396875,-0.0024828427373865744
0.63403125,-0.0024748200427385375
0.63409375,-0.002466738199605363
0.63415625,-0.0024594250444725796
0.63421875,-0.002444656894871833
0.63428125,-0.0024406174547443454
0.63434375,-0.002439125775469189
0.6344062500000001,-0.002440257797611048
0.63446875,-0.002444301043324104
0.63453125,-0.002450606783485035
0.6345937500000001,-0.0024675487395276613
0.6346562499999999,-0.0024771402210859716
0.63471875,-0.002487398182900842
0.6347812500000001,-0.0024976188561044374
0.6348437499999999,-0.0025065569790394537
0.63490625,-0.002513680075779706
0.6349687500000001,-0.0025188779575738424
0.6350312499999999,-0.0025213474168731403
0.63509375,-0.002520916210234425
0.6351562500000001,-0.002517977261341238
0.6352187499999999,-0.0025130008020153166
0.63528125,-0.0025061050229418444
0.6353437500000001,-0.002498191672641051
0.63540625,-0.0024901454899033393
0.63546875,-0.0024826143528126066
0.6355312500000001,-0.0024678063085432633
0.63559375,-0.002463627005837507
0.63565625,-0.0024619589598107866
0.63571875,-0.002462984870408788
0.63578125,-0.0024667289573483964
0.63584375,-0.002472838188814719
0.63590625,-0.002489793198223303
0.63596875,-0.0024993656739499825
0.63603125,-0.0025096475414936453
0.63609375,-0.002519653288445653
0.63615625,-0.0025288059140253435
0.63621875,-0.0025361662566261226
0.63628125,-0.002541435440293782
0.63634375,-0.002544064601423923
0.6364062500000001,-0.002543956750010415
0.63646875,-0.002541231714201189
0.63653125,-0.0025361893064891755
0.6365937500000001,-0.0025294694592822922
0.6366562499999999,-0.002521501696745934
0.63671875,-0.0025135327834437393
0.6367812500000001,-0.00250593978349202
0.6368437499999999,-0.0024909726506032737
0.63690625,-0.002486855957224088
0.6369687500000001,-0.002484921111852903
0.6370312499999999,-0.0024857545244048457
0.63709375,-0.002489338566789401
0.6371562500000001,-0.00249522463043704
0.63721875,-0.0025121076825890404
0.63728125,-0.002521464994939243
0.6373437500000001,-0.002531830507344672
0.63740625,-0.0025418892223625783
0.63746875,-0.0025511124208181246
0.63753125,-0.0025586250020227727
0.63759375,-0.002564088678818646
0.63765625,-0.0025668600362687283
0.63771875,-0.002566866791871514
0.63778125,-0.0025644506249612384
0.63784375,-0.002559529216056587
0.63790625,-0.002552966125647635
0.63796875,-0.002545098920541701
0.63803125,-0.0025371649514015007
0.63809375,-0.0025294154278706488
0.63815625,-0.0025141729438797056
0.6382187500000001,-0.0025098193996284934
0.63828125,-0.002507752668924501
0.63834375,-0.002508376032284959
0.6384062500000001,-0.0025118134840691336
0.63846875,-0.0025175586258930904
0.63853125,-0.0025342612531848857
0.6385937500000001,-0.0025437383219648058
0.6386562499999999,-0.0025540101189808623
0.63871875,-0.002564001296614049
0.6387812500000001,-0.002573374296949954
0.6388437499999999,-0.0025812179352631068
0.63890625,-0.002586723616312528
0.6389687500000001,-0.002589290577352951
0.6390312499999999,-0.002589787243287636
0.63909375,-0.002587408846774837
0.6391562500000001,-0.0025825222198992207
0.63921875,-0.0025761540495961854
0.63928125,-0.002568374250866999
0.6393437500000001,-0.0025600701582720667
0.63940625,-0.002552564649243416
0.63946875,-0.0025458966321519616
0.63953125,-0.002532974728548687
0.63959375,-0.0025303755108681825
0.63965625,-0.002530992296991927
0.63971875,-0.002534085398888594
0.63978125,-0.0025396236959584623
0.63984375,-0.002556209639374432
0.63990625,-0.002565275986105245
0.63996875,-0.0025755011979077466
0.64003125,-0.0025854257102828834
0.64009375,-0.0025948856774356127
0.64015625,-0.002602408171372611
0.6402187500000001,-0.0026080350599888974
0.64028125,-0.002611464725528534
0.64034375,-0.0026119443514896062
0.6404062500000001,-0.002609797214889492
0.64046875,-0.0026049328003695665
0.64053125,-0.0025985241124928116
0.6405937500000001,-0.0025909863884548967
0.6406562499999999,-0.0025828167680248953
0.64071875,-0.0025751488101855707
0.6407812500000001,-0.002568620165453922
0.6408437499999999,-0.002555093848662343
0.64090625,-0.002552513860769323
0.6409687500000001,-0.0025527544398692703
0.6410312499999999,-0.0025557439438431556
0.64109375,-0.0025613204192503902
0.6411562500000001,-0.0025776240800810535
0.64121875,-0.0025868346458398223
0.64128125,-0.0025968665723910475
0.6413437500000001,-0.0026071610097790285
0.64140625,-0.0026166087734686913
0.64146875,-0.00262433594743592
0.64153125,-0.0026300657563573943
0.64159375,-0.002633338379777278
0.64165625,-0.002634222197632541
0.64171875,-0.0026320618015751446
0.64178125,-0.002627571611835647
0.64184375,-0.0026210261343210806
0.64190625,-0.0026134770971408122
0.64196875,-0.002605124394266224
0.64203125,-0.002597150392033107
0.64209375,-0.0025903409240931735
0.64215625,-0.002576688774278607
0.6422187500000001,-0.002573777392344545
0.64228125,-0.0025736703196687083
0.64234375,-0.0025761997896842914
0.6424062500000001,-0.0025812158222097564
0.64246875,-0.0025974628602422195
0.64253125,-0.002606272784847055
0.6425937500000001,-0.0026160849116743795
0.6426562499999999,-0.0026261802237612375
0.64271875,-0.002635345758609166
0.6427812500000001,-0.0026428603018220087
0.6428437499999999,-0.002649006784001741
0.64290625,-0.0026522460962562777
0.6429687500000001,-0.0026526061813948593
0.6430312499999999,-0.0026502987264256164
0.64309375,-0.0026457811836751582
0.6431562500000001,-0.0026392907559143197
0.64321875,-0.0026313246219359376
0.64328125,-0.0026226594873463294
0.6433437500000001,-0.0026146245251002093
0.64340625,-0.0026074648512632026
0.64346875,-0.0025929839808948862
0.64353125,-0.002589628543504363
0.64359375,-0.002589047971863101
0.64365625,-0.002591007100156195
0.64371875,-0.0025955702916710816
0.64378125,-0.002611219973494172
0.64384375,-0.002619697890714562
0.64390625,-0.002629198087078108
0.64396875,-0.0026388314812448577
0.64403125,-0.0026477132586042104
0.64409375,-0.0026552371424120452
0.64415625,-0.002660693568602969
0.6442187500000001,-0.0026638680702158607
0.64428125,-0.0026642354843766924
0.64434375,-0.002661654038977973
0.6444062500000001,-0.002656911686238099
0.64446875,-0.002650129455327832
0.64453125,-0.0026420329580074953
0.6445937500000001,-0.002633100831954338
0.6446562499999999,-0.0026242839786743133
0.64471875,-0.002616429797624706
0.6447812500000001,-0.0026016271230732413
0.6448437499999999,-0.00259785182362679
0.64490625,-0.002596581147374169
0.6449687500000001,-0.0025979571078128955
0.64503125,-0.002602050228917796
0.64509375,-0.0026171024893999334
0.6451562500000001,-0.002625020559348129
0.64521875,-0.002634061077727873
0.64528125,-0.002643202019818415
0.6453437500000001,-0.0026519242177727373
0.64540625,-0.002659215666218649
0.64546875,-0.002664455706797672
0.6455312500000001,-0.002667255249151651
0.64559375,-0.002667467577869856
0.64565625,-0.0026649497007589437
0.64571875,-0.0026599228267863984
0.64578125,-0.002652773916144012
0.64584375,-0.0026441913683646623
0.64590625,-0.002635058983764378
0.64596875,-0.002625907580604811
0.6460312500000001,-0.0026176046227906896
0.64609375,-0.002602373460115548
0.64615625,-0.0025980400667825615
0.6462187500000001,-0.0025961658163150547
0.64628125,-0.0025970733253975198
0.64634375,-0.0026005013261728854
0.6464062500000001,-0.002614889730775033
0.64646875,-0.002622396910408789
0.64653125,-0.002631246626408651
0.6465937500000001,-0.0026402116777220763
0.6466562499999999,-0.0026485241807198898
0.64671875,-0.0026556361305534112
0.6467812500000001,-0.0026607886003809644
0.6468437499999999,-0.0026635673272901866
0.64690625,-0.002663661415575738
0.6469687500000001,-0.0026608583292195565
0.64703125,-0.0026557410097020687
0.64709375,-0.002648745173640041
0.6471562500000001,-0.00264003189200622
0.64721875,-0.002630503905260907
0.64728125,-0.0026210361609084604
0.6473437500000001,-0.002612509330114407
0.64740625,-0.002596730158334226
0.64746875,-0.002592094096488501
0.64753125,-0.0025899265673083316
0.64759375,-0.0025904233176329006
0.64765625,-0.002593661951726653
0.64771875,-0.0026078469359352846
0.64778125,-0.0026149672699239124
0.64784375,-0.0026234454228880877
0.64790625,-0.0026322413553476337
0.64796875,-0.0026405903060216784
0.6480312500000001,-0.002647699121366358
0.64809375,-0.002652985114850445
0.64815625,-0.0026557439252155868
0.6482187500000001,-0.0026560408964317744
0.64828125,-0.0026537121880315304
0.64834375,-0.002648709635984181
0.6484062500000001,-0.00264155039828369
0.64846875,-0.0026326868925114558
0.64853125,-0.002623469012903598
0.6485937500000001,-0.0026140721319758906
0.6486562499999999,-0.002605540740915138
0.64871875,-0.002589734281683964
0.6487812500000001,-0.002584860809694861
0.6488437499999999,-0.002582496327183867
0.64890625,-0.002582900221601986
0.6489687500000001,-0.0025861907540180445
0.64903125,-0.0026002768740892163
0.64909375,-0.0026076312372296934
0.6491562500000001,-0.00261611169242279
0.64921875,-0.0026250199525426066
0.64928125,-0.0026336088457919044
0.6493437500000001,-0.002641021467299179
0.64940625,-0.0026470200542856523
0.64946875,-0.002650112260505544
0.64953125,-0.002651116017239885
0.64959375,-0.002648954491192776
0.64965625,-0.0026443942501966425
0.64971875,-0.0026375809057457913
0.64978125,-0.0026299139831518423
0.64984375,-0.002620730004870349
0.64990625,-0.002611778000871645
0.64996875,-0.002603559955083004
0.6500312500000001,-0.0025881625259762397
0.65009375,-0.002583386374514121
0.65015625,-0.0025809014177450434
0.6502187500000001,-0.0025809772176146606
0.65028125,-0.0025834854375261507
0.65034375,-0.002588624659356137
0.6504062500000001,-0.0026042254573360735
0.65046875,-0.0026122341723872414
0.65053125,-0.002620437974767756
0.6505937500000001,-0.0026283106522502486
0.6506562499999999,-0.0026352858254836964
0.65071875,-0.0026403223582522964
0.6507812500000001,-0.002643011453261887
0.6508437499999999,-0.0026431270758457415
0.65090625,-0.002640552168345342
0.6509687500000001,-0.0026352001260712687
0.65103125,-0.0026279184599032127
0.65109375,-0.0026192020817838862
0.6511562500000001,-0.002609296814398733
0.65121875,-0.0025995300994389875
0.65128125,-0.002590793882582862
0.6513437500000001,-0.0025744567007321972
0.65140625,-0.002569148706660848
0.65146875,-0.0025666560948607864
0.65153125,-0.0025672492014031795
0.65159375,-0.0025702311848319476
0.65165625,-0.0025755579409854484
0.65171875,-0.002592183444887347
0.65178125,-0.0026017540498149694
0.65184375,-0.0026117902070800017
0.65190625,-0.002621868416391858
0.65196875,-0.0026309144830935147
0.6520312500000001,-0.00263859402230137
0.65209375,-0.0026443317394189564
0.65215625,-0.00264746903970256
0.6522187500000001,-0.0026483567524069884
0.65228125,-0.0026468099028420927
0.65234375,-0.0026431926311250853
0.6524062500000001,-0.002638465168965612
0.65246875,-0.0026329037239254463
0.65253125,-0.002627629446922082
0.6525937500000001,-0.002623231439889434
0.6526562499999999,-0.002611602601118118
0.65271875,-0.0026112389569511174
0.6527812500000001,-0.0026139759625512654
0.65284375,-0.002619787499729437
0.65290625,-0.0026279900120133592
0.6529687500000001,-0.0026390788662446346
0.65303125,-0.002661804203437451
0.65309375,-0.002677464783273374
0.6531562500000001,-0.002693745915353034
0.65321875,-0.0027101381868059188
0.65328125,-0.002726191502886645
0.6533437500000001,-0.0027409704944727636
0.65340625,-0.002753918238804484
0.65346875,-0.002764099304249687
0.65353125,-0.002772431596907071
0.65359375,-0.002778228525031269
0.65365625,-0.0027827251044882373
0.65371875,-0.0027857452843202124
0.65378125,-0.002788135430559363
0.6538437500000001,-0.002790728439025357
0.65390625,-0.002794468946147474
0.65396875,-0.002791194002321709
0.6540312500000001,-0.0027990037400782847
0.65409375,-0.002809916035327334
0.65415625,-0.002823638878472909
0.6542187500000001,-0.0028406791105788087
0.65428125,-0.0028607539918822367
0.65434375,-0.002891922253981022
0.6544062500000001,-0.002916379888061288
0.65446875,-0.0029416505359225673
0.65453125,-0.0029674312195252794
0.6545937500000001,-0.0029924845053748636
0.6546562499999999,-0.003016412089144438
0.65471875,-0.0030386794571896636
0.6547812500000001,-0.0030590175312010665
0.65484375,-0.0030768769726237932
0.65490625,-0.003092450905066872
0.6549687500000001,-0.0031063486644741373
0.65503125,-0.0031188465128380582
0.65509375,-0.003131007484395501
0.6551562500000001,-0.003143311175474485
0.65521875,-0.0031566637368595774
0.65528125,-0.003162887009812612
0.6553437500000001,-0.003180208518823488
0.65540625,-0.0032004033523777425
0.65546875,-0.003224060539761736
0.6555312500000001,-0.0032508167817575234
0.65559375,-0.0032803236755300363
0.65565625,-0.00332090720807246
0.65571875,-0.003354879050507388
0.65578125,-0.0033899379544785058
0.6558437500000001,-0.0034253405141561263
0.65590625,-0.0034601299415366604
0.65596875,-0.003493690949806137
0.6560312500000001,-0.0035256211984524208
0.65609375,-0.003555416789268767
0.65615625,-0.0035829411337052613
0.6562187500000001,-0.0036080412009716137
0.65628125,-0.0036313906396080523
0.65634375,-0.0036534577791025175
0.6564062500000001,-0.00367467494141549
0.65646875,-0.0036961153482294243
0.65653125,-0.003718439985373051
0.6565937500000001,-0.0037335765896177597
0.6566562499999999,-0.0037596453821183984
0.65671875,-0.0037885599428176403
0.6567812500000001,-0.0038204381570117463
0.65684375,-0.003855481859994056
0.65690625,-0.0038932437194772324
0.6569687500000001,-0.003942185549532337
0.65703125,-0.003984157631705287
0.65709375,-0.004027295922301138
0.6571562500000001,-0.004070512002566952
0.65721875,-0.004113188424827531
0.65728125,-0.004154516703531563
0.6573437500000001,-0.004194054218479827
0.65740625,-0.004231305551238865
0.65746875,-0.004266070047135917
0.65753125,-0.004298633657166019
0.65759375,-0.004328997782378795
0.65765625,-0.004357727337914112
0.65771875,-0.004385488958400761
0.65778125,-0.004413236604155428
0.6578437500000001,-0.004441597961821253
0.65790625,-0.0044625989414757705
0.65796875,-0.0044944251226332055
0.6580312500000001,-0.004528691999112031
0.65809375,-0.004565709704854634
0.65815625,-0.0046055508239215
0.6582187500000001,-0.004648281523937273
0.65828125,-0.004701755156114568
0.65834375,-0.004747998267225294
0.6584062500000001,-0.004795171604209517
0.65846875,-0.004842418793164417
0.65853125,-0.004888930474207173
0.6585937500000001,-0.004933804986648735
0.6586562499999999,-0.004976622301522335
0.65871875,-0.005017270711099517
0.6587812500000001,-0.005054516583019142
0.65884375,-0.0050895313225926345
0.65890625,-0.0051221723625303126
0.6589687500000001,-0.0051529313542098415
0.65903125,-0.005182381238250648
0.65909375,-0.00521175164041688
0.6591562500000001,-0.005240760291277402
0.65921875,-0.00527098543594566
0.65928125,-0.00529432719353394
0.6593437500000001,-0.00532850680316535
0.65940625,-0.005365106848241846
0.65946875,-0.005404156452612052
0.65953125,-0.005445432863195487
0.65959375,-0.005497792557031297
0.65965625,-0.005542396573796286
0.65971875,-0.005587508096078969
0.65978125,-0.005632527649785168
0.6598437500000001,-0.005676095073204553
0.65990625,-0.0057184074059908885
0.65996875,-0.0057577193718453545
0.6600312500000001,-0.005795076545903832
0.66009375,-0.005833254900019111
0.66015625,-0.005873111164858447
0.6602187500000001,-0.005913951829177741
0.66028125,-0.00595651193459884
0.66034375,-0.006000449824275646
0.6604062500000001,-0.006046690254029145
0.66046875,-0.0060952289350584
0.66053125,-0.0061469701139878485
0.6605937500000001,-0.006193338450097896
0.66065625,-0.006252164807504512
0.66071875,-0.0063142241797735366
0.6607812500000001,-0.006380091818264572
0.66084375,-0.006448597303160913
0.66090625,-0.006527527324040799
0.6609687500000001,-0.006599062375435255
0.66103125,-0.006670923537306694
0.66109375,-0.006742160805682081
0.6611562500000001,-0.006811131047479928
0.66121875,-0.00687702364211322
0.66128125,-0.006939563467589463
0.6613437500000001,-0.006997086139224201
0.66140625,-0.007049838524162147
0.66146875,-0.007097789071035948
0.66153125,-0.007139893701345795
0.66159375,-0.007177093996602005
0.6616562500000001,-0.007209821550968561
0.66171875,-0.00723864198550743
0.66178125,-0.007263850663622451
0.6618437500000001,-0.007285783694024467
0.66190625,-0.007296374768925973
0.66196875,-0.007313217755324938
0.6620312500000001,-0.0073279540084418004
0.66209375,-0.007340509163879294
0.66215625,-0.007349940781758366
0.6622187500000001,-0.007365219768412923
0.66228125,-0.007367574651800102
0.66234375,-0.007365483703743271
0.6624062500000001,-0.007356530442888719
0.66246875,-0.007340631199707848
0.66253125,-0.007317289740243017
0.6625937500000001,-0.007285512098710818
0.66265625,-0.007244491313376761
0.66271875,-0.007193612853087908
0.6627812500000001,-0.007132960094780275
0.66284375,-0.00706228359190586
0.66290625,-0.006982278231729547
0.6629687500000001,-0.006893300642523817
0.66303125,-0.006795608303118046
0.66309375,-0.006689954939249912
0.6631562500000001,-0.006577122961501675
0.66321875,-0.006448499540812794
0.66328125,-0.006322180708117353
0.6633437500000001,-0.00618983853945293
0.66340625,-0.0060510349310008565
0.66346875,-0.005905788902008047
0.66353125,-0.005762409001534963
0.66359375,-0.005602609586779814
0.6636562500000001,-0.005434494713260345
0.66371875,-0.00525692888342226
0.66378125,-0.0050690180604450324
0.6638437500000001,-0.004870319177332001
0.66390625,-0.004659521241622222
0.66396875,-0.004436483887878512
0.6640312500000001,-0.004200769306056465
0.66409375,-0.003951730280727289
0.66415625,-0.0036899942375848913
0.6642187500000001,-0.003415494216324824
0.66428125,-0.003128688377843254
0.66434375,-0.0028306862222615
0.6644062500000001,-0.002521944507514945
0.66446875,-0.002203062353842558
0.66453125,-0.001865827221553415
0.6645937500000001,-0.001528328587914407
0.66465625,-0.0011820616258737815
0.66471875,-0.0008275601040519109
0.6647812500000001,-0.0004643233053583662
0.66484375,-0.00010072282108905539
0.66490625,0.0002811550385561218
0.6649687500000001,0.0006731668177558173
0.66503125,0.0010763580867596406
0.66509375,0.0014912603793476031
0.6651562500000001,0.0019189591238470555
0.66521875,0.0023602438252774763
0.66528125,0.0028156796736508866
0.6653437500000001,0.003285356098772063
0.66540625,0.0037696558133404057
0.66546875,0.004268441229993869
0.6655312500000001,0.004781331064122207
0.66559375,0.005307853119167934
0.6656562500000001,0.005847202143438569
0.66571875,0.006398614968243628
0.66578125,0.006961415663330486
0.6658437500000001,0.007543635282735328
0.66590625,0.008126795300783252
0.66596875,0.008719434886264754
0.6660312500000001,0.00932118766708609
0.66609375,0.009932131141828171
0.66615625,0.01054373425802417
0.6662187500000001,0.01117375503506958
0.66628125,0.011814090340989993
0.66634375,0.012465893502435453
0.6664062500000001,0.013129633118208743
0.66646875,0.013805982332384212
0.66653125,0.014495846966704612
0.6665937500000001,0.015199781964127704
0.66665625,0.01591817686294264
0.66671875,0.016651033988564587
0.6667812500000001,0.01739846624964416
0.66684375,0.018159604405618486
0.66690625,0.01893461556416099
0.6669687500000001,0.019721864858853133
0.66703125,0.02052071621065559
0.66709375,0.021330389841154568
0.6671562500000001,0.02215009980539906
0.66721875,0.022987400328191965
0.66728125,0.023824174254451325
0.6673437500000001,0.02466897586433145
0.66740625,0.025521384131202335
0.66746875,0.026372823110787286
0.66753125,0.027241347552777406
0.66759375,0.02811819431731149
0.6676562500000001,0.0290046893942262
0.66771875,0.029901066769073524
0.66778125,0.03080833160558484
0.6678437500000001,0.031727209057768005
0.66790625,0.03265829731942347
0.66796875,0.0336017753036322
0.6680312500000001,0.034557570380708835
0.66809375,0.03552595516515038
0.66815625,0.0365059702289874
0.6682187500000001,0.037497126969378375
0.66828125,0.03849843447981886
0.66834375,0.03950877591004057
0.6684062500000001,0.040527053077985035
0.6684687500000001,0.04155165819184223
0.66853125,0.04259085603109264
0.6685937500000001,0.04362632294693833
0.66865625,0.044666249465720634
0.66871875,0.045700974918162565
0.6687812500000001,0.04674825147700734
0.66884375,0.04779938535389876
0.66890625,0.04885491379015697
0.6689687500000001,0.04991541700919961
0.66903125,0.05098161169548952
0.66909375,0.05205441056814199
0.6691562500000001,0.053133449272746804
0.66921875,0.05422060092011627
0.66928125,0.05531533228001341
0.6693437500000001,0.05641789077762907
0.66940625,0.05752790533794977
0.6694687500000001,0.05864475666888187
0.66953125,0.05976795139093789
0.66959375,0.06089518689665437
0.6696562500000001,0.06202587249533292
0.66971875,0.06315893354378724
0.66978125,0.06429178019269526
0.6698437500000001,0.06542501513237756
0.66990625,0.06656402325276636
0.66996875,0.06769213591654566
0.6700312500000001,0.06881540765222019
0.67009375,0.07000227752439443
0.67015625,0.07124780273091696
0.6702187500000001,0.07254665575190666
0.67028125,0.07389455078734691
0.67034375,0.07528657202142247
0.6704062500000001,0.07671700649502398
0.6704687500000001,0.07818255585859939
0.67053125,0.0796768343894653
0.6705937500000001,0.08119501347274455
0.67065625,0.08273274891962024
0.67071875,0.08428353015061932
0.6707812500000001,0.08584046712226684
0.67084375,0.08739881095340753
0.67090625,0.08895029601351183
0.6709687500000001,0.0904880946134956
0.67103125,0.09200587935173178
0.67109375,0.09349539873690083
0.6711562500000001,0.09495009188383949
0.67121875,0.09637059230540954
0.67128125,0.09772527230392189
0.6713437500000001,0.0990330498156572
0.67140625,0.10027991065079878
0.6714687500000001,0.10145992707391027
0.67153125,0.10256791784621924
0.67159375,0.1035984820100863
0.6716562500000001,0.10454862585769231
0.67171875,0.105413992719564
0.67178125,0.10619150261989738
0.6718437500000001,0.10687500751355199
0.67190625,0.10745577968760978
0.67196875,0.10793038749707182
0.6720312500000001,0.10829520760335885
0.67209375,0.10854349893245287
0.67215625,0.10866916942872236
0.6722187500000001,0.10866572048401917
0.67228125,0.10852606371932824
0.67234375,0.10824380787850761
0.6724062500000001,0.10781314012182865
0.6724687500000001,0.10722671291739465
0.67253125,0.10648951196037873
0.6725937500000001,0.10557076680493116
0.67265625,0.1044928744957209
0.67271875,0.10324433727334903
0.6727812500000001,0.10182240244481777
0.67284375,0.10022584383358844
0.67290625,0.09845379867036172
0.6729687500000001,0.09650358870385567
0.67303125,0.09437573005234152
0.67309375,0.09206813302817655
0.6731562500000001,0.08957962410745193
0.67321875,0.08690821299722215
0.67328125,0.08405260307906802
0.6733437500000001,0.08101063322366046
0.67340625,0.07778022328005928
0.6734687500000001,0.07436011662579524
0.67353125,0.07074817987192739
0.67359375,0.06694402326946726
0.6736562500000001,0.06294832656848245
0.67371875,0.05876127541714665
0.67378125,0.054384113268401355
0.6738437500000001,0.049829518235749104
0.67390625,0.04508252761890597
0.67396875,0.040156406932010585
0.6740312500000001,0.03504700376601181
0.67409375,0.02977692934998783
0.67415625,0.024342469030760455
0.6742187500000001,0.01874881784508957
0.67428125,0.013001367035052086
0.67434375,0.007104893190330919
0.6744062500000001,0.0010638448617499574
0.6744687500000001,-0.0051163533498842576
0.67453125,-0.011431229926158262
0.6745937500000001,-0.017875827854377344
0.67465625,-0.024444556169014912
0.67471875,-0.031131799616639352
0.6747812500000001,-0.03793135608926744
0.67484375,-0.04483597854236482
0.67490625,-0.051838063344272364
0.6749687500000001,-0.05892109998728091
0.67503125,-0.06609361701810168
0.67509375,-0.07333798032132943
0.6751562500000001,-0.08064489238969232
0.67521875,-0.08800522584395942
0.67528125,-0.09540980465215446
0.6753437500000001,-0.10284938567456711
0.67540625,-0.11031530392347719
0.6754687500000001,-0.1177992473088737
0.6755312500000001,-0.12529266333976594
0.67559375,-0.13278754869503534
0.6756562500000001,-0.14028473603140848
0.67571875,-0.14775836720343857
0.67578125,-0.15520970292564526
0.6758437500000001,-0.162630484106066
0.67590625,-0.17001265778915742
0.67596875,-0.17734798837533106
0.6760312500000001,-0.18461961940709
0.67609375,-0.19183657632003018
0.67615625,-0.19898185874776703
0.6762187500000001,-0.20604748533439796
0.6762812500000001,-0.21302555413684246
0.67634375,-0.2199086508195489
0.6764062500000001,-0.22668923936437232
0.6764687500000001,-0.23336070370742318
0.67653125,-0.23991647045884607
0.6765937500000001,-0.2463504986065085
0.67665625,-0.25265706068422616
0.67671875,-0.2588307980408624
0.6767812500000001,-0.26486667588082313
0.67684375,-0.2707598325341023
0.67690625,-0.2765057264570072
0.6769687500000001,-0.28210011238249505
0.67703125,-0.2875301627568073
0.67709375,-0.29280950614765455
0.6771562500000001,-0.29792582669688256
0.67721875,-0.3028759811187147
0.6772812500000001,-0.3076567787255896
0.6773437500000001,-0.31226574344570734
0.67740625,-0.31670050089497126
0.6774687500000001,-0.32095910498653535
0.67753125,-0.32503993001084286
0.67759375,-0.32894181409081613
0.6776562500000001,-0.3326637674370674
0.67771875,-0.3362145331994635
0.67778125,-0.33957520583598166
0.6778437500000001,-0.34275514916178196
0.67790625,-0.34574576323358164
0.67796875,-0.3485651858375911
0.6780312500000001,-0.3512053667091062
0.67809375,-0.35366728270716336
0.67815625,-0.355952138930465
0.6782187500000001,-0.3580613027409679
0.6782812500000001,-0.3599964249041945
0.67834375,-0.3617593560992673
0.6784062500000001,-0.36335209891630676
0.6784687500000001,-0.3647768876252462
0.67853125,-0.36603609765976236
0.6785937500000001,-0.3671322877671708
0.67865625,-0.36806824596007304
0.67871875,-0.36884683646603256
0.6787812500000001,-0.3694622476608649
0.67884375,-0.3699353347372375
0.67890625,-0.37026048316218607
0.6789687500000001,-0.37044106588232173
0.67903125,-0.37048051930890485
0.67909375,-0.37038236730896734
0.6791562500000001,-0.37015019989758274
0.67921875,-0.36978765489438015
0.6792812500000001,-0.36929842261966467
0.6793437500000001,-0.36868625167401575
0.67940625,-0.3679549042569594
0.6794687500000001,-0.36710815429386534
0.67953125,-0.3661408732507373
0.67959375,-0.36507484272368784
0.6796562500000001,-0.36390487607613453
0.67971875,-0.3626347913265172
0.67978125,-0.361268424023323
0.6798437500000001,-0.3598095252950052
0.67990625,-0.3582619015826169
0.67996875,-0.3566292669499731
0.6800312500000001,-0.3549177699170787
0.68009375,-0.353134796167507
0.68015625,-0.35128362326177515
0.6802187500000001,-0.3493685057502946
0.6802812500000001,-0.347384709828948
0.68034375,-0.34535467435601724
0.6804062500000001,-0.34327339624016306
0.68046875,-0.34114498285998063
0.68053125,-0.33897330664388914
0.6805937500000001,-0.336762264717516
0.68065625,-0.3345156574513004
0.68071875,-0.3322370515105071
0.6807812500000001,-0.3299299944743037
0.68084375,-0.3275979044650663
0.68090625,-0.32524407083153317
0.6809687500000001,-0.32287182049801605
0.68103125,-0.32047494180080577
0.68109375,-0.31807494910489514
0.6811562500000001,-0.31566544636332017
0.68121875,-0.31324921102887876
0.6812812500000001,-0.3108287965726208
0.68134375,-0.30840666215462476
0.68140625,-0.30598519326278273
0.6814687500000001,-0.30356663495864755
0.68153125,-0.30115314649432723
0.68159375,-0.2987468281930694
0.6816562500000001,-0.29634968252003824
0.68171875,-0.29395423565987555
0.68178125,-0.291581096484122
0.6818437500000001,-0.28922260781734244
0.6819062499999999,-0.286880349183601
0.68196875,-0.28455589281934834
0.6820312500000001,-0.2822506452727501
0.6820937499999999,-0.2799660566807539
0.68215625,-0.27770338199682054
0.6822187500000001,-0.2754638322987083
0.68228125,-0.27324864441286656
0.68234375,-0.2710588381839257
0.6824062500000001,-0.2688954339336031
0.68246875,-0.26676045261179204
0.68253125,-0.2646527908773744
0.6825937500000001,-0.2625743034665675
0.68265625,-0.26052571892688714
0.68271875,-0.2585078429544595
0.68278125,-0.25652135011941885
0.68284375,-0.2545668800972981
0.68290625,-0.2526450919627046
0.68296875,-0.2507565066309192
0.68303125,-0.24890166833023583
0.68309375,-0.24708108883430915
0.68315625,-0.24528539279210165
0.68321875,-0.24353472391927194
0.6832812500000001,-0.24181961650552608
0.68334375,-0.24014046307912712
0.68340625,-0.2384976258117622
0.6834687500000001,-0.23689145871667253
0.6835312499999999,-0.23532225398143328
0.68359375,-0.2337903159425228
0.6836562500000001,-0.2322959565249304
0.6837187499999999,-0.23083943653467753
0.68378125,-0.22942102494048064
0.6838437500000001,-0.22804097811800556
0.6839062499999999,-0.22669952747793187
0.68396875,-0.2253868384475558
0.6840312500000001,-0.22412333499620685
0.68409375,-0.22289916934849857
0.68415625,-0.22171453278202716
0.6842187500000001,-0.22056967390700047
0.68428125,-0.21946483194106242
0.68434375,-0.21840024036163042
0.68440625,-0.21737614023281213
0.68446875,-0.2163927803379749
0.68453125,-0.21545043363178168
0.68459375,-0.21454933537214704
0.68465625,-0.2136898105784738
0.68471875,-0.21287212074407566
0.68478125,-0.21209657506579882
0.68484375,-0.21135313030012914
0.68490625,-0.21066289134531857
0.68496875,-0.2100158205662575
0.68503125,-0.20941229553238544
0.6850937500000001,-0.20885273483296546
0.6851562499999999,-0.20833754761894813
0.68521875,-0.20786718676110433
0.6852812500000001,-0.2074421418646959
0.6853437499999999,-0.2070737282772017
0.68540625,-0.20674087493257126
0.6854687500000001,-0.2064549505288728
0.6855312499999999,-0.2062165650475398
0.68559375,-0.20602636647179084
0.6856562500000001,-0.2058850319812141
0.6857187499999999,-0.20579328695459037
0.68578125,-0.20575189855799647
0.68584375,-0.2057616859418947
0.6859062499999999,-0.20581279453357587
0.68596875,-0.20592755974390078
0.68603125,-0.20609623602020355
0.68609375,-0.2063198415972381
0.68615625,-0.2065994532349414
0.68621875,-0.20693620759709075
0.68628125,-0.20733132434706383
0.68634375,-0.20778605190655464
0.68640625,-0.20830175863194894
0.68646875,-0.2088798521314128
0.68653125,-0.20953229205119628
0.6865937499999999,-0.2102397527285462
0.68665625,-0.2110143489149983
0.68671875,-0.2118578347433337
0.6867812499999999,-0.21277205418437065
0.68684375,-0.2137589602087282
0.68690625,-0.2148205969389868
0.6869687499999999,-0.21595912729969263
0.68703125,-0.2171768124686052
0.6870937500000001,-0.2184760370339115
0.6871562499999999,-0.21985929674926213
0.68721875,-0.22132922036773955
0.6872812500000001,-0.22288856203123067
0.6873437499999999,-0.2245502179018295
0.68740625,-0.22629718227007967
0.68746875,-0.22813258284738375
0.6875312499999999,-0.23006911935316476
0.68759375,-0.2321101884436268
0.68765625,-0.2342592807883955
0.6877187499999999,-0.23652007951259635
0.68778125,-0.23889630509394422
0.68784375,-0.24139186533642898
0.6879062499999999,-0.2440107381852573
0.68796875,-0.2467570143742297
0.68803125,-0.2496347910124753
0.68809375,-0.25264827230271036
0.68815625,-0.2558016002686152
0.6882187499999999,-0.25909890255385776
0.68828125,-0.2625441510151234
0.68834375,-0.2661411941057431
0.6884062499999999,-0.2698935359988465
0.68846875,-0.2738042611197634
0.68853125,-0.2778759442513007
0.6885937499999999,-0.28211030882452304
0.68865625,-0.28650816613828034
0.68871875,-0.2910688908828122
0.6887812499999999,-0.2957902589339597
0.68884375,-0.30066785948771424
0.6889062499999999,-0.3056945559629769
0.6889687499999999,-0.31085962171725173
0.68903125,-0.31614788133628446
0.68909375,-0.3215386691682177
0.6891562499999999,-0.32700403300384967
0.68921875,-0.3325071154183047
0.68928125,-0.33799960487280456
0.6893437499999999,-0.34342969256856193
0.68940625,-0.3486944970063154
0.68946875,-0.3537005320792055
0.6895312499999999,-0.35831355585782665
0.68959375,-0.36236139868644557
0.6896562499999999,-0.36562281116440054
0.6897187499999999,-0.36781351591223854
0.68978125,-0.36856762354185146
0.6898437499999999,-0.3674128893372779
0.6899062499999999,-0.36373819869279256
0.68996875,-0.35674982947113765
0.6900312500000001,-0.3454767914894951
0.6900937500000001,-0.3286025499350468
0.69015625,-0.30428605356347893
0.6902187500000001,-0.2701071600010241
0.6902812500000001,-0.22286458605370674
0.69034375,-0.1582232290247597
0.6904062500000001,-0.07028672897074681
0.69046875,0.04904394023058478
0.69053125,0.21097550443508087
0.6905937500000001,0.431225857077863
0.69065625,0.7320462442476255
0.69071875,1.1453607660138414
0.6907812500000001,1.717564430087557
0.69084375,2.5172009989456114
0.69090625,3.6468568533208963
0.6909687500000001,5.262204181011528
0.69103125,7.595631236116143
0.6910937500000001,10.912134252329977
0.6911562500000001,14.522140713464989
0.69121875,10.837611495781953
0.6912812500000001,1.8563762769346552
0.69134375,-0.045657761289677676
0.69140625,-0.16585655300786917
0.6914687500000001,-0.12288136283386684
0.69153125,-0.08486970884030445
0.69159375,-0.05994375558394536
0.6916562500000001,-0.04377880905265715
0.69171875,-0.032966778735951
0.69178125,-0.02548737868798729
0.6918437500000001,-0.02014743586093909
0.69190625,-0.01622781652469881
0.69196875,-0.01328092580787033
0.6920312500000001,-0.011028409893655994
0.69209375,-0.009260298795705625
0.69215625,-0.007856131885217266
0.6922187500000001,-0.006725295177397032
0.69228125,-0.005803138563431693
0.69234375,-0.005042763994929035
0.6924062500000001,-0.004418764711853612
0.69246875,-0.00388659186959321
0.69253125,-0.003435658922076427
0.6925937500000001,-0.0030507101927724663
0.69265625,-0.0027198237700853042
0.69271875,-0.0024426129960606483
0.69278125,-0.0021936528581813844
0.69284375,-0.0019758938781774464
0.6929062500000001,-0.0017844704104045825
0.69296875,-0.001615418306430309
0.69303125,-0.0014741945791265948
0.6930937500000001,-0.0013407005299337757
0.69315625,-0.0012213656871893444
0.69321875,-0.00111430541688769
0.6932812500000001,-0.0010179324990776857
0.69334375,-0.0009393707857443908
0.69340625,-0.0008605896201054432
0.6934687500000001,-0.0007890335146116055
0.6935312499999999,-0.0007238630976172261
0.69359375,-0.0006725350865276835
0.6936562500000001,-0.0006181102402708601
0.6937187499999999,-0.0005681797698408248
0.69378125,-0.0005222702288915456
0.6938437500000001,-0.000479966956503138
0.69390625,-0.0004488591620290324
0.69396875,-0.0004127673472102375
0.6940312500000001,-0.00037931717493043033
0.69409375,-0.00034825870301444836
0.69415625,-0.0003270248122191326
0.6942187500000001,-0.0003001155254475514
0.69428125,-0.00027497824109637306
0.69434375,-0.00025148912026414145
0.69440625,-0.0002369392160904113
0.69446875,-0.00021636284714864935
0.69453125,-0.0001970386991867874
0.69459375,-0.00017888221541457902
0.69465625,-0.00016901119407874266
0.69471875,-0.00015294889646067924
0.69478125,-0.00013779859853027846
0.69484375,-0.00012348993413126364
0.6949062500000001,-0.00011695558064940718
0.69496875,-0.00010418737500276929
0.69503125,-0.00009208895765252098
0.6950937500000001,-0.00008061050913378596
0.6951562499999999,-0.0000764962989267584
0.69521875,-0.00006617650815722749
0.6952812500000001,-0.00005638130289249395
0.6953437499999999,-0.00004708211380588528
0.69540625,-0.0000447649970946025
0.6954687500000001,-0.000036376650434633066
0.6955312499999999,-0.000028388963167123237
0.69559375,-0.0000207810702622955
0.6956562500000001,-0.000019796688508439408
0.6957187499999999,-0.000012891088230910719
0.69578125,-6.298328257747918e-6


==> data/dataIForceDistribt0404SqueezeE100D41G320c005YE105103DoubleAt.csv <==
0.30260937499999996,-8.16789047213946e-7
0.302640625,-1.6458553768633414e-6
0.30267187500000003,-2.4887504071607435e-6
0.30270312499999996,-3.3452583366155215e-6
0.302734375,-3.4000359059952084e-6
0.30276562500000004,-4.284437874864728e-6
0.30279687499999997,-5.182718108755759e-6
0.302828125,-6.095581619627843e-6
0.302859375,-6.197203982991641e-6
0.30289062499999997,-7.14134792022991e-6
0.302921875,-8.10038148344694e-6
0.302953125,-9.076001121983909e-6
0.302984375,-9.229533452270458e-6
0.303015625,-0.000010237279866968325
0.303046875,-0.000011263414276594145
0.303078125,-0.000012305960962547514
0.303109375,-0.000013367066881820163
0.303140625,-0.000013595901808533588
0.303171875,-0.000014693724280276999
0.303203125,-0.000015811150206106052
0.303234375,-0.00001694664037236733
0.303265625,-0.000017242767826370036
0.303296875,-0.00001841975525163719
0.30332812499999995,-0.000019617855058420646
0.303359375,-0.0000208370087182279
0.303390625,-0.00002207762700484066
0.30342187499999995,-0.000022468894955102043
0.303453125,-0.000023754620303191546
0.30348437500000003,-0.000025066569631313747
0.30351562499999996,-0.0000264008514441726
0.303546875,-0.000026873930115320645
0.30357812500000003,-0.00002825806885877089
0.30360937499999996,-0.000029669937209037255
0.303640625,-0.0000311050107913422
0.30367187500000004,-0.00003257155978986553
0.30370312499999996,-0.00003316410904611358
0.303734375,-0.00003468534727034308
0.303765625,-0.00003623560412690722
0.30379687499999997,-0.0000378156747961455
0.303828125,-0.000039426422187875315
0.303859375,-0.00004015907112685755
0.30389062499999997,-0.000041834621876978915
0.303921875,-0.000043541835392022426
0.303953125,-0.00004528378772193574
0.303984375,-0.000047061574783030215
0.304015625,-0.00004795155241440022
0.304046875,-0.000049798577185763594
0.304078125,-0.000051682634464989075
0.304109375,-0.000053603526848082306
0.304140625,-0.000054632969261851933
0.304171875,-0.00005663214923036887
0.304203125,-0.00005867313203531504
0.304234375,-0.000060754289044644286
0.304265625,-0.00006287909428796156
0.304296875,-0.00006410852717760387
0.30432812499999995,-0.00006632507046145615
0.304359375,-0.00006858490688502848
0.304390625,-0.0000708926588492869
0.30442187499999995,-0.00007325180735622032
0.304453125,-0.00007471230537641662
0.30448437500000003,-0.00007717414519206577
0.30451562499999996,-0.00007969123212014839
0.304546875,-0.00008226161027456171
0.30457812500000003,-0.00008488669523653664
0.30460937499999996,-0.00008661888508986593
0.304640625,-0.00008936610954542878
0.30467187500000004,-0.00009217563113443107
0.30470312499999996,-0.00009504779769054045
0.304734375,-0.00009798489003521319
0.304765625,-0.0001000289517473248
0.30479687499999997,-0.00010310585011478073
0.304828125,-0.00010625461937318997
0.304859375,-0.00010947857409476683
0.30489062499999997,-0.00011277970297805786
0.304921875,-0.0001151877355266308
0.304953125,-0.00011865299868580685
0.304984375,-0.00012220119731655435
0.305015625,-0.00012583521913198304
0.305046875,-0.00012955659722335125
0.305078125,-0.0001323958092753749
0.305109375,-0.00013630980769953308
0.305140625,-0.00014032358108422195
0.305171875,-0.0001444397471094753
0.305203125,-0.00014866182378045132
0.305234375,-0.00015299535932809718
0.305265625,-0.00015645154885865454
0.305296875,-0.00016101831338192647
0.30532812499999995,-0.00016570492736795367
0.305359375,-0.00017051526603300632
0.305390625,-0.00017545767323863678
0.30542187499999995,-0.00017953845487908484
0.305453125,-0.000184754456303211
0.30548437500000003,-0.00019011955974009923
0.30551562499999996,-0.00019563171718396931
0.305546875,-0.00020129887330623634
0.30557812500000003,-0.00020612619723235702
0.30560937499999996,-0.00021212284046731147
0.305640625,-0.00021829670927752342
0.30567187500000004,-0.00022465059504686935
0.30570312499999996,-0.0002311892428520923
0.305734375,-0.00023792494662442583
0.305765625,-0.00024384900214821916
0.30579687499999997,-0.0002509990201731955
0.305828125,-0.0002583638549293919
0.305859375,-0.0002659577527696414
0.30589062499999997,-0.0002737897624269831
0.305921875,-0.00028186528992253526
0.305953125,-0.0002891783472344084
0.305984375,-0.0002977803346933072
0.306015625,-0.00030665664583957755
0.306046875,-0.00031582437892865677
0.306078125,-0.00032529401933073185
0.306109375,-0.00033404693356566586
0.306140625,-0.0003441573295613913
0.306171875,-0.0003546139494607875
0.306203125,-0.0003654273071576993
0.306234375,-0.00037661249165515297
0.306265625,-0.00038818923481701554
0.306296875,-0.00039913263215593617
0.30632812499999995,-0.0004115445319338363
0.306359375,-0.00042439718720988103
0.306390625,-0.0004377208896547589
0.30642187499999995,-0.0004515284592855062
0.306453125,-0.0004658523316187572
0.30648437500000003,-0.0004796536495066219
0.30651562499999996,-0.0004950737626789693
0.306546875,-0.0005110743393730447
0.30657812500000003,-0.0005276952062457636
0.30660937499999996,-0.0005449597338346482
0.306640625,-0.0005629042625103493
0.30667187500000004,-0.0005815600563371657
0.30670312499999997,-0.0005999200220363411
0.306734375,-0.0006201376317303538
0.30676562500000004,-0.0006411985113691724
0.30679687499999997,-0.0006631486217781133
0.306828125,-0.000686036940276814
0.306859375,-0.000709915855150888
0.306890625,-0.0007337762583653591
0.306921875,-0.0007598099351375026
0.306953125,-0.0007870141474457487
0.306984375,-0.0008154575966860371
0.307015625,-0.0008452139422576057
0.307046875,-0.000876362328423282
0.307078125,-0.0009089877235713339
0.307109375,-0.0009421085497274774
0.307140625,-0.0009779710480660683
0.307171875,-0.001015606405713492
0.307203125,-0.0010551291790805095
0.307234375,-0.001096662844321247
0.307265625,-0.0011403409875026388
0.307296875,-0.0011863082212632144
0.30732812499999995,-0.0012336397890538682
0.307359375,-0.0012846701365338267
0.30739062500000003,-0.0013385006661224925
0.30742187499999996,-0.0013953321265832565
0.307453125,-0.0014553830789929415
0.30748437500000003,-0.001518891849867122
0.30751562499999996,-0.0015861185795381578
0.307546875,-0.0016562576387209261
0.30757812500000004,-0.00173180249853462
0.30760937499999996,-0.0018120030029785687
0.307640625,-0.0018972342753277105
0.30767187500000004,-0.001987909131188357
0.30770312499999997,-0.002084482424452097
0.307734375,-0.002187456327673292
0.307765625,-0.002297386197705026
0.30779687499999997,-0.0024137893925430956
0.307828125,-0.0025395460184541906
0.307859375,-0.002674316356038272
0.307890625,-0.002818947040695963
0.307921875,-0.002974383864544588
0.307953125,-0.0031416855018935102
0.307984375,-0.003322040369494099
0.308015625,-0.0035167848216426374
0.308046875,-0.0037263204532263245
0.308078125,-0.003954564928560864
0.308109375,-0.004202342955897247
0.308140625,-0.004471852963091806
0.308171875,-0.004765601234134684
0.308203125,-0.005086456599392655
0.308234375,-0.005437711776966165
0.308265625,-0.005823161409714509
0.308296875,-0.006246078423406691
0.30832812499999995,-0.006713785024399141
0.308359375,-0.0072311012154431045
0.30839062500000003,-0.007804974396507971
0.30842187499999996,-0.008443574145159467
0.308453125,-0.009156551488960604
0.30848437500000003,-0.009955365239322153
0.30851562499999996,-0.010853697862189794
0.308546875,-0.011867968859427773
0.30857812500000004,-0.013016889740058202
0.30860937499999996,-0.014326811295727531
0.308640625,-0.015826097952770887
0.30867187500000004,-0.017551093298422096
0.30870312499999997,-0.019546905608592364
0.308734375,-0.021869977296836228
0.308765625,-0.024591521861985703
0.30879687499999997,-0.027802103529640177
0.308828125,-0.03161791220114674
0.308859375,-0.03618919442718799
0.308890625,-0.04171042390865128
0.308921875,-0.04843961441870086
0.308953125,-0.05670966157002198
0.308984375,-0.06695115624447928
0.309015625,-0.07969720574438746
0.309046875,-0.09553510984079001
0.309078125,-0.11487029652431192
0.309109375,-0.13708282257878457
0.309140625,-0.15773354023501102
0.309171875,-0.15949540328870168
0.309203125,-0.0832682639579149
0.309234375,0.25726751724355823
0.309265625,1.3711919518487288
0.309296875,4.212048283959146
0.30932812499999995,9.111438277574804
0.309359375,13.656567459560772
0.30939062500000003,15.096144789858878
0.30942187499999996,13.997959502659569
0.309453125,12.024288572077843
0.30948437500000003,10.046517030961443
0.30951562499999996,8.321685677302401
0.309546875,6.8788094115038785
0.30957812500000004,5.685676603923514
0.30960937499999996,4.700535041729558
0.309640625,3.885553282505973
0.30967187500000004,3.2092821247719434
0.30970312499999997,2.646252774346914
0.309734375,2.1759733641793186
0.309765625,1.7819525818608954
0.30979687499999997,1.4508755161691553
0.309828125,1.171952922062487
0.309859375,0.9364031296207029
0.309890625,0.7370511151957251
0.309921875,0.5680083567257364
0.309953125,0.4244233639769657
0.309984375,0.3022859597717009
0.310015625,0.1979206695869027
0.310046875,0.10863169790751948
0.310078125,0.03247136614523247
0.310109375,-0.0325064629981734
0.310140625,-0.08793891620951721
0.310171875,-0.1352058044495924
0.310203125,-0.17547745032231604
0.310234375,-0.20974319586407097
0.310265625,-0.23884499711292956
0.310296875,-0.2635002443750617
0.31032812499999995,-0.28432156089098765
0.310359375,-0.3018332382186941
0.31039062500000003,-0.316484861628379
0.31042187499999996,-0.32866269666279696
0.310453125,-0.33869927289809276
0.31048437500000003,-0.34688131591536464
0.31051562499999996,-0.3534564687250821
0.310546875,-0.35863899786296105
0.31057812500000004,-0.3626145318449337
0.31060937499999997,-0.365544132163621
0.310640625,-0.3675677270097615
0.31067187500000004,-0.3688070299635662
0.31070312499999997,-0.36936804196753503
0.310734375,-0.3693431708761655
0.310765625,-0.36881305604781256
0.310796875,-0.36784813081007056
0.310828125,-0.3665099600631177
0.310859375,-0.3648523966000956
0.310890625,-0.3629225778625754
0.310921875,-0.3607606365836378
0.310953125,-0.3584050189567633
0.310984375,-0.35588626883005736
0.311015625,-0.3532321606024099
0.311046875,-0.3504670322826953
0.311078125,-0.3476122215573174
0.311109375,-0.3446864152711392
0.311140625,-0.3417059865896676
0.311171875,-0.3386852694511281
0.311203125,-0.33563679434639404
0.311234375,-0.3325715136165551
0.311265625,-0.32949898759900853
0.31129687500000003,-0.3264275448709952
0.31132812499999996,-0.32336443233061163
0.311359375,-0.3203159346298177
0.31139062500000003,-0.31728749787310717
0.31142187499999996,-0.31428382059270576
0.311453125,-0.3113089399978979
0.31148437500000004,-0.3083663134050082
0.31151562499999996,-0.30545888199817506
0.311546875,-0.3025891316557156
0.31157812500000004,-0.2997591554653253
0.31160937499999997,-0.29697067959699674
0.311640625,-0.294225127345835
0.31167187500000004,-0.2915236392621505
0.31170312499999997,-0.28886711934475695
0.311734375,-0.28625625333497146
0.311765625,-0.2836915398021279
0.311796875,-0.2811733124804273
0.311828125,-0.27870175898360355
0.311859375,-0.27627693887594806
0.311890625,-0.27389880435140673
0.311921875,-0.2715672058509856
0.311953125,-0.26928191285865133
0.311984375,-0.26704262064482365
0.312015625,-0.26484896233546684
0.312046875,-0.26270051589224896
0.312078125,-0.2605968141865347
0.312109375,-0.2585373494924302
0.312140625,-0.25652158352616444
0.312171875,-0.2545489466417869
0.312203125,-0.2526188501044616
0.312234375,-0.25073068813076116
0.312265625,-0.24888383587217364
0.31229687500000003,-0.24707766112480153
0.31232812499999996,-0.24531152083762603
0.312359375,-0.24358477156289873
0.31239062500000003,-0.24189676218352324
0.31242187499999996,-0.24024684327011153
0.312453125,-0.23863436409008182
0.31248437500000004,-0.23705867921715892
0.31251562499999996,-0.23551914499079968
0.312546875,-0.23401512404824262
0.31257812500000004,-0.23254598501781318
0.31260937499999997,-0.23111110171144894
0.312640625,-0.22970985960409857
0.31267187500000004,-0.22834164744261015
0.31270312499999997,-0.22700586784719123
0.312734375,-0.22570192951506418
0.31276562500000005,-0.22442925248309323
0.312796875,-0.2231872678825633
0.312828125,-0.22197541379915586
0.312859375,-0.22079314254749277
0.312890625,-0.2196399154135614
0.312921875,-0.21851520473412955
0.312953125,-0.21741849390736379
0.312984375,-0.2163492766630875
0.313015625,-0.21530705897302793
0.313046875,-0.21429135541653013
0.313078125,-0.21330169311224295
0.313109375,-0.21233761068517218
0.313140625,-0.21139865403489894
0.313171875,-0.2104843828969027
0.313203125,-0.20959436587106434
0.313234375,-0.20872930965220074
0.313265625,-0.20788654869524353
0.31329687500000003,-0.20706680876658193
0.31332812499999996,-0.20626969934195793
0.313359375,-0.20549483876827374
0.31339062500000003,-0.20474185565668884
0.31342187499999996,-0.20401038632439106
0.313453125,-0.20330007742983847
0.31348437500000004,-0.20261058471417384
0.31351562499999996,-0.2019415717047844
0.313546875,-0.20129271153525843
0.31357812500000004,-0.20066368419450137
0.31360937499999997,-0.2000541804794852
0.313640625,-0.19946389608200252
0.31367187500000004,-0.19889253707846793
0.31370312499999997,-0.19833981577847326
0.313734375,-0.1978054528370197
0.313765625,-0.19728917595560463
0.313796875,-0.19679071956958255
0.313828125,-0.1963098259603347
0.313859375,-0.19584624362147157
0.313890625,-0.19539972808702238
0.313921875,-0.19497004089653186
0.313953125,-0.19455695099861514
0.313984375,-0.19416023259230186
0.314015625,-0.19377966657243254
0.314046875,-0.19341503902929935
0.314078125,-0.19306614286997054
0.314109375,-0.192733891905133
0.314140625,-0.19241585804936773
0.314171875,-0.19211296584845633
0.314203125,-0.19182502936277307
0.314234375,-0.19155186816148984
0.314265625,-0.19129330616478418
0.31429687500000003,-0.19104917323244391
0.31432812499999996,-0.19081930259755017
0.314359375,-0.19060353348666165
0.31439062500000003,-0.19040170865711928
0.31442187499999996,-0.190213675736208
0.314453125,-0.19003928687702737
0.31448437500000004,-0.18987839796337536
0.31451562499999997,-0.18973086887229856
0.314546875,-0.18959656458078378
0.31457812500000004,-0.18947535271895938
0.31460937499999997,-0.18936710520914424
0.314640625,-0.18927169756157827
0.31467187500000005,-0.18918900974087244
0.314703125,-0.18911892390237225
0.314734375,-0.18906132679330734
0.314765625,-0.189017214501111
0.314796875,-0.18898426723763614
0.314828125,-0.1889634875502112
0.314859375,-0.1889547742820309
0.314890625,-0.18895802997280903
0.314921875,-0.1889731599901893
0.314953125,-0.18900007253766182
0.314984375,-0.18903867855053752
0.315015625,-0.18908889195881717
0.315046875,-0.18915062926887227
0.315078125,-0.18922380966643831
0.315109375,-0.18930835484126973
0.315140625,-0.18940418889301683
0.315171875,-0.18951014667749924
0.31520312500000003,-0.1896272701725078
0.315234375,-0.18975549039048029
0.315265625,-0.18989474043122354
0.31529687500000003,-0.19004384532346125
0.31532812499999996,-0.19020606215472707
0.315359375,-0.19037802316698654
0.31539062500000004,-0.19056076823157964
0.31542187499999996,-0.19075424056690157
0.315453125,-0.19095838620018685
0.31548437500000004,-0.1911731514732522
0.31551562499999997,-0.19139848688601732
0.315546875,-0.1916343428495349
0.31557812500000004,-0.1918806723072935
0.31560937499999997,-0.19213742920523474
0.315640625,-0.19240457058384075
0.31567187500000005,-0.19268205362908136
0.315703125,-0.1929698376543399
0.315734375,-0.1932678832988168
0.315765625,-0.19357615292423042
0.315796875,-0.19389461027610072
0.315828125,-0.1942243103435129
0.315859375,-0.1945630399592328
0.315890625,-0.1949118563997354
0.315921875,-0.19527072773945373
0.315953125,-0.1956385082156039
0.315984375,-0.19601740202062537
0.316015625,-0.19640626468580585
0.316046875,-0.19680506981212406
0.316078125,-0.1972137914241089
0.316109375,-0.19763240496235274
0.316140625,-0.19806088666299979
0.316171875,-0.1984992141229188
0.31620312500000003,-0.19894736526993795
0.316234375,-0.1994053188232992
0.316265625,-0.19987413716753144
0.31629687500000003,-0.20035163680750212
0.31632812499999996,-0.20083888066018163
0.316359375,-0.20133584991561757
0.31639062500000004,-0.20184252750458892
0.31642187499999996,-0.20235889661248732
0.316453125,-0.20288494037420507
0.31648437500000004,-0.2034206433736548
0.31651562499999997,-0.20396598992542583
0.316546875,-0.20452096488741722
0.31657812500000004,-0.20508555406209306
0.31660937499999997,-0.205659742917
0.316640625,-0.20624351733760699
0.31667187500000005,-0.20683686367444049
0.316703125,-0.20743976856796043
0.316734375,-0.20805217663109912
0.31676562500000005,-0.20867416006010908
0.316796875,-0.20930566296913986
0.316828125,-0.2099466711155839
0.316859375,-0.2105971725228604
0.316890625,-0.2112571532084387
0.316921875,-0.211926601078802
0.316953125,-0.2126055021442693
0.316984375,-0.21329384235240895
0.317015625,-0.21399160873904505
0.317046875,-0.2146987876673368
0.317078125,-0.21541536320832005
0.317109375,-0.21614132284483872
0.317140625,-0.21687771895764452
0.317171875,-0.21762240003242742
0.31720312500000003,-0.21837641726723817
0.317234375,-0.21913975502401437
0.317265625,-0.2199123946141549
0.31729687500000003,-0.2206943196773935
0.31732812499999996,-0.221485510817138
0.317359375,-0.22228594771254867
0.31739062500000004,-0.2230956131434718
0.31742187499999996,-0.22391448335348113
0.317453125,-0.22474253722387078
0.31748437500000004,-0.22557975126825708
0.31751562499999997,-0.22642610206414066
0.317546875,-0.2272826277185303
0.31757812500000004,-0.22814717699347942
0.31760937499999997,-0.22902078403102555
0.317640625,-0.22990341943002363
0.31767187500000005,-0.23079393777305096
0.317703125,-0.23169453953077407
0.317734375,-0.23260407535242122
0.317765625,-0.23352251172355526
0.317796875,-0.234449810330508
0.317828125,-0.23538593513478887
0.317859375,-0.23633084581722796
0.317890625,-0.23728450077816693
0.317921875,-0.23824685688025246
0.317953125,-0.23921892774383863
0.317984375,-0.2401985500410067
0.318015625,-0.2411867320572802
0.318046875,-0.24218342124233877
0.318078125,-0.24318856568857572
0.318109375,-0.2442021070934462
0.318140625,-0.24522398879384116
0.318171875,-0.24625414900235726
0.31820312500000003,-0.24729252333330132
0.318234375,-0.248339047252558
0.318265625,-0.24939365180941866
0.31829687500000003,-0.2504562647733166
0.31832812499999996,-0.25152681252934295
0.318359375,-0.2526062689863279
0.31839062500000004,-0.2536924499536714
0.31842187499999997,-0.25478632327830253
0.318453125,-0.25588780251159216
0.31848437500000004,-0.25699679555925026
0.31851562499999997,-0.2581132129645305
0.318546875,-0.25923695345323394
0.31857812500000005,-0.2603679191581433
0.318609375,-0.26150600242400707
0.318640625,-0.26265109789192603
0.31867187500000005,-0.26380309395308277
0.318703125,-0.2649618725074562
0.318734375,-0.2661283635843933
0.318765625,-0.26729923502125674
0.318796875,-0.2684776330831582
0.318828125,-0.26966230490357457
0.318859375,-0.27085311920610095
0.318890625,-0.27204993283662116
0.318921875,-0.2732525959873089
0.318953125,-0.27446096311012735
0.318984375,-0.27567487461008156
0.319015625,-0.27689416844821313
0.319046875,-0.2781186816957697
0.319078125,-0.2793482437312752
0.31910937500000003,-0.2805826755583905
0.319140625,-0.28182284406900515
0.319171875,-0.2830664808698291
0.31920312500000003,-0.28431444109820564
0.319234375,-0.2855665340701279
0.319265625,-0.2868225601163209
0.31929687500000004,-0.28808231976054854
0.31932812499999996,-0.28934559405987703
0.319359375,-0.29061217559756786
0.31939062500000004,-0.2918818375411295
0.31942187499999997,-0.2931543442556843
0.319453125,-0.29442946364643396
0.31948437500000004,-0.2957069461421194
0.31951562499999997,-0.2969875718947923
0.319546875,-0.29826900742870954
0.31957812500000005,-0.29955201813123666
0.319609375,-0.3008363331937167
0.319640625,-0.30212166838285026
0.31967187500000005,-0.3034077390660921
0.319703125,-0.3046942494589395
0.319734375,-0.30598090436612535
0.319765625,-0.30726738871969045
0.319796875,-0.3085533940871651
0.319828125,-0.3098386034384991
0.319859375,-0.3111226814768662
0.319890625,-0.31240529881158674
0.319921875,-0.31368715140650744
0.319953125,-0.31496472415070415
0.319984375,-0.31624088459612854
0.320015625,-0.31751533898297213
0.320046875,-0.3187867460702863
0.320078125,-0.3200532896252998
0.32010937500000003,-0.32131463864777843
0.320140625,-0.3225704542367922
0.320171875,-0.32382039469609963
0.32020312500000003,-0.3250641083616102
0.320234375,-0.32630124147391115
0.320265625,-0.3275314304768623
0.32029687500000004,-0.32875430784452286
0.32032812499999996,-0.32997053441992963
0.320359375,-0.3311776628414256
0.32039062500000004,-0.33237634194831567
0.32042187499999997,-0.3335661768728976
0.320453125,-0.3347467713432277
0.32048437500000004,-0.33591772097058703
0.32051562499999997,-0.3370786151652655
0.320546875,-0.3382290390152829
0.32057812500000005,-0.33936856910078117
0.320609375,-0.34049677990026445
0.320640625,-0.3416132357759716
0.32067187500000005,-0.3427174982319497
0.320703125,-0.34381015081744826
0.320734375,-0.34488868583460597
0.320765625,-0.34595367376862396
0.320796875,-0.3470046528105084
0.320828125,-0.3480411566698188
0.320859375,-0.3490627107819265
0.320890625,-0.35006883649734977
0.320921875,-0.3510590522520107
0.320953125,-0.3520328680227949
0.320984375,-0.3529897894421238
0.321015625,-0.35392931915308723
0.321046875,-0.35485095281952816
0.321078125,-0.355753101568437
0.32110937500000003,-0.3566384427298913
0.321140625,-0.357503323704134
0.321171875,-0.3583482489731731
0.32120312500000003,-0.35917269402034047
0.321234375,-0.35997612875991863
0.321265625,-0.3607580200118074
0.32129687500000004,-0.3615178311829621
0.32132812499999996,-0.36225502267192217
0.321359375,-0.3629690497855932
0.32139062500000004,-0.36365936722254716
0.32142187499999997,-0.36432542491683884
0.321453125,-0.36496667225532436
0.32148437500000004,-0.3655825539777321
0.32151562499999997,-0.36617251398444006
0.321546875,-0.3667370207612257
0.32157812500000005,-0.36727346272921035
0.321609375,-0.36778230432888115
0.321640625,-0.36826298344125385
0.32167187500000005,-0.36871493581130627
0.321703125,-0.36913759883295694
0.321734375,-0.3695304079970704
0.321765625,-0.3698927995032326
0.321796875,-0.3702242094902023
0.321828125,-0.3705240754281157
0.321859375,-0.37079183508897995
0.321890625,-0.37102692800099996
0.321921875,-0.37122879520419527
0.321953125,-0.37139790276204654
0.321984375,-0.3715316510323968
0.322015625,-0.37163051006717107
0.322046875,-0.37169393093425496
0.322078125,-0.37172030063817524
0.32210937500000003,-0.37171121422182524
0.322140625,-0.3716650656576085
0.322171875,-0.3715813224663913
0.32220312500000003,-0.3714594569805604
0.322234375,-0.37129894693572185
0.322265625,-0.3710992767032422
0.32229687500000004,-0.3708599360932658
0.32232812499999997,-0.3705804217696323
0.322359375,-0.3702602382424869
0.32239062500000004,-0.3698999187887717
0.32242187499999997,-0.3694969407597504
0.322453125,-0.36905185287846864
0.32248437500000005,-0.3685641929361337
0.322515625,-0.3680335070762595
0.322546875,-0.3674593518429713
0.32257812500000005,-0.36684129445702723
0.322609375,-0.3661789128909664
0.322640625,-0.3654717954473336
0.32267187500000005,-0.3647195436366194
0.322703125,-0.36392177107711454
0.322734375,-0.36307810207740143
0.32276562500000006,-0.3621881774218668
0.322796875,-0.3612516477543234
0.322828125,-0.36026920185099387
0.322859375,-0.3592384825775823
0.322890625,-0.3581602042478695
0.322921875,-0.35703407891622424
0.322953125,-0.355859836255898
0.322984375,-0.3546372196457104
0.32301562500000003,-0.3533649333478492
0.323046875,-0.3520448740961819
0.323078125,-0.3506757792754481
0.32310937500000003,-0.34925746362781473
0.323140625,-0.347789761676554
0.323171875,-0.3462725279263743
0.32320312500000004,-0.3447056361335563
0.323234375,-0.34308897477756284
0.323265625,-0.341422462947249
0.32329687500000004,-0.339707052208899
0.32332812499999997,-0.33794066056706623
0.323359375,-0.3361242838696141
0.32339062500000004,-0.33425792048974473
0.32342187499999997,-0.33234159386180295
0.323453125,-0.33037534556851184
0.32348437500000005,-0.32835924751427675
0.323515625,-0.32629338844431555
0.323546875,-0.32417788086216204
0.32357812500000005,-0.3220128680617217
0.323609375,-0.3197985086577309
0.323640625,-0.3175349920488361
0.32367187500000005,-0.31522253137745515
0.323703125,-0.3128613636039451
0.323734375,-0.3104527628546472
0.323765625,-0.3079949890048267
0.323796875,-0.30548937279731114
0.323828125,-0.3029362478821377
0.323859375,-0.30033493273715695
0.323890625,-0.29768792056308413
0.323921875,-0.2949945700985765
0.323953125,-0.2922553283415127
0.323984375,-0.28947066798591614
0.32401562500000003,-0.2866410796474258
0.324046875,-0.2837670879190587
0.324078125,-0.2808492354993791
0.32410937500000003,-0.2778880950501321
0.324140625,-0.2748842749358606
0.324171875,-0.27183839397286486
0.32420312500000004,-0.26875110749622266
0.324234375,-0.2656241034665059
0.324265625,-0.26245605441975034
0.32429687500000004,-0.25924870939997224
0.32432812499999997,-0.2560028116267098
0.324359375,-0.25271914230960674
0.32439062500000004,-0.2493985100414145
0.32442187499999997,-0.24604173267309828
0.324453125,-0.2426496632530526
0.32448437500000005,-0.23922317881244265
0.324515625,-0.23576317565814792
0.324546875,-0.2322705701025793
0.32457812500000005,-0.22874630984261815
0.324609375,-0.2251913528189048
0.324640625,-0.22160564782597014
0.32467187500000005,-0.21799228799470075
0.324703125,-0.21435227720637398
0.324734375,-0.21068461742674588
0.324765625,-0.20699140530706678
0.324796875,-0.2032737196686072
0.324828125,-0.19953265978910315
0.324859375,-0.19576935389861266
0.324890625,-0.1919849447178388
0.324921875,-0.18818056810231087
0.324953125,-0.1843574079267896
0.324984375,-0.1805166456947286
0.32501562500000003,-0.17665948448683838
0.325046875,-0.1727871237206521
0.325078125,-0.16890080296434754
0.32510937500000003,-0.1650017453380492
0.325140625,-0.16109120736576513
0.325171875,-0.15717042206837728
0.32520312500000004,-0.15324069604022164
0.325234375,-0.14930428351265188
0.325265625,-0.1453604455243106
0.32529687500000004,-0.14141150353783188
0.32532812499999997,-0.13745872408170923
0.325359375,-0.13350341435568414
0.32539062500000004,-0.12954585205726665
0.32542187499999997,-0.12558940433768262
0.325453125,-0.12163435355848087
0.32548437500000005,-0.11768198840177552
0.325515625,-0.11373364273424633
0.325546875,-0.1097906011007424
0.32557812500000005,-0.10585418690135763
0.325609375,-0.10192569684981656
0.325640625,-0.0980064302829094
0.32567187500000006,-0.0940976920397093
0.325703125,-0.09020076666276508
0.325734375,-0.08631795368737774
0.325765625,-0.0824484882902014
0.325796875,-0.07859467186044003
0.325828125,-0.07475775363343254
0.325859375,-0.07093899379274206
0.325890625,-0.06713961065458307
0.325921875,-0.06336083603441642
0.325953125,-0.059603899573826155
0.325984375,-0.055869981237479716
0.32601562500000003,-0.052160273797778316
0.326046875,-0.04847594278588696
0.326078125,-0.04481711594877075
0.32610937500000003,-0.04118699633181122
0.326140625,-0.03758564511741866
0.326171875,-0.034014196908587105
0.32620312500000004,-0.03047371074122445
0.326234375,-0.0269652381383291
0.326265625,-0.023490864968883467
0.32629687500000004,-0.020049538451611976
0.32632812499999997,-0.01664329006090961
0.326359375,-0.013273086366526299
0.32639062500000005,-0.00993987622014033
0.326421875,-0.006644590177982468
0.326453125,-0.003388096898376207
0.32648437500000005,-0.0001713128695510005
0.326515625,0.003004942114060667
0.326546875,0.006139854551254813
0.32657812500000005,0.009232614194923633
0.326609375,0.0122824673605412
0.326640625,0.015288675070022309
0.32667187500000006,0.01825051585121721
0.326703125,0.021167335376220203
0.326734375,0.024039504010018198
0.32676562500000006,0.026864316408294085
0.326796875,0.029642244576755766
0.326828125,0.03237170466074515
0.326859375,0.03505419239618668
0.326890625,0.03768820230283493
0.32692187500000003,0.040273242973820705
0.326953125,0.042808902758781076
0.326984375,0.04529477869887973
0.32701562500000003,0.04773047751452903
0.327046875,0.050115657174759326
0.327078125,0.05245001320713109
0.32710937500000004,0.05473328223922223
0.327140625,0.05696519963008679
0.327171875,0.05914552597186132
0.32720312500000004,0.06127413761870775
0.327234375,0.06335081176386409
0.327265625,0.06537548797602939
0.32729687500000004,0.06734801616236846
0.32732812499999997,0.0692683915868189
0.327359375,0.07113759133270153
0.32739062500000005,0.07295249996788258
0.327421875,0.07471630144022362
0.327453125,0.07642797720919897
0.32748437500000005,0.07808763101132266
0.327515625,0.079695390112761
0.327546875,0.08125142651979644
0.32757812500000005,0.08275588651953164
0.327609375,0.08420898400069077
0.327640625,0.08561099649982118
0.32767187500000006,0.0869621479827685
0.327703125,0.08826276781229546
0.327734375,0.08951312952432715
0.327765625,0.09071361695677926
0.327796875,0.09186460320680438
0.327828125,0.09296649193212989
0.327859375,0.0940196901146119
0.327890625,0.09502465706800556
0.32792187500000003,0.09598188082040657
0.327953125,0.09689183888994177
0.327984375,0.09775506599926786
0.32801562500000003,0.0985721204894222
0.328046875,0.099343543386151
0.328078125,0.10006994790956016
0.32810937500000004,0.10075192660613884
0.328140625,0.10139013383327643
0.328171875,0.101985207510709
0.32820312500000004,0.10253783684594082
0.328234375,0.10304868302186082
0.328265625,0.10351850955133879
0.32829687500000004,0.10394800763215495
0.32832812499999997,0.1043379419816964
0.328359375,0.10468908683470401
0.32839062500000005,0.10500222208514874
0.328421875,0.1052781445687906
0.328453125,0.10551769494938577
0.32848437500000005,0.10572170746387688
0.328515625,0.1058910240168322
0.328546875,0.10602645131790078
0.32857812500000005,0.10612875672303156
0.328609375,0.1061985528027197
0.328640625,0.10623630750876334
0.32867187500000006,0.10624254702446669
0.328703125,0.10621837641557783
0.328734375,0.10616557883658682
0.328765625,0.10608577782100696
0.328796875,0.1059799079092314
0.328828125,0.10584858354471255
0.328859375,0.10569239470329994
0.328890625,0.10551214842287959
0.32892187500000003,0.10530869889228028
0.328953125,0.10508306513453929
0.328984375,0.10483614166847444
0.32901562500000003,0.1045689810934973
0.329046875,0.10428255632618137
0.329078125,0.10397788209425743
0.32910937500000004,0.10365593396031397
0.329140625,0.10331771876736644
0.329171875,0.10296429939137719
0.32920312500000004,0.1025966294719877
0.329234375,0.10221572986482809
0.329265625,0.10182265917387234
0.32929687500000004,0.10141842393244146
0.32932812499999997,0.10100404714876085
0.329359375,0.10058055168567388
0.32939062500000005,0.10014900563444114
0.329421875,0.09971039726718645
0.329453125,0.09926578021055092
0.32948437500000005,0.09881621739470842
0.329515625,0.09836270622741267
0.329546875,0.09790631358092705
0.32957812500000006,0.09744808075784452
0.329609375,0.09698906629517011
0.329640625,0.0965303246033592
0.32967187500000006,0.09607288432999013
0.329703125,0.09561781720946413
0.329734375,0.09516614843729752
0.329765625,0.09471895847185399
0.329796875,0.09427727855671372
0.329828125,0.09384217417275004
0.329859375,0.09341473937870606
0.329890625,0.09299603309118717
0.32992187500000003,0.09258709355600077
0.329953125,0.09218901584405724
0.329984375,0.09180282047602753
0.33001562500000003,0.0914265863067138
0.330046875,0.09104542513148699
0.330078125,0.09065723328373548
0.33010937500000004,0.09026220439164735
0.330140625,0.08986046983532903
0.330171875,0.08945214840789925
0.33020312500000004,0.08903741698057174
0.330234375,0.08861640086992481
0.330265625,0.0881892144846754
0.33029687500000005,0.08775602411241916
0.330328125,0.08731695391692082
0.330359375,0.08687218250991458
0.33039062500000005,0.08642175453110112
0.330421875,0.0859658942590861
0.330453125,0.08550466134807305
0.33048437500000005,0.08503826664296425
0.330515625,0.08456679082458476
0.330546875,0.08409035528260168
0.33057812500000006,0.0836090799306562
0.330609375,0.08312318220990125
0.330640625,0.0826326770093084
0.33067187500000006,0.08213774518477376
0.330703125,0.08163851946840418
0.330734375,0.08113511586582133
0.330765625,0.0806276426184616
0.330796875,0.08011625793126925
0.33082812500000003,0.07960100938789502
0.330859375,0.07908210195611687
0.330890625,0.07855961103191375
0.33092187500000003,0.07803367803863558
0.330953125,0.07750538258532466
0.330984375,0.07697183519286843
0.33101562500000004,0.07643621182176406
0.331046875,0.07589758832044498
0.331078125,0.07535606969667753
0.33110937500000004,0.0748117843587601
0.331140625,0.07426483465858691
0.331171875,0.07371533936790692
0.33120312500000004,0.0731633937486785
0.331234375,0.0726091082437422
0.331265625,0.07205259888261785
0.33129687500000005,0.07149398141156807
0.331328125,0.07093330993431363
0.331359375,0.07037076312711907
0.33139062500000005,0.06980636413793259
0.331421875,0.0692402757435657
0.331453125,0.06867257017013276
0.33148437500000005,0.06810332836997515
0.331515625,0.06753266863695315
0.331546875,0.06696172796358008
0.33157812500000006,0.06638751241128059
0.331609375,0.06581319033044196
0.331640625,0.0652378223775607
0.33167187500000006,0.06466149333523111
0.331703125,0.06408435307586094
0.331734375,0.06350641237016112
0.331765625,0.06292781500651984
0.331796875,0.06234862216385357
0.33182812500000003,0.061768946008284795
0.331859375,0.061188835441296725
0.331890625,0.0606084227307571
0.33192187500000003,0.06002773909446919
0.331953125,0.05944691032654556
0.331984375,0.058865991088497396
0.33201562500000004,0.058285085786883184
0.332046875,0.05770425301425214
0.332078125,0.05712359404038135
0.33210937500000004,0.05654315816806779
0.332140625,0.05596407899112305
0.332171875,0.05538331103517915
0.33220312500000004,0.054804054159198326
0.332234375,0.05422533523551413
0.332265625,0.05364722935346775
0.33229687500000005,0.05306980470790463
0.332328125,0.05249312630516011
0.332359375,0.051917281863969454
0.33239062500000005,0.051342313017379654
0.332421875,0.0507683231956493
0.332453125,0.050195370866533466
0.33248437500000005,0.04962349264515817
0.332515625,0.0490527810200109
0.332546875,0.04848328759152082
0.33257812500000006,0.047915072676246784
0.332609375,0.0473482137751654
0.332640625,0.04678276746425056
0.33267187500000006,0.04621878629598456
0.332703125,0.04565632868844187
0.332734375,0.045096482781676384
0.33276562500000006,0.044537258521663514
0.332796875,0.04397871245434863
0.33282812500000003,0.043422933106433956
0.332859375,0.04286899242588774
0.332890625,0.0423168920362312
0.33292187500000003,0.04176671849032801
0.332953125,0.04121850942998566
0.332984375,0.04067233552783437
0.33301562500000004,0.04012821423415067
0.333046875,0.03958622904801607
0.333078125,0.03904640429487313
0.33310937500000004,0.038508798260770555
0.333140625,0.037973458478303086
0.333171875,0.03744043081924232
0.33320312500000004,0.03690975839570162
0.333234375,0.03638148306424127
0.333265625,0.035855651788513784
0.33329687500000005,0.03533231148831004
0.333328125,0.03481251791388306
0.333359375,0.034294273460448346
0.33339062500000005,0.03377761452516937
0.333421875,0.03326463313630835
0.333453125,0.032754333316033876
0.33348437500000006,0.03224676750000247
0.333515625,0.03174195597274408
0.333546875,0.031239955038372513
0.33357812500000006,0.030740784648810367
0.333609375,0.030244487256401442
0.333640625,0.029751091635591025
0.33367187500000006,0.029260644043545794
0.333703125,0.028773160209962137
0.333734375,0.02828868903416867
0.333765625,0.0278072488449896
0.333796875,0.0273288773502559
0.33382812500000003,0.026853596559830883
0.333859375,0.02638144194084295
0.333890625,0.025913468555725655
0.33392187500000003,0.025447650438576386
0.333953125,0.024985036829274755
0.333984375,0.0245256648495442
0.33401562500000004,0.024068521476119313
0.334046875,0.02361569131656801
0.334078125,0.023166174937839214
0.33410937500000004,0.022719992222076907
0.334140625,0.022277164735589293
0.334171875,0.021837717778993425
0.33420312500000005,0.02140166453727939
0.33423437500000003,0.02096904039804172
0.334265625,0.020539856818564323
0.33429687500000005,0.020114138398834355
0.334328125,0.019691896375455008
0.334359375,0.01927316251916495
0.33439062500000005,0.018857934979150094
0.334421875,0.01844625217216504
0.334453125,0.01803812352316388
0.33448437500000006,0.01763457821327681
0.334515625,0.01723359377317036
0.334546875,0.01683621356782168
0.33457812500000006,0.016442447781049946
0.334609375,0.01605127519356627
0.334640625,0.015664770579415822
0.33467187500000006,0.015281915888809242
0.334703125,0.01490272714090285
0.33473437500000003,0.014527214442609501
0.334765625,0.014155392991269194
0.334796875,0.013787264495945632
0.33482812500000003,0.013422838780143734
0.334859375,0.013062135584845452
0.334890625,0.012705147409213226
0.33492187500000004,0.01235190103665669
0.334953125,0.012002391772869672
0.334984375,0.011656622730491787
0.33501562500000004,0.011314617809493159
0.335046875,0.010976360732788466
0.335078125,0.010642895313766935
0.33510937500000004,0.01031217707112013
0.335140625,0.009985223233770602
0.335171875,0.009662055423706226
0.33520312500000005,0.009341640797144453
0.33523437500000003,0.009026029566378345
0.335265625,0.00871420845243636
0.33529687500000005,0.008406169606995743
0.335328125,0.00810191598503262
0.335359375,0.007801450866215899
0.33539062500000005,0.007504778796164159
0.335421875,0.0072118921784073906
0.335453125,0.00692279295466363
0.33548437500000006,0.0066374811808313505
0.335515625,0.006355948005217282
0.335546875,0.006078196808895944
0.33557812500000006,0.005804224241531701
0.335609375,0.005534027227317825
0.335640625,0.005267607119367027
0.33567187500000006,0.005005970988925218
0.335703125,0.0047470711019702155
0.33573437500000003,0.004491931898868866
0.335765625,0.004240533679125455
0.335796875,0.003992892116282447
0.33582812500000003,0.003747959578621042
0.335859375,0.003507771291436007
0.335890625,0.003271310598409259
0.33592187500000004,0.0030385693921228737
0.335953125,0.0028095368281468303
0.335984375,0.002584198479161408
0.33601562500000004,0.002362537343077113
0.336046875,0.0021445578302975235
0.336078125,0.0019302483848365679
0.33610937500000004,0.0017195824473803176
0.336140625,0.0015125744402893736
0.336171875,0.0013091855256710805
0.33620312500000005,0.0011094227016322372
0.33623437500000003,0.0009132669171245562
0.336265625,0.00072172362971374
0.33629687500000005,0.000532733372809957
0.336328125,0.0003473120134696653
0.336359375,0.000165436859896409
0.33639062500000005,-0.000012905228986982709
0.336421875,-0.00018874432603720182
0.336453125,-0.00036007215323527464
0.33648437500000006,-0.0005279043616239348
0.336515625,-0.0006922687620715753
0.336546875,-0.0008531867274446797
0.33657812500000006,-0.0010106719443596854
0.336609375,-0.001164733569039851
0.336640625,-0.001315411424597443
0.33667187500000006,-0.0014627066751350878
0.336703125,-0.0016066502422073699
0.33673437500000003,-0.0017472491311833586
0.33676562500000007,-0.0018845509370366206
0.336796875,-0.002018544701830459
0.33682812500000003,-0.002149265825105183
0.336859375,-0.0022757158243248907
0.336890625,-0.0023999701552587377
0.33692187500000004,-0.002521014027975964
0.336953125,-0.002638885982931889
0.336984375,-0.0027535997950269633
0.33701562500000004,-0.0028662104667161042
0.337046875,-0.0029746795822195027
0.337078125,-0.0030800741434565543
0.33710937500000004,-0.003182412087645914
0.337140625,-0.0032817291979231403
0.337171875,-0.0033780355218684666
0.33720312500000005,-0.0034713820564355596
0.33723437500000003,-0.0035617738748321
0.337265625,-0.003649251327876947
0.33729687500000005,-0.0037338374348231083
0.337328125,-0.0038155704960781134
0.337359375,-0.0038944635550994013
0.33739062500000006,-0.0039705727823752465
0.337421875,-0.004043906013546202
0.337453125,-0.004113479733894546
0.33748437500000006,-0.004181386712220236
0.337515625,-0.00424660693253142
0.337546875,-0.004309190887599866
0.33757812500000006,-0.0043691650988391464
0.337609375,-0.004427601517323951
0.337640625,-0.004482470207015289
0.33767187500000007,-0.004534845106141709
0.337703125,-0.004584747500414078
0.33773437500000003,-0.004632218881589122
0.337765625,-0.004677296757205747
0.337796875,-0.0047200155469182895
0.33782812500000003,-0.00476042281809088
0.337859375,-0.004798544993916722
0.337890625,-0.004834435787455894
0.33792187500000004,-0.004868122624038716
0.337953125,-0.004899659008461919
0.337984375,-0.004929073598009159
0.33801562500000004,-0.004956412536856969
0.338046875,-0.004980699959883254
0.338078125,-0.00500400588455905
0.33810937500000005,-0.0050252872712044094
0.33814062500000003,-0.005044565203238774
0.338171875,-0.0050617894403360494
0.33820312500000005,-0.005078058330965175
0.33823437500000003,-0.005091517234183399
0.338265625,-0.0051033220850947095
0.33829687500000005,-0.0051135287724917156
0.338328125,-0.005122150087837819
0.338359375,-0.005129134237647916
0.33839062500000006,-0.005134538713678437
0.338421875,-0.0051383729183136495
0.338453125,-0.005140688142065197
0.33848437500000006,-0.005141538630886799
0.338515625,-0.005140957520698385
0.338546875,-0.005139010336887465
0.33857812500000006,-0.0051357473082636156
0.338609375,-0.005131192725321414
0.33864062500000003,-0.005124389814963229
0.33867187500000007,-0.0051174556668227705
0.338703125,-0.0051093991414292855
0.33873437500000003,-0.005100259540773845
0.338765625,-0.00509011438064802
0.338796875,-0.005079013120150834
0.33882812500000004,-0.005068003235861235
0.338859375,-0.0050551263711798786
0.338890625,-0.005041444978795849
0.33892187500000004,-0.005027004011499046
0.338953125,-0.005011860132006246
0.338984375,-0.004996094721301816
0.33901562500000004,-0.004979738059011189
0.339046875,-0.004962872402250823
0.339078125,-0.004945516790707309
0.33910937500000005,-0.004927758335701183
0.33914062500000003,-0.004909633404460857
0.339171875,-0.004891232714424629
0.33920312500000005,-0.004872580522356434
0.33923437500000003,-0.0048527378934274945
0.339265625,-0.004833814704740529
0.33929687500000005,-0.00481483135460406
0.339328125,-0.004795831962597585
0.339359375,-0.004776922484433281
0.33939062500000006,-0.004758151643450621
0.339421875,-0.00474059305344246
0.339453125,-0.00472229140803386
0.33948437500000006,-0.0047042755072704626
0.339515625,-0.0046866618121652395
0.339546875,-0.004669503006109688
0.33957812500000006,-0.004652875946963245
0.339609375,-0.00463680748381453
0.33964062500000003,-0.004621411152127178
0.33967187500000007,-0.004606725509859647
0.339703125,-0.004592848208948827
0.33973437500000003,-0.004579821299393078
0.339765625,-0.004567699966707417
0.339796875,-0.004556590784339818
0.33982812500000004,-0.004546568813259259
0.339859375,-0.004536602871741034
0.339890625,-0.004528912601578228
0.33992187500000004,-0.004522506782936309
0.339953125,-0.004517433892960658
0.339984375,-0.004513806943511514
0.34001562500000004,-0.004512449371791433
0.340046875,-0.004509875754770673
0.340078125,-0.004506930756248015
0.34010937500000005,-0.00450358831234722
0.34014062500000003,-0.004499851051164051
0.340171875,-0.004495739052185248
0.34020312500000005,-0.004491253283481267
0.340234375,-0.004486369378830145
0.340265625,-0.004481128810586661
0.34029687500000005,-0.004475541442411732
0.340328125,-0.0044695692909789315
0.340359375,-0.004463244537819856
0.34039062500000006,-0.004456594535392398
0.340421875,-0.004449596809555301
0.340453125,-0.004441239910932052
0.34048437500000006,-0.004433569617289926
0.340515625,-0.004425563242387208
0.340546875,-0.004417268916003754
0.34057812500000006,-0.004408638694029292
0.340609375,-0.00440074531554762
0.34064062500000003,-0.0043914963667995785
0.340671875,-0.004381972695405439
0.340703125,-0.0043721444185630745
0.34073437500000003,-0.004361999476048706
0.340765625,-0.004351621095961558
0.340796875,-0.004340916533365546
0.34082812500000004,-0.0043299680469325655
0.340859375,-0.004318730272987438
0.340890625,-0.004307231397386167
0.34092187500000004,-0.004295485161137105
0.340953125,-0.0042834904447278666
0.340984375,-0.0042712254835147005
0.34101562500000004,-0.004258727813161393
0.341046875,-0.004244953925305099
0.341078125,-0.0042319789622170464
0.34110937500000005,-0.0042187703109320684
0.341140625,-0.004205326619209401
0.341171875,-0.0041916662458735335
0.34120312500000005,-0.004178818952366936
0.341234375,-0.0041647228135956935
0.341265625,-0.004150428198320552
0.34129687500000006,-0.004135944044977788
0.341328125,-0.004121238439623448
0.341359375,-0.0041063341694546895
0.34139062500000006,-0.004091267795835095
0.341421875,-0.004075984772099223
0.341453125,-0.004060528814429823
0.34148437500000006,-0.004044903187364102
0.341515625,-0.004029097041707317
0.341546875,-0.0040131178566565374
0.341578125,-0.003996985070931994
0.341609375,-0.003980671720189531
0.34164062500000003,-0.00396321117924598
0.341671875,-0.00394660716047289
0.341703125,-0.003929860617193887
0.34173437500000003,-0.003912956861692372
0.341765625,-0.003895926081012288
0.341796875,-0.0038787439176043437
0.34182812500000004,-0.003862470265792138
0.341859375,-0.0038450300911746574
0.341890625,-0.0038274646042715244
0.34192187500000004,-0.0038097953673349727
0.34195312499999997,-0.003792011599462894
0.341984375,-0.0037741014459062097
0.34201562500000005,-0.0037560808525406372
0.342046875,-0.003737968392109395
0.342078125,-0.0037197412658767567
0.34210937500000005,-0.0037014353156614166
0.342140625,-0.003683017562726907
0.342171875,-0.0036645085527948276
0.34220312500000005,-0.003645929675093515
0.342234375,-0.0036262339782907743
0.342265625,-0.0036074851708509104
0.34229687500000006,-0.003588659338712316
0.342328125,-0.0035697822230385604
0.342359375,-0.003550815914754757
0.34239062500000006,-0.003531774304405197
0.342421875,-0.0035137150066588407
0.342453125,-0.0034945623975266293
0.342484375,-0.0034753561060598473
0.342515625,-0.0034561087343853297
0.34254687500000003,-0.0034368069731781775
0.342578125,-0.003417456335039974
0.342609375,-0.0033980688314467836
0.34264062500000003,-0.003378644524898493
0.342671875,-0.003359177316816578
0.342703125,-0.0033396880949757846
0.34273437500000004,-0.003320166909506962
0.342765625,-0.003300617728514338
0.342796875,-0.0032810487574135676
0.34282812500000004,-0.003260426553906376
0.34285937499999997,-0.0032408247325046227
0.342890625,-0.0032211997868620695
0.34292187500000004,-0.003201573872682578
0.34295312499999997,-0.003181937850381171
0.342984375,-0.003162293472890647
0.34301562500000005,-0.0031436701331088307
0.343046875,-0.0031240351727734594
0.343078125,-0.0031043971981541546
0.34310937500000005,-0.00308476823638925
0.343140625,-0.0030651477410418224
0.343171875,-0.003045533532711593
0.34320312500000005,-0.003025942911198058
0.343234375,-0.0030063653860116293
0.343265625,-0.002986808726680279
0.343296875,-0.0029672728730084363
0.343328125,-0.002947761067198986
0.343359375,-0.00292828394398811
0.343390625,-0.002908843967143006
0.343421875,-0.0028894295509652897
0.343453125,-0.0028690266720652613
0.343484375,-0.002849685247124506
0.343515625,-0.002830388046917258
0.34354687500000003,-0.002811125280839488
0.343578125,-0.0027919145574669055
0.343609375,-0.002773770573864208
0.34364062500000003,-0.0027546643192383827
0.343671875,-0.0027356094865964298
0.343703125,-0.002716598649634458
0.34373437500000004,-0.0026976604721987013
0.34376562499999996,-0.002678773923727909
0.343796875,-0.0026599436409188507
0.34382812500000004,-0.002641175727055564
0.34385937499999997,-0.002622476852814193
0.343890625,-0.0026038490470963217
0.34392187500000004,-0.0025852878439858347
0.34395312499999997,-0.002566800811806196
0.343984375,-0.0025483828639667402
0.34401562500000005,-0.00253005027015785
0.344046875,-0.002510752299393515
0.344078125,-0.002492574066564862
0.34410937500000005,-0.002474474697170506
0.344140625,-0.0024564607486418366
0.344171875,-0.0024385310497319276
0.344203125,-0.002421699050415352
0.344234375,-0.0024039508684030805
0.344265625,-0.002386287379179529
0.344296875,-0.0023687224563302064
0.344328125,-0.002351233763622222
0.344359375,-0.002333853234489723
0.344390625,-0.0023165666015140182
0.344421875,-0.0022993879584237015
0.344453125,-0.002282300223656143
0.344484375,-0.0022653147273533833
0.344515625,-0.0022484266115463357
0.34454687500000003,-0.002231658288994069
0.34457812499999996,-0.002214992600176425
0.344609375,-0.002198435789982141
0.34464062500000003,-0.002180956653547776
0.34467187499999996,-0.0021646124998994376
0.344703125,-0.00214838718222201
0.34473437500000004,-0.002132277958906817
0.34476562499999996,-0.0021162786961963706
0.344796875,-0.002100388058173433
0.34482812500000004,-0.002085642916041873
0.34485937499999997,-0.002069999901304291
0.344890625,-0.00205447138019528
0.34492187500000004,-0.0020390533300620323
0.34495312499999997,-0.0020237707872512653
0.344984375,-0.0020086098424889967
0.345015625,-0.001993575531806513
0.345046875,-0.0019786596115803357
0.345078125,-0.001963871774188275
0.345109375,-0.001949209595621823
0.345140625,-0.0019346811897061195
0.345171875,-0.0019202725656830809
0.345203125,-0.0019059967590279309
0.345234375,-0.00189083217867788
0.345265625,-0.0018768225240021127
0.345296875,-0.001862938561957149
0.345328125,-0.0018491958098433015
0.345359375,-0.0018355831219494592
0.345390625,-0.0018220981995731647
0.345421875,-0.001809789903391902
0.345453125,-0.001796579831975828
0.34548437499999995,-0.0017835070535812125
0.345515625,-0.00177058195490689
0.34554687500000003,-0.0017577819454278401
0.34557812499999996,-0.00174513689644374
0.345609375,-0.0017326192706512214
0.34564062500000003,-0.0017202366207585626
0.34567187499999996,-0.0017079965561530713
0.345703125,-0.0016958997650862902
0.34573437500000004,-0.0016839426255452344
0.34576562499999997,-0.001672128830424495
0.345796875,-0.0016604491234693958
0.34582812500000004,-0.0016478972516473997
0.34585937499999997,-0.0016365069711445773
0.345890625,-0.0016252571969549157
0.345921875,-0.0016141583554851457
0.345953125,-0.0016031917879469823
0.345984375,-0.0015923670603733425
0.346015625,-0.0015827177248179877
0.346046875,-0.0015721920400246364
0.346078125,-0.0015617992126425659
0.346109375,-0.0015515546714223657
0.346140625,-0.0015414551961238712
0.346171875,-0.0015314963563838602
0.346203125,-0.0015216860613847805
0.346234375,-0.001512014543266417
0.346265625,-0.0015024765983780025
0.34629687499999995,-0.0014931061320931048
0.346328125,-0.0014838563806930452
0.346359375,-0.0014747550880461514
0.34639062499999995,-0.0014658059455717257
0.346421875,-0.0014570027864025427
0.34645312500000003,-0.0014473091115050213
0.34648437499999996,-0.0014387775575541509
0.346515625,-0.0014303872309331875
0.34654687500000003,-0.0014221531141830265
0.34657812499999996,-0.0014140412002806926
0.346609375,-0.0014071037626279675
0.34664062500000004,-0.0013992947597162644
0.34667187499999996,-0.0013916084821293875
0.346703125,-0.0013840741750768548
0.34673437500000004,-0.0013766721700712165
0.34676562499999997,-0.0013694076007328276
0.346796875,-0.001362294792285057
0.346828125,-0.0013553089593286993
0.34685937499999997,-0.001348453746572463
0.346890625,-0.001341748188726847
0.346921875,-0.0013351676398695687
0.346953125,-0.0013287262095385104
0.346984375,-0.0013224118403560269
0.347015625,-0.0013162450985027413
0.347046875,-0.001309182735068165
0.347078125,-0.0013032789949698614
0.347109375,-0.0012974941245803978
0.347140625,-0.0012918470585482622
0.347171875,-0.0012863426778100193
0.34720312499999995,-0.0012809504410163236
0.347234375,-0.001276713318630579
0.347265625,-0.001271579308480146
0.34729687499999995,-0.0012665677403566472
0.347328125,-0.0012616883300645074
0.347359375,-0.0012569315454631705
0.34739062499999995,-0.0012523006426837513
0.347421875,-0.0012477803606749174
0.34745312500000003,-0.001243393895229039
0.34748437499999996,-0.0012391106193470683
0.347515625,-0.001234948582209957
0.34754687500000003,-0.0012309258752332963
0.34757812499999996,-0.0012269909167156624
0.347609375,-0.001223183784108392
0.347640625,-0.0012184604960857257
0.34767187499999996,-0.0012148858076862293
0.347703125,-0.001211421698606066
0.347734375,-0.0012080751705581885
0.34776562499999997,-0.001204820029369058
0.347796875,-0.0012016944613167171
0.347828125,-0.001199680611834085
0.34785937499999997,-0.0011967432659912708
0.347890625,-0.0011939151839567216
0.347921875,-0.0011911990094610816
0.347953125,-0.001188554864957038
0.347984375,-0.0011860328588942717
0.348015625,-0.0011835969311855404
0.348046875,-0.0011812735521703338
0.348078125,-0.0011790196675127707
0.34810937499999994,-0.0011768765809939477
0.348140625,-0.0011748083417652717
0.348171875,-0.0011728604672303737
0.34820312499999995,-0.0011709675277103704
0.348234375,-0.0011681384043836021
0.348265625,-0.0011664289239813608
0.34829687499999995,-0.0011648197742145858
0.348328125,-0.0011632702683871815
0.348359375,-0.0011617958881778162
0.34839062499999995,-0.0011604102052246643
0.348421875,-0.0011601106254854748
0.34845312500000003,-0.001158865471122844
0.34848437499999996,-0.0011576868020512013
0.348515625,-0.0011565861632109112
0.348546875,-0.0011555531323221777
0.34857812499999996,-0.0011545798445945776
0.348609375,-0.001153673674106917
0.348640625,-0.001152814229293371
0.34867187499999996,-0.0011520285638028649
0.348703125,-0.0011513045489877222
0.348734375,-0.0011506137639647716
0.34876562499999997,-0.001149975651928807
0.348796875,-0.0011494083873283233
0.348828125,-0.0011478496685771097
0.34885937499999997,-0.0011473759620048013
0.348890625,-0.001146927889464286
0.348921875,-0.0011465429981313419
0.348953125,-0.001146181318360015
0.348984375,-0.001145857622114617
0.34901562499999994,-0.0011465782761575435
0.349046875,-0.0011463442681131988
0.349078125,-0.0011461107639013507
0.34910937499999994,-0.0011458881963809023
0.349140625,-0.001145717324911158
0.349171875,-0.001145566968110981
0.34920312499999995,-0.0011454345934185442
0.349234375,-0.0011453104042518161
0.349265625,-0.0011451971680592823
0.34929687499999995,-0.0011451122693063413
0.349328125,-0.001145013529613298
0.34935937499999997,-0.0011449318810344417
0.34939062499999995,-0.0011448526065466584
0.349421875,-0.0011447869875316347
0.349453125,-0.0011436907614632771
0.34948437499999996,-0.0011435913777822354
0.349515625,-0.0011435139592388122
0.349546875,-0.0011434073984676815
0.34957812499999996,-0.001143294029556298
0.349609375,-0.001143153207427354
0.349640625,-0.001144026966872283
0.34967187499999997,-0.0011438772890092277
0.349703125,-0.0011436628516179326
0.349734375,-0.0011434236669413608
0.34976562499999997,-0.0011431636103207549
0.349796875,-0.001142873048052953
0.34982812499999993,-0.001142573106206926
0.349859375,-0.0011421981673429699
0.349890625,-0.0011417680908306777
0.34992187499999994,-0.00114131261625567
0.349953125,-0.0011408123185978752
0.349984375,-0.001140233043339687
0.35001562500000005,-0.001139646936185592
0.35004687500000004,-0.0011380074943987614
0.350078125,-0.0011374611884711616
0.35010937500000006,-0.0011369249849690344
0.35014062500000004,-0.00113639379065935
0.350171875,-0.0011358875627361376
0.35020312500000006,-0.0011354742419141528
0.350234375,-0.0011360363183623226
0.350265625,-0.0011355980193203385
0.35029687500000006,-0.0011352103448656475
0.350328125,-0.0011348625465755213
0.35035937500000003,-0.0011344980295144927
0.35039062500000007,-0.0011341677111186693
0.350421875,-0.0011338828135605758
0.35045312500000003,-0.001133619494982356
0.35048437500000007,-0.0011333432765894894
0.350515625,-0.0011331050378441086
0.35054687500000004,-0.0011328941250367645
0.3505781250000001,-0.0011326793916525552
0.350609375,-0.0011325172617025134
0.35064062500000004,-0.0011313288023098236
0.350671875,-0.0011311831047892962
0.350703125,-0.0011310504998515783
0.35073437500000004,-0.001130973085946202
0.350765625,-0.001130904462341216
0.350796875,-0.0011308350490908253
0.35082812500000005,-0.001131832155055218
0.35085937500000003,-0.00113180732202766
0.350890625,-0.0011318031416257118
0.35092187500000005,-0.0011318238306639306
0.35095312500000003,-0.0011318372661883458
0.350984375,-0.0011318870861290672
0.35101562500000005,-0.0011319701029578674
0.35104687500000004,-0.0011320214672430329
0.351078125,-0.0011321252123167591
0.35110937500000006,-0.0011322430374207382
0.351140625,-0.0011323780058795987
0.351171875,-0.0011324978993157223
0.35120312500000006,-0.0011326635493787741
0.351234375,-0.0011318109423855485
0.351265625,-0.001132000267031627
0.35129687500000006,-0.001132201832326804
0.351328125,-0.0011324126784086896
0.35135937500000003,-0.001132647850368422
0.35139062500000007,-0.0011328897902153842
0.351421875,-0.00113313905787122
0.35145312500000003,-0.0011344363164910373
0.35148437500000007,-0.0011347183109822606
0.351515625,-0.0011350059593293743
0.35154687500000004,-0.0011353152306252182
0.351578125,-0.0011356416586716586
0.351609375,-0.0011359889667254819
0.35164062500000004,-0.00113631040807681
0.351671875,-0.0011366743211958102
0.351703125,-0.0011370448392274135
0.35173437500000004,-0.001137406393415391
0.351765625,-0.001137795034647164
0.351796875,-0.0011381960631156943
0.35182812500000005,-0.0011386126401372876
0.35185937500000003,-0.001137989810629833
0.351890625,-0.0011384309815320112
0.35192187500000005,-0.0011388557062585875
0.351953125,-0.001139304361763141
0.351984375,-0.0011397579261558377
0.35201562500000005,-0.0011402240112576914
0.352046875,-0.0011417150427831396
0.352078125,-0.0011421936765542082
0.35210937500000006,-0.0011426906827386799
0.352140625,-0.0011431848155994476
0.352171875,-0.0011436935354089614
0.35220312500000006,-0.0011442021944722616
0.352234375,-0.001144732948129959
0.352265625,-0.0011452523164126802
0.35229687500000006,-0.001145783800803525
0.352328125,-0.0011463267980584176
0.35235937500000003,-0.0011468767113150327
0.35239062500000007,-0.0011474276309664036
0.352421875,-0.0011479918073103064
0.35245312500000003,-0.0011475227492316262
0.352484375,-0.001148102801582833
0.352515625,-0.0011486705134064884
0.35254687500000004,-0.001149254000761997
0.352578125,-0.0011498388590162056
0.352609375,-0.0011504365535831215
0.35264062500000004,-0.0011520608628473872
0.352671875,-0.0011526705458601294
0.352703125,-0.001153268274535213
0.35273437500000004,-0.0011538781665817247
0.352765625,-0.0011545034785601788
0.352796875,-0.0011551159623871335
0.35282812500000005,-0.0011557335258272974
0.352859375,-0.001156372242671004
0.352890625,-0.0011569952497871155
0.35292187500000005,-0.0011576238825696944
0.352953125,-0.0011582634878395809
0.352984375,-0.0011589071702495755
0.35301562500000006,-0.0011595437552473463
0.353046875,-0.0011591625227357627
0.353078125,-0.0011598176209717398
0.35310937500000006,-0.001160460866236862
0.353140625,-0.0011611098294104505
0.353171875,-0.001161756819482121
0.35320312500000006,-0.001162420759966351
0.353234375,-0.0011640907262348982
0.353265625,-0.0011647539669578377
0.353296875,-0.0011654215699723885
0.353328125,-0.0011660773792654539
0.35335937500000003,-0.0011667350411729213
0.353390625,-0.0011674077654070456
0.353421875,-0.0011680648132737365
0.35345312500000003,-0.00116872363159478
0.353484375,-0.0011693887962775165
0.353515625,-0.0011700579589417094
0.35354687500000004,-0.0011707263513367414
0.353578125,-0.0011713909885217241
0.353609375,-0.0011720513248023208
0.35364062500000004,-0.0011716947624258109
0.353671875,-0.001172354516451632
0.353703125,-0.0011730142541996752
0.35373437500000005,-0.0011736818405386346
0.353765625,-0.0011743448224011688
0.353796875,-0.0011750144124596795
0.35382812500000005,-0.0011756694509543267
0.353859375,-0.001177356761640394
0.353890625,-0.0011780124867878938
0.35392187500000005,-0.001178668053402901
0.353953125,-0.0011793218482433823
0.353984375,-0.0011799779618570302
0.35401562500000006,-0.0011806356325782044
0.354046875,-0.001181281162975438
0.354078125,-0.0011819279564080284
0.35410937500000006,-0.0011825816368483677
0.354140625,-0.001183220298851373
0.354171875,-0.0011838557595360288
0.354203125,-0.0011845078384708878
0.354234375,-0.0011851365521548356
0.35426562500000003,-0.0011847511265969043
0.354296875,-0.0011853824192094853
0.354328125,-0.0011860074418237956
0.35435937500000003,-0.0011866433698065337
0.354390625,-0.0011872586782953956
0.354421875,-0.001187886739208277
0.35445312500000004,-0.0011895308580156805
0.354484375,-0.0011901385744020679
0.354515625,-0.0011907523577066037
0.35454687500000004,-0.0011913629017114707
0.35457812499999997,-0.0011919594995620925
0.354609375,-0.001192559151750039
0.35464062500000004,-0.001193165363272325
0.35467187499999997,-0.0011937616189837685
0.354703125,-0.0011943455561218771
0.35473437500000005,-0.0011949382048688471
0.354765625,-0.001195520432269167
0.354796875,-0.0011960883570688308
0.35482812500000005,-0.001196667731779743
0.354859375,-0.0011962083452247974
0.354890625,-0.0011967787067267421
0.35492187500000005,-0.001197343208781905
0.354953125,-0.001197892453375926
0.354984375,-0.0011984520195051154
0.355015625,-0.0011990003117650014
0.355046875,-0.0012005670733243046
0.355078125,-0.0012011090413924577
0.355109375,-0.001201639762166161
0.355140625,-0.0012021677601306222
0.355171875,-0.0012027008279993298
0.355203125,-0.0012032185244601479
0.355234375,-0.001203730237430027
0.35526562500000003,-0.001204246892228901
0.355296875,-0.0012047517432678123
0.355328125,-0.0012052540037798612
0.35535937500000003,-0.001205745467478942
0.355390625,-0.0012062334970105726
0.355421875,-0.0012067170015720372
0.35545312500000004,-0.001206172795883996
0.35548437499999996,-0.001206646418179691
0.355515625,-0.0012071207665099379
0.35554687500000004,-0.0012075844958425383
0.35557812499999997,-0.0012080363830253224
0.355609375,-0.0012084870298751799
0.35564062500000004,-0.0012089453566395958
0.35567187499999997,-0.0012104108649148015
0.355703125,-0.0012108453066316804
0.35573437500000005,-0.0012112744911624354
0.355765625,-0.001211706561059664
0.355796875,-0.0012121194566411322
0.35582812500000005,-0.0012125409753809477
0.355859375,-0.001212936916186666
0.355890625,-0.0012133499488333477
0.355921875,-0.0012137389678079993
0.355953125,-0.00121413035214641
0.355984375,-0.0012145216518244552
0.356015625,-0.001214906608017697
0.356046875,-0.0012142459778941017
0.356078125,-0.0012146225258403212
0.356109375,-0.0012149893697649128
0.356140625,-0.0012153388973168006
0.356171875,-0.0012156915384765113
0.356203125,-0.0012160388302128178
0.356234375,-0.001216381325711495
0.35626562500000003,-0.0012177303880583357
0.35629687499999996,-0.0012180642602918623
0.356328125,-0.001218383985177901
0.35635937500000003,-0.0012187072216815545
0.35639062499999996,-0.00121901568544968
0.356421875,-0.0012193217532300085
0.35645312500000004,-0.0012196139339348683
0.35648437499999996,-0.001219913284552565
0.356515625,-0.0012201947823503659
0.35654687500000004,-0.0012204720112572627
0.35657812499999997,-0.0012207468151390656
0.356609375,-0.0012210274796856761
0.35664062500000004,-0.001221286389105524
0.35667187499999997,-0.0012205210177480344
0.356703125,-0.0012207711718575029
0.35673437500000005,-0.0012210217505164433
0.356765625,-0.001221264001972748
0.356796875,-0.0012214974289209493
0.356828125,-0.0012217235865337114
0.356859375,-0.0012229772395534397
0.356890625,-0.0012231881511677728
0.356921875,-0.0012234050474460231
0.356953125,-0.001223613687511886
0.356984375,-0.001223822166344729
0.357015625,-0.001224004215836537
0.357046875,-0.0012242045463959628
0.357078125,-0.001224388820917452
0.357109375,-0.0012245757665324888
0.357140625,-0.0012247401450899559
0.357171875,-0.0012249137437907384
0.35720312499999995,-0.0012250810370375252
0.357234375,-0.0012252308036354402
0.35726562500000003,-0.0012243522321680328
0.35729687499999996,-0.0012244977597956688
0.357328125,-0.001224621600564843
0.35735937500000003,-0.0012247541048803212
0.35739062499999996,-0.001224915475084347
0.357421875,-0.0012250248876349637
0.35745312500000004,-0.0012251469019943229
0.35748437499999997,-0.0012262870372515416
0.357515625,-0.0012264092966631432
0.35754687500000004,-0.0012265102916196521
0.35757812499999997,-0.0012265984708011782
0.357609375,-0.0012266970910120231
0.357640625,-0.001226777097476331
0.357671875,-0.0012268552242997444
0.357703125,-0.0012269554438996064
0.357734375,-0.00122700804568689
0.357765625,-0.00122708082917114
0.357796875,-0.001227134600448817
0.357828125,-0.001227208072526506
0.357859375,-0.001226231500554939
0.357890625,-0.001226273629011232
0.357921875,-0.0012263118731784053
0.357953125,-0.0012263503291272473
0.357984375,-0.0012264028963017495
0.358015625,-0.0012264168137524484
0.358046875,-0.0012264536703392864
0.358078125,-0.0012274933009232408
0.35810937499999995,-0.0012275124600025639
0.358140625,-0.0012275409879720436
0.35817187500000003,-0.0012275338680061906
0.35820312499999996,-0.0012275296274274067
0.358234375,-0.001227530441369272
0.35826562500000003,-0.00122754351102803
0.35829687499999996,-0.0012275308228507642
0.358328125,-0.0012275250743024047
0.35835937500000004,-0.0012275175983943037
0.35839062499999996,-0.0012274913043536471
0.358421875,-0.0012274513828324507
0.35845312500000004,-0.0012274460682287457
0.35848437499999997,-0.0012263909792447278
0.358515625,-0.0012263608107271548
0.358546875,-0.0012263134583184246
0.35857812499999997,-0.0012263016790680786
0.358609375,-0.001226242848455801
0.358640625,-0.0012261976096237942
0.358671875,-0.0012272014883245377
0.358703125,-0.0012271526657614967
0.358734375,-0.001227078287792227
0.358765625,-0.0012270141453968458
0.358796875,-0.0012269751905433224
0.358828125,-0.0012269187048514693
0.358859375,-0.00122685797703323
0.358890625,-0.0012267800531012285
0.358921875,-0.0012267138746041156
0.358953125,-0.0012266346152906803
0.358984375,-0.001226577233125293
0.35901562499999995,-0.0012264975328897289
0.359046875,-0.0012264356645619347
0.359078125,-0.001225324712056719
0.35910937499999995,-0.0012252615662688149
0.359140625,-0.0012251578628539317
0.35917187500000003,-0.0012250887393009946
0.35920312499999996,-0.0012249989916511203
0.359234375,-0.0012249349034582843
0.35926562500000003,-0.0012248314068203994
0.35929687499999996,-0.0012257846823357649
0.359328125,-0.0012257059757265001
0.359359375,-0.001225619708172268
0.35939062499999996,-0.0012255012963524048
0.359421875,-0.0012254331488194686
0.359453125,-0.0012253552853695587
0.35948437499999997,-0.001225260160517716
0.359515625,-0.0012251504354512596
0.359546875,-0.0012250848682357311
0.35957812499999997,-0.0012249925492750571
0.359609375,-0.0012249312218063427
0.359640625,-0.0012247960093321984
0.359671875,-0.0012236939713533082
0.359703125,-0.0012236328624274026
0.359734375,-0.001223492674308449
0.359765625,-0.0012234565403336992
0.359796875,-0.0012233508245368396
0.35982812499999994,-0.0012232653516317596
0.359859375,-0.0012231974467466766
0.359890625,-0.0012240953084064546
0.35992187499999995,-0.0012240518141083956
0.359953125,-0.0012239649342355857
0.359984375,-0.0012238795987511986
0.36001562499999995,-0.0012238241728080163
0.360046875,-0.0012237275259772695
0.360078125,-0.0012236607696585536
0.36010937499999995,-0.0012235985967439453
0.360140625,-0.001223493253524624
0.36017187500000003,-0.0012234044315380423
0.36020312499999996,-0.0012233175313545695
0.360234375,-0.0012232522308471203
0.360265625,-0.0012231134453943998
0.36029687499999996,-0.0012220141546168753
0.360328125,-0.0012219722848437545
0.360359375,-0.001221859515255233
0.36039062499999996,-0.00122175767193769
0.360421875,-0.0012216588282691898
0.360453125,-0.0012215759357410358
0.36048437499999997,-0.0012214748277825926
0.360515625,-0.0012223932984476368
0.360546875,-0.001222295015355479
0.36057812499999997,-0.001222179712679565
0.360609375,-0.001222085384122308
0.360640625,-0.0012219872668094295
0.360671875,-0.001221879727567876
0.360703125,-0.0012217648832462819
0.360734375,-0.0012216948499685493
0.360765625,-0.0012215793721563478
0.360796875,-0.0012214733282918631
0.36082812499999994,-0.0012213652276480934
0.360859375,-0.001221242489882958
0.360890625,-0.0012201204800779686
0.36092187499999995,-0.0012200109261071915
0.360953125,-0.0012198563229343165
0.360984375,-0.0012197840511355765
0.36101562499999995,-0.0012196570937256304
0.361046875,-0.0012195405876279306
0.361078125,-0.001219430559813807
0.36110937499999995,-0.001220317386924387
0.361140625,-0.0012202247367564048
0.36117187500000003,-0.0012200922484556093
0.36120312499999996,-0.0012199496786682168
0.361234375,-0.0012198625437484442
0.361265625,-0.0012197277717420074
0.36129687499999996,-0.0012196003522285045
0.361328125,-0.0012194807936816363
0.361359375,-0.001219356674414293
0.36139062499999997,-0.0012192364183111794
0.361421875,-0.0012191036638405824
0.361453125,-0.0012189751485723425
0.36148437499999997,-0.0012178190236910996
0.361515625,-0.001217689333037078
0.361546875,-0.0012175592885858913
0.361578125,-0.0012174262612422715
0.361609375,-0.0012173098270878008
0.361640625,-0.001217165147765785
0.361671875,-0.0012170309957744707
0.361703125,-0.0012179209387033485
0.36173437499999994,-0.0012177867395595093
0.361765625,-0.00121763899568781
0.361796875,-0.0012175055642424729
0.36182812499999994,-0.0012173798724845614
0.361859375,-0.0012172284671749245
0.361890625,-0.0012170852210351135
0.36192187499999995,-0.0012169630920062374
0.361953125,-0.001216819814525115
0.361984375,-0.0012166601188702345
0.36201562499999995,-0.001216525410487293
0.362046875,-0.0012163846748137162
0.36207812500000003,-0.001216244244055524
0.36210937499999996,-0.0012150754569241543
0.362140625,-0.0012149336201010136
0.36217187500000003,-0.0012147768384387636
0.36220312499999996,-0.0012146359076719224
0.362234375,-0.0012144811052478346
0.362265625,-0.0012143393517366485
0.36229687499999996,-0.0012142065995891932
0.362328125,-0.0012150734112815198
0.362359375,-0.0012149286574409252
0.36239062499999997,-0.0012147695403016481
0.362421875,-0.0012146229086819824
0.362453125,-0.0012144704905934708
0.36248437499999997,-0.0012143278779380151
0.362515625,-0.0012141790838706423
0.362546875,-0.0012140092617453496
0.362578125,-0.001213869293754253
0.362609375,-0.0012137021756443607
0.362640625,-0.0012135795578616902
0.362671875,-0.0012133963557659014
0.362703125,-0.0012122193033744372
0.362734375,-0.0012120627061492015
0.362765625,-0.0012119241248494533
0.362796875,-0.001211756211999343
0.36282812499999995,-0.0012115972300207473
0.362859375,-0.0012114433290051907
0.362890625,-0.0012112845730103891
0.36292187499999995,-0.001212145077601784
0.362953125,-0.0012119946695159714
0.362984375,-0.0012118311128795078
0.36301562499999995,-0.0012116815370499384
0.363046875,-0.0012115154059171088
0.36307812500000003,-0.0012113625879086598
0.36310937499999996,-0.0012111999983647134
0.363140625,-0.001211045556352354
0.36317187500000003,-0.0012108744391226556
0.36320312499999996,-0.0012107190189356576
0.363234375,-0.0012105493028925357
0.363265625,-0.0012103888034959986
0.36329687499999996,-0.0012092133390734158
0.363328125,-0.0012090411702081819
0.363359375,-0.001208872781549776
0.36339062499999997,-0.001208713574881927
0.363421875,-0.0012085530831762725
0.363453125,-0.001208397002000955
0.36348437499999997,-0.0012082166106833422
0.363515625,-0.00120806385276543
0.363546875,-0.0012089116603293051
0.363578125,-0.0012087587368026231
0.363609375,-0.0012085964310870126
0.363640625,-0.001208421275819313
0.363671875,-0.0012082626121250606
0.363703125,-0.0012080968898201191
0.363734375,-0.0012079269349222627
0.363765625,-0.0012077737100648217
0.363796875,-0.001207598015482668
0.36382812499999995,-0.0012074287637659602
0.363859375,-0.0012072597797192462
0.363890625,-0.001207099282593764
0.36392187499999995,-0.001205902084320587
0.363953125,-0.0012057383436371444
0.363984375,-0.00120557694197395
0.36401562499999995,-0.0012054058587205457
0.364046875,-0.0012052344336922205
0.36407812500000003,-0.0012050716919699625
0.36410937499999996,-0.0012049084819380704
0.364140625,-0.0012057619346837259
0.36417187500000003,-0.001205588603218885
0.36420312499999996,-0.0012054187930660362
0.364234375,-0.0012052605041167341
0.364265625,-0.0012050887596429596
0.36429687499999996,-0.0012049226573359398
0.364328125,-0.0012047483024153899
0.364359375,-0.0012045943705913595
0.36439062499999997,-0.0012044228133081779
0.364421875,-0.001204257271481924
0.364453125,-0.0012040854424722712
0.36448437499999997,-0.0012039166613746315
0.364515625,-0.0012027199825130758
0.364546875,-0.0012025647247825913
0.364578125,-0.0012023836119296333
0.364609375,-0.0012022152611879527
0.364640625,-0.0012020503083425144
0.364671875,-0.0012018875131030171
0.364703125,-0.0012017132333405692
0.364734375,-0.0012025724057923987
0.364765625,-0.0012024073162347007
0.364796875,-0.0012022375257836893
0.36482812499999995,-0.0012020710534913284
0.364859375,-0.00120191193817238
0.364890625,-0.0012017397176632
0.36492187499999995,-0.0012015731900065774
0.364953125,-0.0012014039708446028
0.364984375,-0.0012012397581021156
0.36501562499999995,-0.0012010706989244516
0.365046875,-0.0012009015999813327
0.36507812500000003,-0.0012007390946390493
0.36510937499999996,-0.0011995431963821232
0.365140625,-0.0011993763553050582
0.36517187500000003,-0.0011992169858294002
0.36520312499999996,-0.001199059988701033
0.365234375,-0.0011988859978823915
0.365265625,-0.0011987225368576826
0.36529687499999997,-0.0011985532726567147
0.365328125,-0.001198395680118626
0.365359375,-0.001199254481946993
0.36539062499999997,-0.0011990858477679833
0.365421875,-0.001198931730045684
0.365453125,-0.0011987600759907069
0.365484375,-0.0011986027889767173
0.365515625,-0.001198433600987578
0.365546875,-0.0011982701026407444
0.365578125,-0.0011981054153756207
0.365609375,-0.0011979490127837708
0.365640625,-0.001197781391221793
0.365671875,-0.0011976187123218518
0.365703125,-0.0011974586306835386
0.36573437499999994,-0.001196272928743622
0.365765625,-0.0011961132935110474
0.365796875,-0.001195952096744425
0.36582812499999995,-0.001195801934345743
0.365859375,-0.0011956317925334928
0.365890625,-0.001195479668422969
0.36592187499999995,-0.0011953083753361987
0.365953125,-0.0011961739442369335
0.36598437500000003,-0.0011960173427838436
0.36601562499999996,-0.00119586441100248
0.366046875,-0.0011957043153858551
0.36607812500000003,-0.0011955422251873488
0.36610937499999996,-0.0011953872958548883
0.366140625,-0.0011952286683830776
0.36617187500000004,-0.001195072080618198
0.36620312499999996,-0.0011949232525164458
0.366234375,-0.001194762096957451
0.366265625,-0.0011946142609084894
0.36629687499999997,-0.00119445385338722
0.366328125,-0.0011932750474961673
0.366359375,-0.0011931278699305187
0.36639062499999997,-0.001192971683173158
0.366421875,-0.0011928193812172083
0.366453125,-0.001192670398273775
0.366484375,-0.0011925171320313205
0.366515625,-0.0011923663246928909
0.366546875,-0.0011922153627716356
0.366578125,-0.0011930903424241593
0.366609375,-0.0011929392675184072
0.366640625,-0.0011927919140007695
0.366671875,-0.001192641011175291
0.366703125,-0.0011924983760289234
0.366734375,-0.0011923440510337655
0.366765625,-0.0011921968388304838
0.366796875,-0.001192041217130381
0.36682812499999995,-0.0011918896921060233
0.366859375,-0.0011917521918516256
0.366890625,-0.0011916076935352196
0.36692187499999995,-0.0011914716408630878
0.366953125,-0.0011902911788117254
0.36698437500000003,-0.0011901478549376995
0.36701562499999996,-0.0011899997043322702
0.367046875,-0.0011898601016903515
0.36707812500000003,-0.001189713229317227
0.36710937499999996,-0.0011895656693824766
0.367140625,-0.001189425246199624
0.36717187500000004,-0.0011903050340464974
0.36720312499999996,-0.001190159875529076
0.367234375,-0.0011900145569435985
0.367265625,-0.0011898750588648088
0.36729687499999997,-0.0011897399493152397
0.367328125,-0.0011895861553149062
0.367359375,-0.001189450085124194
0.36739062499999997,-0.001189305786994839
0.367421875,-0.0011891707631020189
0.367453125,-0.0011890174256976166
0.367484375,-0.001188882937758911
0.367515625,-0.0011887606163991683
0.367546875,-0.0011875950849407277
0.367578125,-0.0011874475792245029
0.367609375,-0.0011872925418514452
0.367640625,-0.0011871637101769361
0.367671875,-0.001187022799633848
0.367703125,-0.00118688858795752
0.367734375,-0.0011867650719753278
0.367765625,-0.0011876540266201954
0.367796875,-0.0011875222599942586
0.36782812499999995,-0.0011873803859758503
0.367859375,-0.0011872398694825967
0.367890625,-0.001187098223299314
0.36792187499999995,-0.0011869668408881484
0.367953125,-0.0011868347873364646
0.36798437500000003,-0.0011866941304817732
0.36801562499999996,-0.0011865672578943234
0.368046875,-0.0011864264361155195
0.36807812500000003,-0.0011863063684953087
0.36810937499999996,-0.0011861648456075527
0.368140625,-0.0011850164216746645
0.36817187500000004,-0.0011848709007721697
0.36820312499999996,-0.0011847230746677914
0.368234375,-0.0011846142522673256
0.368265625,-0.001184491704527585
0.36829687499999997,-0.0011843495604483695
0.368328125,-0.0011842136502966394
0.368359375,-0.0011840940412842296
0.36839062499999997,-0.0011849857028245342
0.368421875,-0.0011848446436981824
0.368453125,-0.0011847055752734967
0.368484375,-0.0011845973888664901
0.368515625,-0.0011844719840289689
0.368546875,-0.0011843389322902173
0.368578125,-0.0011842131649901014
0.368609375,-0.0011840792359305088
0.368640625,-0.001183975407471994
0.368671875,-0.0011838393882662827
0.368703125,-0.0011837242391140347
0.368734375,-0.0011835760650598763
0.368765625,-0.0011824290029311402
0.368796875,-0.0011822997823774453
0.36882812499999995,-0.001182162883706095
0.368859375,-0.0011820808446528983
0.368890625,-0.0011819382237897788
0.36892187499999995,-0.0011817937327517417
0.368953125,-0.0011816965406970248
0.36898437500000003,-0.0011825923691620444
0.36901562499999996,-0.0011824389012256784
0.369046875,-0.0011823288782083566
0.36907812500000003,-0.001182216377050009
0.36910937499999996,-0.0011821010135711144
0.369140625,-0.0011819667791443458
0.36917187500000004,-0.001181841496679728
0.36920312499999997,-0.0011817185829387858
0.369234375,-0.0011816009169534278
0.369265625,-0.001181467826890898
0.36929687499999997,-0.0011813708195310031
0.369328125,-0.0011812419971532484
0.369359375,-0.0011801059452515306
0.369390625,-0.0011799740116101506
0.369421875,-0.0011798737364967019
0.369453125,-0.0011797177845931511
0.369484375,-0.0011796056858170978
0.369515625,-0.0011794865867514187
0.369546875,-0.0011793519136262184
0.369578125,-0.0011792638028424104
0.369609375,-0.0011801555103160971
0.369640625,-0.0011800616833382502
0.369671875,-0.0011799063071832039
0.369703125,-0.0011797857521082186
0.369734375,-0.0011796851546516732
0.369765625,-0.001179561222530115
0.369796875,-0.0011794450060076123
0.36982812499999995,-0.0011793232816527041
0.369859375,-0.0011791997023722807
0.36989062500000003,-0.0011790659468084302
0.36992187499999996,-0.0011789597637653915
0.369953125,-0.0011788829512960793
0.36998437500000003,-0.0011777201217560915
0.37001562499999996,-0.0011775967764498727
0.370046875,-0.0011774354823958638
0.37007812500000004,-0.0011773925663168608
0.37010937499999996,-0.0011772195718714323
0.370140625,-0.0011770973286918882
0.37017187500000004,-0.0011770123369340552
0.37020312499999997,-0.0011778967054801373
0.370234375,-0.0011777680538284999
0.370265625,-0.0011776955623719262
0.37029687499999997,-0.001177582512454034
0.370328125,-0.0011774378955954276
0.370359375,-0.001177344962388513
0.370390625,-0.001177222683403159
0.370421875,-0.0011770803408913469
0.370453125,-0.0011770104224332056
0.370484375,-0.001176867648191457
0.370515625,-0.0011767612707962033
0.370546875,-0.0011766489207591033
0.370578125,-0.0011755304982853793
0.370609375,-0.0011754009961425227
0.370640625,-0.0011752917073487926
0.370671875,-0.0011752017792652988
0.370703125,-0.0011750644078638017
0.370734375,-0.001174972628427598
0.370765625,-0.0011748681157497526
0.370796875,-0.0011747748854253476
0.37082812499999995,-0.0011756423375221814
0.370859375,-0.0011755381686026772
0.37089062500000003,-0.0011754351700039509
0.37092187499999996,-0.0011753302033197174
0.370953125,-0.0011752290115071423
0.37098437500000003,-0.001175128290567394
0.37101562499999996,-0.0011750232137809208
0.371046875,-0.0011748934314399703
0.37107812500000004,-0.0011748053739855623
0.37110937499999996,-0.0011746879209023134
0.371140625,-0.0011746001227978878
0.37117187500000004,-0.0011734648249429325
0.37120312499999997,-0.001173353959120542
0.371234375,-0.0011732485591882946
0.371265625,-0.00117312955784743
0.37129687499999997,-0.0011730501127392226
0.371328125,-0.0011729387025720128
0.371359375,-0.0011728232084777593
0.371390625,-0.0011727181625026326
0.371421875,-0.0011736356887155491
0.371453125,-0.0011735392603137162
0.371484375,-0.001173436336633131
0.371515625,-0.0011733316904801588
0.371546875,-0.0011732254052492924
0.371578125,-0.0011731269115471885
0.371609375,-0.0011730200578162278
0.371640625,-0.0011729165952782394
0.371671875,-0.0011728186969193269
0.371703125,-0.0011727174925191507
0.37173437499999995,-0.0011726130518238155
0.371765625,-0.0011725072290680871
0.371796875,-0.001171399917517628
0.37182812499999995,-0.0011712816507466473
0.371859375,-0.001171185210633488
0.37189062500000003,-0.0011710766697709957
0.37192187499999996,-0.001170967590586748
0.371953125,-0.0011708714694992073
0.37198437500000003,-0.0011707759763724748
0.37201562499999996,-0.001170666850519371
0.372046875,-0.001171580566203513
0.37207812500000004,-0.0011714929091250492
0.37210937499999996,-0.0011713883184747281
0.372140625,-0.0011712882554071047
0.37217187500000004,-0.0011711995884996912
0.37220312499999997,-0.0011710846767044036
0.372234375,-0.0011709988296851812
0.372265625,-0.001170884823757344
0.37229687499999997,-0.001170791674402788
0.372328125,-0.0011706774397355138
0.372359375,-0.0011705822128040104
0.372390625,-0.0011694655796935169
0.372421875,-0.0011693581217332855
0.372453125,-0.0011692605215064683
0.372484375,-0.0011691535198619166
0.372515625,-0.0011690522487486088
0.372546875,-0.0011689608694544495
0.372578125,-0.0011688586539465862
0.372609375,-0.0011687554170089626
0.372640625,-0.0011696867874455771
0.372671875,-0.0011695924309784653
0.372703125,-0.0011694928874400393
0.372734375,-0.001169389586845447
0.372765625,-0.0011692877295149673
0.372796875,-0.0011691937757104115
0.37282812499999995,-0.001169088628597062
0.372859375,-0.001168995119354553
0.37289062500000003,-0.001168889869465093
0.37292187499999996,-0.0011687966968077779
0.372953125,-0.0011686953950140189
0.37298437500000003,-0.0011685926034867011
0.37301562499999996,-0.0011674684333478416
0.373046875,-0.0011673695006587381
0.37307812500000004,-0.0011672774734250227
0.37310937499999997,-0.0011671715739881502
0.373140625,-0.0011670686362262594
0.37317187500000004,-0.0011669709540112067
0.37320312499999997,-0.0011668727537860052
0.373234375,-0.0011667747243377588
0.373265625,-0.0011676958376793875
0.373296875,-0.001167605320970204
0.373328125,-0.0011675046719881246
0.373359375,-0.0011674089596692416
0.373390625,-0.0011673062653542246
0.373421875,-0.0011672131757726398
0.373453125,-0.0011671190691204328
0.373484375,-0.0011670181163549037
0.373515625,-0.0011669187831092262
0.373546875,-0.0011668178084442912
0.373578125,-0.0011667250939125864
0.373609375,-0.0011655964339429767
0.373640625,-0.0011654977239764705
0.373671875,-0.0011654038370668765
0.373703125,-0.0011653030286069219
0.373734375,-0.0011652027654874067
0.373765625,-0.0011651122762649999
0.37379687500000003,-0.0011650178637896483
0.37382812499999996,-0.0011649135895386367
0.373859375,-0.001165842197806001
0.37389062500000003,-0.0011657460364246086
0.37392187499999996,-0.0011656546527207406
0.373953125,-0.001165549589460614
0.37398437500000004,-0.0011654525802255178
0.37401562499999996,-0.0011653489079141016
0.374046875,-0.001165255366131178
0.37407812500000004,-0.001165154976409212
0.37410937499999997,-0.0011650662175681815
0.374140625,-0.001164967665492192
0.37417187500000004,-0.0011648729984128567
0.37420312499999997,-0.0011647732876231484
0.374234375,-0.0011636450575111604
0.374265625,-0.0011635588834395943
0.374296875,-0.0011634604398378726
0.374328125,-0.0011633554963866102
0.374359375,-0.0011632650800708494
0.374390625,-0.0011631671653699951
0.374421875,-0.0011630831554354862
0.374453125,-0.0011629789213529473
0.374484375,-0.0011639073477581474
0.374515625,-0.001163811927101785
0.374546875,-0.0011637194959348215
0.374578125,-0.0011636260841207738
0.374609375,-0.0011635294779832328
0.374640625,-0.0011634335540090038
0.374671875,-0.0011633365439183765
0.374703125,-0.001163245498469502
0.374734375,-0.0011631496330346339
0.374765625,-0.0011630518335684
0.37479687500000003,-0.0011629671195870044
0.37482812499999996,-0.001161845036793542
0.374859375,-0.0011617472798536102
0.37489062500000003,-0.0011616565970883896
0.37492187499999996,-0.0011615566815364534
0.374953125,-0.0011614679241918405
0.37498437500000004,-0.001161367638514585
0.37501562499999996,-0.001161276375573131
0.375046875,-0.0011611850621128586
0.37507812500000004,-0.001162113601850992
0.37510937499999997,-0.0011620230774948698
0.375140625,-0.0011619320104851519
0.37517187500000004,-0.0011618393434317947
0.37520312499999997,-0.0011617480284971324
0.375234375,-0.0011616527517503555
0.375265625,-0.001161566610061518
0.375296875,-0.0011614682348407013
0.375328125,-0.0011613768783964203
0.375359375,-0.0011612903138592708
0.375390625,-0.001161192857406887
0.375421875,-0.0011600834827741116
0.375453125,-0.0011599884812786981
0.375484375,-0.0011599027548658478
0.375515625,-0.001159817812482325
0.375546875,-0.0011597195483993433
0.375578125,-0.0011596304571834734
0.375609375,-0.001159536607055263
0.375640625,-0.0011594555710839755
0.375671875,-0.0011593603681394823
0.375703125,-0.0011602990760156001
0.37573437499999995,-0.0011602102683237817
0.375765625,-0.0011601214289438527
0.37579687500000003,-0.0011600286785283659
0.37582812499999996,-0.001159945467700145
0.375859375,-0.0011598630899367843
0.37589062500000003,-0.0011597827791208146
0.37592187499999996,-0.001159691450824278
0.375953125,-0.001159599538075328
0.37598437500000004,-0.0011595197777076946
0.37601562499999996,-0.0011594336919364713
0.376046875,-0.0011583291039052243
0.37607812500000004,-0.0011582451587874437
0.37610937499999997,-0.0011581592496508267
0.376140625,-0.0011580698062181177
0.37617187500000004,-0.0011579923917617793
0.37620312499999997,-0.0011579005732281558
0.376234375,-0.0011578165469361412
0.376265625,-0.0011577233167888237
0.376296875,-0.0011586601542503266
0.376328125,-0.0011585887114401797
0.376359375,-0.0011585017679728513
0.376390625,-0.0011584326126257288
0.376421875,-0.0011583421510591371
0.376453125,-0.0011582640956014287
0.376484375,-0.0011581862123643122
0.376515625,-0.0011580945875538859
0.376546875,-0.0011580181689036413
0.376578125,-0.0011579452484867664
0.376609375,-0.0011578594335449124
0.376640625,-0.0011567524532802922
0.376671875,-0.001156669115102607
0.376703125,-0.0011565982874797986
0.376734375,-0.0011565152355830777
0.376765625,-0.0011564347898524036
0.37679687500000003,-0.0011563530354517793
0.37682812499999996,-0.001156273220256028
0.376859375,-0.0011561890514144718
0.37689062500000003,-0.0011561090987360356
0.37692187499999996,-0.001157056335169812
0.376953125,-0.001156977309555371
0.37698437500000004,-0.0011568942130488064
0.37701562499999997,-0.0011568261295523824
0.377046875,-0.0011567426821583252
0.37707812500000004,-0.001156663613426659
0.37710937499999997,-0.001156585698877284
0.377140625,-0.0011565060425955676
0.37717187500000005,-0.0011564366195450163
0.377203125,-0.0011563432322890532
0.377234375,-0.0011562666878791594
0.377265625,-0.0011551738958589103
0.377296875,-0.0011550971795353318
0.377328125,-0.00115502690453103
0.377359375,-0.0011549449536753867
0.377390625,-0.001154869298894759
0.377421875,-0.001154796882695347
0.377453125,-0.001154722259069929
0.377484375,-0.0011546398405725689
0.377515625,-0.0011555935856394778
0.377546875,-0.001155527677016016
0.377578125,-0.001155443550749792
0.377609375,-0.0011553844272186864
0.377640625,-0.0011552934407086796
0.377671875,-0.0011552248258984085
0.37770312500000003,-0.0011551631505477278
0.377734375,-0.0011550814752862154
0.377765625,-0.0011550065854593235
0.37779687500000003,-0.0011549378571135485
0.37782812499999996,-0.0011548600929771335
0.377859375,-0.0011537601770396644
0.37789062500000004,-0.0011536928825352094
0.37792187499999996,-0.001153626446054462
0.377953125,-0.001153541441568498
0.37798437500000004,-0.0011534994038436344
0.37801562499999997,-0.0011534185598392338
0.378046875,-0.0011533444789382508
0.37807812500000004,-0.0011532578418558953
0.37810937499999997,-0.001153191043194203
0.378140625,-0.0011541642148571937
0.37817187500000005,-0.0011541042269299293
0.378203125,-0.0011540142687667052
0.378234375,-0.0011539531398446004
0.378265625,-0.0011538897904307746
0.378296875,-0.001153809703750737
0.378328125,-0.0011537307782817155
0.378359375,-0.0011536854477191341
0.378390625,-0.0011536150486761154
0.378421875,-0.0011535428892122043
0.378453125,-0.001153473443402775
0.378484375,-0.0011523960049046947
0.378515625,-0.001152314895486048
0.378546875,-0.0011522736802930603
0.378578125,-0.0011521861061317903
0.378609375,-0.0011521364425367553
0.378640625,-0.0011520699881388888
0.378671875,-0.0011520053397767113
0.37870312500000003,-0.0011519338925133002
0.378734375,-0.001152908122733047
0.378765625,-0.0011528396806415944
0.37879687500000003,-0.0011527875153042946
0.37882812499999996,-0.0011527100630154274
0.378859375,-0.0011526532235790407
0.37889062500000004,-0.0011525775401670726
0.37892187499999996,-0.0011525274290373616
0.378953125,-0.0011524497846794948
0.37898437500000004,-0.0011523886901309115
0.37901562499999997,-0.0011523180706957195
0.379046875,-0.0011522549583766716
0.37907812500000004,-0.001151174146727274
0.37910937499999997,-0.0011510999113340178
0.379140625,-0.0011510416920943387
0.37917187500000005,-0.0011509946625391163
0.379203125,-0.0011509290665747338
0.379234375,-0.0011508901152661385
0.379265625,-0.0011508254410458815
0.379296875,-0.0011507634357016058
0.379328125,-0.001150699407793103
0.379359375,-0.0011516614428477637
0.379390625,-0.0011516011111806224
0.379421875,-0.0011515477938488367
0.379453125,-0.001151490209453425
0.379484375,-0.0011514282068677759
0.379515625,-0.0011513398681940595
0.379546875,-0.0011513139376176096
0.379578125,-0.0011512514939367724
0.379609375,-0.0011511947693461817
0.379640625,-0.001151118341933769
0.379671875,-0.0011510618246558038
0.37970312500000003,-0.0011499991112002006
0.379734375,-0.001149953282430359
0.379765625,-0.0011498758712876964
0.37979687500000003,-0.0011497961600681547
0.37982812499999996,-0.0011497384057834042
0.379859375,-0.0011496850627783078
0.37989062500000004,-0.001149657411863271
0.37992187499999996,-0.0011495713080964046
0.379953125,-0.0011505241807647087
0.37998437500000004,-0.0011505091485778385
0.38001562499999997,-0.0011504154987084167
0.380046875,-0.001150367008395048
0.38007812500000004,-0.0011502786264459136
0.38010937499999997,-0.001150258873791818
0.380140625,-0.001150197154289899
0.38017187500000005,-0.0011501311323731528
0.380203125,-0.0011501090921616011
0.380234375,-0.001150023812388077
0.380265625,-0.0011499771404703957
0.380296875,-0.001148886233388352
0.380328125,-0.0011488345373058748
0.380359375,-0.0011487992012407452
0.380390625,-0.001148730894960176
0.380421875,-0.0011486704475546367
0.380453125,-0.0011486273148712395
0.380484375,-0.001148586200343367
0.380515625,-0.001148550444529793
0.380546875,-0.0011484644757957865
0.380578125,-0.0011494400961774356
0.380609375,-0.0011493746670865057
0.380640625,-0.0011493395565630865
0.380671875,-0.0011493140473593719
0.38070312500000003,-0.0011492594620043442
0.380734375,-0.0011491898490208138
0.380765625,-0.001149153496710048
0.38079687500000003,-0.0011490632105267962
0.38082812499999996,-0.0011490211694267088
0.380859375,-0.001148982999629098
0.38089062500000004,-0.0011489596060087273
0.38092187499999997,-0.0011478778128854242
0.380953125,-0.0011477983724741056
0.38098437500000004,-0.001147786966865863
0.38101562499999997,-0.0011477218357939176
0.381046875,-0.0011476698069005295
0.38107812500000005,-0.0011476424131178845
0.381109375,-0.001147599470479474
0.381140625,-0.0011475271161023037
0.38117187500000005,-0.0011484827363918149
0.381203125,-0.0011484342974558137
0.381234375,-0.0011484147975140899
0.381265625,-0.0011483521695822355
0.381296875,-0.0011483298591724797
0.381328125,-0.0011482653202409474
0.381359375,-0.001148236634392702
0.381390625,-0.001148161767538472
0.381421875,-0.0011481128201822031
0.381453125,-0.0011480793876143258
0.381484375,-0.0011480401650422571
0.381515625,-0.00114695510121475
0.381546875,-0.0011469380028267737
0.381578125,-0.0011468777088196325
0.38160937500000003,-0.0011468247339094725
0.381640625,-0.001146777758580235
0.381671875,-0.001146746685652622
0.38170312500000003,-0.0011466844673705054
0.38173437499999996,-0.001146650893197959
0.381765625,-0.0011465989393520323
0.38179687500000004,-0.0011475784580477003
0.38182812499999996,-0.0011475458262552932
0.381859375,-0.0011475009287580315
0.38189062500000004,-0.0011474346166755467
0.38192187499999997,-0.0011473919821992917
0.381953125,-0.0011473480492867477
0.38198437500000004,-0.0011473064625067766
0.38201562499999997,-0.0011472703984034063
0.382046875,-0.0011472289908755068
0.38207812500000005,-0.0011471752702750804
0.382109375,-0.001147129313625199
0.382140625,-0.0011460499469691243
0.38217187500000005,-0.0011460296942583797
0.382203125,-0.0011459661605986368
0.382234375,-0.0011459478604812015
0.382265625,-0.0011458880570742805
0.382296875,-0.0011458232698298362
0.382328125,-0.001145792765990597
0.382359375,-0.0011457502634711209
0.382390625,-0.0011467197861204231
0.382421875,-0.0011466931510995537
0.382453125,-0.0011466455834628145
0.382484375,-0.0011465912437655448
0.382515625,-0.0011465616027633505
0.382546875,-0.0011465224131647564
0.382578125,-0.0011464681248542774
0.38260937500000003,-0.0011464259807307461
0.382640625,-0.0011463744903175248
0.382671875,-0.001146334679421098
0.38270312500000003,-0.0011462954643739927
0.382734375,-0.0011452301481470958
0.382765625,-0.0011451752311338464
0.38279687500000004,-0.001145130061275701
0.38282812499999996,-0.0011450957945935147
0.382859375,-0.0011450515616253723
0.38289062500000004,-0.0011449964218214273
0.38292187499999997,-0.001144960546976749
0.382953125,-0.0011449253699039458
0.38298437500000004,-0.001144864192728988
0.38301562499999997,-0.0011458530818835092
0.383046875,-0.001145810893290973
0.38307812500000005,-0.0011457743216087349
0.383109375,-0.0011457218271348213
0.383140625,-0.0011456803806428328
0.38317187500000005,-0.0011456406245564793
0.383203125,-0.0011455967226130029
0.383234375,-0.0011455494144972725
0.383265625,-0.0011455083159982796
0.383296875,-0.0011454602493837784
0.383328125,-0.0011454233369971693
0.383359375,-0.0011443475916494764
0.383390625,-0.0011443091492614951
0.383421875,-0.001144275667387687
0.383453125,-0.00114422367768037
0.383484375,-0.0011441765183442532
0.383515625,-0.0011441372905358488
0.383546875,-0.0011440805023263112
0.383578125,-0.0011440418595886834
0.38360937500000003,-0.0011439969101463068
0.383640625,-0.001144983786305953
0.383671875,-0.0011449418823683416
0.38370312500000003,-0.0011449053002050014
0.383734375,-0.001144849790861921
0.383765625,-0.0011448099484463944
0.38379687500000004,-0.0011447731748692042
0.38382812499999996,-0.0011447267574356199
0.383859375,-0.001144684322478471
0.38389062500000004,-0.0011446345595597825
0.38392187499999997,-0.0011445962785955471
0.383953125,-0.0011435310270682536
0.38398437500000004,-0.0011434867239196872
0.38401562499999997,-0.0011434514913613442
0.384046875,-0.0011434043326699894
0.38407812500000005,-0.001143357047212329
0.384109375,-0.00114331746412763
0.384140625,-0.0011432765645020548
0.38417187500000005,-0.0011432301198665631
0.384203125,-0.0011431860565826873
0.384234375,-0.0011441642337449223
0.384265625,-0.0011441366300690911
0.384296875,-0.0011440917077238585
0.384328125,-0.0011440421676631798
0.384359375,-0.001144017608051849
0.384390625,-0.0011439669576231576
0.384421875,-0.0011439280933657134
0.384453125,-0.0011438814729100022
0.384484375,-0.0011438457967773083
0.384515625,-0.0011438050016164929
0.384546875,-0.0011437682017175523
0.384578125,-0.0011426903190934479
0.38460937500000003,-0.001142653246527972
0.384640625,-0.0011426152320066288
0.384671875,-0.0011425751912510634
0.38470312500000003,-0.0011425313046091456
0.384734375,-0.0011424896752317767
0.384765625,-0.001142449652022641
0.38479687500000004,-0.00114240652321973
0.38482812499999997,-0.001142368068925273
0.384859375,-0.0011433622594882314
0.38489062500000004,-0.0011433103101518571
0.38492187499999997,-0.0011432762856299211
0.384953125,-0.0011432418746244802
0.38498437500000005,-0.0011431896257430296
0.385015625,-0.0011431644718615935
0.385046875,-0.0011431165994795142
0.38507812500000005,-0.001143081959302926
0.385109375,-0.0011430519659784664
0.385140625,-0.001143012710282089
0.38517187500000005,-0.0011419443822988373
0.385203125,-0.0011419060597647954
0.385234375,-0.0011418690094634407
0.385265625,-0.001141824832902212
0.385296875,-0.0011417952878725879
0.385328125,-0.0011417573461224434
0.385359375,-0.0011417242735447114
0.385390625,-0.0011416850631292969
0.385421875,-0.001141647452054341
0.385453125,-0.001142633251420902
0.385484375,-0.0011425996343542993
0.38551562500000003,-0.0011425721913656053
0.385546875,-0.0011425350990282024
0.385578125,-0.0011424953898482235
0.38560937500000003,-0.0011424587132211894
0.385640625,-0.0011424399376354435
0.385671875,-0.0011423946046692918
0.38570312500000004,-0.0011423657443892926
0.38573437499999996,-0.0011423357271781835
0.385765625,-0.0011422914684762753
0.38579687500000004,-0.0011412358063937686
0.38582812499999997,-0.0011412056373430596
0.385859375,-0.0011411647772480715
0.38589062500000004,-0.0011411355168735593
0.38592187499999997,-0.0011410949656672567
0.385953125,-0.0011410690533177476
0.38598437500000005,-0.0011410423632109978
0.386015625,-0.001141006625089168
0.386046875,-0.0011409694089958566
0.38607812500000005,-0.0011419592312035404
0.386109375,-0.0011419347140025418
0.386140625,-0.0011418957230693583
0.38617187500000005,-0.0011418668834896131
0.386203125,-0.001141844600271849
0.386234375,-0.0011418072245843666
0.386265625,-0.0011417750167605906
0.386296875,-0.001141741150697366
0.386328125,-0.0011417179381799682
0.386359375,-0.0011416777555758907
0.386390625,-0.0011416469963036885
0.386421875,-0.0011405958271502453
0.386453125,-0.0011405619365867647
0.386484375,-0.0011405253128054238
0.38651562500000003,-0.0011404961154712345
0.386546875,-0.0011404770787675003
0.386578125,-0.0011404398243997846
0.38660937500000003,-0.001140422539315497
0.386640625,-0.0011403737225476815
0.386671875,-0.0011403429369455792
0.38670312500000004,-0.0011413431670452903
0.386734375,-0.0011413127470796952
0.386765625,-0.0011412874478594487
0.38679687500000004,-0.001141251661459508
0.38682812499999997,-0.001141235369519017
0.386859375,-0.0011411972304058646
0.38689062500000004,-0.0011411725469403985
0.38692187499999997,-0.0011411608717021675
0.386953125,-0.0011411144952630965
0.38698437500000005,-0.0011410877987611638
0.387015625,-0.0011400368608773179
0.387046875,-0.0011400193616745505
0.38707812500000005,-0.001139975850306424
0.387109375,-0.0011399563456525388
0.387140625,-0.001139929725596664
0.38717187500000005,-0.0011399008971030647
0.387203125,-0.0011398848607174425
0.387234375,-0.0011398439434903013
0.387265625,-0.001139814631354999
0.387296875,-0.001140825447472689
0.387328125,-0.0011407923693752611
0.387359375,-0.0011407654677407092
0.387390625,-0.0011407509409304753
0.387421875,-0.001140734622187077
0.387453125,-0.0011407073299099513
0.387484375,-0.0011406762105086107
0.38751562500000003,-0.0011406616765845118
0.387546875,-0.0011406225734861102
0.387578125,-0.0011405989288598324
0.38760937500000003,-0.0011405750023271224
0.387640625,-0.0011395366261375342
0.387671875,-0.0011395170182295633
0.38770312500000004,-0.0011394737473031935
0.387734375,-0.0011394740418843863
0.387765625,-0.0011394372931173777
0.38779687500000004,-0.0011394154447557162
0.38782812499999997,-0.001139404776612174
0.387859375,-0.0011393771497438393
0.38789062500000004,-0.0011393491690042043
0.38792187499999997,-0.0011403514697897882
0.387953125,-0.0011403410376328305
0.38798437500000005,-0.0011403384592907281
0.388015625,-0.001140294230585162
0.388046875,-0.0011402652932622007
0.38807812500000005,-0.0011402597879920026
0.388109375,-0.0011402318610716222
0.388140625,-0.0011402115582638851
0.38817187500000006,-0.0011401996426718408
0.388203125,-0.0011401851649132343
0.388234375,-0.001139146671520784
0.388265625,-0.0011391254275806909
0.388296875,-0.0011391059675159437
0.388328125,-0.0011390885679478588
0.388359375,-0.0011390698096677768
0.388390625,-0.001139052133150513
0.388421875,-0.00113905391658764
0.388453125,-0.001139010172897241
0.388484375,-0.0011390170246763018
0.38851562500000003,-0.0011400311428405446
0.388546875,-0.0011399622456642541
0.388578125,-0.0011399770666970163
0.38860937500000003,-0.0011399680638179005
0.388640625,-0.0011399304344108935
0.388671875,-0.001139924073357862
0.38870312500000004,-0.001139904526680717
0.388734375,-0.0011398930851505146
0.388765625,-0.001139875794751631
0.38879687500000004,-0.0011398475488145314
0.38882812499999997,-0.001139815511618389
0.388859375,-0.0011388043670024287
0.38889062500000005,-0.0011387904037511928
0.388921875,-0.001138802696091623
0.388953125,-0.0011387584125522113
0.38898437500000005,-0.001138750717560623
0.389015625,-0.0011387318099424712
0.389046875,-0.0011387392200897517
0.38907812500000005,-0.0011387027644541164
0.389109375,-0.0011386809131852804
0.389140625,-0.001139724165186852
0.38917187500000006,-0.0011396858598684348
0.389203125,-0.0011396574773263127
0.389234375,-0.0011396603778028105
0.389265625,-0.0011396569918086588
0.389296875,-0.001139622607666979
0.389328125,-0.0011396226663545478
0.389359375,-0.001139612318473468
0.389390625,-0.001139601748126523
0.38942187500000003,-0.001139583689219608
0.389453125,-0.0011385445595955626
0.389484375,-0.0011385091986245502
0.38951562500000003,-0.0011384975872449424
0.389546875,-0.0011385044577430989
0.389578125,-0.0011385063409190058
0.38960937500000004,-0.0011385137533916345
0.389640625,-0.0011384396590322157
0.389671875,-0.0011384619817308358
0.38970312500000004,-0.0011384525550197783
0.389734375,-0.00113845573692168
0.389765625,-0.0011394313759480051
0.38979687500000004,-0.0011394494147118073
0.38982812499999997,-0.001139396995557089
0.389859375,-0.0011394324528210473
0.38989062500000005,-0.0011393884340881108
0.389921875,-0.0011393645989663942
0.389953125,-0.0011393670068470876
0.38998437500000005,-0.0011393714635873596
0.390015625,-0.0011393404130914005
0.390046875,-0.001139291420407862
0.39007812500000005,-0.0011382862065926827
0.390109375,-0.0011382883131837648
0.390140625,-0.001138270215106249
0.39017187500000006,-0.0011382534547212803
0.390203125,-0.0011382158872010883
0.390234375,-0.0011382529266432753
0.390265625,-0.001138224707907233
0.390296875,-0.001138220856354892
0.390328125,-0.0011381958184264879
0.390359375,-0.0011392192696648776
0.390390625,-0.0011391781071952295
0.39042187500000003,-0.0011391758614748698
0.390453125,-0.0011391998298129064
0.390484375,-0.0011391796768781756
0.39051562500000003,-0.0011391366161715918
0.390546875,-0.0011391137047288558
0.390578125,-0.001139142112850329
0.39060937500000004,-0.0011391355460872755
0.390640625,-0.0011391164917512187
0.390671875,-0.0011391053384563303
0.39070312500000004,-0.0011380784395395999
0.390734375,-0.0011380637410597291
0.390765625,-0.0011380598499877714
0.39079687500000004,-0.0011380324179929568
0.39082812499999997,-0.0011380427701434132
0.390859375,-0.0011380176028664493
0.39089062500000005,-0.0011380198747808629
0.390921875,-0.001138001933676927
0.390953125,-0.0011380038371687565
0.39098437500000005,-0.001139017021377406
0.391015625,-0.0011389940050751113
0.391046875,-0.0011390385729453459
0.39107812500000005,-0.0011389921969365488
0.391109375,-0.0011390145164933835
0.391140625,-0.0011389859442495903
0.39117187500000006,-0.0011389763537635877
0.391203125,-0.001138970570429252
0.391234375,-0.001138963566640918
0.391265625,-0.0011389629958905648
0.391296875,-0.001137918064821164
0.391328125,-0.0011379370104233275
0.391359375,-0.0011379277192581985
0.391390625,-0.0011379175509833583
0.39142187500000003,-0.0011379156385609088
0.391453125,-0.001137889453531958
0.391484375,-0.0011378844903781535
0.39151562500000003,-0.0011378896259550686
0.391546875,-0.0011378810180900992
0.391578125,-0.0011388849971682435
0.39160937500000004,-0.0011388827675982843
0.391640625,-0.0011388840579880932
0.391671875,-0.0011388648275316438
0.39170312500000004,-0.0011388643140344823
0.39173437499999997,-0.0011388666769043543
0.391765625,-0.0011388440281562412
0.39179687500000004,-0.001138823230291866
0.39182812499999997,-0.0011388254220707737
0.391859375,-0.0011388157325936746
0.39189062500000005,-0.00113882980523251
0.391921875,-0.0011377798114503637
0.391953125,-0.001137764938311213
0.39198437500000005,-0.001137769464540278
0.392015625,-0.0011377557270027955
0.392046875,-0.001137753793627877
0.39207812500000006,-0.001137748501887824
0.392109375,-0.0011377517199786524
0.392140625,-0.0011377395469553617
0.39217187500000006,-0.0011377246512928735
0.392203125,-0.0011387373154790187
0.392234375,-0.0011387355123450016
0.392265625,-0.0011387244605065017
0.392296875,-0.0011387223040694588
0.392328125,-0.0011387151098693898
0.392359375,-0.001138705749695948
0.392390625,-0.0011386978910373075
0.39242187500000003,-0.0011386832328496993
0.392453125,-0.0011386789078890527
0.392484375,-0.0011386753477342082
0.39251562500000003,-0.001137618739023863
0.392546875,-0.0011376257343526097
0.392578125,-0.0011376125939395326
0.39260937500000004,-0.0011375966240221233
0.392640625,-0.0011376061612646121
0.392671875,-0.0011375862452030205
0.39270312500000004,-0.0011375784934098757
0.392734375,-0.0011375704970459088
0.392765625,-0.001137552244400139
0.39279687500000005,-0.0011375499192807226
0.392828125,-0.0011385690892233569
0.392859375,-0.0011385331594337827
0.39289062500000005,-0.0011385428854732427
0.392921875,-0.001138539389589771
0.392953125,-0.0011385216393688183
0.39298437500000005,-0.0011385098670187097
0.393015625,-0.0011385038936906622
0.393046875,-0.0011384971088355608
0.39307812500000006,-0.0011384918467242239
0.393109375,-0.0011384669403624662
0.393140625,-0.0011374380029045145
0.39317187500000006,-0.0011374393175064557
0.393203125,-0.0011374345556212431
0.393234375,-0.0011374048485748092
0.393265625,-0.0011374099931641263
0.393296875,-0.0011373966040904432
0.39332812500000003,-0.0011373706989493138
0.393359375,-0.0011373676536756139
0.393390625,-0.0011373612559326188
0.39342187500000003,-0.0011383738365755916
0.393453125,-0.0011383563653635659
0.393484375,-0.0011383585546379665
0.39351562500000004,-0.0011383383490023158
0.393546875,-0.0011383361946301629
0.393578125,-0.0011383173882264716
0.39360937500000004,-0.0011383093770082064
0.393640625,-0.001138288534357483
0.393671875,-0.0011382750585477268
0.39370312500000004,-0.001138274804650903
0.393734375,-0.0011372335364940658
0.393765625,-0.0011372257592515908
0.39379687500000005,-0.0011372132064679172
0.393828125,-0.0011371950420433902
0.393859375,-0.0011371849526542258
0.39389062500000005,-0.0011371757298616059
0.393921875,-0.0011371593026087978
0.393953125,-0.0011371538939991405
0.39398437500000005,-0.001137132915130075
0.394015625,-0.001137126878880984
0.394046875,-0.0011381396403178923
0.39407812500000006,-0.001138128598948407
0.394109375,-0.0011381212731827184
0.394140625,-0.0011380996006429903
0.39417187500000006,-0.0011380976225450548
0.394203125,-0.001138074271125375
0.394234375,-0.0011380820682532558
0.394265625,-0.0011380508024271818
0.394296875,-0.0011380468858705334
0.39432812500000003,-0.0011380423400772187
0.394359375,-0.0011370127017851159
0.394390625,-0.0011369860536845633
0.39442187500000003,-0.0011369827819692133
0.394453125,-0.0011369630439245632
0.394484375,-0.0011369405025821386
0.39451562500000004,-0.0011369463051963818
0.394546875,-0.0011369236189973722
0.394578125,-0.0011369263754744119
0.39460937500000004,-0.0011368959353406025
0.394640625,-0.0011368882147884188
0.394671875,-0.0011379112975301309
0.39470312500000004,-0.0011378877006338259
0.394734375,-0.0011378910391640976
0.394765625,-0.001137876542625843
0.39479687500000005,-0.0011378651049144262
0.394828125,-0.0011378424097742978
0.394859375,-0.0011378425616424062
0.39489062500000005,-0.0011378275953049383
0.394921875,-0.0011378092112903603
0.394953125,-0.001137803946931002
0.39498437500000005,-0.001136777355809658
0.395015625,-0.0011367747556709218
0.395046875,-0.001136748265456837
0.39507812500000006,-0.0011367553997045435
0.395109375,-0.0011367377626725975
0.395140625,-0.0011367358399002672
0.39517187500000006,-0.0011367251789210914
0.395203125,-0.0011367019263427633
0.395234375,-0.0011366964346075994
0.395265625,-0.0011377105551136496
0.395296875,-0.0011376824691349333
0.39532812500000003,-0.0011376785717268287
0.395359375,-0.001137678021539433
0.395390625,-0.0011376760529338767
0.39542187500000003,-0.001137668529788742
0.395453125,-0.0011376670612545173
0.395484375,-0.001137639059725748
0.39551562500000004,-0.0011376248592118166
0.395546875,-0.0011376328040447678
0.395578125,-0.001136594723515759
0.39560937500000004,-0.0011365987721180318
0.395640625,-0.00113655963645342
0.395671875,-0.0011365700717123964
0.39570312500000004,-0.0011365623683237194
0.39573437499999997,-0.0011365458876137768
0.395765625,-0.0011365249820817352
0.39579687500000005,-0.0011365242510463641
0.395828125,-0.0011365194727249936
0.395859375,-0.0011364963569530928
0.39589062500000005,-0.0011375207918893418
0.395921875,-0.0011375172838388112
0.395953125,-0.0011374899238938835
0.39598437500000006,-0.0011374915667670474
0.396015625,-0.0011374796146002494
0.396046875,-0.00113746663635491
0.39607812500000006,-0.0011374596588073285
0.396109375,-0.0011374371646999913
0.396140625,-0.0011374497608492955
0.39617187500000006,-0.0011374287103039019
0.396203125,-0.0011364007158840839
0.396234375,-0.0011363819655423255
0.396265625,-0.0011363728063272793
0.396296875,-0.0011363739721823862
0.39632812500000003,-0.0011363624027600286
0.396359375,-0.0011363485904916301
0.396390625,-0.0011363526738273483
0.39642187500000003,-0.0011363292537774627
0.396453125,-0.0011363113697105479
0.396484375,-0.0011363131669788057
0.39651562500000004,-0.001137329004135948
0.396546875,-0.0011373160561063134
0.396578125,-0.0011373164829567226
0.39660937500000004,-0.0011372951827908068
0.396640625,-0.0011372907536042476
0.396671875,-0.001137282356201759
0.39670312500000005,-0.0011372719927342997
0.39673437500000003,-0.001137275531508275
0.396765625,-0.0011372640142396986
0.39679687500000005,-0.0011372331399766428
0.396828125,-0.0011362140733639017
0.396859375,-0.0011362188711318763
0.39689062500000005,-0.0011362016066006758
0.396921875,-0.0011361943415213946
0.396953125,-0.00113618611267894
0.39698437500000006,-0.0011361755180219757
0.397015625,-0.0011361842883628667
0.397046875,-0.0011361795767613758
0.39707812500000006,-0.001136160649745352
0.397109375,-0.001137182828099749
0.397140625,-0.001137158370031116
0.39717187500000006,-0.0011371614548520079
0.397203125,-0.0011371523371522113
0.39723437500000003,-0.001137141127921952
0.397265625,-0.0011371504631439155
0.397296875,-0.0011371469352961794
0.39732812500000003,-0.0011371306039585152
0.397359375,-0.0011371285257799
0.397390625,-0.0011371133758764987
0.39742187500000004,-0.0011360913908018827
0.397453125,-0.0011360930580833692
0.397484375,-0.0011360686473331424
0.39751562500000004,-0.001136077006561903
0.397546875,-0.0011360624556098903
0.397578125,-0.0011360704289740259
0.39760937500000004,-0.0011360582729295077
0.397640625,-0.0011360545850508871
0.397671875,-0.0011360526901436838
0.39770312500000005,-0.0011360155469836639
0.39773437500000003,-0.0011370701308367134
0.397765625,-0.0011370665824380066
0.39779687500000005,-0.0011370478170181567
0.397828125,-0.0011370501039273812
0.397859375,-0.0011370502298821486
0.39789062500000005,-0.0011370486390318152
0.397921875,-0.0011370497412186362
0.397953125,-0.0011370416877747591
0.39798437500000006,-0.0011370196856765533
0.398015625,-0.0011370209877234437
0.398046875,-0.0011360047564482473
0.39807812500000006,-0.0011359961622491657
0.398109375,-0.0011359882141014008
0.398140625,-0.0011359944622593085
0.39817187500000006,-0.001135996676300599
0.398203125,-0.001135983515379295
0.39823437500000003,-0.0011359718297397417
0.398265625,-0.0011359757458468123
0.398296875,-0.0011359612353510976
0.39832812500000003,-0.001135972454534659
0.398359375,-0.0011369907336393342
0.398390625,-0.0011369917635186827
0.39842187500000004,-0.0011370002012796518
0.398453125,-0.0011369936413413786
0.398484375,-0.0011369874753483014
0.39851562500000004,-0.0011369887813940521
0.398546875,-0.0011369821887596485
0.398578125,-0.001136986758298663
0.39860937500000004,-0.0011369939021075477
0.398640625,-0.0011369887233413055
0.398671875,-0.0011359579246647128
0.39870312500000005,-0.0011359513876224234
0.39873437500000003,-0.001135959283973302
0.398765625,-0.0011359549992484355
0.39879687500000005,-0.0011359459912026817
0.398828125,-0.0011359408493826079
0.398859375,-0.0011359306424719232
0.39889062500000005,-0.0011359489935333297
0.398921875,-0.001135938222256952
0.398953125,-0.0011369334547737947
0.39898437500000006,-0.0011369641392445645
0.399015625,-0.001136930860898451
0.399046875,-0.0011369546675376666
0.39907812500000006,-0.0011369727293796053
0.399109375,-0.0011369561226830319
0.399140625,-0.001136916741506587
0.39917187500000006,-0.0011369570085739827
0.399203125,-0.0011369508252477775
0.39923437500000003,-0.001136930082820755
0.399265625,-0.0011359039123545536
0.399296875,-0.0011359196292223955
0.39932812500000003,-0.001135922278424517
0.399359375,-0.0011359463924633384
0.399390625,-0.0011359157561597263
0.39942187500000004,-0.0011359075643059408
0.399453125,-0.001135930000436193
0.399484375,-0.0011358709197986719
0.39951562500000004,-0.0011359084774086453
0.399546875,-0.0011358789476923273
0.399578125,-0.0011369066488604654
0.39960937500000004,-0.0011369310533782678
0.399640625,-0.0011369239403550904
0.399671875,-0.0011368996741555754
0.39970312500000005,-0.0011368992618286666
0.39973437500000003,-0.0011368787348954995
0.399765625,-0.0011369186879354454
0.39979687500000005,-0.0011368898262533525
0.399828125,-0.0011369005526016517
0.399859375,-0.001136881779277371
0.39989062500000006,-0.00113585982136815
0.399921875,-0.001135860845069496
0.399953125,-0.0011358328316010274
0.39998437500000006,-0.0011358323506458767
0.400015625,-0.0011358644822586847
0.400046875,-0.001135839267194197
0.40007812500000006,-0.0011358020323043727
0.400109375,-0.0011358640758591734
0.400140625,-0.001135840627829815
0.40017187500000007,-0.0011358209210553388
0.400203125,-0.001136821938040447
0.40023437500000003,-0.0011368640968966656
0.400265625,-0.0011368231822993652
0.400296875,-0.0011367963397910241
0.40032812500000003,-0.0011368312119283477
0.400359375,-0.0011368012930483354
0.400390625,-0.0011368061371711743
0.40042187500000004,-0.0011367935774634318
0.400453125,-0.0011368073327881062
0.400484375,-0.00113576987665151
0.40051562500000004,-0.0011357678573153257
0.400546875,-0.0011357470887974133
0.400578125,-0.0011357772791647652
0.40060937500000005,-0.0011357609217275341
0.400640625,-0.0011357662626480386
0.400671875,-0.0011357340095122723
0.40070312500000005,-0.0011357653611171747
0.400734375,-0.001135729770327172
0.400765625,-0.0011357231061816242
0.40079687500000005,-0.001136754839278463
0.400828125,-0.0011367754499499658
0.400859375,-0.0011367852564024283
0.40089062500000006,-0.0011367348561607538
0.400921875,-0.0011367370421297984
0.400953125,-0.0011367722445282738
0.40098437500000006,-0.0011367428741522884
0.401015625,-0.0011367201546553518
0.401046875,-0.0011367247322610873
0.40107812500000006,-0.001136702223248954
0.401109375,-0.00113571455578073
0.40114062500000003,-0.0011356668103634157
0.401171875,-0.001135680396376862
0.401203125,-0.0011356815213090093
0.40123437500000003,-0.001135675211538588
0.401265625,-0.0011356808942633995
0.401296875,-0.001135680535785985
0.40132812500000004,-0.0011356586804031552
0.401359375,-0.0011356725169425486
0.401390625,-0.0011356600455320887
0.40142187500000004,-0.0011366801264892507
0.401453125,-0.0011366534011205687
0.401484375,-0.001136672376011963
0.40151562500000004,-0.0011366672954644524
0.40154687499999997,-0.0011366470027756592
0.401578125,-0.0011366427274030685
0.40160937500000005,-0.0011366343948183907
0.401640625,-0.001136607297898641
0.401671875,-0.0011366472814062466
0.40170312500000005,-0.0011366329040269976
0.401734375,-0.0011355821470780125
0.401765625,-0.0011355911582229261
0.40179687500000005,-0.0011355631801552302
0.401828125,-0.0011355769337407715
0.401859375,-0.0011355558025676823
0.40189062500000006,-0.001135557469231288
0.401921875,-0.0011355392898377767
0.401953125,-0.0011355393851733286
0.401984375,-0.0011355247721123382
0.402015625,-0.0011355434016524224
0.402046875,-0.0011365343358227392
0.402078125,-0.0011365453096226635
0.402109375,-0.0011365083302825943
0.40214062500000003,-0.001136516423203844
0.402171875,-0.0011365216765510874
0.402203125,-0.0011365032386755902
0.40223437500000003,-0.0011365020855798671
0.402265625,-0.0011364704692467566
0.402296875,-0.0011364464567697394
0.40232812500000004,-0.0011354308355314216
0.402359375,-0.0011354198074928351
0.402390625,-0.001135417422439701
0.40242187500000004,-0.001135403585056316
0.40245312499999997,-0.0011353975964188481
0.402484375,-0.0011353717443035524
0.40251562500000004,-0.001135367462253109
0.40254687499999997,-0.001135358903961041
0.402578125,-0.0011353577202301013
0.40260937500000005,-0.0011353565054873713
0.402640625,-0.0011353291651674258
0.402671875,-0.0011363450449398196
0.40270312500000005,-0.0011363365626806399
0.402734375,-0.001136320311196426
0.402765625,-0.0011363209590214002
0.40279687500000005,-0.001136312926568142
0.402828125,-0.001136304318505088
0.402859375,-0.0011362608153643108
0.402890625,-0.001136263749582908
0.402921875,-0.0011362416988112585
0.402953125,-0.0011352108940088992
0.402984375,-0.0011351917153266597
0.403015625,-0.001135179510397273
0.403046875,-0.0011351668315218097
0.403078125,-0.0011351366386910186
0.403109375,-0.0011351616505654236
0.40314062500000003,-0.0011351282952014388
0.403171875,-0.0011350940966695713
0.403203125,-0.0011351066466358598
0.40323437500000003,-0.001135078713474548
0.40326562499999996,-0.00113610026955914
0.403296875,-0.0011360884311862468
0.40332812500000004,-0.0011360566591660515
0.40335937499999996,-0.001136044784289289
0.403390625,-0.0011360288515877906
0.40342187500000004,-0.0011360263042319504
0.40345312499999997,-0.0011360118713730286
0.403484375,-0.0011359904467214896
0.40351562500000004,-0.0011359778812271258
0.40354687499999997,-0.0011359553813140473
0.403578125,-0.0011349037750785426
0.40360937500000005,-0.001134891750357088
0.403640625,-0.001134877446677958
0.403671875,-0.0011348682869247798
0.40370312500000005,-0.0011348617143592532
0.403734375,-0.0011348528553139434
0.403765625,-0.0011348209365669368
0.403796875,-0.001134798311613748
0.403828125,-0.0011347862553607313
0.403859375,-0.0011347531761909044
0.403890625,-0.0011357818723239516
0.403921875,-0.0011357666847761627
0.403953125,-0.001135741095352867
0.403984375,-0.0011357389728587422
0.404015625,-0.0011357155293484772
0.404046875,-0.0011356852603930587
0.404078125,-0.0011356741385185817
0.404109375,-0.0011356603506535376
0.40414062500000003,-0.0011356351344120608
0.40417187499999996,-0.0011345976899248128
0.404203125,-0.0011345785666459982
0.40423437500000003,-0.0011345533381637574
0.40426562499999996,-0.0011345523746878958
0.404296875,-0.0011345248827900611
0.40432812500000004,-0.0011344981906434778
0.40435937499999997,-0.0011345025099620057
0.404390625,-0.0011344727830487691
0.40442187500000004,-0.0011344464747668481
0.40445312499999997,-0.0011344489253329315
0.404484375,-0.001134407455042577
0.40451562500000005,-0.0011354210491914402
0.404546875,-0.001135406207501792
0.404578125,-0.0011353885033818026
0.404609375,-0.0011353778540498516
0.404640625,-0.0011353479864428737
0.404671875,-0.0011353384674733374
0.404703125,-0.0011353147955958237
0.404734375,-0.0011353014011024863
0.404765625,-0.0011352745017866143
0.404796875,-0.0011342316376891232
0.404828125,-0.0011342066761160369
0.404859375,-0.0011342005836563543
0.404890625,-0.0011341632437435814
0.404921875,-0.0011341724681934867
0.404953125,-0.0011341491429849096
0.404984375,-0.0011341182883873521
0.405015625,-0.0011341138268535292
0.40504687500000003,-0.0011340902426484126
0.40507812499999996,-0.001134060657158896
0.405109375,-0.001135078014421538
0.40514062500000003,-0.0011350481345660107
0.40517187499999996,-0.0011350248862171744
0.405203125,-0.0011350204090861751
0.40523437500000004,-0.0011349927298986914
0.40526562499999996,-0.0011349650773255227
0.405296875,-0.0011349570055071562
0.40532812500000004,-0.0011349313683754886
0.40535937499999997,-0.0011349068394731522
0.405390625,-0.00113489701248436
0.40542187500000004,-0.0011338508612956585
0.40545312499999997,-0.0011338136393036977
0.405484375,-0.0011337990054331934
0.405515625,-0.0011337963821436564
0.405546875,-0.0011337584135442738
0.405578125,-0.0011337299041764629
0.405609375,-0.001133715930607293
0.405640625,-0.0011336845825972441
0.405671875,-0.0011336737156164359
0.405703125,-0.0011336581193267248
0.405734375,-0.0011346515782361191
0.405765625,-0.00113463500952702
0.405796875,-0.0011346210433964485
0.405828125,-0.001134590839953764
0.405859375,-0.0011345744248553655
0.40589062499999995,-0.0011345528847105726
0.405921875,-0.001134523019350124
0.405953125,-0.0011345050845074367
0.40598437499999995,-0.0011344747400998702
0.406015625,-0.0011344668303755918
0.40604687500000003,-0.0011334173436245154
0.40607812499999996,-0.0011333854949725289
0.406109375,-0.0011333750887029884
0.40614062500000003,-0.0011333418233447912
0.40617187499999996,-0.0011333263037206637
0.406203125,-0.0011333042705211419
0.40623437500000004,-0.001133290586756923
0.40626562499999996,-0.0011332609876821484
0.406296875,-0.001133233041541816
0.406328125,-0.0011332137868191178
0.40635937499999997,-0.0011342191800502305
0.406390625,-0.0011341823530415587
0.406421875,-0.001134166825346651
0.40645312499999997,-0.0011341573510702599
0.406484375,-0.001134121800536396
0.406515625,-0.0011341130639114516
0.406546875,-0.0011340827026304068
0.406578125,-0.0011340713448264768
0.406609375,-0.0011340212750277807
0.406640625,-0.0011329952539446686
0.406671875,-0.0011329730650933081
0.406703125,-0.0011329401902748365
0.406734375,-0.0011329255976469527
0.406765625,-0.0011329020690523522
0.40679687499999995,-0.00113286905779926
0.406828125,-0.0011328730711917673
0.406859375,-0.0011328472881675655
0.40689062499999995,-0.00113282991210574
0.406921875,-0.0011328025404565081
0.406953125,-0.0011327684127851248
0.40698437499999995,-0.001133776475974714
0.407015625,-0.0011337326344440651
0.40704687500000003,-0.001133734712110833
0.40707812499999996,-0.001133712611092727
0.407109375,-0.0011336824348151461
0.40714062500000003,-0.0011336591596556173
0.40717187499999996,-0.0011336375437729293
0.407203125,-0.0011336251233509884
0.407234375,-0.001133613073825087
0.40726562499999996,-0.0011325663582469545
0.407296875,-0.001132540808514701
0.407328125,-0.0011325100008350644
0.40735937499999997,-0.0011324872364978436
0.407390625,-0.0011324579204452026
0.407421875,-0.001132448376761186
0.40745312499999997,-0.0011324207966117023
0.407484375,-0.0011324170087660679
0.407515625,-0.0011323804127094939
0.407546875,-0.0011323725310415159
0.407578125,-0.001133357472178069
0.40760937499999994,-0.0011333307259725894
0.407640625,-0.0011333230242329892
0.407671875,-0.0011333147784578085
0.40770312499999994,-0.0011332806986584301
0.407734375,-0.0011332648724957373
0.407765625,-0.001133255426431494
0.40779687499999995,-0.0011332181677269418
0.407828125,-0.0011331943398953555
0.407859375,-0.001133194414503231
0.40789062499999995,-0.0011321294337235874
0.407921875,-0.0011321344805289221
0.407953125,-0.0011321112840880082
0.40798437499999995,-0.0011320684034905118
0.408015625,-0.001132030195090207
0.408046875,-0.001132044588839469
0.40807812499999996,-0.0011320032931181612
0.408109375,-0.0011319827309400135
0.408140625,-0.0011319566782966098
0.40817187499999996,-0.0011319561324782262
0.408203125,-0.0011329449867614888
0.408234375,-0.0011329430364442686
0.40826562499999997,-0.0011329080725685226
0.408296875,-0.0011328967222926228
0.408328125,-0.0011328895783310339
0.40835937499999997,-0.001132841280890147
0.408390625,-0.001132824839235748
0.408421875,-0.0011327863223540673
0.408453125,-0.0011327722771477394
0.408484375,-0.0011317418353492398
0.40851562499999994,-0.0011316993427042885
0.408546875,-0.0011316763593886559
0.408578125,-0.001131655400924518
0.40860937499999994,-0.0011316784492423695
0.408640625,-0.0011316242314476505
0.408671875,-0.001131625033454528
0.40870312499999994,-0.0011315874851258872
0.408734375,-0.0011315631276463956
0.408765625,-0.0011315291248246637
0.40879687499999995,-0.0011315307665617155
0.408828125,-0.0011325259737320903
0.408859375,-0.0011325050532492165
0.40889062499999995,-0.0011325059282276187
0.408921875,-0.001132436470100244
0.408953125,-0.0011324442079804348
0.40898437499999996,-0.0011323974013359023
0.409015625,-0.001132423426933954
0.409046875,-0.001132374719414117
0.40907812499999996,-0.0011323544052208798
0.409109375,-0.0011312666706478208
0.409140625,-0.0011312676345963807
0.40917187499999996,-0.0011312420456799019
0.409203125,-0.001131285406748228
0.409234375,-0.0011311903016246322
0.40926562499999997,-0.0011312119150405364
0.409296875,-0.001131145053467994
0.409328125,-0.0011311441999924052
0.40935937499999997,-0.001131123603948049
0.409390625,-0.0011311239425345204
0.40942187499999994,-0.001131038674628139
0.409453125,-0.0011320941700176598
0.409484375,-0.0011320494169241233
0.40951562499999994,-0.0011320099727702218
0.409546875,-0.001131981588881524
0.409578125,-0.001131986607771862
0.40960937499999994,-0.001131953416780851
0.409640625,-0.001131932865977528
0.409671875,-0.0011319174597157547
0.40970312499999995,-0.001131922160381254
0.409734375,-0.0011308131971854082
0.409765625,-0.0011308439241274268
0.40979687499999995,-0.001130809737844983
0.409828125,-0.001130742933625327
0.40985937499999997,-0.0011306912068546546
0.40989062499999995,-0.0011307328391313293
0.409921875,-0.001130649908862684
0.409953125,-0.001130659998660681
0.40998437499999996,-0.0011306288082371246
0.410015625,-0.0011306097377841856
0.41004687500000003,-0.0011315660079906156
0.41007812500000007,-0.0011315906833590864
0.410109375,-0.001131574882428224
0.41014062500000004,-0.0011315294638004209
0.4101718750000001,-0.0011314868296728661
0.410203125,-0.0011314190096409216
0.41023437500000004,-0.001131438254734947
0.410265625,-0.0011313530084486392
0.410296875,-0.0011313805686537816
0.41032812500000004,-0.0011313153049870607
0.410359375,-0.0011302620000913158
0.410390625,-0.0011302760555881239
0.41042187500000005,-0.001130238810934707
0.41045312500000003,-0.0011301783725029962
0.410484375,-0.0011301264434672997
0.41051562500000005,-0.0011301361319240172
0.41054687500000003,-0.0011301076006313693
0.410578125,-0.0011300848978600952
0.41060937500000005,-0.0011300498790257976
0.410640625,-0.0011300225988258583
0.410671875,-0.0011310106775672124
0.41070312500000006,-0.0011309670625925528
0.410734375,-0.0011309711343740828
0.410765625,-0.0011309557527899652
0.41079687500000006,-0.0011308976683204533
0.410828125,-0.001130926359755556
0.410859375,-0.001130857899355582
0.41089062500000006,-0.0011308482619706156
0.410921875,-0.0011308024708570896
0.41095312500000003,-0.001129733815159406
0.41098437500000007,-0.0011297418142455565
0.411015625,-0.001129680068782779
0.41104687500000003,-0.0011296635576099959
0.41107812500000007,-0.0011296436779774655
0.411109375,-0.0011295954247762252
0.41114062500000004,-0.001129564852983489
0.411171875,-0.0011295241399878059
0.411203125,-0.0011295110995484942
0.41123437500000004,-0.0011294674263137017
0.411265625,-0.0011294447233815494
0.411296875,-0.0011304353646352308
0.41132812500000004,-0.0011303900473264017
0.411359375,-0.0011303848481664797
0.411390625,-0.0011303469620962958
0.41142187500000005,-0.001130322161270951
0.41145312500000003,-0.0011303153760219425
0.411484375,-0.0011302314541943165
0.41151562500000005,-0.0011302287556010683
0.411546875,-0.0011302215293171602
0.411578125,-0.0011291605700017443
0.41160937500000006,-0.0011291132199644435
0.411640625,-0.0011290752777201804
0.411671875,-0.001129037016056919
0.41170312500000006,-0.001129002476085647
0.411734375,-0.001128998249750289
0.411765625,-0.001128938497288172
0.41179687500000006,-0.0011289104168987762
0.411828125,-0.0011288972550895088
0.411859375,-0.001128831295534767
0.41189062500000007,-0.0011288133318134927
0.411921875,-0.001129797005118019
0.41195312500000003,-0.0011297540328645134
0.411984375,-0.00112971410296768
0.412015625,-0.0011297050941911635
0.41204687500000003,-0.0011296534120484591
0.412078125,-0.0011296082413683323
0.412109375,-0.0011295914790341102
0.41214062500000004,-0.0011295656709750593
0.412171875,-0.001129507683095124
0.412203125,-0.0011284783468200402
0.41223437500000004,-0.0011284408566578294
0.412265625,-0.0011284022374273492
0.412296875,-0.0011283421221400317
0.41232812500000005,-0.0011283264548361746
0.41235937500000003,-0.0011282806538299092
0.412390625,-0.0011282100674814693
0.41242187500000005,-0.0011281871695688617
0.412453125,-0.0011281582065687662
0.412484375,-0.0011281273775265097
0.41251562500000005,-0.001128091224253766
0.412546875,-0.0011290727065050923
0.412578125,-0.0011290530134974233
0.41260937500000006,-0.0011290083636365383
0.412640625,-0.0011289581221515937
0.412671875,-0.0011289233101683949
0.41270312500000006,-0.0011289078410105721
0.412734375,-0.0011288499994939194
0.412765625,-0.0011287949168534636
0.41279687500000006,-0.001128763377460991
0.412828125,-0.0011276939330493868
0.41285937500000003,-0.0011276746849980812
0.412890625,-0.0011276285675577771
0.412921875,-0.001127570624053574
0.41295312500000003,-0.0011275306318170933
0.412984375,-0.001127499299814129
0.413015625,-0.0011274648226641468
0.41304687500000004,-0.0011274373696901346
0.413078125,-0.001127387888529223
0.413109375,-0.001127348345253014
0.41314062500000004,-0.0011283221081785366
0.413171875,-0.0011282866730028054
0.413203125,-0.0011282378061438642
0.41323437500000004,-0.0011282010499855874
0.41326562499999997,-0.0011281737495164798
0.413296875,-0.001128122739403277
0.41332812500000005,-0.001128076119883109
0.413359375,-0.0011280302958403751
0.413390625,-0.0011279974728767815
0.41342187500000005,-0.0011269061114607057
0.413453125,-0.001126890288406776
0.413484375,-0.0011268476268459574
0.41351562500000005,-0.001126795364909769
0.413546875,-0.0011267536451325597
0.413578125,-0.001126716679013394
0.41360937500000006,-0.001126647268780985
0.413640625,-0.001126626223861553
0.413671875,-0.0011265789712661609
0.41370312500000006,-0.001126541387423019
0.413734375,-0.0011264971597173407
0.413765625,-0.0011274754730987296
0.413796875,-0.0011274319210767617
0.413828125,-0.0011273793555500594
0.41385937500000003,-0.001127356657867333
0.413890625,-0.0011273021702138397
0.413921875,-0.0011272555301661477
0.41395312500000003,-0.0011272151318118331
0.413984375,-0.0011271765407615958
0.414015625,-0.0011271271225972226
0.41404687500000004,-0.0011260572063193156
0.414078125,-0.001126021096450859
0.414109375,-0.001125954686606416
0.41414062500000004,-0.0011259267166784243
0.41417187499999997,-0.0011258806288522438
0.414203125,-0.001125840612045341
0.41423437500000004,-0.0011257939749138787
0.41426562499999997,-0.001125739142296911
0.414296875,-0.0011257073007838875
0.41432812500000005,-0.0011256435804135947
0.414359375,-0.0011256099894819058
0.414390625,-0.0011265835469047233
0.41442187500000005,-0.0011265430493318518
0.414453125,-0.0011264994366450357
0.414484375,-0.00112644654619342
0.41451562500000005,-0.0011264201107654415
0.414546875,-0.0011263529721178278
0.414578125,-0.0011263138161782746
0.414609375,-0.0011262710599418309
0.414640625,-0.001126231146057692
0.414671875,-0.0011251459441451866
0.414703125,-0.0011251153549395876
0.414734375,-0.0011250612043408811
0.414765625,-0.0011250153364636764
0.414796875,-0.0011249742033641041
0.414828125,-0.0011249288160083137
0.41485937500000003,-0.0011248682274399222
0.414890625,-0.0011248244093049753
0.414921875,-0.0011247766504161247
0.41495312500000003,-0.0011247324162404065
0.414984375,-0.001124692786499265
0.415015625,-0.0011256693520970903
0.41504687500000004,-0.001125603799951469
0.41507812499999996,-0.0011255598714885531
0.415109375,-0.0011255111750840888
0.41514062500000004,-0.001125475089390024
0.41517187499999997,-0.0011254070267366495
0.415203125,-0.0011253780594166485
0.41523437500000004,-0.001125314567702606
0.41526562499999997,-0.0011252680660886506
0.415296875,-0.0011242053886825476
0.41532812500000005,-0.0011241511277719496
0.415359375,-0.0011241029434929245
0.415390625,-0.0011240466535782714
0.41542187500000005,-0.0011239968343901424
0.415453125,-0.0011239351719787502
0.415484375,-0.0011238858782096905
0.415515625,-0.0011238541894133536
0.415546875,-0.0011237969032987793
0.415578125,-0.0011237585200283631
0.415609375,-0.0011236995188320872
0.415640625,-0.0011246753923693023
0.415671875,-0.001124613898664896
0.415703125,-0.001124579244522729
0.415734375,-0.001124523612420547
0.415765625,-0.001124476156055619
0.415796875,-0.0011244226337886257
0.415828125,-0.0011243828984689626
0.41585937500000003,-0.0011243182827041336
0.41589062499999996,-0.0011232453803137893
0.415921875,-0.0011231941588459998
0.41595312500000003,-0.001123145625369193
0.41598437499999996,-0.0011230854482216224
0.416015625,-0.001123043187708117
0.41604687500000004,-0.0011229970934974812
0.41607812499999997,-0.001122936293416206
0.416109375,-0.0011228993310748517
0.41614062500000004,-0.0011228471953927538
0.41617187499999997,-0.001122796700025748
0.416203125,-0.001122730775002606
0.41623437500000005,-0.001123711338933582
0.416265625,-0.0011236583458499524
0.416296875,-0.0011236310980503386
0.416328125,-0.001123566141618841
0.416359375,-0.0011235101413126503
0.416390625,-0.0011234677129810522
0.416421875,-0.0011234190589815216
0.416453125,-0.0011233527214489225
0.416484375,-0.0011233173171738761
0.416515625,-0.0011222524494579195
0.416546875,-0.0011221849922578436
0.416578125,-0.0011221311214979976
0.416609375,-0.0011220809049038091
0.416640625,-0.0011220442296776476
0.416671875,-0.0011219811418507336
0.416703125,-0.0011219271531371089
0.416734375,-0.0011218771135955152
0.41676562500000003,-0.0011218518741549777
0.41679687499999996,-0.0011217856871057613
0.416828125,-0.0011217266309394291
0.41685937500000003,-0.0011227153644436175
0.41689062499999996,-0.0011226590541092776
0.416921875,-0.0011225966602809515
0.41695312500000004,-0.0011225539552757596
0.41698437499999996,-0.0011225131765389626
0.417015625,-0.001122456841611795
0.41704687500000004,-0.0011224039014055207
0.41707812499999997,-0.001122362091879204
0.417109375,-0.0011223089065560132
0.41714062500000004,-0.0011212276983612393
0.41717187499999997,-0.0011211687979544513
0.417203125,-0.0011211394890311005
0.417234375,-0.0011210788448356365
0.417265625,-0.0011210390423839131
0.417296875,-0.0011210056437703161
0.417328125,-0.0011209236253432314
0.417359375,-0.0011208685017206968
0.417390625,-0.0011208401517769015
0.417421875,-0.0011207659332560932
0.417453125,-0.0011207466942516134
0.417484375,-0.0011216932603266491
0.417515625,-0.0011216728611373392
0.417546875,-0.0011215967381377062
0.417578125,-0.0011215533169979183
0.41760937499999995,-0.0011215201392242927
0.417640625,-0.0011214704389528318
0.417671875,-0.0011214027805550308
0.41770312499999995,-0.0011213629267694675
0.417734375,-0.0011213018579721568
0.41776562500000003,-0.0011202257983905228
0.41779687499999996,-0.0011201900024469247
0.417828125,-0.0011201368400591064
0.41785937500000003,-0.0011200872336542406
0.41789062499999996,-0.0011200078651332004
0.417921875,-0.0011199983196124516
0.41795312500000004,-0.0011199314035624935
0.41798437499999996,-0.0011198683124695671
0.418015625,-0.001119831617822968
0.418046875,-0.0011197792054221944
0.41807812499999997,-0.0011197296916758484
0.418109375,-0.00112071809627768
0.418140625,-0.0011206736198798861
0.41817187499999997,-0.0011206084065725347
0.418203125,-0.0011205534032230902
0.418234375,-0.0011205051570372798
0.418265625,-0.001120457537430515
0.418296875,-0.0011204046874004822
0.418328125,-0.0011203448914409858
0.418359375,-0.0011192776764088683
0.418390625,-0.0011192333537863655
0.418421875,-0.0011191804743750783
0.418453125,-0.0011191052212817937
0.418484375,-0.0011190842433616566
0.41851562499999995,-0.0011190202883309547
0.418546875,-0.0011189478234785027
0.418578125,-0.001118931186718325
0.41860937499999995,-0.0011188743192544828
0.418640625,-0.0011188121451576674
0.418671875,-0.0011187547226141834
0.41870312499999995,-0.0011187360532637705
0.418734375,-0.0011197184406690278
0.41876562500000003,-0.0011196644414873183
0.41879687499999996,-0.0011196085090628416
0.418828125,-0.001119552161345433
0.41885937500000003,-0.0011194755839737808
0.41889062499999996,-0.0011194566032155795
0.418921875,-0.0011193827480020235
0.418953125,-0.001119318658707208
0.41898437499999996,-0.0011182879017721387
0.419015625,-0.0011182412176929321
0.419046875,-0.0011181868396994005
0.41907812499999997,-0.0011180881598521555
0.419109375,-0.00111805067275534
0.419140625,-0.0011180404181220238
0.41917187499999997,-0.0011179589552072697
0.419203125,-0.001117875193480375
0.419234375,-0.001117896972472797
0.419265625,-0.0011178238552966152
0.419296875,-0.001117763693615749
0.419328125,-0.0011187465892202667
0.419359375,-0.0011186715363352279
0.419390625,-0.0011186122596993087
0.41942187499999994,-0.0011185528834224134
0.419453125,-0.0011185435297926052
0.419484375,-0.0011184373646478396
0.41951562499999995,-0.0011183819107550771
0.419546875,-0.0011183711571904134
0.419578125,-0.001118324990941711
0.41960937499999995,-0.0011172085362868567
0.419640625,-0.001117149458342112
0.419671875,-0.0011170811901548977
0.41970312499999995,-0.0011170666858086875
0.419734375,-0.001117012079342665
0.41976562500000003,-0.001116910366436151
0.41979687499999996,-0.0011169290589704908
0.419828125,-0.0011168209713223326
0.419859375,-0.0011168539865666141
0.41989062499999996,-0.0011166847754971385
0.419921875,-0.0011166589826882428
0.419953125,-0.0011176053682021708
0.41998437499999997,-0.0011175669284612597
0.420015625,-0.0011175415585679832
0.420046875,-0.0011174585058625064
0.42007812499999997,-0.0011174188784282002
0.420109375,-0.0011173872887649747
0.420140625,-0.0011173046855393817
0.420171875,-0.0011172435031017725
0.420203125,-0.0011171600622615178
0.420234375,-0.0011161448295885779
0.420265625,-0.0011160474068503193
0.420296875,-0.0011159893493862885
0.42032812499999994,-0.001115963589559496
0.420359375,-0.0011159117156459147
0.420390625,-0.0011157874678693822
0.42042187499999994,-0.001115773900353452
0.420453125,-0.0011157067389973643
0.420484375,-0.0011156548486295145
0.42051562499999995,-0.0011155992863888034
0.420546875,-0.00111550781902868
0.420578125,-0.0011165316818949472
0.42060937499999995,-0.0011164523908412452
0.420640625,-0.0011164080824188696
0.42067187500000003,-0.0011163433586915267
0.42070312499999996,-0.0011162732638089548
0.420734375,-0.0011162313476510144
0.420765625,-0.0011161575179466504
0.42079687499999996,-0.0011160727411959788
0.420828125,-0.0011160313799003403
0.420859375,-0.001114965408265077
0.42089062499999996,-0.0011149079406348322
0.420921875,-0.0011148775474633735
0.420953125,-0.0011147892545507812
0.42098437499999997,-0.0011147708733514824
0.421015625,-0.001114654973244672
0.421046875,-0.001114610856788635
0.42107812499999997,-0.0011146148850171914
0.421109375,-0.0011144831955916465
0.421140625,-0.0011144351802972532
0.421171875,-0.0011144164048362132
0.421203125,-0.0011153840702861836
0.421234375,-0.0011153176565194683
0.421265625,-0.0011152418338363987
0.421296875,-0.0011151913733810082
0.42132812499999994,-0.0011151125847149654
0.421359375,-0.0011150806441108524
0.421390625,-0.0011149856907802097
0.42142187499999995,-0.0011149280097538586
0.421453125,-0.0011138673770243745
0.421484375,-0.0011138215409061264
0.42151562499999995,-0.0011137379684326987
0.421546875,-0.0011136980404834393
0.421578125,-0.0011136072782406622
0.42160937499999995,-0.0011135497377466955
0.421640625,-0.0011135237534837042
0.42167187500000003,-0.0011134421335082523
0.42170312499999996,-0.001113386783839064
0.421734375,-0.0011133436747193734
0.421765625,-0.001113261238543467
0.42179687499999996,-0.0011132147448312812
0.421828125,-0.0011141776003151319
0.421859375,-0.0011141108867419591
0.42189062499999996,-0.0011140272859030756
0.421921875,-0.0011139793920783014
0.421953125,-0.001113911423350919
0.42198437499999997,-0.0011138726093970763
0.422015625,-0.001113836107923042
0.422046875,-0.001113751509505604
0.42207812499999997,-0.0011126611147081467
0.422109375,-0.001112574066391557
0.422140625,-0.0011125428056203701
0.422171875,-0.0011124849640973267
0.422203125,-0.0011123955041439162
0.422234375,-0.0011123661107591831
0.422265625,-0.00111227938786123
0.422296875,-0.001112218562822849
0.42232812499999994,-0.0011121675199791542
0.422359375,-0.0011121025243844632
0.422390625,-0.0011120196107219926
0.42242187499999995,-0.0011119791729829187
0.422453125,-0.0011129415847920474
0.422484375,-0.00111286237152812
0.42251562499999995,-0.0011127948407911523
0.422546875,-0.0011127405726505737
0.422578125,-0.0011126648545869214
0.42260937499999995,-0.0011126154529162158
0.422640625,-0.0011125400412544777
0.42267187500000003,-0.0011124743955693676
0.42270312499999996,-0.0011114063507553854
0.422734375,-0.001111331349945073
0.42276562500000003,-0.001111265821167648
0.42279687499999996,-0.001111222145267439
0.422828125,-0.0011111355228653821
0.422859375,-0.0011110695790272213
0.42289062499999996,-0.001111017807296312
0.422921875,-0.0011109667320140723
0.422953125,-0.0011108897048838634
0.42298437499999997,-0.001110825963604109
0.423015625,-0.0011107540362236615
0.423046875,-0.0011117123024017156
0.42307812499999997,-0.0011116498096138752
0.423109375,-0.00111158705901869
0.423140625,-0.0011115313774190186
0.423171875,-0.0011114558494633511
0.423203125,-0.0011113825870278995
0.423234375,-0.0011113239094178162
0.423265625,-0.0011112774688447485
0.423296875,-0.0011111752753214903
0.42332812499999994,-0.001110083858687369
0.423359375,-0.0011100366173318263
0.423390625,-0.0011099845400042302
0.42342187499999995,-0.0011099082938474183
0.423453125,-0.0011098560458113749
0.423484375,-0.0011097918062313791
0.42351562499999995,-0.0011097148029073217
0.423546875,-0.0011096344151236767
0.423578125,-0.0011095638377797978
0.42360937499999995,-0.001109503426512691
0.423640625,-0.0011094583405654446
0.42367187500000003,-0.0011104203769535526
0.42370312499999996,-0.0011103237910356223
0.423734375,-0.0011103016873949892
0.423765625,-0.0011102261970625596
0.42379687499999996,-0.0011101550649999445
0.423828125,-0.0011100786582899924
0.423859375,-0.0011099926754383482
0.42389062499999997,-0.0011099495324848468
0.423921875,-0.0011098672905032504
0.423953125,-0.0011087908541675545
0.42398437499999997,-0.0011087165634065116
0.424015625,-0.001108672072833397
0.424046875,-0.0011086092056269703
0.424078125,-0.0011085163888469377
0.424109375,-0.0011084679460984306
0.424140625,-0.0011083924683612384
0.424171875,-0.0011083377784808848
0.424203125,-0.0011082386228042154
0.424234375,-0.0011081918575310823
0.424265625,-0.0011081126944950323
0.424296875,-0.0011090786786503715
0.42432812499999994,-0.0011090104936570047
0.424359375,-0.0011089383288313964
0.424390625,-0.0011088712871978046
0.42442187499999995,-0.0011087982392884235
0.424453125,-0.0011087399264767955
0.424484375,-0.001108673163965096
0.42451562499999995,-0.0011085966281752374
0.424546875,-0.0011075226427480142
0.42457812500000003,-0.0011074451880310685
0.42460937499999996,-0.0011073756990506722
0.424640625,-0.001107323454539566
0.42467187500000003,-0.0011072373594042673
0.42470312499999996,-0.0011071765509338
0.424734375,-0.0011071048853832643
0.424765625,-0.0011070328216774075
0.42479687499999996,-0.0011069760223719333
0.424828125,-0.001106897232157844
0.424859375,-0.001106824998277113
0.42489062499999997,-0.001106743693165553
0.424921875,-0.001107712413578349
0.424953125,-0.0011076615812777302
0.42498437499999997,-0.0011075838698507909
0.425015625,-0.0011075064927815806
0.425046875,-0.0011074287067087268
0.425078125,-0.0011073671664867182
0.425109375,-0.0011072966782558966
0.425140625,-0.0011072398496736711
0.425171875,-0.0011061448197097756
0.425203125,-0.001106076270884361
0.425234375,-0.0011059994489849914
0.425265625,-0.0011059271877208732
0.425296875,-0.0011058510886763073
0.42532812499999995,-0.0011057890271039816
0.425359375,-0.0011057186324838972
0.425390625,-0.001105648389445671
0.42542187499999995,-0.001105579496010048
0.425453125,-0.0011055128924677415
0.425484375,-0.0011054504819240224
0.42551562499999995,-0.0011053793473593948
0.425546875,-0.0011063331889400382
0.42557812500000003,-0.0011062479680208487
0.42560937499999996,-0.0011061908649152297
0.425640625,-0.001106126723111868
0.42567187500000003,-0.001106056932842471
0.42570312499999996,-0.001105989161667438
0.425734375,-0.001105907710667594
0.425765625,-0.001105851288258873
0.42579687499999996,-0.0011047588575318137
0.425828125,-0.0011046874636040371
0.425859375,-0.0011046217449762127
0.42589062499999997,-0.0011045489439723138
0.425921875,-0.001104487519139545
0.425953125,-0.0011044241985555259
0.42598437499999997,-0.0011043442851993227
0.426015625,-0.0011042802165696364
0.426046875,-0.0011042164364510748
0.426078125,-0.0011041399996925202
0.426109375,-0.0011040716712266835
0.426140625,-0.001104009541129776
0.426171875,-0.0011049638883428303
0.426203125,-0.0011049078093492773
0.426234375,-0.0011048247501608058
0.426265625,-0.00110476334960697
0.426296875,-0.001104684698190521
0.42632812499999995,-0.001104618924287204
0.426359375,-0.001104552147633997
0.426390625,-0.001104489522124455
0.42642187499999995,-0.001103382234629753
0.426453125,-0.001103317313368421
0.426484375,-0.001103264294584863
0.42651562499999995,-0.0011032051374544605
0.426546875,-0.0011031370353552644
0.42657812500000003,-0.0011030550412152729
0.42660937499999996,-0.0011030056115839681
0.426640625,-0.0011029254739497313
0.42667187500000003,-0.001102863361607087
0.42670312499999996,-0.00110278361243666
0.426734375,-0.0011027405233735993
0.42676562500000004,-0.0011036934590370265
0.42679687499999996,-0.001103606585760926
0.426828125,-0.0011035539192036786
0.426859375,-0.0011034926795762956
0.42689062499999997,-0.0011034317218198073
0.426921875,-0.0011033365156147973
0.426953125,-0.0011032814835539237
0.42698437499999997,-0.0011032374291347034
0.427015625,-0.0011031394044088566
0.427046875,-0.001102068557639807
0.427078125,-0.001102004496510177
0.427109375,-0.0011019281053127328
0.427140625,-0.001101858039750117
0.427171875,-0.0011017979993684993
0.427203125,-0.0011017260030355067
0.427234375,-0.0011016601969352363
0.427265625,-0.00110159809473704
0.427296875,-0.0011015253474783923
0.42732812499999995,-0.0011014425638777095
0.427359375,-0.0011013934537482811
0.427390625,-0.0011023442455854252
0.42742187499999995,-0.001102302754278403
0.427453125,-0.0011022300721368686
0.427484375,-0.0011021400495939762
0.42751562499999995,-0.0011020941840846135
0.427546875,-0.001102058035001456
0.42757812500000003,-0.0011019892491850591
0.42760937499999996,-0.0011019059160464265
0.427640625,-0.0011018331221249247
0.42767187500000003,-0.0011007474064361825
0.42770312499999996,-0.0011006736726335564
0.427734375,-0.0011006226583303302
0.427765625,-0.0011005653649294109
0.42779687499999997,-0.0011005008815263354
0.427828125,-0.001100416365665692
0.427859375,-0.0011003533829097162
0.42789062499999997,-0.0011003106904169321
0.427921875,-0.0011002309982064418
0.427953125,-0.00110016679186941
0.427984375,-0.001100089413432738
0.428015625,-0.0011010573653806588
0.428046875,-0.0011009909685544134
0.428078125,-0.001100963849386627
0.428109375,-0.0011008574367473711
0.428140625,-0.0011008171579937193
0.428171875,-0.0011007491246653872
0.428203125,-0.0011006833163238333
0.428234375,-0.001100618843747625
0.428265625,-0.0010995254010155373
0.428296875,-0.0010994830436192662
0.42832812499999995,-0.0010994070887602528
0.428359375,-0.0010993394881142482
0.428390625,-0.0010993076939665239
0.42842187499999995,-0.0010992314916144566
0.428453125,-0.0010991512801704281
0.42848437500000003,-0.001099044233333825
0.42851562499999996,-0.0010990392282091074
0.428546875,-0.0010989383832472194
0.42857812500000003,-0.0010988904659471194
0.42860937499999996,-0.0010988301504592235
0.428640625,-0.0010997870678276442
0.42867187500000004,-0.0010997438603679507
0.42870312499999996,-0.0010996907216924146
0.428734375,-0.0010996322322484944
0.428765625,-0.0010995719437510779
0.42879687499999997,-0.0010995047553339424
0.428828125,-0.001099408352965986
0.428859375,-0.0010993679062294773
0.42889062499999997,-0.0010982646688302844
0.428921875,-0.0010981873941151646
0.428953125,-0.0010981338868983823
0.428984375,-0.0010980699232127702
0.429015625,-0.0010979975323626157
0.429046875,-0.001097975060520423
0.429078125,-0.0010978824065136922
0.429109375,-0.0010978398687908064
0.429140625,-0.0010977484254098974
0.429171875,-0.0010977292509348618
0.429203125,-0.0010976405418381546
0.429234375,-0.0010975790574371744
0.429265625,-0.0010985388865806245
0.429296875,-0.0010984526058153352
0.42932812499999995,-0.0010983760738878662
0.429359375,-0.0010983465098022144
0.429390625,-0.001098300516702365
0.42942187499999995,-0.0010982180746724746
0.429453125,-0.0010981284014851128
0.42948437500000003,-0.0010981030325927094
0.42951562499999996,-0.0010969423006363457
0.429546875,-0.0010968691113191764
0.42957812500000003,-0.0010968321749058943
0.42960937499999996,-0.0010968166627428819
0.429640625,-0.0010967667080977739
0.42967187500000004,-0.0010966917602317494
0.42970312499999996,-0.001096611055384722
0.429734375,-0.0010965205137175305
0.429765625,-0.001096469788253035
0.42979687499999997,-0.0010964629448103128
0.429828125,-0.001096295080873791
0.429859375,-0.001096216731183236
0.42989062499999997,-0.0010972746192666263
0.429921875,-0.001097128024319556
0.429953125,-0.0010971105346808327
0.429984375,-0.0010970185977891012
0.430015625,-0.0010968775447884119
0.430046875,-0.0010968999532676924
0.430078125,-0.0010968381048202455
0.430109375,-0.0010967708057419145
0.430140625,-0.001095710142931021
0.430171875,-0.0010956399246231235
0.430203125,-0.0010955447658996115
0.430234375,-0.0010954801582603382
0.430265625,-0.001095363399960761
0.430296875,-0.0010953815420276167
0.43032812499999995,-0.0010952418341795833
0.430359375,-0.0010952300734936374
0.430390625,-0.0010951543185451565
0.43042187499999995,-0.001095111257242605
0.430453125,-0.0010950565802146373
0.43048437500000003,-0.0010949870960055286
0.43051562499999996,-0.0010959419464522877
0.430546875,-0.0010958790074891978
0.43057812500000003,-0.0010958201841075946
0.43060937499999996,-0.0010957237223752914
0.430640625,-0.0010956866089639333
0.43067187500000004,-0.0010955920767147243
0.43070312499999996,-0.001095556708154033
0.430734375,-0.0010954631972456066
0.430765625,-0.0010943897018643733
0.43079687499999997,-0.001094310337088275
0.430828125,-0.0010942880674762387
0.430859375,-0.0010941851112551484
0.43089062499999997,-0.0010941443322021668
0.430921875,-0.0010940636086794187
0.430953125,-0.0010939860011100686
0.430984375,-0.0010938972750235004
0.431015625,-0.0010938708735574107
0.431046875,-0.0010937960992711757
0.431078125,-0.0010937453738655428
0.431109375,-0.0010936530689224441
0.431140625,-0.0010946439649362968
0.431171875,-0.0010945863903042419
0.431203125,-0.0010945571815388425
0.431234375,-0.0010944262272271493
0.431265625,-0.001094387928422022
0.431296875,-0.0010942898914885965
0.43132812499999995,-0.0010942463808734787
0.431359375,-0.0010941684779264098
0.431390625,-0.0010930786770661644
0.43142187499999995,-0.0010930181918073073
0.431453125,-0.0010929621493307728
0.43148437500000003,-0.001092865236010189
0.43151562499999996,-0.0010928546228009678
0.431546875,-0.0010927611160724618
0.43157812500000003,-0.0010927513090505866
0.43160937499999996,-0.00109263765606539
0.431640625,-0.0010925792523164349
0.43167187500000004,-0.0010925129719124085
0.43170312499999997,-0.0010924290407972742
0.431734375,-0.001092390398750677
0.431765625,-0.0010933280254985384
0.43179687499999997,-0.0010933119347196207
0.431828125,-0.001093235391428693
0.431859375,-0.0010931436820349263
0.431890625,-0.0010931220698692512
0.431921875,-0.0010930449283638455
0.431953125,-0.0010929576059527067
0.431984375,-0.0010918617231841163
0.432015625,-0.0010917948629165161
0.432046875,-0.001091735241794789
0.432078125,-0.0010916885396552306
0.432109375,-0.0010916145093021329
0.432140625,-0.0010915403878716187
0.432171875,-0.0010914969614044395
0.432203125,-0.0010914499974545924
0.432234375,-0.001091377986345586
0.432265625,-0.0010912969717037438
0.432296875,-0.0010912486242288313
0.43232812499999995,-0.0010911556495082284
0.432359375,-0.001092135926507136
0.43239062500000003,-0.001092057958763111
0.43242187499999996,-0.001092005960250414
0.432453125,-0.0010919245402711206
0.43248437500000003,-0.0010918672362581622
0.43251562499999996,-0.0010917971920494096
0.432546875,-0.001091752410672095
0.43257812500000004,-0.001091690651464243
0.43260937499999996,-0.001090574103756313
0.432640625,-0.0010905434682382392
0.43267187500000004,-0.0010904782827308862
0.43270312499999997,-0.001090397310118403
0.432734375,-0.0010903238868995718
0.43276562500000004,-0.0010902877503125435
0.43279687499999997,-0.0010902092056107177
0.432828125,-0.0010901501641569916
0.432859375,-0.001090053222181045
0.432890625,-0.0010900036071374228
0.432921875,-0.0010899624875709488
0.432953125,-0.001089892238703094
0.432984375,-0.0010908528321344826
0.433015625,-0.0010907775343601406
0.433046875,-0.0010907116637997594
0.433078125,-0.0010906606351019643
0.433109375,-0.0010905931144369538
0.433140625,-0.0010905385243044283
0.433171875,-0.001090464060659324
0.433203125,-0.0010903972240222416
0.433234375,-0.00108930489384116
0.433265625,-0.0010892355718985572
0.433296875,-0.0010891936400360819
0.43332812499999995,-0.0010891328755865126
0.433359375,-0.0010890606020453955
0.43339062500000003,-0.0010890064837883809
0.43342187499999996,-0.001088924123002849
0.433453125,-0.001088860330927685
0.43348437500000003,-0.0010887838666858232
0.43351562499999996,-0.0010887449600250343
0.433546875,-0.0010886660794495392
0.43357812500000004,-0.0010886140281222006
0.43360937499999996,-0.0010895765404940957
0.433640625,-0.0010895155906750081
0.43367187500000004,-0.0010894506217056996
0.43370312499999997,-0.0010893766871383007
0.433734375,-0.0010893201666499347
0.433765625,-0.001089264131030998
0.43379687499999997,-0.0010892002481196136
0.433828125,-0.0010891336408786999
0.433859375,-0.0010880342898119816
0.433890625,-0.0010879688856942904
0.433921875,-0.0010879218097390383
0.433953125,-0.0010878615434470953
0.433984375,-0.0010877929498360403
0.434015625,-0.0010877297129919528
0.434046875,-0.0010876815613841337
0.434078125,-0.0010875980066225796
0.434109375,-0.001087530157623591
0.434140625,-0.001087473732407293
0.434171875,-0.0010874094804221163
0.434203125,-0.0010873273870790623
0.434234375,-0.0010883011388125793
0.434265625,-0.0010882404568773527
0.434296875,-0.0010881816420563392
0.43432812499999995,-0.0010881175257549808
0.434359375,-0.0010880559902455983
0.43439062500000003,-0.0010880000482164365
0.43442187499999996,-0.0010879219860752617
0.434453125,-0.0010878667341120314
0.43448437500000003,-0.0010867672333688128
0.43451562499999996,-0.0010867153366943064
0.434546875,-0.0010866493327742893
0.43457812500000004,-0.0010865789793501543
0.43460937499999996,-0.001086528452265291
0.434640625,-0.0010864724409022433
0.43467187500000004,-0.001086419799211924
0.43470312499999997,-0.0010863422693117922
0.434734375,-0.0010862784640375753
0.434765625,-0.001086215891809704
0.43479687499999997,-0.001086152840204073
0.434828125,-0.0010860875386102808
0.434859375,-0.0010870501957611842
0.434890625,-0.0010869991147557517
0.434921875,-0.001086928423730496
0.434953125,-0.001086871365081371
0.434984375,-0.001086808801856666
0.435015625,-0.0010867466857781075
0.435046875,-0.0010866841723310115
0.435078125,-0.0010866171521363363
0.435109375,-0.0010855310468800075
0.435140625,-0.0010854745687179715
0.435171875,-0.001085398813296487
0.435203125,-0.0010853458997624743
0.435234375,-0.0010852897948780138
0.435265625,-0.0010852318102241507
0.435296875,-0.0010851690091798621
0.43532812499999995,-0.001085112122692529
0.435359375,-0.001085056051048701
0.43539062500000003,-0.0010849879575938123
0.43542187499999996,-0.0010849193376499394
0.435453125,-0.0010848593256691033
0.43548437500000003,-0.001085829979898402
0.43551562499999996,-0.0010857679795077263
0.435546875,-0.00108571055381175
0.43557812500000004,-0.0010856576490977168
0.43560937499999997,-0.0010855887574435924
0.435640625,-0.0010855153307988072
0.43567187500000004,-0.001085458636092166
0.43570312499999997,-0.0010854112979019198
0.435734375,-0.0010843252558088712
0.435765625,-0.0010842605163539284
0.435796875,-0.0010842212491434453
0.435828125,-0.0010841445530130542
0.435859375,-0.0010840946997815806
0.435890625,-0.001084033459351423
0.435921875,-0.0010839852782412798
0.435953125,-0.0010838991294572359
0.435984375,-0.0010838670002904574
0.436015625,-0.001083801680064847
0.436046875,-0.0010837355652977207
0.436078125,-0.0010836771380513324
0.436109375,-0.0010846656216866105
0.436140625,-0.0010845917898954782
0.436171875,-0.001084537001047589
0.436203125,-0.0010844697327318034
0.436234375,-0.0010844275797500594
0.436265625,-0.001084381139993415
0.43629687500000003,-0.0010843133646074518
0.43632812499999996,-0.0010842596874198439
0.436359375,-0.0010831894512722956
0.43639062500000003,-0.0010831267336420397
0.43642187499999996,-0.0010830600063117188
0.436453125,-0.001083006745057201
0.43648437500000004,-0.0010829579866067987
0.43651562499999996,-0.0010829030351635766
0.436546875,-0.0010828504110855786
0.43657812500000004,-0.001082778574363126
0.43660937499999997,-0.0010827333196695502
0.436640625,-0.0010826785745075562
0.43667187500000004,-0.0010826252808251446
0.43670312499999997,-0.0010825691648634686
0.436734375,-0.0010835545563148766
0.43676562500000005,-0.0010834909070681908
0.436796875,-0.0010834197443138974
0.436828125,-0.001083374823803801
0.436859375,-0.0010833163904652374
0.436890625,-0.0010832791052442642
0.436921875,-0.0010832182412040467
0.436953125,-0.0010831738650042555
0.436984375,-0.0010820955700157897
0.437015625,-0.0010820398200729955
0.437046875,-0.00108198534881071
0.437078125,-0.0010819253253940009
0.437109375,-0.001081884514593602
0.437140625,-0.0010818210123583888
0.437171875,-0.0010817872556280195
0.437203125,-0.0010817097544343554
0.437234375,-0.001081656989732678
0.437265625,-0.0010816397275226486
0.43729687500000003,-0.001081567809932453
0.43732812499999996,-0.0010815298188281974
0.437359375,-0.001082484597664704
0.43739062500000003,-0.0010824394956226654
0.43742187499999996,-0.0010824143263785183
0.437453125,-0.001082329883816513
0.43748437500000004,-0.001082283275746769
0.43751562499999996,-0.0010822111416502536
0.437546875,-0.0010821853633213828
0.43757812500000004,-0.0010811036965395066
0.43760937499999997,-0.0010810810184673156
0.437640625,-0.001081025181294465
0.43767187500000004,-0.0010809554863906792
0.43770312499999997,-0.0010809105000590957
0.437734375,-0.0010808515676692526
0.437765625,-0.0010808368361580334
0.437796875,-0.0010807607589071663
0.437828125,-0.0010807073982356946
0.437859375,-0.0010806599566421798
0.437890625,-0.0010805976083324495
0.437921875,-0.0010805699065562294
0.437953125,-0.0010805173148340091
0.437984375,-0.0010814802906729884
0.438015625,-0.00108147115287225
0.438046875,-0.0010814177862518495
0.438078125,-0.0010813583500806842
0.438109375,-0.0010813016441585457
0.438140625,-0.0010812851219888023
0.438171875,-0.001081197070414576
0.438203125,-0.0010801290717254788
0.438234375,-0.001080087790879418
0.438265625,-0.0010800579416325104
0.43829687500000003,-0.0010800103283869697
0.43832812499999996,-0.0010799288198182003
0.438359375,-0.0010798767208931373
0.43839062500000003,-0.001079857941868087
0.43842187499999996,-0.001079817396584068
0.438453125,-0.001079764391910397
0.43848437500000004,-0.0010797209897326354
0.43851562499999996,-0.0010796936955150063
0.438546875,-0.001079653133020969
0.43857812500000004,-0.0010806169077901273
0.43860937499999997,-0.0010805610970664736
0.438640625,-0.0010804927381958332
0.43867187500000004,-0.0010804715436383006
0.43870312499999997,-0.0010804230621328237
0.438734375,-0.0010803569644745464
0.438765625,-0.0010803465818032612
0.438796875,-0.0010802496514005083
0.438828125,-0.0010791972948019646
0.438859375,-0.001079196908578245
0.438890625,-0.001079108031885316
0.438921875,-0.0010790883044260041
0.438953125,-0.0010790613506042462
0.438984375,-0.0010789861127502784
0.439015625,-0.0010789251410720999
0.439046875,-0.0010789028196979689
0.439078125,-0.0010788624528556973
0.439109375,-0.0010787811262046518
0.439140625,-0.001078788523016426
0.439171875,-0.0010787281351305536
0.439203125,-0.0010797158861303793
0.439234375,-0.0010796636275924656
0.439265625,-0.0010796391004703962
0.43929687500000003,-0.0010795981753904463
0.43932812499999996,-0.001079544720272503
0.439359375,-0.0010794946087551369
0.43939062500000003,-0.0010794648014681649
0.43942187499999996,-0.0010794053543971872
0.439453125,-0.0010783310149747247
0.43948437500000004,-0.0010782684498170242
0.43951562499999997,-0.0010782027709170111
0.439546875,-0.0010781580217770065
0.43957812500000004,-0.0010781619311443016
0.43960937499999997,-0.0010781637504794564
0.439640625,-0.0010781057958021908
0.43967187500000005,-0.0010780368084486042
0.439703125,-0.0010779653923459268
0.439734375,-0.0010779073046387894
0.439765625,-0.0010778847964312069
0.439796875,-0.0010778735701097233
0.439828125,-0.0010788131194826647
0.439859375,-0.001078759898810247
0.439890625,-0.0010787164285061823
0.439921875,-0.0010787221629783295
0.439953125,-0.0010786239876590872
0.439984375,-0.001078629374677037
0.440015625,-0.0010785933092552977
0.440046875,-0.0010785156104621031
0.440078125,-0.001077434186752775
0.440109375,-0.0010774265207545153
0.440140625,-0.0010774243656166693
0.440171875,-0.001077267257949474
0.44020312500000003,-0.0010772892716790633
0.440234375,-0.0010772580337408202
0.440265625,-0.0010772301588928002
0.44029687500000003,-0.001077134123082496
0.44032812499999996,-0.0010771025852145122
0.440359375,-0.0010770578576267745
0.44039062500000004,-0.0010770500902788638
0.44042187499999996,-0.0010770396342366095
0.440453125,-0.0010779442210978665
0.44048437500000004,-0.0010779007073439609
0.44051562499999997,-0.001077933302118722
0.440546875,-0.0010778510740287878
0.44057812500000004,-0.0010778142983649541
0.44060937499999997,-0.0010778568174299036
0.440640625,-0.0010777278043378954
0.44067187500000005,-0.0010777221249578806
0.440703125,-0.0010766399941096114
0.440734375,-0.0010765354086567716
0.440765625,-0.0010765684136017015
0.440796875,-0.0010765196250393447
0.440828125,-0.0010764812790777095
0.440859375,-0.001076448328121156
0.440890625,-0.0010763562453444467
0.440921875,-0.0010763274446612403
0.440953125,-0.0010763041942737847
0.440984375,-0.0010762573079950224
0.441015625,-0.0010762198946985407
0.441046875,-0.0010761917028542026
0.441078125,-0.0010771718698104893
0.441109375,-0.001077136969013806
0.441140625,-0.0010771079153528498
0.441171875,-0.0010770758258891525
0.44120312500000003,-0.0010770349026640313
0.441234375,-0.0010769920924604548
0.441265625,-0.001077001943710021
0.44129687500000003,-0.001076938758919014
0.44132812499999996,-0.0010758897358335157
0.441359375,-0.00107584060184409
0.44139062500000004,-0.0010757636321755137
0.44142187499999996,-0.001075731005675061
0.441453125,-0.0010757210966871045
0.44148437500000004,-0.001075672162656964
0.44151562499999997,-0.001075649839400207
0.441546875,-0.0010755838954513847
0.44157812500000004,-0.0010755271710178316
0.44160937499999997,-0.0010755193609943564
0.441640625,-0.0010754851790960168
0.44167187500000005,-0.0010754492721096326
0.441703125,-0.0010764225473306258
0.441734375,-0.0010764247316747758
0.441765625,-0.0010763956825809579
0.441796875,-0.0010763439708935604
0.441828125,-0.0010762501661167045
0.441859375,-0.0010762403563912074
0.441890625,-0.0010762102050032515
0.441921875,-0.0010761630831419566
0.441953125,-0.0010751232730967508
0.441984375,-0.0010751082680918664
0.442015625,-0.001075073800254317
0.442046875,-0.001075039659784817
0.442078125,-0.00107498037763136
0.442109375,-0.0010749467144105032
0.442140625,-0.0010749047802698017
0.442171875,-0.0010748948327676325
0.44220312500000003,-0.0010748734059591938
0.442234375,-0.0010747762892085247
0.442265625,-0.0010747806917606392
0.44229687500000003,-0.0010747655446203402
0.44232812499999996,-0.0010757331032252224
0.442359375,-0.0010757343296008207
0.44239062500000004,-0.0010756614156000807
0.44242187499999996,-0.0010756357655370072
0.442453125,-0.0010755826999268164
0.44248437500000004,-0.0010755710803794089
0.44251562499999997,-0.0010755290028306337
0.442546875,-0.0010755051435349973
0.44257812500000004,-0.0010744299117178974
0.44260937499999997,-0.001074415475832792
0.442640625,-0.0010743691212306283
0.44267187500000005,-0.0010743433617126236
0.442703125,-0.0010742930098944017
0.442734375,-0.0010743041336166853
0.44276562500000005,-0.001074252478110993
0.442796875,-0.0010742198200822603
0.442828125,-0.0010741665215537113
0.442859375,-0.0010741666406995781
0.442890625,-0.0010741184061205597
0.442921875,-0.0010740847703158765
0.442953125,-0.0010750868097930341
0.442984375,-0.0010750399835155466
0.443015625,-0.0010750121944580887
0.443046875,-0.0010749775420133417
0.443078125,-0.001074969572868699
0.443109375,-0.0010749346866700746
0.443140625,-0.0010748865170632504
0.443171875,-0.0010748841551329463
0.44320312500000003,-0.001073803697202405
0.443234375,-0.001073763827192896
0.443265625,-0.0010737272863035469
0.44329687500000003,-0.0010737102895548162
0.44332812499999996,-0.0010736902304109147
0.443359375,-0.001073652731678948
0.44339062500000004,-0.0010736278063772295
0.44342187499999997,-0.001073590248743636
0.443453125,-0.0010735607376776563
0.44348437500000004,-0.0010735401709751208
0.44351562499999997,-0.0010734974798062707
0.443546875,-0.0010734537609894193
0.44357812500000005,-0.0010744564109157612
0.443609375,-0.0010744315817712638
0.443640625,-0.0010743947699516504
0.44367187500000005,-0.0010743727711300458
0.443703125,-0.001074336139140708
0.443734375,-0.0010743209028122105
0.443765625,-0.0010742847018960257
0.443796875,-0.0010732404507049556
0.443828125,-0.0010731956578011112
0.443859375,-0.0010731646329135355
0.443890625,-0.001073133637583601
0.443921875,-0.0010730966250881296
0.443953125,-0.0010730902688623895
0.443984375,-0.0010730531241911617
0.444015625,-0.00107302521967554
0.444046875,-0.0010729979463770523
0.444078125,-0.0010729578268767193
0.44410937500000003,-0.00107294781637899
0.444140625,-0.0010729007455926587
0.444171875,-0.0010728673590941554
0.44420312500000003,-0.001073882353718525
0.444234375,-0.0010738610955404876
0.444265625,-0.0010738233925491544
0.44429687500000004,-0.0010737905956074711
0.44432812499999996,-0.0010737618120673434
0.444359375,-0.0010737544326225867
0.44439062500000004,-0.00107371763196399
0.44442187499999997,-0.0010726762164832704
0.444453125,-0.0010726556054828848
0.44448437500000004,-0.0010726133534093504
0.44451562499999997,-0.0010725669713893826
0.444546875,-0.0010725682285112129
0.44457812500000005,-0.0010725271255918323
0.444609375,-0.0010725091101706843
0.444640625,-0.0010724695726746503
0.44467187500000005,-0.0010724589558249037
0.444703125,-0.0010724387299325053
0.444734375,-0.0010724035941212587
0.444765625,-0.001072371119037921
0.444796875,-0.0010723569096247262
0.444828125,-0.0010733626139865296
0.444859375,-0.0010733316940785623
0.444890625,-0.0010733060068273056
0.444921875,-0.0010732684097439285
0.444953125,-0.0010732579699673783
0.444984375,-0.0010732289616422544
0.445015625,-0.0010731845514042535
0.445046875,-0.0010721593029931337
0.445078125,-0.0010721408117568831
0.44510937500000003,-0.001072107549900926
0.445140625,-0.001072099317949722
0.445171875,-0.0010720678986476107
0.44520312500000003,-0.001072048092470218
0.445234375,-0.0010720202814197
0.445265625,-0.0010719928306684098
0.44529687500000004,-0.001071968250294264
0.44532812499999996,-0.0010719677351516965
0.445359375,-0.0010719303184564474
0.44539062500000004,-0.0010719152826887818
0.44542187499999997,-0.00107189166219155
0.445453125,-0.001072904395598144
0.44548437500000004,-0.001072874417827649
0.44551562499999997,-0.001072851112510799
0.445546875,-0.0010728312242987148
0.44557812500000005,-0.0010728217286694874
0.445609375,-0.0010727975876159979
0.445640625,-0.0010727557758277682
0.44567187500000005,-0.0010717153813363522
0.445703125,-0.001071713196710282
0.445734375,-0.001071694226200362
0.445765625,-0.001071684464882254
0.445796875,-0.0010716401635316314
0.445828125,-0.0010716444037598347
0.445859375,-0.0010716308783196293
0.445890625,-0.001071585196880609
0.445921875,-0.001071570843869822
0.445953125,-0.001071558033394135
0.445984375,-0.0010715457252173585
0.446015625,-0.00107153175585218
0.446046875,-0.0010715136591301078
0.446078125,-0.0010725320471532754
0.44610937500000003,-0.001072504569160554
0.446140625,-0.001072474096256243
0.446171875,-0.0010724725795508705
0.44620312500000003,-0.0010724394534809417
0.446234375,-0.0010724461525192727
0.446265625,-0.0010724371713137192
0.44629687500000004,-0.0010713960916480386
0.44632812499999996,-0.001071368305298373
0.446359375,-0.001071348830288657
0.44639062500000004,-0.001071332076111195
0.44642187499999997,-0.0010713106164067857
0.446453125,-0.0010713058337206774
0.44648437500000004,-0.0010712796222613827
0.44651562499999997,-0.0010712629230334864
0.446546875,-0.0010712808014810143
0.44657812500000005,-0.0010712613819335581
0.446609375,-0.0010712389848101245
0.446640625,-0.0010712320919521734
0.44667187500000005,-0.001071220420752625
0.446703125,-0.0010722228253432706
0.446734375,-0.0010722071452925683
0.44676562500000006,-0.00107218932448596
0.446796875,-0.0010721957948203256
0.446828125,-0.0010721784179442279
0.446859375,-0.0010721649809897205
0.446890625,-0.001072161253413622
0.446921875,-0.0010711050443744582
0.446953125,-0.00107111188414305
0.446984375,-0.0010711160236428693
0.447015625,-0.00107110095297714
0.447046875,-0.001071078068955053
0.447078125,-0.0010710702253690363
0.44710937500000003,-0.0010710811622347133
0.447140625,-0.0010710341363453918
0.447171875,-0.0010710270598123031
0.44720312500000003,-0.0010710285800441532
0.447234375,-0.0010710281856890908
0.447265625,-0.0010710147178066842
0.44729687500000004,-0.0010710080291674376
0.44732812499999997,-0.0010720164068291627
0.447359375,-0.0010720359553866993
0.44739062500000004,-0.0010720112541233867
0.44742187499999997,-0.0010719798946625947
0.447453125,-0.0010719927428108067
0.44748437500000005,-0.0010719573295405044
0.447515625,-0.0010719761109077783
0.447546875,-0.0010709399865861738
0.44757812500000005,-0.0010709444649772415
0.447609375,-0.001070934277551762
0.447640625,-0.0010709160951222554
0.44767187500000005,-0.001070907436792251
0.447703125,-0.0010709118248558927
0.447734375,-0.0010709047147675066
0.447765625,-0.0010709179402824537
0.447796875,-0.0010708910792667711
0.447828125,-0.001070902389933584
0.447859375,-0.0010708901744167429
0.447890625,-0.001070891055465574
0.447921875,-0.0010708870161915268
0.447953125,-0.001071882064495551
0.447984375,-0.0010718986862563382
0.44801562500000003,-0.0010718962255233874
0.448046875,-0.0010718843277938706
0.448078125,-0.0010719008434752833
0.44810937500000003,-0.0010718605070051401
0.448140625,-0.0010718667566499175
0.448171875,-0.0010708610370385313
0.44820312500000004,-0.00107083529829375
0.448234375,-0.0010708512456465355
0.448265625,-0.0010708410148121683
0.44829687500000004,-0.0010708367117303816
0.44832812499999997,-0.001070841482142107
0.448359375,-0.0010708100509501245
0.44839062500000004,-0.0010708239300325356
0.44842187499999997,-0.0010708352082911612
0.448453125,-0.001070825739924626
0.44848437500000005,-0.0010708046675034083
0.448515625,-0.0010708264303731022
0.448546875,-0.0010708281472387657
0.44857812500000005,-0.001071841110064184
0.448609375,-0.0010718215555816785
0.448640625,-0.0010718663329343167
0.44867187500000005,-0.001071833098394613
0.448703125,-0.0010718402020180456
0.448734375,-0.001071822552547383
0.448765625,-0.0010718359111202592
0.448796875,-0.0010708441535942637
0.448828125,-0.0010708105349899744
0.448859375,-0.001070796495852011
0.448890625,-0.001070841449671199
0.448921875,-0.0010708229230562138
0.448953125,-0.0010708308316361784
0.448984375,-0.0010708321377530527
0.44901562500000003,-0.0010708133119311722
0.449046875,-0.0010708427080214702
0.449078125,-0.0010708048388969188
0.44910937500000003,-0.0010708803981982623
0.449140625,-0.0010707915790824085
0.449171875,-0.0010708345878604197
0.44920312500000004,-0.0010718461699236667
0.449234375,-0.0010718482845522292
0.449265625,-0.0010718603121732256
0.44929687500000004,-0.0010718234491994896
0.44932812499999997,-0.001071851524858558
0.449359375,-0.0010718210700634
0.44939062500000004,-0.0010718614853620842
0.44942187499999997,-0.001070837323904096
0.449453125,-0.0010709109388759089
0.44948437500000005,-0.00107082814459028
0.449515625,-0.0010708619181583195
0.449546875,-0.0010708600583930888
0.44957812500000005,-0.0010708592624646684
0.449609375,-0.001070858210494123
0.449640625,-0.0010708552550349124
0.44967187500000005,-0.00107085521660049
0.449703125,-0.0010708932071802763
0.449734375,-0.0010708997791649133
0.449765625,-0.0010708308233414177
0.449796875,-0.0010708400071705038
0.449828125,-0.001071925521014025
0.449859375,-0.0010718481275176425
0.449890625,-0.0010719150088666016
0.449921875,-0.001071939024627308
0.449953125,-0.0010719280167857531
0.449984375,-0.001071897081522652
0.45001562500000003,-0.001071932898379424
0.450046875,-0.0010709353030677743
0.450078125,-0.0010708793499744698
0.45010937500000003,-0.001070883303340285
0.450140625,-0.0010709120187045035
0.450171875,-0.0010708999564173413
0.45020312500000004,-0.0010708883396028032
0.450234375,-0.00107089872240735
0.450265625,-0.001070935140946326
0.45029687500000004,-0.0010709542808133507
0.45032812499999997,-0.0010709354176861238
0.450359375,-0.001070962686232392
0.45039062500000004,-0.0010709378559657853
0.45042187499999997,-0.001070951412457756
0.450453125,-0.0010719940096249325
0.45048437500000005,-0.0010720155573384488
0.450515625,-0.0010720363955969772
0.450546875,-0.001072004229636582
0.45057812500000005,-0.001072034107377759
0.450609375,-0.0010720322539650648
0.450640625,-0.0010720139958353032
0.45067187500000006,-0.0010710383121210337
0.450703125,-0.0010710004472630277
0.450734375,-0.0010710418804802183
0.450765625,-0.0010710901123032607
0.450796875,-0.0010710532154859856
0.450828125,-0.0010710718076985606
0.450859375,-0.001071110471614567
0.450890625,-0.0010710937163953271
0.450921875,-0.001071102905859489
0.450953125,-0.0010711515466567678
0.450984375,-0.0010711105892149686
0.45101562500000003,-0.0010711465556077007
0.451046875,-0.0010711463682160152
0.451078125,-0.0010721535667609847
0.45110937500000003,-0.0010722316304150811
0.451140625,-0.0010722328040585344
0.451171875,-0.0010722105387761319
0.45120312500000004,-0.0010722244343366397
0.451234375,-0.001072244684589621
0.451265625,-0.001072260677853907
0.45129687500000004,-0.001071217271453248
0.45132812499999997,-0.0010712314015394603
0.451359375,-0.001071280204956379
0.45139062500000005,-0.0010712835600389659
0.451421875,-0.0010712620382917898
0.451453125,-0.0010713112718816753
0.45148437500000005,-0.001071313088784026
0.451515625,-0.0010713528483253729
0.451546875,-0.0010713087320155523
0.45157812500000005,-0.0010713261893932347
0.451609375,-0.0010713410953460886
0.451640625,-0.0010713635414865905
0.45167187500000006,-0.001071387157240311
0.451703125,-0.0010724077396545087
0.451734375,-0.0010724325575915614
0.451765625,-0.0010724812711628978
0.451796875,-0.0010724456883103306
0.451828125,-0.0010724660913465842
0.451859375,-0.0010725071063250532
0.451890625,-0.001072531605882509
0.45192187500000003,-0.0010714979435605815
0.451953125,-0.0010715158095203278
0.451984375,-0.0010715134851253388
0.45201562500000003,-0.0010715783154370759
0.452046875,-0.0010715655204438304
0.452078125,-0.0010715962947699734
0.45210937500000004,-0.0010715911133288708
0.452140625,-0.00107159609857721
0.452171875,-0.00107163525107324
0.45220312500000004,-0.0010716574372700988
0.452234375,-0.0010716700135030427
0.452265625,-0.0010716988967674757
0.45229687500000004,-0.0010716963136949073
0.45232812499999997,-0.0010727231234956142
0.452359375,-0.0010727550957643564
0.45239062500000005,-0.0010727744546655607
0.452421875,-0.0010727828198679457
0.452453125,-0.001072809825600679
0.45248437500000005,-0.0010728407065024384
0.452515625,-0.0010728461976640645
0.452546875,-0.0010718323468721508
0.45257812500000005,-0.0010718714619910238
0.452609375,-0.0010718977443930702
0.452640625,-0.0010718995491654226
0.45267187500000006,-0.0010719162306406307
0.452703125,-0.0010719262421840306
0.452734375,-0.0010719567055710796
0.45276562500000006,-0.0010719858237213942
0.452796875,-0.0010719971802814615
0.452828125,-0.0010719931576643957
0.452859375,-0.0010720485782478376
0.452890625,-0.0010720537625373422
0.45292187500000003,-0.001073108989306272
0.452953125,-0.0010731389956058074
0.452984375,-0.0010731282293559366
0.45301562500000003,-0.0010731701126502693
0.453046875,-0.001073182996736706
0.453078125,-0.0010731721948871453
0.45310937500000004,-0.0010732027546093564
0.453140625,-0.0010732438154739087
0.453171875,-0.0010722266076903103
0.45320312500000004,-0.001072253053698409
0.453234375,-0.001072284523126625
0.453265625,-0.0010722851377662143
0.45329687500000004,-0.00107230188411183
0.45332812499999997,-0.0010723417233488367
0.453359375,-0.0010723728180968423
0.45339062500000005,-0.001072386523620579
0.453421875,-0.001072401387185791
0.453453125,-0.0010724317726900842
0.45348437500000005,-0.001072447556954688
0.453515625,-0.0010724799172071517
0.453546875,-0.0010735005900969277
0.45357812500000005,-0.001073505159220292
0.453609375,-0.0010735380721300855
0.453640625,-0.0010735632211871446
0.45367187500000006,-0.0010735925782016306
0.453703125,-0.001073611716352986
0.453734375,-0.0010736576365612954
0.453765625,-0.001073663591261622
0.453796875,-0.0010726758695878136
0.453828125,-0.001072687767041551
0.453859375,-0.001072700540776489
0.453890625,-0.0010727415995206713
0.45392187500000003,-0.001072764127625879
0.453953125,-0.0010727945117801826
0.453984375,-0.0010727923574584616
0.45401562500000003,-0.001072839957666244
0.454046875,-0.0010728419480493245
0.454078125,-0.0010728909140078416
0.45410937500000004,-0.0010729095062449803
0.454140625,-0.0010729382277820665
0.454171875,-0.0010739979850381484
0.45420312500000004,-0.0010740098316273372
0.454234375,-0.0010740316798144717
0.454265625,-0.0010740482826404399
0.45429687500000004,-0.001074086008938456
0.45432812499999997,-0.001074119578582465
0.454359375,-0.0010741451603418495
0.45439062500000005,-0.0010741580398166244
0.454421875,-0.0010731631241629805
0.454453125,-0.0010731925495062952
0.45448437500000005,-0.0010732286753539835
0.454515625,-0.00107323927273114
0.454546875,-0.0010732745841692884
0.45457812500000006,-0.001073291752814634
0.454609375,-0.0010733132231071224
0.454640625,-0.001073371683782763
0.45467187500000006,-0.0010733942482297407
0.454703125,-0.0010734185849676087
0.454734375,-0.0010734602373881422
0.454765625,-0.0010734680221532455
0.454796875,-0.0010745150848030238
0.454828125,-0.0010745450303466034
0.454859375,-0.001074601739512862
0.454890625,-0.0010746039804856514
0.45492187500000003,-0.0010746462336779297
0.454953125,-0.001074660116792428
0.454984375,-0.0010747071912202144
0.45501562500000003,-0.001074729120894756
0.455046875,-0.0010737307581880629
0.455078125,-0.00107377386848527
0.45510937500000004,-0.00107380861196818
0.455140625,-0.0010738275534271993
0.455171875,-0.0010738724602601737
0.45520312500000004,-0.0010738932957436165
0.455234375,-0.001073936364048761
0.455265625,-0.0010739730705768905
0.45529687500000005,-0.0010739922233358803
0.455328125,-0.001074027315207074
0.455359375,-0.0010740438346829376
0.45539062500000005,-0.0010740819116090705
0.455421875,-0.0010751574450021464
0.455453125,-0.001075183381164177
0.45548437500000005,-0.0010752209882507122
0.455515625,-0.0010752369005657472
0.455546875,-0.0010752848509949717
0.45557812500000006,-0.0010753047040899522
0.455609375,-0.00107535260066393
0.455640625,-0.0010753729007311856
0.45567187500000006,-0.0010744073032800602
0.455703125,-0.001074414105010156
0.455734375,-0.001074468746252416
0.455765625,-0.0010745174247724157
0.455796875,-0.0010745434549585889
0.45582812500000003,-0.0010745825217057595
0.455859375,-0.0010746175763437435
0.455890625,-0.0010746619994443374
0.45592187500000003,-0.0010746884030592777
0.455953125,-0.001074708776151248
0.455984375,-0.0010747330544443323
0.45601562500000004,-0.0010747849180288704
0.456046875,-0.0010758744772380105
0.456078125,-0.0010758831942127706
0.45610937500000004,-0.0010759210899296892
0.456140625,-0.0010759668155737659
0.456171875,-0.00107601954071547
0.45620312500000004,-0.0010760466614130534
0.456234375,-0.0010760692026145283
0.456265625,-0.0010761306639913981
0.45629687500000005,-0.0010751356303954213
0.456328125,-0.001075193691811048
0.456359375,-0.0010752244507082481
0.45639062500000005,-0.0010752550659672774
0.456421875,-0.0010753006698912965
0.456453125,-0.0010753345714248769
0.45648437500000005,-0.001075395863646661
0.456515625,-0.0010754285066566158
0.456546875,-0.0010754640747243638
0.45657812500000006,-0.0010754860658817728
0.456609375,-0.0010755370854391433
0.456640625,-0.001075583149348379
0.45667187500000006,-0.0010766465662624333
0.456703125,-0.0010766933305233067
0.456734375,-0.0010767457002872974
0.45676562500000006,-0.0010767935446480206
0.456796875,-0.001076811498011282
0.45682812500000003,-0.0010768600371203474
0.456859375,-0.0010768854813539494
0.456890625,-0.0010759094974005026
0.45692187500000003,-0.0010759648233541821
0.456953125,-0.001076012209759128
0.456984375,-0.001076064809702841
0.45701562500000004,-0.0010761157101473115
0.457046875,-0.0010761448511531699
0.457078125,-0.0010761863591388782
0.45710937500000004,-0.0010762504810463563
0.457140625,-0.0010762821742116985
0.457171875,-0.0010763287322363424
0.45720312500000004,-0.0010763727495100711
0.457234375,-0.0010764129152062776
0.457265625,-0.0010764455110587115
0.45729687500000005,-0.001077526930028147
0.457328125,-0.0010775702843769455
0.457359375,-0.0010776128135913249
0.45739062500000005,-0.0010776920846843133
0.457421875,-0.0010777207207373907
0.457453125,-0.0010777524864972743
0.45748437500000005,-0.0010778111541732138
0.457515625,-0.0010768410202475695
0.457546875,-0.0010768864370803155
0.45757812500000006,-0.0010769020342336968
0.457609375,-0.0010769797259692626
0.457640625,-0.0010770099030172273
0.45767187500000006,-0.0010770468656211285
0.457703125,-0.0010771166915953673
0.457734375,-0.00107715926856837
0.457765625,-0.0010772281892398664
0.457796875,-0.001077254424834459
0.45782812500000003,-0.0010772942188031487
0.457859375,-0.0010773450758615258
0.457890625,-0.0010774199416260719
0.45792187500000003,-0.0010784816041444767
0.457953125,-0.001078525405614733
0.457984375,-0.001078563947863799
0.45801562500000004,-0.0010786542627774995
0.458046875,-0.0010786750997641426
0.458078125,-0.0010787188606887418
0.45810937500000004,-0.0010787846710026486
0.458140625,-0.0010778121409648067
0.458171875,-0.0010778262744290043
0.45820312500000004,-0.0010779331011016302
0.458234375,-0.0010779926582297414
0.458265625,-0.0010780165453335572
0.45829687500000005,-0.0010780528578655385
0.458328125,-0.0010781035379802822
0.458359375,-0.001078157686192474
0.45839062500000005,-0.0010782221919930363
0.458421875,-0.0010782735087964124
0.458453125,-0.001078333247080683
0.45848437500000006,-0.0010784009141582007
0.458515625,-0.0010784582767189854
0.458546875,-0.0010795042863592647
0.45857812500000006,-0.0010795725282715038
0.458609375,-0.001079644208552978
0.458640625,-0.0010796610841888876
0.45867187500000006,-0.001079718435194818
0.458703125,-0.0010797927113579756
0.458734375,-0.0010798042804368788
0.458765625,-0.0010788752205089028
0.458796875,-0.0010788978971807
0.45882812500000003,-0.0010789466501658837
0.458859375,-0.0010790310900682804
0.458890625,-0.0010790860381337392
0.45892187500000003,-0.0010791256280469827
0.458953125,-0.001079169057757158
0.458984375,-0.0010792300431945734
0.45901562500000004,-0.0010792906858949486
0.459046875,-0.0010793571516515138
0.459078125,-0.0010794026355722963
0.45910937500000004,-0.0010794897775163181
0.459140625,-0.0010795107951296623
0.459171875,-0.0010805623217635257
0.45920312500000005,-0.0010806232334395274
0.45923437500000003,-0.0010807127099209182
0.459265625,-0.001080746164427597
0.45929687500000005,-0.0010808250086602467
0.459328125,-0.0010808062455590906
0.459359375,-0.0010809208577618953
0.45939062500000005,-0.001079915231919762
0.459421875,-0.0010799762178024669
0.459453125,-0.0010800531067618468
0.45948437500000006,-0.0010801660028513585
0.459515625,-0.0010801787613848868
0.459546875,-0.0010802480021434024
0.45957812500000006,-0.0010802900858932415
0.459609375,-0.001080340717266308
0.459640625,-0.0010804414295155773
0.45967187500000006,-0.0010804577618102468
0.459703125,-0.0010805260913232667
0.45973437500000003,-0.0010805908539831197
0.459765625,-0.0010806041177931838
0.459796875,-0.0010816998184718096
0.45982812500000003,-0.0010817743031919513
0.459859375,-0.0010818640207998012
0.459890625,-0.0010818799670143445
0.45992187500000004,-0.0010819279742142196
0.459953125,-0.0010820067838702638
0.459984375,-0.0010820558015410472
0.46001562500000004,-0.001081000681951584
0.460046875,-0.0010811433258995987
0.460078125,-0.0010811851563757927
0.46010937500000004,-0.0010812260769327287
0.460140625,-0.0010813544716997275
0.460171875,-0.0010813588673279084
0.46020312500000005,-0.0010814082565281519
0.460234375,-0.0010814820263075828
0.460265625,-0.0010815628506238573
0.46029687500000005,-0.0010815872530308412
0.460328125,-0.001081739939087993
0.460359375,-0.0010816481035172132
0.46039062500000005,-0.0010817494512282005
0.460421875,-0.0010828707611888408
0.460453125,-0.0010829370521189888
0.46048437500000006,-0.001082966587093677
0.460515625,-0.0010829627265413963
0.460546875,-0.0010830760293970565
0.46057812500000006,-0.0010831842616495363
0.460609375,-0.0010832012892846021
0.460640625,-0.0010822732511290706
0.460671875,-0.0010823750554208589
0.460703125,-0.0010822972658885086
0.46073437500000003,-0.0010824161280637429
0.460765625,-0.0010824714088227966
0.460796875,-0.0010825923927998485
0.46082812500000003,-0.00108267811225405
0.460859375,-0.0010826668377948642
0.460890625,-0.0010827768780159522
0.46092187500000004,-0.0010828163225629628
0.460953125,-0.0010828583132623457
0.460984375,-0.0010829915194692022
0.46101562500000004,-0.00108300527001879
0.461046875,-0.0010841356344230835
0.461078125,-0.0010841385327662323
0.46110937500000004,-0.001084250451981135
0.46114062499999997,-0.0010842839666494394
0.461171875,-0.0010843934681937298
0.46120312500000005,-0.0010844288676019193
0.461234375,-0.0010845053629115892
0.461265625,-0.0010835410364713055
0.46129687500000005,-0.0010836304807981256
0.461328125,-0.001083633925633938
0.461359375,-0.0010837788455067554
0.46139062500000005,-0.0010838019755331427
0.461421875,-0.001083877480131154
0.461453125,-0.0010839132192034598
0.46148437500000006,-0.0010839484318001802
0.461515625,-0.0010840526885839002
0.461546875,-0.0010841371792275761
0.461578125,-0.001084163177814991
0.461609375,-0.001084223959664725
0.461640625,-0.0010843247778123816
0.461671875,-0.0010843597987117426
0.461703125,-0.0010855291382917895
0.46173437500000003,-0.001085529910289429
0.461765625,-0.0010855814704717331
0.461796875,-0.0010856946370942852
0.46182812500000003,-0.0010856953149035592
0.461859375,-0.0010857898202419128
0.461890625,-0.0010848311729908522
0.46192187500000004,-0.0010849119967853912
0.46195312499999996,-0.0010849773647409536
0.461984375,-0.0010850230799343136
0.46201562500000004,-0.001085098773955205
0.46204687499999997,-0.0010851832593270772
0.462078125,-0.0010852389882003502
0.46210937500000004,-0.0010853571693476075
0.46214062499999997,-0.0010853805958310966
0.462171875,-0.0010854578229400613
0.46220312500000005,-0.0010855349722561289
0.462234375,-0.001085581720322873
0.462265625,-0.001085666170712478
0.46229687500000005,-0.0010857447953912733
0.462328125,-0.0010868172462214637
0.462359375,-0.0010869051624604886
0.46239062500000006,-0.001086989224634731
0.462421875,-0.0010870450174724558
0.462453125,-0.0010871225002830817
0.462484375,-0.0010871822737120174
0.462515625,-0.0010862168941336153
0.462546875,-0.0010862583528987793
0.462578125,-0.0010863382909933328
0.462609375,-0.0010864084244677705
0.462640625,-0.0010864725002307507
0.462671875,-0.001086554241351255
0.462703125,-0.0010866398334356889
0.46273437500000003,-0.0010867142073225297
0.462765625,-0.0010867644629242446
0.462796875,-0.0010868518201427244
0.46282812500000003,-0.0010868961077541081
0.46285937499999996,-0.0010869773662550639
0.462890625,-0.0010870478482002469
0.46292187500000004,-0.001087115230458624
0.46295312499999997,-0.0010882004293725073
0.462984375,-0.0010882772402714055
0.46301562500000004,-0.0010883619835904343
0.46304687499999997,-0.0010884073744329217
0.463078125,-0.0010884899453458413
0.46310937500000005,-0.0010885757455281822
0.463140625,-0.0010876251352393979
0.463171875,-0.0010876868525988986
0.46320312500000005,-0.0010877587019587492
0.463234375,-0.001087820031895545
0.463265625,-0.0010878856185353725
0.463296875,-0.0010879513654746265
0.463328125,-0.0010880431720428838
0.463359375,-0.0010880900198556379
0.463390625,-0.0010881699705257708
0.463421875,-0.0010882373507133322
0.463453125,-0.0010883036771149046
0.463484375,-0.0010883862827623242
0.463515625,-0.001088471817745261
0.463546875,-0.001088534495364911
0.463578125,-0.0010896376843457303
0.463609375,-0.0010896948790627345
0.46364062500000003,-0.0010897798919201063
0.463671875,-0.0010898479738938524
0.463703125,-0.0010899279634979664
0.46373437500000003,-0.0010899992660487468
0.46376562499999996,-0.0010890459522772677
0.463796875,-0.0010891086513217518
0.46382812500000004,-0.0010891865780183474
0.46385937499999996,-0.0010892520130877242
0.463890625,-0.0010893383640109972
0.46392187500000004,-0.0010893962660663906
0.46395312499999997,-0.0010894929782555435
0.463984375,-0.0010895405962996693
0.46401562500000004,-0.0010896232159887526
0.46404687499999997,-0.0010896841385847136
0.464078125,-0.0010897734067880221
0.46410937500000005,-0.001089858572593666
0.464140625,-0.001089917139611471
0.464171875,-0.0010900040611616646
0.464203125,-0.0010910743774507903
0.464234375,-0.0010911750742185755
0.464265625,-0.001091219642214182
0.464296875,-0.0010913090517649174
0.464328125,-0.0010913807636995301
0.464359375,-0.0010914558232484953
0.464390625,-0.0010904981869931732
0.464421875,-0.0010905986602164908
0.464453125,-0.001090659626432497
0.464484375,-0.0010907485390292057
0.464515625,-0.001090808406076449
0.464546875,-0.0010908994188194784
0.46457812499999995,-0.0010909710394371858
0.464609375,-0.0010910483914510147
0.46464062500000003,-0.0010911180096426568
0.46467187499999996,-0.001091210936558673
0.464703125,-0.0010912776526024806
0.46473437500000003,-0.0010913568752142846
0.46476562499999996,-0.0010914252603984945
0.464796875,-0.0010915147794063468
0.46482812500000004,-0.0010925994584394944
0.46485937499999996,-0.0010926761648970065
0.464890625,-0.0010927545451251686
0.46492187500000004,-0.0010928270970465073
0.46495312499999997,-0.0010929223793630233
0.464984375,-0.0010929785228745992
0.465015625,-0.0010920503612893012
0.46504687499999997,-0.0010921337574846118
0.465078125,-0.001092201671360593
0.465109375,-0.0010922722654730654
0.465140625,-0.001092368409784883
0.465171875,-0.0010924162520691144
0.465203125,-0.001092503145260465
0.465234375,-0.0010925944748304967
0.465265625,-0.0010926610728115294
0.465296875,-0.0010927464229466138
0.465328125,-0.0010928379809326746
0.465359375,-0.001092921857443016
0.465390625,-0.0010929858241422105
0.465421875,-0.001093069200532884
0.465453125,-0.0010941766686981685
0.46548437499999995,-0.0010942505215529932
0.465515625,-0.001094328804383836
0.465546875,-0.001094409971103806
0.46557812499999995,-0.0010944687415869875
0.465609375,-0.001094569751397767
0.46564062500000003,-0.0010936147443985564
0.46567187499999996,-0.0010937195483858991
0.465703125,-0.0010937836355837255
0.46573437500000003,-0.001093873065739312
0.46576562499999996,-0.0010939379811212221
0.465796875,-0.001094041259573214
0.46582812500000004,-0.001094125383554287
0.46585937499999996,-0.0010941943839962442
0.465890625,-0.0010942768589024474
0.465921875,-0.0010943806031441447
0.46595312499999997,-0.0010944336145148198
0.465984375,-0.0010945182787239424
0.466015625,-0.0010946029827546
0.46604687499999997,-0.0010946738745939363
0.466078125,-0.0010957839525507357
0.466109375,-0.0010958799942297134
0.466140625,-0.0010959476767501072
0.466171875,-0.0010960326749355
0.466203125,-0.0010961374447032227
0.466234375,-0.0010961863594564566
0.466265625,-0.001095251017271516
0.46629687499999994,-0.0010953476199734025
0.466328125,-0.0010954284247418275
0.466359375,-0.0010955378731437662
0.46639062499999995,-0.0010956191972587986
0.466421875,-0.001095687531063906
0.466453125,-0.0010957664406713863
0.46648437499999995,-0.0010958591132923107
0.466515625,-0.001095943527380308
0.466546875,-0.0010960015916763946
0.46657812499999995,-0.0010960946281061562
0.466609375,-0.0010961838564714221
0.46664062500000003,-0.0010962712192528062
0.46667187499999996,-0.001096361634795144
0.466703125,-0.0010974619512808814
0.46673437500000003,-0.001097534652519619
0.46676562499999996,-0.001097646246826782
0.466796875,-0.0010977208675837583
0.466828125,-0.0010978219256753963
0.46685937499999997,-0.0010978942903083488
0.466890625,-0.0010969314963931165
0.466921875,-0.0010970470100888571
0.46695312499999997,-0.0010971253255432772
0.466984375,-0.0010972074609741853
0.467015625,-0.001097276154576797
0.467046875,-0.0010973892711195338
0.467078125,-0.0010974830076662667
0.467109375,-0.001097553314320751
0.467140625,-0.0010976473898527822
0.467171875,-0.001097709458035473
0.46720312499999994,-0.0010978281766352085
0.467234375,-0.0010978893894693087
0.467265625,-0.001097990588095711
0.46729687499999994,-0.0010980604750664633
0.467328125,-0.0010991854953769503
0.467359375,-0.0010992656625266883
0.46739062499999995,-0.001099337638636587
0.467421875,-0.0010994730485629559
0.467453125,-0.0010995258635143612
0.46748437499999995,-0.0010996327058294328
0.467515625,-0.0010987093644950693
0.46754687500000003,-0.0010987786563725135
0.46757812499999996,-0.0010988703201525382
0.467609375,-0.00109892515071483
0.467640625,-0.0010990423141013367
0.46767187499999996,-0.0010991199233722632
0.467703125,-0.0010992051430322447
0.467734375,-0.0010993087665359877
0.46776562499999996,-0.0010994097117676335
0.467796875,-0.0010994981519333036
0.467828125,-0.0010995785979977385
0.46785937499999997,-0.0010996771161841876
0.467890625,-0.0010997492371305206
0.467921875,-0.0010998277712296542
0.46795312499999997,-0.0011009412070917685
0.467984375,-0.0011010571214836798
0.468015625,-0.0011011067184354892
0.468046875,-0.0011012029893234729
0.468078125,-0.001101319952431165
0.46810937499999994,-0.001101367534757182
0.468140625,-0.001100444622509321
0.468171875,-0.0011005927432329726
0.46820312499999994,-0.001100661019222758
0.468234375,-0.0011007393338780536
0.468265625,-0.0011008542945738081
0.46829687499999995,-0.0011009039942763768
0.468328125,-0.0011009998710376084
0.468359375,-0.0011010980255804492
0.46839062499999995,-0.0011011890322495388
0.468421875,-0.001101294072758427
0.468453125,-0.001101339003496432
0.46848437499999995,-0.0011014587348981073
0.468515625,-0.001101581038851475
0.468546875,-0.0011016201361174482
0.46857812499999996,-0.0011027293728192236
0.468609375,-0.001102857135379394
0.468640625,-0.0011029720901842635
0.46867187499999996,-0.0011030050763850344
0.468703125,-0.0011031195147033976
0.468734375,-0.00110319758281556
0.46876562499999996,-0.0011033002456779066
0.468796875,-0.0011023920055770534
0.468828125,-0.0011024532256913508
0.46885937499999997,-0.0011025392814675988
0.468890625,-0.0011026737627682082
0.468921875,-0.0011026982770431307
0.46895312499999997,-0.0011027897756673843
0.468984375,-0.0011029026535145717
0.46901562499999994,-0.0011030108749731996
0.469046875,-0.0011030784068933458
0.469078125,-0.0011032083984291244
0.46910937499999994,-0.001103269368972884
0.469140625,-0.0011033893285542842
0.469171875,-0.0011034538288639123
0.46920312499999994,-0.0011045208916076257
0.469234375,-0.001104616997991463
0.469265625,-0.0011047426166987603
0.46929687499999995,-0.0011048742807523507
0.469328125,-0.001104901434104369
0.46935937499999997,-0.0011050470019832587
0.46939062499999995,-0.0011051549864619717
0.469421875,-0.0011042660666659848
0.46945312499999997,-0.001104252536625959
0.46948437499999995,-0.0011044000278136665
0.469515625,-0.0011044607233621218
0.469546875,-0.0011045230896536626
0.46957812499999996,-0.001104727582765988
0.469609375,-0.0011046853845987845
0.469640625,-0.0011048236583792864
0.46967187499999996,-0.0011048528489383744
0.469703125,-0.001104971500045765
0.469734375,-0.0011051228247787176
0.46976562499999996,-0.001105197426189912
0.469796875,-0.001105294341116711
0.46982812499999993,-0.0011063974536010546
0.46985937499999997,-0.0011065079366276778
0.469890625,-0.0011065397624210258
0.46992187499999993,-0.0011067840829775619
0.46995312499999997,-0.0011068703693445717
0.469984375,-0.0011068999210353467
0.47001562500000005,-0.0011068862638105824
0.47004687500000003,-0.001106026428170634
0.470078125,-0.0011061157073788339
0.47010937500000005,-0.0011061926901199878
0.47014062500000003,-0.0011063158477081364
0.470171875,-0.0011064228661955278
0.47020312500000006,-0.0011065161773000445
0.470234375,-0.0011065830185208111
0.470265625,-0.0011066356122543947
0.47029687500000006,-0.0011067979414273801
0.470328125,-0.0011068769153540006
0.470359375,-0.0011069344581637539
0.47039062500000006,-0.0011070718693807075
0.470421875,-0.0011071510397831844
0.470453125,-0.001108224691503172
0.47048437500000007,-0.001108352307675954
0.470515625,-0.0011085451645933206
0.47054687500000003,-0.0011085317756969956
0.47057812500000007,-0.0011086464142944646
0.470609375,-0.0011087226460926303
0.47064062500000003,-0.0011088332327738558
0.470671875,-0.001107836235760419
0.470703125,-0.0011079795950951765
0.47073437500000004,-0.0011080776883366714
0.470765625,-0.0011082333677811737
0.470796875,-0.0011082498151838982
0.47082812500000004,-0.001108367288510305
0.470859375,-0.001108402101428832
0.470890625,-0.0011085956292263346
0.47092187500000005,-0.0011085796251082622
0.47095312500000003,-0.001108718139210374
0.470984375,-0.0011088501124284361
0.47101562500000005,-0.0011088644624868485
0.47104687500000003,-0.0011090075427192814
0.471078125,-0.0011101399687368646
0.47110937500000005,-0.0011103071464356115
0.471140625,-0.0011103632658763171
0.471171875,-0.0011104306497284333
0.47120312500000006,-0.0011105825904472455
0.471234375,-0.0011106661766511275
0.471265625,-0.0011106772703816103
0.47129687500000006,-0.0011098218857488878
0.471328125,-0.001109871387189619
0.471359375,-0.0011099419360035903
0.47139062500000006,-0.0011100853366789176
0.471421875,-0.001110146691181764
0.47145312500000003,-0.0011102494919007638
0.47148437500000007,-0.0011103766343343313
0.471515625,-0.0011104384357895902
0.47154687500000003,-0.001110537803602693
0.471578125,-0.0011106206405710473
0.471609375,-0.001110754678149209
0.47164062500000004,-0.0011108388222395849
0.471671875,-0.0011109514851146973
0.471703125,-0.0011120714403641818
0.47173437500000004,-0.0011121594030110357
0.471765625,-0.0011122749216441463
0.471796875,-0.001112343909939001
0.47182812500000004,-0.0011124285712658943
0.471859375,-0.00111252400401423
0.471890625,-0.0011126306935047223
0.47192187500000005,-0.001111681968581961
0.471953125,-0.001111813510225594
0.471984375,-0.0011118756828029722
0.47201562500000005,-0.0011119597479712987
0.472046875,-0.001112089605674077
0.472078125,-0.0011121810039728328
0.47210937500000005,-0.0011123004038893075
0.472140625,-0.0011124176358425844
0.472171875,-0.0011125024935106503
0.47220312500000006,-0.0011125872230326947
0.472234375,-0.0011126455499181828
0.472265625,-0.0011127470305089815
0.47229687500000006,-0.001112850836785459
0.472328125,-0.0011139564159495102
0.472359375,-0.001114052870121382
0.47239062500000006,-0.001114199222022938
0.472421875,-0.0011142660234505358
0.47245312500000003,-0.0011143484703046436
0.472484375,-0.0011144482097982106
0.472515625,-0.0011145254144463539
0.47254687500000003,-0.0011136297112225788
0.472578125,-0.001113712451859046
0.472609375,-0.001113828225858579
0.47264062500000004,-0.0011139048207602295
0.472671875,-0.0011140175132729746
0.472703125,-0.0011141065402200181
0.47273437500000004,-0.0011142176562899814
0.472765625,-0.0011142720086603289
0.472796875,-0.0011143945676629977
0.47282812500000004,-0.001114484612695893
0.47285937499999997,-0.0011145782003531973
0.472890625,-0.001114674866897404
0.47292187500000005,-0.0011147846837172154
0.472953125,-0.0011159060527397777
0.472984375,-0.0011159750335559895
0.47301562500000005,-0.0011160920406340508
0.473046875,-0.0011161789660479662
0.473078125,-0.0011162784948444554
0.47310937500000005,-0.001116361378731466
0.473140625,-0.0011164662308711
0.473171875,-0.001115534561247529
0.47320312500000006,-0.0011156356443826343
0.473234375,-0.0011157397344403047
0.473265625,-0.0011158438469491896
0.473296875,-0.001115925444253263
0.473328125,-0.0011160257897694786
0.473359375,-0.0011161129244281268
0.473390625,-0.001116204951663674
0.473421875,-0.0011163132542712506
0.47345312500000003,-0.0011163885771337673
0.473484375,-0.001116474821698847
0.473515625,-0.0011165953700833092
0.47354687500000003,-0.0011166902499606876
0.473578125,-0.0011178212008641636
0.473609375,-0.001117912608015248
0.47364062500000004,-0.0011179897242098238
0.473671875,-0.0011181052697602847
0.473703125,-0.0011182006189406207
0.47373437500000004,-0.0011182664690825642
0.47376562499999997,-0.0011184094645196596
0.473796875,-0.0011174774313199992
0.47382812500000004,-0.0011175645925707023
0.47385937499999997,-0.0011176536925476613
0.473890625,-0.0011177569155167016
0.47392187500000005,-0.0011178593365038583
0.473953125,-0.001117956643574447
0.473984375,-0.0011180412298184977
0.47401562500000005,-0.001118151623795735
0.474046875,-0.0011182449953445611
0.474078125,-0.0011183423345641
0.47410937500000006,-0.0011184354817320025
0.474140625,-0.0011185243396953162
0.474171875,-0.0011186119522301752
0.474203125,-0.0011197411157756465
0.474234375,-0.0011198408868687629
0.474265625,-0.0011199275053093496
0.474296875,-0.0011200316862928772
0.474328125,-0.0011201409490877376
0.474359375,-0.0011202253639687396
0.474390625,-0.0011203349298721868
0.474421875,-0.0011193971350640236
0.47445312500000003,-0.001119495395765037
0.474484375,-0.0011195798282566324
0.474515625,-0.0011196812372970197
0.47454687500000003,-0.0011197838231658194
0.47457812499999996,-0.0011199106301611056
0.474609375,-0.0011199779439306015
0.47464062500000004,-0.0011200681275099836
0.47467187499999997,-0.0011201790618113189
0.474703125,-0.0011202524595987223
0.47473437500000004,-0.0011203468926718613
0.47476562499999997,-0.0011204642044715662
0.474796875,-0.0011205677893605381
0.47482812500000005,-0.001121706359490278
0.474859375,-0.001121800039020182
0.474890625,-0.0011218695573383883
0.47492187500000005,-0.001121971619227717
0.474953125,-0.0011220781215318526
0.474984375,-0.0011221719569689537
0.475015625,-0.0011222522004027957
0.475046875,-0.0011213480197907882
0.475078125,-0.001121436377455258
0.475109375,-0.0011215199661193803
0.475140625,-0.0011216167008429243
0.475171875,-0.0011217446386994553
0.475203125,-0.0011218238807423411
0.475234375,-0.0011219228223186134
0.475265625,-0.0011220039015852126
0.475296875,-0.0011221045460284643
0.475328125,-0.0011222161096681865
0.47535937500000003,-0.0011222897745356009
0.475390625,-0.0011224087370115057
0.475421875,-0.0011224986833291914
0.47545312500000003,-0.0011236220863573773
0.47548437499999996,-0.0011237536657043717
0.475515625,-0.001123832665638945
0.47554687500000004,-0.0011239223662443468
0.47557812499999996,-0.0011240427250293825
0.475609375,-0.0011241232665642684
0.47564062500000004,-0.0011242096713003705
0.47567187499999997,-0.0011232921482239172
0.475703125,-0.001123386902059223
0.47573437500000004,-0.0011234811063720387
0.47576562499999997,-0.0011235876115607002
0.475796875,-0.00112367480671665
0.47582812500000005,-0.0011237938222093125
0.475859375,-0.0011238759977721668
0.475890625,-0.0011239817095404642
0.475921875,-0.0011240808963910859
0.475953125,-0.0011241729447152016
0.475984375,-0.0011242479110816148
0.476015625,-0.0011243657770428073
0.476046875,-0.0011244613796646472
0.476078125,-0.001125576223684921
0.476109375,-0.001125688323922465
0.476140625,-0.0011257926097472046
0.476171875,-0.001125878467130706
0.476203125,-0.0011259935213248431
0.476234375,-0.0011260846457021856
0.476265625,-0.0011261487140589617
0.47629687499999995,-0.001125231919460519
0.476328125,-0.0011253481315240954
0.47635937500000003,-0.0011254321523643182
0.47639062499999996,-0.0011255275234108228
0.476421875,-0.001125641020684201
0.47645312500000003,-0.0011257376918973952
0.47648437499999996,-0.0011258355839566594
0.476515625,-0.0011259492897833373
0.47654687500000004,-0.0011260160887371154
0.47657812499999996,-0.0011261452905067248
0.476609375,-0.0011262102251900288
0.47664062500000004,-0.0011263266287359422
0.47667187499999997,-0.0011264441006858875
0.476703125,-0.0011275564362684953
0.47673437500000004,-0.0011276282606073676
0.47676562499999997,-0.001127749225772058
0.476796875,-0.0011278371095878245
0.476828125,-0.001127936063659761
0.476859375,-0.0011280579678586006
0.476890625,-0.0011281387657739346
0.476921875,-0.0011272097924052218
0.476953125,-0.001127307895713775
0.476984375,-0.0011274098868207308
0.477015625,-0.001127495554638494
0.477046875,-0.0011276057821504107
0.477078125,-0.001127674125610302
0.477109375,-0.0011278053072951016
0.477140625,-0.0011279058191868765
0.477171875,-0.0011280083172310051
0.47720312499999995,-0.0011280477362848873
0.477234375,-0.001128190929087683
0.477265625,-0.0011282825210750247
0.47729687499999995,-0.0011284043868870636
0.477328125,-0.0011294794547294096
0.47735937500000003,-0.001129590652396574
0.47739062499999996,-0.001129702583674362
0.477421875,-0.0011297978489949664
0.47745312500000003,-0.0011298929609530328
0.47748437499999996,-0.0011299982908522868
0.477515625,-0.001130103288736712
0.47754687500000004,-0.0011291458827377976
0.47757812499999996,-0.0011292472950590882
0.477609375,-0.0011293672502995997
0.477640625,-0.001129466989143034
0.47767187499999997,-0.0011295718927322451
0.477703125,-0.0011296608892975499
0.477734375,-0.0011297247591055687
0.47776562499999997,-0.0011298820074915825
0.477796875,-0.0011299187115155485
0.477828125,-0.0011300311733821247
0.477859375,-0.0011301597871719443
0.477890625,-0.0011302362205059396
0.477921875,-0.0011303270802785342
0.477953125,-0.0011314570947754815
0.477984375,-0.0011315513855160927
0.478015625,-0.0011316516732432155
0.478046875,-0.0011317495355052457
0.478078125,-0.0011318457728381054
0.47810937499999995,-0.0011319487742528084
0.478140625,-0.0011320225945453365
0.478171875,-0.0011311048468191781
0.47820312499999995,-0.0011312338227380744
0.478234375,-0.001131313722328213
0.478265625,-0.0011313853666473084
0.47829687499999995,-0.0011315094346334847
0.478328125,-0.0011316202403654566
0.47835937500000003,-0.0011317124825155414
0.47839062499999996,-0.0011318104158701894
0.478421875,-0.001131880896830667
0.47845312500000003,-0.0011319951553567173
0.47848437499999996,-0.0011321080573253595
0.478515625,-0.0011321756585911669
0.478546875,-0.0011322846079964144
0.47857812499999997,-0.00113240224468341
0.478609375,-0.0011335084517807223
0.478640625,-0.0011336161169748088
0.47867187499999997,-0.001133685022028992
0.478703125,-0.0011338005824230307
0.478734375,-0.001133870372479924
0.478765625,-0.0011339885561755317
0.478796875,-0.0011330297127776154
0.478828125,-0.0011331427254561363
0.478859375,-0.0011332250500580288
0.478890625,-0.0011333547869389754
0.478921875,-0.0011334708185568865
0.478953125,-0.0011335976898567829
0.478984375,-0.0011336209446732026
0.47901562499999994,-0.0011336795332653887
0.479046875,-0.0011337995162850126
0.479078125,-0.0011338862033135402
0.47910937499999995,-0.0011339729456282463
0.479140625,-0.0011340837064458403
0.479171875,-0.0011341775989356997
0.47920312499999995,-0.0011342935797937492
0.479234375,-0.001135428743499603
0.47926562500000003,-0.0011355228422215216
0.47929687499999996,-0.0011355918016554903
0.479328125,-0.00113577379503612
0.479359375,-0.0011357832485246605
0.47939062499999996,-0.0011358667390678513
0.479421875,-0.001134949317462948
0.479453125,-0.0011350460586623812
0.47948437499999996,-0.0011351299558947855
0.479515625,-0.0011351835913793046
0.479546875,-0.0011352935383332902
0.47957812499999997,-0.0011354550502923472
0.479609375,-0.00113551422145005
0.479640625,-0.001135663515136165
0.47967187499999997,-0.0011357534706386632
0.479703125,-0.0011358240886397072
0.479734375,-0.0011359106892420631
0.479765625,-0.0011359889835260983
0.479796875,-0.0011360852885049996
0.47982812499999994,-0.001136158378844579
0.479859375,-0.0011373306176953937
0.479890625,-0.0011373693377067368
0.47992187499999994,-0.0011374136766732143
0.479953125,-0.001137538291619361
0.479984375,-0.0011376908899506377
0.48001562499999995,-0.0011377198989477588
0.480046875,-0.0011369123242208345
0.480078125,-0.0011369404987207482
0.48010937499999995,-0.0011369974630541096
0.480140625,-0.0011370562321585745
0.480171875,-0.0011372581029419904
0.48020312499999995,-0.0011372242747053687
0.480234375,-0.001137376773332345
0.480265625,-0.0011374815678380362
0.48029687499999996,-0.001137566622996411
0.480328125,-0.0011376557656334607
0.480359375,-0.0011378038842723565
0.48039062499999996,-0.0011378488746137047
0.480421875,-0.0011379362954522104
0.480453125,-0.0011379251516170572
0.48048437499999996,-0.0011390759585985857
0.480515625,-0.0011392641706505086
0.480546875,-0.0011392866975347277
0.48057812499999997,-0.0011394818484484967
0.480609375,-0.0011395516384392068
0.480640625,-0.0011395728382014095
0.48067187499999997,-0.0011386394320523213
0.480703125,-0.0011387602384447734
0.480734375,-0.0011388532889670053
0.480765625,-0.0011389294185524812
0.480796875,-0.001139043109330759
0.48082812499999994,-0.001139138598743858
0.480859375,-0.0011392804156135222
0.480890625,-0.0011392848348283496
0.48092187499999994,-0.001139403320325437
0.480953125,-0.0011394851541772777
0.480984375,-0.0011396009137247531
0.48101562499999995,-0.0011396862787300746
0.481046875,-0.0011397998982881422
0.481078125,-0.0011398857550665997
0.48110937499999995,-0.001140959393984474
0.481140625,-0.0011411309906697656
0.481171875,-0.0011411791804195187
0.48120312499999995,-0.0011412838653970872
0.481234375,-0.0011413728321300054
0.481265625,-0.0011414795205660772
0.48129687499999996,-0.0011405224913358589
0.481328125,-0.0011406226316292706
0.481359375,-0.0011407106332765524
0.48139062499999996,-0.0011408210195464272
0.481421875,-0.0011409116214862805
0.481453125,-0.001140983492763592
0.48148437499999996,-0.0011410613865722313
0.481515625,-0.0011411464133538538
0.481546875,-0.0011412186874347127
0.48157812499999997,-0.0011413531644505065
0.481609375,-0.0011414655087361794
0.481640625,-0.0011415506604071715
0.48167187499999997,-0.001141599709527548
0.481703125,-0.0011417475710030975
0.48173437499999994,-0.0011428139241008509
0.481765625,-0.0011429118376767924
0.481796875,-0.0011429898020973925
0.48182812499999994,-0.0011431071448002664
0.481859375,-0.0011431787066810972
0.481890625,-0.0011432915799398785
0.48192187499999994,-0.001142309573107625
0.481953125,-0.0011424231306563226
0.481984375,-0.0011424681961179003
0.48201562499999995,-0.0011425699397938707
0.482046875,-0.0011426685507688467
0.482078125,-0.0011427904168360287
0.48210937499999995,-0.0011428624899169765
0.482140625,-0.0011429279599805345
0.482171875,-0.0011430292383127552
0.48220312499999995,-0.0011430990239578095
0.482234375,-0.001143175826386733
0.482265625,-0.0011433023092619274
0.48229687499999996,-0.0011433986443862773
0.482328125,-0.0011434337860275132
0.482359375,-0.001144592985998831
0.48239062499999996,-0.0011447038249777636
0.482421875,-0.0011447635425781838
0.482453125,-0.0011448272886350613
0.48248437499999997,-0.0011449167940203592
0.482515625,-0.001145021601799745
0.482546875,-0.0011441135982745987
0.48257812499999997,-0.001144169163925672
0.482609375,-0.001144271121135014
0.482640625,-0.0011443333947168816
0.482671875,-0.001144443258268582
0.482703125,-0.0011445215051957627
0.482734375,-0.00114461225827351
0.482765625,-0.001144692275436822
0.482796875,-0.0011448112845415456
0.48282812499999994,-0.0011448345249998534
0.482859375,-0.0011449636717958747
0.482890625,-0.0011450264697862866
0.48292187499999994,-0.0011451319085754516
0.482953125,-0.0011451977099116162
0.482984375,-0.0011463219573885353
0.48301562499999995,-0.0011464034054564434
0.483046875,-0.0011464822431937471
0.483078125,-0.0011465611237701859
0.48310937499999995,-0.0011466672802355887
0.483140625,-0.0011467422779892975
0.48317187500000003,-0.0011458040349496684
0.48320312499999996,-0.0011459214436101359
0.483234375,-0.0011459600959078248
0.483265625,-0.0011460576767303166
0.48329687499999996,-0.0011461500923238485
0.483328125,-0.0011462335841181809
0.483359375,-0.0011463216746829819
0.48339062499999996,-0.0011463993468436504
0.483421875,-0.001146486169066721
0.483453125,-0.0011465428384408172
0.48348437499999997,-0.0011466380282679836
0.483515625,-0.0011467328289659837
0.483546875,-0.0011468209629404771
0.48357812499999997,-0.0011469115329626953
0.483609375,-0.0011480103065246439
0.483640625,-0.0011480997145782643
0.483671875,-0.001148198377777479
0.483703125,-0.0011482538169609452
0.483734375,-0.0011483511771930438
0.483765625,-0.0011484465847341266
0.483796875,-0.0011475067409439585
0.48382812499999994,-0.0011475703407601567
0.483859375,-0.0011476489846516669
0.483890625,-0.0011477297044660065
0.48392187499999995,-0.0011478256253656255
0.483953125,-0.001147916775502432
0.483984375,-0.001147990302314432
0.48401562499999995,-0.001148068909811159
0.484046875,-0.0011481392237128185
0.484078125,-0.0011482250193063162
0.48410937499999995,-0.001148300082849267
0.484140625,-0.0011484133888405718
0.48417187500000003,-0.0011485062341816676
0.48420312499999996,-0.0011485861628405952
0.484234375,-0.0011496852707350014
0.484265625,-0.0011497502995118647
0.48429687499999996,-0.001149845773593082
0.484328125,-0.0011499065966928818
0.484359375,-0.0011500013095716854
0.48439062499999996,-0.0011500850083936281
0.484421875,-0.0011501782126487892
0.484453125,-0.0011492174393753565
0.48448437499999997,-0.0011493118109879505
0.484515625,-0.0011493906153393976
0.484546875,-0.0011494587671888531
0.48457812499999997,-0.0011495500401359146
0.484609375,-0.0011496201687395957
0.484640625,-0.0011497115827254628
0.484671875,-0.0011497886429263499
0.484703125,-0.0011498681942085365
0.484734375,-0.0011499558235394877
0.484765625,-0.0011500247672938183
0.484796875,-0.0011501206446933795
0.48482812499999994,-0.0011501935958242102
0.484859375,-0.0011513003843358557
0.484890625,-0.0011513677399839911
0.48492187499999995,-0.0011514523021065246
0.484953125,-0.0011515351891279724
0.484984375,-0.0011516127780828167
0.48501562499999995,-0.0011516862502479047
0.485046875,-0.0011517689471683273
0.485078125,-0.0011508150267585948
0.48510937499999995,-0.0011509158575592204
0.485140625,-0.001151003288270419
0.48517187500000003,-0.0011510761150264545
0.48520312499999996,-0.001151149200644415
0.485234375,-0.0011512230344135552
0.485265625,-0.0011512963057301526
0.48529687499999996,-0.0011513811063434201
0.485328125,-0.0011514741736668097
0.485359375,-0.001151537097252582
0.48539062499999996,-0.0011516013219217969
0.485421875,-0.001151665759389131
0.485453125,-0.0011517712680627831
0.48548437499999997,-0.0011528532033418595
0.485515625,-0.0011529364590506797
0.485546875,-0.0011530230991252596
0.48557812499999997,-0.0011531177505637313
0.485609375,-0.0011531786907563527
0.485640625,-0.0011532715808883556
0.485671875,-0.0011533173531127101
0.485703125,-0.001152391427052528
0.48573437499999994,-0.001152459713635312
0.485765625,-0.001152549535672849
0.485796875,-0.00115260409652463
0.48582812499999994,-0.0011527067136966537
0.485859375,-0.001152782075770048
0.485890625,-0.0011528582635724899
0.48592187499999995,-0.001152927262399045
0.485953125,-0.0011530098571575706
0.485984375,-0.001153082279456416
0.48601562499999995,-0.0011531531012713564
0.486046875,-0.0011532240621291226
0.486078125,-0.001153291262588535
0.48610937499999995,-0.0011544208940722708
0.486140625,-0.001154499164991163
0.48617187500000003,-0.001154560749761148
0.48620312499999996,-0.0011546129211980893
0.486234375,-0.0011547084311968464
0.486265625,-0.0011547833814978606
0.48629687499999996,-0.001154880357087041
0.486328125,-0.001153907800151975
0.486359375,-0.0011539686113033881
0.48639062499999997,-0.0011540534819148504
0.486421875,-0.001154127873852967
0.486453125,-0.001154202141914841
0.48648437499999997,-0.0011542958881683857
0.486515625,-0.0011543681361118122
0.486546875,-0.0011544339433244566
0.486578125,-0.001154522246674665
0.486609375,-0.0011545470739237895
0.486640625,-0.0011546364296501008
0.486671875,-0.0011547232749720623
0.486703125,-0.0011547918570927948
0.486734375,-0.0011558909650657076
0.486765625,-0.0011559740810569638
0.486796875,-0.0011560330448593947
0.48682812499999994,-0.001156128659278742
0.486859375,-0.0011561968959209051
0.486890625,-0.001156233713900466
0.48692187499999995,-0.0011563128254478763
0.486953125,-0.0011554027032115582
0.486984375,-0.0011554540360859122
0.48701562499999995,-0.0011555160555171626
0.487046875,-0.0011555996746640124
0.48707812500000003,-0.0011556592544945746
0.48710937499999996,-0.0011557187873356967
0.487140625,-0.0011557952261117
0.48717187500000003,-0.0011558771972023998
0.48720312499999996,-0.0011559603211909741
0.487234375,-0.0011560469295781792
0.487265625,-0.0011561160036162796
0.48729687499999996,-0.0011561819373768559
0.487328125,-0.00115624583443414
0.487359375,-0.0011573345892715303
0.48739062499999997,-0.001157400338964075
0.487421875,-0.0011575032985381428
0.487453125,-0.0011575565827372722
0.48748437499999997,-0.0011576376049867304
0.487515625,-0.0011576443753164023
0.487546875,-0.0011577589238147626
0.487578125,-0.0011567809440877763
0.487609375,-0.0011568587903234562
0.487640625,-0.0011569443362124468
0.487671875,-0.001157007842358497
0.487703125,-0.0011570991065804823
0.487734375,-0.0011571714024069257
0.487765625,-0.0011572007978059295
0.487796875,-0.0011572891346821462
0.48782812499999995,-0.0011573453747326518
0.487859375,-0.0011574167371875832
0.487890625,-0.001157478292026587
0.48792187499999995,-0.0011575644574472535
0.487953125,-0.0011576434515742431
0.487984375,-0.001158705606326138
0.48801562499999995,-0.0011587645908337565
0.488046875,-0.0011588578903554275
0.48807812500000003,-0.001158946106044216
0.48810937499999996,-0.0011589969341010628
0.488140625,-0.001159080018193634
0.48817187500000003,-0.0011590903996485588
0.48820312499999996,-0.0011581628057556262
0.488234375,-0.0011582086313531234
0.488265625,-0.0011583121767994586
0.48829687499999996,-0.001158409070580159
0.488328125,-0.0011584470458784676
0.488359375,-0.0011585210785638803
0.48839062499999997,-0.0011585549738291137
0.488421875,-0.0011586772424758418
0.488453125,-0.0011586565713582117
0.48848437499999997,-0.0011587868288120695
0.488515625,-0.0011588415960693543
0.488546875,-0.0011588923602213683
0.488578125,-0.0011589824331093013
0.488609375,-0.0011589810306186152
0.488640625,-0.0011600910743485224
0.488671875,-0.0011602426941018304
0.488703125,-0.0011602355698098823
0.488734375,-0.0011603075068698232
0.488765625,-0.001160367124207154
0.488796875,-0.0011604891698804264
0.48882812499999995,-0.0011594807395878606
0.488859375,-0.0011595326581835888
0.488890625,-0.001159612066436104
0.48892187499999995,-0.0011596767789586807
0.488953125,-0.001159711754130148
0.488984375,-0.0011598430928800654
0.48901562499999995,-0.0011599326966988746
0.489046875,-0.0011599846198135505
0.48907812500000003,-0.0011600076503353526
0.48910937499999996,-0.0011600042709011271
0.489140625,-0.0011601270543212389
0.48917187500000003,-0.0011601363474636889
0.48920312499999996,-0.0011602987404142687
0.489234375,-0.0011602977385232749
0.489265625,-0.0011613551537588834
0.48929687499999996,-0.0011614708199331539
0.489328125,-0.0011615369171142642
0.489359375,-0.0011615628789820726
0.48939062499999997,-0.0011616486343773297
0.489421875,-0.001161668391627367
0.489453125,-0.0011607320204585977
0.48948437499999997,-0.0011608295456238538
0.489515625,-0.0011607862992970425
0.489546875,-0.001160937529709756
0.489578125,-0.0011609759752527551
0.489609375,-0.0011609734202891395
0.489640625,-0.0011611147241834124
0.489671875,-0.0011611010096014979
0.489703125,-0.0011612789602324647
0.489734375,-0.0011612849060657626
0.489765625,-0.0011613827486541412
0.489796875,-0.00116135430476276
0.48982812499999995,-0.0011614110327756028
0.489859375,-0.0011615521189267744
0.489890625,-0.0011626464139640885
0.48992187499999995,-0.0011626755079063786
0.489953125,-0.0011627440705451464
0.489984375,-0.0011627561592974858
0.49001562499999995,-0.0011628415830626654
0.490046875,-0.0011628109016168925
0.49007812500000003,-0.0011619306064723778
0.49010937499999996,-0.0011619856437937934
0.490140625,-0.0011619761630103712
0.49017187500000003,-0.0011620180343424602
0.49020312499999996,-0.0011621544207308307
0.490234375,-0.0011621959608902471
0.490265625,-0.0011622466966193512
0.49029687499999997,-0.001162332262203053
0.490328125,-0.001162385850493497
0.490359375,-0.0011624301209848184
0.49039062499999997,-0.00116249970201502
0.490421875,-0.0011625572389540526
0.490453125,-0.001162620676938203
0.490484375,-0.0011626106273651543
0.490515625,-0.001163808010513863
0.490546875,-0.0011638177014322224
0.490578125,-0.0011638944452720887
0.490609375,-0.0011638967520858912
0.490640625,-0.001164044947622754
0.490671875,-0.0011639995283823645
0.490703125,-0.0011630683199138694
0.490734375,-0.0011631091421969095
0.490765625,-0.001163134514866479
0.490796875,-0.0011631709409511207
0.49082812499999995,-0.0011632233234354916
0.490859375,-0.0011633125343105538
0.490890625,-0.0011634045879915927
0.49092187499999995,-0.0011633939207070856
0.490953125,-0.0011634484628385774
0.49098437500000003,-0.0011635109399152146
0.49101562499999996,-0.001163610630008416
0.491046875,-0.001163642065260137
0.49107812500000003,-0.0011637459432919245
0.49110937499999996,-0.00116370270312776
0.491140625,-0.001164786189031583
0.49117187500000004,-0.0011648214255092493
0.49120312499999996,-0.0011649051332197902
0.491234375,-0.0011649727873904864
0.491265625,-0.0011649927687997427
0.49129687499999997,-0.0011650597444509553
0.491328125,-0.0011640592994534432
0.491359375,-0.001164084010925874
0.49139062499999997,-0.0011641992626074613
0.491421875,-0.001164214839600143
0.491453125,-0.001164318098890997
0.491484375,-0.0011643407930639546
0.491515625,-0.001164406450590419
0.491546875,-0.001164438739543694
0.491578125,-0.0011645469942086623
0.491609375,-0.0011646043636871495
0.491640625,-0.0011646093479483755
0.491671875,-0.0011646489572920207
0.491703125,-0.0011646442071424554
0.49173437499999995,-0.0011647363293251917
0.491765625,-0.001165803557144733
0.491796875,-0.0011658527891110562
0.49182812499999995,-0.0011659462408760285
0.491859375,-0.0011659742703137022
0.491890625,-0.0011659992841047129
0.49192187499999995,-0.0011660543244369909
0.491953125,-0.0011650716099013275
0.49198437500000003,-0.0011651827514068541
0.49201562499999996,-0.0011652255022365152
0.492046875,-0.0011652728670366597
0.49207812500000003,-0.0011652912831271317
0.49210937499999996,-0.0011653469577587103
0.492140625,-0.0011653934134046653
0.49217187500000004,-0.0011654249824994758
0.49220312499999996,-0.0011654383106404556
0.492234375,-0.0011654902216580304
0.492265625,-0.0011655500940881483
0.49229687499999997,-0.001165573594655793
0.492328125,-0.0011656578185785457
0.492359375,-0.0011657178194141651
0.49239062499999997,-0.0011667718005440655
0.492421875,-0.00116680615927902
0.492453125,-0.0011668351186585185
0.492484375,-0.0011668698073987183
0.492515625,-0.0011669150318529692
0.492546875,-0.0011669914590198213
0.492578125,-0.0011659943001013362
0.492609375,-0.0011660658324798984
0.492640625,-0.0011660494364964594
0.492671875,-0.0011661637401958816
0.492703125,-0.0011662058550958448
0.492734375,-0.0011662248911509174
0.492765625,-0.0011662673742214857
0.492796875,-0.001166283065896792
0.49282812499999995,-0.0011663426829938706
0.492859375,-0.0011664137610477993
0.492890625,-0.0011664554616764924
0.49292187499999995,-0.0011664957311332685
0.492953125,-0.001166533063078297
0.49298437500000003,-0.0011665829248542411
0.49301562499999996,-0.0011676454711033596
0.493046875,-0.0011676749347613036
0.49307812500000003,-0.001167721310306083
0.49310937499999996,-0.0011677618399519862
0.493140625,-0.0011677894447211165
0.49317187500000004,-0.0011678333466546356
0.49320312499999996,-0.001166863095102104
0.493234375,-0.0011669018214499269
0.493265625,-0.0011669354677732446
0.49329687499999997,-0.0011670039517028968
0.493328125,-0.0011670212592306758
0.493359375,-0.0011670718311328626
0.49339062499999997,-0.0011671169055553418
0.493421875,-0.0011671096794554359
0.493453125,-0.0011671942698119123
0.493484375,-0.001167240714388798
0.493515625,-0.0011672351379028653
0.493546875,-0.0011672904156039138
0.493578125,-0.0011673328524491322
0.493609375,-0.0011673672453825987
0.493640625,-0.0011684401471093592
0.493671875,-0.001168463380761195
0.493703125,-0.0011685174854714903
0.493734375,-0.001168531851561093
0.493765625,-0.001168593606647235
0.493796875,-0.00116863983865189
0.49382812499999995,-0.0011676180796582614
0.493859375,-0.001167651588792118
0.493890625,-0.0011677200636361976
0.49392187499999995,-0.0011677307912386845
0.493953125,-0.0011677793261133454
0.49398437500000003,-0.0011678567237718984
0.49401562499999996,-0.0011678483598586906
0.494046875,-0.0011679112243316789
0.49407812500000003,-0.0011679363196223508
0.49410937499999996,-0.0011679445043627779
0.494140625,-0.0011679978485807513
0.49417187500000004,-0.0011680406731842743
0.49420312499999997,-0.0011680897650028776
0.494234375,-0.0011681219141043697
0.494265625,-0.001169157363945128
0.49429687499999997,-0.0011692063185310478
0.494328125,-0.0011692038633599536
0.494359375,-0.001169274047486131
0.494390625,-0.001169294422450902
0.494421875,-0.0011693268930638365
0.494453125,-0.0011693499264458507
0.494484375,-0.0011683802909005572
0.494515625,-0.0011684073602777761
0.494546875,-0.001168440062540313
0.494578125,-0.0011684582235248
0.494609375,-0.001168512433397828
0.494640625,-0.0011685395279858596
0.494671875,-0.001168607232947691
0.494703125,-0.0011686108319111654
0.494734375,-0.0011686336599895722
0.494765625,-0.0011687298341783309
0.494796875,-0.0011687022035090713
0.49482812499999995,-0.001168730933447347
0.494859375,-0.0011687883931181878
0.49489062500000003,-0.0011698258579942028
0.49492187499999996,-0.001169849042261778
0.494953125,-0.001169881465312314
0.49498437500000003,-0.001169910177097798
0.49501562499999996,-0.0011699359415309196
0.495046875,-0.0011699756049966398
0.49507812500000004,-0.0011700050917606425
0.49510937499999996,-0.0011690323687007995
0.495140625,-0.0011690502708589373
0.49517187500000004,-0.0011690972988677995
0.49520312499999997,-0.0011690992545934503
0.495234375,-0.0011691278067171296
0.495265625,-0.001169181721954335
0.49529687499999997,-0.001169195929957366
0.495328125,-0.001169248488744154
0.495359375,-0.0011692491003388317
0.495390625,-0.0011692788673191915
0.495421875,-0.001169305638231019
0.495453125,-0.001169319512641806
0.495484375,-0.0011693522481621352
0.495515625,-0.0011704350272585193
0.495546875,-0.0011704188895207135
0.495578125,-0.0011704806030455456
0.495609375,-0.0011704826036664576
0.495640625,-0.0011705088907093125
0.495671875,-0.0011705458890659756
0.495703125,-0.0011705657546528178
0.49573437499999995,-0.001169569908135229
0.495765625,-0.0011696083585837902
0.495796875,-0.0011696225041880337
0.49582812499999995,-0.001169678251342017
0.495859375,-0.0011696718980023224
0.49589062500000003,-0.0011696960732568151
0.49592187499999996,-0.0011697350618737334
0.495953125,-0.0011697412677919364
0.49598437500000003,-0.001169781812610217
0.49601562499999996,-0.0011698084655865637
0.496046875,-0.0011698188277926777
0.49607812500000004,-0.0011698493969382814
0.49610937499999996,-0.0011698956373649289
0.496140625,-0.0011709205572237244
0.49617187500000004,-0.0011709449166339495
0.49620312499999997,-0.0011710041598756438
0.496234375,-0.0011709919379077824
0.496265625,-0.001171038340201852
0.49629687499999997,-0.001171037951548444
0.496328125,-0.0011710647237966818
0.496359375,-0.0011700615274352344
0.496390625,-0.0011700961831847614
0.496421875,-0.0011701263145386595
0.496453125,-0.0011701371756007925
0.496484375,-0.0011701681501770783
0.496515625,-0.0011701814428155682
0.496546875,-0.0011701835124382429
0.496578125,-0.0011702048013283173
0.496609375,-0.0011702473180188883
0.496640625,-0.0011702713821998556
0.496671875,-0.0011702804653937748
0.496703125,-0.0011703125549603413
0.496734375,-0.0011703180072355351
0.496765625,-0.0011713724859371832
0.496796875,-0.0011714122245958664
0.49682812499999995,-0.0011714130674076034
0.496859375,-0.0011714382373553128
0.49689062500000003,-0.0011714460809252036
0.49692187499999996,-0.0011714634905165972
0.496953125,-0.001171497907097755
0.49698437500000003,-0.0011704328255120883
0.49701562499999996,-0.0011704784869850382
0.497046875,-0.001170514076867718
0.49707812500000004,-0.0011704944888156557
0.49710937499999996,-0.0011705605911251846
0.497140625,-0.001170589538900313
0.49717187500000004,-0.0011705730382702562
0.49720312499999997,-0.0011706096939794047
0.497234375,-0.0011706599273217794
0.497265625,-0.0011706094411461643
0.49729687499999997,-0.0011706731374259982
0.497328125,-0.001170658984202537
0.497359375,-0.0011707070588231686
0.497390625,-0.0011706952495432466
0.497421875,-0.0011717400994287475
0.497453125,-0.001171725198954636
0.497484375,-0.001171754587347515
0.497515625,-0.001171757916512757
0.497546875,-0.0011718292911334013
0.497578125,-0.001171829103413763
0.497609375,-0.0011707843865521664
0.497640625,-0.0011708545862051875
0.497671875,-0.001170865480106087
0.497703125,-0.0011708841111171542
0.497734375,-0.0011708642000599345
0.497765625,-0.0011708669258783042
0.497796875,-0.001170922782490355
0.49782812499999995,-0.0011708809884581478
0.497859375,-0.0011708971394002315
0.49789062500000003,-0.001170991569210654
0.49792187499999996,-0.0011709951390045034
0.497953125,-0.0011710125605492727
0.49798437500000003,-0.001171030950266029
0.49801562499999996,-0.001171025860255026
0.498046875,-0.0011720308180692418
0.49807812500000004,-0.0011720247511270432
0.49810937499999997,-0.0011720699780491811
0.498140625,-0.0011720542187243915
0.49817187500000004,-0.001172026753746537
0.49820312499999997,-0.0011720597605319703
0.498234375,-0.0011710636099770688
0.498265625,-0.0011710986195856976
0.498296875,-0.0011710710008575945
0.498328125,-0.0011711081427255715
0.498359375,-0.0011711469159191995
0.498390625,-0.001171097270872938
0.498421875,-0.001171137276758022
0.498453125,-0.0011710965774261936
0.498484375,-0.0011711467759718264
0.498515625,-0.001171151497378807
0.498546875,-0.0011711855914956076
0.498578125,-0.0011712199896502795
0.498609375,-0.0011711589308488965
0.498640625,-0.0011712098948966007
0.498671875,-0.001172224333295481
0.498703125,-0.0011722173133196442
0.498734375,-0.0011723020817377902
0.498765625,-0.001172317109174384
0.49879687500000003,-0.0011722874342584774
0.49882812499999996,-0.001172325501407407
0.498859375,-0.001171191053595949
0.49889062500000003,-0.0011712907670733685
0.49892187499999996,-0.0011711980221709231
0.498953125,-0.001171232766902168
0.49898437500000004,-0.0011713204187203188
0.49901562499999996,-0.0011712839729599162
0.499046875,-0.001171305727493445
0.49907812500000004,-0.0011713553965218768
0.49910937499999997,-0.0011712942565721696
0.499140625,-0.001171331980445972
0.49917187500000004,-0.001171291387935182
0.49920312499999997,-0.001171298890254066
0.499234375,-0.0011712781481180504
0.499265625,-0.0011714037160240262
0.499296875,-0.0011723572541763316
0.499328125,-0.0011723646540379926
0.499359375,-0.0011724380973824472
0.499390625,-0.0011722764890622697
0.499421875,-0.0011723503961160314
0.499453125,-0.0011722531927645038
0.499484375,-0.0011713595210838118
0.499515625,-0.0011713987381282293
0.499546875,-0.0011712960784508036
0.499578125,-0.001171392962880484
0.499609375,-0.0011713340833161556
0.499640625,-0.0011713619614085458
0.499671875,-0.001171397086341279
0.499703125,-0.001171368388560308
0.499734375,-0.0011713724530078018
0.499765625,-0.0011714167539122189
0.49979687500000003,-0.0011713752983401604
0.49982812499999996,-0.0011714202852880495
0.499859375,-0.0011714713595201778
0.49989062500000003,-0.001171499447135356
0.49992187499999996,-0.0011724903137134285
0.499953125,-0.0011723933834056274
0.49998437500000004,-0.0011724252080040423
0.5000156250000001,-0.0011723726471884119
0.500046875,-0.0011724242507305735
0.5000781249999999,-0.0011724119711993344
0.5001093750000001,-0.001171364894818873
0.500140625,-0.0011713561205381195
0.5001718749999999,-0.001171407688351743
0.5002031250000001,-0.0011714942855855434
0.500234375,-0.0011714281000156576
0.5002656249999999,-0.0011713153755167627
0.5002968750000001,-0.0011714251829546898
0.500328125,-0.0011713402783031374
0.5003593749999999,-0.0011713616964330875
0.5003906250000001,-0.0011714233042016478
0.500421875,-0.001171242785025839
0.5004531249999999,-0.0011713795288642928
0.500484375,-0.0011712805693806505
0.500515625,-0.0011713716531251833
0.500546875,-0.0011724004973611007
0.500578125,-0.0011723797775775105
0.500609375,-0.0011723426663769049
0.500640625,-0.001172361997812607
0.500671875,-0.001172283519351086
0.500703125,-0.001172336555255421
0.500734375,-0.0011712623593116492
0.500765625,-0.0011712937122712735
0.500796875,-0.0011713144396915606
0.500828125,-0.0011713437315655079
0.500859375,-0.0011712836858399772
0.500890625,-0.0011712712879990012
0.500921875,-0.0011713854847471283
0.500953125,-0.001171312686210714
0.500984375,-0.0011713624381275572
0.501015625,-0.0011712817343134396
0.501046875,-0.0011713109551339598
0.501078125,-0.00117124867515727
0.501109375,-0.0011712927549315869
0.501140625,-0.001171248221825287
0.501171875,-0.001172254426073327
0.501203125,-0.0011722550979991683
0.501234375,-0.001172259520422582
0.501265625,-0.0011722642622543494
0.501296875,-0.0011721913710773038
0.501328125,-0.0011722669483197681
0.501359375,-0.0011711358999075341
0.501390625,-0.0011711163896907656
0.501421875,-0.001171198571961199
0.501453125,-0.0011711502943929433
0.501484375,-0.0011711610135849496
0.501515625,-0.001171190244280633
0.5015468750000001,-0.001171125863664156
0.501578125,-0.0011711489092520871
0.5016093749999999,-0.0011711381295079898
0.5016406250000001,-0.0011711478729333757
0.501671875,-0.0011711070660914771
0.5017031249999999,-0.0011710754298090015
0.5017343750000001,-0.001171054994300591
0.501765625,-0.00117103910154559
0.5017968749999999,-0.0011720563100020356
0.5018281250000001,-0.001172076081654247
0.501859375,-0.0011720481630833751
0.5018906249999999,-0.0011721078139853222
0.5019218750000001,-0.0011720443192796415
0.501953125,-0.001172029619003527
0.5019843749999999,-0.001171006706536283
0.5020156250000001,-0.0011709523666201746
0.502046875,-0.001170982349847506
0.5020781249999999,-0.0011709263205407425
0.5021093750000001,-0.0011709156103029972
0.502140625,-0.0011709368307886228
0.5021718749999999,-0.0011709076263883775
0.5022031250000001,-0.001170881708760091
0.502234375,-0.0011708583716997303
0.5022656249999999,-0.0011708717355025863
0.5022968750000001,-0.001170853475953318
0.502328125,-0.0011708272348291138
0.5023593749999999,-0.0011708044710176183
0.5023906250000001,-0.001170808922469735
0.502421875,-0.00117183452161327
0.502453125,-0.0011718074035005077
0.502484375,-0.0011717720054798958
0.502515625,-0.0011717887175264757
0.502546875,-0.0011717642156995611
0.502578125,-0.0011717195364042837
0.502609375,-0.0011706543866029581
0.502640625,-0.0011706926917505744
0.502671875,-0.001170690890866681
0.502703125,-0.0011706093677462462
0.502734375,-0.0011706689345636623
0.502765625,-0.001170659816017168
0.502796875,-0.0011706091029692611
0.502828125,-0.0011705913834230003
0.502859375,-0.001170563931788722
0.502890625,-0.0011705359696787127
0.502921875,-0.0011705201148856648
0.502953125,-0.0011705489168435737
0.502984375,-0.001170506265905459
0.503015625,-0.0011704786952091636
0.503046875,-0.0011714701262049085
0.503078125,-0.00117146185837632
0.503109375,-0.0011714400369739891
0.503140625,-0.0011714173667002337
0.503171875,-0.0011714335640307244
0.503203125,-0.0011713947842971403
0.503234375,-0.0011713824648135265
0.503265625,-0.001170297983903154
0.503296875,-0.001170326967198057
0.503328125,-0.0011702689513322026
0.503359375,-0.0011702826381481748
0.503390625,-0.0011702593211200957
0.503421875,-0.0011702166281689283
0.5034531250000001,-0.0011702146184784379
0.503484375,-0.0011701194187284311
0.5035156249999999,-0.0011701788931146873
0.5035468750000001,-0.0011701527575860016
0.503578125,-0.0011700888563535294
0.5036093749999999,-0.0011700578166395081
0.5036406250000001,-0.001170108981917703
0.503671875,-0.0011710571563101485
0.5037031249999999,-0.0011710658444628527
0.5037343750000001,-0.0011710393519603138
0.503765625,-0.0011709744551931384
0.5037968749999999,-0.0011709639107057024
0.5038281250000001,-0.0011709650525488294
0.503859375,-0.001170946311899724
0.5038906249999999,-0.0011698873424587919
0.5039218750000001,-0.0011698602136668498
0.503953125,-0.001169838529911059
0.5039843749999999,-0.001169821797017613
0.5040156250000001,-0.0011697906655061471
0.504046875,-0.0011697370134143223
0.5040781249999999,-0.0011697088849740508
0.5041093750000001,-0.0011697048751623806
0.504140625,-0.0011696826218528522
0.5041718749999999,-0.0011696589381338454
0.5042031250000001,-0.0011696349161612121
0.504234375,-0.0011696117635853487
0.5042656249999999,-0.0011695537414963542
0.5042968750000001,-0.0011705789340410028
0.504328125,-0.001170548573050545
0.5043593749999999,-0.0011705370306610424
0.5043906250000001,-0.001170478528533421
0.504421875,-0.0011704604814014863
0.504453125,-0.0011704552007152716
0.504484375,-0.0011704113431316408
0.504515625,-0.001169333550572721
0.504546875,-0.0011693397321557372
0.504578125,-0.0011692930114127129
0.504609375,-0.001169315655683463
0.504640625,-0.0011692518299187896
0.504671875,-0.001169257554525259
0.504703125,-0.0011691761591218694
0.504734375,-0.001169195869198017
0.504765625,-0.0011691545995018218
0.504796875,-0.00116913322339314
0.504828125,-0.0011690718144487244
0.504859375,-0.0011690513611921846
0.504890625,-0.0011690051867823126
0.504921875,-0.0011700308149125427
0.504953125,-0.0011699976298530576
0.504984375,-0.001169949787330253
0.505015625,-0.0011699111378827426
0.505046875,-0.0011699010314494482
0.505078125,-0.001169841053253469
0.505109375,-0.001169831696957415
0.505140625,-0.0011687645056882925
0.505171875,-0.0011687594261791945
0.505203125,-0.0011687173283970384
0.505234375,-0.001168672226814882
0.505265625,-0.0011686304309807133
0.505296875,-0.0011686106541819383
0.505328125,-0.0011685875156604991
0.505359375,-0.001168540485237457
0.505390625,-0.001168510263676599
0.505421875,-0.0011684880526889874
0.5054531250000001,-0.0011684660287101592
0.505484375,-0.001168408062750724
0.505515625,-0.0011683980998070456
0.5055468750000001,-0.0011693713703097575
0.505578125,-0.0011693515758618572
0.5056093749999999,-0.0011693095602935688
0.5056406250000001,-0.0011693203154250417
0.505671875,-0.0011692461403317728
0.5057031249999999,-0.0011692011128355759
0.5057343750000001,-0.0011691413854775547
0.505765625,-0.001168106991136987
0.5057968749999999,-0.0011680789060201993
0.5058281250000001,-0.0011680143552380215
0.505859375,-0.001168013343990193
0.5058906249999999,-0.0011680076486082283
0.5059218750000001,-0.0011679516448748553
0.505953125,-0.0011679041176505048
0.5059843749999999,-0.001167879846832566
0.5060156250000001,-0.0011678257215377782
0.506046875,-0.0011677837196636953
0.5060781249999999,-0.0011677617549254934
0.5061093750000001,-0.001167717958302554
0.506140625,-0.0011677123223539088
0.5061718749999999,-0.001167649696568615
0.5062031250000001,-0.001168625186996862
0.506234375,-0.001168612929701822
0.5062656249999999,-0.001168555048394998
0.5062968750000001,-0.001168535223324857
0.506328125,-0.001168498299662972
0.506359375,-0.001168448899294152
0.5063906250000001,-0.001167376521294644
0.506421875,-0.0011673601030378136
0.506453125,-0.001167300511766757
0.506484375,-0.0011672881462851878
0.506515625,-0.0011672159652708555
0.506546875,-0.001167211482254668
0.506578125,-0.0011671685449425803
0.506609375,-0.0011671518570863376
0.506640625,-0.0011670644432781804
0.506671875,-0.0011670015823909419
0.506703125,-0.0011669885191216423
0.506734375,-0.0011669539109996907
0.506765625,-0.0011669202998788389
0.506796875,-0.001166831232876163
0.506828125,-0.0011678290350143061
0.506859375,-0.0011678097252741798
0.506890625,-0.001167780773437703
0.506921875,-0.0011677870308516372
0.506953125,-0.0011677119941098449
0.506984375,-0.0011676356659583442
0.507015625,-0.0011665398981547184
0.507046875,-0.0011665516839415371
0.507078125,-0.0011665352123072376
0.507109375,-0.001166457714288173
0.507140625,-0.0011664311109207681
0.507171875,-0.0011663372985605616
0.507203125,-0.0011663523357415759
0.507234375,-0.001166276114803716
0.507265625,-0.001166221694907786
0.507296875,-0.0011662147580600926
0.507328125,-0.0011661538849216252
0.5073593750000001,-0.0011661024792395808
0.507390625,-0.001166042237705417
0.507421875,-0.0011660113348802084
0.5074531250000001,-0.0011670318730486948
0.507484375,-0.001166949627032579
0.507515625,-0.0011668939347329252
0.5075468750000001,-0.0011668699402466315
0.507578125,-0.001166845588880104
0.5076093749999999,-0.0011667369182943414
0.5076406250000001,-0.0011657122332922945
0.507671875,-0.0011656449338065533
0.5077031249999999,-0.001165639513790409
0.5077343750000001,-0.0011655304255129145
0.507765625,-0.0011655023227168382
0.5077968749999999,-0.0011654302956943668
0.5078281250000001,-0.0011654350373220893
0.507859375,-0.001165382219712588
0.5078906249999999,-0.0011653322970354985
0.5079218750000001,-0.001165288907946413
0.507953125,-0.0011652610854065298
0.5079843749999999,-0.0011651377085321393
0.5080156250000001,-0.001165194749715874
0.508046875,-0.0011650739923062883
0.5080781249999999,-0.0011660917277978508
0.5081093750000001,-0.001166019026378154
0.508140625,-0.0011659453196454367
0.5081718749999999,-0.001165956402185711
0.5082031250000001,-0.0011658681924490572
0.508234375,-0.0011658186459122602
0.5082656249999999,-0.0011646897636293507
0.5082968750000001,-0.001164708612257169
0.508328125,-0.0011647237585912032
0.508359375,-0.0011646249790587884
0.5083906250000001,-0.0011645531634390874
0.508421875,-0.001164466365961847
0.508453125,-0.001164501585479913
0.508484375,-0.0011643499722917075
0.508515625,-0.0011643481412174292
0.508546875,-0.0011642918048963072
0.508578125,-0.0011643110789657518
0.508609375,-0.0011642361542939864
0.508640625,-0.0011641150889154794
0.508671875,-0.0011641242679822292
0.508703125,-0.0011651101642725578
0.508734375,-0.0011649621302601623
0.508765625,-0.0011649116562129705
0.508796875,-0.001164950790770558
0.508828125,-0.001164888721889093
0.508859375,-0.0011647744980285077
0.508890625,-0.001163699869382466
0.508921875,-0.001163676791824171
0.508953125,-0.0011636062866929586
0.508984375,-0.0011635483752553064
0.509015625,-0.0011634641593590636
0.509046875,-0.0011633807186898285
0.509078125,-0.00116346762228485
0.509109375,-0.0011633527997120738
0.509140625,-0.0011632926995082948
0.509171875,-0.0011632518977148787
0.509203125,-0.0011632470225548738
0.509234375,-0.0011631165855301231
0.509265625,-0.0011630497877013618
0.509296875,-0.0011630345314500787
0.509328125,-0.0011640266959615647
0.5093593750000001,-0.001163959309402822
0.509390625,-0.001163837158228681
0.509421875,-0.001163801280962093
0.5094531250000001,-0.001163772207223697
0.509484375,-0.0011637122940994574
0.509515625,-0.001162708304950695
0.5095468750000001,-0.0011625816189401797
0.509578125,-0.001162622284932975
0.5096093749999999,-0.0011624727584824829
0.5096406250000001,-0.0011623868688043007
0.509671875,-0.0011623699993223435
0.5097031249999999,-0.0011623631975433354
0.5097343750000001,-0.001162218188788089
0.509765625,-0.0011622046978070344
0.5097968749999999,-0.0011621631079726524
0.5098281250000001,-0.0011620968719711494
0.509859375,-0.0011621000588608946
0.5098906249999999,-0.0011619220499207855
0.5099218750000001,-0.001161863924769746
0.509953125,-0.0011628859768051114
0.5099843749999999,-0.001162869693214462
0.5100156250000001,-0.0011628006843740699
0.510046875,-0.00116276006149537
0.5100781249999999,-0.001162776155543166
0.5101093750000001,-0.0011626380484640597
0.510140625,-0.0011614891167187544
0.5101718749999999,-0.0011614089116795262
0.5102031250000001,-0.0011612649521108923
0.510234375,-0.0011613904625217067
0.510265625,-0.0011612669168067358
0.5102968750000001,-0.001161257079344745
0.510328125,-0.0011611054407204974
0.510359375,-0.0011611410722256396
0.5103906250000001,-0.0011609518019549334
0.510421875,-0.0011609925734323845
0.510453125,-0.0011609032632692237
0.510484375,-0.0011608483670449976
0.510515625,-0.0011607297719371454
0.510546875,-0.0011607651540236144
0.510578125,-0.001161689491804195
0.510609375,-0.0011616374712746444
0.510640625,-0.0011615659712330348
0.510671875,-0.00116153047351545
0.510703125,-0.0011613873944402789
0.510734375,-0.0011614519254848216
0.510765625,-0.0011602749724593867
0.510796875,-0.001160153356689314
0.510828125,-0.0011601246795563819
0.510859375,-0.0011600626140456857
0.510890625,-0.0011600525042434126
0.510921875,-0.001159943780239453
0.510953125,-0.0011598995931203573
0.510984375,-0.001159883916350725
0.511015625,-0.0011598034573103572
0.511046875,-0.0011597842651086196
0.511078125,-0.0011596735813401149
0.511109375,-0.0011595901446752876
0.511140625,-0.0011594858328706006
0.511171875,-0.0011594956065165071
0.511203125,-0.0011604051002382515
0.511234375,-0.0011603521832228847
0.5112656250000001,-0.0011602831078467851
0.511296875,-0.00116030158706016
0.511328125,-0.0011600815540612902
0.5113593750000001,-0.0011600974606891593
0.511390625,-0.0011590126706932796
0.511421875,-0.0011589306305263489
0.5114531250000001,-0.001158848505954574
0.511484375,-0.0011588976256162245
0.511515625,-0.001158762121071015
0.5115468750000001,-0.0011587294450413066
0.511578125,-0.0011586541232581002
0.5116093749999999,-0.0011585513278754497
0.5116406250000001,-0.0011584825578686148
0.511671875,-0.0011583952560517558
0.5117031249999999,-0.0011583727103188293
0.5117343750000001,-0.0011582463980781763
0.511765625,-0.0011581752513247778
0.5117968749999999,-0.0011581843661316385
0.5118281250000001,-0.0011590838066232317
0.511859375,-0.0011590579049042607
0.5118906249999999,-0.0011589325033715056
0.5119218750000001,-0.0011588838067439905
0.511953125,-0.0011588493196476313
0.5119843749999999,-0.0011588038353204377
0.5120156250000001,-0.0011586970923024402
0.512046875,-0.001157635678139056
0.5120781249999999,-0.0011575695143844905
0.5121093750000001,-0.0011574539257472594
0.512140625,-0.0011573731516466151
0.5121718749999999,-0.0011573105546902468
0.5122031250000001,-0.0011572543519557527
0.512234375,-0.0011572537024678864
0.512265625,-0.0011571697465144123
0.5122968750000001,-0.0011571008217049136
0.512328125,-0.0011569901036331126
0.512359375,-0.001156914291040416
0.5123906250000001,-0.001156855115318517
0.512421875,-0.001156823739100768
0.512453125,-0.0011577050660846189
0.512484375,-0.0011577390603233692
0.512515625,-0.0011575818057312018
0.512546875,-0.001157549407347823
0.512578125,-0.0011574739694617947
0.512609375,-0.0011573874218413216
0.512640625,-0.0011573311971965726
0.512671875,-0.001156212895667648
0.512703125,-0.0011561450381893726
0.512734375,-0.0011560855292595124
0.512765625,-0.0011560277521252202
0.512796875,-0.0011559687182308986
0.512828125,-0.0011558870499070936
0.512859375,-0.0011558078217288811
0.512890625,-0.001155731297523034
0.512921875,-0.0011556619778883004
0.512953125,-0.0011555654068232182
0.512984375,-0.0011554887791725907
0.513015625,-0.0011554569331398215
0.513046875,-0.0011554110231718692
0.513078125,-0.0011562872314777942
0.513109375,-0.001156276424177552
0.513140625,-0.001156194489827407
0.513171875,-0.001156077911407087
0.513203125,-0.0011560212055510416
0.513234375,-0.001155989562887004
0.5132656250000001,-0.0011558901869827866
0.513296875,-0.0011548062376529125
0.513328125,-0.001154688630581005
0.5133593750000001,-0.0011546335225369325
0.513390625,-0.0011545656529962714
0.513421875,-0.0011544869489206952
0.5134531250000001,-0.0011544337407419086
0.513484375,-0.0011543437667049863
0.5135156249999999,-0.0011542739170595576
0.5135468750000001,-0.0011542088936357803
0.513578125,-0.0011541367214105425
0.5136093749999999,-0.0011540725252282003
0.5136406250000001,-0.001153978931284036
0.513671875,-0.001153897075987495
0.5137031249999999,-0.0011548546849165647
0.5137343750000001,-0.0011547929035266094
0.513765625,-0.001154716732504557
0.5137968749999999,-0.0011546283873336977
0.5138281250000001,-0.001154567356908942
0.513859375,-0.0011544956800078887
0.5138906249999999,-0.0011543884618914375
0.5139218750000001,-0.0011533107518716251
0.513953125,-0.0011532362549062439
0.5139843749999999,-0.001153161432091647
0.5140156250000001,-0.00115309689536508
0.514046875,-0.0011530068858315867
0.5140781249999999,-0.0011529052301614898
0.5141093750000001,-0.0011528393712273363
0.514140625,-0.0011527517544727348
0.514171875,-0.001152695255033448
0.5142031250000001,-0.0011526003243091804
0.514234375,-0.0011525473088559446
0.514265625,-0.0011524841717399648
0.5142968750000001,-0.0011523877773611385
0.514328125,-0.001153311506561512
0.514359375,-0.0011532105113823896
0.5143906250000001,-0.0011531945862817486
0.514421875,-0.0011530893447432022
0.514453125,-0.001153027428813097
0.514484375,-0.0011529736106452235
0.514515625,-0.001152883083992473
0.514546875,-0.0011517725454601377
0.514578125,-0.001151691222456952
0.514609375,-0.0011516049161568453
0.514640625,-0.0011515131879873616
0.514671875,-0.0011514459310357841
0.514703125,-0.0011513665545453064
0.514734375,-0.001151305215295835
0.514765625,-0.0011512209077690072
0.514796875,-0.0011511313679329685
0.514828125,-0.0011510859530688977
0.514859375,-0.0011509799436761337
0.514890625,-0.0011508982279978333
0.514921875,-0.0011508186849928173
0.514953125,-0.0011517801462668717
0.514984375,-0.001151675141090741
0.515015625,-0.0011516123576687728
0.515046875,-0.001151541683500304
0.515078125,-0.0011514472913304943
0.515109375,-0.0011513432583713304
0.515140625,-0.0011512797277441998
0.5151718750000001,-0.0011501910596327242
0.515203125,-0.0011501055493716716
0.515234375,-0.0011500270047911307
0.5152656250000001,-0.001149939938465877
0.515296875,-0.001149875658622214
0.515328125,-0.001149785138566492
0.5153593750000001,-0.0011496982654155413
0.515390625,-0.0011496204945522434
0.515421875,-0.0011495523429396193
0.5154531250000001,-0.0011494414322968105
0.515484375,-0.0011493866033079336
0.515515625,-0.0011493041053230665
0.5155468750000001,-0.0011492159509742458
0.515578125,-0.0011501502903745742
0.5156093749999999,-0.0011500735120581543
0.5156406250000001,-0.0011499788244635212
0.515671875,-0.0011499360600475614
0.5157031249999999,-0.0011498460210167885
0.5157343750000001,-0.0011497670001070007
0.515765625,-0.0011496846453912211
0.5157968749999999,-0.001148571293928452
0.5158281250000001,-0.0011484815620889446
0.515859375,-0.0011484125571485163
0.5158906249999999,-0.001148328849802989
0.5159218750000001,-0.0011482259636425851
0.515953125,-0.001148144805245388
0.5159843749999999,-0.0011480950109508253
0.5160156250000001,-0.001147988465349685
0.516046875,-0.0011479022154044297
0.5160781249999999,-0.0011478329427780654
0.5161093750000001,-0.001147740034070685
0.516140625,-0.0011476301453454477
0.516171875,-0.001147567295625325
0.5162031250000001,-0.001147510289886515
0.516234375,-0.0011484541064282136
0.516265625,-0.001148339160217282
0.5162968750000001,-0.001148274381745383
0.516328125,-0.0011481893061656423
0.516359375,-0.0011480897942132001
0.5163906250000001,-0.0011479760406088828
0.516421875,-0.0011469180955046634
0.516453125,-0.0011468254955351587
0.516484375,-0.0011467461739918389
0.516515625,-0.001146670171165376
0.516546875,-0.0011465701891270885
0.516578125,-0.0011464674656823867
0.516609375,-0.0011464287479765328
0.516640625,-0.001146327751059939
0.516671875,-0.0011462156424721717
0.516703125,-0.0011461728554278336
0.516734375,-0.0011460689225145856
0.516765625,-0.0011460029221058848
0.516796875,-0.0011459219643121174
0.516828125,-0.001145791821153458
0.516859375,-0.0011467623366894705
0.516890625,-0.0011466341087128518
0.516921875,-0.0011465846399862228
0.516953125,-0.00114648963359483
0.516984375,-0.0011464366039319537
0.517015625,-0.0011462945715790887
0.517046875,-0.0011452277330427224
0.517078125,-0.0011451329117747322
0.517109375,-0.0011450428675131852
0.517140625,-0.0011449403017897847
0.5171718750000001,-0.0011448727657799376
0.517203125,-0.0011447323873218923
0.517234375,-0.0011447400385719078
0.5172656250000001,-0.0011446416250789904
0.517296875,-0.0011445243683849
0.517328125,-0.0011443831233395735
0.5173593750000001,-0.0011443359082749169
0.517390625,-0.0011442508582759428
0.517421875,-0.001144174577843611
0.5174531250000001,-0.0011440954583615826
0.517484375,-0.0011450554361588858
0.517515625,-0.0011449474897326714
0.5175468750000001,-0.0011448416639969067
0.517578125,-0.0011447599531044655
0.5176093749999999,-0.0011447190976678415
0.5176406250000001,-0.0011445880483377247
0.517671875,-0.0011434420021028263
0.5177031249999999,-0.0011433179400124893
0.5177343750000001,-0.0011432704172040578
0.517765625,-0.001143175264436802
0.5177968749999999,-0.0011431180498117852
0.5178281250000001,-0.0011430175859542258
0.517859375,-0.0011429411552241198
0.5178906249999999,-0.0011428268286899704
0.5179218750000001,-0.0011427992683518823
0.517953125,-0.001142718714161807
0.5179843749999999,-0.0011425852147366328
0.5180156250000001,-0.00114251347078239
0.518046875,-0.001142394049980476
0.518078125,-0.0011423426812612464
0.5181093750000001,-0.0011432530196089363
0.518140625,-0.0011431533090631649
0.518171875,-0.0011430947536703318
0.5182031250000001,-0.0011429666377460873
0.518234375,-0.0011429157073424637
0.518265625,-0.0011427529783550189
0.5182968750000001,-0.0011417227066126967
0.518328125,-0.0011415575665301853
0.518359375,-0.0011415069440035633
0.5183906250000001,-0.0011413667962326332
0.518421875,-0.0011413064614046384
0.518453125,-0.0011412169975985875
0.518484375,-0.0011411910796488359
0.518515625,-0.0011410818968653202
0.518546875,-0.0011410261268876704
0.518578125,-0.0011408797662732922
0.518609375,-0.00114078490488876
0.518640625,-0.0011406963380853688
0.518671875,-0.0011405866222102753
0.518703125,-0.001140502230536744
0.518734375,-0.0011414280382730166
0.518765625,-0.0011414642525813187
0.518796875,-0.0011413441185817094
0.518828125,-0.0011412121616673349
0.518859375,-0.0011410184776011606
0.518890625,-0.0011410321224843284
0.518921875,-0.0011398754115005197
0.518953125,-0.0011397022766150358
0.518984375,-0.0011396665853316418
0.519015625,-0.0011396408124016363
0.519046875,-0.001139529165637851
0.5190781250000001,-0.0011394775081245007
0.519109375,-0.0011393945822046683
0.519140625,-0.0011392228305240337
0.5191718750000001,-0.0011391924554517222
0.519203125,-0.001138985500545829
0.519234375,-0.0011389416080839765
0.5192656250000001,-0.0011389198763863337
0.519296875,-0.0011387696277204151
0.519328125,-0.001138671444510013
0.5193593750000001,-0.0011395962285414077
0.519390625,-0.0011393696679512996
0.519421875,-0.0011394424073900011
0.5194531250000001,-0.0011394361127268979
0.519484375,-0.0011392658692883223
0.519515625,-0.0011391958979356034
0.5195468750000001,-0.0011380483780045886
0.519578125,-0.0011379558938628687
0.5196093749999999,-0.001137842087302221
0.5196406250000001,-0.0011377220249895945
0.519671875,-0.0011376687324905835
0.5197031249999999,-0.0011375292989698749
0.5197343750000001,-0.0011374612136127796
0.519765625,-0.0011373590681826792
0.5197968749999999,-0.0011372976635495718
0.5198281250000001,-0.0011372169733909268
0.519859375,-0.0011371279984201954
0.5198906249999999,-0.0011369312681674612
0.5199218750000001,-0.0011370370837652452
0.519953125,-0.001136790436806881
0.5199843749999999,-0.0011377976170474022
0.5200156250000001,-0.0011376234154936576
0.520046875,-0.0011375476006297222
0.520078125,-0.0011374678826102935
0.5201093750000001,-0.0011373601053338844
0.520140625,-0.001137235393980772
0.520171875,-0.001136131707385503
0.5202031250000001,-0.001136003860036032
0.520234375,-0.0011359831047709212
0.520265625,-0.0011358167672133393
0.5202968750000001,-0.0011357737033369647
0.520328125,-0.0011356332560153934
0.520359375,-0.0011356596743948566
0.5203906250000001,-0.0011355372633123154
0.520421875,-0.001135504275563387
0.520453125,-0.001135314904444469
0.520484375,-0.001135238267667732
0.520515625,-0.0011350641169142334
0.520546875,-0.0011350322036563776
0.520578125,-0.0011348821594571734
0.520609375,-0.0011358304604756689
0.520640625,-0.0011357795999994563
0.520671875,-0.0011357396249740206
0.520703125,-0.0011355861742321158
0.520734375,-0.0011355416398915325
0.520765625,-0.0011354331150066552
0.520796875,-0.0011342585794807195
0.520828125,-0.0011342357828135752
0.520859375,-0.001134113267143154
0.520890625,-0.0011341106627368314
0.520921875,-0.0011339577016531294
0.520953125,-0.0011338133361221067
0.520984375,-0.0011338143557304559
0.521015625,-0.0011336053066088939
0.521046875,-0.0011335131278221791
0.5210781250000001,-0.0011334427593510388
0.521109375,-0.0011332953354386485
0.521140625,-0.0011332711793249697
0.5211718750000001,-0.0011331899057566222
0.521203125,-0.0011331356924393354
0.521234375,-0.0011339388349225835
0.5212656250000001,-0.0011339238102733504
0.521296875,-0.001133729359757113
0.521328125,-0.0011336771151654323
0.5213593750000001,-0.0011335246539293936
0.521390625,-0.0011334279024847113
0.521421875,-0.0011323826623163488
0.5214531250000001,-0.0011322653475201172
0.521484375,-0.0011321665907790615
0.521515625,-0.0011320888488949993
0.5215468750000001,-0.0011319737299507263
0.521578125,-0.0011319343970165388
0.5216093749999999,-0.0011318114746952934
0.5216406250000001,-0.0011316904029997354
0.521671875,-0.0011315820623949216
0.5217031249999999,-0.001131469419246113
0.5217343750000001,-0.001131418546078622
0.521765625,-0.001131248040488378
0.5217968749999999,-0.0011311650026590847
0.5218281250000001,-0.001131103138979822
0.521859375,-0.00113207269013018
0.5218906249999999,-0.0011319363602883062
0.5219218750000001,-0.001131871091107739
0.521953125,-0.0011317425477828588
0.521984375,-0.0011316527958710534
0.5220156250000001,-0.001131539236622743
0.522046875,-0.0011315107780272178
0.522078125,-0.001130318049867074
0.5221093750000001,-0.0011302309417715803
0.522140625,-0.0011301623843630731
0.522171875,-0.001130031350057889
0.5222031250000001,-0.0011299164817465401
0.522234375,-0.0011298683084659117
0.522265625,-0.0011297541870547295
0.5222968750000001,-0.0011296844760543961
0.522328125,-0.0011295537164483505
0.522359375,-0.0011294998828597427
0.5223906250000001,-0.0011293517587705679
0.522421875,-0.001129264663507129
0.522453125,-0.0011291516817078795
0.522484375,-0.0011300583506567777
0.522515625,-0.0011300334482002225
0.522546875,-0.0011299278439597105
0.522578125,-0.0011298065516606726
0.522609375,-0.0011297266410716655
0.522640625,-0.0011296254290764918
0.522671875,-0.0011294975307375547
0.522703125,-0.0011283522770396126
0.522734375,-0.0011282613891878193
0.522765625,-0.0011281734626072404
0.522796875,-0.0011281008518854857
0.522828125,-0.001127987222166768
0.522859375,-0.0011279058326531463
0.522890625,-0.001127793584537795
0.522921875,-0.0011277658807977084
0.522953125,-0.0011276190114984583
0.5229843750000001,-0.001127552309640567
0.523015625,-0.001127429470472334
0.523046875,-0.0011273148287188825
0.5230781250000001,-0.001127221598222851
0.523109375,-0.001128142245543133
0.523140625,-0.0011280548308293809
0.5231718750000001,-0.0011279151791477801
0.523203125,-0.0011278572716797094
0.523234375,-0.0011277489759492845
0.5232656250000001,-0.0011276762363842535
0.523296875,-0.0011275728380604894
0.523328125,-0.001126441978035006
0.5233593750000001,-0.0011263345502399574
0.523390625,-0.0011261881039761057
0.523421875,-0.0011260974728251605
0.5234531250000001,-0.0011260263560820619
0.523484375,-0.0011259086769562152
0.5235156249999999,-0.0011258484224451262
0.5235468750000001,-0.0011257647744933735
0.523578125,-0.0011256474123458385
0.5236093749999999,-0.0011255448801366988
0.5236406250000001,-0.00112546002893682
0.523671875,-0.0011253553678237938
0.5237031249999999,-0.001125250254122273
0.5237343750000001,-0.0011262190546734163
0.523765625,-0.0011260646147748035
0.5237968749999999,-0.0011259611964896318
0.5238281250000001,-0.0011258953604877386
0.523859375,-0.0011257762794563766
0.5238906249999999,-0.0011256920765526576
0.5239218750000001,-0.0011255891662219873
0.523953125,-0.0011244501815701816
0.523984375,-0.0011243792584464465
0.5240156250000001,-0.0011242698612190238
0.524046875,-0.0011242074249978237
0.524078125,-0.0011240868684239402
0.5241093750000001,-0.0011239929292585008
0.524140625,-0.001123894060524551
0.524171875,-0.0011237731940446707
0.5242031250000001,-0.0011236763494974697
0.524234375,-0.0011236028873330625
0.524265625,-0.0011235057941733906
0.5242968750000001,-0.0011234063789733878
0.524328125,-0.0011233376496061279
0.524359375,-0.0011242145568520143
0.5243906250000001,-0.0011241341492396265
0.524421875,-0.0011240316207349402
0.524453125,-0.001123938476792756
0.524484375,-0.0011238410930647022
0.524515625,-0.0011237603525573667
0.524546875,-0.0011236673934279483
0.524578125,-0.0011225270298663298
0.524609375,-0.001122416132176833
0.524640625,-0.0011222921066556119
0.524671875,-0.0011222497340241597
0.524703125,-0.0011221461596788024
0.524734375,-0.0011220467768294426
0.524765625,-0.0011219466184860874
0.524796875,-0.0011218477000010732
0.524828125,-0.0011217453637305946
0.524859375,-0.0011216310035428237
0.524890625,-0.0011215336968430703
0.524921875,-0.0011214474533609922
0.524953125,-0.0011213331753225989
0.5249843750000001,-0.0011222931686516446
0.525015625,-0.0011222079968896126
0.525046875,-0.001122089060227538
0.5250781250000001,-0.0011219909257272828
0.525109375,-0.001121878594013151
0.525140625,-0.0011217813848461919
0.5251718750000001,-0.0011216943379508786
0.525203125,-0.0011206033872045995
0.525234375,-0.0011204792156188428
0.5252656250000001,-0.0011203571152476194
0.525296875,-0.0011202769636515508
0.525328125,-0.0011201972660603438
0.5253593750000001,-0.0011200962221213848
0.525390625,-0.0011199891746879534
0.525421875,-0.0011198932338755269
0.5254531250000001,-0.0011198166828266798
0.525484375,-0.0011197094994919443
0.525515625,-0.0011196213942053154
0.5255468750000001,-0.0011195083749251586
0.525578125,-0.0011193824035068758
0.5256093749999999,-0.001120363383304901
0.5256406250000001,-0.001120215768900118
0.525671875,-0.0011201287165116813
0.5257031249999999,-0.0011200426615800285
0.5257343750000001,-0.0011199149476920633
0.525765625,-0.0011198486924275733
0.5257968749999999,-0.0011197485096465336
0.5258281250000001,-0.001118651365618832
0.525859375,-0.0011185457018405842
0.525890625,-0.0011184328248713543
0.5259218750000001,-0.0011183694971821714
0.525953125,-0.001118244058000921
0.525984375,-0.0011181829879177152
0.5260156250000001,-0.0011180668715355876
0.526046875,-0.0011179644350571838
0.526078125,-0.0011178671774790191
0.5261093750000001,-0.0011177557418249676
0.526140625,-0.001117640940250457
0.526171875,-0.0011175761971823697
0.5262031250000001,-0.0011175012674569385
0.526234375,-0.0011183806152014197
0.526265625,-0.0011182868094492815
0.5262968750000001,-0.0011182341623157538
0.526328125,-0.0011181122661581694
0.526359375,-0.0011180023709880527
0.5263906250000001,-0.0011179221625769453
0.526421875,-0.00111783716922563
0.526453125,-0.001116708253411619
0.526484375,-0.0011166109797052862
0.526515625,-0.0011165272959838199
0.526546875,-0.0011164541800992647
0.526578125,-0.0011163250188068533
0.526609375,-0.001116248430098478
0.526640625,-0.0011161178929005727
0.526671875,-0.001116019336511627
0.526703125,-0.0011159248202694955
0.526734375,-0.0011158358871272978
0.526765625,-0.0011157179083529645
0.526796875,-0.0011156446797733477
0.526828125,-0.0011155790895048812
0.526859375,-0.0011164890639866337
0.5268906250000001,-0.0011163684805583426
0.526921875,-0.001116311816460415
0.526953125,-0.0011161838087780374
0.5269843750000001,-0.0011160940294669963
0.527015625,-0.0011159960884279604
0.527046875,-0.0011158599040047568
0.5270781250000001,-0.0011147925899360409
0.527109375,-0.0011146845349510187
0.527140625,-0.0011145482358274686
0.5271718750000001,-0.001114465733379734
0.527203125,-0.0011143963046284927
0.527234375,-0.00111428130058569
0.5272656250000001,-0.0011142128852916003
0.527296875,-0.0011140920898067633
0.527328125,-0.0011140336544325502
0.5273593750000001,-0.0011139180324010248
0.527390625,-0.0011137883499975354
0.527421875,-0.0011137165704452473
0.5274531250000001,-0.0011136135052833215
0.527484375,-0.0011145679406278017
0.527515625,-0.0011145128666641135
0.5275468750000001,-0.001114384693650404
0.527578125,-0.0011142599640950115
0.5276093749999999,-0.001114143767239291
0.5276406250000001,-0.0011140907595551947
0.527671875,-0.0011139644446633151
0.5277031249999999,-0.0011128263091785481
0.5277343750000001,-0.0011127553781470345
0.527765625,-0.001112691041679055
0.5277968749999999,-0.001112587328704999
0.5278281250000001,-0.001112492863927922
0.527859375,-0.0011123854888178061
0.527890625,-0.0011122289020964043
0.5279218750000001,-0.0011121289776746465
0.527953125,-0.0011121069975629921
0.527984375,-0.0011120069285122797
0.5280156250000001,-0.0011118560628085167
0.528046875,-0.0011118237969017716
0.528078125,-0.001111709871723772
0.5281093750000001,-0.00111264421755395
0.528140625,-0.001112485353541491
0.528171875,-0.0011124715382673095
0.5282031250000001,-0.0011122927015112805
0.528234375,-0.0011122090331771722
0.528265625,-0.0011120794269134718
0.5282968750000001,-0.0011120466752469818
0.528328125,-0.0011109813979961608
0.528359375,-0.0011108844181819053
0.5283906250000001,-0.0011107312088088003
0.528421875,-0.0011107077459397707
0.528453125,-0.0011105005544376212
0.528484375,-0.001110454863587386
0.528515625,-0.0011103806351667259
0.528546875,-0.001110227790407134
0.528578125,-0.0011102291361967734
0.528609375,-0.0011100716652167747
0.528640625,-0.0011100308868360678
0.528671875,-0.001109867080046796
0.528703125,-0.001109817008214574
0.528734375,-0.0011107836504189728
0.528765625,-0.0011106354997005921
0.528796875,-0.001110628096229152
0.528828125,-0.0011104520835674425
0.528859375,-0.001110359192147449
0.5288906250000001,-0.0011102532019644923
0.528921875,-0.0011101595067523166
0.528953125,-0.0011090682670602883
0.5289843750000001,-0.0011089076125292557
0.529015625,-0.001108840674419742
0.529046875,-0.0011086766469648318
0.5290781250000001,-0.0011086225631680713
0.529109375,-0.0011086297799615258
0.529140625,-0.0011084487791935688
0.5291718750000001,-0.001108428703065073
0.529203125,-0.0011081446273962792
0.529234375,-0.0011081784730162386
0.5292656250000001,-0.001108089513859975
0.529296875,-0.0011079767819507855
0.529328125,-0.001107943805800815
0.5293593750000001,-0.0011089085073847232
0.529390625,-0.0011087608049148087
0.529421875,-0.0011086184660368467
0.5294531250000001,-0.0011085888324793916
0.529484375,-0.0011084453018580173
0.529515625,-0.0011083275747235666
0.5295468750000001,-0.0011082949690808912
0.529578125,-0.0011072195173587943
0.5296093749999999,-0.0011069848033383733
0.5296406250000001,-0.0011069611631357376
0.529671875,-0.001106830994332085
0.5297031249999999,-0.0011068458021295108
0.5297343750000001,-0.0011066967495283742
0.529765625,-0.0011065596520993537
0.529796875,-0.0011065128815805902
0.5298281250000001,-0.0011064120665655805
0.529859375,-0.0011062616988769883
0.529890625,-0.0011062011629520627
0.5299218750000001,-0.0011059865116544582
0.529953125,-0.0011059297909801272
0.529984375,-0.001106844251060668
0.5300156250000001,-0.0011068921207387991
0.530046875,-0.0011067913698641005
0.530078125,-0.001106682913082871
0.5301093750000001,-0.001106605625429559
0.530140625,-0.0011065263208125675
0.530171875,-0.0011063497596265938
0.5302031250000001,-0.0011052352164596865
0.530234375,-0.0011051484469339137
0.530265625,-0.0011050513790834757
0.5302968750000001,-0.0011049674843450416
0.530328125,-0.0011049674886850422
0.530359375,-0.001104925763199989
0.5303906250000001,-0.0011048114324572686
0.530421875,-0.0011046481260815338
0.530453125,-0.0011046604437881316
0.530484375,-0.0011045741709591814
0.530515625,-0.0011042438847403552
0.530546875,-0.0011042983297128994
0.530578125,-0.001104127902891855
0.530609375,-0.001105068731291653
0.530640625,-0.001105074571713452
0.530671875,-0.001104913213732829
0.530703125,-0.001104832761321159
0.530734375,-0.0011047856479344254
0.530765625,-0.0011047020220559325
0.5307968750000001,-0.0011046239412329795
0.530828125,-0.001103573073287352
0.530859375,-0.0011034062615627033
0.5308906250000001,-0.0011033505649922018
0.530921875,-0.0011031795676001363
0.530953125,-0.0011030905839351998
0.5309843750000001,-0.0011029675644996587
0.531015625,-0.0011029289070286774
0.531046875,-0.0011027800751959096
0.5310781250000001,-0.0011027423358013627
0.531109375,-0.001102719110738476
0.531140625,-0.0011025334901732867
0.5311718750000001,-0.0011024421585737326
0.531203125,-0.0011023387682574382
0.531234375,-0.001102245096321737
0.5312656250000001,-0.0011031677406191237
0.531296875,-0.0011031792990926562
0.531328125,-0.0011030244525527533
0.5313593750000001,-0.001102898972385656
0.531390625,-0.0011028019909117212
0.531421875,-0.0011028483188274749
0.5314531250000001,-0.0011016085215612217
0.531484375,-0.001101548010729675
0.531515625,-0.0011014788301425549
0.5315468750000001,-0.0011014589326611007
0.531578125,-0.001101317782101513
0.5316093749999999,-0.0011011427857759576
0.5316406250000001,-0.0011011086951918866
0.531671875,-0.0011009111297099194
0.5317031249999999,-0.001100903076788555
0.5317343750000001,-0.0011007802661055915
0.531765625,-0.001100769804252541
0.531796875,-0.0011006336967001595
0.5318281250000001,-0.001100569021610119
0.531859375,-0.0011004697261965402
0.531890625,-0.0011013674971825857
0.5319218750000001,-0.001101329986329072
0.531953125,-0.001101211526061345
0.531984375,-0.0011011327165688506
0.5320156250000001,-0.0011010143597371472
0.532046875,-0.00110098009639438
0.532078125,-0.0010998844306848651
0.5321093750000001,-0.0010997641131799407
0.532140625,-0.001099675738752623
0.532171875,-0.001099533626524922
0.5322031250000001,-0.0010994787473137813
0.532234375,-0.0010994354657800631
0.532265625,-0.0010993241322958189
0.5322968750000001,-0.0010992107493463313
0.532328125,-0.0010991064934344832
0.532359375,-0.0010990671110630498
0.5323906250000001,-0.0010989388123107818
0.532421875,-0.00109886999189137
0.532453125,-0.0010987897059138926
0.532484375,-0.0010986789617087947
0.532515625,-0.0010996409786893785
0.532546875,-0.0010995348171807529
0.532578125,-0.0010994434535215591
0.532609375,-0.0010993588880143512
0.532640625,-0.0010992871132123883
0.532671875,-0.0010991919143655687
0.532703125,-0.0010980939546943458
0.532734375,-0.0010979991442904014
0.532765625,-0.001097934314411457
0.5327968750000001,-0.0010978115046550024
0.532828125,-0.0010977361037011121
0.532859375,-0.001097702319977377
0.5328906250000001,-0.0010975516699266996
0.532921875,-0.001097458369327578
0.532953125,-0.0010973600491391358
0.5329843750000001,-0.0010972681305499304
0.533015625,-0.001097160828161206
0.533046875,-0.0010971405136408416
0.5330781250000001,-0.0010970625266749287
0.533109375,-0.0010969424852126652
0.533140625,-0.0010979096680106062
0.5331718750000001,-0.0010977973928152293
0.533203125,-0.0010977246446094227
0.533234375,-0.0010976457485935495
0.5332656250000001,-0.0010975126688815492
0.533296875,-0.0010974806742124685
0.533328125,-0.0010963286568932903
0.5333593750000001,-0.0010962588080219438
0.533390625,-0.0010962006675847083
0.533421875,-0.001096080836072183
0.5334531250000001,-0.001096020738408282
0.533484375,-0.001095930961206075
0.5335156249999999,-0.0010958603498086722
0.5335468750000001,-0.0010957791071023806
0.533578125,-0.0010956955685794967
0.5336093749999999,-0.0010955863181005693
0.5336406250000001,-0.0010954799968598342
0.533671875,-0.001095428775947406
0.533703125,-0.0010953558523237802
0.5337343750000001,-0.0010952469892797495
0.533765625,-0.0010961875132530635
0.533796875,-0.0010961033488235197
0.5338281250000001,-0.001096026538345611
0.533859375,-0.0010959267908711434
0.533890625,-0.0010958653715952282
0.5339218750000001,-0.0010957577559803852
0.533953125,-0.0010946949298986652
0.533984375,-0.0010945697246515299
0.5340156250000001,-0.0010945355610015167
0.534046875,-0.0010944851910821632
0.534078125,-0.0010943857439510984
0.5341093750000001,-0.0010942717706942384
0.534140625,-0.001094206132908948
0.534171875,-0.0010940966781029307
0.5342031250000001,-0.0010940342897509392
0.534234375,-0.001093902602189653
0.534265625,-0.0010938589559007367
0.5342968750000001,-0.0010937877638364235
0.534328125,-0.001093719611213538
0.534359375,-0.0010936032856597028
0.5343906250000001,-0.0010945435699347555
0.534421875,-0.0010944834317738877
0.534453125,-0.001094402905753293
0.534484375,-0.0010943171390701764
0.534515625,-0.001094260274529038
0.534546875,-0.0010941846981704847
0.534578125,-0.001093062137526947
0.534609375,-0.0010929845335520272
0.534640625,-0.0010929011650334247
0.534671875,-0.0010928306846931385
0.5347031250000001,-0.0010927393408404415
0.534734375,-0.0010926516645326859
0.534765625,-0.001092591728116564
0.5347968750000001,-0.0010924956126478341
0.534828125,-0.0010924294176970842
0.534859375,-0.0010923876874490146
0.5348906250000001,-0.0010922714892256796
0.534921875,-0.0010921959912579202
0.534953125,-0.0010921078558349395
0.5349843750000001,-0.001092029550086214
0.535015625,-0.001092989934879357
0.535046875,-0.0010929090310374395
0.5350781250000001,-0.0010928199728475335
0.535109375,-0.001092766369959898
0.535140625,-0.001092678356824195
0.5351718750000001,-0.0010925938873004373
0.535203125,-0.001091517033070255
0.535234375,-0.0010914373530452742
0.5352656250000001,-0.001091357248889667
0.535296875,-0.0010912641328969866
0.535328125,-0.001091202144682099
0.5353593750000001,-0.0010911188953367026
0.535390625,-0.0010910390082442545
0.535421875,-0.0010909539422945258
0.5354531250000001,-0.0010908733561499628
0.535484375,-0.0010908053664471923
0.535515625,-0.0010907304643919605
0.5355468750000001,-0.0010906364591665926
0.535578125,-0.001090596099487133
0.5356093749999999,-0.001090511116448492
0.5356406250000001,-0.001091463716902899
0.535671875,-0.0010913864897811806
0.535703125,-0.0010913026044973712
0.5357343750000001,-0.0010912324333796283
0.535765625,-0.0010911415019103296
0.535796875,-0.001091061000474236
0.5358281250000001,-0.0010900150490835009
0.535859375,-0.0010899368194283096
0.535890625,-0.0010898634994421438
0.5359218750000001,-0.0010897506901408269
0.535953125,-0.0010896866096857596
0.535984375,-0.0010896223709705027
0.5360156250000001,-0.0010895227593573018
0.536046875,-0.0010894745616638474
0.536078125,-0.00108938983203552
0.5361093750000001,-0.0010893420622795358
0.536140625,-0.0010892292176602897
0.536171875,-0.00108915790811049
0.5362031250000001,-0.0010891041865851991
0.536234375,-0.0010890607076615294
0.536265625,-0.0010899816665753265
0.5362968750000001,-0.0010899013640022354
0.536328125,-0.0010898513718864758
0.536359375,-0.0010897751685822743
0.5363906250000001,-0.0010896968463130208
0.536421875,-0.001089624567538909
0.536453125,-0.0010885119187278164
0.536484375,-0.001088440056444838
0.536515625,-0.0010883508544670753
0.536546875,-0.0010882541102420762
0.536578125,-0.0010882417018936788
0.536609375,-0.0010882169167577421
0.536640625,-0.0010881160898670098
0.536671875,-0.001088068774794941
0.5367031250000001,-0.001087977253838808
0.536734375,-0.0010879040416347727
0.536765625,-0.0010877840615033801
0.5367968750000001,-0.001087681899959142
0.536828125,-0.0010876718253210668
0.536859375,-0.0010875490348151232
0.5368906250000001,-0.0010885472945621755
0.536921875,-0.001088493791412036
0.536953125,-0.0010884289059316654
0.5369843750000001,-0.001088349368741498
0.537015625,-0.0010882748125767006
0.537046875,-0.0010881739653165051
0.5370781250000001,-0.001087092722267681
0.537109375,-0.001087019585572134
0.537140625,-0.0010869500503484994
0.5371718750000001,-0.0010868961397943536
0.537203125,-0.0010868726560348194
0.537234375,-0.0010867230546884807
0.5372656250000001,-0.001086624585873254
0.537296875,-0.0010866338151378982
0.537328125,-0.0010865503600062318
0.5373593750000001,-0.001086445497473408
0.537390625,-0.001086390867790804
0.537421875,-0.0010863782548381495
0.5374531250000001,-0.001086263877251123
0.537484375,-0.0010861780589510178
0.537515625,-0.0010871299716137262
0.5375468750000001,-0.0010870757404780051
0.537578125,-0.001087046588535305
0.537609375,-0.0010869805732906385
0.5376406250000001,-0.0010868441195658399
0.537671875,-0.0010868032216615822
0.537703125,-0.0010858021331197273
0.5377343750000001,-0.001085667577356654
0.537765625,-0.0010856075171848459
0.537796875,-0.0010855714101115285
0.5378281250000001,-0.0010854479899375519
0.537859375,-0.0010854152195423142
0.537890625,-0.0010853363866037274
0.5379218750000001,-0.0010852839432899108
0.537953125,-0.0010851828126274415
0.537984375,-0.0010850253381150463
0.5380156250000001,-0.0010850939498172965
0.538046875,-0.0010849670111505588
0.538078125,-0.0010849165680682643
0.5381093750000001,-0.0010848041643937503
0.538140625,-0.0010857825440901692
0.538171875,-0.0010857560405603955
0.5382031250000001,-0.001085629587741152
0.538234375,-0.0010856743508309702
0.538265625,-0.001085532607883459
0.5382968750000001,-0.0010854334607619115
0.538328125,-0.001085372641335982
0.538359375,-0.0010843197241770935
0.5383906250000001,-0.0010842374159001425
0.538421875,-0.0010842014545855497
0.538453125,-0.0010841078735763787
0.538484375,-0.0010840295855509136
0.538515625,-0.0010838949374863266
0.538546875,-0.0010839559171330546
0.538578125,-0.0010837626146110863
0.5386093750000001,-0.0010838225769103718
0.538640625,-0.001083646166095513
0.538671875,-0.0010837202488372666
0.5387031250000001,-0.0010836178505436653
0.538734375,-0.0010835383584883451
0.538765625,-0.0010844717362801098
0.5387968750000001,-0.0010844040924752052
0.538828125,-0.0010844160465690034
0.538859375,-0.001084315866082937
0.5388906250000001,-0.0010842344617202002
0.538921875,-0.001084152161405616
0.538953125,-0.0010841153398117379
0.5389843750000001,-0.0010829153462316096
0.539015625,-0.0010829823922839446
0.539046875,-0.0010828888118543795
0.5390781250000001,-0.001082839955298752
0.539109375,-0.0010827861272812156
0.539140625,-0.0010826277689367433
0.5391718750000001,-0.0010826398002638515
0.539203125,-0.001082522976647536
0.539234375,-0.0010825802608194907
0.5392656250000001,-0.0010824088510561838
0.539296875,-0.0010824037344228307
0.539328125,-0.001082314210362055
0.5393593750000001,-0.0010822156277325995
0.539390625,-0.0010832592441146552
0.539421875,-0.0010831344313459931
0.5394531250000001,-0.0010831241537437725
0.539484375,-0.0010830645432035255
0.539515625,-0.001083091323311601
0.5395468750000001,-0.0010829323268884833
0.539578125,-0.001083040203411191
0.539609375,-0.0010816954629949346
0.5396406250000001,-0.0010815666432006585
0.539671875,-0.001081736162986624
0.539703125,-0.0010817402857803138
0.5397343750000001,-0.001081613003271198
0.539765625,-0.0010815788510183666
0.539796875,-0.001081440084913489
0.5398281250000001,-0.0010814938173154404
0.539859375,-0.0010812361905457174
0.539890625,-0.001081202052257639
0.5399218750000001,-0.0010813468153811068
0.539953125,-0.0010811944290181064
0.539984375,-0.0010811547506360333
0.5400156250000001,-0.001081956245479826
0.540046875,-0.0010819312269017
0.540078125,-0.0010819071792804863
0.5401093750000001,-0.0010819184124317982
0.540140625,-0.0010817653863267884
0.540171875,-0.001081691898466658
0.5402031250000001,-0.0010815998748940937
0.540234375,-0.0010806675891935277
0.540265625,-0.0010806587529410064
0.5402968750000001,-0.0010805255401648214
0.540328125,-0.0010803983716920554
0.540359375,-0.0010804139458609613
0.5403906250000001,-0.0010804203511503851
0.540421875,-0.00108024157701498
0.540453125,-0.0010801337131368383
0.540484375,-0.001080139611254964
0.540515625,-0.0010801867009869043
0.540546875,-0.0010800238328413855
0.540578125,-0.001080070016554413
0.5406093750000001,-0.0010799785914406487
0.540640625,-0.0010809004315668752
0.540671875,-0.0010808737099323243
0.5407031250000001,-0.0010807722325558294
0.540734375,-0.001080775862912789
0.540765625,-0.0010807730439538685
0.5407968750000001,-0.0010806814479562415
0.540828125,-0.0010805731327407433
0.540859375,-0.0010796344916733855
0.5408906250000001,-0.0010794622231031295
0.540921875,-0.0010794711899167336
0.540953125,-0.0010793999440019825
0.5409843750000001,-0.0010793388736188778
0.541015625,-0.0010792407305810284
0.541046875,-0.0010791755777957018
0.5410781250000001,-0.0010791009595017206
0.541109375,-0.0010790503117585476
0.541140625,-0.0010789733659443967
0.5411718750000001,-0.001078912171378947
0.541203125,-0.0010789919367725984
0.541234375,-0.0010789688011247564
0.5412656250000001,-0.0010797574531257736
0.541296875,-0.0010797334397150554
0.541328125,-0.0010797668309643904
0.5413593750000001,-0.0010797449860714264
0.541390625,-0.0010795884076871404
0.541421875,-0.0010795491677640656
0.5414531250000001,-0.0010796107352490092
0.541484375,-0.0010784093189775204
0.5415156250000001,-0.0010783888735828584
0.5415468750000001,-0.001078294509617092
0.541578125,-0.0010782718413521186
0.541609375,-0.0010782427316395199
0.5416406250000001,-0.0010782195460654134
0.541671875,-0.0010780910554520906
0.541703125,-0.0010780744499577916
0.5417343750000001,-0.0010780556637659464
0.541765625,-0.0010779753397000408
0.541796875,-0.0010779130854937091
0.5418281250000001,-0.0010778647479825904
0.541859375,-0.0010778242043186573
0.541890625,-0.0010787980738246258
0.5419218750000001,-0.001078712346467954
0.541953125,-0.0010787065421376182
0.541984375,-0.001078641915497669
0.5420156250000001,-0.001078554942167624
0.542046875,-0.0010785235300896784
0.542078125,-0.0010785306150267876
0.5421093750000001,-0.0010774462106787966
0.542140625,-0.0010773167549738907
0.542171875,-0.0010772987892405383
0.5422031250000001,-0.0010773137007941969
0.542234375,-0.001077212790720171
0.542265625,-0.001077165289826633
0.5422968750000001,-0.0010771946937556953
0.542328125,-0.0010771230076132565
0.542359375,-0.0010770025915449039
0.5423906250000001,-0.0010769422677492507
0.542421875,-0.0010769158502740156
0.542453125,-0.0010768935055083736
0.542484375,-0.001076821751602619
0.5425156250000001,-0.0010777973265952215
0.542546875,-0.0010777879195035048
0.542578125,-0.0010777296977962786
0.5426093750000001,-0.0010776861770443388
0.542640625,-0.0010776059302981256
0.542671875,-0.00107761192633022
0.5427031250000001,-0.0010775239041293794
0.542734375,-0.00107643051361625
0.542765625,-0.001076400031085424
0.5427968750000001,-0.001076362036361668
0.542828125,-0.0010763695143584245
0.542859375,-0.0010762833628653948
0.5428906250000001,-0.001076237735936035
0.542921875,-0.0010762212192943835
0.542953125,-0.0010761775759052794
0.5429843750000001,-0.00107614394246449
0.543015625,-0.0010760361775047217
0.543046875,-0.0010760445177601732
0.5430781250000001,-0.0010759638200830077
0.543109375,-0.0010759163777508823
0.543140625,-0.0010768977358676102
0.5431718750000001,-0.0010768607843369346
0.543203125,-0.0010768170387190912
0.543234375,-0.0010767606357034304
0.5432656250000001,-0.001076696735617201
0.543296875,-0.0010766914031864125
0.543328125,-0.0010766536780359472
0.5433593750000001,-0.0010755955268023643
0.543390625,-0.0010755328962354718
0.543421875,-0.001075489967841868
0.5434531250000001,-0.001075464353951193
0.543484375,-0.0010754310679565518
0.543515625,-0.0010753778096267083
0.5435468750000001,-0.001075327587881772
0.543578125,-0.0010752854413389953
0.543609375,-0.0010752342028968118
0.5436406250000001,-0.0010752152499794998
0.543671875,-0.0010751582170967292
0.543703125,-0.0010751390460114404
0.5437343750000001,-0.0010750721773679014
0.543765625,-0.0010761269306650417
0.543796875,-0.0010760530857016337
0.5438281250000001,-0.0010759910484361493
0.543859375,-0.0010760035620958341
0.543890625,-0.0010759286295364476
0.5439218750000001,-0.00107590132998827
0.543953125,-0.0010758205819388807
0.543984375,-0.0010747862095721386
0.5440156250000001,-0.001074764605440072
0.544046875,-0.0010747354935942144
0.544078125,-0.0010747096096153583
0.5441093750000001,-0.001074605876850869
0.544140625,-0.0010746301053753612
0.544171875,-0.0010745337487243906
0.5442031250000001,-0.0010744984721777484
0.544234375,-0.0010744930036272748
0.544265625,-0.0010744958588828832
0.5442968750000001,-0.0010744124215528172
0.544328125,-0.0010743948159572594
0.544359375,-0.0010754139679872918
0.5443906250000001,-0.0010753683479087714
0.544421875,-0.0010753286547919363
0.544453125,-0.001075312949990248
0.544484375,-0.0010752360070866995
0.5445156250000001,-0.0010751912931384125
0.544546875,-0.0010751766317719583
0.544578125,-0.0010750963884081748
0.5446093750000001,-0.0010740727988906365
0.544640625,-0.0010740245703228651
0.544671875,-0.0010740334926584716
0.5447031250000001,-0.001074014596377397
0.544734375,-0.0010738889776758381
0.544765625,-0.0010739202453822413
0.5447968750000001,-0.0010738749896172309
0.544828125,-0.0010738712626731303
0.544859375,-0.0010738882900483832
0.5448906250000001,-0.0010737388326714017
0.544921875,-0.0010737673017756078
0.544953125,-0.0010737115803028455
0.5449843750000001,-0.0010747177709152095
0.545015625,-0.0010747350449691329
0.545046875,-0.0010746690906056622
0.5450781250000001,-0.001074646887468604
0.545109375,-0.00107461300854797
0.545140625,-0.0010745711824177093
0.5451718750000001,-0.00107453789988559
0.545203125,-0.0010745042021838326
0.545234375,-0.0010734751772378467
0.5452656250000001,-0.0010734634067607746
0.545296875,-0.0010733926757483803
0.545328125,-0.00107339271246127
0.5453593750000001,-0.001073336255596885
0.545390625,-0.0010733805955615017
0.5454218750000001,-0.001073307179279101
0.5454531250000001,-0.0010732873937210619
0.545484375,-0.0010732897848986164
0.5455156250000001,-0.0010732121075394604
0.5455468750000001,-0.0010732268225175576
0.545578125,-0.0010732017437505292
0.545609375,-0.001074102815732711
0.5456406250000001,-0.001074122870895644
0.545671875,-0.001074091284414276
0.545703125,-0.0010740906743343936
0.5457343750000001,-0.0010740632996989047
0.545765625,-0.0010740252212801948
0.545796875,-0.0010739990521917986
0.5458281250000001,-0.001073973825119312
0.545859375,-0.0010729233561601673
0.545890625,-0.0010728762745007767
0.5459218750000001,-0.0010728727516430073
0.545953125,-0.001072838203981144
0.545984375,-0.0010728748776089314
0.5460156250000001,-0.001072793182375631
0.546046875,-0.0010727566447930117
0.546078125,-0.0010727571747131542
0.5461093750000001,-0.0010727259402495068
0.546140625,-0.001072735042469783
0.546171875,-0.0010726797687152997
0.5462031250000001,-0.0010726461978274593
0.546234375,-0.0010736314641454359
0.546265625,-0.0010735939980064252
0.5462968750000001,-0.001073612923947094
0.546328125,-0.0010736296465860343
0.546359375,-0.0010736308159393776
0.5463906250000001,-0.001073538414402872
0.5464218750000001,-0.0010735460031973398
0.546453125,-0.001073503946244305
0.546484375,-0.001072512975069509
0.5465156250000001,-0.001072435882707591
0.546546875,-0.0010724054379155981
0.546578125,-0.001072371294368664
0.5466093750000001,-0.0010724050479287636
0.546640625,-0.0010724024829723913
0.546671875,-0.001072328855463399
0.5467031250000001,-0.001072294193702611
0.546734375,-0.0010722720561023302
0.546765625,-0.0010722271616724899
0.5467968750000001,-0.0010722644437018078
0.546828125,-0.0010722865008898144
0.546859375,-0.0010732408103971552
0.5468906250000001,-0.0010731919336106968
0.546921875,-0.0010731900318095566
0.546953125,-0.0010731887825545933
0.5469843750000001,-0.001073153599064812
0.547015625,-0.0010731428782795524
0.547046875,-0.0010730994216308215
0.5470781250000001,-0.0010730551190483752
0.547109375,-0.001071999105500425
0.547140625,-0.00107202520737662
0.5471718750000001,-0.0010720046781232812
0.547203125,-0.001072006034518888
0.547234375,-0.0010719933995781972
0.5472656250000001,-0.0010719536721605707
0.547296875,-0.0010719708697934302
0.547328125,-0.0010719123957970492
0.5473593750000001,-0.0010719352961620007
0.547390625,-0.0010718194620171345
0.5474218750000001,-0.0010718784289883085
0.5474531250000001,-0.001071826581703815
0.547484375,-0.0010727939254834423
0.5475156250000001,-0.0010727810454111558
0.5475468750000001,-0.0010728129420214047
0.547578125,-0.001072835605613047
0.547609375,-0.001072777942154969
0.5476406250000001,-0.0010727784621063635
0.547671875,-0.0010727974907841914
0.547703125,-0.001072755460955501
0.5477343750000001,-0.001071685682476474
0.547765625,-0.0010716585384761418
0.547796875,-0.0010716592451914184
0.5478281250000001,-0.0010716753249289043
0.547859375,-0.0010715874658764474
0.547890625,-0.0010716096791071328
0.5479218750000001,-0.0010715841847788801
0.547953125,-0.0010716012487016965
0.547984375,-0.0010715378027827405
0.5480156250000001,-0.0010715109658015268
0.548046875,-0.0010715047398251812
0.548078125,-0.0010714770702856882
0.5481093750000001,-0.001072482284430347
0.548140625,-0.0010724046924911051
0.548171875,-0.0010724475030353259
0.5482031250000001,-0.0010724799099616142
0.548234375,-0.0010725056448405504
0.548265625,-0.0010724729299729716
0.5482968750000001,-0.0010724127733515443
0.548328125,-0.0010713973733907506
0.548359375,-0.0010713330437008492
0.5483906250000001,-0.001071312081637285
0.5484218750000001,-0.0010712759948201048
0.548453125,-0.0010713379712987345
0.548484375,-0.0010714390276968938
0.5485156250000001,-0.0010712668651257085
0.548546875,-0.001071250769855439
0.548578125,-0.001071243430759379
0.5486093750000001,-0.0010713142676487541
0.548640625,-0.0010712513671486124
0.548671875,-0.0010712775659479992
0.5487031250000001,-0.0010711913867824524
0.548734375,-0.0010722607295726647
0.548765625,-0.0010721970139093429
0.5487968750000001,-0.001072293591474413
0.548828125,-0.0010721837792082023
0.548859375,-0.00107218029467359
0.5488906250000001,-0.0010721975401421502
0.548921875,-0.001072253572101757
0.548953125,-0.0010711423149670288
0.5489843750000001,-0.0010710868983523705
0.549015625,-0.0010710926640828053
0.549046875,-0.0010711198754425402
0.5490781250000001,-0.0010711007877284157
0.549109375,-0.0010710850074103287
0.549140625,-0.0010711223360759525
0.5491718750000001,-0.0010711402937373105
0.549203125,-0.0010710750516896989
0.549234375,-0.0010711074383379093
0.5492656250000001,-0.0010710926186613054
0.549296875,-0.001071037093452104
0.5493281250000001,-0.00107100084137262
0.5493593750000001,-0.0010719645167273431
0.549390625,-0.0010719897606622925
0.5494218750000001,-0.001071925917560626
0.5494531250000001,-0.0010719791893004926
0.549484375,-0.0010720042971471416
0.5495156250000001,-0.0010719558645200244
0.5495468750000001,-0.0010720357559559704
0.549578125,-0.0010708694395789656
0.549609375,-0.001070990800321782
0.5496406250000001,-0.0010709286033413479
0.549671875,-0.0010710071106994068
0.549703125,-0.001070865524226583
0.5497343750000001,-0.0010709824714570312
0.549765625,-0.0010709168208814165
0.549796875,-0.0010708573056622886
0.5498281250000001,-0.0010707974985370086
0.549859375,-0.0010709821013616255
0.549890625,-0.00107104777725512
0.5499218750000001,-0.0010709165473060875
0.549953125,-0.0010710446694257303
0.549984375,-0.0010718187460673975
0.5500156250000001,-0.001071851767756718
0.550046875,-0.001071913969322956
0.550078125,-0.0010718988586142647
0.5501093750000001,-0.0010719456261446964
0.550140625,-0.0010720132297818638
0.550171875,-0.0010719192797576452
0.5502031250000001,-0.0010708937527788287
0.550234375,-0.0010709481662158349
0.550265625,-0.0010708770853487745
0.5502968750000001,-0.0010708347668732382
0.5503281250000001,-0.001070856844809752
0.550359375,-0.0010707627897502611
0.5503906250000001,-0.0010708419055723215
0.5504218750000001,-0.0010708997189640343
0.550453125,-0.0010709413893490102
0.550484375,-0.0010708492886976478
0.5505156250000001,-0.0010709113673786422
0.550546875,-0.0010708514575575104
0.550578125,-0.0010707716868644593
0.5506093750000001,-0.0010718944620895302
0.550640625,-0.001071880949493724
0.550671875,-0.0010718553392553981
0.5507031250000001,-0.0010717710227242175
0.550734375,-0.0010718747686758456
0.550765625,-0.001071882404550882
0.5507968750000001,-0.0010719612717758932
0.550828125,-0.0010708363411882083
0.550859375,-0.0010708316107773744
0.5508906250000001,-0.0010708379906134158
0.550921875,-0.0010709061696035638
0.550953125,-0.0010708144913832776
0.5509843750000001,-0.0010708412251250327
0.551015625,-0.0010707789177705415
0.551046875,-0.0010708259828568628
0.5510781250000001,-0.0010708292997475832
0.551109375,-0.0010708088719851988
0.551140625,-0.0010707938576472384
0.5511718750000001,-0.0010707793248984562
0.551203125,-0.0010708147155380557
0.551234375,-0.001071795289967148
0.5512656250000001,-0.0010717748079722492
0.551296875,-0.001071791208157577
0.5513281250000001,-0.0010718068446794182
0.5513593750000001,-0.0010718261929178186
0.551390625,-0.0010718540922650746
0.5514218750000001,-0.0010718281216897663
0.5514531250000001,-0.001070779251034465
0.551484375,-0.0010709201613592276
0.5515156250000001,-0.0010707783450343566
0.5515468750000001,-0.0010708075639361547
0.551578125,-0.0010708578414449707
0.551609375,-0.0010708183590464812
0.5516406250000001,-0.001070830895673773
0.551671875,-0.0010708387141497577
0.551703125,-0.0010708269350588884
0.5517343750000001,-0.001070865208897133
0.551765625,-0.0010708455960481145
0.551796875,-0.001070768110661327
0.5518281250000001,-0.0010708552661300927
0.551859375,-0.0010719000565179299
0.551890625,-0.001071836880118207
0.5519218750000001,-0.0010718743614642826
0.551953125,-0.0010718608900696439
0.551984375,-0.0010718772381310276
0.5520156250000001,-0.0010718985531251654
0.552046875,-0.001071906366878178
0.552078125,-0.0010708621581501931
0.5521093750000001,-0.0010708708947627238
0.552140625,-0.001070917096982489
0.552171875,-0.0010708684774499572
0.5522031250000001,-0.0010708581096271694
0.552234375,-0.0010709051181419932
0.552265625,-0.0010708925030521801
0.5522968750000001,-0.0010708830627030388
0.5523281250000001,-0.0010708846562039465
0.552359375,-0.0010708933686430014
0.5523906250000001,-0.0010709370124724477
0.5524218750000001,-0.0010709083904526864
0.552453125,-0.0010709364026936855
0.552484375,-0.001071951265299305
0.5525156250000001,-0.0010719798536990288
0.552546875,-0.001071975412962313
0.552578125,-0.0010719628522693966
0.5526093750000001,-0.0010720189747278758
0.552640625,-0.0010720038040071614
0.552671875,-0.0010720033479214297
0.5527031250000001,-0.0010710345789789813
0.552734375,-0.0010709979181373064
0.552765625,-0.0010710254970477534
0.5527968750000001,-0.0010710127283496962
0.552828125,-0.001071055792541381
0.552859375,-0.0010710305974195242
0.5528906250000001,-0.0010710274980327908
0.552921875,-0.0010710136354262559
0.552953125,-0.0010710290223785376
0.5529843750000001,-0.0010710515484438285
0.553015625,-0.0010710596368932387
0.553046875,-0.0010710712442133646
0.5530781250000001,-0.0010711046532291268
0.553109375,-0.0010721566623956222
0.553140625,-0.0010721427175419546
0.5531718750000001,-0.0010721855266406094
0.553203125,-0.0010722107393558375
0.5532343750000001,-0.0010721998629178164
0.5532656250000001,-0.0010722047065071447
0.553296875,-0.0010722017861149735
0.5533281250000001,-0.0010711306418287325
0.5533593750000001,-0.001071184758737652
0.553390625,-0.001071213385471427
0.5534218750000001,-0.0010712161733153203
0.5534531250000001,-0.0010712274288692328
0.553484375,-0.0010712640021970643
0.553515625,-0.001071303096299013
0.5535468750000001,-0.0010712533591639498
0.553578125,-0.0010712669409360873
0.553609375,-0.0010713461605274671
0.5536406250000001,-0.0010713411822332111
0.553671875,-0.0010713460985770015
0.553703125,-0.0010713511278376345
0.5537343750000001,-0.0010723958812990167
0.553765625,-0.0010724191034045816
0.553796875,-0.0010724432643859916
0.5538281250000001,-0.0010724450475226438
0.553859375,-0.0010724489118395866
0.553890625,-0.0010724924396613086
0.5539218750000001,-0.0010725349583722774
0.553953125,-0.0010714568035611882
0.553984375,-0.001071498116868963
0.5540156250000001,-0.0010715322368821736
0.554046875,-0.0010715210856552457
0.554078125,-0.0010715787091545095
0.5541093750000001,-0.0010715921551649882
0.554140625,-0.0010715861589983625
0.554171875,-0.0010716611656456723
0.5542031250000001,-0.0010715853231685543
0.5542343750000001,-0.0010716631238429572
0.554265625,-0.0010716846823913204
0.5542968750000001,-0.0010716898817115447
0.5543281250000001,-0.001071737879426403
0.554359375,-0.001072768034933759
0.5543906250000001,-0.0010727983296354576
0.5544218750000001,-0.0010728082296619645
0.554453125,-0.0010728228534810924
0.554484375,-0.0010728793468425535
0.5545156250000001,-0.0010728461266153316
0.554546875,-0.001072854006569101
0.554578125,-0.0010718650796566545
0.5546093750000001,-0.0010718898830417434
0.554640625,-0.0010718815314140068
0.554671875,-0.0010719584808245863
0.5547031250000001,-0.0010719453158050604
0.554734375,-0.001072020014621082
0.554765625,-0.0010719693047488293
0.5547968750000001,-0.0010720797897516149
0.554828125,-0.0010720995117969173
0.554859375,-0.0010721245546376282
0.5548906250000001,-0.0010721364096326
0.554921875,-0.0010721097743860222
0.554953125,-0.0010721009298035045
0.5549843750000001,-0.0010731990972716668
0.555015625,-0.001073221900279149
0.555046875,-0.0010732139663850795
0.5550781250000001,-0.0010732422461453908
0.555109375,-0.0010732989081065694
0.555140625,-0.001073308860371866
0.5551718750000001,-0.0010733013692677817
0.555203125,-0.0010722975159787387
0.5552343750000001,-0.0010723506344668399
0.5552656250000001,-0.0010723766116947711
0.555296875,-0.0010724410216930089
0.5553281250000001,-0.0010724198940628635
0.5553593750000001,-0.0010724621997438982
0.555390625,-0.001072522284689098
0.5554218750000001,-0.0010725414870875402
0.5554531250000001,-0.001072560354138087
0.555484375,-0.001072569349814638
0.5555156250000001,-0.0010726081721127156
0.5555468750000001,-0.001072654325447564
0.555578125,-0.0010726301577075256
0.555609375,-0.0010736917820779873
0.5556406250000001,-0.001073729624109801
0.555671875,-0.0010737238841774244
0.555703125,-0.0010737409428509467
0.5557343750000001,-0.0010737914984660368
0.555765625,-0.0010738331925324515
0.555796875,-0.001073860546217411
0.5558281250000001,-0.001072878122575338
0.555859375,-0.0010728959731680573
0.555890625,-0.0010729531291443356
0.5559218750000001,-0.0010729706159754368
0.555953125,-0.0010729486335741834
0.555984375,-0.0010730584950553318
0.5560156250000001,-0.0010730560201351672
0.556046875,-0.0010730814506018233
0.556078125,-0.0010730906943565502
0.5561093750000001,-0.0010731304504645461
0.556140625,-0.0010731478420879237
0.556171875,-0.0010731978405841697
0.5562031250000001,-0.0010732198186693964
0.5562343750000001,-0.001074271903325305
0.556265625,-0.0010742743278764205
0.5562968750000001,-0.0010742948892117632
0.5563281250000001,-0.0010743917416904045
0.556359375,-0.0010744535217878035
0.5563906250000001,-0.0010743972279547986
0.5564218750000001,-0.001074452530354552
0.556453125,-0.0010734916214714188
0.556484375,-0.0010734673354486635
0.5565156250000001,-0.0010735678396584167
0.556546875,-0.0010735310083053728
0.556578125,-0.001073590577220132
0.5566093750000001,-0.001073580013948458
0.556640625,-0.0010736268274018773
0.556671875,-0.0010736732709022215
0.5567031250000001,-0.001073684035887694
0.556734375,-0.0010737063071128983
0.556765625,-0.0010737568655792493
0.5567968750000001,-0.0010738322025122954
0.556828125,-0.0010748532118717083
0.556859375,-0.0010748892358220102
0.5568906250000001,-0.0010749384023607533
0.556921875,-0.0010749943710231871
0.556953125,-0.0010749888469786181
0.5569843750000001,-0.0010750580546804098
0.557015625,-0.0010751042992995438
0.557046875,-0.0010750589068004163
0.5570781250000001,-0.0010740465168834132
0.557109375,-0.0010741217917218937
0.5571406250000001,-0.001074146555848067
0.5571718750000001,-0.0010741908415740492
0.557203125,-0.001074229325199877
0.5572343750000001,-0.0010742702066822776
0.5572656250000001,-0.0010742859627161025
0.557296875,-0.001074233854854452
0.5573281250000001,-0.0010743541479059857
0.5573593750000001,-0.0010744001443569393
0.557390625,-0.0010744339789524743
0.5574218750000001,-0.001074404137543901
0.5574531250000001,-0.0010754785200337014
0.557484375,-0.001075469009538449
0.5575156250000001,-0.0010755616757072428
0.5575468750000001,-0.001075634551552608
0.557578125,-0.001075633797791381
0.557609375,-0.0010756360206943191
0.5576406250000001,-0.001075656906901007
0.557671875,-0.0010757799328903611
0.557703125,-0.0010748002550067456
0.5577343750000001,-0.0010747927170678614
0.557765625,-0.001074781949715109
0.557796875,-0.001074820540195677
0.5578281250000001,-0.001074878087408311
0.557859375,-0.0010748655689082204
0.557890625,-0.001074952256970664
0.5579218750000001,-0.001074950398425062
0.557953125,-0.001075055054208164
0.557984375,-0.0010749663193221626
0.5580156250000001,-0.0010751313104230276
0.558046875,-0.001075081633161605
0.558078125,-0.0010761665724048838
0.5581093750000001,-0.0010761994866782532
0.5581406250000001,-0.0010763354098609068
0.558171875,-0.0010763020853195651
0.5582031250000001,-0.0010762319762899486
0.5582343750000001,-0.001076369406083827
0.558265625,-0.0010763489010341756
0.5582968750000001,-0.001076465651742388
0.5583281250000001,-0.0010754884792708932
0.558359375,-0.001075512912483166
0.5583906250000001,-0.0010754933587798915
0.5584218750000001,-0.001075539848808378
0.558453125,-0.0010756299053884533
0.558484375,-0.001075709775341209
0.5585156250000001,-0.0010757785169031586
0.558546875,-0.0010756619317628738
0.558578125,-0.0010757312622854884
0.5586093750000001,-0.0010757841235440116
0.558640625,-0.001075885908831363
0.558671875,-0.0010758407427282624
0.5587031250000001,-0.0010770151293896801
0.558734375,-0.0010770124794704516
0.558765625,-0.0010770920056956401
0.5587968750000001,-0.0010769680646818061
0.558828125,-0.0010771094605937087
0.558859375,-0.0010771258331427058
0.5588906250000001,-0.0010772320128554086
0.558921875,-0.0010772189397818543
0.558953125,-0.0010761971033413711
0.5589843750000001,-0.0010762470673181396
0.559015625,-0.0010762592155906525
0.559046875,-0.0010762947497369307
0.5590781250000001,-0.0010762640444605884
0.559109375,-0.0010763812034463166
0.5591406250000001,-0.0010764728839695384
0.5591718750000001,-0.0010765273772253836
0.559203125,-0.0010765838365882283
0.5592343750000001,-0.0010766344246948348
0.5592656250000001,-0.001076727116963494
0.559296875,-0.001076568049883965
0.5593281250000001,-0.0010777602791548352
0.5593593750000001,-0.0010777296890136234
0.559390625,-0.0010778363229989596
0.5594218750000001,-0.001077838677770858
0.5594531250000001,-0.0010779095808125874
0.559484375,-0.0010778604895763932
0.5595156250000001,-0.001078007143991977
0.5595468750000001,-0.0010780148142652476
0.559578125,-0.0010769444247616944
0.559609375,-0.0010771519021354758
0.5596406250000001,-0.001077132111580073
0.559671875,-0.0010771885653479696
0.559703125,-0.0010773174420029494
0.5597343750000001,-0.0010771524045846484
0.559765625,-0.0010771624538686297
0.559796875,-0.0010772053185951064
0.5598281250000001,-0.0010774371957294332
0.559859375,-0.0010774555569766087
0.559890625,-0.0010773465581774277
0.5599218750000001,-0.0010774697677134182
0.559953125,-0.001078681563891043
0.559984375,-0.0010784614660511102
0.5600156250000001,-0.001078744116098998
0.560046875,-0.0010787316277727776
0.560078125,-0.0010786002085607233
0.5601093750000001,-0.0010787206400575053
0.5601406250000001,-0.0010788022029636427
0.560171875,-0.0010787449981349978
0.5602031250000001,-0.0010777479451413302
0.5602343750000001,-0.001077919930965246
0.560265625,-0.0010779535130701068
0.5602968750000001,-0.0010780527913120397
0.5603281250000001,-0.0010780525523877219
0.560359375,-0.0010782263678383724
0.560390625,-0.0010781395321231152
0.5604218750000001,-0.0010783014147082992
0.560453125,-0.0010782475359848442
0.560484375,-0.0010782890485725241
0.5605156250000001,-0.0010782073072087353
0.560546875,-0.0010783527239056137
0.560578125,-0.001079449522386866
0.5606093750000001,-0.0010796271167899385
0.560640625,-0.0010794582491159554
0.560671875,-0.0010794941440387673
0.5607031250000001,-0.0010796167188478131
0.560734375,-0.0010796494194800638
0.560765625,-0.0010796923073947452
0.5607968750000001,-0.0010796835802681995
0.560828125,-0.001078656368312246
0.560859375,-0.0010788659384991586
0.5608906250000001,-0.0010787935007968083
0.560921875,-0.0010789332060263182
0.560953125,-0.0010788606172776674
0.5609843750000001,-0.0010789392798370642
0.561015625,-0.001079073258543159
0.5610468750000001,-0.0010789834500071482
0.5610781250000001,-0.0010790537252670304
0.561109375,-0.0010791287489533077
0.5611406250000001,-0.0010792529646281232
0.5611718750000001,-0.0010791643289230005
0.561203125,-0.0010802677449778739
0.561234375,-0.0010804376175693048
0.5612656250000001,-0.0010804264138889533
0.561296875,-0.0010804091843767405
0.561328125,-0.001080487532895226
0.5613593750000001,-0.0010805154944079354
0.561390625,-0.001080519412873713
0.561421875,-0.0010806766480844013
0.5614531250000001,-0.001079620671045188
0.561484375,-0.0010797457372914501
0.561515625,-0.0010798074079980888
0.5615468750000001,-0.0010797368675746072
0.561578125,-0.001079772978548249
0.561609375,-0.0010799045704438584
0.5616406250000001,-0.0010798625518498584
0.561671875,-0.0010800456331545305
0.561703125,-0.0010799588309799296
0.5617343750000001,-0.0010799913262654406
0.561765625,-0.0010800974022929719
0.561796875,-0.001080141145677803
0.5618281250000001,-0.0010811409153196547
0.561859375,-0.0010812480220313905
0.561890625,-0.0010813771874306627
0.561921875,-0.0010813164362051403
0.561953125,-0.0010813327856156046
0.561984375,-0.001081473501224027
0.562015625,-0.0010815093620367422
0.5620468750000001,-0.0010805667023022353
0.562078125,-0.001080503974013547
0.562109375,-0.001080642477168263
0.5621406250000001,-0.0010807569398479655
0.562171875,-0.001080744922024486
0.562203125,-0.0010808519106798309
0.5622343750000001,-0.0010808987713974497
0.562265625,-0.0010808727627990497
0.562296875,-0.0010808735041040185
0.5623281250000001,-0.0010809885196300315
0.562359375,-0.0010809046229672548
0.562390625,-0.0010810457724302197
0.5624218750000001,-0.0010811542219925918
0.562453125,-0.0010821961204221658
0.562484375,-0.001082190653563353
0.5625156250000001,-0.0010822562875886857
0.562546875,-0.001082354632945641
0.562578125,-0.0010823786299382146
0.5626093750000001,-0.0010824917824026267
0.562640625,-0.0010825615420988269
0.562671875,-0.0010815518276602251
0.5627031250000001,-0.0010816297452142312
0.562734375,-0.0010816726946861963
0.5627656249999999,-0.0010816795776626142
0.5627968750000001,-0.0010817029176499182
0.562828125,-0.0010818219194771994
0.5628593749999999,-0.0010818583504267829
0.5628906250000001,-0.0010818808470681729
0.562921875,-0.0010819679874593396
0.5629531249999999,-0.0010820488951824303
0.5629843750000001,-0.0010820950696887252
0.563015625,-0.001082114103838988
0.563046875,-0.0010821536745609858
0.5630781250000001,-0.001083197279553201
0.563109375,-0.0010832397641410557
0.563140625,-0.0010833412270698714
0.5631718750000001,-0.001083353317630445
0.563203125,-0.001083454864216661
0.563234375,-0.0010834850622793019
0.5632656250000001,-0.0010835978713700962
0.563296875,-0.0010826440387552358
0.563328125,-0.0010825817622868508
0.5633593750000001,-0.0010826984487143296
0.563390625,-0.001082731296715489
0.563421875,-0.0010827571094421257
0.563453125,-0.0010828183869761865
0.563484375,-0.0010829262151971913
0.563515625,-0.0010829651252121791
0.563546875,-0.0010829822674849193
0.563578125,-0.0010830440160271779
0.563609375,-0.0010831824259924655
0.563640625,-0.0010831467737498282
0.563671875,-0.0010843070534657315
0.563703125,-0.0010843181375399039
0.563734375,-0.0010843851685276434
0.563765625,-0.001084430730597316
0.563796875,-0.0010845037386124426
0.563828125,-0.0010845469786969555
0.563859375,-0.0010845914513899005
0.563890625,-0.0010846302059899435
0.563921875,-0.0010837345663958706
0.563953125,-0.0010838054612782519
0.563984375,-0.0010837837457086802
0.564015625,-0.001083854562468338
0.5640468750000001,-0.001083929523421838
0.564078125,-0.0010839720239154277
0.564109375,-0.001084058701241515
0.5641406250000001,-0.0010840932439505555
0.564171875,-0.0010841681615389245
0.564203125,-0.0010842139701634917
0.5642343750000001,-0.0010843087593788298
0.564265625,-0.0010843107332643084
0.5642968749999999,-0.0010854215731848915
0.5643281250000001,-0.0010854431917760865
0.564359375,-0.0010855275739036566
0.5643906249999999,-0.0010856144524768185
0.5644218750000001,-0.0010856673319722676
0.564453125,-0.0010857135788742978
0.5644843749999999,-0.0010857913922911536
0.5645156250000001,-0.0010858384282410316
0.564546875,-0.0010848774317636367
0.5645781249999999,-0.0010849160671649663
0.5646093750000001,-0.001084990041621721
0.564640625,-0.001085079350233123
0.5646718749999999,-0.0010850987667491083
0.5647031250000001,-0.0010851768602833517
0.564734375,-0.0010852029163562343
0.5647656249999999,-0.0010852747680821992
0.5647968750000001,-0.0010853734920633837
0.564828125,-0.0010854334672133759
0.5648593749999999,-0.0010854900781717691
0.5648906250000001,-0.001085563685565158
0.564921875,-0.0010866108974953506
0.564953125,-0.0010866799813934805
0.564984375,-0.0010867511807148775
0.565015625,-0.0010868442635484366
0.565046875,-0.0010868869668926515
0.565078125,-0.0010869210846608732
0.565109375,-0.0010869685678639926
0.565140625,-0.0010870177494567146
0.565171875,-0.001086079218160764
0.565203125,-0.0010861805545849743
0.565234375,-0.0010862442062435917
0.565265625,-0.0010862578125201972
0.565296875,-0.0010863619863544158
0.565328125,-0.0010864108574125883
0.565359375,-0.0010864629778899182
0.565390625,-0.001086527169440965
0.565421875,-0.001086594828723142
0.565453125,-0.001086672558084499
0.565484375,-0.0010866876562605071
0.565515625,-0.0010867730513264354
0.565546875,-0.0010878595828927237
0.565578125,-0.0010879348760539226
0.565609375,-0.0010879496165546246
0.565640625,-0.0010880908170340792
0.565671875,-0.001088149658814118
0.565703125,-0.001088225711671921
0.565734375,-0.0010882850854880208
0.565765625,-0.001088320110288355
0.565796875,-0.0010873169751093037
0.5658281249999999,-0.001087420994654982
0.565859375,-0.0010874732571566625
0.565890625,-0.001087567082588739
0.5659218749999999,-0.0010875985945500363
0.5659531250000001,-0.0010876657358022401
0.565984375,-0.0010877194176934293
0.5660156249999999,-0.0010877775765187406
0.5660468750000001,-0.0010878406254857809
0.566078125,-0.0010879154883160283
0.5661093749999999,-0.0010880248028231967
0.5661406250000001,-0.0010880435959588486
0.566171875,-0.001089144853649103
0.5662031249999999,-0.001089179871198269
0.5662343750000001,-0.0010892315149037615
0.566265625,-0.001089259282837575
0.5662968749999999,-0.0010894135287073253
0.5663281250000001,-0.0010894744143658264
0.566359375,-0.0010895048581612485
0.5663906249999999,-0.0010896427555181915
0.5664218750000001,-0.0010886661953120325
0.566453125,-0.0010886807589984074
0.5664843749999999,-0.0010887101227823742
0.566515625,-0.001088821239539954
0.566546875,-0.0010888370230665856
0.5665781249999999,-0.001088916859805153
0.566609375,-0.0010889739641922677
0.566640625,-0.0010890412545993544
0.5666718749999999,-0.0010891001580335957
0.566703125,-0.0010892226507260155
0.566734375,-0.0010892714802676964
0.5667656249999999,-0.0010893266153341533
0.566796875,-0.0010904179826582289
0.566828125,-0.0010904532626812152
0.5668593749999999,-0.0010904522943176037
0.566890625,-0.0010906102974884424
0.566921875,-0.0010906794374679549
0.566953125,-0.001090838869588405
0.566984375,-0.0010907714443975994
0.567015625,-0.0010908852183112265
0.567046875,-0.0010898788398875162
0.567078125,-0.0010899747962596837
0.567109375,-0.0010900276638058023
0.567140625,-0.0010900708964591138
0.567171875,-0.0010901730895451558
0.567203125,-0.001090148916756739
0.567234375,-0.0010901864228977862
0.567265625,-0.0010902729653921653
0.567296875,-0.0010903935962568445
0.567328125,-0.0010904622370436212
0.5673593749999999,-0.0010904807229663097
0.567390625,-0.0010906195717870493
0.567421875,-0.00109169657292129
0.5674531249999999,-0.0010917031735955957
0.567484375,-0.0010917734221484801
0.567515625,-0.0010917931953868115
0.5675468749999999,-0.0010918795285216956
0.567578125,-0.0010920318581025962
0.567609375,-0.0010919878803984616
0.5676406249999999,-0.0010921383601028428
0.567671875,-0.001091246455401207
0.567703125,-0.0010912413666972001
0.5677343749999999,-0.0010912966471398888
0.567765625,-0.0010914004527561028
0.567796875,-0.0010915505516111632
0.5678281249999999,-0.0010914719540369225
0.567859375,-0.0010915250325561413
0.567890625,-0.0010916128654665028
0.5679218749999999,-0.0010917021860704923
0.5679531250000001,-0.0010917253418588346
0.567984375,-0.0010917765423091724
0.5680156249999999,-0.0010918711728856792
0.5680468750000001,-0.0010929251022102349
0.568078125,-0.0010929389618817564
0.5681093749999999,-0.0010931512262411722
0.568140625,-0.0010931298721189656
0.568171875,-0.001093290216804578
0.5682031249999999,-0.0010932239245945372
0.568234375,-0.0010932822420432232
0.568265625,-0.0010933772918711483
0.5682968749999999,-0.001092478241987875
0.568328125,-0.0010924963554229256
0.568359375,-0.0010925950652860283
0.5683906249999999,-0.0010926849150877313
0.568421875,-0.0010926954089990823
0.568453125,-0.0010928172511834866
0.5684843749999999,-0.0010928248769766155
0.568515625,-0.001092899887512079
0.568546875,-0.0010929473472530357
0.5685781249999999,-0.001093063343627687
0.568609375,-0.001093119388773607
0.568640625,-0.00109432838788448
0.5686718749999999,-0.0010941938684317157
0.568703125,-0.0010943083368125592
0.568734375,-0.0010944497375100781
0.5687656249999999,-0.0010945504023895936
0.568796875,-0.0010944313582709822
0.568828125,-0.0010945849855571108
0.568859375,-0.0010946542926031158
0.5688906249999999,-0.0010937864834265065
0.568921875,-0.0010936598551356813
0.568953125,-0.0010938048785611582
0.5689843749999999,-0.0010938056575315533
0.569015625,-0.0010939499019050614
0.569046875,-0.0010939280495133527
0.5690781249999999,-0.0010941153327005473
0.569109375,-0.0010941469341252327
0.569140625,-0.0010942053430313542
0.5691718749999999,-0.001094133018158916
0.569203125,-0.0010943887380755815
0.569234375,-0.00109434287175747
0.5692656249999999,-0.0010955859234499377
0.569296875,-0.0010956142017881643
0.569328125,-0.0010956365576355945
0.5693593749999999,-0.0010956122215126374
0.569390625,-0.0010957164959081792
0.569421875,-0.0010956959097182736
0.5694531249999999,-0.0010957490562285843
0.569484375,-0.0010960271730426942
0.569515625,-0.001095067826393674
0.5695468749999999,-0.001094937509031467
0.5695781249999999,-0.0010951343198763244
0.569609375,-0.0010950757666112754
0.5696406249999999,-0.0010952609227633248
0.5696718749999999,-0.0010952723049143936
0.569703125,-0.0010953218701269113
0.5697343749999999,-0.0010955306481749486
0.5697656249999999,-0.0010955903846127449
0.569796875,-0.0010952900199301743
0.5698281249999999,-0.0010955980310495272
0.569859375,-0.001095755360725141
0.569890625,-0.0010967207004901336
0.5699218749999999,-0.001096947773772887
0.569953125,-0.00109689018790219
0.569984375,-0.0010971943043454196
0.5700156250000001,-0.001096998153923931
0.5700468750000001,-0.0010971424899198431
0.570078125,-0.0010971327525002433
0.5701093750000001,-0.0010971509786677734
0.5701406250000001,-0.0010963545909433922
0.570171875,-0.0010962598888701672
0.5702031250000001,-0.001096362665378152
0.5702343750000001,-0.0010963429114102669
0.570265625,-0.0010965066512102703
0.5702968750000001,-0.0010964926526425278
0.5703281250000001,-0.0010968305598987177
0.570359375,-0.0010968531161949305
0.570390625,-0.0010966280860461308
0.5704218750000001,-0.001096889953901295
0.570453125,-0.0010968298538850119
0.570484375,-0.0010968603965210086
0.5705156250000001,-0.0010980944146660038
0.570546875,-0.0010981285442639363
0.570578125,-0.0010982474223618643
0.5706093750000001,-0.0010983116935846665
0.570640625,-0.0010982608791668541
0.570671875,-0.001098239105757251
0.5707031250000001,-0.0010985406665701344
0.570734375,-0.0010985702027936188
0.570765625,-0.0010974660195220143
0.5707968750000001,-0.0010976470364326488
0.570828125,-0.0010976398857511227
0.5708593750000001,-0.0010976522718915069
0.5708906250000001,-0.0010978282592440727
0.570921875,-0.0010977933746314644
0.5709531250000001,-0.001097904102604047
0.5709843750000001,-0.0010980357001738814
0.571015625,-0.0010981403042334623
0.5710468750000001,-0.0010982302615254042
0.5710781250000001,-0.0010982351401400345
0.571109375,-0.0010981357050019389
0.5711406250000001,-0.0010993692664392901
0.5711718750000001,-0.0010993941525873352
0.571203125,-0.0010993974012975943
0.571234375,-0.0010995934264751914
0.5712656250000001,-0.001099656619709892
0.571296875,-0.0010995642949379325
0.571328125,-0.0010997251075707502
0.5713593750000001,-0.0010997645670126274
0.571390625,-0.0010987484913949422
0.571421875,-0.0010989233698411593
0.5714531250000001,-0.0010989302902203596
0.571484375,-0.0010990051002282841
0.571515625,-0.001098962094817857
0.5715468750000001,-0.0010991813328738997
0.571578125,-0.0010991851002123756
0.571609375,-0.0010992844589166814
0.5716406250000001,-0.001099325354211797
0.571671875,-0.0010994251933868979
0.571703125,-0.0010994606924823042
0.5717343750000001,-0.0010995088796520308
0.571765625,-0.0011005826488984238
0.571796875,-0.0011006819212033697
0.5718281250000001,-0.0011007544866850141
0.5718593750000001,-0.001100852540018911
0.571890625,-0.0011008682802603337
0.571921875,-0.0011009371876783136
0.5719531250000001,-0.0011009943493593688
0.571984375,-0.0011010200896303876
0.572015625,-0.0011001040020354874
0.5720468750000001,-0.0011002799206305744
0.572078125,-0.001100286688799551
0.572109375,-0.0011002850344748807
0.5721406250000001,-0.0011004226573442383
0.572171875,-0.0011004128453007966
0.572203125,-0.00110045808819359
0.5722343750000001,-0.0011006035819223492
0.572265625,-0.0011006149216170324
0.572296875,-0.0011006490663019244
0.5723281250000001,-0.001100773591293104
0.572359375,-0.0011018867945429764
0.572390625,-0.0011019066726068172
0.5724218750000001,-0.0011019626636055574
0.572453125,-0.0011020245953641261
0.572484375,-0.0011020391379133881
0.5725156250000001,-0.001102185919043694
0.572546875,-0.0011022539752018959
0.572578125,-0.0011022813267543875
0.5726093750000001,-0.001102330870497506
0.572640625,-0.0011013679364722806
0.572671875,-0.0011014550530285272
0.5727031250000001,-0.0011015403766108378
0.572734375,-0.001101595515806554
0.572765625,-0.0011016473831064952
0.5727968750000001,-0.001101745477124015
0.572828125,-0.0011017956482533217
0.572859375,-0.0011018938100562925
0.5728906250000001,-0.0011019422044075133
0.572921875,-0.0011019585227662956
0.572953125,-0.0011020679716667453
0.5729843750000001,-0.001103093353697654
0.573015625,-0.001103197679970365
0.573046875,-0.0011032556597213306
0.5730781250000001,-0.0011033268530125581
0.573109375,-0.0011034010709585623
0.573140625,-0.0011034900980907009
0.5731718750000001,-0.0011035151150960223
0.573203125,-0.0011035880675237496
0.573234375,-0.00110369651560795
0.5732656250000001,-0.0011026953902153053
0.573296875,-0.001102782840137935
0.573328125,-0.0011029189340375986
0.5733593750000001,-0.0011029293436364551
0.573390625,-0.0011029819533644389
0.573421875,-0.001103047669000684
0.573453125,-0.00110312185843104
0.573484375,-0.0011031100282742415
0.573515625,-0.0011032613334380353
0.573546875,-0.0011033139377182588
0.573578125,-0.001103409339360123
0.573609375,-0.0011044681482006366
0.573640625,-0.0011044880819656919
0.573671875,-0.0011045774142500048
0.573703125,-0.0011046883093473667
0.573734375,-0.0011047712519407782
0.5737656250000001,-0.00110484505280007
0.573796875,-0.0011049221205978385
0.573828125,-0.0011049685755279808
0.5738593750000001,-0.001104026494639733
0.573890625,-0.0011041071334635527
0.573921875,-0.0011041116101851156
0.5739531250000001,-0.0011042181893038475
0.573984375,-0.001104288666470922
0.574015625,-0.0011043064372387792
0.5740468750000001,-0.0011044242787486835
0.574078125,-0.0011044923456165062
0.574109375,-0.001104513393053258
0.5741406250000001,-0.0011046406255854485
0.574171875,-0.0011046662013899644
0.574203125,-0.0011047112554160507
0.5742343750000001,-0.0011058428700260678
0.574265625,-0.001105895244619029
0.5742968749999999,-0.001105983304640179
0.5743281250000001,-0.0011060428499540045
0.574359375,-0.0011061418683928487
0.5743906249999999,-0.0011061926033254996
0.5744218750000001,-0.0011062288128956335
0.574453125,-0.0011063025985673033
0.5744843749999999,-0.0011053082556895105
0.5745156250000001,-0.0011054747229756051
0.574546875,-0.0011055246865494806
0.5745781249999999,-0.0011056116466919633
0.5746093750000001,-0.0011056896740561858
0.574640625,-0.0011057135341380545
0.5746718749999999,-0.0011057461667513813
0.5747031250000001,-0.0011058453272685814
0.574734375,-0.0011059491612792557
0.574765625,-0.0011059988331054288
0.5747968750000001,-0.001106087217464559
0.574828125,-0.0011061599071184175
0.574859375,-0.0011072357513079722
0.5748906250000001,-0.0011073517419570439
0.574921875,-0.0011073888184606265
0.574953125,-0.0011074966546224876
0.574984375,-0.0011075089901000923
0.575015625,-0.001107525181495643
0.575046875,-0.001107645169579348
0.575078125,-0.0011076911189979374
0.575109375,-0.0011067244925048875
0.575140625,-0.0011068608284347178
0.575171875,-0.0011069104741821614
0.575203125,-0.0011069185388967173
0.575234375,-0.0011070054653445835
0.575265625,-0.001107076214544471
0.575296875,-0.0011071263744954346
0.575328125,-0.001107257397503926
0.575359375,-0.001107320375831486
0.575390625,-0.0011074069573442855
0.575421875,-0.0011074756728484958
0.575453125,-0.0011075155841316423
0.575484375,-0.0011085965126776329
0.575515625,-0.0011086420117487478
0.575546875,-0.0011087163501430075
0.575578125,-0.0011088535823492174
0.575609375,-0.0011089498242627532
0.575640625,-0.0011089653883464418
0.575671875,-0.0011090892250632083
0.575703125,-0.0011090825602904364
0.575734375,-0.0011080825161173327
0.5757656250000001,-0.0011081674237222935
0.575796875,-0.0011082340814207794
0.5758281249999999,-0.0011083072010586031
0.5758593750000001,-0.0011083610079845735
0.575890625,-0.0011084339884454009
0.5759218749999999,-0.0011085240475245534
0.5759531250000001,-0.0011086264822589217
0.575984375,-0.001108716211472148
0.5760156249999999,-0.001108737230618266
0.5760468750000001,-0.0011087860410204306
0.576078125,-0.0011098831162408979
0.5761093749999999,-0.001109941602154392
0.5761406250000001,-0.0011100331446636455
0.576171875,-0.0011101180367703717
0.5762031249999999,-0.0011101900200021012
0.5762343750000001,-0.0011102720761470009
0.576265625,-0.001110253349744024
0.5762968749999999,-0.001110278605382306
0.5763281250000001,-0.0011104193252726956
0.576359375,-0.0011094418487628196
0.5763906249999999,-0.0011094863946387173
0.5764218750000001,-0.001109626601188636
0.576453125,-0.001109607344806321
0.5764843749999999,-0.0011096644403458464
0.576515625,-0.0011097164336932308
0.576546875,-0.001109806491143596
0.5765781249999999,-0.0011098889488839955
0.576609375,-0.0011099576251944465
0.576640625,-0.0011100283095452218
0.576671875,-0.0011101343618505899
0.576703125,-0.0011112406440992595
0.576734375,-0.0011112799163512377
0.576765625,-0.001111302494893704
0.576796875,-0.0011113954626321351
0.576828125,-0.0011114141056698945
0.576859375,-0.0011115533464072097
0.576890625,-0.0011116432137154922
0.576921875,-0.0011116203184287424
0.576953125,-0.0011117261978888689
0.576984375,-0.001110723709767697
0.577015625,-0.001110827494949937
0.577046875,-0.0011109058205925684
0.577078125,-0.0011109692721586809
0.577109375,-0.0011110328653810148
0.577140625,-0.0011110579010934207
0.577171875,-0.0011111119850382226
0.577203125,-0.0011111411763955886
0.577234375,-0.0011112430721214109
0.577265625,-0.0011113452140391125
0.577296875,-0.0011114007375118348
0.577328125,-0.0011125445081165905
0.5773593749999999,-0.001112570248124195
0.577390625,-0.0011126894689439393
0.577421875,-0.0011126501624896326
0.5774531249999999,-0.0011127431942902014
0.577484375,-0.0011127402769382372
0.577515625,-0.001112924042197351
0.5775468749999999,-0.0011128790342202488
0.577578125,-0.0011119368572558644
0.577609375,-0.0011120901399434974
0.5776406249999999,-0.0011121216396221129
0.5776718750000001,-0.0011122456720970286
0.577703125,-0.00111220408271593
0.5777343749999999,-0.001112231806513618
0.5777656250000001,-0.0011123303881096572
0.577796875,-0.0011124459422651028
0.5778281249999999,-0.0011124687076157977
0.5778593750000001,-0.001112606649577276
0.577890625,-0.0011126596370530234
0.5779218749999999,-0.0011127229393407406
0.5779531250000001,-0.001113724013606085
0.577984375,-0.0011137836319140351
0.5780156249999999,-0.00111388028351838
0.5780468750000001,-0.0011139362549070358
0.578078125,-0.0011139696026401733
0.5781093749999999,-0.0011139640254806474
0.578140625,-0.0011141784578217809
0.578171875,-0.0011142031191606963
0.5782031249999999,-0.0011132384268177226
0.578234375,-0.00111333980880602
0.578265625,-0.0011134216359078783
0.5782968749999999,-0.001113375060775544
0.578328125,-0.0011135187955472192
0.578359375,-0.0011135068563501438
0.5783906249999999,-0.001113501447798676
0.578421875,-0.0011136964262287025
0.578453125,-0.0011136385967919285
0.5784843749999999,-0.00111369467904604
0.578515625,-0.0011137755243364328
0.578546875,-0.0011140089793937255
0.5785781249999999,-0.0011150014851396897
0.578609375,-0.0011150463203478192
0.578640625,-0.0011151041556040145
0.578671875,-0.0011152182211983178
0.578703125,-0.001115169507297696
0.578734375,-0.0011152778794619178
0.578765625,-0.0011154526921051955
0.578796875,-0.001115333437335865
0.578828125,-0.0011144287273994122
0.578859375,-0.0011144768105020159
0.5788906249999999,-0.001114507033488893
0.578921875,-0.0011144239656129262
0.578953125,-0.0011147793478449575
0.5789843749999999,-0.0011145843427201665
0.579015625,-0.0011147554717945707
0.579046875,-0.0011148911648300244
0.5790781249999999,-0.0011149608197925168
0.579109375,-0.0011149154894652263
0.579140625,-0.0011150083802029045
0.5791718749999999,-0.0011159376946911007
0.579203125,-0.0011160280287916477
0.579234375,-0.0011161819426413408
0.5792656249999999,-0.0011161725350385954
0.579296875,-0.0011163456003245864
0.579328125,-0.0011164795814418704
0.5793593749999999,-0.0011165373468843345
0.579390625,-0.0011164935734127406
0.579421875,-0.001116482057805672
0.5794531249999999,-0.0011154427141855869
0.579484375,-0.0011155338561016914
0.579515625,-0.0011155192041071155
0.5795468749999999,-0.0011156603679126492
0.5795781249999999,-0.0011157829298717864
0.579609375,-0.0011157953051286681
0.5796406249999999,-0.0011159112439383667
0.579671875,-0.0011160576744531706
0.579703125,-0.0011161438317101036
0.5797343749999999,-0.0011160719170375047
0.579765625,-0.001116124327654476
0.579796875,-0.0011171019092319698
0.5798281249999999,-0.0011171932490499567
0.579859375,-0.001117342310286644
0.579890625,-0.0011174958829253123
0.5799218749999999,-0.0011174180660780547
0.579953125,-0.0011175109304744912
0.579984375,-0.0011175063918274844
0.5800156249999999,-0.001117672609186427
0.580046875,-0.0011177034321926509
0.580078125,-0.0011166095513435864
0.5801093749999999,-0.0011166903024142569
0.580140625,-0.0011168699271758148
0.580171875,-0.0011168548216888424
0.5802031249999999,-0.0011170472055566302
0.580234375,-0.0011168384178219665
0.580265625,-0.001116952603810957
0.5802968749999999,-0.0011170000000979494
0.580328125,-0.0011171885379272078
0.580359375,-0.0011171515844726754
0.5803906249999999,-0.0011171620604940313
0.580421875,-0.0011182601369049694
0.580453125,-0.0011182895375610805
0.5804843749999999,-0.0011183420332892685
0.580515625,-0.0011183249592979505
0.580546875,-0.0011186183642879974
0.580578125,-0.001118559790112085
0.5806093749999999,-0.0011185901828069944
0.580640625,-0.001118559486652751
0.580671875,-0.001118773742211792
0.5807031249999999,-0.0011178861812201
0.580734375,-0.0011178124196353292
0.580765625,-0.0011179587651771739
0.5807968749999999,-0.001117991837459198
0.580828125,-0.0011179947654641129
0.580859375,-0.001118046448455541
0.5808906249999999,-0.0011180872835904673
0.580921875,-0.0011180012204330472
0.580953125,-0.0011181986257463306
0.5809843749999999,-0.0011181688563024622
0.581015625,-0.0011183406408193652
0.581046875,-0.0011192761450151203
0.5810781249999999,-0.0011194277971505531
0.581109375,-0.0011195778010366642
0.581140625,-0.0011194830258193442
0.5811718749999999,-0.0011195654649597611
0.581203125,-0.001119572641348203
0.581234375,-0.0011196908001879849
0.5812656249999999,-0.0011197258593350773
0.581296875,-0.0011188814609277495
0.581328125,-0.001118717530149839
0.5813593749999999,-0.0011188920401681984
0.581390625,-0.0011188707804987152
0.581421875,-0.0011189498037937062
0.5814531249999999,-0.001118958817638932
0.5814843749999999,-0.001119028788099212
0.581515625,-0.0011190755171532618
0.5815468749999999,-0.001119133556499341
0.581578125,-0.001119142173323713
0.581609375,-0.0011192205605217095
0.5816406249999999,-0.001119182742791415
0.581671875,-0.0011203334872621207
0.581703125,-0.0011204278469643392
0.5817343749999999,-0.0011205133521450805
0.581765625,-0.0011204775570340317
0.581796875,-0.0011205666279758345
0.5818281249999999,-0.0011206033095911075
0.581859375,-0.001120661024298697
0.581890625,-0.0011206613423488838
0.5819218749999999,-0.0011197766031550357
0.581953125,-0.0011198744200926342
0.581984375,-0.0011199035516995873
0.5820156249999999,-0.001119968943477545
0.582046875,-0.0011198707206273861
0.582078125,-0.0011199387932988927
0.5821093749999999,-0.0011199429848670062
0.582140625,-0.001120046267457625
0.582171875,-0.001120170503130527
0.5822031249999999,-0.0011202241284609046
0.582234375,-0.0011202702675307402
0.582265625,-0.0011212839275315176
0.5822968749999999,-0.0011213669067466694
0.582328125,-0.0011213880494033643
0.582359375,-0.001121466248198033
0.5823906249999999,-0.0011214816021330037
0.582421875,-0.0011216306286021965
0.582453125,-0.0011216590921758682
0.5824843749999999,-0.001121646134837142
0.582515625,-0.0011217448392983574
0.582546875,-0.0011207694191116765
0.582578125,-0.0011207894678605598
0.5826093749999999,-0.0011208123890497565
0.582640625,-0.0011207729911914405
0.582671875,-0.0011208857021542604
0.5827031249999999,-0.0011208921741013914
0.582734375,-0.0011210494075139799
0.582765625,-0.0011211450565360853
0.5827968749999999,-0.0011211021622045125
0.582828125,-0.0011211878263204245
0.582859375,-0.0011212094432744638
0.5828906249999999,-0.0011223171261139711
0.582921875,-0.0011223305271789996
0.582953125,-0.001122406505068653
0.5829843749999999,-0.001122476470716248
0.583015625,-0.0011225228737434534
0.583046875,-0.0011225819146991958
0.5830781249999999,-0.0011225459031770357
0.583109375,-0.0011227154205264607
0.583140625,-0.0011227050264311506
0.5831718749999999,-0.0011217014869170303
0.583203125,-0.0011217161429658423
0.583234375,-0.0011218352107322666
0.5832656249999999,-0.001121852620116874
0.583296875,-0.001121938877114148
0.583328125,-0.0011219621608615366
0.5833593749999999,-0.001122018147980304
0.583390625,-0.0011221063771281875
0.583421875,-0.0011221225349185363
0.5834531249999999,-0.0011221881998851602
0.5834843749999999,-0.0011222634177504645
0.583515625,-0.0011232988090101176
0.5835468749999999,-0.0011233914349096305
0.583578125,-0.001123391901725647
0.583609375,-0.0011234228244628858
0.5836406249999999,-0.0011235147500877063
0.583671875,-0.001123564261404475
0.583703125,-0.0011236231849852188
0.5837343749999999,-0.0011236309504640135
0.583765625,-0.0011236800357002676
0.583796875,-0.0011226513304357227
0.5838281249999999,-0.0011227378947868336
0.583859375,-0.0011227538486188945
0.583890625,-0.00112287684506341
0.5839218749999999,-0.0011229252457365599
0.583953125,-0.0011229708364961094
0.583984375,-0.0011230134475625
0.5840156249999999,-0.0011230402332618739
0.584046875,-0.0011231644152799453
0.584078125,-0.001123206418328082
0.5841093749999999,-0.0011231436059245953
0.584140625,-0.001124268971938444
0.584171875,-0.001124340355226322
0.5842031249999999,-0.0011244472183257956
0.584234375,-0.0011244402552511162
0.584265625,-0.0011244937341898867
0.5842968749999999,-0.0011245050007880203
0.584328125,-0.0011245326290502955
0.584359375,-0.001124690549551572
0.5843906249999999,-0.001124743679471154
0.584421875,-0.0011238051789926942
0.584453125,-0.0011238075762013827
0.584484375,-0.0011239141744559047
0.584515625,-0.0011238366221104773
0.584546875,-0.0011238852414019729
0.584578125,-0.0011239304870073186
0.5846093749999999,-0.0011239834073596272
0.584640625,-0.0011240717360664967
0.584671875,-0.0011241430427132298
0.5847031249999999,-0.0011241305725465528
0.584734375,-0.0011252119959488938
0.584765625,-0.001125280540415427
0.5847968749999999,-0.001125350355652116
0.584828125,-0.0011254024689871522
0.584859375,-0.0011254657527111217
0.5848906249999999,-0.0011255573571681762
0.584921875,-0.0011255488849934228
0.584953125,-0.0011255949765663562
0.5849843749999999,-0.0011255641163823785
0.585015625,-0.0011246009516623773
0.585046875,-0.0011246123085935505
0.5850781249999999,-0.0011247194445200628
0.585109375,-0.0011248204380569157
0.585140625,-0.0011248906681414414
0.5851718749999999,-0.0011249276156613877
0.585203125,-0.0011249547583431219
0.585234375,-0.0011249855004011114
0.5852656249999999,-0.0011250307984191008
0.585296875,-0.0011250697986375582
0.585328125,-0.0011251364989476945
0.5853593749999999,-0.0011261943310696826
0.585390625,-0.0011262528634993496
0.585421875,-0.0011262887428158466
0.5854531249999999,-0.0011263377750624706
0.5854843750000001,-0.0011263457732622884
0.585515625,-0.001126388212559143
0.5855468749999999,-0.0011264411257223203
0.585578125,-0.0011264919339977059
0.585609375,-0.0011265074627743038
0.5856406249999999,-0.001125588342884551
0.585671875,-0.0011256548407679798
0.585703125,-0.0011257146976599366
0.5857343749999999,-0.0011257692651642295
0.585765625,-0.0011257708442648368
0.585796875,-0.0011257935897706003
0.5858281249999999,-0.0011258619356137103
0.585859375,-0.0011259147649335874
0.585890625,-0.0011260122467183706
0.5859218749999999,-0.0011260132218370161
0.585953125,-0.0011260028917231477
0.585984375,-0.0011270411202484662
0.5860156249999999,-0.001127073697821189
0.586046875,-0.0011271552596012896
0.586078125,-0.00112719084519778
0.5861093749999999,-0.0011273574692679325
0.586140625,-0.001127377111633708
0.586171875,-0.001127385082538672
0.5862031249999999,-0.0011274008807642226
0.586234375,-0.0011274701310777097
0.586265625,-0.0011264878406562276
0.5862968749999999,-0.0011264917856979861
0.586328125,-0.0011265144268994762
0.586359375,-0.0011266065878951376
0.5863906249999999,-0.0011266312895649583
0.586421875,-0.001126694743719646
0.586453125,-0.0011266567656443432
0.586484375,-0.00112673172823375
0.586515625,-0.0011268287652198006
0.586546875,-0.0011268412903353633
0.586578125,-0.0011268736934847493
0.5866093749999999,-0.0011279442350622393
0.586640625,-0.0011280312713638496
0.586671875,-0.0011280825104129505
0.5867031249999999,-0.0011280852415117074
0.586734375,-0.0011281373862939148
0.586765625,-0.001128135915988815
0.5867968749999999,-0.0011282010569550263
0.586828125,-0.0011282954749903436
0.586859375,-0.001128340553592476
0.5868906249999999,-0.0011273654895143231
0.586921875,-0.0011273508625583087
0.586953125,-0.0011273716549761031
0.5869843749999999,-0.0011274473302469237
0.587015625,-0.0011273996739021921
0.587046875,-0.001127543362677945
0.5870781249999999,-0.0011275545672181433
0.587109375,-0.0011276346262387368
0.587140625,-0.0011276013256537598
0.5871718749999999,-0.001127578367376772
0.587203125,-0.0011287025664205724
0.587234375,-0.0011287477374657684
0.5872656249999999,-0.0011288649186784738
0.587296875,-0.001128835729607973
0.587328125,-0.0011289690915815415
0.5873593749999999,-0.0011289632930961482
0.587390625,-0.0011290327506286377
0.587421875,-0.001129015626178384
0.5874531249999999,-0.0011290680736460931
0.587484375,-0.0011280214208923556
0.587515625,-0.0011280590531758186
0.5875468749999999,-0.0011281315824644839
0.587578125,-0.001128208967234319
0.587609375,-0.0011282871990260512
0.5876406249999999,-0.0011283017201262832
0.587671875,-0.0011282943971179307
0.587703125,-0.0011283165038915091
0.5877343749999999,-0.001128421674454344
0.587765625,-0.001128462478375128
0.587796875,-0.0011284378878461052
0.5878281249999999,-0.0011294550232185188
0.587859375,-0.001129519837500953
0.587890625,-0.0011295110940338499
0.5879218749999999,-0.001129580477565728
0.587953125,-0.0011295573507083476
0.587984375,-0.001129710923818486
0.5880156249999999,-0.001129661720200556
0.588046875,-0.0011297444363624898
0.588078125,-0.0011297761075879237
0.5881093749999999,-0.0011287620401832024
0.588140625,-0.0011288589636058652
0.588171875,-0.001128843915430694
0.5882031249999999,-0.0011289089336996433
0.588234375,-0.0011288056335072988
0.588265625,-0.0011289223548028998
0.5882968749999999,-0.0011290073671218759
0.588328125,-0.0011291246667563676
0.588359375,-0.0011291699989790446
0.588390625,-0.0011290783859020936
0.588421875,-0.0011290580141606749
0.588453125,-0.0011301215756582758
0.588484375,-0.0011302439824109611
0.588515625,-0.0011302617600728176
0.588546875,-0.001130308262743497
0.588578125,-0.0011302777363544486
0.5886093749999999,-0.0011303275234910634
0.588640625,-0.0011303544917275754
0.588671875,-0.0011303980902156938
0.5887031249999999,-0.0011304397769061787
0.588734375,-0.001129374544437907
0.588765625,-0.0011294839956466907
0.5887968749999999,-0.0011295431639708753
0.588828125,-0.0011295369511859221
0.588859375,-0.001129669611534094
0.5888906249999999,-0.0011295543062844124
0.588921875,-0.0011296168881541682
0.588953125,-0.0011296366815681524
0.5889843749999999,-0.001129740843478319
0.589015625,-0.001129620015790242
0.589046875,-0.0011297517436574603
0.5890781249999999,-0.0011308226905328705
0.589109375,-0.0011309171069440876
0.589140625,-0.0011309181177936306
0.5891718749999999,-0.0011310074751067004
0.589203125,-0.0011308167503650338
0.589234375,-0.0011309288031631504
0.5892656249999999,-0.001130887908641652
0.589296875,-0.0011310361000920303
0.589328125,-0.0011309725196613496
0.5893593749999999,-0.0011300563220721233
0.5893906250000001,-0.0011301610591486974
0.589421875,-0.0011301281718242295
0.5894531249999999,-0.001130192636626351
0.589484375,-0.0011302848902340276
0.589515625,-0.0011301504198572634
0.5895468749999999,-0.0011303099575593056
0.589578125,-0.0011303248401900584
0.589609375,-0.001130137533263617
0.5896406249999999,-0.0011302762698886734
0.589671875,-0.0011313118253614834
0.589703125,-0.0011313390546670993
0.5897343749999999,-0.001131387574245371
0.589765625,-0.001131392335383681
0.589796875,-0.0011316728998817527
0.5898281249999999,-0.0011315223259560428
0.589859375,-0.0011314955391424977
0.589890625,-0.0011315171493777795
0.5899218749999999,-0.0011315573695434948
0.589953125,-0.0011316979660408039
0.589984375,-0.0011307450527589594
0.5900156249999999,-0.0011305985581631234
0.590046875,-0.001130586909332723
0.590078125,-0.0011306314963896238
0.5901093749999999,-0.001130724966713452
0.590140625,-0.0011307240959588655
0.590171875,-0.0011306583175386617
0.5902031249999999,-0.0011307756195331475
0.590234375,-0.0011308588167872197
0.590265625,-0.0011309231874749928
0.5902968749999999,-0.0011318288005641372
0.590328125,-0.0011319202826256952
0.590359375,-0.0011319649002000803
0.590390625,-0.0011318049494342605
0.590421875,-0.0011319817975450897
0.590453125,-0.001131980888757357
0.590484375,-0.0011320677873897372
0.590515625,-0.001132156402519395
0.590546875,-0.0011321244956909171
0.590578125,-0.0011310336581590863
0.5906093749999999,-0.001131029449926213
0.590640625,-0.0011312514998277137
0.590671875,-0.0011310914042799713
0.5907031249999999,-0.0011310725745206432
0.590734375,-0.0011311404156095356
0.590765625,-0.0011313015397829626
0.5907968749999999,-0.0011311133637210355
0.590828125,-0.0011313876460544436
0.590859375,-0.0011313336712719876
0.5908906249999999,-0.0011313211402065176
0.590921875,-0.0011323432781181406
0.590953125,-0.001132337270706739
0.5909843749999999,-0.0011323881385625484
0.591015625,-0.0011323236242636592
0.591046875,-0.0011324755231539446
0.5910781249999999,-0.0011325253390988763
0.591109375,-0.0011325060768281048
0.591140625,-0.0011324479834506004
0.5911718749999999,-0.00113241989741944
0.591203125,-0.0011314853612773082
0.591234375,-0.0011314549726159848
0.5912656249999999,-0.0011316122166271508
0.591296875,-0.0011316426658690426
0.591328125,-0.0011315957402854432
0.5913593749999999,-0.0011317184826414514
0.5913906250000001,-0.0011316815722062848
0.591421875,-0.001131548091398961
0.5914531249999999,-0.001131736596156091
0.591484375,-0.0011317555163185833
0.591515625,-0.0011317909669746815
0.5915468749999999,-0.0011327780937203935
0.591578125,-0.0011328416910257669
0.591609375,-0.0011329025193673598
0.5916406249999999,-0.0011328795176742262
0.591671875,-0.0011328258037130237
0.591703125,-0.0011328845428923637
0.5917343749999999,-0.0011330095338637144
0.591765625,-0.001132897553813815
0.591796875,-0.001132932997378839
0.5918281249999999,-0.0011319143147192554
0.591859375,-0.0011318510873771087
0.591890625,-0.0011319662445601134
0.5919218749999999,-0.0011320158909881445
0.591953125,-0.0011320838172332454
0.591984375,-0.0011320972537689558
0.5920156249999999,-0.0011320344316748318
0.592046875,-0.0011321712912103488
0.592078125,-0.0011321242865300549
0.5921093749999999,-0.0011321092165183927
0.592140625,-0.0011332628019964305
0.592171875,-0.0011332374621866384
0.5922031249999999,-0.0011332358994081068
0.592234375,-0.0011332441414596064
0.592265625,-0.0011332497363479577
0.592296875,-0.0011333161672366157
0.592328125,-0.0011332710220704478
0.592359375,-0.0011333531579861694
0.592390625,-0.0011334065100643172
0.592421875,-0.0011333604268123736
0.592453125,-0.0011323149420608067
0.592484375,-0.0011323549829188942
0.592515625,-0.0011324037919649421
0.592546875,-0.001132409402209933
0.592578125,-0.0011324068626294148
0.5926093749999999,-0.001132487401737041
0.592640625,-0.0011324907642807289
0.592671875,-0.0011324785484541841
0.5927031249999999,-0.0011326376545439595
0.592734375,-0.0011326337448367904
0.592765625,-0.0011336554531983511
0.5927968749999999,-0.0011336631466615094
0.592828125,-0.001133607797955169
0.592859375,-0.001133760960522888
0.5928906249999999,-0.001133703266390694
0.592921875,-0.001133655460077404
0.592953125,-0.001133723032284692
0.5929843749999999,-0.0011336924088363974
0.593015625,-0.001133783780945214
0.593046875,-0.0011327596348978397
0.5930781249999999,-0.0011328070660798495
0.593109375,-0.001132796798278532
0.593140625,-0.001132802629397557
0.5931718749999999,-0.0011328331731780411
0.593203125,-0.0011329484118564326
0.593234375,-0.0011329063531511571
0.5932656249999999,-0.0011329518158398333
0.5932968750000001,-0.0011329542040016821
0.593328125,-0.0011329570135025363
0.5933593749999999,-0.0011329889699503506
0.5933906250000001,-0.0011339727688845294
0.593421875,-0.0011340483767476803
0.5934531249999999,-0.001134109821267923
0.593484375,-0.0011341261258697097
0.593515625,-0.0011341962132082675
0.5935468749999999,-0.0011341910452485685
0.593578125,-0.0011341973221271062
0.593609375,-0.0011342463229730773
0.5936406249999999,-0.0011342257156361155
0.593671875,-0.001133194364383916
0.593703125,-0.001133190858583405
0.5937343749999999,-0.0011332303775862529
0.593765625,-0.0011333138630840803
0.593796875,-0.0011332893076337405
0.5938281249999999,-0.0011333220807496838
0.593859375,-0.0011332811081177022
0.593890625,-0.0011334081862922063
0.5939218749999999,-0.0011333964265817995
0.593953125,-0.0011333796508507243
0.593984375,-0.0011345023812983704
0.5940156249999999,-0.0011345426348066817
0.594046875,-0.001134496453549079
0.594078125,-0.0011345115407874196
0.5941093749999999,-0.0011345689151708443
0.594140625,-0.001134542323846098
0.594171875,-0.001134604444164529
0.5942031249999999,-0.0011347359328754344
0.594234375,-0.0011347060215498826
0.594265625,-0.001134652184356759
0.594296875,-0.0011336177311436282
0.594328125,-0.0011336304729502936
0.594359375,-0.0011336183211277176
0.594390625,-0.001133620926468737
0.594421875,-0.0011337442130536432
0.594453125,-0.001133804450773171
0.594484375,-0.0011338041629909354
0.594515625,-0.001133863321254494
0.594546875,-0.0011338334059685928
0.594578125,-0.0011338652484750786
0.5946093749999999,-0.0011348924979019265
0.594640625,-0.0011348604706567025
0.594671875,-0.0011349277073855676
0.5947031249999999,-0.0011349585954063546
0.594734375,-0.001135039198007011
0.594765625,-0.0011350487245749621
0.5947968749999999,-0.0011349814951090997
0.594828125,-0.001134998823871889
0.594859375,-0.0011349506228509262
0.5948906249999999,-0.0011350664301221398
0.594921875,-0.00113416288344146
0.594953125,-0.001134159109425742
0.5949843749999999,-0.001134209160974127
0.595015625,-0.0011341147936428375
0.595046875,-0.0011341982091566394
0.5950781249999999,-0.001134141932620833
0.595109375,-0.0011341946386706908
0.595140625,-0.0011341821212075762
0.5951718749999999,-0.001134258919810352
0.595203125,-0.001134266404953177
0.595234375,-0.0011352738593647313
0.5952656249999999,-0.0011352830916953605
0.5952968750000001,-0.0011353460736098012
0.595328125,-0.001135339115485877
0.5953593749999999,-0.001135350780201605
0.5953906250000001,-0.0011353290155923026
0.595421875,-0.001135396375123894
0.5954531249999999,-0.0011354385420654922
0.5954843750000001,-0.0011354225574131925
0.595515625,-0.0011344099257570295
0.5955468749999999,-0.0011344913373996096
0.595578125,-0.001134438574368568
0.595609375,-0.0011344570140260218
0.5956406249999999,-0.0011344916414244219
0.595671875,-0.0011344871191136321
0.595703125,-0.0011345421794019608
0.5957343749999999,-0.001134528977663439
0.595765625,-0.001134464192295813
0.595796875,-0.0011345670312607053
0.5958281249999999,-0.0011346003755413198
0.595859375,-0.0011356842202450146
0.595890625,-0.00113574257552565
0.5959218749999999,-0.0011356942855421312
0.595953125,-0.0011357674890021124
0.595984375,-0.0011357107172775271
0.5960156249999999,-0.0011358056012959056
0.596046875,-0.0011358203089197466
0.596078125,-0.0011357729776194751
0.5961093749999999,-0.0011357317282258902
0.596140625,-0.0011347654844924768
0.596171875,-0.0011347683389055715
0.596203125,-0.0011347334472013235
0.596234375,-0.0011348022194018759
0.596265625,-0.0011348250965788065
0.596296875,-0.0011349795162969717
0.596328125,-0.00113490748673592
0.596359375,-0.001134915606454845
0.596390625,-0.0011348880617831833
0.596421875,-0.0011349160621888649
0.596453125,-0.0011359862529209952
0.596484375,-0.001135961757572225
0.596515625,-0.0011360470395340716
0.596546875,-0.0011360746088934087
0.596578125,-0.0011360134278574768
0.5966093749999999,-0.0011360339398560904
0.596640625,-0.0011360166192191795
0.596671875,-0.0011360466074067446
0.5967031249999999,-0.0011360213228701135
0.596734375,-0.0011361056885622958
0.596765625,-0.0011351005777940348
0.5967968749999999,-0.001135104355547742
0.596828125,-0.0011351649308776884
0.596859375,-0.0011351604598543175
0.5968906249999999,-0.0011351527639903228
0.596921875,-0.0011352449994213587
0.596953125,-0.001135209112707175
0.5969843749999999,-0.0011352065695749702
0.597015625,-0.001135214998034574
0.597046875,-0.0011351762870642906
0.5970781249999999,-0.0011362503317318001
0.597109375,-0.0011362246360119496
0.597140625,-0.0011362633667237124
0.5971718749999999,-0.0011363029563108834
0.5972031250000001,-0.0011363121325942346
0.597234375,-0.0011364020216858076
0.5972656249999999,-0.0011363123724124
0.5972968750000001,-0.0011364738505652075
0.597328125,-0.0011363872089237559
0.5973593749999999,-0.0011353584272391706
0.5973906250000001,-0.0011352587142085258
0.597421875,-0.0011353566802877815
0.5974531249999999,-0.0011353132281543624
0.597484375,-0.0011353830081221594
0.597515625,-0.0011354229102205349
0.5975468749999999,-0.001135325385694698
0.597578125,-0.0011353979605377637
0.597609375,-0.0011353966353972941
0.5976406249999999,-0.0011353863917093615
0.597671875,-0.0011354899768581533
0.597703125,-0.0011365280510413633
0.5977343749999999,-0.001136568541156957
0.597765625,-0.0011365264025911884
0.597796875,-0.001136470907521496
0.5978281249999999,-0.0011365052194409198
0.597859375,-0.0011365138105804348
0.597890625,-0.0011365776975855862
0.5979218749999999,-0.0011365886017226101
0.597953125,-0.0011365447878416146
0.597984375,-0.0011355536415565068
0.5980156249999999,-0.0011354073665168635
0.598046875,-0.0011356332091397858
0.598078125,-0.001135466079074679
0.5981093749999999,-0.0011355798660803232
0.598140625,-0.0011356209003686654
0.598171875,-0.0011356529303692894
0.598203125,-0.0011355890013802633
0.598234375,-0.0011354795587704414
0.598265625,-0.0011356675999770055
0.598296875,-0.001136625303506708
0.598328125,-0.00113661261648728
0.598359375,-0.00113660061064879
0.598390625,-0.001136661931718179
0.598421875,-0.0011367664844825418
0.598453125,-0.0011367258419635942
0.598484375,-0.001136729726426526
0.598515625,-0.0011367287196414402
0.598546875,-0.0011367569167673973
0.598578125,-0.0011366807714805922
0.5986093749999999,-0.0011355950692464797
0.598640625,-0.0011356492960573894
0.598671875,-0.0011355907754845226
0.5987031249999999,-0.00113570311280832
0.598734375,-0.0011358528658506409
0.598765625,-0.00113571944089777
0.5987968749999999,-0.0011357240294527851
0.598828125,-0.0011355490174276492
0.598859375,-0.0011358278763780733
0.5988906249999999,-0.0011358343307559735
0.598921875,-0.001136797451393723
0.598953125,-0.0011367630074676227
0.5989843749999999,-0.0011367050959051536
0.599015625,-0.001136660520022599
0.599046875,-0.0011367184604103991
0.5990781249999999,-0.0011366679215588163
0.599109375,-0.001136786453601324
0.599140625,-0.0011366755964428016
0.5991718749999999,-0.0011369634568886948
0.5992031250000001,-0.0011368468833764418
0.599234375,-0.0011355857074926146
0.5992656249999999,-0.0011358645418146976
0.5992968750000001,-0.0011357019593617734
0.599328125,-0.0011357689421865602
0.5993593749999999,-0.001135653307294135
0.5993906250000001,-0.0011357788304527244
0.599421875,-0.0011358301351746675
0.5994531249999999,-0.001135949200892765
0.599484375,-0.0011357930743550529
0.599515625,-0.001135954413682673
0.5995468749999999,-0.001136708735762701
0.599578125,-0.0011367815331183237
0.599609375,-0.0011368083956538322
0.5996406249999999,-0.0011368818567362299
0.599671875,-0.0011366874139273203
0.599703125,-0.0011367150943479426
0.5997343749999999,-0.0011369297973196912
0.599765625,-0.0011368403468478908
0.599796875,-0.0011369881461659216
0.5998281249999999,-0.0011357791698069566
0.599859375,-0.0011357910906423033
0.599890625,-0.001135741260615157
0.5999218749999999,-0.001135749983996917
0.599953125,-0.0011360243572699352
0.599984375,-0.0011356591994748366
0.6000156249999999,-0.0011358624475567014
0.600046875,-0.0011360012723974633
0.600078125,-0.001135816995138969
0.600109375,-0.0011358321342559707
0.600140625,-0.0011369121349015382
0.600171875,-0.0011367441723880989
0.600203125,-0.0011370139365490806
0.600234375,-0.0011369647979758216
0.600265625,-0.0011368376105839392
0.600296875,-0.00113689712881819
0.600328125,-0.0011369043440519894
0.600359375,-0.0011369272859090007
0.600390625,-0.0011369364654455205
0.600421875,-0.0011368568374414759
0.600453125,-0.001135855879234711
0.600484375,-0.0011358807738220539
0.600515625,-0.0011359325726393657
0.600546875,-0.0011359018460972287
0.600578125,-0.0011359842376840526
0.6006093749999999,-0.001136080139109985
0.600640625,-0.001135819744030063
0.600671875,-0.001135759036406725
0.6007031249999999,-0.0011358949409895971
0.600734375,-0.0011358730912451945
0.600765625,-0.00113698048726725
0.6007968749999999,-0.0011370311231578625
0.600828125,-0.0011369380078475738
0.600859375,-0.0011370302370648996
0.6008906249999999,-0.0011368240022394671
0.600921875,-0.0011369731843171096
0.600953125,-0.0011369954406822425
0.6009843749999999,-0.0011370254269543224
0.601015625,-0.0011368321543128238
0.601046875,-0.0011370631617500515
0.6010781249999999,-0.001136012392465753
0.6011093750000001,-0.0011360245918929646
0.601140625,-0.0011359864798070052
0.6011718749999999,-0.001136012711106707
0.6012031250000001,-0.0011359930814965474
0.601234375,-0.0011357792595290267
0.6012656249999999,-0.0011358699477383091
0.6012968750000001,-0.0011358658587148074
0.601328125,-0.0011358433175834015
0.6013593749999999,-0.001135972952770667
0.6013906250000001,-0.0011370381160878823
0.601421875,-0.001137031817181361
0.6014531249999999,-0.001137143689435724
0.601484375,-0.0011369360425530911
0.601515625,-0.0011369440206260503
0.6015468749999999,-0.0011370881279260808
0.601578125,-0.0011369904583185125
0.601609375,-0.0011371181371058886
0.6016406249999999,-0.0011369309210900007
0.601671875,-0.0011360420420114745
0.601703125,-0.0011359945048956682
0.6017343749999999,-0.0011358608708850887
0.601765625,-0.0011360353983052435
0.601796875,-0.001136031184195252
0.6018281249999999,-0.0011360048504269749
0.601859375,-0.0011361208786367233
0.601890625,-0.0011361632220547105
0.6019218749999999,-0.0011359603207727678
0.601953125,-0.0011359455182673658
0.601984375,-0.001137013492700678
0.6020156249999999,-0.0011370839503603222
0.602046875,-0.0011371092837528934
0.602078125,-0.001137071078856279
0.602109375,-0.0011370926251332153
0.602140625,-0.0011371515548913996
0.602171875,-0.0011370247580309717
0.602203125,-0.0011370010105028402
0.602234375,-0.0011370301146560215
0.602265625,-0.0011371431108724954
0.602296875,-0.0011360794985459596
0.602328125,-0.0011360479921516606
0.602359375,-0.0011360128635531444
0.602390625,-0.0011361263647273745
0.602421875,-0.0011361992471508528
0.602453125,-0.0011360652308289101
0.602484375,-0.0011361088838811803
0.602515625,-0.0011360754080668514
0.602546875,-0.0011361698406215093
0.602578125,-0.0011360847100021151
0.6026093749999999,-0.001137247460771533
0.602640625,-0.001137140255721314
0.602671875,-0.0011371093415884909
0.6027031249999999,-0.001137099189089677
0.602734375,-0.001137125867064541
0.602765625,-0.0011371325023354986
0.6027968749999999,-0.0011372133124566836
0.602828125,-0.001137171493628266
0.602859375,-0.001137103227827528
0.6028906249999999,-0.0011371326540187097
0.602921875,-0.0011360944122411967
0.602953125,-0.0011362307884661693
0.6029843749999999,-0.001136165660883967
0.603015625,-0.0011362891788175983
0.603046875,-0.0011362615759625758
0.6030781249999999,-0.001136179572591517
0.6031093750000001,-0.0011362005064712716
0.603140625,-0.0011361575060047438
0.6031718749999999,-0.0011362583695165643
0.6032031250000001,-0.001137258845699353
0.603234375,-0.0011372556388593094
0.6032656249999999,-0.001137220886703351
0.6032968750000001,-0.001137214583657932
0.603328125,-0.0011372309075246834
0.6033593749999999,-0.001137320000839069
0.6033906250000001,-0.0011373243865236346
0.603421875,-0.001137327226945567
0.6034531249999999,-0.0011373867044553142
0.603484375,-0.00113736328470938
0.603515625,-0.0011363429935943373
0.6035468749999999,-0.0011363166986778361
0.603578125,-0.0011363018200026276
0.603609375,-0.0011363392176237316
0.6036406249999999,-0.0011363577988860799
0.603671875,-0.0011362791093739444
0.603703125,-0.0011364353967913132
0.6037343749999999,-0.0011363740460873517
0.603765625,-0.001136384484370881
0.603796875,-0.0011364198854978413
0.6038281249999999,-0.0011374353260023354
0.603859375,-0.0011374133039662795
0.603890625,-0.0011373712179156836
0.6039218749999999,-0.0011373764397400246
0.603953125,-0.001137414428323262
0.603984375,-0.001137487941366755
0.604015625,-0.0011375484956357915
0.604046875,-0.0011375107367963128
0.604078125,-0.0011375688600569235
0.604109375,-0.0011376114464974711
0.604140625,-0.001136523021410464
0.604171875,-0.0011364639798330106
0.604203125,-0.0011364612898916715
0.604234375,-0.001136458008690687
0.604265625,-0.0011365183934617246
0.604296875,-0.0011365879976121679
0.604328125,-0.0011365888805214552
0.604359375,-0.001136605113962262
0.604390625,-0.0011366907898196846
0.604421875,-0.0011365891199365818
0.604453125,-0.0011376585350958493
0.604484375,-0.0011375741874800477
0.604515625,-0.0011375795361715998
0.604546875,-0.001137676230776409
0.604578125,-0.0011376235540199592
0.6046093749999999,-0.001137605601424993
0.604640625,-0.0011376495209826643
0.604671875,-0.0011377571208877682
0.6047031249999999,-0.0011376909850370417
0.604734375,-0.0011377422731870847
0.604765625,-0.001136684113404493
0.6047968749999999,-0.0011366691857162617
0.604828125,-0.0011367429459589046
0.604859375,-0.0011367886359528734
0.6048906249999999,-0.0011367770580594655
0.604921875,-0.0011367943309512143
0.604953125,-0.001136814621921313
0.6049843749999999,-0.0011367030032927855
0.6050156250000001,-0.0011367642451577536
0.605046875,-0.0011378486011756547
0.6050781249999999,-0.0011378318959364905
0.6051093750000001,-0.0011377619498997016
0.605140625,-0.0011377936474401829
0.6051718749999999,-0.0011378087767154738
0.6052031250000001,-0.0011378610544062126
0.605234375,-0.0011379864901990486
0.6052656249999999,-0.0011378983440230306
0.6052968750000001,-0.0011379582442764928
0.605328125,-0.0011379259466643595
0.6053593749999999,-0.0011368027083547214
0.6053906250000001,-0.0011369034090031177
0.605421875,-0.0011368721690484945
0.6054531249999999,-0.0011368716743832483
0.6054843750000001,-0.0011368754993096516
0.605515625,-0.001136905378350657
0.6055468749999999,-0.0011369485217176678
0.605578125,-0.0011370026832394006
0.605609375,-0.0011370091302488755
0.6056406249999999,-0.001137003311063929
0.605671875,-0.0011379998767034466
0.605703125,-0.0011380303086604843
0.6057343749999999,-0.0011380554909209972
0.605765625,-0.0011380233065357362
0.605796875,-0.0011380803710961604
0.6058281249999999,-0.0011381041967882116
0.605859375,-0.001138132054140678
0.605890625,-0.0011380589000147615
0.6059218749999999,-0.001138126028321352
0.605953125,-0.0011380813183362697
0.605984375,-0.0011370807387841644
0.606015625,-0.0011370991296393226
0.606046875,-0.001137142299112652
0.606078125,-0.0011371248771652534
0.606109375,-0.0011371925608370873
0.606140625,-0.0011372266488256302
0.606171875,-0.0011372442003471442
0.606203125,-0.001137223707285931
0.606234375,-0.0011371957373385727
0.606265625,-0.0011372189780570058
0.606296875,-0.0011381581760176035
0.606328125,-0.0011382604946330796
0.606359375,-0.0011382863536103863
0.606390625,-0.0011382863768944484
0.606421875,-0.0011383844439203789
0.606453125,-0.0011383382248852797
0.606484375,-0.0011383667868027636
0.606515625,-0.0011383327754366374
0.606546875,-0.0011382755668223228
0.606578125,-0.0011383071600399655
0.6066093749999999,-0.0011373105037942588
0.606640625,-0.0011373045479778979
0.606671875,-0.001137370495241076
0.6067031249999999,-0.001137366108394565
0.606734375,-0.0011374055946140535
0.606765625,-0.0011374123195122057
0.6067968749999999,-0.0011374444134293338
0.606828125,-0.0011374039719767234
0.606859375,-0.0011373713961384882
0.6068906249999999,-0.0011384987735546942
0.606921875,-0.0011384401116733833
0.606953125,-0.0011385001237281187
0.6069843749999999,-0.0011385372016308945
0.6070156250000001,-0.0011384515294072944
0.607046875,-0.0011385394689030146
0.6070781249999999,-0.0011385670325080866
0.6071093750000001,-0.0011385399406181052
0.607140625,-0.0011385275269001315
0.6071718749999999,-0.0011386076361082735
0.6072031250000001,-0.0011374638109560783
0.607234375,-0.0011375087583581217
0.6072656249999999,-0.0011375394224856436
0.6072968750000001,-0.0011375856199296944
0.607328125,-0.0011375117404560098
0.6073593749999999,-0.0011375980012500175
0.6073906250000001,-0.0011376411653539267
0.607421875,-0.00113761195686813
0.6074531249999999,-0.0011375712879621996
0.607484375,-0.001137590340550436
0.607515625,-0.0011385823350653912
0.6075468749999999,-0.0011387024092438733
0.607578125,-0.0011386440714494517
0.607609375,-0.001138685126283602
0.6076406249999999,-0.00113874466521649
0.607671875,-0.001138631460105774
0.607703125,-0.0011386432441255895
0.6077343749999999,-0.001138662015165423
0.607765625,-0.0011387344598930843
0.607796875,-0.0011388043223300066
0.6078281249999999,-0.0011377045825603296
0.607859375,-0.0011376743753426719
0.607890625,-0.0011376887720909654
0.607921875,-0.0011376936151877223
0.607953125,-0.0011376809821307052
0.607984375,-0.0011377421903662893
0.608015625,-0.0011376052432143999
0.608046875,-0.0011377402716276144
0.608078125,-0.0011376464570771183
0.608109375,-0.0011387720289138467
0.608140625,-0.0011387917796702313
0.608171875,-0.0011387867797573864
0.608203125,-0.001138869872108629
0.608234375,-0.001138917082427096
0.608265625,-0.0011388444266771588
0.608296875,-0.0011387868353188516
0.608328125,-0.0011389029293556521
0.608359375,-0.0011387995727066835
0.608390625,-0.0011388247252641787
0.608421875,-0.001138933988949268
0.608453125,-0.00113787500412834
0.608484375,-0.0011377124026732063
0.608515625,-0.0011377930350939328
0.608546875,-0.001137843978309086
0.608578125,-0.001137898905402654
0.6086093749999999,-0.001137996836414197
0.608640625,-0.0011378148077847774
0.608671875,-0.0011379764704673029
0.6087031249999999,-0.001137852894090921
0.608734375,-0.001138984806427594
0.608765625,-0.0011389762514195725
0.6087968749999999,-0.0011390517676516873
0.608828125,-0.0011389112812191654
0.608859375,-0.0011391037323785144
0.6088906249999999,-0.0011388703413773224
0.6089218750000001,-0.0011390924330592148
0.608953125,-0.0011389845229870244
0.6089843749999999,-0.0011388888847270254
0.6090156250000001,-0.0011390857470553808
0.609046875,-0.0011380018801845082
0.6090781249999999,-0.0011379494684457675
0.6091093750000001,-0.0011379308785664996
0.609140625,-0.0011379944627829472
0.6091718749999999,-0.001137903787354455
0.6092031250000001,-0.001138165374429144
0.609234375,-0.0011378953847225384
0.6092656249999999,-0.001138178215108178
0.6092968750000001,-0.001138235618229698
0.609328125,-0.0011377180390791386
0.6093593749999999,-0.0011391288754414308
0.6093906250000001,-0.0011390843578498525
0.609421875,-0.00113927031251293
0.6094531249999999,-0.0011390823237798428
0.609484375,-0.0011390990279345065
0.609515625,-0.0011391126347943745
0.6095468749999999,-0.001139172636677753
0.609578125,-0.0011390420533317139
0.609609375,-0.001139166555867887
0.6096406249999999,-0.0011391769605340607
0.609671875,-0.0011379894084059122
0.609703125,-0.0011385173488254532
0.6097343749999999,-0.0011381216332322641
0.609765625,-0.0011381939573204755
0.609796875,-0.0011382307897342195
0.6098281249999999,-0.0011385347971270415
0.609859375,-0.0011380934317096539
0.609890625,-0.0011384681392293816
0.609921875,-0.0011383011186791511
0.609953125,-0.0011392798823583739
0.609984375,-0.0011393896601650175
0.610015625,-0.0011392599169095866
0.610046875,-0.001139395220605438
0.610078125,-0.0011394783197763853
0.610109375,-0.0011393505188980954
0.610140625,-0.0011394323292639869
0.610171875,-0.0011395625677527998
0.610203125,-0.0011395094247002961
0.610234375,-0.0011393778924044355
0.610265625,-0.0011386047219673484
0.610296875,-0.0011385816582899916
0.610328125,-0.0011386942969848143
0.610359375,-0.0011384338259965016
0.610390625,-0.0011382664619491722
0.610421875,-0.0011385404557464757
0.610453125,-0.001138681142772699
0.610484375,-0.0011384418683146047
0.610515625,-0.0011386246881516793
0.610546875,-0.0011385969515468122
0.610578125,-0.0011398175975597807
0.6106093749999999,-0.0011395274970024336
0.610640625,-0.0011396387948937048
0.610671875,-0.001139418015778805
0.6107031249999999,-0.0011396098435538585
0.610734375,-0.0011396987357650268
0.610765625,-0.0011396552952186237
0.6107968749999999,-0.0011396035840269408
0.610828125,-0.0011396020408940381
0.610859375,-0.0011399031980646873
0.6108906249999999,-0.0011389144307686477
0.6109218750000001,-0.0011386964626040677
0.610953125,-0.0011388221838066273
0.6109843749999999,-0.001138855029113324
0.6110156250000001,-0.001138611513189669
0.611046875,-0.0011387901701291822
0.6110781249999999,-0.0011386691153675715
0.6111093750000001,-0.0011388915623333634
0.611140625,-0.001138851120902007
0.6111718749999999,-0.0011398954876352188
0.6112031250000001,-0.0011398367330271025
0.611234375,-0.0011398014501008621
0.6112656249999999,-0.0011399719786371887
0.6112968750000001,-0.0011400414172004908
0.611328125,-0.00113988441525939
0.6113593749999999,-0.0011399164068811168
0.6113906250000001,-0.0011399004113603409
0.611421875,-0.0011400183074064714
0.6114531249999999,-0.0011399665878155246
0.611484375,-0.0011399300512323386
0.611515625,-0.0011390530563147594
0.6115468749999999,-0.0011390037931331767
0.611578125,-0.0011392053831874235
0.611609375,-0.0011391543127829418
0.6116406249999999,-0.0011390426051300709
0.611671875,-0.001139128834569729
0.611703125,-0.0011391969876187527
0.6117343749999999,-0.001139168881095609
0.611765625,-0.001139152935451332
0.611796875,-0.0011400908542307728
0.611828125,-0.0011403284860901503
0.611859375,-0.0011402413010842966
0.611890625,-0.0011402327771028592
0.611921875,-0.0011401752405918175
0.611953125,-0.0011402225888359069
0.611984375,-0.0011403423997017256
0.612015625,-0.001140378577165986
0.612046875,-0.0011403087852778632
0.612078125,-0.001140296399989981
0.612109375,-0.0011393608203294908
0.612140625,-0.0011394030311130607
0.612171875,-0.0011394239376743068
0.612203125,-0.0011394018079560753
0.612234375,-0.0011394376674429205
0.612265625,-0.0011395253580915449
0.612296875,-0.001139522401612754
0.612328125,-0.0011394727840784574
0.612359375,-0.0011394865952242539
0.612390625,-0.0011407494130523804
0.612421875,-0.001140584892868994
0.612453125,-0.0011406851052095587
0.612484375,-0.0011406149874460883
0.612515625,-0.001140591845918859
0.612546875,-0.001140810835954735
0.612578125,-0.0011407439317806245
0.6126093749999999,-0.001140825165584683
0.612640625,-0.001140767368547426
0.612671875,-0.0011408430211727813
0.6127031249999999,-0.0011408538218610383
0.612734375,-0.0011397921067258301
0.612765625,-0.0011398318342350916
0.6127968749999999,-0.001139906089536978
0.6128281250000001,-0.0011399975582292443
0.612859375,-0.0011400105561802584
0.6128906249999999,-0.0011399354620041102
0.6129218750000001,-0.0011399992345754797
0.612953125,-0.0011399821535555202
0.6129843749999999,-0.0011400796688264478
0.6130156250000001,-0.0011410911164407914
0.613046875,-0.001141043180674206
0.6130781249999999,-0.0011411725155035385
0.6131093750000001,-0.0011412141206600251
0.613140625,-0.0011412572967851933
0.6131718749999999,-0.001141331936127414
0.6132031250000001,-0.0011412491641485042
0.613234375,-0.00114131382217815
0.6132656249999999,-0.0011413052819918418
0.6132968750000001,-0.0011413034590095142
0.613328125,-0.0011404195102982656
0.6133593749999999,-0.0011404287842287017
0.6133906250000001,-0.0011404075283625512
0.613421875,-0.0011405037420921596
0.6134531249999999,-0.0011404753111309285
0.613484375,-0.0011405422910847618
0.613515625,-0.0011405908287800137
0.6135468749999999,-0.0011406009232109784
0.613578125,-0.0011405995669443447
0.613609375,-0.0011416133845852591
0.6136406249999999,-0.0011416788193999577
0.613671875,-0.0011417281329281562
0.613703125,-0.0011417817567331567
0.6137343749999999,-0.0011418190590582952
0.613765625,-0.001141762357221049
0.613796875,-0.0011417953991856647
0.613828125,-0.0011417968276689616
0.613859375,-0.001141902966069308
0.613890625,-0.0011419815050479447
0.613921875,-0.0011420166670586367
0.613953125,-0.0011410915456801021
0.613984375,-0.001141073258347572
0.614015625,-0.0011411202962928468
0.614046875,-0.0011411817047121894
0.614078125,-0.0011410933744361584
0.614109375,-0.0011411964907777905
0.614140625,-0.0011411588767013744
0.614171875,-0.0011412289221982633
0.614203125,-0.0011411846524640445
0.614234375,-0.0011423096016334872
0.614265625,-0.00114229519712062
0.614296875,-0.0011423528933380347
0.614328125,-0.0011423703641487634
0.614359375,-0.0011424173206454474
0.614390625,-0.001142467503796346
0.614421875,-0.0011425326313814765
0.614453125,-0.0011425373197272923
0.614484375,-0.0011426373434910847
0.614515625,-0.0011426777325213543
0.614546875,-0.001142746175987773
0.614578125,-0.0011417029243896357
0.6146093749999999,-0.0011417028239594854
0.614640625,-0.0011417403697446815
0.614671875,-0.0011417803518841835
0.6147031249999999,-0.0011418106618227564
0.614734375,-0.001141863192165464
0.614765625,-0.0011418703485431836
0.6147968749999999,-0.0011419612416241967
0.6148281250000001,-0.001142000535122395
0.614859375,-0.0011430690428257395
0.6148906249999999,-0.001143045455648764
0.6149218750000001,-0.0011430533246815644
0.614953125,-0.001143125151682231
0.6149843749999999,-0.001143119962927458
0.6150156250000001,-0.0011431506058894383
0.615046875,-0.001143267930424699
0.6150781249999999,-0.0011432953751268904
0.6151093750000001,-0.0011433398653067535
0.615140625,-0.0011433377683316044
0.6151718749999999,-0.0011423519883236796
0.6152031250000001,-0.0011424473121405543
0.615234375,-0.0011424821390762646
0.6152656249999999,-0.0011425187477880142
0.6152968750000001,-0.0011425670295710094
0.615328125,-0.001142550146275921
0.6153593749999999,-0.0011425707677304303
0.6153906250000001,-0.0011426920250203962
0.615421875,-0.0011427785596336074
0.6154531249999999,-0.0011438643043806332
0.6154843750000001,-0.001143785396119111
0.615515625,-0.0011438510146338857
0.6155468749999999,-0.0011438709224510998
0.615578125,-0.0011439967559441627
0.615609375,-0.0011440008573081611
0.6156406249999999,-0.0011440254229887203
0.615671875,-0.001144059569074797
0.615703125,-0.0011441143057957133
0.615734375,-0.0011441665629951178
0.615765625,-0.0011441955869683704
0.615796875,-0.0011431998598540535
0.615828125,-0.001143151253888898
0.615859375,-0.0011432422365663178
0.615890625,-0.0011433276681214674
0.615921875,-0.0011433157288593745
0.615953125,-0.0011434215081188234
0.615984375,-0.0011435091298660771
0.616015625,-0.001143546085447332
0.616046875,-0.0011434756195085605
0.616078125,-0.001144612959204462
0.616109375,-0.0011447098123501115
0.616140625,-0.0011447620131449718
0.616171875,-0.001144750690991292
0.616203125,-0.0011448188186048563
0.616234375,-0.0011448161286794559
0.616265625,-0.001144894143017064
0.616296875,-0.00114486516127308
0.616328125,-0.0011449934490755688
0.616359375,-0.0011449705202857957
0.616390625,-0.0011439245685338217
0.616421875,-0.001144018655520225
0.616453125,-0.0011440809082504527
0.616484375,-0.0011441418800488268
0.616515625,-0.0011441322888061656
0.616546875,-0.0011442748509186765
0.616578125,-0.0011442402618846576
0.6166093749999999,-0.0011442602611798844
0.616640625,-0.0011443341506891108
0.616671875,-0.0011454265202151329
0.6167031249999999,-0.0011454837119718037
0.6167343750000001,-0.0011454884775988772
0.616765625,-0.0011454196085250862
0.6167968749999999,-0.0011456069511293077
0.6168281250000001,-0.001145655540580208
0.616859375,-0.0011457367714456032
0.6168906249999999,-0.0011457019041819921
0.6169218750000001,-0.0011457738752746992
0.616953125,-0.0011458397336766846
0.6169843749999999,-0.0011458519971474061
0.6170156250000001,-0.0011449036304752094
0.617046875,-0.0011450068766415203
0.6170781249999999,-0.0011449608306142306
0.6171093750000001,-0.0011449963175828443
0.617140625,-0.0011449764944987811
0.6171718749999999,-0.0011450352639231151
0.6172031250000001,-0.0011451458116094396
0.617234375,-0.001145267695110648
0.6172656249999999,-0.0011451941341632244
0.6172968750000001,-0.0011462935528039273
0.617328125,-0.0011463168142914967
0.6173593749999999,-0.0011463764927388126
0.6173906250000001,-0.0011464274198017682
0.617421875,-0.0011464740807016482
0.6174531249999999,-0.0011464865220385811
0.617484375,-0.001146671388247457
0.617515625,-0.001146507446894797
0.6175468749999999,-0.0011466727268169968
0.617578125,-0.0011467353402451752
0.617609375,-0.0011467474288201149
0.6176406249999999,-0.0011457451069932859
0.617671875,-0.0011458945464262876
0.617703125,-0.0011459102121970516
0.617734375,-0.0011459100269195915
0.617765625,-0.001145862377899376
0.617796875,-0.0011459734905875305
0.617828125,-0.0011460975463501583
0.617859375,-0.0011461149984460448
0.617890625,-0.0011472396484740813
0.617921875,-0.0011472930698351383
0.617953125,-0.001147278591757006
0.617984375,-0.0011472588196911049
0.618015625,-0.0011473144887784725
0.618046875,-0.001147349479495463
0.618078125,-0.0011473545108626956
0.618109375,-0.0011473958885231395
0.618140625,-0.0011474230337943717
0.618171875,-0.0011474570027667358
0.618203125,-0.0011476470547861495
0.618234375,-0.0011465791776435127
0.618265625,-0.0011466373120460963
0.618296875,-0.001146662915618664
0.618328125,-0.001146765995073358
0.618359375,-0.001146690279764051
0.618390625,-0.0011468939321972599
0.618421875,-0.0011467659550573328
0.618453125,-0.0011468807266513253
0.618484375,-0.0011468684038876548
0.618515625,-0.0011479581489447152
0.618546875,-0.0011479891912975285
0.618578125,-0.001148189298471436
0.6186093749999999,-0.0011482418577739226
0.618640625,-0.0011482124483957398
0.618671875,-0.0011482893843666672
0.6187031249999999,-0.0011482686669880074
0.6187343750000001,-0.001148272357605333
0.618765625,-0.0011484384314986752
0.6187968749999999,-0.0011485846510418118
0.6188281250000001,-0.0011485834279816448
0.618859375,-0.001147462990600645
0.6188906249999999,-0.001147686824384056
0.6189218750000001,-0.0011477375878926332
0.618953125,-0.001147904821450739
0.6189843749999999,-0.001147832247292098
0.6190156250000001,-0.0011478617277975653
0.619046875,-0.0011479193720544678
0.6190781249999999,-0.0011478883224778497
0.6191093750000001,-0.0011488292563013522
0.619140625,-0.0011488842886427306
0.6191718749999999,-0.0011490002209680467
0.6192031250000001,-0.0011491588137228295
0.619234375,-0.0011490963635121185
0.6192656249999999,-0.001149260948567321
0.6192968750000001,-0.0011494671382443339
0.619328125,-0.0011490850861890153
0.6193593749999999,-0.0011492405521777611
0.6193906250000001,-0.0011492871598140705
0.619421875,-0.0011494477295321028
0.6194531249999999,-0.001148483120799168
0.619484375,-0.0011485582511277237
0.619515625,-0.0011487441771347306
0.6195468749999999,-0.0011486134763821487
0.619578125,-0.0011486146704539901
0.619609375,-0.001148599460860683
0.619640625,-0.0011488711623039577
0.619671875,-0.0011490061779577052
0.619703125,-0.001148811741126958
0.619734375,-0.001149911161260439
0.619765625,-0.001150035424732243
0.619796875,-0.0011501227984466456
0.619828125,-0.001149935456356256
0.619859375,-0.0011500999762584924
0.619890625,-0.0011500602977766242
0.619921875,-0.0011504517093287522
0.619953125,-0.001150397120616077
0.619984375,-0.0011503390805580847
0.620015625,-0.0011505394442312689
0.620046875,-0.0011505885044341517
0.620078125,-0.0011495797018976767
0.620109375,-0.0011496117817499582
0.620140625,-0.0011497464178339134
0.620171875,-0.0011495542305788656
0.620203125,-0.001149999298612224
0.620234375,-0.0011497752363955269
0.620265625,-0.0011499298827626556
0.620296875,-0.0011500575839783617
0.620328125,-0.0011508272410182818
0.620359375,-0.0011513222295151879
0.620390625,-0.0011511765852253372
0.620421875,-0.001151176000872861
0.620453125,-0.0011513767110287176
0.620484375,-0.0011513776158552855
0.620515625,-0.0011514066591655422
0.620546875,-0.0011514868168091205
0.620578125,-0.0011514556337223446
0.6206093749999999,-0.0011516570479990322
0.6206406250000001,-0.0011515713950163119
0.620671875,-0.0011506703137716678
0.6207031249999999,-0.0011508572316279511
0.6207343750000001,-0.0011507988369045055
0.620765625,-0.001151059889483129
0.6207968749999999,-0.0011509653057450372
0.6208281250000001,-0.0011509747200010648
0.620859375,-0.0011510846798348864
0.6208906249999999,-0.001151124714261563
0.6209218750000001,-0.0011512721745308221
0.620953125,-0.0011523218310964742
0.6209843749999999,-0.0011523660087522786
0.6210156250000001,-0.0011523616736889772
0.621046875,-0.0011525384431789534
0.6210781249999999,-0.0011524399024025259
0.6211093750000001,-0.0011525148006744299
0.621140625,-0.001152619147664305
0.6211718749999999,-0.001152631091677958
0.6212031250000001,-0.0011527383400849467
0.621234375,-0.0011527773598464172
0.6212656249999999,-0.001152859029898038
0.6212968750000001,-0.0011519236059898894
0.621328125,-0.0011520031965873423
0.6213593749999999,-0.0011519720170942022
0.6213906250000001,-0.0011521009824944292
0.621421875,-0.0011522149448788058
0.6214531249999999,-0.001152401219755038
0.621484375,-0.0011522221718824471
0.621515625,-0.0011523566325249077
0.6215468749999999,-0.0011534105647972581
0.621578125,-0.0011536209845167539
0.621609375,-0.001153638817391868
0.621640625,-0.0011536856548372554
0.621671875,-0.0011537230400905998
0.621703125,-0.0011538450254507115
0.621734375,-0.0011538102639986891
0.621765625,-0.001153889650496974
0.621796875,-0.0011540282731440712
0.621828125,-0.0011541025522651474
0.621859375,-0.0011542651455443871
0.621890625,-0.0011530906759852633
0.621921875,-0.0011533367307761666
0.621953125,-0.0011533976901705809
0.621984375,-0.0011535089824248265
0.622015625,-0.0011536212448879715
0.622046875,-0.001153605045455773
0.622078125,-0.0011535739332735884
0.622109375,-0.0011536883411787172
0.622140625,-0.0011538114143499686
0.622171875,-0.0011548998854359546
0.622203125,-0.0011549472391703536
0.622234375,-0.0011551040639053711
0.622265625,-0.0011551428387750126
0.622296875,-0.0011552643493873416
0.622328125,-0.001155219207400332
0.622359375,-0.0011553723420899692
0.622390625,-0.001155471687523793
0.622421875,-0.0011555124979884847
0.622453125,-0.0011556612380394307
0.622484375,-0.0011556679829518787
0.622515625,-0.001154634039820357
0.622546875,-0.0011546265486225699
0.622578125,-0.0011547668306247094
0.6226093749999999,-0.0011547817641430619
0.6226406250000001,-0.0011549222263816314
0.622671875,-0.0011550052076665165
0.6227031249999999,-0.0011550510892545593
0.6227343750000001,-0.0011551577073472194
0.622765625,-0.0011562137438589012
0.6227968749999999,-0.0011563522483361566
0.6228281250000001,-0.0011564633143097067
0.622859375,-0.0011565623931283214
0.6228906249999999,-0.0011566044133905426
0.6229218750000001,-0.0011566965676263682
0.622953125,-0.0011567331454692756
0.6229843749999999,-0.0011568200119016561
0.6230156250000001,-0.0011569237941552804
0.623046875,-0.0011569791616616552
0.6230781249999999,-0.0011569782748047965
0.6231093750000001,-0.0011561024691587318
0.623140625,-0.001156259577015581
0.6231718749999999,-0.0011564167723114999
0.6232031250000001,-0.001156393211473615
0.623234375,-0.0011564335060881073
0.6232656249999999,-0.00115643672672186
0.6232968750000001,-0.0011565415487915232
0.623328125,-0.0011566590854617947
0.6233593749999999,-0.00115674253055887
0.6233906250000001,-0.001157903786803173
0.623421875,-0.0011579173843999924
0.6234531249999999,-0.0011579565260551247
0.623484375,-0.00115809747577722
0.623515625,-0.0011581739859766946
0.623546875,-0.0011583491484917288
0.623578125,-0.001158427116501215
0.623609375,-0.0011585140727140009
0.623640625,-0.0011585703204768129
0.623671875,-0.0011586054737545357
0.623703125,-0.0011585789891682997
0.623734375,-0.0011575841272353782
0.623765625,-0.00115774355959352
0.623796875,-0.0011577925530035643
0.623828125,-0.001158011379055017
0.623859375,-0.0011581451203246523
0.623890625,-0.0011581606064984332
0.623921875,-0.0011582179912745516
0.623953125,-0.001158408605755612
0.623984375,-0.0011594778176826914
0.624015625,-0.0011595506115466697
0.624046875,-0.001159574247705443
0.624078125,-0.0011596428509257906
0.624109375,-0.0011597784399935487
0.624140625,-0.0011598925368105778
0.624171875,-0.0011600220972813255
0.624203125,-0.0011601428296696137
0.624234375,-0.0011600593240613244
0.624265625,-0.001160256987886403
0.624296875,-0.0011603403045426439
0.624328125,-0.0011594004585210316
0.624359375,-0.0011594568433666297
0.624390625,-0.0011595090769275368
0.624421875,-0.001159626881722317
0.624453125,-0.001159717712724266
0.624484375,-0.0011598514592082512
0.624515625,-0.0011598203531466428
0.6245468750000001,-0.0011599023219712734
0.624578125,-0.0011600600184395946
0.6246093749999999,-0.0011611535160502354
0.6246406250000001,-0.0011612917249912424
0.624671875,-0.0011613568917272707
0.6247031249999999,-0.0011613926310954856
0.6247343750000001,-0.0011614772335604429
0.624765625,-0.001161630961284514
0.6247968749999999,-0.00116171868295957
0.6248281250000001,-0.001161827557908425
0.624859375,-0.001162011178315235
0.6248906249999999,-0.001162180273288349
0.6249218750000001,-0.0011621615626392946
0.624953125,-0.0011611713229576354
0.6249843749999999,-0.0011612349202830483
0.6250156250000001,-0.0011614049270097584
0.625046875,-0.001161496891697117
0.6250781249999999,-0.0011615590224520952
0.6251093750000001,-0.0011616990195465332
0.625140625,-0.0011617250884913485
0.6251718749999999,-0.0011618274984661753
0.6252031250000001,-0.0011629192691362117
0.625234375,-0.001163017493517625
0.6252656249999999,-0.001163142371353329
0.6252968750000001,-0.001163139888582028
0.625328125,-0.0011632613324078778
0.6253593749999999,-0.0011634239728447945
0.6253906250000001,-0.0011634997302083505
0.625421875,-0.001163622362667191
0.6254531249999999,-0.0011637178552898093
0.6254843750000001,-0.001163802842910476
0.625515625,-0.0011639323647232233
0.625546875,-0.001163004170888611
0.625578125,-0.0011630435039320097
0.625609375,-0.0011631445195747492
0.625640625,-0.0011632213201689043
0.625671875,-0.001163313719976064
0.625703125,-0.001163404687346381
0.625734375,-0.0011634675171360923
0.625765625,-0.0011636959334569638
0.625796875,-0.0011647878011947846
0.625828125,-0.001164864350905119
0.625859375,-0.001164946738853992
0.625890625,-0.0011649716920518333
0.625921875,-0.0011651420263423806
0.625953125,-0.0011653060225177009
0.625984375,-0.0011653472411815996
0.626015625,-0.0011654640840039546
0.626046875,-0.0011655751808230877
0.626078125,-0.0011656252184206219
0.626109375,-0.0011656939085722719
0.626140625,-0.0011657726483788287
0.626171875,-0.0011648376573312608
0.626203125,-0.0011650580632822372
0.626234375,-0.001165158379065133
0.626265625,-0.0011652548385035419
0.626296875,-0.0011652916945066802
0.626328125,-0.0011654036649519917
0.626359375,-0.0011655397074558649
0.626390625,-0.001165620934673206
0.626421875,-0.0011667248838156188
0.626453125,-0.001166815902549155
0.626484375,-0.0011668531510950209
0.626515625,-0.0011669433706858745
0.6265468750000001,-0.0011670956308433358
0.626578125,-0.001167269896573446
0.6266093749999999,-0.0011673591642048925
0.6266406250000001,-0.0011674153541467794
0.626671875,-0.0011674924343108642
0.6267031249999999,-0.0011676509262194476
0.6267343750000001,-0.001167671168112682
0.626765625,-0.001166750412396965
0.6267968749999999,-0.0011668145864680915
0.6268281250000001,-0.0011668498852736228
0.626859375,-0.0011670376389050774
0.6268906249999999,-0.0011671400386106048
0.6269218750000001,-0.0011672687850151006
0.626953125,-0.0011673417876306713
0.6269843749999999,-0.0011674833005799329
0.6270156250000001,-0.0011685408036539308
0.627046875,-0.0011686642183486237
0.6270781249999999,-0.0011687020813791749
0.6271093750000001,-0.0011688876618693791
0.627140625,-0.0011689385452955392
0.6271718749999999,-0.001169058406669872
0.6272031250000001,-0.0011691936027404329
0.627234375,-0.0011692841420096883
0.6272656249999999,-0.001169412306841644
0.6272968750000001,-0.0011694574061472361
0.627328125,-0.0011695172758955721
0.6273593749999999,-0.0011696615712253888
0.6273906250000001,-0.0011686880501048102
0.627421875,-0.001168833114586848
0.627453125,-0.0011688860078083382
0.627484375,-0.001168952268394391
0.627515625,-0.001169070052902059
0.627546875,-0.0011691503603762574
0.627578125,-0.0011692260975223537
0.627609375,-0.001169364911112164
0.627640625,-0.0011705124288712287
0.627671875,-0.0011706924911604882
0.627703125,-0.0011707978535195687
0.627734375,-0.0011708774464722835
0.627765625,-0.0011709349181175596
0.627796875,-0.0011710604933447555
0.627828125,-0.001171132561162587
0.627859375,-0.0011713073426292478
0.627890625,-0.0011713642849490793
0.627921875,-0.0011715212399138232
0.627953125,-0.0011716064098662264
0.627984375,-0.0011706482790119419
0.628015625,-0.0011707171236271172
0.628046875,-0.0011708365660809683
0.628078125,-0.0011708404830595084
0.628109375,-0.0011710075847145632
0.628140625,-0.0011710635167661645
0.628171875,-0.001171360844063933
0.628203125,-0.001171412926395922
0.628234375,-0.0011725915355049257
0.628265625,-0.0011726286255012985
0.628296875,-0.0011726729862635288
0.628328125,-0.0011727398349188137
0.628359375,-0.0011729339500414354
0.628390625,-0.0011730838631219612
0.628421875,-0.0011730529910940965
0.6284531250000001,-0.0011732484978691712
0.628484375,-0.0011732972114927992
0.628515625,-0.0011734097402042697
0.6285468750000001,-0.0011735936680722474
0.628578125,-0.0011736831898031506
0.6286093749999999,-0.0011726470846243342
0.6286406250000001,-0.0011728404062384123
0.628671875,-0.0011729114069293015
0.6287031249999999,-0.0011731214943999854
0.6287343750000001,-0.0011732806323984726
0.628765625,-0.0011732937967534676
0.6287968749999999,-0.0011734234050984615
0.6288281250000001,-0.0011735134154396282
0.628859375,-0.0011745001484391518
0.6288906249999999,-0.001174666597483845
0.6289218750000001,-0.0011747050042980114
0.628953125,-0.0011750610516177845
0.6289843749999999,-0.0011749863336682
0.6290156250000001,-0.0011751914168730282
0.629046875,-0.0011752685909702035
0.6290781249999999,-0.0011751750462579702
0.6291093750000001,-0.0011753773159047139
0.629140625,-0.0011755374423548168
0.6291718749999999,-0.0011756444132670317
0.6292031250000001,-0.0011746706207213034
0.629234375,-0.0011747120817759554
0.6292656249999999,-0.0011750027369617846
0.6292968750000001,-0.0011752748776622593
0.629328125,-0.0011751921746055993
0.6293593749999999,-0.0011751936689579218
0.6293906250000001,-0.0011755307541751817
0.629421875,-0.0011756374463734662
0.629453125,-0.0011766240320928711
0.629484375,-0.0011768068521140485
0.629515625,-0.0011767069519235743
0.629546875,-0.00117687539972567
0.629578125,-0.0011771676380787424
0.629609375,-0.0011770846924476705
0.629640625,-0.0011773523460239452
0.629671875,-0.0011775868355169347
0.629703125,-0.0011776381871651878
0.629734375,-0.0011777359127098895
0.629765625,-0.001177769536115418
0.629796875,-0.0011779068808053413
0.629828125,-0.0011771560462246339
0.629859375,-0.001177144441237836
0.629890625,-0.0011771390558336509
0.629921875,-0.0011774003161645133
0.629953125,-0.0011775017024789614
0.629984375,-0.0011775588707264653
0.630015625,-0.0011780085975208326
0.630046875,-0.0011786986961243029
0.630078125,-0.0011788082178481804
0.630109375,-0.001178973794219669
0.630140625,-0.0011790769399166248
0.630171875,-0.0011790173807993895
0.630203125,-0.0011793354454097543
0.630234375,-0.0011797019208636059
0.630265625,-0.001179729709222227
0.630296875,-0.001179752331439056
0.630328125,-0.0011799634901841528
0.630359375,-0.0011800171634969124
0.630390625,-0.0011801726573039024
0.630421875,-0.0011791791235799959
0.6304531250000001,-0.001179536050839182
0.630484375,-0.0011796459180361887
0.630515625,-0.0011797363813710326
0.6305468750000001,-0.0011797626833770017
0.630578125,-0.0011797975425624774
0.6306093749999999,-0.0011798155089725107
0.6306406250000001,-0.0011802252240176586
0.630671875,-0.0011813677190584126
0.6307031249999999,-0.0011813851113368148
0.6307343750000001,-0.0011816273204815417
0.630765625,-0.001181812898498294
0.6307968749999999,-0.0011814874162850847
0.6308281250000001,-0.0011817486444760245
0.630859375,-0.0011818714443364436
0.6308906249999999,-0.0011821698601821098
0.6309218750000001,-0.0011821736014282595
0.630953125,-0.0011822895159989966
0.6309843749999999,-0.0011824392646864051
0.6310156250000001,-0.0011825559601890794
0.631046875,-0.0011815723419194152
0.6310781249999999,-0.0011817186327529455
0.6311093750000001,-0.0011819584933475957
0.631140625,-0.00118216843681037
0.6311718749999999,-0.0011822086072187585
0.6312031250000001,-0.0011823727888454205
0.631234375,-0.001182309002447146
0.6312656249999999,-0.0011836498502123816
0.6312968750000001,-0.001183729892607753
0.631328125,-0.0011839598484576497
0.631359375,-0.0011840496262340294
0.6313906250000001,-0.0011842006300512367
0.631421875,-0.0011842137800215369
0.631453125,-0.0011843965534243245
0.631484375,-0.0011845092209746555
0.631515625,-0.0011846766003481626
0.631546875,-0.0011846780101094877
0.631578125,-0.0011848260422006596
0.631609375,-0.0011850938814930607
0.631640625,-0.0011840676939140343
0.631671875,-0.0011843984227630847
0.631703125,-0.0011844684697897567
0.631734375,-0.0011844537593377683
0.631765625,-0.001184614502470406
0.631796875,-0.0011847127548566747
0.631828125,-0.0011847765255383752
0.631859375,-0.0011850203980488458
0.631890625,-0.001186214656061571
0.631921875,-0.001186358490223284
0.631953125,-0.0011865164053766683
0.631984375,-0.0011866020164766275
0.632015625,-0.0011867040105939114
0.632046875,-0.0011868464334708687
0.632078125,-0.001187048478238091
0.632109375,-0.0011871865882170443
0.632140625,-0.0011873335342702691
0.632171875,-0.001187486247376815
0.632203125,-0.001187541315384337
0.632234375,-0.0011876560117745003
0.632265625,-0.001186741686635108
0.632296875,-0.0011868735567805294
0.632328125,-0.001187014293910063
0.6323593750000001,-0.0011871754293834857
0.632390625,-0.0011872951111912902
0.632421875,-0.001187423296286537
0.6324531250000001,-0.0011875042403419536
0.632484375,-0.0011888914029402758
0.632515625,-0.0011889258417275353
0.6325468750000001,-0.0011890800205426738
0.632578125,-0.0011891762649829177
0.6326093749999999,-0.0011893048195344563
0.6326406250000001,-0.0011894891232954521
0.632671875,-0.001189585519134416
0.6327031249999999,-0.0011895999779464456
0.6327343750000001,-0.0011899307819611751
0.632765625,-0.0011901067769602425
0.6327968749999999,-0.0011902974571309372
0.6328281250000001,-0.0011904706613028344
0.632859375,-0.0011894909504958986
0.6328906249999999,-0.0011894484981574069
0.6329218750000001,-0.0011896056093867804
0.632953125,-0.0011897193042180454
0.6329843749999999,-0.0011900142238080724
0.6330156250000001,-0.00119018930941054
0.633046875,-0.0011902991446601854
0.6330781249999999,-0.0011913892853652255
0.6331093750000001,-0.0011916585295311047
0.633140625,-0.0011919185292708565
0.6331718749999999,-0.0011920224404681282
0.6332031250000001,-0.0011920880994582342
0.633234375,-0.0011922169843196564
0.6332656249999999,-0.0011923066232995896
0.6332968750000001,-0.0011924896319884734
0.633328125,-0.0011926136803702136
0.633359375,-0.0011927459689282417
0.6333906250000001,-0.0011929456614562864
0.633421875,-0.0011930941931229226
0.633453125,-0.0011923038766019425
0.633484375,-0.0011924634270225679
0.633515625,-0.001192618827082513
0.633546875,-0.0011927409597986896
0.633578125,-0.0011928094856040253
0.633609375,-0.0011928888815932182
0.633640625,-0.0011931232865640198
0.633671875,-0.0011931994771171225
0.633703125,-0.0011944072194190608
0.633734375,-0.0011946463178711814
0.633765625,-0.001194801560045755
0.633796875,-0.0011949338876634727
0.633828125,-0.001195089702630485
0.633859375,-0.0011952747685018902
0.633890625,-0.0011954340391695725
0.633921875,-0.0011956112968946747
0.633953125,-0.0011957144606730072
0.633984375,-0.0011959532615911268
0.634015625,-0.001196085426904945
0.634046875,-0.001196220122252581
0.634078125,-0.001195324962308765
0.634109375,-0.0011953835614089761
0.634140625,-0.0011956028277247052
0.634171875,-0.0011956973613012345
0.634203125,-0.0011958907676533
0.634234375,-0.0011961109935859776
0.634265625,-0.0011962615494792161
0.634296875,-0.0011975023130054926
0.634328125,-0.001197638261123797
0.6343593750000001,-0.0011977627664741253
0.634390625,-0.0011979191235702014
0.634421875,-0.0011980973677409787
0.6344531250000001,-0.001198275004185817
0.634484375,-0.0011983702909220961
0.634515625,-0.001198579046866391
0.6345468750000001,-0.0011987938521743902
0.634578125,-0.001198950880517781
0.6346093749999999,-0.0011991387572595387
0.6346406250000001,-0.0011992729519217232
0.634671875,-0.00119835641648329
0.6347031249999999,-0.0011985943099262764
0.6347343750000001,-0.0011987448332931097
0.634765625,-0.0011989009825739902
0.6347968749999999,-0.0011990793162734992
0.6348281250000001,-0.0011991568080312737
0.634859375,-0.001199357262863597
0.6348906249999999,-0.0011995034342341185
0.6349218750000001,-0.0012006713133855262
0.634953125,-0.0012009014721726247
0.6349843749999999,-0.0012010500437639599
0.6350156250000001,-0.0012013501175038716
0.635046875,-0.001201454259132713
0.6350781249999999,-0.0012016371138068999
0.6351093750000001,-0.0012017739614036682
0.635140625,-0.0012019020889927068
0.6351718749999999,-0.0012020424802335443
0.6352031250000001,-0.0012022306185952673
0.635234375,-0.0012024500708698455
0.635265625,-0.0012025886902007066
0.6352968750000001,-0.0012017027743831676
0.635328125,-0.001201825030931969
0.635359375,-0.0012019981346656355
0.6353906250000001,-0.00120220149251183
0.635421875,-0.0012023755090053642
0.635453125,-0.0012026117998309369
0.6354843750000001,-0.0012027483344950948
0.635515625,-0.0012038963482637402
0.635546875,-0.0012040149299878261
0.635578125,-0.0012042445873473653
0.635609375,-0.0012044000828968018
0.635640625,-0.0012046457459145357
0.635671875,-0.0012047600964228133
0.635703125,-0.001204914263194419
0.635734375,-0.0012050658884780324
0.635765625,-0.001205277687288439
0.635796875,-0.0012054102769464385
0.635828125,-0.0012055988551381604
0.635859375,-0.0012057890016565972
0.635890625,-0.0012049668144577183
0.635921875,-0.001205035910702451
0.635953125,-0.0012052116929103587
0.635984375,-0.0012053290139215148
0.636015625,-0.0012055099468885472
0.636046875,-0.0012056179093217836
0.636078125,-0.0012058784521172608
0.636109375,-0.0012070966414763976
0.636140625,-0.001207244977296608
0.636171875,-0.0012074888045569485
0.636203125,-0.001207640531936019
0.636234375,-0.001207832342447153
0.6362656250000001,-0.0012079653790616693
0.636296875,-0.0012081481529861576
0.636328125,-0.0012082377407629519
0.6363593750000001,-0.0012084767742586641
0.636390625,-0.0012085997011660986
0.636421875,-0.0012087344423746434
0.6364531250000001,-0.00120890537697068
0.636484375,-0.0012091200536683416
0.636515625,-0.0012081513005191141
0.6365468750000001,-0.0012084151531488382
0.636578125,-0.0012086210710369402
0.6366093749999999,-0.0012087228872848452
0.6366406250000001,-0.0012088674998556523
0.636671875,-0.0012090847162751425
0.6367031249999999,-0.0012092023541363725
0.6367343750000001,-0.0012103921787344346
0.636765625,-0.0012105205887083872
0.6367968749999999,-0.001210586118821376
0.6368281250000001,-0.0012108611342835224
0.636859375,-0.0012110970588915596
0.6368906249999999,-0.0012112972857613452
0.6369218750000001,-0.0012113680030840651
0.636953125,-0.0012115252228665774
0.6369843749999999,-0.0012117223175713773
0.6370156250000001,-0.0012117669586527505
0.637046875,-0.001211995855242197
0.6370781249999999,-0.001212158984170833
0.6371093750000001,-0.001211418738769919
0.637140625,-0.0012113941676480111
0.6371718749999999,-0.0012116154942076254
0.6372031250000001,-0.0012117153234269054
0.637234375,-0.0012118867825401392
0.637265625,-0.0012119830344490268
0.6372968750000001,-0.0012121065577911927
0.637328125,-0.0012134480548847484
0.637359375,-0.0012135719521769311
0.6373906250000001,-0.001213715956930296
0.637421875,-0.0012138771017077762
0.637453125,-0.0012140607934743725
0.637484375,-0.0012141544967974316
0.637515625,-0.0012144191294659185
0.637546875,-0.0012144637915290982
0.637578125,-0.001214580942051298
0.637609375,-0.0012147035372668917
0.637640625,-0.0012148162434002484
0.637671875,-0.001215065053897759
0.637703125,-0.001214280483910847
0.637734375,-0.001214289196492628
0.637765625,-0.0012145729973815286
0.637796875,-0.0012145905196769557
0.637828125,-0.0012147335293381592
0.637859375,-0.0012147953676182946
0.637890625,-0.001214882245564465
0.637921875,-0.001216202613961298
0.637953125,-0.0012163935668842232
0.637984375,-0.001216699394460584
0.638015625,-0.0012166534432077394
0.638046875,-0.0012166775564516064
0.638078125,-0.0012169071662390257
0.638109375,-0.0012171644404415857
0.638140625,-0.0012172251068392967
0.638171875,-0.0012174270165506706
0.638203125,-0.0012175360399569526
0.638234375,-0.0012176275633562807
0.6382656250000001,-0.0012178203961573583
0.638296875,-0.00121788516471295
0.638328125,-0.001216900505828275
0.6383593750000001,-0.001216935004237231
0.638390625,-0.0012174074190743345
0.638421875,-0.0012173661075891157
0.6384531250000001,-0.0012175481827907467
0.638484375,-0.0012176857748598183
0.638515625,-0.0012177272965552752
0.6385468750000001,-0.0012188257136029265
0.638578125,-0.0012191008720182847
0.6386093749999999,-0.0012192570211713022
0.6386406250000001,-0.0012194205339520897
0.638671875,-0.0012193989302251018
0.6387031249999999,-0.0012196167097485305
0.6387343750000001,-0.0012195756421981632
0.638765625,-0.0012196441019013404
0.6387968749999999,-0.001219869705003651
0.6388281250000001,-0.0012200472528076864
0.638859375,-0.001220312128146394
0.6388906249999999,-0.00122036624636249
0.6389218750000001,-0.0012195617496076686
0.638953125,-0.0012196906994646553
0.6389843749999999,-0.0012196254594807956
0.6390156250000001,-0.00121953733131272
0.639046875,-0.0012197281523373404
0.6390781249999999,-0.0012200378434275433
0.6391093750000001,-0.0012202279048063938
0.639140625,-0.0012213364514041258
0.639171875,-0.0012213502566678983
0.6392031250000001,-0.0012213487398614262
0.639234375,-0.0012213413196836415
0.639265625,-0.0012215955815669463
0.6392968750000001,-0.0012217264999227692
0.639328125,-0.001221893608269374
0.639359375,-0.0012220053371546427
0.6393906250000001,-0.0012221573746003106
0.639421875,-0.0012222765814626259
0.639453125,-0.0012225820723854863
0.639484375,-0.001222109045616416
0.639515625,-0.00122130147153722
0.639546875,-0.001221314699709597
0.639578125,-0.001221643525001162
0.639609375,-0.0012219228471372634
0.639640625,-0.0012216648113020714
0.639671875,-0.0012217943835595158
0.639703125,-0.0012218457154477835
0.639734375,-0.0012232289992111303
0.639765625,-0.0012229808496898725
0.639796875,-0.001223555815612891
0.639828125,-0.0012230635026748704
0.639859375,-0.001223526456920393
0.639890625,-0.0012236129892355743
0.639921875,-0.0012239329467437984
0.639953125,-0.0012237164367727843
0.639984375,-0.0012237310423502262
0.640015625,-0.001223951453410345
0.640046875,-0.0012239266220436702
0.640078125,-0.001224237025327167
0.640109375,-0.001224060789037286
0.640140625,-0.001223083177155325
0.6401718750000001,-0.0012232504333249544
0.640203125,-0.001223568243279731
0.640234375,-0.0012234151828297152
0.6402656250000001,-0.0012236460988594988
0.640296875,-0.0012236884013229546
0.640328125,-0.0012240021731599188
0.6403593750000001,-0.0012249255978404455
0.640390625,-0.0012249346433287137
0.640421875,-0.001224739042564628
0.6404531250000001,-0.001224938693788584
0.640484375,-0.0012250307291279752
0.640515625,-0.0012252787359898973
0.6405468750000001,-0.001225359779438752
0.640578125,-0.0012254862850872225
0.6406093749999999,-0.001225585061067118
0.6406406250000001,-0.0012257550817193208
0.640671875,-0.0012253930287863882
0.6407031249999999,-0.0012256543825305936
0.6407343750000001,-0.0012248854868442058
0.640765625,-0.001225055774997777
0.6407968749999999,-0.001225129645321378
0.6408281250000001,-0.0012251629688274715
0.640859375,-0.0012251923070052614
0.6408906249999999,-0.0012250770570745376
0.6409218750000001,-0.0012251960070181686
0.640953125,-0.001226281780935784
0.6409843749999999,-0.0012265694968167304
0.6410156250000001,-0.0012264568044510343
0.641046875,-0.0012265531931370185
0.6410781249999999,-0.0012268529713116497
0.6411093750000001,-0.0012268476211199017
0.641140625,-0.0012267776057122842
0.641171875,-0.0012268407699773734
0.6412031250000001,-0.0012268706624444861
0.641234375,-0.0012270157737861512
0.641265625,-0.0012271805540650382
0.6412968750000001,-0.0012270060847041665
0.641328125,-0.001227229028922052
0.641359375,-0.0012262335775019076
0.6413906250000001,-0.001226446318757464
0.641421875,-0.0012263044601311737
0.641453125,-0.0012265346156300483
0.641484375,-0.001226418465266832
0.641515625,-0.0012262235608884661
0.641546875,-0.0012274033667448656
0.641578125,-0.0012274424942297774
0.641609375,-0.001227471672044858
0.641640625,-0.0012275013966625073
0.641671875,-0.0012275930308210253
0.641703125,-0.0012274555878372534
0.641734375,-0.00122769068043109
0.641765625,-0.0012276844259285213
0.641796875,-0.0012277480757103623
0.641828125,-0.0012275748645107151
0.641859375,-0.0012275426762216324
0.641890625,-0.0012273869266568281
0.641921875,-0.0012274483166378677
0.641953125,-0.0012264128373532315
0.641984375,-0.0012263380410860725
0.642015625,-0.001226398605718805
0.642046875,-0.0012263168715798134
0.642078125,-0.001226378850026244
0.642109375,-0.0012262828291944514
0.642140625,-0.001226262806974382
0.6421718750000001,-0.0012272048094864735
0.642203125,-0.001227169965323252
0.642234375,-0.0012271967926409805
0.6422656250000001,-0.0012271747849473755
0.642296875,-0.001227082228382366
0.642328125,-0.0012268877906106354
0.6423593750000001,-0.001226926785723212
0.642390625,-0.0012266544809897972
0.642421875,-0.0012264285850552004
0.6424531250000001,-0.0012264039898593586
0.642484375,-0.0012263124865712696
0.642515625,-0.0012261520031479692
0.6425468750000001,-0.0012251009578612346
0.642578125,-0.0012250718945774897
0.6426093749999999,-0.0012249921382354381
0.6426406250000001,-0.001224901884258854
0.642671875,-0.0012246511103550795
0.6427031249999999,-0.0012245701087353067
0.6427343750000001,-0.0012244331276690945
0.642765625,-0.0012252470144681962
0.6427968749999999,-0.0012250303427768505
0.6428281250000001,-0.0012248087777507466
0.642859375,-0.0012247189499640238
0.6428906249999999,-0.001224553279417201
0.6429218750000001,-0.001224344970023182
0.642953125,-0.0012241340260753034
0.6429843749999999,-0.0012238684575528874
0.6430156250000001,-0.0012237643253111136
0.643046875,-0.0012235882740767555
0.643078125,-0.0012234470289237999
0.6431093750000001,-0.0012233131830865704
0.643140625,-0.0012230397423292523
0.643171875,-0.0012218369292915782
0.6432031250000001,-0.001221477400491791
0.643234375,-0.0012213087299911551
0.643265625,-0.0012210047558753254
0.6432968750000001,-0.001220822099941607
0.643328125,-0.0012205303799820225
0.643359375,-0.0012213145832110223
0.6433906250000001,-0.0012210455680268378
0.643421875,-0.0012207736849408277
0.643453125,-0.0012205788236636303
0.643484375,-0.0012202268281917908
0.643515625,-0.0012199227739446428
0.643546875,-0.0012194947209217752
0.643578125,-0.0012192883170261404
0.643609375,-0.0012190116673771803
0.643640625,-0.0012185826933693057
0.643671875,-0.0012183693653070038
0.643703125,-0.0012180146900636173
0.643734375,-0.0012177909701684038
0.643765625,-0.0012163881360862869
0.643796875,-0.001216094614650956
0.643828125,-0.0012157749618648267
0.643859375,-0.0012154780427315118
0.643890625,-0.0012149992051164182
0.643921875,-0.0012145798255288331
0.643953125,-0.0012142918065523658
0.643984375,-0.001214962598359813
0.644015625,-0.0012144442039843661
0.644046875,-0.0012140516373000884
0.6440781250000001,-0.001213692292613082
0.644109375,-0.0012133155546948937
0.644140625,-0.001212993412526897
0.6441718750000001,-0.0012125843191988228
0.644203125,-0.001212208883127966
0.644234375,-0.0012116423110112018
0.6442656250000001,-0.001211189530390757
0.644296875,-0.0012107714611144793
0.644328125,-0.0012103963977981788
0.6443593750000001,-0.0012090249571279424
0.644390625,-0.001208408931623814
0.644421875,-0.0012079840105960749
0.6444531250000001,-0.001207555584501377
0.644484375,-0.0012070518192170768
0.644515625,-0.0012065130777138486
0.6445468750000001,-0.0012061555353235498
0.644578125,-0.0012068178253361178
0.6446093749999999,-0.0012062953794092363
0.6446406250000001,-0.0012057570839939455
0.644671875,-0.0012052693867363254
0.6447031249999999,-0.0012047439421031605
0.6447343750000001,-0.0012042643872915149
0.644765625,-0.0012037713283541626
0.6447968749999999,-0.0012032271628385008
0.6448281250000001,-0.0012027101476219382
0.644859375,-0.0012021446473066862
0.6448906249999999,-0.0012016614866397525
0.6449218750000001,-0.0012010737206148564
0.644953125,-0.0012006048228762958
0.6449843749999999,-0.0011990467256788179
0.6450156250000001,-0.0011983781877823868
0.645046875,-0.0011978102094617193
0.645078125,-0.001197304395573813
0.6451093750000001,-0.0011967610120855246
0.645140625,-0.0011961540954377112
0.645171875,-0.0011967424650894815
0.6452031250000001,-0.001196077293583321
0.645234375,-0.0011955147599999327
0.645265625,-0.0011949538919856506
0.6452968750000001,-0.0011943595045950314
0.645328125,-0.0011937323883675077
0.645359375,-0.0011931512987166798
0.6453906250000001,-0.0011924893913178025
0.645421875,-0.0011919849378643765
0.645453125,-0.0011912691174900784
0.6454843750000001,-0.001190639840029345
0.645515625,-0.0011900509743784614
0.645546875,-0.0011894812110011081
0.645578125,-0.0011878129972120108
0.645609375,-0.001187237789708577
0.645640625,-0.0011866360545940077
0.645671875,-0.0011860282461188462
0.645703125,-0.0011854003464242743
0.645734375,-0.0011847363608092978
0.645765625,-0.0011851238121566299
0.645796875,-0.0011844534031565865
0.645828125,-0.001183754631264071
0.645859375,-0.001183218753827285
0.645890625,-0.0011825908209021907
0.645921875,-0.0011820147061303715
0.645953125,-0.0011812207070268088
0.645984375,-0.001180661584865128
0.646015625,-0.0011799557309423309
0.646046875,-0.0011793390418829638
0.6460781250000001,-0.001178640345349917
0.646109375,-0.0011780447122574055
0.646140625,-0.0011774055673609701
0.6461718750000001,-0.001175710340160216
0.646203125,-0.001174962827241964
0.646234375,-0.001174393768728299
0.6462656250000001,-0.001173638677802541
0.646296875,-0.0011730950728261885
0.646328125,-0.0011724104542521
0.6463593750000001,-0.001171679327318674
0.646390625,-0.0011720036899856637
0.646421875,-0.0011713770045192334
0.6464531250000001,-0.0011706890760913163
0.646484375,-0.0011700617296821689
0.646515625,-0.0011693816301261012
0.6465468750000001,-0.0011687184502466377
0.646578125,-0.0011680532137946092
0.6466093749999999,-0.0011673436729168901
0.6466406250000001,-0.001166709083603376
0.646671875,-0.001166057044986086
0.6467031249999999,-0.001165386523126994
0.6467343750000001,-0.001164728088056819
0.646765625,-0.0011641508901785343
0.6467968749999999,-0.0011624595042167563
0.6468281250000001,-0.0011617090844421168
0.646859375,-0.0011610926693883042
0.6468906249999999,-0.0011604200330016662
0.6469218750000001,-0.0011598857821861971
0.646953125,-0.0011591410492498844
0.646984375,-0.0011596277303960317
0.6470156250000001,-0.0011588773801792518
0.647046875,-0.0011581493089699024
0.647078125,-0.0011577264541650784
0.6471093750000001,-0.0011571112963500232
0.647140625,-0.0011564374600458935
0.647171875,-0.0011557635997922755
0.6472031250000001,-0.0011551133650036932
0.647234375,-0.00115452756096443
0.647265625,-0.0011538786008344834
0.6472968750000001,-0.0011531908695604498
0.647328125,-0.0011527010057330693
0.647359375,-0.00115203065945051
0.6473906250000001,-0.0011504143940418918
0.647421875,-0.0011497816716997608
0.647453125,-0.0011492926502776196
0.647484375,-0.0011487353055622887
0.647515625,-0.00114811957661555
0.647546875,-0.0011475166232493283
0.647578125,-0.0011480635499600128
0.647609375,-0.001147460769013682
0.647640625,-0.0011469590338058291
0.647671875,-0.0011461856410515114
0.647703125,-0.0011457518584002263
0.647734375,-0.0011451845862012061
0.647765625,-0.0011445910719921765
0.647796875,-0.0011440977840666208
0.647828125,-0.0011437616899537609
0.647859375,-0.0011433286667993092
0.647890625,-0.0011426536107203879
0.647921875,-0.0011422086986936433
0.647953125,-0.0011417117365229712
0.6479843750000001,-0.001140153669774921
0.648015625,-0.0011397856082691338
0.648046875,-0.0011393427793710345
0.6480781250000001,-0.001138912515102869
0.648109375,-0.0011385315884032132
0.648140625,-0.001138100634187393
0.6481718750000001,-0.0011386556582871216
0.648203125,-0.0011381883633641218
0.648234375,-0.0011378303349457858
0.6482656250000001,-0.001137252162931826
0.648296875,-0.0011369002319892574
0.648328125,-0.0011365775639375908
0.6483593750000001,-0.0011363380769911988
0.648390625,-0.0011359977376591071
0.648421875,-0.0011356134132959952
0.6484531250000001,-0.001135129921286282
0.648484375,-0.0011351050964078305
0.648515625,-0.001134696720563412
0.6485468750000001,-0.0011345695289700919
0.648578125,-0.0011341920068026548
0.6486093749999999,-0.00113287699498206
0.6486406250000001,-0.0011325259007572766
0.648671875,-0.0011324731976394622
0.6487031249999999,-0.001132377427808605
0.6487343750000001,-0.0011321308526485649
0.648765625,-0.0011317719342990168
0.6487968749999999,-0.0011327551576310532
0.6488281250000001,-0.0011326777625858125
0.648859375,-0.0011322410905719518
0.6488906249999999,-0.0011321190621135027
0.6489218750000001,-0.0011319557013176468
0.648953125,-0.0011318921850110644
0.648984375,-0.0011317975639121916
0.6490156250000001,-0.0011319344844089585
0.649046875,-0.0011318516252975808
0.649078125,-0.001131847836311095
0.6491093750000001,-0.001131773356748935
0.649140625,-0.0011318899943684874
0.649171875,-0.001131661059130342
0.6492031250000001,-0.0011308933486274403
0.649234375,-0.001130893025536886
0.649265625,-0.0011310803030828293
0.6492968750000001,-0.0011310128256350055
0.649328125,-0.0011311366733291958
0.649359375,-0.0011312505365735012
0.6493906250000001,-0.0011324280553793448
0.649421875,-0.0011325744254634604
0.649453125,-0.0011328805442562193
0.649484375,-0.0011333534562870812
0.649515625,-0.0011335592941997333
0.649546875,-0.001133618353518405
0.649578125,-0.0011339830638740223
0.649609375,-0.0011338531464114565
0.649640625,-0.001134520602916668
0.649671875,-0.0011348947692705266
0.649703125,-0.0011351583122195252
0.649734375,-0.0011357418598881772
0.649765625,-0.0011359394633535906
0.649796875,-0.0011355833817997749
0.649828125,-0.0011359413728213308
0.649859375,-0.001136627410592575
0.649890625,-0.0011368201791515861
0.649921875,-0.001137348983493859
0.649953125,-0.0011379289413268462
0.6499843750000001,-0.0011395003457701433
0.650015625,-0.0011401289127324493
0.650046875,-0.001140630472165817
0.6500781250000001,-0.0011412740412065012
0.650109375,-0.0011417812744423453
0.650140625,-0.0011423807564538355
0.6501718750000001,-0.0011425118857843197
0.650203125,-0.0011427116060351364
0.650234375,-0.0011433447424834473
0.6502656250000001,-0.0011436183955059187
0.650296875,-0.0011437590561020547
0.650328125,-0.001143691169308854
0.6503593750000001,-0.0011440667464862782
0.650390625,-0.0011430760497687445
0.650421875,-0.0011432533111588802
0.6504531250000001,-0.0011433972372133575
0.650484375,-0.0011434961862705692
0.650515625,-0.0011438799615524353
0.6505468750000001,-0.00114377765632305
0.650578125,-0.0011448312150365153
0.6506093749999999,-0.001144926297412703
0.6506406250000001,-0.0011449295620103508
0.650671875,-0.001145074902696476
0.6507031249999999,-0.0011452022718264065
0.6507343750000001,-0.001145144717265456
0.650765625,-0.0011453056577646822
0.6507968749999999,-0.0011452554453835473
0.6508281250000001,-0.0011455634104662257
0.650859375,-0.0011458860306022903
0.650890625,-0.0011460878866915124
0.6509218750000001,-0.0011461340519709068
0.650953125,-0.001146405954650917
0.650984375,-0.0011466740525775919
0.6510156250000001,-0.0011458715887398621
0.651046875,-0.0011461638545712666
0.651078125,-0.0011465071453183387
0.6511093750000001,-0.001147010950196134
0.651140625,-0.0011473477469733928
0.651171875,-0.0011477828014410732
0.6512031250000001,-0.0011493204439862181
0.651234375,-0.0011499966055627878
0.651265625,-0.0011506230542720763
0.6512968750000001,-0.0011513321125541376
0.651328125,-0.001152169709397237
0.651359375,-0.0011529293573825442
0.6513906250000001,-0.0011537451951086491
0.651421875,-0.0011544933942650715
0.651453125,-0.0011555642669791172
0.651484375,-0.001156438268209322
0.651515625,-0.0011576451980653234
0.651546875,-0.0011589129306776684
0.651578125,-0.001160341494591887
0.651609375,-0.0011606370758306464
0.651640625,-0.0011618676664597039
0.651671875,-0.00116326193110676
0.651703125,-0.00116465383189112
0.651734375,-0.0011662237807482934
0.651765625,-0.0011682358424239744
0.651796875,-0.0011709954986920679
0.651828125,-0.0011728687707547314
0.651859375,-0.0011748048943823197
0.6518906250000001,-0.0011768572940576288
0.651921875,-0.0011789864197900499
0.651953125,-0.00118137800263865
0.6519843750000001,-0.001183741222971109
0.652015625,-0.0011861209824676963
0.652046875,-0.0011887581324931881
0.6520781250000001,-0.0011911372212607442
0.652109375,-0.0011938239562867235
0.652140625,-0.0011964526727869518
0.6521718750000001,-0.0011993677457662506
0.652203125,-0.0012016151635201658
0.652234375,-0.0012048173937226556
0.6522656250000001,-0.0012082922207217947
0.652296875,-0.0012114405660570565
0.652328125,-0.001214853086590445
0.6523593750000001,-0.0012184746802757634
0.652390625,-0.0012231953080819452
0.652421875,-0.0012271144718569924
0.6524531250000001,-0.0012310472396447128
0.652484375,-0.0012351399105942767
0.652515625,-0.0012391374989300166
0.6525468750000001,-0.001243360601071046
0.652578125,-0.0012477261127813166
0.6526093749999999,-0.0012522680163962116
0.6526406250000001,-0.0012569102837976243
0.652671875,-0.0012616323799803618
0.6527031249999999,-0.00126649047141119
0.6527343750000001,-0.0012716314335718681
0.652765625,-0.0012767640430052934
0.6527968749999999,-0.00128095282849075
0.6528281250000001,-0.0012863253056541873
0.652859375,-0.0012918732692360005
0.652890625,-0.0012973683758693774
0.6529218750000001,-0.0013031785403986446
0.652953125,-0.0013090626524237467
0.652984375,-0.0013163066616664193
0.6530156250000001,-0.001322393205620269
0.653046875,-0.0013288450036094274
0.653078125,-0.001335301854097165
0.6531093750000001,-0.0013418982825441836
0.653140625,-0.0013484992969498705
0.653171875,-0.0013553515829310275
0.6532031250000001,-0.0013623119990763335
0.653234375,-0.001369488549481171
0.653265625,-0.0013767076900483427
0.6532968750000001,-0.00138406138244836
0.653328125,-0.00139157603284127
0.653359375,-0.0013992685213206242
0.6533906250000001,-0.0014070723337495372
0.653421875,-0.0014140101792008489
0.653453125,-0.0014221640689053225
0.653484375,-0.0014303755789284792
0.653515625,-0.001438709010561555
0.653546875,-0.001447250595236968
0.653578125,-0.0014570187134430243
0.653609375,-0.0014657389306302754
0.653640625,-0.0014747987088286063
0.653671875,-0.001483900074312268
0.653703125,-0.0014931374186557891
0.653734375,-0.0015025084192235028
0.653765625,-0.0015120612913438122
0.653796875,-0.0015216589458187449
0.653828125,-0.0015314783330849166
0.653859375,-0.0015414287974476124
0.6538906250000001,-0.0015516548455062305
0.653921875,-0.0015617645103906917
0.653953125,-0.0015721610499306107
0.6539843750000001,-0.0015826856248909484
0.654015625,-0.0015924157021866212
0.654046875,-0.0016032131745075118
0.6540781250000001,-0.0016141496616440126
0.654109375,-0.0016252734088522403
0.654140625,-0.0016365175213507582
0.6541718750000001,-0.001647861224258973
0.654203125,-0.001660394891964477
0.654234375,-0.0016722121893514158
0.6542656250000001,-0.0016839830772829023
0.654296875,-0.001695927702069562
0.654328125,-0.0017080227916775464
0.6543593750000001,-0.0017202950347447662
0.654390625,-0.0017325908049532004
0.654421875,-0.0017450679001407635
0.6544531250000001,-0.001757648396624019
0.654484375,-0.0017705229472450845
0.654515625,-0.0017834693989685207
0.6545468750000001,-0.0017966771640042928
0.654578125,-0.0018098382933147243
0.6546093749999999,-0.001822073128190084
0.6546406250000001,-0.0018356257238871104
0.654671875,-0.0018492490549878657
0.6547031249999999,-0.0018629755266090925
0.6547343750000001,-0.0018768631212642203
0.654765625,-0.0018907150535231662
0.654796875,-0.0019061175417255175
0.6548281250000001,-0.0019203107020913518
0.654859375,-0.0019346529542110802
0.654890625,-0.0019490918616270475
0.6549218750000001,-0.0019638152489800456
0.654953125,-0.0019786422119555253
0.654984375,-0.0019935246506980614
0.6550156250000001,-0.0020084902428626344
0.655046875,-0.002023720204879252
0.655078125,-0.002039077950604387
0.6551093750000001,-0.002054365749947676
0.655140625,-0.0020699670003682565
0.655171875,-0.0020856662437641615
0.6552031250000001,-0.002100437175819793
0.655234375,-0.0021163179112458214
0.655265625,-0.0021321813725219685
0.6552968750000001,-0.0021482854592594774
0.655328125,-0.00216447184628573
0.655359375,-0.002180898256928486
0.6553906250000001,-0.0021984971599772335
0.655421875,-0.002215019623988998
0.655453125,-0.0022315806581901174
0.6554843750000001,-0.002248366261656448
0.655515625,-0.0022652831344362537
0.655546875,-0.0022823002064529738
0.655578125,-0.0022993099405284947
0.655609375,-0.0023164667759029978
0.655640625,-0.0023338999882280068
0.655671875,-0.002351126956976226
0.655703125,-0.002368757421123028
0.655734375,-0.0023862471294308803
0.655765625,-0.002403920390575215
0.6557968750000001,-0.0024216752229095466
0.655828125,-0.0024384436937258808
0.655859375,-0.0024563557463330374
0.6558906250000001,-0.00247437600088056
0.655921875,-0.002492605186898693
0.655953125,-0.0025107071946835063
0.6559843750000001,-0.00253009109898171
0.656015625,-0.0025485198607478263
0.656046875,-0.002566915435818752
0.6560781250000001,-0.00258527142451824
0.656109375,-0.0026037806819589476
0.656140625,-0.002622507603011061
0.6561718750000001,-0.0026411362645960904
0.656203125,-0.002659973757858654
0.656234375,-0.002678737391904412
0.6562656250000001,-0.0026976597339246067
0.656296875,-0.0027165496493883265
0.656328125,-0.002735655100425404
0.6563593750000001,-0.0027546132995660833
0.656390625,-0.002773718391331323
0.656421875,-0.0027919331176340517
0.6564531250000001,-0.002811199723211713
0.656484375,-0.0028304378287407547
0.656515625,-0.0028496709075852694
0.6565468750000001,-0.0028689867818181905
0.656578125,-0.0028894240373617264
0.6566093749999999,-0.0029088738360691924
0.6566406250000001,-0.002928274501633875
0.656671875,-0.002947742127201766
0.6567031249999999,-0.0029673320022848768
0.6567343750000001,-0.0029869217086875635
0.656765625,-0.003006440212828136
0.656796875,-0.0030259558531341227
0.6568281250000001,-0.0030454618404449005
0.656859375,-0.0030650192462232384
0.656890625,-0.003084685687611756
0.6569218750000001,-0.0031043789647553464
0.656953125,-0.003124053837739303
0.656984375,-0.003143721915640073
0.6570156250000001,-0.0031622960959657026
0.657046875,-0.003181755731372471
0.657078125,-0.003201470284570067
0.6571093750000001,-0.003221107054290566
0.657140625,-0.0032408318788569312
0.657171875,-0.003260488556768616
0.6572031250000001,-0.003281086870217338
0.657234375,-0.0033006927649257833
0.657265625,-0.0033201757394978257
0.6572968750000001,-0.003339689305538164
0.657328125,-0.003359147795273132
0.657359375,-0.0033785518399648273
0.6573906250000001,-0.003397952706346373
0.657421875,-0.003417419395672798
0.657453125,-0.0034367246872911428
0.657484375,-0.0034561004901639616
0.657515625,-0.0034753212912415794
0.657546875,-0.0034944881253990492
0.657578125,-0.0035136626114270833
0.657609375,-0.003531814768372589
0.657640625,-0.003550849221061518
0.657671875,-0.003569814231166764
0.657703125,-0.0035887698368137003
0.657734375,-0.003607463198356753
0.657765625,-0.0036262050974010043
0.6577968750000001,-0.003645905482142539
0.657828125,-0.003664366617913889
0.657859375,-0.0036829341527232842
0.6578906250000001,-0.0037015028096697503
0.657921875,-0.003719650001125653
0.657953125,-0.003737916831056079
0.6579843750000001,-0.003755978403314597
0.658015625,-0.003774130212423725
0.658046875,-0.0037919709780523947
0.6580781250000001,-0.0038098181305535293
0.658109375,-0.0038273597400544125
0.658140625,-0.0038449944388925135
0.6581718750000001,-0.003862527943191779
0.658203125,-0.0038787883505513043
0.658234375,-0.003896004371531439
0.6582656250000001,-0.003912970322382497
0.658296875,-0.003929894017637062
0.658328125,-0.00394661689086933
0.6583593750000001,-0.003963292622739423
0.658390625,-0.003980796160350873
0.658421875,-0.003997066647249144
0.6584531250000001,-0.004013233925994716
0.658484375,-0.004029013160051061
0.658515625,-0.004044859410645342
0.6585468750000001,-0.004060320524896008
0.658578125,-0.0040759353237074525
0.6586093749999999,-0.004091292418763638
0.6586406250000001,-0.004106404782951281
0.658671875,-0.004121177473851496
0.658703125,-0.0041359046815500795
0.6587343750000001,-0.0041505557785859876
0.658765625,-0.004164692511233067
0.658796875,-0.004178797036114727
0.6588281250000001,-0.004191640381301473
0.658859375,-0.00420530310476408
0.658890625,-0.004218924927893587
0.6589218750000001,-0.004231932899337508
0.658953125,-0.004245139222138525
0.658984375,-0.00425869082814153
0.6590156250000001,-0.0042712360220271625
0.659046875,-0.004283489481822285
0.659078125,-0.004295494685314295
0.6591093750000001,-0.004307239923402671
0.659140625,-0.004318866305770101
0.659171875,-0.004329967829738886
0.6592031250000001,-0.0043409520423857845
0.659234375,-0.004351391577133115
0.659265625,-0.004362015649530596
0.6592968750000001,-0.00437228660825938
0.659328125,-0.00438208717228818
0.659359375,-0.004391362611497338
0.6593906250000001,-0.004400575645997676
0.659421875,-0.004408468136825196
0.659453125,-0.004417428452610152
0.659484375,-0.004425488874407045
0.659515625,-0.004433648133738255
0.659546875,-0.004441407331284862
0.659578125,-0.0044498043322181435
0.659609375,-0.004456823106544765
0.659640625,-0.004463279241191123
0.659671875,-0.0044694001179859735
0.6597031250000001,-0.004475350621477504
0.659734375,-0.0044810750356096135
0.659765625,-0.004486277137876991
0.6597968750000001,-0.00449118313407592
0.659828125,-0.0044957117121895845
0.659859375,-0.004499821922157154
0.6598906250000001,-0.004503650489789929
0.659921875,-0.004507107504306933
0.659953125,-0.004509984732168779
0.6599843750000001,-0.0045122808266665065
0.660015625,-0.004513881960433119
0.660046875,-0.004517475538588667
0.6600781250000001,-0.0045224494376594135
0.660109375,-0.004528815505503624
0.660140625,-0.004536761857362286
0.6601718750000001,-0.0045463967204692965
0.660203125,-0.004556426691844119
0.660234375,-0.004568079437424044
0.6602656250000001,-0.0045795662155907815
0.660296875,-0.004592690496354211
0.660328125,-0.0046070777640780936
0.6603593750000001,-0.004621265040795533
0.660390625,-0.0046369465583028235
0.660421875,-0.00465260056601248
0.6604531250000001,-0.004669515916081009
0.660484375,-0.004686674654555079
0.660515625,-0.004704007947027206
0.6605468750000001,-0.004722117548030549
0.660578125,-0.004740594103897079
0.6606093749999999,-0.004758332865149435
0.6606406250000001,-0.004776974879933012
0.660671875,-0.004795704021222286
0.660703125,-0.004814627940402022
0.6607343750000001,-0.004833516852580551
0.660765625,-0.0048525022074982285
0.660796875,-0.004872637498252931
0.6608281250000001,-0.0048915772593827525
0.660859375,-0.004909709159494888
0.660890625,-0.004927769876032009
0.6609218750000001,-0.0049454259791095675
0.660953125,-0.004962739224269014
0.660984375,-0.004979725573427317
0.6610156250000001,-0.0049960696811029645
0.661046875,-0.005011851598578428
0.661078125,-0.005026911147060924
0.6611093750000001,-0.005041451084433837
0.661140625,-0.005055253224336451
0.661171875,-0.005067843416172904
0.6612031250000001,-0.005078826383448018
0.661234375,-0.0050899027771137
0.661265625,-0.005100429882174282
0.6612968750000001,-0.0051094316076783705
0.661328125,-0.005117641543830383
0.661359375,-0.005124532881349897
0.6613906250000001,-0.005131191471730322
0.661421875,-0.00513577830711974
0.661453125,-0.005139002962579582
0.661484375,-0.005140907917515404
0.661515625,-0.005141360530910848
0.661546875,-0.005140641643579226
0.661578125,-0.005138277756558389
0.661609375,-0.005134568979459714
0.661640625,-0.005129261722996242
0.661671875,-0.005122290463590397
0.6617031250000001,-0.005113641471803144
0.661734375,-0.00510324743349079
0.661765625,-0.005091256421474757
0.6617968750000001,-0.005078023811639208
0.661828125,-0.005061689655520535
0.661859375,-0.005044681547775778
0.6618906250000001,-0.005025236448835291
0.661921875,-0.005003998202136262
0.661953125,-0.004980824409053938
0.6619843750000001,-0.004956579376581498
0.662015625,-0.00492900777494535
0.662046875,-0.004899575094452893
0.6620781250000001,-0.004867985963345665
0.662109375,-0.004834376565319737
0.662140625,-0.004798630563346014
0.6621718750000001,-0.004760582764862506
0.662203125,-0.004720292285428945
0.662234375,-0.00467747724925327
0.6622656250000001,-0.004632323774656194
0.662296875,-0.004584786991748385
0.662328125,-0.004534725914861433
0.6623593750000001,-0.004482454860856924
0.662390625,-0.004427620343234764
0.662421875,-0.004369261990078643
0.6624531250000001,-0.004309427007462119
0.662484375,-0.004246633112599159
0.662515625,-0.004181411355143223
0.6625468750000001,-0.004113523145886623
0.662578125,-0.004043814191646865
0.662609375,-0.003970520759269784
0.6626406250000001,-0.0038944298914443537
0.662671875,-0.003815486794619405
0.662703125,-0.0037337799409441486
0.6627343750000001,-0.0036492745236780047
0.662765625,-0.0035618478915104557
0.662796875,-0.003471602707823894
0.6628281250000001,-0.0033782820184572113
0.662859375,-0.003281815723088194
0.662890625,-0.003182487111077499
0.6629218750000001,-0.0030800139632303526
0.662953125,-0.0029745862761394112
0.662984375,-0.0028661687798637696
0.6630156250000001,-0.002753593674559518
0.663046875,-0.0026390195779125367
0.663078125,-0.0025210742823441046
0.6631093750000001,-0.002400084631536119
0.663140625,-0.0022758122960382238
0.663171875,-0.0021492111093919172
0.6632031250000001,-0.002018474870559721
0.663234375,-0.0018846215980002218
0.663265625,-0.0017474076892029303
0.6632968750000001,-0.001606847961051601
0.663328125,-0.001462872091421881
0.663359375,-0.0013156254906794562
0.6633906250000001,-0.001164902057318333
0.663421875,-0.001010725794433863
0.663453125,-0.0008532016809121024
0.663484375,-0.0006923455231895442
0.663515625,-0.000528034636359604
0.663546875,-0.00036026294562331584
0.663578125,-0.00018889019292319884
0.6636093750000001,-0.000012966415865331427
0.663640625,0.00016550853858925824
0.663671875,0.00034734291371276566
0.6637031250000001,0.0005328258816601622
0.663734375,0.0007217023250070745
0.663765625,0.0009131819975014555
0.6637968750000001,0.0011092499292708266
0.663828125,0.0013089716880802238
0.663859375,0.0015123669266097622
0.6638906250000001,0.0017194538247524357
0.663921875,0.001930095683821062
0.663953125,0.002144468054187103
0.6639843750000001,0.0023624964644705163
0.664015625,0.0025840876531030774
0.664046875,0.0028093682587375865
0.6640781250000001,0.0030383744029266885
0.664109375,0.0032711571297723736
0.664140625,0.0035076493442072337
0.6641718750000001,0.0037477750108520884
0.664203125,0.003992725481922886
0.664234375,0.004240331494029234
0.6642656250000001,0.004491780337140205
0.664296875,0.004747009727146978
0.664328125,0.0050059788580080755
0.6643593750000001,0.005267516196529438
0.664390625,0.005533802727426318
0.664421875,0.0058040476039466354
0.6644531250000001,0.006078000156129061
0.664484375,0.006355674926990761
0.664515625,0.0066372601487564575
0.6645468750000001,0.0069227159998111465
0.664578125,0.007211813965474441
0.664609375,0.0075046732102796165
0.6646406250000001,0.0078013173992275
0.664671875,0.008101785333568007
0.664703125,0.008405994280952785
0.6647343750000001,0.00871400754711157
0.664765625,0.009025880498162546
0.664796875,0.009341482752468176
0.6648281250000001,0.009661894909928116
0.664859375,0.009985047616484687
0.664890625,0.010311992726893558
0.6649218750000001,0.01064272533647486
0.664953125,0.010976207474564778
0.664984375,0.011314458889798457
0.6650156250000001,0.011656476897900489
0.665046875,0.012002200761209302
0.665078125,0.01235171965303164
0.6651093750000001,0.012704913712177635
0.665140625,0.013061988577281095
0.665171875,0.013422570106086537
0.6652031250000001,0.01378703003642226
0.665234375,0.014155194860255974
0.665265625,0.014527051806440004
0.6652968750000001,0.014902476106353844
0.665328125,0.01528176900595337
0.665359375,0.01566455080628543
0.6653906250000001,0.01605111406618276
0.665421875,0.016442213611826455
0.665453125,0.016836006870478572
0.6654843750000001,0.017233450953897958
0.665515625,0.01763432922040934
0.665546875,0.018037876518641867
0.665578125,0.018445941526194026
0.6656093750000001,0.01885774162793303
0.665640625,0.019272920082322058
0.665671875,0.019691756530532033
0.6657031250000001,0.020113995394463374
0.665734375,0.020539671319540424
0.665765625,0.02096885135493072
0.6657968750000001,0.02140159277987385
0.665828125,0.021837475068842517
0.665859375,0.022276917742083784
0.6658906250000001,0.02271970293930514
0.665921875,0.023165991917804784
0.665953125,0.023615489909651465
0.6659843750000001,0.024068333889721013
0.666015625,0.024525434907836798
0.666046875,0.024984806678488673
0.6660781250000001,0.02544744854133183
0.666109375,0.025913238296870138
0.666140625,0.026381171743519338
0.6661718750000001,0.026853340895890823
0.666203125,0.027328702050617402
0.666234375,0.02780692934134884
0.6662656250000001,0.028288344271195268
0.666296875,0.02877287864477064
0.666328125,0.02926038076695537
0.6663593750000001,0.0297508394188015
0.666390625,0.030244304831432214
0.666421875,0.030740487895860702
0.6664531250000001,0.031239721406086406
0.666484375,0.03174164227756985
0.6665156250000001,0.032246417217303064
0.6665468750000001,0.032753985368906544
0.666578125,0.03326437380286158
0.666609375,0.03377740190631541
0.6666406250000001,0.03429394969872622
0.666671875,0.03481223231668496
0.666703125,0.035332032815308986
0.6667343750000001,0.03585544656903087
0.666765625,0.036381147898360264
0.666796875,0.03690950906813092
0.6668281250000001,0.03744019799074324
0.666859375,0.03797317797778236
0.666890625,0.03850854310605017
0.6669218750000001,0.03904596290431687
0.666953125,0.03958591912621677
0.666984375,0.04012788986943009
0.6670156250000001,0.04067209029033139
0.667046875,0.0412181813448969
0.667078125,0.041766365045549876
0.6671093750000001,0.04231655113070111
0.667140625,0.04286883150876361
0.667171875,0.043422622640582054
0.6672031250000001,0.04397840062866282
0.667234375,0.04453696424751719
0.667265625,0.045096225640328516
0.6672968750000001,0.04565586421704697
0.667328125,0.04621837954870806
0.667359375,0.04678231089121659
0.6673906250000001,0.0473478858296248
0.667421875,0.047914647926193786
0.667453125,0.048482983925157805
0.667484375,0.0490523058082211
0.6675156250000001,0.0496231904704287
0.667546875,0.05019502288912791
0.667578125,0.05076794362239565
0.6676093750000001,0.05134181889225758
0.667640625,0.05191692384844518
0.667671875,0.052492711470168346
0.6677031250000001,0.053069393305988616
0.667734375,0.05364695532695117
0.667765625,0.054224990652725846
0.6677968750000001,0.05480372540109862
0.667828125,0.0553829037202123
0.667859375,0.0559636552196291
0.6678906250000001,0.05654302491319306
0.667921875,0.0571231825741972
0.667953125,0.05770385079378776
0.6679843750000001,0.058284677457526225
0.668015625,0.05886577485256368
0.668046875,0.059446521313881256
0.6680781250000001,0.06002746791502027
0.668109375,0.060608178409276466
0.668140625,0.06118863947118389
0.6681718750000001,0.06176871060809628
0.668203125,0.062348305679087626
0.668234375,0.06292741658218456
0.6682656250000001,0.06350594955573866
0.668296875,0.06408401893381441
0.668328125,0.06466112338910546
0.6683593750000001,0.06523736095797697
0.668390625,0.06581298715558372
0.668421875,0.06638715653645232
0.6684531250000001,0.06696131291963167
0.668484375,0.067532458944835
0.6685156250000001,0.06810301481081144
0.6685468750000001,0.06867228697740307
0.668578125,0.06923991558019377
0.668609375,0.06980610387278056
0.6686406250000001,0.07037043950635295
0.668671875,0.07093298747586074
0.668703125,0.0714935165734626
0.6687343750000001,0.07205244734421769
0.668765625,0.07260863916501079
0.668796875,0.0731625603603928
0.6688281250000001,0.07371496491308199
0.668859375,0.07426482563948245
0.668890625,0.07481170721244808
0.6689218750000001,0.07535580900238553
0.668953125,0.07589737728883933
0.668984375,0.0764358116079276
0.6690156250000001,0.07697146786630722
0.669046875,0.07750491521877012
0.669078125,0.0780334405990334
0.6691093750000001,0.0785593940066974
0.669140625,0.07908181146130802
0.669171875,0.07960077185429368
0.6692031250000001,0.08011588188234037
0.669234375,0.08062727210934578
0.669265625,0.0811346719608933
0.6692968750000001,0.0816382350405904
0.669328125,0.08213733435797435
0.669359375,0.08263245060905934
0.6693906250000001,0.083122933909761
0.669421875,0.08360896835674493
0.669453125,0.0840901226940032
0.669484375,0.08456707998852754
0.6695156250000001,0.0850378881543997
0.669546875,0.0855045010702424
0.669578125,0.08596582260455057
0.6696093750000001,0.08642152976204293
0.669640625,0.08687173663064252
0.669671875,0.08731644089970104
0.6697031250000001,0.08775585099118638
0.669734375,0.08818913888483045
0.669765625,0.08861601061922297
0.6697968750000001,0.08903701319365324
0.669828125,0.08945210857363509
0.669859375,0.08986002561872243
0.6698906250000001,0.0902622662299098
0.669921875,0.09065702114140511
0.669953125,0.0910455513354442
0.6699843750000001,0.09142593516124163
0.670015625,0.09180291939137131
0.670046875,0.09218904381963713
0.6700781250000001,0.09258701315506665
0.670109375,0.09299585653603551
0.670140625,0.09341464300412355
0.6701718750000001,0.09384180629879917
0.670203125,0.09427681062068327
0.670234375,0.09471903209085195
0.6702656250000001,0.09516557999866762
0.670296875,0.0956180009836676
0.670328125,0.09607268707870448
0.6703593750000001,0.09653006085032242
0.670390625,0.09698916836136402
0.6704218750000001,0.09744822877685391
0.6704531250000001,0.0979066096640111
0.670484375,0.098362590298772
0.6705156250000001,0.09881594756581955
0.6705468750000001,0.09926531941330617
0.670578125,0.0997100967124013
0.670609375,0.10014897675330328
0.6706406250000001,0.10058060344660676
0.670671875,0.1010040487389888
0.670703125,0.10141846045511704
0.6707343750000001,0.10182264829782456
0.670765625,0.10221597066760373
0.670796875,0.1025968449002378
0.6708281250000001,0.10296428291336227
0.670859375,0.10331784152302212
0.670890625,0.1036558316964665
0.6709218750000001,0.10397786932251268
0.670953125,0.10428277387103926
0.670984375,0.10456894544043217
0.6710156250000001,0.10483639036982725
0.671046875,0.10508360484896788
0.671078125,0.10530946310568008
0.6711093750000001,0.10551240905654159
0.671140625,0.10569288576265001
0.671171875,0.10584871355842189
0.6712031250000001,0.10597949274356346
0.671234375,0.10608581239054499
0.671265625,0.10616572533822974
0.6712968750000001,0.10621855435555158
0.671328125,0.10624310555686539
0.671359375,0.10623689203828462
0.6713906250000001,0.106199066873295
0.6714218750000001,0.10612897510437339
0.671453125,0.1060255164477884
0.671484375,0.10589123255928233
0.6715156250000001,0.10572235582537814
0.671546875,0.10551854235297867
0.671578125,0.10527855110145429
0.6716093750000001,0.10500267265392801
0.671640625,0.10468954848020803
0.671671875,0.10433846813512201
0.6717031250000001,0.10394876142851647
0.671734375,0.1035192959018356
0.671765625,0.1030490835304966
0.6717968750000001,0.1025383554271178
0.671828125,0.10198571774384688
0.671859375,0.10139072616732993
0.6718906250000001,0.10075267727076045
0.671921875,0.10007068286257789
0.671953125,0.0993441863903453
0.6719843750000001,0.09857273724234619
0.672015625,0.09775587884459971
0.672046875,0.09689246112292617
0.6720781250000001,0.09598246696013954
0.672109375,0.0950254765976605
0.672140625,0.09402034296817052
0.6721718750000001,0.0929669050385451
0.672203125,0.0918652243922358
0.672234375,0.09071441889961757
0.6722656250000001,0.08951413011343484
0.672296875,0.08826365810920744
0.672328125,0.08696305072410246
0.6723593750000001,0.0856117558626379
0.672390625,0.08420998511558264
0.6724218750000001,0.08275715929191224
0.6724531250000001,0.08125247003429038
0.672484375,0.07969644333590556
0.6725156250000001,0.07808881825142958
0.6725468750000001,0.07642897261797528
0.672578125,0.07471711367097492
0.672609375,0.072953300005742
0.6726406250000001,0.07113866185094318
0.672671875,0.06926973131934783
0.672703125,0.06734926222063178
0.6727343750000001,0.06537675234319529
0.672765625,0.0633520263332627
0.672796875,0.06127533193135909
0.6728281250000001,0.059146807120424714
0.672859375,0.05696641906259194
0.672890625,0.05473463757423165
0.6729218750000001,0.05245127321244704
0.672953125,0.0501169194801906
0.672984375,0.04773190519600768
0.6730156250000001,0.045296217489665
0.673046875,0.042810465059262906
0.673078125,0.04027469293325633
0.6731093750000001,0.037689714689677356
0.673140625,0.03505576594476165
0.673171875,0.03237322939710709
0.6732031250000001,0.029643745695468085
0.673234375,0.02686594243527713
0.673265625,0.02404108246815484
0.6732968750000001,0.021168923271777357
0.673328125,0.018252217324247262
0.673359375,0.015290407286911799
0.6733906250000001,0.012284267544571348
0.6734218750000001,0.009234276862981467
0.673453125,0.006141645948339065
0.673484375,0.0030067990462058075
0.6735156250000001,-0.00016950496564043308
0.673546875,-0.0033864817236536338
0.673578125,-0.006642793717093903
0.6736093750000001,-0.009938186350704325
0.673640625,-0.013271301936924072
0.673671875,-0.016641561120002576
0.6737031250000001,-0.02004781317021432
0.673734375,-0.023488852131818547
0.673765625,-0.02696328355792694
0.6737968750000001,-0.03047173371626819
0.673828125,-0.03401225641607887
0.673859375,-0.03758367980881268
0.6738906250000001,-0.04118518408505796
0.673921875,-0.04481520107634985
0.673953125,-0.048473790607088826
0.6739843750000001,-0.052158359827742105
0.674015625,-0.05586795558494345
0.674046875,-0.059601913335041334
0.6740781250000001,-0.0633587789452269
0.674109375,-0.06713757474159837
0.674140625,-0.07093691999253178
0.6741718750000001,-0.07475575823493033
0.674203125,-0.07859271622797812
0.674234375,-0.08244637436041763
0.6742656250000001,-0.08631596510348569
0.674296875,-0.09019874945794418
0.6743281250000001,-0.09409553187006149
0.6743593750000001,-0.09800434387242982
0.674390625,-0.10192365526095512
0.6744218750000001,-0.10585205483848488
0.6744531250000001,-0.1097885571875877
0.674484375,-0.11373155388915507
0.6745156250000001,-0.11767992204344371
0.6745468750000001,-0.12163224362613229
0.674578125,-0.1255873019745613
0.674609375,-0.12954377886773255
0.6746406250000001,-0.13350133415923504
0.674671875,-0.13745659757019907
0.674703125,-0.14140937054461888
0.6747343750000001,-0.14535834580503437
0.674765625,-0.14930220769864522
0.674796875,-0.1532387318827609
0.6748281250000001,-0.1571684439697627
0.674859375,-0.1610890771176693
0.674890625,-0.16499966961137613
0.6749218750000001,-0.1688987038980383
0.674953125,-0.17278503633759662
0.674984375,-0.176657426860799
0.6750156250000001,-0.18051462414304426
0.675046875,-0.18435537156893012
0.675078125,-0.18817864233067363
0.6751093750000001,-0.1919830205030375
0.675140625,-0.19576737116330614
0.675171875,-0.19953069198813767
0.6752031250000001,-0.20327177223941556
0.675234375,-0.20698941785844616
0.675265625,-0.2106826846543523
0.6752968750000001,-0.21435035261367122
0.6753281250000001,-0.21799037742148963
0.675359375,-0.22160384065236635
0.6753906250000001,-0.2251894689034183
0.6754218750000001,-0.22874437916544352
0.675453125,-0.23226871698614063
0.6754843750000001,-0.2357613012300236
0.6755156250000001,-0.23922139004513307
0.675546875,-0.242647894879081
0.675578125,-0.2460399106291713
0.6756093750000001,-0.24939677747285538
0.675640625,-0.2527173761164205
0.675671875,-0.25600106413761214
0.6757031250000001,-0.2592469925580373
0.675734375,-0.2624543528014298
0.675765625,-0.26562240193815634
0.6757968750000001,-0.26874947902892016
0.675828125,-0.2718367811202459
0.675859375,-0.2748826926318706
0.6758906250000001,-0.2778866035899682
0.675921875,-0.2808476687564675
0.675953125,-0.28376557139746733
0.6759843750000001,-0.2866395859695846
0.676015625,-0.28946917734120614
0.676046875,-0.2922538829947503
0.6760781250000001,-0.2949931927598325
0.676109375,-0.29768653321842287
0.676140625,-0.3003335348220296
0.6761718750000001,-0.30293489478954916
0.676203125,-0.3054880266265083
0.676234375,-0.3079936579148097
0.6762656250000001,-0.3104514882618969
0.676296875,-0.3128600837475989
0.6763281250000001,-0.3152212946005911
0.6763593750000001,-0.31753379754282357
0.676390625,-0.31979733540144645
0.6764218750000001,-0.322011717965409
0.6764531250000001,-0.3241767719873233
0.676484375,-0.32629229015870476
0.6765156250000001,-0.32835820890811646
0.6765468750000001,-0.33037429858238365
0.676578125,-0.3323405612368209
0.676609375,-0.3342569288221011
0.6766406250000001,-0.33612331612870205
0.676671875,-0.3379397124474728
0.676703125,-0.33970614616917943
0.6767343750000001,-0.34142156618429165
0.676765625,-0.34308809418048714
0.676796875,-0.34470479191410086
0.6768281250000001,-0.3462717008688314
0.676859375,-0.3477889676315078
0.676890625,-0.34925667420969064
0.6769218750000001,-0.3506750318651912
0.676953125,-0.3520441690550943
0.676984375,-0.35336426742348687
0.6770156250000001,-0.3546365821334585
0.677046875,-0.35585921948202665
0.677078125,-0.3570334775543591
0.6771093750000001,-0.35815962334320217
0.677140625,-0.35923792399414967
0.677171875,-0.36026866564886906
0.6772031250000001,-0.3612511320248767
0.677234375,-0.3621876877915432
0.677265625,-0.3630776461584362
0.6772968750000001,-0.36392133630243373
0.6773281250000001,-0.3647191324300577
0.677359375,-0.3654714107305602
0.6773906250000001,-0.36617855326778537
0.6774218750000001,-0.3668409566349126
0.677453125,-0.3674590401310436
0.677484375,-0.36803321678177897
0.6775156250000001,-0.36856392658173837
0.677546875,-0.3690516058346632
0.677578125,-0.36949671681786245
0.6776093750000001,-0.3698997182388204
0.677640625,-0.3702600606069769
0.677671875,-0.370580265805886
0.6777031250000001,-0.37085980167528143
0.677734375,-0.37109916308257507
0.677765625,-0.37129885199663076
0.6777968750000001,-0.3714593855621092
0.677828125,-0.37158126954892484
0.677859375,-0.3716650301315719
0.6778906250000001,-0.3717111959434295
0.677921875,-0.37172030288841473
0.677953125,-0.371693957682358
0.6779843750000001,-0.37163055989963095
0.678015625,-0.37153172054635836
0.678046875,-0.37139798894295584
0.6780781250000001,-0.37122889490357736
0.678109375,-0.3710270424417717
0.678140625,-0.3707919649683159
0.6781718750000001,-0.3705242182883731
0.678203125,-0.37022437162976374
0.6782343750000001,-0.36989298232428724
0.6782656250000001,-0.36953060908009694
0.678296875,-0.3691378215591529
0.6783281250000001,-0.36871517310598645
0.6783593750000001,-0.3682632270595395
0.678390625,-0.3677825643198228
0.6784218750000001,-0.36727372964273886
0.6784531250000001,-0.3667373010588545
0.678484375,-0.3661728143069494
0.6785156250000001,-0.36558286576452637
0.6785468750000001,-0.3649669920707048
0.678578125,-0.364325766897973
0.678609375,-0.3636597166714382
0.6786406250000001,-0.36296940913877396
0.678671875,-0.36225539567145304
0.678703125,-0.36151821165184317
0.6787343750000001,-0.36075841884775406
0.678765625,-0.359976530826921
0.678796875,-0.35917310795796453
0.6788281250000001,-0.3583486781078639
0.678859375,-0.3575037696331332
0.678890625,-0.35663889384511205
0.6789218750000001,-0.3557535515862991
0.678953125,-0.35485142189473434
0.678984375,-0.3539297953296944
0.6790156250000001,-0.352990279321492
0.679046875,-0.35203336435206634
0.679078125,-0.35105954688814645
0.6791093750000001,-0.350069346724633
0.679140625,-0.34906321881119234
0.679171875,-0.34804167499738653
0.6792031250000001,-0.3470051657210518
0.6792343750000001,-0.34595420078427175
0.679265625,-0.3448892223745602
0.6792968750000001,-0.3438106850391058
0.6793281250000001,-0.34271803593867284
0.679359375,-0.34161377159417183
0.6793906250000001,-0.3404973251896593
0.6794218750000001,-0.3393691287713816
0.679453125,-0.33822959645310374
0.679484375,-0.3370791761366579
0.6795156250000001,-0.3359182899743749
0.679546875,-0.3347473356644808
0.679578125,-0.33356675877962233
0.6796093750000001,-0.33237691102295835
0.679640625,-0.33117824995360334
0.679671875,-0.32997111697806636
0.6797031250000001,-0.32875489226178306
0.679734375,-0.3275320213587082
0.679765625,-0.32630183104933674
0.6797968750000001,-0.32506469152671896
0.679828125,-0.32382098931606995
0.679859375,-0.3225710533420507
0.6798906250000001,-0.32131523580923493
0.679921875,-0.3200538927776515
0.679953125,-0.3187873523224779
0.6799843750000001,-0.3175159510935981
0.680015625,-0.3162415363025395
0.680046875,-0.3149652899983961
0.6800781250000001,-0.31368779147345444
0.680109375,-0.3124059357941393
0.680140625,-0.3111233201801329
0.6801718750000001,-0.30983922879332637
0.680203125,-0.3085540515047053
0.6802343750000001,-0.30726802043095425
0.6802656250000001,-0.3059814871479781
0.680296875,-0.3046948379525403
0.6803281250000001,-0.30340834205200395
0.6803593750000001,-0.30212221760491453
0.680390625,-0.3008369241038199
0.680421875,-0.29955263391827214
0.6804531250000001,-0.2982695769944923
0.680484375,-0.2969881196333759
0.680515625,-0.29570752366890063
0.6805468750000001,-0.29443003371820925
0.680578125,-0.29315491854991893
0.680609375,-0.29188239357283996
0.6806406250000001,-0.29061275697324207
0.680671875,-0.2893461617934127
0.680703125,-0.28808290678175846
0.6807343750000001,-0.28682310994701754
0.680765625,-0.2855670894049151
0.680796875,-0.28431502393126606
0.6808281250000001,-0.2830670010013825
0.680859375,-0.28182338881779523
0.680890625,-0.28058320221195104
0.6809218750000001,-0.27934876269507825
0.680953125,-0.278119182465062
0.680984375,-0.27689469220908947
0.6810156250000001,-0.2756754157975512
0.681046875,-0.27446149528572483
0.681078125,-0.27325314632035025
0.6811093750000001,-0.2720504440414894
0.681140625,-0.2708536227575409
0.681171875,-0.2696628112804753
0.681203125,-0.2684781274040245
0.6812343750000001,-0.2672997321769198
0.681265625,-0.26612888421309305
0.681296875,-0.2649623650223377
0.6813281250000001,-0.2638035943826079
0.681359375,-0.2626515978414317
0.681390625,-0.2615064842617303
0.6814218750000001,-0.2603683822255768
0.681453125,-0.259237421120723
0.681484375,-0.2581136721340974
0.6815156250000001,-0.2569972719073302
0.681546875,-0.25588824351083445
0.681578125,-0.25478677320512544
0.6816093750000001,-0.25369287941888063
0.681640625,-0.25260671103030474
0.681671875,-0.25152726014904364
0.6817031250000001,-0.2504567124821652
0.681734375,-0.2493940978683029
0.681765625,-0.24833944957592619
0.6817968750000001,-0.2472929278091281
0.681828125,-0.24625454937313557
0.681859375,-0.24522438367926558
0.6818906250000001,-0.24420249544098482
0.681921875,-0.24318894138538896
0.6819531249999999,-0.2421837832163054
0.6819843750000001,-0.24118710419586037
0.682015625,-0.24019892431971748
0.6820468749999999,-0.23921926908072078
0.6820781250000001,-0.23824721130280765
0.682109375,-0.23728485289144874
0.682140625,-0.23633119217868964
0.6821718750000001,-0.23538628017965607
0.682203125,-0.23445015128243335
0.682234375,-0.23352285196503902
0.6822656250000001,-0.23260440100484922
0.682296875,-0.23169487713021666
0.682328125,-0.2307942691486478
0.6823593750000001,-0.2299037434362894
0.682390625,-0.22902109830799888
0.682421875,-0.22814747327141338
0.6824531250000001,-0.2272829132121712
0.682484375,-0.22642637410697797
0.682515625,-0.2255800180540188
0.6825468750000001,-0.22474279938393082
0.682578125,-0.22391475918161544
0.682609375,-0.2230958579127533
0.6826406250000001,-0.22228620548368577
0.682671875,-0.22148574815373223
0.682703125,-0.22069454776316674
0.682734375,-0.21991263207527578
0.682765625,-0.21913998396111906
0.682796875,-0.2183766381266683
0.682828125,-0.2176226133219406
0.682859375,-0.21687792812594242
0.682890625,-0.21614152447809065
0.682921875,-0.21541557765652355
0.682953125,-0.214698983827713
0.682984375,-0.21399179105899083
0.683015625,-0.2132940262453248
0.683046875,-0.21260567927968896
0.683078125,-0.21192676972906557
0.683109375,-0.21125731707674789
0.6831406250000001,-0.2105973294939858
0.683171875,-0.20994681943878418
0.683203125,-0.20930580569443413
0.6832343750000001,-0.2086742964014319
0.683265625,-0.20805230280892378
0.683296875,-0.20743988387767967
0.6833281250000001,-0.20683697169760462
0.683359375,-0.20624362799754148
0.683390625,-0.2056598475625934
0.6834218750000001,-0.20508565075411694
0.683453125,-0.2045210554787728
0.6834843749999999,-0.2039660680400759
0.6835156250000001,-0.2034207162285317
0.683546875,-0.20288500752516142
0.6835781249999999,-0.20235895955771543
0.6836093750000001,-0.2018425797950869
0.683640625,-0.20133589868823254
0.6836718749999999,-0.20083893237092604
0.6837031250000001,-0.20035168046934493
0.683734375,-0.199874163337559
0.6837656249999999,-0.1994053442475514
0.6837968750000001,-0.19894738264680945
0.683828125,-0.19849922682843743
0.6838593749999999,-0.19806090215778016
0.6838906250000001,-0.19763240903389656
0.683921875,-0.19721378717605892
0.6839531249999999,-0.19680505410424093
0.6839843750000001,-0.1964062399810497
0.684015625,-0.19601737362494204
0.6840468749999999,-0.1956384758387084
0.6840781250000001,-0.19527068854000637
0.684109375,-0.19491181040035999
0.684140625,-0.19456298258800522
0.6841718750000001,-0.1942242454470654
0.684203125,-0.19389453472913548
0.684234375,-0.19357607829247714
0.684265625,-0.19326779538768413
0.684296875,-0.19296974839100417
0.684328125,-0.19268195648687603
0.684359375,-0.1924044596255862
0.684390625,-0.19213731232836
0.684421875,-0.1918805434947936
0.684453125,-0.19163421083991883
0.684484375,-0.1913983514400864
0.684515625,-0.19117301162446795
0.684546875,-0.19095823772779058
0.684578125,-0.19075408053920723
0.684609375,-0.1905606045253095
0.684640625,-0.1903778467372143
0.684671875,-0.19020588041094372
0.684703125,-0.1900436544881563
0.684734375,-0.1898945438329162
0.684765625,-0.1897552862747734
0.684796875,-0.18962705332792218
0.684828125,-0.18950992582301773
0.684859375,-0.18940395964690157
0.684890625,-0.18930812047207116
0.684921875,-0.18922356181027056
0.684953125,-0.1891503741257699
0.684984375,-0.18908863111458638
0.685015625,-0.1890384064160497
0.685046875,-0.18899979269235415
0.685078125,-0.18897287418734077
0.6851093749999999,-0.18895773554389583
0.6851406250000001,-0.18895446830067808
0.685171875,-0.18896317532042461
0.6852031249999999,-0.18898394419801165
0.6852343750000001,-0.18901688395874225
0.685265625,-0.18906098749380268
0.6852968749999999,-0.18911858194426023
0.6853281250000001,-0.18918865271366897
0.685359375,-0.18927133169401789
0.6853906249999999,-0.18936672927444886
0.6854218750000001,-0.18947496608677217
0.685453125,-0.1895961638453819
0.6854843749999999,-0.1897304636786989
0.6855156250000001,-0.18987797926164435
0.685546875,-0.1900388598512128
0.6855781249999999,-0.1902132406286065
0.6856093750000001,-0.1904012621007496
0.685640625,-0.19060307832086476
0.6856718749999999,-0.19081883468256497
0.6857031250000001,-0.19104869328247037
0.685734375,-0.19129281327008674
0.6857656249999999,-0.19155136960752156
0.685796875,-0.19182451422087685
0.685828125,-0.19211244107852032
0.6858593749999999,-0.1924153183450048
0.685890625,-0.19273334395992875
0.685921875,-0.19306558420411957
0.6859531249999999,-0.19341446846626495
0.685984375,-0.19377908347582468
0.686015625,-0.19415963806502773
0.686046875,-0.19455634441410127
0.686078125,-0.19496942322634248
0.686109375,-0.19539909147285234
0.686140625,-0.19584559617288433
0.686171875,-0.19630916345687077
0.686203125,-0.19679004147807816
0.686234375,-0.1972884862782632
0.686265625,-0.19780475134370068
0.686296875,-0.19833909800957608
0.686328125,-0.19889180479075896
0.686359375,-0.19946314851672578
0.686390625,-0.2000534152201279
0.686421875,-0.20066290863813185
0.686453125,-0.20129191947068198
0.686484375,-0.2019407645845288
0.686515625,-0.20260976106359257
0.686546875,-0.20329924271218233
0.686578125,-0.20400952942461104
0.686609375,-0.20474098051534587
0.6866406249999999,-0.20549394820582886
0.686671875,-0.20626879382656993
0.686703125,-0.20706588530132114
0.6867343749999999,-0.2078856054346149
0.686765625,-0.20872834836793955
0.686796875,-0.20959338924052096
0.6868281249999999,-0.21048338175667475
0.686859375,-0.21139763890430086
0.686890625,-0.21233657614143858
0.6869218749999999,-0.2133006399238891
0.686953125,-0.21429027845741055
0.686984375,-0.2153059628748329
0.6870156249999999,-0.21634815598845913
0.6870468750000001,-0.21741735889370178
0.687078125,-0.21851403145033638
0.6871093749999999,-0.21963872819191768
0.6871406250000001,-0.22079194013501618
0.687171875,-0.22197418483993409
0.6872031249999999,-0.2231860126663358
0.6872343750000001,-0.22442797197595749
0.687265625,-0.22570061082764495
0.6872968749999999,-0.22700453793105493
0.687328125,-0.22834028662112132
0.687359375,-0.22970847685013102
0.6873906249999999,-0.2311096937695033
0.687421875,-0.23254454244382147
0.687453125,-0.23401365554224904
0.6874843749999999,-0.235517656464598
0.687515625,-0.23705716162478843
0.687546875,-0.23863281036559753
0.6875781249999999,-0.24024526085116144
0.687609375,-0.2418951407149511
0.687640625,-0.2435831283081568
0.6876718749999999,-0.24530984751077306
0.687703125,-0.2470759626040765
0.687734375,-0.24888211562758183
0.6877656249999999,-0.25072893002730046
0.687796875,-0.25261705478248775
0.687828125,-0.2545471266446742
0.6878593749999999,-0.2565197152698041
0.687890625,-0.258535460717522
0.687921875,-0.2605948787213541
0.6879531249999999,-0.2626985553493523
0.687984375,-0.26484697898563214
0.688015625,-0.2670405838908734
0.688046875,-0.2692798318100105
0.688078125,-0.27156506990282225
0.688109375,-0.2738966426362518
0.688140625,-0.2762747411548861
0.6881718749999999,-0.27869952733213355
0.688203125,-0.28117104087914524
0.688234375,-0.28368923465348417
0.6882656249999999,-0.28625390590539146
0.688296875,-0.28886475969075354
0.688328125,-0.29152122839030004
0.6883593749999999,-0.29422268679938807
0.688390625,-0.29696822240565546
0.688421875,-0.2997566348372512
0.6884531249999999,-0.30258660828029493
0.688484375,-0.30545636258566167
0.688515625,-0.3083637551769339
0.6885468749999999,-0.31130634343572494
0.688578125,-0.314281205016398
0.688609375,-0.317284872786346
0.6886406249999999,-0.32031328434956213
0.688671875,-0.32336174355972214
0.688703125,-0.3264248629159037
0.6887343749999999,-0.32949631476027214
0.688765625,-0.3325688427950053
0.688796875,-0.3356341268978194
0.6888281249999999,-0.33868267317708844
0.6888593749999999,-0.34170339767200514
0.688890625,-0.34468388384465465
0.6889218749999999,-0.3476096970157398
0.6889531249999999,-0.35046462863231775
0.688984375,-0.35322984008972136
0.6890156249999999,-0.3558840350326242
0.689046875,-0.35840293821361413
0.689078125,-0.3607587249144637
0.6891093749999999,-0.3629208074814181
0.689140625,-0.36485087393650373
0.689171875,-0.3665086675853206
0.6892031249999999,-0.3678471439616252
0.689234375,-0.3688124067465935
0.689265625,-0.36934291926293505
0.6892968749999999,-0.36936825199276935
0.689328125,-0.36880777534098247
0.689359375,-0.3675690974764041
0.6893906249999999,-0.3655462126806189
0.689421875,-0.3626174145792299
0.689453125,-0.35864279849103936
0.6894843749999999,-0.3534612665893527
0.689515625,-0.34688734352877926
0.689546875,-0.3387066817459443
0.6895781249999999,-0.3286718190276139
0.689609375,-0.31649599690560526
0.689640625,-0.30184639785496137
0.6896718749999999,-0.2843373647386458
0.6897031249999999,-0.2635188972100543
0.689734375,-0.23886745993151776
0.6897656249999999,-0.20976978591547646
0.6897968749999999,-0.17550849164704196
0.689828125,-0.1352414975418904
0.6898593749999999,-0.0879814497321184
0.6898906249999999,-0.03255656838640871
0.689921875,0.032413977357319074
0.689953125,0.10856446060306091
0.6899843749999999,0.19784050410574766
0.690015625,0.3021906070802215
0.6900468750000001,0.42430979226363963
0.6900781250000001,0.5678802929626972
0.690109375,0.7369050460474924
0.6901406250000001,0.9362202898577243
0.6901718750000001,1.171745523455808
0.690203125,1.450635978863727
0.6902343750000001,1.7816648776741881
0.6902656250000001,2.1756198949046928
0.690296875,2.645840470082831
0.6903281250000001,3.208799033938546
0.6903593750000001,3.884948116287315
0.690390625,4.699797083037403
0.690421875,5.684787186014138
0.6904531250000001,6.877764437993021
0.690484375,8.320421993800824
0.690515625,10.04503400871803
0.6905468750000001,12.022662341585564
0.690578125,13.996593905648274
0.690609375,15.09603863443478
0.6906406250000001,13.659134936478083
0.690671875,9.11571901175318
0.690703125,4.215247005107134
0.6907343750000001,1.3726227950250285
0.690765625,0.25774937771810036
0.690796875,-0.08314209224391976
0.6908281250000001,-0.15947910874459115
0.690859375,-0.15774639768662563
0.690890625,-0.13710148617279455
0.6909218750000001,-0.11488715492772225
0.6909531250000001,-0.09554938510964613
0.690984375,-0.07970865256099083
0.6910156250000001,-0.06696026650965159
0.6910468750000001,-0.05671704448878039
0.691078125,-0.0484454457940577
0.6911093750000001,-0.04171536596594399
0.6911406250000001,-0.03619317118584258
0.691171875,-0.03162126717267813
0.691203125,-0.027804866853425002
0.6912343750000001,-0.024593881843785963
0.691265625,-0.02187200768777158
0.691296875,-0.01954858902320413
0.6913281250000001,-0.017552565112431407
0.691359375,-0.01582738426725833
0.691390625,-0.014327942188183868
0.6914218750000001,-0.013017854486996924
0.691453125,-0.011868821257286121
0.691484375,-0.010854460241492654
0.6915156250000001,-0.009956042403400358
0.691546875,-0.009157158533758359
0.691578125,-0.00844411519778358
0.6916093750000001,-0.007805459836224592
0.691640625,-0.007231532447508712
0.691671875,-0.006714177276307175
0.6917031250000001,-0.006246433396430029
0.691734375,-0.00582348556965679
0.691765625,-0.0054380023266362145
0.6917968750000001,-0.005086725220772248
0.691828125,-0.004765847634573803
0.691859375,-0.004472077726045595
0.6918906250000001,-0.004202548963318661
0.691921875,-0.003954750751875529
0.691953125,-0.0037264934166978776
0.6919843750000001,-0.003516946089980656
0.692015625,-0.0033221884846868404
0.692046875,-0.0031418254303370186
0.6920781250000001,-0.002974512013774019
0.692109375,-0.0028190666860822486
0.692140625,-0.0026744265031970337
0.6921718750000001,-0.002539647359359424
0.692203125,-0.002413885281661775
0.692234375,-0.002297475752142932
0.6922656250000001,-0.002187539787695116
0.692296875,-0.0020845603555920285
0.692328125,-0.0019879830072542723
0.6923593750000001,-0.0018973031013832726
0.692390625,-0.001812067769383665
0.692421875,-0.001731864031498778
0.6924531250000001,-0.00165631551685519
0.692484375,-0.0015861731263818687
0.692515625,-0.0015189432219988796
0.6925468750000001,-0.0014554309846347038
0.692578125,-0.0013953781163939824
0.692609375,-0.0013385438103437244
0.6926406250000001,-0.001284711157414963
0.692671875,-0.0012336783187252356
0.692703125,-0.0011863453701603248
0.692734375,-0.0011403756151990396
0.692765625,-0.0010966960500233688
0.692796875,-0.0010551601709684207
0.692828125,-0.0010156363862207337
0.692859375,-0.0009779994147432382
0.692890625,-0.0009421351856518692
0.692921875,-0.0009090135986171648
0.6929531250000001,-0.0008763870541166512
0.692984375,-0.0008452376479742799
0.693015625,-0.0008154798096775146
0.6930468750000001,-0.0007870356752128884
0.693078125,-0.0007598303221832094
0.693109375,-0.0007337958441187636
0.6931406250000001,-0.0007099345244152141
0.693171875,-0.0006860544853817749
0.693203125,-0.0006631658445286544
0.6932343750000001,-0.0006412148458683687
0.693265625,-0.0006201532465233042
0.693296875,-0.0005999351016519811
0.6933281250000001,-0.000581574290954228
0.693359375,-0.0005629180869500931
0.693390625,-0.0005449727310597697
0.6934218750000001,-0.0005277077135369308
0.693453125,-0.0005110861539326368
0.6934843749999999,-0.0004950851472124212
0.6935156250000001,-0.000479666090246175
0.693546875,-0.0004658628132462947
0.6935781249999999,-0.0004515400148644048
0.6936093750000001,-0.00043773175131419945
0.693640625,-0.00042440621571288587
0.6936718749999999,-0.00041155313786414577
0.6937031250000001,-0.00039914230256091264
0.693734375,-0.0003881985850457709
0.6937656249999999,-0.00037662149444519003
0.6937968750000001,-0.0003654360732908992
0.693828125,-0.00035462371879285893
0.693859375,-0.0003441640559463824
0.6938906250000001,-0.00033405340674236
0.693921875,-0.0003253002535946498
0.693953125,-0.0003158315070638624
0.6939843750000001,-0.0003066636427374199
0.694015625,-0.00029778586528373264
0.694046875,-0.000289184803517897
0.6940781250000001,-0.0002818726571197393
0.694109375,-0.00027379469659509167
0.694140625,-0.0002659624847911547
0.6941718750000001,-0.00025836953730223075
0.694203125,-0.0002510045941484472
0.694234375,-0.0002438543349389203
0.694265625,-0.00023793007628542505
0.694296875,-0.00023119429454544576
0.694328125,-0.00022465442698481374
0.694359375,-0.00021830037598639742
0.694390625,-0.00021212832057855666
0.694421875,-0.00020613056694765078
0.694453125,-0.00020130216010674263
0.694484375,-0.0001956348906697692
0.694515625,-0.00019012345091777176
0.694546875,-0.00018475742374087533
0.694578125,-0.00017954128139876428
0.694609375,-0.00017546040281906226
0.694640625,-0.00017051791845047116
0.694671875,-0.00016570829276132861
0.694703125,-0.00016102078844667655
0.694734375,-0.0001564539264251321
0.694765625,-0.00015299767012641574
0.694796875,-0.00014866405598909946
0.694828125,-0.0001444428033740598
0.6948593750000001,-0.00014032643509159505
0.694890625,-0.00013631251501610494
0.694921875,-0.0001323984531953327
0.6949531250000001,-0.00012955845140337474
0.694984375,-0.00012583700742992642
0.695015625,-0.00012220359543151067
0.6950468750000001,-0.00011865466666675441
0.695078125,-0.00011519013463202349
0.6951093749999999,-0.00011278124581408171
0.6951406250000001,-0.00010948008322716332
0.695171875,-0.00010625607285327233
0.6952031249999999,-0.0001031086542852338
0.6952343750000001,-0.00010003028080676901
0.695265625,-0.00009798691839228946
0.6952968749999999,-0.00009504971919053146
0.6953281250000001,-0.00009217683820698431
0.695359375,-0.00008936727322746312
0.6953906249999999,-0.00008661999224677082
0.6954218750000001,-0.00008488777302331698
0.695453125,-0.0000822626526926157
0.6954843749999999,-0.00007969291728807291
0.6955156250000001,-0.00007717644376701666
0.695546875,-0.00007471323508739358
0.6955781249999999,-0.00007325327189828325
0.6956093750000001,-0.0000708935233606006
0.695640625,-0.00006858572883820731
0.6956718749999999,-0.00006632649544857988
0.6957031250000001,-0.00006410928902587514
0.695734375,-0.000062879826283728
0.6957656249999999,-0.00006075500261499567
0.695796875,-0.00005867381377433252
0.695828125,-0.00005663280150048482
0.695859375,-0.00005463359125020056
0.695890625,-0.000053604130592067336
0.695921875,-0.00005168321173921425
0.695953125,-0.000049800185911091634
0.695984375,-0.00004795206715511146
0.696015625,-0.00004706208031701679
0.696046875,-0.000045284275633342406
0.696078125,-0.00004354229668568956
0.696109375,-0.00004183559818081368
0.696140625,-0.00004015949455170599
0.696171875,-0.00003942784382297302
0.696203125,-0.00003781607108725516
0.696234375,-0.000036236554509922175
0.696265625,-0.000034685706907491606
0.696296875,-0.000033164960326151516
0.696328125,-0.00003257189811659937
0.696359375,-0.00003110533337176215
0.696390625,-0.000029670245874858277
0.696421875,-0.00002825835723379334
0.696453125,-0.000026874203092950918
0.696484375,-0.00002640112137828954
0.696515625,-0.00002506734914468184
0.696546875,-0.0000237558973452338
0.696578125,-0.00002246912238517644
0.696609375,-0.00002207784952172326
0.6966406249999999,-0.00002083721719014938
0.696671875,-0.000019618051396611123
0.696703125,-0.00001841993966868208
0.6967343749999999,-0.000017243909746770796
0.696765625,-0.00001694680722388654
0.696796875,-0.00001581130691682392
0.6968281249999999,-0.00001469386861874241
0.6968593750000001,-0.000013596036500527146
0.696890625,-0.000013367197336470143
0.6969218749999999,-0.000012306081575723919
0.6969531250000001,-0.000011263523973277238
0.696984375,-0.000010237377891207233
0.6970156249999999,-9.229622903276042e-6
0.6970468750000001,-9.076088927730835e-6
0.697078125,-8.100458404224451e-6
0.6971093749999999,-7.1414157803078575e-6
0.6971406250000001,-6.197262712104681e-6
0.697171875,-6.095639603894526e-6
0.6972031249999999,-5.1827672792465325e-6
0.6972343750000001,-4.284478207639164e-6
0.697265625,-3.4000679251211565e-6
0.6972968749999999,-3.345289619352821e-6
0.697328125,-2.4887734713205615e-6
0.697359375,-1.6458710308237035e-6
0.6973906249999999,-8.16796733392019e-7


==> data/dataIForceDistribt0412SqueezeE100D41G160c0045YE105103DoubleAt.csv <==
0.30496875,-6.095577692345926e-6
0.30503125,-0.000012477043400157772
0.30509375,-0.000013092457315520984
0.30515625,-0.00002011433408112008
0.30521875,-0.00002747963900429353
0.30528125,-0.000028870819653830854
0.30534375,-0.00003701133052770868
0.30540625,-0.00004556958384257728
0.30546874999999996,-0.00005457612129320799
0.30553125000000003,-0.00005744730212033815
0.30559375,-0.00006746350320546855
0.30565624999999996,-0.00007803255634058925
0.30571875,-0.00008916568437098552
0.30578125,-0.00009404603146151177
0.30584374999999997,-0.00010647105284667829
0.30590625,-0.00011958732129611372
0.30596875,-0.0001334627533774178
0.30603125,-0.0001410791948457895
0.30609375,-0.00015668531207089847
0.30615625,-0.00017324038750252753
0.30621875,-0.00019083546934517168
0.30628125,-0.00020223272832270878
0.30634375,-0.00022220481409397085
0.30640625,-0.00024349632334585088
0.30646874999999996,-0.0002662342514541942
0.30653125000000003,-0.00029054937011673064
0.30659375,-0.00030907508875287226
0.30665624999999996,-0.00033703036973406643
0.30671875000000004,-0.0003670659147783106
0.30678125,-0.00039935393858137204
0.30684374999999997,-0.0004263847975793793
0.30690625,-0.0004640235883005682
0.30696875,-0.0005047598437479177
0.30703125,-0.0005489368598573636
0.30709375,-0.0005889009134403562
0.30715625,-0.0006412290204368224
0.30721875,-0.000698345518433205
0.30728125,-0.0007608379910626321
0.30734375,-0.0008293843079603503
0.30740625,-0.0008964791179955192
0.30746874999999996,-0.0009796577831287288
0.30753125000000003,-0.0010716529137925926
0.30759375,-0.00117371431268096
0.30765624999999996,-0.0012873147609882964
0.30771875,-0.0014056468034153295
0.30778125,-0.001547932744387903
0.30784374999999997,-0.0017080648219314635
0.30790625,-0.00188903896291821
0.30796875,-0.002094487860574138
0.30803125,-0.0023200178565240745
0.30809375,-0.002588787596055489
0.30815625,-0.0028986911536726155
0.30821875,-0.0032581940668205732
0.30828125,-0.003677985338858143
0.30834375,-0.004162576048736348
0.30840625,-0.004747853083256796
0.30846874999999996,-0.0054476203085746504
0.30853125000000003,-0.006292280101516724
0.30859375,-0.007322670674873029
0.30865624999999997,-0.00858510499360119
0.30871875,-0.010176033857366562
0.30878125,-0.012195973844233154
0.30884375,-0.014804600417424906
0.30890625,-0.01823970857787495
0.30896875,-0.022865679939986193
0.30903125,-0.02924903400102108
0.30909375,-0.03835145817961694
0.30915625,-0.051750991340399996
0.30921875,-0.07214900776501168
0.30928125,-0.10373222325564957
0.30934375000000003,-0.14837060926260828
0.30940625,-0.15596375356482267
0.30946874999999996,0.47610115434388023
0.30953125000000004,5.816766541091197
0.30959375,15.221972361648657
0.30965624999999997,13.242904467574665
0.30971875,9.331475917065518
0.30978125,6.44777716523351
0.30984375,4.461323709032067
0.30990625,3.085429635665249
0.30996875,2.1199717887130896
0.31003125,1.4326653008918773
0.31009375,0.9378224632789384
0.31015625,0.5792732737524307
0.31021875,0.31770273892570733
0.31028125,0.12592499798162476
0.31034375000000003,-0.015114448705166213
0.31040625,-0.1189359563537112
0.31046874999999996,-0.19524037506573882
0.31053125000000004,-0.25104914547712615
0.31059375,-0.29152842012039404
0.31065624999999997,-0.32046420024928923
0.31071875,-0.34067996808856665
0.31078125,-0.3542904679036751
0.31084375,-0.36288981646237645
0.31090625,-0.36768668052183023
0.31096875,-0.36960221632770396
0.31103125,-0.36934167104483506
0.31109375,-0.36744711361365295
0.31115625,-0.36433656336824793
0.31121875,-0.36033322022483316
0.31128125,-0.3556765674945358
0.31134375000000003,-0.3505825538010304
0.31140625,-0.34519088323086144
0.31146874999999996,-0.3396182963778437
0.31153125000000004,-0.3339551082079252
0.31159375,-0.32827095404404905
0.31165624999999997,-0.32261924871751857
0.31171875,-0.31704066883134707
0.31178125,-0.31156585666389647
0.31184375,-0.306217563797881
0.31190625,-0.3010123165477748
0.31196875,-0.2959617477807135
0.31203125,-0.29107364189925267
0.31209375,-0.28635276627113415
0.31215625,-0.2818015271975337
0.31221875,-0.27742049926324364
0.31228125,-0.2732088384125062
0.31234375000000003,-0.2691646187607114
0.31240625,-0.2652850984841808
0.31246874999999996,-0.26156692753585625
0.31253125000000004,-0.2580063203590206
0.31259375,-0.2545991845469996
0.31265624999999997,-0.251341232487004
0.31271875000000005,-0.24822806151968543
0.31278125,-0.2452552217256208
0.31284375,-0.24241826747073686
0.31290625,-0.23971279360889147
0.31296875,-0.2371344745187023
0.31303125,-0.23467907660891119
0.31309375,-0.23234248555452575
0.31315625,-0.23012071095219322
0.31321875,-0.22800989939042338
0.31328125,-0.226006337651042
0.31334375000000003,-0.2241064567554166
0.31340625,-0.22229721141024816
0.31346874999999996,-0.2205854915817046
0.31353125000000004,-0.21896812196319937
0.31359375,-0.2174420716805694
0.31365624999999997,-0.21599432727539677
0.31371875,-0.21464239159234896
0.31378125,-0.2133735034238129
0.31384375,-0.21218516648806252
0.31390625,-0.21107500643779736
0.31396875,-0.2100407656223756
0.31403125,-0.20908030104853983
0.31409375,-0.20819157603482646
0.31415625,-0.2073726594358754
0.31421875,-0.20662171774998372
0.31428125,-0.20593701326661115
0.31434375000000003,-0.20531689800689282
0.31440625,-0.20474928901460215
0.31446874999999996,-0.2042537674528907
0.31453125000000004,-0.20381839402467122
0.31459375,-0.20344184340162097
0.31465624999999997,-0.20312286125824958
0.31471875,-0.20286026102005428
0.31478125,-0.20266372374779865
0.31484375,-0.20251060009601674
0.31490625,-0.20241067523594036
0.31496875,-0.2023630035588771
0.31503125,-0.20236669173537397
0.31509375,-0.20242089694913892
0.31515625,-0.20252482481060077
0.31521875,-0.20267772613915325
0.31528125,-0.20287889424468336
0.31534375000000003,-0.20312766412437785
0.31540625,-0.20342340874319179
0.31546874999999996,-0.20375470462495632
0.31553125000000004,-0.2041426840735669
0.31559375,-0.20457597081592094
0.31565624999999997,-0.20505407394421177
0.31571875,-0.20557653026935208
0.31578125,-0.20615340547663652
0.31584375,-0.2067633131869867
0.31590625,-0.20741634512438895
0.31596875,-0.20811213882191815
0.31603125,-0.20885035142277597
0.31609375,-0.2096306601283536
0.31615625,-0.2104527595449242
0.31621875,-0.21131636051245678
0.31628125,-0.21222118818523217
0.31634375000000003,-0.2131669810234742
0.31640625,-0.21415348897937325
0.31646874999999997,-0.21518047244428395
0.31653125000000004,-0.2162477006552791
0.31659375,-0.21736517843963898
0.31665625,-0.21851225585741008
0.31671875000000005,-0.21969892176932138
0.31678125,-0.22092496438944342
0.31684375,-0.22219017261490026
0.31690625,-0.22349433595456727
0.31696875,-0.2248372399175616
0.31703125,-0.22621866917116337
0.31709375,-0.22763840145847877
0.31715625000000003,-0.22909620563760358
0.31721875,-0.23059184510396158
0.31728125,-0.23212506841652264
0.31734375000000004,-0.2336947828643307
0.31740625,-0.23530243503586973
0.31746874999999997,-0.23694684591147747
0.31753125000000004,-0.2386277064654178
0.31759375,-0.2403446864825348
0.31765625,-0.24209743398806094
0.31771875,-0.24388557602286476
0.31778125,-0.2457087082580765
0.31784375,-0.24756640083570206
0.31790625,-0.24945819453115925
0.31796875,-0.25138359366691854
0.31803125,-0.25335183977859027
0.31809375,-0.2553428559655452
0.31815625000000003,-0.25736577386225556
0.31821875,-0.2594199437514955
0.31828125,-0.26150466857983334
0.31834375000000004,-0.26361920494025975
0.31840625,-0.2657627567284774
0.31846874999999997,-0.26793447620872374
0.31853125000000004,-0.2701334602573936
0.31859375,-0.2723587428923211
0.31865625,-0.27460929768761194
0.31871875,-0.2768936178535901
0.31878125,-0.27919141182656637
0.31884375,-0.2815109982663131
0.31890625,-0.28385107266330856
0.31896875,-0.2862102551188296
0.31903125,-0.28858708585365145
0.31909375,-0.29098001617649905
0.31915625000000003,-0.29338741679779556
0.31921875,-0.29580756337809333
0.31928125,-0.29823864612489837
0.31934375000000004,-0.3006881614102108
0.31940625,-0.3031354146978932
0.31946874999999997,-0.3055877139889643
0.31953125000000004,-0.30804291309184895
0.31959375,-0.31049875557489975
0.31965625,-0.3129528571470286
0.31971875,-0.31540269789146913
0.31978125,-0.31784562744337486
0.31984375,-0.3202788893704091
0.31990625,-0.322699629944047
0.31996875,-0.32510488209756805
0.32003125,-0.327502750723922
0.32009375,-0.3298677560579242
0.32015625000000003,-0.33220302494104736
0.32021875,-0.33450566909291274
0.32028125,-0.33677271352725274
0.32034375000000004,-0.3390010956691718
0.32040625,-0.3411876670383025
0.32046874999999997,-0.343329189917008
0.32053125000000005,-0.3454223434436353
0.32059375,-0.3474637262837759
0.32065625,-0.3494498488000136
0.32071875,-0.3513862663100161
0.32078125,-0.3532511337752913
0.32084375,-0.3550498178157098
0.32090625,-0.3567785315384273
0.32096875,-0.3584334177235775
0.32103125,-0.36000069988290706
0.32109375,-0.361496141725581
0.32115625000000003,-0.36290582270120814
0.32121875,-0.3642256588553715
0.32128125,-0.3654515224505904
0.32134375000000004,-0.3665792503576988
0.32140625,-0.36761364795986395
0.32146874999999997,-0.3685325386568426
0.32153125000000005,-0.3693406596327339
0.32159375,-0.37003377939665616
0.32165625,-0.3706076702795321
0.32171875,-0.37105811780482756
0.32178125,-0.3713809291319095
0.32184375,-0.3715719409548669
0.32190625,-0.3716270291366396
0.32196875,-0.37154211729425946
0.32203125,-0.3713131868127344
0.32209375,-0.3709451664672454
0.32215625000000003,-0.37041646333572836
0.32221875,-0.36973214881799676
0.32228125,-0.36888855900423856
0.32234375000000004,-0.3678821565639029
0.32240625,-0.36670954887164176
0.32246874999999997,-0.3653675050663374
0.32253125000000005,-0.3638529718612588
0.32259375,-0.36216308947037495
0.32265625,-0.3602952028255428
0.32271875000000005,-0.35824687213201967
0.32278125,-0.3560158765001794
0.32284375,-0.3536002264369904
0.32290625,-0.35100698374984884
0.32296875,-0.34821700784776477
0.32303125,-0.34523781134402737
0.32309375,-0.34206837245578237
0.32315625000000003,-0.33870794475141763
0.32321875,-0.3351560830117152
0.32328125,-0.33141266570796246
0.32334375000000004,-0.3274779289368501
0.32340625,-0.3233524843023524
0.32346874999999997,-0.3190373630922795
0.32353125000000005,-0.31452476403219765
0.32359375,-0.309835043935378
0.32365625,-0.3049699407361522
0.32371875,-0.2999146779256867
0.32378125,-0.2946809778735267
0.32384375,-0.2892721933861921
0.32390625,-0.2836919696892646
0.32396875,-0.2779442417955318
0.32403125,-0.27203322613071246
0.32409375,-0.26596344234068087
0.32415625000000003,-0.2597397440069642
0.32421875,-0.2533673488477647
0.32428125,-0.24685192289740623
0.32434375000000004,-0.24019961370080203
0.32440625,-0.23341706134335244
0.32446875,-0.22651145446997034
0.32453125000000005,-0.21949914152277822
0.32459375,-0.21237086726783633
0.32465625,-0.20514375567804444
0.32471875,-0.19782647528502315
0.32478125,-0.1904278581997026
0.32484375,-0.18295674647148583
0.32490625,-0.1754219317220056
0.32496875000000003,-0.16783214669456142
0.32503125,-0.1601960801823218
0.32509375,-0.15252240767228706
0.32515625000000004,-0.14481994971058554
0.32521875,-0.1370887769033868
0.32528125,-0.12935619317795802
0.32534375000000004,-0.1216229924367353
0.32540625,-0.11389936708326251
0.32546875,-0.10620461248533954
0.32553125000000005,-0.09853222615893195
0.32559375,-0.09090182612718672
0.32565625,-0.08332426000619708
0.32571875,-0.07581001657862677
0.32578125,-0.06836910397604418
0.32584375,-0.06101082562015204
0.32590625,-0.05374377944488645
0.32596875000000003,-0.04657584988271589
0.32603125,-0.03951439452803775
0.32609375,-0.032566297216725534
0.32615625000000004,-0.02573833026621574
0.32621875,-0.01903725538098803
0.32628125,-0.012470071685698948
0.32634375000000004,-0.006044073831086037
0.32640625,0.00023319196921740837
0.32646875,0.006345255944105198
0.32653125000000005,0.012301759607951893
0.32659375,0.018086619889620653
0.32665625,0.023701801843614728
0.32671875000000006,0.029123784080206716
0.32678125,0.03435656731345854
0.32684375,0.03939649344652722
0.32690625,0.04424122002696442
0.32696875000000003,0.048889391906746564
0.32703125,0.05334056007718094
0.32709375,0.05759486916396757
0.32715625000000004,0.06165267435439409
0.32721875,0.06551431216862655
0.32728125,0.06917985856557601
0.32734375000000004,0.07264908730097633
0.32740625,0.07592131513938326
0.32746875,0.07899573887953519
0.32753125000000005,0.08186282393671424
0.32759375,0.08453939273582987
0.32765625,0.08701688392945044
0.32771875,0.08929629193207382
0.32778125,0.0913796835171162
0.32784375,0.09327038297885906
0.32790625,0.09498157864653779
0.32796875000000003,0.09650133065020364
0.32803125,0.09784474849354446
0.32809375,0.09901872162564467
0.32815625000000004,0.10003026313835951
0.32821875,0.10088634547607737
0.32828125,0.10159351965007551
0.32834375000000005,0.10215790750273113
0.32840625,0.10258504659695981
0.32846875,0.10287995638724617
0.32853125000000005,0.10304742151489907
0.32859375,0.10309204457546513
0.32865625,0.10300995569521584
0.32871875,0.10282381447707369
0.32878125,0.10253001514330744
0.32884375,0.10213259555879428
0.32890625,0.10163893118834318
0.32896875000000003,0.10106125228991758
0.32903125,0.1004172616891956
0.32909375,0.09969672046781461
0.32915625000000004,0.09891725758641048
0.32921875,0.09808839527572484
0.32928125,0.09721949113706498
0.32934375000000005,0.09631948922543992
0.32940625,0.0953967852867865
0.32946875,0.09445918762272365
0.32953125000000005,0.09351395042186378
0.32959375,0.09256787996983579
0.32965625,0.09162744086155408
0.32971875,0.0906989579343695
0.32978125,0.08978881463889746
0.32984375,0.08889485820808728
0.32990625,0.0880415551564506
0.32996875000000003,0.08722759322575552
0.33003125,0.08644984909751824
0.33009375,0.08565227960937931
0.33015625000000004,0.0848276844347538
0.33021875,0.08398714985289123
0.33028125,0.08311578269450416
0.33034375000000005,0.08222506394575561
0.33040625,0.08131744118268837
0.33046875,0.08039513966703235
0.33053125000000005,0.07945994705961767
0.33059375,0.078513060358175
0.33065625,0.07755512332606246
0.33071875,0.0765862846359203
0.33078125,0.07560618635079921
0.33084375,0.07461422399765262
0.33090625,0.07360965377075376
0.33096875000000003,0.07259176352177998
0.33103125,0.07155144871011418
0.33109375,0.070506102458864
0.33115625000000004,0.06944742478539445
0.33121875,0.0683763394677346
0.33128125,0.06729430706755657
0.33134375000000005,0.06621185013129996
0.33140625,0.06511369874363884
0.33146875,0.06401076414090201
0.33153125000000006,0.06290529254320693
0.33159375,0.061799187144263176
0.33165625,0.06069403481589774
0.33171875,0.05959096004366003
0.33178125,0.058490570548508675
0.33184375,0.057392943234583216
0.33190625,0.056297757575436466
0.33196875000000003,0.05520432749955055
0.33203125,0.0541118072138247
0.33209375,0.05301933126236678
0.33215625000000004,0.0519261918224551
0.33221875,0.05082320086250222
0.33228125000000003,0.04972784279454613
0.33234375000000005,0.04863178598524817
0.33240625,0.04753592654948528
0.33246875,0.04645029375687983
0.33253125000000006,0.045359008137417875
0.33259375,0.04427263500251588
0.33265625,0.0431929881815358
0.33271875000000006,0.04212173250468809
0.33278125000000003,0.04106031251344558
0.33284375,0.04000977296767691
0.33290625,0.0389707009007979
0.33296875000000004,0.037943224516784405
0.33303125,0.03692703701819315
0.33309375,0.035921491876457594
0.33315625000000004,0.03492568397091939
0.33321875,0.033938614102128555
0.33328125000000003,0.03295936181563244
0.33334375000000005,0.0319871742452737
0.33340625,0.03101284477388673
0.33346875,0.030053815587982452
0.33353125000000006,0.029101748150778567
0.33359375,0.028166115031012157
0.33365625,0.027230584708080555
0.33371875,0.026305276152136237
0.33378125000000003,0.025391650264113233
0.33384375,0.024491175605881627
0.33390625,0.02360512699320666
0.33396875000000004,0.022734518239495252
0.33403125,0.021879996281925163
0.33409375,0.021041756894126927
0.33415625000000004,0.020219601089041937
0.33421875,0.019412960537262908
0.33428125000000003,0.01862096389992881
0.33434375000000005,0.01784257031261586
0.33440625,0.017076687485169495
0.33446875,0.016322342892039002
0.33453125000000006,0.015570001284923321
0.33459375,0.014836687601600618
0.33465625,0.014113602849992718
0.33471875,0.013409761984764623
0.33478125000000003,0.012708372299026119
0.33484375,0.012019140321714979
0.33490625,0.011343236828715013
0.33496875000000004,0.010681879824699744
0.33503125,0.010036250595477705
0.33509375,0.009407330673978816
0.33515625000000004,0.00879580928298812
0.33521875,0.008202018377595988
0.33528125000000003,0.007625894648197948
0.33534375000000005,0.0070669984818240925
0.33540625,0.006524560654733967
0.33546875,0.005997550004047787
0.33553125000000006,0.005484823991934298
0.33559375,0.004985229013681883
0.33565625,0.0044977332127047465
0.33571875,0.0040127929964662995
0.33578125000000003,0.003547402287939261
0.33584375,0.003092720305962915
0.33590625,0.002657716931916146
0.33596875000000004,0.0022255072758143174
0.33603125,0.0018056815432677953
0.33609375,0.0013992316007245403
0.33615625000000005,0.0010071973981333193
0.33621875,0.0006305293211104276
0.33628125000000003,0.0002699778338830297
0.33634375000000005,-0.00007403497064385756
0.33640625,-0.00040137962488398515
0.33646875,-0.0007123776992758943
0.33653125000000006,-0.0010076633781505862
0.33659375,-0.0012881947996344137
0.33665625,-0.001555135654091433
0.33671875000000007,-0.0018097050664169362
0.33678125000000003,-0.00205317692301564
0.33684375,-0.0022865992393659162
0.33690625,-0.0025195810000292196
0.33696875000000004,-0.002735132435999363
0.33703125,-0.002933407024896195
0.33709375,-0.0031317184865465586
0.33715625000000005,-0.0033207749987681917
0.33721875,-0.0034998472202579095
0.33728125000000003,-0.003668053936303546
0.33734375000000005,-0.003824534088897956
0.33740625,-0.003968523667987479
0.33746875,-0.004099499390952069
0.33753125000000006,-0.004217242778548888
0.33759375,-0.004321884464025524
0.33765625,-0.00441395043431933
0.33771875,-0.004494306565060856
0.33778125000000003,-0.004564072346928932
0.33784375,-0.0046245780473729015
0.33790625,-0.004677211510485821
0.33796875000000004,-0.0047233034026248205
0.33803125,-0.004764020693913143
0.33809375,-0.004809002947156166
0.33815625000000005,-0.0048413102826389415
0.33821875,-0.004861164839654791
0.33828125000000003,-0.004885743655333619
0.33834375000000005,-0.004905531107247216
0.33840625,-0.004920031063967621
0.33846875,-0.0049289817757666304
0.33853125000000006,-0.004931611021413172
0.33859375,-0.0049270667350745645
0.33865625,-0.004914984400324146
0.33871875,-0.004895379115739215
0.33878125000000003,-0.004868676149141313
0.33884375,-0.0048356204794512
0.33890625,-0.004797353389902816
0.33896875000000004,-0.004755183575256575
0.33903125,-0.00471062395015235
0.33909375,-0.004665222644304259
0.33915625000000005,-0.004620389280577203
0.33921875,-0.004586115796477289
0.33928125000000003,-0.004545805455666463
0.33934375000000006,-0.0045000589183814
0.33940625,-0.004466539948194431
0.33946875,-0.004436372293055976
0.33953125000000006,-0.004409149587520353
0.33959375,-0.004384284349732398
0.33965625,-0.004361168849214218
0.33971875,-0.004339236411664685
0.33978125000000003,-0.0043181563597140815
0.33984375,-0.004297856987806964
0.33990625,-0.004278649329929475
0.33996875000000004,-0.004261228981453959
0.34003125,-0.00424578692950521
0.34009375000000003,-0.00422796165013295
0.34015625000000005,-0.004207937747029947
0.34021875,-0.004186878799792071
0.34028125,-0.004165862215271293
0.34034375000000006,-0.0041458829749379394
0.34040625,-0.004136391414413285
0.34046875,-0.004120224237418799
0.34053125000000006,-0.004097431670584184
0.34059375000000003,-0.0040850710661629736
0.34065625,-0.004073722202779073
0.34071875,-0.004062450792676309
0.34078125000000004,-0.004050216561242548
0.34084375,-0.004035926831369954
0.34090625,-0.004018615962841435
0.34096875000000004,-0.003997614616530351
0.34103125,-0.0039725102047931116
0.34109375000000003,-0.00394325654208922
0.34115625000000005,-0.003910218233588836
0.34121875,-0.003874021271095235
0.34128125,-0.0038356275155003172
0.34134375000000006,-0.0037961486693364743
0.34140625,-0.0037567260094697463
0.34146875,-0.0037184420630245046
0.34153125,-0.003690864023499732
0.34159375000000003,-0.0036571228852152193
0.34165625,-0.0036261646345432663
0.34171875,-0.0035891100093796424
0.34178125000000004,-0.003562920496922667
0.34184375,-0.003538025792621663
0.34190625,-0.0035134450942263945
0.34196875000000004,-0.0034880819967182883
0.34203125,-0.0034608941443126165
0.34209375,-0.003430993648066427
0.34215625000000005,-0.0033977812862467233
0.34221875,-0.003360995424476168
0.34228125,-0.0033206713665807977
0.34234375000000006,-0.003277313819541987
0.34240625,-0.0032316802526677763
0.34246875,-0.003184791028390921
0.34253125,-0.0031377606813008246
0.34259375000000003,-0.003091723907408042
0.34265625,-0.0030476589590123365
0.34271875,-0.0030150972851502866
0.34278125000000004,-0.0029769939663018274
0.34284375,-0.0029334217671252577
0.34290624999999997,-0.002901581440750034
0.34296875000000004,-0.0028720705810829084
0.34303125,-0.002843983073643197
0.34309375,-0.0028162824245143436
0.34315625000000005,-0.0027878499317192454
0.34321875,-0.0027577033939362797
0.34328125,-0.0027250254166231794
0.34334375,-0.00268929904068059
0.34340625,-0.0026503720175769588
0.34346875,-0.002608474941792005
0.34353125,-0.0025641728438921332
0.34359375000000003,-0.002518339531313321
0.34365625,-0.0024720227843283774
0.34371875,-0.002426363082336014
0.34378125000000004,-0.00238243144095851
0.34384375,-0.0023411682640347153
0.34390624999999997,-0.0023119738839558063
0.34396875000000005,-0.0022776608425558037
0.34403125,-0.002238150684302498
0.34409375,-0.002210520145005765
0.34415625,-0.0021852517031535346
0.34421875,-0.0021613751201431525
0.34428125,-0.002137802046763962
0.34434375,-0.002113417183080571
0.34440625,-0.00208729681224646
0.34446875,-0.002058690124094653
0.34453125,-0.0020272244477097523
0.34459375000000003,-0.0019928682712839277
0.34465625,-0.0019559463205743935
0.34471874999999996,-0.0019171352604903172
0.34478125000000004,-0.001877408914177904
0.34484375,-0.0018378103712120425
0.34490624999999997,-0.0017994915980982379
0.34496875,-0.001763483532026086
0.34503125,-0.0017393720294479192
0.34509375,-0.001710195676889098
0.34515625,-0.0016761207440370574
0.34521875,-0.00165444093520499
0.34528125,-0.0016358352398689047
0.34534375,-0.0016194568353786673
0.34540625,-0.001604271227890794
0.34546875,-0.001589151997446664
0.34553124999999996,-0.001573039277765545
0.34559375000000003,-0.0015550382668664403
0.34565625,-0.001534510684755172
0.34571874999999996,-0.0015111966832980633
0.34578125000000004,-0.00148517175086655
0.34584375,-0.0014568994930775209
0.34590624999999997,-0.0014271467851930467
0.34596875,-0.0013968971971102945
0.34603125,-0.00136728400143582
0.34609375,-0.0013393817702707644
0.34615625,-0.0013141828814848128
0.34621875,-0.001301160219192632
0.34628125,-0.0012832311831445786
0.34634374999999995,-0.0012604403013051352
0.34640625,-0.0012499300608981578
0.34646875,-0.0012422753025222721
0.34653124999999996,-0.0012365298863698804
0.34659375000000003,-0.0012316364412832126
0.34665625,-0.001226455937767143
0.34671874999999996,-0.0012199471362598913
0.34678125,-0.0012113137956220044
0.34684375,-0.001200005450802663
0.34690624999999997,-0.001185877637522162
0.34696875,-0.0011691316385230646
0.34703125,-0.0011503026517949294
0.34709375,-0.0011302746831929056
0.34715625,-0.0011100514878042006
0.34721875,-0.0010907704382685651
0.34728125,-0.00107349063423047
0.34734374999999995,-0.0010590826626043076
0.34740625,-0.0010569652158746723
0.34746875,-0.0010498992198780394
0.34753124999999996,-0.0010377985228111897
0.34759375,-0.00103767864126178
0.34765625,-0.0010400277579139805
0.34771874999999997,-0.0010438481365668967
0.34778125,-0.0010479989582621446
0.34784375,-0.0010514146086142706
0.34790625,-0.0010530773848490826
0.34796875,-0.0010522588432444746
0.34803125,-0.0010485227828772037
0.34809375,-0.0010418121711502984
0.34815624999999994,-0.0010324578783881266
0.34821875,-0.0010211125501621357
0.34828125,-0.0010086810855754746
0.34834374999999995,-0.0009962346939342628
0.34840625000000003,-0.0009848489164859253
0.34846875,-0.0009755658745936313
0.34853124999999996,-0.0009779371006052029
0.34859375,-0.0009750038875080969
0.34865625,-0.0009668925226554992
0.34871874999999997,-0.0009709047421398442
0.34878125,-0.000977725579505609
0.34884375,-0.000986469320749729
0.34890625,-0.0009960765729995769
0.34896875,-0.0010054310773279784
0.34903125,-0.0010134278593801269
0.34909375,-0.0010191707044371126
0.34915624999999995,-0.001021982430780638
0.34921875,-0.0010215343434076818
0.34928125,-0.001017898650243279
0.34934374999999995,-0.001011472931159059
0.34940625,-0.0010029884149112614
0.34946875,-0.00099340857223712
0.34953124999999996,-0.0009838095299946475
0.34959375,-0.000975278834995208
0.34965625,-0.0009687417601335346
0.34971874999999997,-0.0009737093836834909
0.34978125,-0.0009730949380632181
0.34984375,-0.0009668948845876907
0.34990625,-0.0009723607395284023
0.34996874999999994,-0.0009799676419058045
0.35003125,-0.0009889033143195489
0.35009375000000004,-0.0009982580733934251
0.35015625000000006,-0.001006974070279991
0.35021875,-0.0010140627724445767
0.35028125,-0.0010186316942274731
0.35034375000000006,-0.0010201319084108956
0.35040625000000003,-0.0010183677508305566
0.35046875,-0.001013568895355088
0.35053125000000007,-0.0010061660553311522
0.35059375000000004,-0.0009970340421215085
0.35065625,-0.0009871940297471113
0.35071875,-0.0009777637772049041
0.35078125000000004,-0.0009697930463956339
0.35084375,-0.0009642152593002107
0.35090625000000003,-0.0009704380473247454
0.35096875000000005,-0.0009712946981611514
0.35103125,-0.000966769544995208
0.35109375000000004,-0.0009738756301689716
0.35115625000000006,-0.0009831961161441694
0.35121875,-0.0009937509957681986
0.35128125,-0.0010044411055785338
0.35134375000000007,-0.001014162573467127
0.35140625000000003,-0.0010219069225566035
0.35146875,-0.0010269570183081694
0.35153125,-0.0010287899814536983
0.35159375000000004,-0.0010273667376808349
0.35165625,-0.0010229228660192935
0.35171875,-0.0010160954094402957
0.35178125000000005,-0.0010077543912136652
0.35184375,-0.0009989687681926027
0.35190625000000003,-0.0009908299391308828
0.35196875000000005,-0.0009844014766993703
0.35203125,-0.0009805127889442877
0.35209375,-0.000988532453578772
0.35215625000000006,-0.0009911682535865413
0.35221875,-0.0009882807441561614
0.35228125,-0.0009968736310068949
0.35234375000000007,-0.0010073904385750343
0.35240625000000003,-0.0010188208334286977
0.35246875,-0.0010300409684970563
0.35253125,-0.0010400019860283133
0.35259375000000004,-0.0010477302708621489
0.35265625,-0.0010525662687073528
0.35271875,-0.001054135738431397
0.35278125000000005,-0.0010524280758164306
0.35284375,-0.0010478197748454154
0.35290625,-0.0010410064454692072
0.35296875000000005,-0.0010329174157102453
0.35303125,-0.0010246289382286541
0.35309375,-0.0010172515032177976
0.35315625000000006,-0.0010117793542846892
0.35321875,-0.0010177736722546404
0.35328125,-0.001018217984025488
0.35334375,-0.0010132724788631808
0.35340625000000003,-0.0010201727911605674
0.35346875,-0.0010295773689620313
0.35353125,-0.0010406510851070222
0.35359375000000004,-0.0010523371466559447
0.35365625,-0.0010635314305819793
0.35371875,-0.0010731655925218173
0.35378125000000005,-0.00108037620492437
0.35384375,-0.0010845430275254891
0.35390625,-0.0010853748557115572
0.35396875000000005,-0.00108299328013646
0.35403125,-0.001077827513907205
0.35409375,-0.0010706556650877455
0.35415625,-0.001062438413412442
0.35421875,-0.0010542813881677382
0.35428125,-0.001047278730008483
0.35434375,-0.0010423811188218363
0.35440625000000003,-0.0010490649923612927
0.35446875,-0.0010502544903335798
0.35453125,-0.0010460002621494602
0.35459375000000004,-0.0010534700446302864
0.35465625,-0.0010632521332685219
0.35471874999999997,-0.0010744355962495969
0.35478125000000005,-0.00108595387469905
0.35484375,-0.0010967087646129303
0.35490625,-0.001105663248579844
0.35496875,-0.0011120011814929123
0.35503125,-0.00111520056912158
0.35509375,-0.0011150466326481367
0.35515625,-0.0011117339680554728
0.35521875,-0.0011058013537940115
0.35528125,-0.0010980431596533807
0.35534375,-0.0010894985453254666
0.35540625000000003,-0.0010812544454160966
0.35546875,-0.00107439273659303
0.35553124999999997,-0.0010698148903053734
0.35559375000000004,-0.0010769310026747803
0.35565625,-0.0010785844441980885
0.35571875,-0.0010747414040431086
0.35578125000000005,-0.0010824857159145856
0.35584375,-0.001092345086867938
0.35590625,-0.001103356908585755
0.35596875,-0.001114466523593531
0.35603125,-0.0011245469506397723
0.35609375,-0.0011326288639903342
0.35615625,-0.0011379443826524394
0.35621875000000003,-0.0011400420386140364
0.35628125,-0.0011387968161990017
0.35634374999999996,-0.0011344841255148605
0.35640625000000004,-0.0011276947273667903
0.35646875,-0.0011193138640169867
0.35653124999999997,-0.0011103713046839436
0.35659375000000004,-0.0011019680160242462
0.35665625,-0.0010951491121058837
0.35671875,-0.0010907988537326857
0.35678125,-0.001098228026946077
0.35684375,-0.0011002205318712266
0.35690625,-0.0010966412894746203
0.35696875,-0.001104526089497404
0.35703125,-0.0011143431260492581
0.35709375,-0.0011250872114616159
0.35715625,-0.0011356784374136342
0.35721875000000003,-0.0011450264442445235
0.35728125,-0.0011522081409039223
0.35734374999999996,-0.0011564828906682478
0.35740625000000004,-0.0011575017068056886
0.35746875,-0.001155206089352101
0.35753124999999997,-0.001149957865692497
0.35759375,-0.0011424017562835023
0.35765625,-0.0011334500684307691
0.35771875,-0.0011241856642786319
0.35778125,-0.0011156797263288942
0.35784375,-0.0011089463026383861
0.35790625,-0.0011048288008521784
0.35796875,-0.0011125782437491072
0.35803125,-0.0011061508257860092
0.35809375,-0.0011115726056863118
0.35815624999999995,-0.001119584723674405
0.35821875000000003,-0.0011293121039869791
0.35828125,-0.001139803258361556
0.35834374999999996,-0.0011499303164831595
0.35840625000000004,-0.001158591781298339
0.35846875,-0.0011649222689163533
0.35853124999999997,-0.0011682682876199835
0.35859375,-0.0011683515591879856
0.35865625,-0.001165166609769501
0.35871875,-0.0011591382173227124
0.35878125,-0.0011509581268570185
0.35884375,-0.0011416220536693625
0.35890625,-0.0011321672991569387
0.35896875,-0.0011236955793120784
0.35903125,-0.001117208309164397
0.35909375,-0.0011221823162630429
0.35915624999999995,-0.0011216392969433248
0.35921875000000003,-0.0011156372266966363
0.35928125,-0.0011214174158656054
0.35934374999999996,-0.0011296670168731565
0.35940625,-0.0011394990067951846
0.35946875,-0.0011498654486277737
0.35953124999999997,-0.0011596023944917613
0.35959375,-0.0011678063721943174
0.35965625,-0.0011735453357075223
0.35971875,-0.0011761983898860434
0.35978125,-0.0011756224718759561
0.35984375,-0.001171801124207443
0.35990625,-0.001165278624960582
0.35996874999999995,-0.0011567899333747647
0.36003125,-0.0011473364553916815
0.36009375,-0.0011379733037197998
0.36015624999999996,-0.0011298100139887357
0.36021875,-0.0011237437916056386
0.36028125,-0.0011292703022244416
0.36034374999999996,-0.001129328748664532
0.36040625,-0.001123886322060924
0.36046875,-0.0011301825267756166
0.36053124999999997,-0.001138778821055994
0.36059375,-0.0011487324140204702
0.36065625,-0.0011590658890862776
0.36071875,-0.0011686242078171663
0.36078125,-0.0011764296277333164
0.36084375,-0.0011816376310940166
0.36090625,-0.001183757041342312
0.36096874999999995,-0.0011825414483963154
0.36103125,-0.0011781700898949032
0.36109375,-0.0011712348813924661
0.36115624999999996,-0.0011624946000773628
0.36121875,-0.0011528971525440745
0.36128125,-0.0011436139161784264
0.36134374999999996,-0.0011356774902518268
0.36140625,-0.001130007092367713
0.36146875,-0.0011360091341567208
0.36153124999999997,-0.0011365410736822734
0.36159375,-0.0011315950471018077
0.36165625,-0.0011382448937798384
0.36171875,-0.001147067447718031
0.36178124999999994,-0.0011571290298213327
0.36184375,-0.0011673405364340458
0.36190625,-0.001176634368665927
0.36196874999999995,-0.0011840319988575473
0.36203125,-0.0011887054426604898
0.36209375,-0.0011902263244974731
0.36215624999999996,-0.0011884644176974254
0.36221875,-0.001183612336721089
0.36228125,-0.001176266696855513
0.36234374999999996,-0.0011672724958856767
0.36240625,-0.001157639926044715
0.36246875,-0.001148463643158279
0.36253124999999997,-0.0011408000741095076
0.36259375,-0.001135503574023769
0.36265625,-0.0011419463649087747
0.36271875,-0.0011429493887107622
0.36278125,-0.0011384311899890476
0.36284375,-0.0011454332739426337
0.36290625,-0.0011544653219505152
0.36296874999999995,-0.0011645734346452594
0.36303125,-0.0011746829113154153
0.36309375,-0.0011837053796767555
0.36315624999999996,-0.001190697883401176
0.36321875,-0.0011949098872822833
0.36328125,-0.001195917987725073
0.36334374999999997,-0.0011936405655462168
0.36340625,-0.0011883633500572033
0.36346875,-0.0011806943131260142
0.36353125,-0.0011715219618831513
0.36359375,-0.00116186011617736
0.36365625,-0.0011528124375882187
0.36371875,-0.0011454103140954852
0.36378125,-0.0011404936359598328
0.36384375,-0.0011473898670591315
0.36390625,-0.0011400879223013305
0.36396874999999995,-0.0011447083895494425
0.36403125000000003,-0.0011520182193009154
0.36409375,-0.0011612448420015714
0.36415624999999996,-0.0011713888730448471
0.36421875,-0.0011813962548459928
0.36428125,-0.0011901793242144604
0.36434374999999997,-0.0011968139190413896
0.36440625,-0.0012005867023570926
0.36446875,-0.0012011332178358397
0.36453125,-0.0011984297344379835
0.36459375,-0.0011927803824004005
0.36465625,-0.0011848590977106901
0.36471875,-0.0011755492128523518
0.36478125,-0.0011659029346258523
0.36484375,-0.0011570173587129723
0.36490625,-0.0011498948847673413
0.36496874999999995,-0.0011453386301999158
0.36503125000000003,-0.0011526477599037577
0.36509375,-0.001145773932427152
0.36515624999999996,-0.0011507676180668447
0.36521875,-0.0011583625019139232
0.36528125,-0.001167756249619581
0.36534374999999997,-0.0011779472451289644
0.36540625,-0.0011878490154868526
0.36546875,-0.0011964096369249805
0.36553125,-0.0012027362922357315
0.36559375,-0.0012061233559957085
0.36565625,-0.0012062852794349488
0.36571875,-0.0012032083257750917
0.36578124999999995,-0.001197257384088525
0.36584375,-0.0011891230714868861
0.36590625,-0.0011797319486204771
0.36596874999999995,-0.001170144445461735
0.36603125000000003,-0.001161439698665584
0.36609375,-0.001154597120905529
0.36615624999999996,-0.0011504080743134915
0.36621875,-0.0011581106558407467
0.36628125,-0.0011516179606861632
0.36634374999999997,-0.0011569768052402535
0.36640625,-0.0011648415664317485
0.36646875,-0.0011743961426720767
0.36653125,-0.0011846223320619576
0.36659375,-0.0011944459385951414
0.36665625,-0.0012028264146088374
0.36671875,-0.0012088814755007796
0.36678125,-0.0012119526869843605
0.36684375,-0.0012117745885712322
0.36690625,-0.0012083970336629474
0.36696874999999995,-0.001202198947532672
0.36703125000000003,-0.0011939232147268122
0.36709375,-0.0011845007231184174
0.36715624999999996,-0.0011749833878574867
0.36721875,-0.0011664594457517496
0.36728125,-0.0011599037829507497
0.36734374999999997,-0.0011560304070222377
0.36740625,-0.001164115738300428
0.36746875,-0.0011580009527081547
0.36753125,-0.0011636528409885716
0.36759375,-0.0011717443523663745
0.36765625,-0.0011814137884624473
0.36771875,-0.001191682264638838
0.36778125,-0.0012014221023410945
0.36784375,-0.0012096126121433695
0.36790625,-0.001215396137787303
0.36796874999999996,-0.0012181906718064933
0.36803125000000003,-0.0012177227432008941
0.36809375,-0.0012140640796017912
0.36815624999999996,-0.0012076610588572234
0.36821875,-0.001199266156028625
0.36828125,-0.0011897892112605543
0.36834374999999997,-0.0011803567133229914
0.36840625,-0.0011719894478476878
0.36846875,-0.0011656495579284165
0.36853125,-0.001162105289357812
0.36859375,-0.001170494101553371
0.36865625,-0.001164682039205403
0.36871875,-0.0011706008126777662
0.36878125,-0.001178878398876121
0.36884375,-0.0011886490035969144
0.36890625,-0.0011989339949950162
0.36896874999999996,-0.0012085932420659307
0.36903125000000003,-0.0012166149389943592
0.36909375,-0.001222184598042339
0.36915624999999996,-0.0012247261790539338
0.36921875,-0.0012239846771995577
0.36928125,-0.0012200702923651705
0.36934374999999997,-0.0012134741724695378
0.36940625,-0.0012049717814798522
0.36946875,-0.0011955017758648323
0.36953125,-0.0011861266203568865
0.36959375,-0.0011778971217374645
0.36965625,-0.0011717594146558458
0.36971875,-0.0011684684339794554
0.36978125,-0.0011771187061322824
0.36984375,-0.0011715239965901236
0.36990625,-0.001177636916687666
0.36996874999999996,-0.001186073899987275
0.37003125000000003,-0.0011959518052151938
0.37009375,-0.0012061997645408662
0.37015624999999996,-0.001215772213376251
0.37021875,-0.0012236490862056262
0.37028125,-0.001228966413385324
0.37034374999999997,-0.0012312568502698962
0.37040625,-0.0012303571569461796
0.37046875,-0.0012262212061835004
0.37053125,-0.0012194763573432493
0.37059375,-0.0012108586168858501
0.37065625,-0.0012013737171153657
0.37071875,-0.0011920242385543428
0.37078125,-0.0011839485302120312
0.37084375,-0.001178011551125721
0.37090625,-0.0011836457465662226
0.37096874999999996,-0.0011837763134707469
0.37103125000000003,-0.0011784494663301393
0.37109375,-0.001184733906880786
0.37115624999999997,-0.0011932781212184718
0.37121875,-0.0012032167417470804
0.37128125,-0.0012134715618389441
0.37134375,-0.001222958289722853
0.37140625,-0.0012307223938284942
0.37146875,-0.0012359212439103859
0.37153125,-0.0012380395920852522
0.37159375,-0.0012368874519861073
0.37165625,-0.0012326126806973398
0.37171875,-0.0012257636447552955
0.37178124999999995,-0.0012170807590232077
0.37184375000000003,-0.0012075524718112157
0.37190625,-0.0011982972697519578
0.37196874999999996,-0.001190302364394935
0.37203125000000004,-0.0011845106723321897
0.37209375,-0.0011903010914406653
0.37215624999999997,-0.0011906154202245
0.37221875,-0.0011854131591805261
0.37228125,-0.001191848600266332
0.37234375,-0.0012004897371603873
0.37240625,-0.0012104411295929818
0.37246875,-0.0012206725663183385
0.37253125,-0.0012301092882122389
0.37259375,-0.0012377315719196424
0.37265625,-0.0012427814191312975
0.37271875,-0.001244732961594594
0.37278125,-0.0012434239000583547
0.37284375000000003,-0.0012390421790999043
0.37290625,-0.001232053535746666
0.37296874999999996,-0.0012233061859886346
0.37303125000000004,-0.0012137663038383484
0.37309375,-0.001204512310992667
0.37315624999999997,-0.0011965872981814785
0.37321875,-0.001190885965201019
0.37328125,-0.0011968147496749515
0.37334375,-0.0011972445102618745
0.37340625,-0.0011921594519450768
0.37346875,-0.0011986528689667958
0.37353125,-0.0012073554220119603
0.37359375,-0.0012173199905085863
0.37365625,-0.0012275154722935153
0.37371875,-0.0012368664001892737
0.37378125,-0.0012444057173204154
0.37384375000000003,-0.0012493447271523933
0.37390625,-0.0012511623222720425
0.37396874999999996,-0.0012497312223002516
0.37403125000000004,-0.001245216191207127
0.37409375,-0.0012381657129286808
0.37415624999999997,-0.00122935659267797
0.37421875,-0.0012198047555596128
0.37428125,-0.0012105620494797659
0.37434375,-0.0012026833393787295
0.37440625,-0.001197053155817543
0.37446875,-0.0012030423593943906
0.37453125,-0.0012035537390721607
0.37459375,-0.0011985383008025902
0.37465625,-0.0012051030588893091
0.37471875,-0.0012138159398175363
0.37478125,-0.001223783926298412
0.37484375000000003,-0.001233960581874624
0.37490625,-0.0012432665038307894
0.37496874999999996,-0.0012507348107823751
0.37503125000000004,-0.001255583363260565
0.37509375,-0.0012573396660020414
0.37515624999999997,-0.0012558234395096818
0.37521875,-0.0012512598061986124
0.37528125,-0.0012441491097945762
0.37534375,-0.0012353215101803539
0.37540625,-0.0012257714245897944
0.37546875,-0.0012165413406662745
0.37553125,-0.0012086906069796732
0.37559375,-0.0012030991263982521
0.37565625,-0.0012091516424492799
0.37571875,-0.001200960200475859
0.37578124999999996,-0.0012047317823174614
0.37584375000000003,-0.001211331660887216
0.37590625,-0.00122006931055052
0.37596874999999996,-0.001230060318403406
0.37603125000000004,-0.0012402235331827188
0.37609375,-0.0012495179848772478
0.37615624999999997,-0.0012569717408022554
0.37621875,-0.0012618055032587172
0.37628125,-0.0012635301598158954
0.37634375,-0.0012619959309678463
0.37640625,-0.0012573983866079746
0.37646875,-0.0012502951172851107
0.37653125,-0.0012414770957338353
0.37659375,-0.0012319378853808058
0.37665625,-0.0012227304333240763
0.37671875,-0.0012149121720247957
0.37678125,-0.0012093452443256159
0.37684375000000003,-0.0012154304002021388
0.37690625,-0.001207236515657864
0.37696874999999996,-0.0012110186754412666
0.37703125000000004,-0.0012176319721182022
0.37709375,-0.0012263815049623067
0.37715624999999997,-0.0012363577310634533
0.37721875,-0.0012465285921358857
0.37728125,-0.001255823021681285
0.37734375,-0.0012632807235145177
0.37740625,-0.0012681138023570432
0.37746875,-0.0012698462526559706
0.37753125,-0.0012683425449211694
0.37759375,-0.001263779690540208
0.37765625,-0.001256687586364852
0.37771875,-0.0012478772352961104
0.37778125,-0.0012383559764775065
0.37784375000000003,-0.0012291725561407452
0.37790625,-0.001221318195588253
0.37796874999999996,-0.0012157464949892338
0.37803125000000004,-0.0012218027212727578
0.37809375,-0.0012135909017129964
0.37815624999999997,-0.001217351203271752
0.37821875,-0.0012239471621144221
0.37828125,-0.0012326814142974984
0.37834375,-0.0012426695302275095
0.37840625,-0.0012528376290306467
0.37846875,-0.0012621718908985696
0.37853125,-0.001269657312786568
0.37859375,-0.0012745451390895612
0.37865625,-0.0012763496748307984
0.37871875,-0.0012749060270721702
0.37878125,-0.0012703761135961361
0.37884375000000003,-0.0012633564358669538
0.37890625,-0.0012545903024785005
0.37896874999999997,-0.0012450652958957628
0.37903125000000004,-0.0012358774425475644
0.37909375,-0.0012280309729324895
0.37915625,-0.0012223820677107478
0.37921875,-0.001228410991458595
0.37928125,-0.0012201412112104182
0.37934375,-0.0012238425874011027
0.37940625,-0.0012303665622049736
0.37946875,-0.0012390846037869385
0.37953125,-0.0012490187092167315
0.37959375,-0.0012592034295604154
0.37965625000000003,-0.001268542660146782
0.37971875,-0.0012761259393829216
0.37978125,-0.0012810776612207503
0.37984375000000004,-0.001282971230728444
0.37990625,-0.0012816208918790678
0.37996874999999997,-0.0012771913264016943
0.38003125000000004,-0.0012702492270316446
0.38009375,-0.00126150827629367
0.38015625,-0.0012519519899721818
0.38021875,-0.001242772779951093
0.38028125,-0.0012348807477070983
0.38034375,-0.001229131757940205
0.38040625,-0.0012262982932286781
0.38046875,-0.0012266684933772698
0.38053125,-0.0012302717574906863
0.38059375,-0.0012367075319013182
0.38065625000000003,-0.0012453506298045341
0.38071875,-0.0012552898985132427
0.38078125,-0.001265449400726995
0.38084375000000004,-0.001274889084132133
0.38090625,-0.0012825409477362215
0.38096874999999997,-0.001287626138790271
0.38103125000000004,-0.0012896426795561272
0.38109375,-0.0012884647058960252
0.38115625,-0.0012841297026646853
0.38121875,-0.0012772767267978657
0.38128125,-0.0012686275795724261
0.38134375,-0.0012591459413157577
0.38140625,-0.0012499293052475186
0.38146875,-0.0012419137320877904
0.38153125,-0.001236123043757753
0.38159375,-0.0012331228494812108
0.38165625000000003,-0.001242091538850687
0.38171875,-0.0012367892430906052
0.38178124999999996,-0.0012431091271308953
0.38184375000000004,-0.0012516454139409605
0.38190625,-0.0012615429629974848
0.38196874999999997,-0.0012717337682481636
0.38203125000000004,-0.0012812070166110662
0.38209375,-0.0012889520327713788
0.38215625,-0.0012941892245916728
0.38221875,-0.0012963579628270522
0.38228125,-0.0012953150531384294
0.38234375,-0.0012911751555795756
0.38240625,-0.001284437234169239
0.38246875,-0.00127584577695853
0.38253125,-0.0012663748513341427
0.38259375,-0.0012570839880463591
0.38265625000000003,-0.0012490017763111955
0.38271875,-0.0012430283659789904
0.38278125,-0.0012398597753745938
0.38284375000000004,-0.0012486201656137785
0.38290625,-0.0012431188459274822
0.38296874999999997,-0.0012492516233892498
0.38303125000000005,-0.001257672200968743
0.38309375,-0.0012674682649646898
0.38315625,-0.001277670983638332
0.38321875,-0.0012872017434525235
0.38328125,-0.0012950613606548533
0.38334375,-0.0013004554437216279
0.38340625,-0.0013028240240579303
0.38346875,-0.001301970402548397
0.38353125,-0.0012980071847288055
0.38359375,-0.0012914048603684808
0.38365625000000003,-0.0012828882790372892
0.38371875,-0.0012734415639253024
0.38378125,-0.0012641025663622935
0.38384375000000004,-0.001255875799603845
0.38390625,-0.001249736576313304
0.38396874999999997,-0.0012463440042278506
0.38403125000000005,-0.0012548450699234603
0.38409375,-0.0012491047395672
0.38415625,-0.001255038317553081
0.38421875,-0.0012632908264290643
0.38428125,-0.0012730217414466394
0.38434375,-0.001283209266705991
0.38440625,-0.0012927994724001787
0.38446875,-0.0013007941393989655
0.38453125,-0.001306389948403694
0.38459375,-0.0013090045836758601
0.38465625000000003,-0.0013083817115546181
0.38471875,-0.0013046419245706237
0.38478125,-0.0012982240038489357
0.38484375000000004,-0.0012898300301503324
0.38490625,-0.0012804251848194323
0.38496874999999997,-0.001271017974084604
0.38503125000000005,-0.0012626699604298408
0.38509375,-0.00125633173830636
0.38515625,-0.0012526817470683432
0.38521875,-0.0012609229364693997
0.38528125,-0.0012549048935232288
0.38534375,-0.0012606311038796392
0.38540625,-0.001268701661041649
0.38546875,-0.001278336135493302
0.38553125,-0.0012885270787712996
0.38559375,-0.0012982134960367459
0.38565625000000003,-0.0013063900377395313
0.38571875,-0.0013122353808957266
0.38578124999999996,-0.0013151373661664661
0.38584375000000004,-0.0013148152114681316
0.38590625,-0.0013113540774816954
0.38596874999999997,-0.0013051571138809615
0.38603125000000005,-0.0012969352786422403
0.38609375,-0.0012875877611173633
0.38615625,-0.0012781451999056281
0.38621875,-0.001269695194514947
0.38628125,-0.0012631270128957844
0.38634375,-0.0012592097758859222
0.38640625,-0.0012671495666676663
0.38646875,-0.0012608498705533322
0.38653125,-0.001266286901315944
0.38659375,-0.001274173532470807
0.38665625000000003,-0.0012837030561900498
0.38671875,-0.0012938847009654891
0.38678125,-0.0013036731216385933
0.38684375000000004,-0.0013120520595179819
0.38690625,-0.001318151925287614
0.38696875,-0.0013213832363594274
0.38703125000000005,-0.0013213852782919394
0.38709375,-0.0013182587373198398
0.38715625,-0.0013123296549574642
0.38721875,-0.0013042807289524797
0.38728125,-0.0012950105529906109
0.38734375,-0.0012855457616191349
0.38740625,-0.001276942905536066
0.38746875000000003,-0.001270153225480991
0.38753125,-0.0012659462448174341
0.38759375,-0.0012735434785168254
0.38765625000000004,-0.0012669179436093359
0.38771875,-0.001272056271117844
0.38778125,-0.0012797307623853005
0.38784375000000004,-0.0012891294201741593
0.38790625,-0.001299315910776061
0.38796875,-0.0013092011838257284
0.38803125000000005,-0.0013177853856156524
0.38809375,-0.0013242122653840671
0.38815625,-0.0013277855233631564
0.38821875,-0.0013281988536702344
0.38828125,-0.0013254209364526037
0.38834375,-0.0013198172067608108
0.38840625,-0.0013120014342920955
0.38846875000000003,-0.0013028239864818353
0.38853125,-0.0012933699820281142
0.38859375,-0.0012846427601399812
0.38865625000000004,-0.0012775972207182962
0.38871875,-0.0012730851019115141
0.38878125,-0.001280306776858156
0.38884375000000004,-0.0012733088241780183
0.38890625,-0.0012780981986050821
0.38896875,-0.0012855326815027213
0.38903125000000005,-0.0012947533799754912
0.38909375,-0.0013048932722629011
0.38915625,-0.0013149275405900385
0.38921875,-0.0013237588313224427
0.38928125,-0.0013304871816279124
0.38934375,-0.001334439700104273
0.38940625,-0.0013353101134737644
0.38946875000000003,-0.0013329311558088197
0.38953125,-0.0013276335908476572
0.38959375,-0.001320116122011654
0.38965625000000004,-0.0013110430497831824
0.38971875,-0.001301590950346307
0.38978125,-0.001292706247688541
0.38984375000000004,-0.0012854348765945212
0.38990625,-0.00128053855040762
0.38996875,-0.001287335100626369
0.39003125000000005,-0.0012799160918129243
0.39009375,-0.0012843687889270705
0.39015625,-0.001291431747367372
0.39021875,-0.0013004938163790059
0.39028125,-0.0013105820257295064
0.39034375,-0.0013206544896265313
0.39040625,-0.0013296724930419654
0.39046875000000003,-0.001336801858840067
0.39053125,-0.0013411809782833267
0.39059375,-0.0013424547782572849
0.39065625000000004,-0.0013405116005225856
0.39071875,-0.0013356441283056755
0.39078125,-0.0013283827329815326
0.39084375000000005,-0.0013195184546011957
0.39090625,-0.0013100352784366082
0.39096875,-0.0013010822292894159
0.39103125000000005,-0.001293511472410469
0.39109375,-0.0012882569007048456
0.39115625,-0.0012858914259775978
0.39121875,-0.001286750199739825
0.39128125,-0.0012907679059881438
0.39134375,-0.0012975185290008545
0.39140625,-0.001306337983605979
0.39146875000000003,-0.0013163402292794765
0.39153125,-0.0013265305700759372
0.39159375,-0.001335785809394946
0.39165625000000004,-0.0013432036848765455
0.39171875,-0.001348037830675733
0.39178124999999997,-0.0013497978176386788
0.39184375000000005,-0.0013483734324859775
0.39190625,-0.001343914787270327
0.39196875,-0.0013369600033345808
0.39203125000000005,-0.0013282874321093457
0.39209375,-0.0013188634901807605
0.39215625,-0.0013097209718660324
0.39221875,-0.0013018831885331095
0.39228125,-0.0012962229258098174
0.39234375,-0.0012934023434789665
0.39240625,-0.0012937481606859758
0.39246875000000003,-0.0012972609454183215
0.39253125,-0.001303617789610939
0.39259375,-0.0013122031951097873
0.39265625000000004,-0.0013220686146350816
0.39271875,-0.0013322735833995458
0.39278125,-0.0013417234871927891
0.39284375000000005,-0.001349503556910693
0.39290625,-0.0013547763819003258
0.39296875,-0.0013570615642155004
0.39303125000000005,-0.001356137664559387
0.39309375,-0.0013521454506617361
0.39315625,-0.0013455441352066139
0.39321875,-0.0013370856478912077
0.39328125,-0.0013277376083888903
0.39334375,-0.0013184616821390327
0.39340625,-0.0013103410466108606
0.39346875000000003,-0.0013042525584365944
0.39353125,-0.0013009064447471186
0.39359375,-0.001300713949051735
0.39365625000000004,-0.0013037255821534977
0.39371875,-0.0013096232890322662
0.39378125,-0.0013178517218634667
0.39384375000000005,-0.0013275735019851534
0.39390625,-0.0013377630099602328
0.39396875,-0.001347423756141726
0.39403125000000006,-0.001355554661087402
0.39409375,-0.0013613166344817046
0.39415625,-0.0013641340188326467
0.39421875,-0.0013637575223109655
0.39428125,-0.0013602829053572171
0.39434375,-0.001354107057652404
0.39440625,-0.0013459222418439123
0.39446875000000003,-0.0013366387066027566
0.39453125,-0.0013272927611698848
0.39459375,-0.0013189071269856384
0.39465625000000004,-0.0013124152371731673
0.39471875,-0.001308543439992399
0.39478125000000003,-0.0013165135922129922
0.39484375000000005,-0.0013102034756392322
0.39490625,-0.0013156365705849354
0.39496875,-0.0013234954547657607
0.39503125000000006,-0.0013330336115384561
0.39509375,-0.0013432325637907985
0.39515625,-0.0013530842621600342
0.39521875,-0.0013615632107347453
0.39528125000000003,-0.001367807149563846
0.39534375,-0.0013712313660164954
0.39540625,-0.001371465573634073
0.39546875000000004,-0.0013685791294287264
0.39553125,-0.001362865530589466
0.39559375,-0.0013550371478925141
0.39565625000000004,-0.001345895241721226
0.39571875,-0.0013365060988542662
0.39578125,-0.0013278728805850987
0.39584375000000005,-0.001320989128630462
0.39590625,-0.001316590771844789
0.39596875,-0.0013239489079517053
0.39603125000000006,-0.0013170369895417755
0.39609375,-0.0013219370353527576
0.39615625,-0.0013294039766577614
0.39621875,-0.0013386862833569269
0.39628125000000003,-0.001348847369769382
0.39634375,-0.001358847796025811
0.39640625,-0.0013676778441819235
0.39646875000000004,-0.0013744482655090595
0.39653125,-0.0013784769326735113
0.39659375,-0.0013793727136509892
0.39665625000000004,-0.0013771005897960653
0.39671875,-0.0013719242082897015
0.39678125000000003,-0.0013644578735211438
0.39684375000000005,-0.001355536934614092
0.39690625,-0.0013461289962684517
0.39696875,-0.0013372804695226392
0.39703125000000006,-0.0013299883961060965
0.39709375,-0.001325046740858274
0.39715625,-0.0013230400340308035
0.39721875,-0.0013242507787526586
0.39728125000000003,-0.0013285812809095132
0.39734375,-0.0013355948874800294
0.39740625,-0.0013445880864972753
0.39746875000000004,-0.00135469163403195
0.39753125,-0.001364812196456719
0.39759375,-0.0013740021211289324
0.39765625000000004,-0.0013812906206185083
0.39771875,-0.0013859548893256218
0.39778125000000003,-0.0013875475067151172
0.39784375000000005,-0.0013859524116661415
0.39790625,-0.0013813693847347167
0.39796875,-0.0013743700219626329
0.39803125000000006,-0.0013657200742871467
0.39809375,-0.0013563498313384145
0.39815625,-0.0013473401794282802
0.39821875,-0.0013396657650087407
0.39828125000000003,-0.0013342013117188245
0.39834375,-0.0013315844102929353
0.39840625,-0.001332092403821053
0.39846875000000004,-0.001335818085017218
0.39853125,-0.0013422929551770713
0.39859375,-0.0013509738929884801
0.39865625000000005,-0.001360935318614448
0.39871875,-0.0013711601125922929
0.39878125000000003,-0.0013806521016156426
0.39884375000000005,-0.0013884474938707578
0.39890625,-0.0013937631983519869
0.39896875,-0.0013961102344717258
0.39903125000000006,-0.0013952239260725113
0.39909375,-0.001391316383965835
0.39915625,-0.0013848152919463258
0.39921875,-0.0013764764165622376
0.39928125000000003,-0.0013672133690557711
0.39934375,-0.0013580554486767593
0.39940625,-0.0013500284242302096
0.39946875000000004,-0.0013440258720388842
0.39953125,-0.0013407365533324028
0.39959375,-0.0013405607569039052
0.39965625000000005,-0.0013435166463650894
0.39971875,-0.0013494951114253612
0.39978125000000003,-0.0013576908515997854
0.39984375000000005,-0.0013674684064326967
0.39990625,-0.0013776916278817192
0.39996875,-0.0013875303595301258
0.40003125000000006,-0.0013957305972066014
0.40009375,-0.0014017334227408168
0.40015625,-0.0014047211074180999
0.40021875,-0.001404684566158887
0.40028125000000003,-0.0014014323600011758
0.40034375,-0.0013954914847514946
0.40040625,-0.0013875698077800216
0.40046875000000004,-0.0013784095242412933
0.40053125,-0.0013691760755779186
0.40059375,-0.0013608342415261515
0.40065625000000005,-0.001354286101900956
0.40071875,-0.0013502475047399431
0.40078125,-0.0013580499087937903
0.40084375000000005,-0.0013516236464269499
0.40090625,-0.001356867852667823
0.40096875,-0.0013646541580193405
0.40103125000000006,-0.0013741313921306966
0.40109375,-0.0013844028323240776
0.40115625,-0.001394401556117239
0.40121875,-0.001403135222168464
0.40128125000000003,-0.001409719808570964
0.40134375,-0.001413580200661707
0.40140625,-0.0014142832955366946
0.40146875000000004,-0.0014117995331403427
0.40153125,-0.001406510364350938
0.40159374999999997,-0.0013989907215490593
0.40165625000000005,-0.0013900570307458296
0.40171875,-0.0013807758471503298
0.40178125,-0.00137211476359414
0.40184375000000006,-0.0013650589851897654
0.40190625,-0.0013603882351033297
0.40196875,-0.0013586739689222527
0.40203125,-0.001360147224726188
0.40209375,-0.0013647200171210128
0.40215625,-0.001371922810638207
0.40221875,-0.0013810659619299392
0.40228125000000003,-0.0013912294049669566
0.40234375,-0.0014013878742395736
0.40240625,-0.0014105386922266955
0.40246875000000004,-0.0014177454866635478
0.40253125,-0.0014223615878762863
0.40259375,-0.0014238724727371338
0.40265625000000005,-0.001422188818488948
0.40271875,-0.0014176001547061487
0.40278125,-0.0014106058293794632
0.40284375,-0.0014019450871116251
0.40290625,-0.0013926463746763429
0.40296875,-0.0013837305528747734
0.40303125,-0.001376161877876897
0.40309375000000003,-0.0013708041968411022
0.40315625,-0.0013682843448092341
0.40321875,-0.0013689254706810983
0.40328125000000004,-0.0013727138449204923
0.40334375,-0.0013792747147139128
0.40340624999999997,-0.0013879720137648793
0.40346875000000004,-0.0013979681564669083
0.40353125,-0.0014082197757716783
0.40359375,-0.0014177288867701227
0.40365625000000005,-0.0014255456745140074
0.40371875,-0.0014308958941431638
0.40378125,-0.0014332754153989768
0.40384375,-0.0014324593709909572
0.40390625,-0.0014286117000166312
0.40396875,-0.0014221932051323577
0.40403125,-0.0014139063172799171
0.40409375000000003,-0.0014046990203778406
0.40415625,-0.0013955884550993641
0.40421874999999996,-0.0013875636454402651
0.40428125000000004,-0.0013815477652899671
0.40434375,-0.0013782331203049114
0.40440624999999997,-0.0013779967290727668
0.40446875000000004,-0.0013809388623591268
0.40453125,-0.00138680082657415
0.40459375,-0.0013950051320741758
0.40465625,-0.001404733067535427
0.40471875,-0.0014150615217286555
0.40478125,-0.001424872983798578
0.40484375,-0.0014332665720333884
0.40490625,-0.0014393812199520947
0.40496875,-0.0014426358004303863
0.40503125,-0.00144272036950574
0.40509375000000003,-0.00143972150552385
0.40515625,-0.0014339819946604798
0.40521874999999996,-0.0014261628419728473
0.40528125000000004,-0.001417146837693721
0.40534375,-0.0014079070614442593
0.40540624999999997,-0.001399513672096106
0.40546875,-0.0013928683843757728
0.40553125,-0.0013887281247627614
0.40559375,-0.0013963537068381049
0.40565625,-0.0013896769861038577
0.40571875,-0.0013947570330043318
0.40578125,-0.0014023754940501454
0.40584375,-0.0014117822888063403
0.40590625,-0.0014220284445820297
0.40596875,-0.0014321126451942445
0.40603124999999995,-0.0014410261976484234
0.40609375000000003,-0.0014478826416051832
0.40615625,-0.0014520354316065465
0.40621874999999996,-0.0014530761850674034
0.40628125,-0.00145097292846149
0.40634375,-0.001445995190605745
0.40640624999999997,-0.0014387247256953534
0.40646875,-0.0014299679665205553
0.40653125,-0.0014207253351074811
0.40659375,-0.001411998672384951
0.40665625,-0.0014047827259828921
0.40671875,-0.0013998609549694535
0.40678125,-0.0013978213421765306
0.40684374999999995,-0.0013989863847475303
0.40690625,-0.00140324039557356
0.40696875,-0.0014101906336040637
0.40703124999999996,-0.0014191723465094147
0.40709375000000003,-0.00142929652275723
0.40715625,-0.0014395467635148138
0.40721874999999996,-0.0014489465919579614
0.40728125,-0.001456546416323902
0.40734375,-0.0014615972501801217
0.40740624999999997,-0.001463611130789022
0.40746875,-0.0014624967756070723
0.40753125,-0.0014583704063449582
0.40759375,-0.00145176474383521
0.40765624999999994,-0.001443419391888738
0.40771875,-0.0014342421675432593
0.40778125,-0.001425290991152739
0.40784374999999995,-0.0014175431010289702
0.40790625,-0.0014118897609110004
0.40796875,-0.0014089799829272165
0.40803124999999996,-0.001409158261224952
0.40809375,-0.0014125094287282813
0.40815625,-0.0014187366759616793
0.40821874999999996,-0.0014271847804190052
0.40828125,-0.001437099080112865
0.40834375,-0.0014474422848098287
0.40840624999999997,-0.0014572580972775917
0.40846875,-0.0014655174688832373
0.40853125,-0.0014714686600034513
0.40859375,-0.0014744908849094601
0.40865624999999994,-0.0014744028898799333
0.40871875,-0.0014712035251575536
0.40878125,-0.0014653342005462866
0.40884374999999995,-0.0014575038931724446
0.40890624999999997,-0.001448522021696881
0.40896875,-0.0014393639330845809
0.40903124999999996,-0.0014312011840975636
0.40909375,-0.0014248510750424215
0.40915625,-0.0014209793911662827
0.40921874999999996,-0.0014201805201821682
0.40928125,-0.001422548160908782
0.40934375,-0.0014279573364179426
0.40940624999999997,-0.0014357868844658978
0.40946874999999994,-0.0014453581580127287
0.40953125,-0.0014557025997952444
0.40959375,-0.0014657844757329785
0.40965624999999994,-0.0014746711770965495
0.40971875,-0.0014814514771762932
0.40978125,-0.0014854588177595912
0.40984374999999995,-0.001486425755436241
0.40990624999999997,-0.0014842485274386835
0.40996875,-0.0014791739000626983
0.41003125000000007,-0.0014719495857612105
0.41009375000000003,-0.0014632102559662893
0.41015625,-0.0014540404142112245
0.41021875,-0.0014454528986340698
0.41028125000000004,-0.001438391155850205
0.41034375,-0.001433712633605158
0.41040625000000003,-0.0014318533875570805
0.41046875000000005,-0.0014331732557225224
0.41053125,-0.0014376414703453355
0.41059375000000004,-0.0014447653109587039
0.41065625000000006,-0.001453830862099978
0.41071875,-0.001464045801893639
0.41078125,-0.001474368122990781
0.41084375000000006,-0.0014838247220970366
0.41090625000000003,-0.001491343087555573
0.41096875,-0.0014964184326590746
0.41103125000000007,-0.0014983999382280344
0.41109375000000004,-0.0014972661739487275
0.41115625,-0.0014931826591516179
0.41121875,-0.001486594522834228
0.41128125000000004,-0.001478291306566494
0.41134375,-0.0014691810176770057
0.41140625000000003,-0.0014603226151053972
0.41146875000000005,-0.0014526552386577019
0.41153125,-0.0014470887389761433
0.41159375,-0.0014442553480225467
0.41165625000000006,-0.001444503679325193
0.41171875,-0.0014479359328861546
0.41178125,-0.0014541777741239603
0.41184375000000006,-0.0014627094439530475
0.41190625000000003,-0.001472650707054185
0.41196875,-0.0014830297435667883
0.41203125,-0.0014928774494731914
0.41209375000000004,-0.0015011889941145065
0.41215625,-0.0015071827702107105
0.41221875,-0.0015102665217356648
0.41228125000000004,-0.0015102544759078157
0.41234375,-0.0015071451113438036
0.41240625000000003,-0.0015013540476878778
0.41246875000000005,-0.0014935513062671948
0.41253125,-0.001484624726324213
0.41259375,-0.0014755536978494493
0.41265625000000006,-0.0014673629061361798
0.41271875,-0.0014609958160946568
0.41278125,-0.0014571367981312117
0.41284375,-0.0014475120790513746
0.41290625000000003,-0.001458604719462478
0.41296875,-0.0014639127884463338
0.41303125,-0.0014717037074515466
0.41309375000000004,-0.0014812316443875706
0.41315625,-0.0014915800574055033
0.41321875,-0.0015017572418704814
0.41328125000000004,-0.0015106920779755992
0.41334375,-0.0015175913912808953
0.41340625,-0.0015217879582846983
0.41346875000000005,-0.0015228919545536013
0.41353125,-0.0015208523208644908
0.41359375,-0.0015159618421753535
0.41365625000000006,-0.0015088023247231824
0.41371875,-0.001500162515666828
0.41378125,-0.001491054396697264
0.41384375,-0.001482464499680286
0.41390625000000003,-0.0014753338391929743
0.41396875,-0.0014705055766829345
0.41403125,-0.001468537245333204
0.41409375000000004,-0.0014697112567975262
0.41415625,-0.0014739988360514822
0.41421874999999997,-0.0014809551734628612
0.41428125000000005,-0.0014899798509372675
0.41434375,-0.0015001184569945342
0.41440625,-0.0015104630206750763
0.41446875000000005,-0.0015199773316203063
0.41453125,-0.0015277385289134346
0.41459375,-0.0015329876076727589
0.41465625,-0.0015352647764690225
0.41471875,-0.001534401983370473
0.41478125,-0.0015305251236792591
0.41484375,-0.0015241436845901193
0.41490625000000003,-0.0015159681708151532
0.41496875,-0.0015069247906478733
0.41503125,-0.001498024636946052
0.41509375000000004,-0.0014902514434592395
0.41515625,-0.0014844971177752075
0.41521874999999997,-0.0014814082592184002
0.41528125000000005,-0.0014814004832097577
0.41534375,-0.0014845488659480377
0.41540625,-0.0014905762608917184
0.41546875,-0.0014989169440369904
0.41553125,-0.0015087653137489665
0.41559375,-0.001519165630920423
0.41565625,-0.001529112076624324
0.41571875,-0.001537636689964074
0.41578125,-0.0015439182137310242
0.41584375,-0.0015473756729296462
0.41590625000000003,-0.00154770223190083
0.41596875,-0.001544940959957719
0.41603124999999996,-0.0015394809746022697
0.41609375000000004,-0.0015318926598122118
0.41615625,-0.0015230906800100391
0.41621874999999997,-0.001514035757720314
0.41628125,-0.001505724419465948
0.41634375,-0.0014991352125308943
0.41640625,-0.0014949740026945074
0.41646875,-0.0014937679423802225
0.41653125,-0.0014957368905563484
0.41659375,-0.001500726671157887
0.41665625,-0.001508258677453786
0.41671875,-0.001517649153836037
0.41678125,-0.001527983010272585
0.41684374999999996,-0.00153824264486125
0.41690625000000003,-0.001547453642560398
0.41696875,-0.0015546910559936372
0.41703124999999996,-0.0015593535479984239
0.41709375000000004,-0.001560929669326555
0.41715625,-0.0015593574224979714
0.41721874999999997,-0.0015549133093374357
0.41728125,-0.0015481053927030725
0.41734375,-0.0015397000265668717
0.41740625,-0.0015306633685163093
0.41746875,-0.0015219764131829128
0.41753125,-0.0015146353691805475
0.41759375,-0.001509479312921544
0.41765624999999995,-0.0015070712829008404
0.41771875,-0.0015078129419186376
0.41778125,-0.0015116574282925122
0.41784374999999996,-0.0015182561273411749
0.41790625000000003,-0.0015270579447841937
0.41796875,-0.001537143848620047
0.41803124999999997,-0.0015475655471921812
0.41809375,-0.0015573426264866297
0.41815625,-0.00156550623795685
0.41821875,-0.0015712611197349347
0.41828125,-0.0015741373815800624
0.41834375,-0.0015738268688497564
0.41840625,-0.0015705445953360445
0.41846875,-0.0015646420013562673
0.41853125,-0.0015567734521877083
0.41859375,-0.001547874374635605
0.41865624999999995,-0.0015389563694122865
0.41871875000000003,-0.0015309886302609238
0.41878125,-0.0015248943125356906
0.41884374999999996,-0.0015213147935041887
0.41890625,-0.0015120449030999322
0.41896875,-0.0015234106676111914
0.41903124999999997,-0.0015289658151021734
0.41909375,-0.0015369785078139797
0.41915625,-0.0015466140195858971
0.41921875,-0.00155707962262297
0.41928125,-0.0015672264079268916
0.41934375,-0.0015761406880486564
0.41940625,-0.0015829954150743605
0.41946874999999995,-0.0015870575597404513
0.41953125,-0.0015881321773398988
0.41959375,-0.001586033135691868
0.41965624999999995,-0.001581175873414442
0.41971875000000003,-0.0015739963453338876
0.41978125,-0.001565399528280123
0.41984374999999996,-0.0015564123702756852
0.41990625,-0.001547929019385802
0.41996875,-0.001540929686874415
0.42003124999999997,-0.0015362575310010201
0.42009375,-0.001534424460810993
0.42015625,-0.001535671844236683
0.42021875,-0.0015400530837096638
0.42028125,-0.0015471458771868507
0.42034375,-0.0015562072734871396
0.42040625,-0.0015664470905421418
0.42046874999999995,-0.0015768018812793994
0.42053125,-0.001586378900413278
0.42059375,-0.0015941761965106438
0.42065624999999995,-0.0015995317955015825
0.42071875,-0.0016018592495865291
0.42078125,-0.0016011106933905006
0.42084374999999996,-0.0015973151621110904
0.42090625,-0.001591059547609762
0.42096875,-0.0015829768641102068
0.42103124999999997,-0.0015740456007346595
0.42109375,-0.0015652214256568764
0.42115625,-0.0015575036964769473
0.42121875,-0.0015517845625539345
0.42128125,-0.0015486484388871624
0.42134375,-0.001548627872608968
0.42140625,-0.0015516816497763014
0.42146874999999995,-0.0015577036854154402
0.42153125,-0.0015659874703575077
0.42159375,-0.0015758688488227424
0.42165624999999995,-0.0015862747275531344
0.42171875,-0.001596289379719347
0.42178125,-0.0016049955818045747
0.42184374999999996,-0.0016114526966217388
0.42190625,-0.0016151394713976586
0.42196875,-0.0016156852242359826
0.42203124999999997,-0.0016132193601405553
0.42209375,-0.0016079385162958565
0.42215625,-0.001600555060161997
0.42221875,-0.0015918576240747315
0.42228125,-0.0015828466753384646
0.42234375,-0.0015745401037668971
0.42240625,-0.001567847122144958
0.42246874999999995,-0.001563498691486781
0.42253125,-0.0015620940813166617
0.42259375,-0.0015638301756495665
0.42265624999999996,-0.0015685831474870765
0.42271875000000003,-0.0015759458984876407
0.42278125,-0.0015852134765725334
0.42284374999999996,-0.0015954910166753045
0.42290625,-0.0016058229277532143
0.42296875,-0.0016151996449851186
0.42303124999999997,-0.0016227186542258562
0.42309375,-0.0016276565685354738
0.42315625,-0.0016296358542856743
0.42321875,-0.001628468567328574
0.42328125,-0.0016243675467446997
0.42334375,-0.0016178252905266269
0.42340625,-0.0016096183514540327
0.42346874999999995,-0.001600631669366484
0.42353125,-0.001591881606329948
0.42359375,-0.0015843548113283756
0.42365624999999996,-0.0015788878132600853
0.42371875,-0.0015761399378019236
0.42378125,-0.0015764313290050347
0.42384374999999996,-0.0015798663215355474
0.42390625,-0.0015861308297569904
0.42396875,-0.0015946438093567827
0.42403124999999997,-0.0016045982114807136
0.42409375,-0.001615008228941707
0.42415625,-0.00162492217947649
0.42421875,-0.0016333908422984864
0.42428125,-0.001639569779095719
0.42434375,-0.0016429254971748464
0.42440625,-0.0016431603530101119
0.42446874999999995,-0.0016403375184829427
0.42453125,-0.0016348472816817075
0.42459375,-0.0016272827666944933
0.42465624999999996,-0.00161852911982667
0.42471875,-0.0016095403528996258
0.42478125,-0.001601349083084458
0.42484374999999996,-0.0015948426813831157
0.42490625,-0.0015907819892232444
0.42496875,-0.001580891174623289
0.42503124999999997,-0.0015916840662573983
0.42509375,-0.0015966904409074334
0.42515625,-0.0016042332928020014
0.42521875,-0.0016136158793044336
0.42528125,-0.0016239432170882112
0.42534375,-0.0016342144718501511
0.42540625,-0.0016434595277939057
0.42546874999999995,-0.0016507668097031358
0.42553125,-0.0016554763756036345
0.42559375,-0.0016571706495385197
0.42565624999999996,-0.0016557347539757766
0.42571875,-0.0016514473054491524
0.42578125,-0.0016447407440671677
0.42584374999999997,-0.0016364192182244872
0.42590625,-0.0016274438702360838
0.42596875,-0.0016187610637801025
0.42603125,-0.0016113770707400082
0.42609375,-0.0016060977375867425
0.42615625,-0.0016035567167485276
0.42621875,-0.001604119682275057
0.42628125,-0.001607783620905745
0.42634375,-0.0016142107923527854
0.42640625,-0.0016228478830530024
0.42646874999999995,-0.0016328599088412665
0.42653125000000003,-0.001643294136304374
0.42659375,-0.0016531417885454341
0.42665624999999996,-0.001661459828982352
0.42671875000000004,-0.0016674861351014744
0.42678125,-0.0016706478570738537
0.42684374999999997,-0.0016707142998610286
0.42690625,-0.0016677371674908084
0.42696875,-0.0016620860612252333
0.42703125,-0.0016544616297814313
0.42709375,-0.0016456815825983545
0.42715625,-0.0016367400753737188
0.42721875,-0.001628668643899503
0.42728125,-0.001622305939309704
0.42734375,-0.0016184085829903938
0.42740625,-0.0016087213118684413
0.42746874999999995,-0.0016196789992284355
0.42753125000000003,-0.0016248818749992622
0.42759375,-0.0016325434022478047
0.42765624999999996,-0.0016420271990418844
0.42771875,-0.0016523775632079213
0.42778125,-0.001662666482734762
0.42784374999999997,-0.0016718426551461038
0.42790625,-0.001679048652757989
0.42796875,-0.0016836742767774165
0.42803125,-0.0016852723676478304
0.42809375,-0.0016836724649867685
0.42815625,-0.0016793119494971087
0.42821875,-0.0016725774631272186
0.42828125,-0.0016642263828713921
0.42834375,-0.0016552253484810944
0.42840625,-0.0016466373046218619
0.42846874999999995,-0.0016393165844462432
0.42853125000000003,-0.0016341653991356897
0.42859375,-0.00163177979494665
0.42865624999999996,-0.001632484679736701
0.42871875,-0.0016362426051189094
0.42878125,-0.0016427660541477734
0.42884374999999997,-0.0016514826965893514
0.42890625,-0.001661529798031136
0.42896875,-0.001671965380534761
0.42903125,-0.0016818359286497192
0.42909375,-0.0016900944091391285
0.42915625,-0.0016959900992484025
0.42921875,-0.0016991263903591153
0.42928125,-0.0016991202867474436
0.42934375,-0.0016960684252295133
0.42940625,-0.0016903904322824737
0.42946874999999995,-0.0016827503062340626
0.42953125000000003,-0.0016739639398856282
0.42959375,-0.0016650005994569006
0.42965624999999996,-0.0016569498972096308
0.42971875,-0.0016506714748673185
0.42978125,-0.0016467983063183922
0.42984374999999997,-0.001637172654584254
0.42990625,-0.0016481694837901517
0.42996875,-0.0016533798646180542
0.43003125,-0.0016610573945903262
0.43009375,-0.001670584559646776
0.43015625,-0.0016808842249083078
0.43021875,-0.0016911602900146067
0.43028125,-0.0017003189052858109
0.43034375,-0.001707494454645117
0.43040625,-0.00171198628146213
0.43046874999999996,-0.001713569629724146
0.43053125000000003,-0.0017120144347008634
0.43059375,-0.0017076456114311217
0.43065624999999996,-0.0017008540618774423
0.43071875,-0.001692470046900152
0.43078125,-0.0016835129639399884
0.43084374999999997,-0.0016748861364393186
0.43090625,-0.0016675504988871576
0.43096875,-0.001662371109843741
0.43103125,-0.0016599775966759656
0.43109375,-0.0016606128379015456
0.43115625,-0.00166438117209175
0.43121875,-0.001670870277306627
0.43128125,-0.0016795056348041515
0.43134375,-0.0016895707879173438
0.43140625,-0.0016999607696680658
0.43146874999999996,-0.001709776566820538
0.43153125000000003,-0.0017180360673413053
0.43159375,-0.0017239793318125224
0.43165624999999996,-0.0017271150706185956
0.43171875,-0.0017271183860361333
0.43178125,-0.0017241039714669323
0.43184374999999997,-0.0017184158392026666
0.43190625,-0.0017108080186331587
0.43196875,-0.0017020187639526368
0.43203125,-0.0016930560509484868
0.43209375,-0.0016849987598040461
0.43215625,-0.0016786149333042344
0.43221875,-0.0016747012019925206
0.43228125,-0.0016649646213747482
0.43234375,-0.0016758700503641671
0.43240625,-0.001680996984626787
0.43246874999999996,-0.0016886252546109842
0.43253125000000003,-0.0016980339339396633
0.43259375,-0.0017083175618784613
0.43265624999999996,-0.0017185625132551466
0.43271875000000004,-0.0017277309548604097
0.43278125,-0.0017349731600707352
0.43284374999999997,-0.0017395839866829327
0.43290625,-0.0017411764899236959
0.43296875,-0.0017397188935033767
0.43303125,-0.0017353417562173679
0.43309375,-0.0017286550837874864
0.43315625,-0.0017203452340085051
0.43321875,-0.0017113618691639368
0.43328125,-0.0017026882482247818
0.43334375,-0.001695287636088616
0.43340625,-0.0016899880547014412
0.43346874999999996,-0.0016874341591451847
0.43353125000000003,-0.0016879290739663377
0.43359375,-0.001691517758400915
0.43365624999999997,-0.0016978711089019466
0.43371875,-0.0017064423797875233
0.43378125,-0.0017163863706953011
0.43384375,-0.0017267615676073572
0.43390625,-0.0017365885746822365
0.43396875,-0.0017449264790924818
0.43403125,-0.0017509645695306178
0.43409375,-0.0017541937070857522
0.43415625,-0.0017543495055072633
0.43421875,-0.0017514431961032362
0.43428125,-0.0017458858711116784
0.43434375000000003,-0.0017382980623849506
0.43440625,-0.0017295375939676214
0.43446874999999996,-0.0017205502884182766
0.43453125000000004,-0.0017123599874816486
0.43459375,-0.0017058398821149234
0.43465624999999997,-0.0017017527646594477
0.43471875,-0.0016918180960602408
0.43478125,-0.0017025019793229235
0.43484375,-0.0017074132780248719
0.43490625,-0.0017148691290390788
0.43496875,-0.001724145495187332
0.43503125,-0.0017344142950079314
0.43509375,-0.0017446325917266012
0.43515625,-0.00175385541568375
0.43521875,-0.0017611864566042246
0.43528125,-0.001765995736222714
0.43534375000000003,-0.0017677963761023874
0.43540625,-0.0017664946742059484
0.43546874999999996,-0.0017623040925019012
0.43553125000000004,-0.0017557230276633723
0.43559375,-0.0017474687577352724
0.43565624999999997,-0.001738491001670145
0.43571875,-0.0017297222282216806
0.43578125,-0.0017221904244285047
0.43584375,-0.0017167081894994135
0.43590625,-0.0017138860987381543
0.43596875,-0.001714109592757862
0.43603125,-0.0017174505006979368
0.43609375,-0.0017235767192902152
0.43615625,-0.0017319727971612242
0.43621875,-0.001741799625392372
0.43628125,-0.0017521730151499465
0.43634375000000003,-0.001762051219042049
0.43640625,-0.0017705144445843701
0.43646874999999996,-0.0017767569811192457
0.43653125000000004,-0.0017802402181998217
0.43659375,-0.0017806342796339303
0.43665624999999997,-0.0017779675100479952
0.43671875000000004,-0.001772624891286441
0.43678125,-0.0017651822112203508
0.43684375,-0.0017564815338542566
0.43690625,-0.0017474738741170975
0.43696875,-0.0017391644773242232
0.43703125,-0.0017324491097439887
0.43709375,-0.0017281132308898106
0.43715625,-0.0017178793218133176
0.43721875,-0.001728280264540194
0.43728125,-0.001732903811942868
0.43734375000000003,-0.001740109995701386
0.43740625,-0.0017492563533212796
0.43746874999999996,-0.0017594444129249848
0.43753125000000004,-0.0017696850781449974
0.43759375,-0.001779038608931277
0.43765624999999997,-0.0017865967787527443
0.43771875,-0.0017916813556497768
0.43778125,-0.0017937684969093204
0.43784375,-0.0017928256032458054
0.43790625,-0.0017888795650522066
0.43796875,-0.0017825103901937603
0.43803125,-0.001774430236442165
0.43809375,-0.0017654627067261106
0.43815625,-0.0017566440024620739
0.43821875,-0.0017489296290091882
0.43828125,-0.00174315797282118
0.43834375000000003,-0.0017399906495812745
0.43840625,-0.0017311292029481562
0.43846874999999996,-0.0017428605300870426
0.43853125000000004,-0.0017486943774720626
0.43859375,-0.0017568634819229295
0.43865624999999997,-0.001766509569217256
0.43871875,-0.0017768422330909847
0.43878125,-0.0017868483164470914
0.43884375,-0.0017954806059956654
0.43890625,-0.0018020515145163105
0.43896875,-0.0018058241828968757
0.43903125,-0.0018065492695926583
0.43909375,-0.0018042438749456685
0.43915625,-0.0017991793027401434
0.43921875,-0.0017919305456318493
0.43928125,-0.0017833162526746937
0.43934375000000003,-0.0017743129866209656
0.43940625,-0.0017658079292262457
0.43946874999999996,-0.0017588548861450365
0.43953125000000004,-0.0017541063386612987
0.43959375,-0.0017434517974021513
0.43965624999999997,-0.0017533949008814442
0.43971875,-0.0017576417626433138
0.43978125,-0.001764482777634191
0.43984375,-0.0017733983316553792
0.43990625,-0.001783486373647107
0.43996875,-0.0017937392592611498
0.44003125,-0.0018032313391874236
0.44009375,-0.0018110220191907209
0.44015625,-0.001816379379095824
0.44021875,-0.001818945613401124
0.44028125,-0.0018183235672337844
0.44034375000000003,-0.001814726806593156
0.44040625,-0.0018086262568615952
0.44046874999999996,-0.0018006742328790654
0.44053125000000004,-0.0017917566884680589
0.44059375,-0.0017828047693707189
0.44065624999999997,-0.0017748807785162024
0.44071875,-0.001768681387968138
0.44078125,-0.0017651267860503417
0.44084375,-0.0017557523864711322
0.44090625,-0.0017669969168911115
0.44096875,-0.0017723523783471362
0.44103125,-0.001780143128744055
0.44109375,-0.0017896384374409408
0.44115625,-0.0017998912556070681
0.44121875,-0.0018098616767033213
0.44128125,-0.0018187558666570777
0.44134375000000003,-0.0018256426786233265
0.44140625,-0.001829806515957197
0.44146874999999997,-0.001830986527182582
0.44153125000000004,-0.001829094375928625
0.44159375,-0.0018243996372279345
0.44165625,-0.0018174009223384802
0.44171875,-0.0018089163286531817
0.44178125,-0.0017998222937481642
0.44184375,-0.0017911222646730118
0.44190625,-0.0017838171561310456
0.44196875,-0.0017786813400828827
0.44203125,-0.0017762447118633146
0.44209375,-0.001776906159300845
0.44215625000000003,-0.0017805896609897204
0.44221875,-0.0017870327884827591
0.44228125,-0.0017956110517423907
0.44234375000000004,-0.0018054718445898246
0.44240625,-0.0018157228673782513
0.44246874999999997,-0.0018253739804213118
0.44253125000000004,-0.001833481112844107
0.44259375,-0.0018392691121952506
0.44265625,-0.001842245865544448
0.44271875000000005,-0.0018421419143615642
0.44278125,-0.0018390166004842654
0.44284375,-0.0018332802563706813
0.44290625,-0.0018255485276983258
0.44296875,-0.001816673026421363
0.44303125,-0.0018076216722637053
0.44309375,-0.0017993804009033415
0.44315625000000003,-0.00179282430264055
0.44321875,-0.001788729340795256
0.44328125,-0.0017787497073062097
0.44334375000000004,-0.0017893705336701204
0.44340625,-0.0017942195439331204
0.44346874999999997,-0.001801580068070796
0.44353125000000004,-0.0018107383974041297
0.44359375,-0.001820850195080749
0.44365625,-0.0018309592871619262
0.44371875,-0.0018400492847778852
0.44378125,-0.0018472810611113027
0.44384375,-0.001851953972606013
0.44390625,-0.001853686359504128
0.44396875,-0.0018522950948131264
0.44403125,-0.0018480590487188128
0.44409375,-0.0018413623429037532
0.44415625000000003,-0.0018330821775184997
0.44421875,-0.001823973262598845
0.44428125,-0.001815124663025136
0.44434375000000004,-0.0018074345630800237
0.44440625,-0.0018017496028524954
0.44446874999999997,-0.001798694764406153
0.44453125000000004,-0.001789950155432457
0.44459375,-0.001801765950663975
0.44465625,-0.001807646686082895
0.44471875,-0.001815776458911511
0.44478125,-0.0018254324427146862
0.44484375,-0.0018356238788253543
0.44490625,-0.0018454231669490506
0.44496875,-0.0018538402600150466
0.44503125,-0.0018601079322825773
0.44509375,-0.0018636172267385287
0.44515625000000003,-0.0018641063155873105
0.44521875,-0.0018615388234333938
0.44528125,-0.001856264698665018
0.44534375000000004,-0.001848821253393862
0.44540625,-0.0018400654735128003
0.44546874999999997,-0.0018309330013456665
0.44553125000000005,-0.0018223865019863228
0.44559375,-0.0018153890443798337
0.44565625,-0.0018106823656040827
0.44571875,-0.001800024424162397
0.44578125,-0.0018099682688189206
0.44584375,-0.0018141583928910215
0.44590625,-0.001821007943760028
0.44596875,-0.001829795626696426
0.44603125,-0.0018397539111279088
0.44609375,-0.001849905409819677
0.44615625000000003,-0.0018592481003488898
0.44621875,-0.0018668813765067085
0.44628125,-0.0018721271672548778
0.44634375000000004,-0.0018744819099707904
0.44640625,-0.0018737546225894436
0.44646874999999997,-0.0018700511635807784
0.44653125000000005,-0.0018638457258234112
0.44659375,-0.001855808150791359
0.44665625,-0.0018467897687358334
0.44671875000000005,-0.0018377658362793148
0.44678125,-0.001829701115458937
0.44684375,-0.0018234915620506942
0.44690625,-0.001819783143609574
0.44696875,-0.0018102727213408915
0.44703125,-0.001821384848647578
0.44709375,-0.0018266329688284844
0.44715625000000003,-0.0018342962528914153
0.44721875,-0.0018436292794070108
0.44728125,-0.0018537629223097513
0.44734375000000004,-0.0018636664841133119
0.44740625,-0.0018724753495190233
0.44746874999999997,-0.001879278092528358
0.44753125000000005,-0.0018834443241027288
0.44759375,-0.0018845796842440476
0.44765625,-0.0018827044583840727
0.44771875,-0.0018779817847954239
0.44778125,-0.0018709539945269416
0.44784375,-0.001862421223019703
0.44790625,-0.0018532635834571237
0.44796875,-0.001844517057349726
0.44803125,-0.00183698673483762
0.44809375,-0.0018316763977312134
0.44815625000000003,-0.001829015591076344
0.44821875,-0.0018206882015316117
0.44828125,-0.0018328999722555805
0.44834375000000004,-0.0018390980307395333
0.44840625,-0.0018474239015255772
0.44846874999999997,-0.0018571635156402339
0.44853125000000005,-0.0018673235309784042
0.44859375,-0.0018769032463997817
0.44865625,-0.0018850401593980617
0.44871875,-0.0018908444613902342
0.44878125,-0.0018939743015229105
0.44884375,-0.0018939456799234727
0.44890625,-0.0018909650911451137
0.44896875,-0.0018852514283413946
0.44903125,-0.0018775628633121086
0.44909375,-0.001868661603529595
0.44915625000000003,-0.0018595282158452783
0.44921875,-0.0018510853323221166
0.44928125,-0.0018442776293348812
0.44934375000000004,-0.0018398329029489513
0.44940625,-0.0018295210365061737
0.44946875,-0.0018398261074649702
0.44953125000000005,-0.0018442636465574452
0.44959375,-0.001851348568457839
0.44965625,-0.0018602529832147247
0.44971875,-0.0018701454414565138
0.44978125,-0.0018802366964299766
0.44984375,-0.0018893530399126113
0.44990625,-0.0018966969129312963
0.44996875000000003,-0.0019015314002116673
0.45003125,-0.0019034735170744277
0.45009375,-0.0019023705124066592
0.45015625000000004,-0.0018981925608129932
0.45021875,-0.001891705372930104
0.45028125,-0.0018834650168943964
0.45034375000000004,-0.0018743106587843644
0.45040625,-0.001865274822376764
0.45046875,-0.0018573021790176808
0.45053125000000005,-0.0018512599845377647
0.45059375,-0.0018477658200216074
0.45065625,-0.0018385499594832655
0.45071875,-0.0018499407999204714
0.45078125,-0.001855328194874134
0.45084375,-0.0018631501056513566
0.45090625,-0.0018725434461472762
0.45096875000000003,-0.0018825523008331457
0.45103125,-0.0018923747543867428
0.45109375,-0.001900868599319483
0.45115625000000004,-0.001907371340058972
0.45121875,-0.0019111781603965289
0.45128125,-0.0019119896016977639
0.45134375000000004,-0.0019097838532383254
0.45140625,-0.0019047432659170735
0.45146875,-0.0018974687679928562
0.45153125000000005,-0.0018887852131979424
0.45159375,-0.0018795699883470338
0.45165625,-0.0018707679212261186
0.45171875,-0.0018633755574981592
0.45178125,-0.0018581518560490673
0.45184375,-0.0018469089693089469
0.45190625,-0.00185623236499885
0.45196875000000003,-0.001859888566709933
0.45203125,-0.0018661963014275362
0.45209375,-0.0018746071415914473
0.45215625000000004,-0.0018843312787976407
0.45221875,-0.0018943873939644695
0.45228125,-0.001903826860495443
0.45234375000000004,-0.001911682984296982
0.45240625,-0.001917266164171226
0.45246875,-0.001920023833462542
0.45253125000000005,-0.0019197190841701017
0.45259375,-0.0019164312596871638
0.45265625,-0.0019105559679435877
0.45271875000000006,-0.0019026470961139921
0.45278125,-0.0018936446570730209
0.45284375,-0.0018844132119524917
0.45290625,-0.0018760302374094262
0.45296875000000003,-0.0018692833970733458
0.45303125,-0.0018649159841372387
0.45309375,-0.0018547077316835858
0.45315625000000004,-0.0018651014456235598
0.45321875,-0.0018696841032700973
0.45328125,-0.0018767776236040395
0.45334375000000005,-0.0018857284498899618
0.45340625,-0.0018956092198496519
0.45346875,-0.0019055187486994238
0.45353125000000005,-0.0019144727282854115
0.45359375,-0.0019216234958329137
0.45365625,-0.0019262381709744397
0.45371875,-0.0019279129080002205
0.45378125,-0.001926538325841158
0.45384375,-0.001922253877408256
0.45390625,-0.0019155831005700022
0.45396875000000003,-0.0019071857011157337
0.45403125,-0.0018979445279455887
0.45409375,-0.0018888838612991649
0.45415625000000004,-0.001880917415573835
0.45421875,-0.0018749270142492114
0.45428125,-0.0018714624409959801
0.45434375000000005,-0.0018622957211077706
0.45440625,-0.0018736676635006944
0.45446875,-0.001879131064219483
0.45453125000000005,-0.0018868997399522913
0.45459375,-0.0018962697411350898
0.45465625,-0.0019062455397652264
0.45471875,-0.0019159314296375504
0.45478125,-0.0019243284871605926
0.45484375,-0.0019306515571570482
0.45490625,-0.0019342885329976384
0.45496875000000003,-0.0019349240430178993
0.45503125,-0.0019325030427110867
0.45509375,-0.0019273213636343545
0.45515625000000004,-0.0019199661307717705
0.45521875,-0.0019111596494530356
0.45528125,-0.0019018683925313279
0.45534375000000005,-0.0018930329017083497
0.45540625,-0.0018856268864280157
0.45546875,-0.001880388109175471
0.45553125000000005,-0.0018691735276873955
0.45559375,-0.0018784861031370392
0.45565625,-0.0018820889187714934
0.45571875,-0.0018883649808432434
0.45578125,-0.0018967501375164592
0.45584375,-0.0019063965769937422
0.45590625,-0.0019163537956110588
0.45596875000000003,-0.0019256865039239054
0.45603125,-0.0019334709189896687
0.45609375,-0.0019389041259611078
0.45615625000000004,-0.001941578811274075
0.45621875,-0.0019411392080831563
0.45628125,-0.0019377867559132109
0.45634375000000005,-0.0019317861116640647
0.45640625,-0.0019238340005183624
0.45646875,-0.001914742104734822
0.45653125000000006,-0.0019055029177801885
0.45659375,-0.0018970101835232844
0.45665625,-0.001890233963722246
0.45671875000000006,-0.0018858101751030865
0.45678125,-0.0018755504923273908
0.45684375,-0.0018858698959897668
0.45690625,-0.0018904039973675207
0.45696875000000003,-0.0018974147456053136
0.45703125,-0.0019062739069627271
0.45709375,-0.0019161189675747162
0.45715625000000004,-0.0019259461173239192
0.45721875,-0.0019348498126526073
0.45728125000000003,-0.0019419114000863852
0.45734375000000005,-0.0019464954975132731
0.45740625,-0.0019481461800798378
0.45746875,-0.0019467210047111674
0.45753125000000006,-0.0019424284627916968
0.45759375,-0.0019356967833756775
0.45765625,-0.0019272487408896893
0.45771875,-0.0019180013292347392
0.45778125000000003,-0.0019088662678926754
0.45784375,-0.001900838514460379
0.45790625,-0.001894711342117994
0.45796875000000004,-0.001891193669373764
0.45803125,-0.001881911111797821
0.45809375,-0.0018931901814212837
0.45815625000000004,-0.0018985142315423587
0.45821875,-0.0019061779269697599
0.45828125000000003,-0.0019154494282901044
0.45834375000000005,-0.0019253270686829874
0.45840625,-0.0019349621436672085
0.45846875,-0.0019433168953048308
0.45853125000000006,-0.001949645446527426
0.45859375,-0.0019532884204526008
0.45865625,-0.001953975628962615
0.45871875,-0.0019515583626235344
0.45878125000000003,-0.001946393593652715
0.45884375,-0.0019390143302795357
0.45890625,-0.0019302005652720236
0.45896875000000004,-0.0019208284627108899
0.45903125,-0.0019119291387152404
0.45909375,-0.001904425161771195
0.45915625000000004,-0.0018990233641758558
0.45921875,-0.0018876728428473127
0.45928125000000003,-0.0018879882922387264
0.45934375000000005,-0.0019001790528382356
0.45940625,-0.0019062856929278615
0.45946875,-0.0019145248263130327
0.45953125000000006,-0.001924091059053723
0.45959375,-0.0019339704543173478
0.45965625,-0.0019432763946710813
0.45971875,-0.0019510642593559419
0.45978125000000003,-0.0019565779789913404
0.45984375,-0.001959284549623616
0.45990625,-0.001958913104906035
0.45996875000000004,-0.0019556191784849686
0.46003125,-0.0019496092571459345
0.46009375,-0.0019416899033873267
0.46015625000000004,-0.001932538470526289
0.46021875,-0.0019232239236466747
0.46028125,-0.0019146289699761287
0.46034375000000005,-0.0019076523336532675
0.46040625,-0.0019029900320110399
0.46046875,-0.0018925010427724709
0.46053125000000006,-0.0019026456953818993
0.46059375,-0.0019068059198047438
0.46065625,-0.0019136538560333566
0.46071875,-0.001922366004676851
0.46078125000000003,-0.0019320812864059428
0.46084375,-0.0019418939077931394
0.46090625,-0.0019507919254176317
0.46096875000000004,-0.001957896276939708
0.46103125,-0.001962556783991168
0.46109375,-0.001964327373109906
0.46115625000000005,-0.0019630018477615613
0.46121875,-0.0019588059343278313
0.46128125,-0.0019521651897061315
0.46134375000000005,-0.001943716706362883
0.46140625,-0.001934395540572821
0.46146875,-0.0019251284988907602
0.46153125,-0.0019169477660204298
0.46159375,-0.0019105945878973574
0.46165625,-0.001906801979107503
0.46171875,-0.0018972060604302426
0.46178125000000003,-0.0019081426483185254
0.46184375,-0.0019132609801361528
0.46190625,-0.001920746172417137
0.46196875000000004,-0.0019297735912678776
0.46203125,-0.0019396001628440435
0.46209374999999997,-0.0019491950712845832
0.46215625000000005,-0.001957597628050693
0.46221875,-0.001964024211807358
0.46228125,-0.001967868635433939
0.46234375000000005,-0.0019686245757142146
0.46240625,-0.001966381868396705
0.46246875,-0.0019613345067538354
0.46253125,-0.001954087507213584
0.46259375,-0.0019452520532128453
0.46265625,-0.0019358109837217322
0.46271875,-0.0019267564773927243
0.46278125000000003,-0.001919037614625127
0.46284375,-0.0019133676232100938
0.46290624999999996,-0.0019016238206516906
0.46296875000000004,-0.0019016695025607516
0.46303125,-0.0019135157146805415
0.46309374999999997,-0.0019193431173590847
0.46315625000000005,-0.001927298945968034
0.46321875,-0.0019366766179725534
0.46328125,-0.001946495369399004
0.46334375,-0.0019557751177984445
0.46340625,-0.0019636500972507326
0.46346875,-0.0019693298020836136
0.46353125,-0.001972237785154471
0.46359375,-0.0019721360266847926
0.46365625,-0.001969011645939274
0.46371875,-0.001963220191047617
0.46378125000000003,-0.00195534618764983
0.46384375,-0.0019462476200358542
0.46390624999999996,-0.001936805702019144
0.46396875000000004,-0.0019280068841216746
0.46403125,-0.0019207492429917927
0.46409374999999997,-0.0019157981500370347
0.46415625,-0.0019049380144879613
0.46421875,-0.0019146137640598526
0.46428125,-0.0019185136231516658
0.46434375,-0.001925012632200282
0.46440625,-0.0019334569237193927
0.46446875,-0.0019430426234902168
0.46453125,-0.0019527772142582875
0.46459375,-0.001961729191139912
0.46465625,-0.0019690069973837612
0.46471874999999996,-0.0019739028661207372
0.46478125000000003,-0.001975919942755741
0.46484375,-0.0019749037360238253
0.46490624999999997,-0.0019709282149609417
0.46496875,-0.0019644578756794415
0.46503125,-0.0019561320500279394
0.46509375,-0.001946823370848512
0.46515625,-0.0019374326148891285
0.46521875,-0.0019289963718956554
0.46528125,-0.0019223028872019238
0.46534375,-0.001918119895790965
0.46540625,-0.0019080818281888845
0.46546875,-0.0019186117739430908
0.46553124999999995,-0.0019232914414020197
0.46559375000000003,-0.0019304071033283132
0.46565625,-0.0019392596040316637
0.46571874999999996,-0.001948954540793732
0.46578125000000004,-0.0019585575578551714
0.46584375,-0.001967090908504089
0.46590624999999997,-0.0019737223821323716
0.46596875,-0.0019778361399596933
0.46603125,-0.0019789865833253484
0.46609375,-0.0019770614115192237
0.46615625,-0.0019723028452437036
0.46621875,-0.0019652214462654166
0.46628125,-0.0019564946369011738
0.46634374999999995,-0.001947031297857088
0.46640625,-0.0019378175723069047
0.46646875,-0.0019297957781774372
0.46653124999999995,-0.0019237387761498886
0.46659375000000003,-0.0019203077531103063
0.46665625,-0.0019111196006570547
0.46671874999999996,-0.0019224832682929321
0.46678125,-0.0019279004193188676
0.46684375,-0.0019355571853706122
0.46690624999999997,-0.001944730027343522
0.46696875,-0.0019544690744877774
0.46703125,-0.0019638519340597904
0.46709375,-0.0019719425026878956
0.46715625,-0.0019778916716885683
0.46721875,-0.0019811581342112777
0.46728125,-0.0019814188431573343
0.46734374999999995,-0.001978655555580737
0.46740625,-0.0019731937730732008
0.46746875,-0.0019655237294045544
0.46753124999999995,-0.0019564774021573472
0.46759375,-0.0019469695783997584
0.46765625,-0.0019379949550397818
0.46771874999999996,-0.0019304031561859503
0.46778125,-0.0019250674450232708
0.46784375,-0.0019136433892297244
0.46790624999999997,-0.0019140819076922388
0.46796875,-0.0019262333308174284
0.46803125,-0.0019323024762293306
0.46809375,-0.0019404506212171019
0.46815624999999994,-0.0019498697509482549
0.46821875,-0.00195957259484604
0.46828125,-0.001968664945864562
0.46834374999999995,-0.0019761806687349295
0.46840625,-0.0019814429584124604
0.46846875,-0.0019839083424239706
0.46853124999999995,-0.0019833273752373343
0.46859375,-0.001979736118392819
0.46865625,-0.001973559169957062
0.46871874999999996,-0.0019654203764541064
0.46878125,-0.0019561928505251527
0.46884375,-0.0019466904715859656
0.46890624999999997,-0.0019379624379322336
0.46896875,-0.0019309133943305745
0.46903125,-0.0019262358933889862
0.46909375,-0.0019156746189988583
0.46915624999999994,-0.001925658711967454
0.46921875,-0.0019297763604352036
0.46928125,-0.0019365033391507414
0.46934374999999995,-0.0019449806297859168
0.46940624999999997,-0.001954569288925803
0.46946875,-0.0019641731848793476
0.46953124999999996,-0.0019728920945712505
0.46959375,-0.001979935615548503
0.46965625,-0.0019843868204188625
0.46971874999999996,-0.001986035065313488
0.46978125,-0.001984515490087671
0.46984375,-0.001980304540972644
0.46990624999999997,-0.0019734168785749337
0.46996874999999994,-0.001964860112614146
0.47003125,-0.0019554788635912854
0.47009375000000003,-0.0019460982096878021
0.47015625000000005,-0.001937715151290459
0.47021875,-0.0019311762043484754
0.47028125,-0.0019272035777968266
0.47034375000000006,-0.0019174947988146868
0.47040625,-0.0019281808769425202
0.47046875,-0.0019330423538223424
0.47053125000000007,-0.0019403412251124685
0.47059375000000003,-0.0019492895767099366
0.47065625,-0.0019588371139037594
0.47071875,-0.0019683237423165495
0.47078125000000004,-0.00197668680878664
0.47084375,-0.0019830585635307804
0.47090625,-0.001986717275626229
0.47096875000000005,-0.0019875277119777435
0.47103125,-0.0019852882339081654
0.47109375000000003,-0.0019802421900773637
0.47115625000000005,-0.0019728625570002503
0.47121875,-0.0019639481603029516
0.47128125,-0.001954508890648403
0.47134375000000006,-0.0019453023299216
0.47140625,-0.001937287060293419
0.47146875,-0.0019313644545152359
0.47153125,-0.0019194145546288371
0.47159375000000003,-0.001919173550552128
0.47165625,-0.0019307084584947176
0.47171875,-0.0019362528972112908
0.47178125000000004,-0.001944014835972424
0.47184375,-0.0019532236142549633
0.47190625,-0.00196282091687381
0.47196875000000005,-0.00197209758029266
0.47203125,-0.0019799436860533787
0.47209375,-0.0019856691745826216
0.47215625000000006,-0.0019886546232869146
0.47221875,-0.0019885562851420097
0.47228125,-0.0019855309901782026
0.47234375000000006,-0.0019798112668625092
0.47240625,-0.001971918208375334
0.47246875,-0.001962787236446016
0.47253125,-0.0019532500733521266
0.47259375000000003,-0.0019442440727891197
0.47265625,-0.0019367438352320687
0.47271875,-0.0019314741394640123
0.47278125000000004,-0.0019201980780291505
0.47284375,-0.001929496261158542
0.47290625,-0.0019330601521646285
0.47296875000000005,-0.0019392014140299785
0.47303125,-0.0019473833877913377
0.47309375,-0.001956799172516295
0.47315625000000006,-0.0019664186400386655
0.47321875,-0.001975355337676385
0.47328125,-0.001982695678045071
0.47334375,-0.001987723667058572
0.47340625000000003,-0.0019899139522193132
0.47346875,-0.001989068451383774
0.47353125,-0.0019853001093227476
0.47359375000000004,-0.0019789358634753618
0.47365625,-0.001970644685187338
0.47371875,-0.001961273163606017
0.47378125000000004,-0.001951753178119714
0.47384375,-0.0019430574120569422
0.47390625,-0.0019360360332264237
0.47396875000000005,-0.0019314245324797419
0.47403125,-0.00192093228923719
0.47409375,-0.0019310005115391743
0.47415625,-0.0019352381539411295
0.47421875,-0.00194197154654617
0.47428125,-0.0019505363192456604
0.47434375,-0.001960064947760083
0.47440625000000003,-0.0019695831540290434
0.47446875,-0.001978188832462237
0.47453125,-0.001984989545331557
0.47459375000000004,-0.00198932435242348
0.47465625,-0.0019907261113051855
0.47471874999999997,-0.0019891253252999827
0.47478125000000004,-0.001984614889151498
0.47484375,-0.001977681034351947
0.47490625,-0.001969017681645424
0.47496875,-0.001959527078388812
0.47503125,-0.0019501150866920863
0.47509375,-0.0019417291478641685
0.47515625,-0.0019352632432939332
0.47521875,-0.001931324914383914
0.47528125,-0.0019216103073547153
0.47534375,-0.0019324159906226046
0.47540625000000003,-0.0019373156531582308
0.47546875,-0.0019445755499060413
0.47553124999999996,-0.0019534458867023208
0.47559375000000004,-0.001963062059072103
0.47565625,-0.0019724294089001337
0.47571874999999997,-0.0019806394472751745
0.47578125000000004,-0.0019868709010919666
0.47584375,-0.0019904811554605217
0.47590625,-0.001991150499649069
0.47596875,-0.001988743615645411
0.47603125,-0.0019835779980067747
0.47609375,-0.0019761272891512666
0.47615625,-0.0019671670278598244
0.47621875,-0.0019575735713764295
0.47628125,-0.001948336511229845
0.47634374999999995,-0.0019403539547267895
0.47640625000000003,-0.0019344569457024757
0.47646875,-0.0019224606182685067
0.47653124999999996,-0.001922255694281172
0.47659375000000004,-0.0019337711776298283
0.47665625,-0.0019393270247208272
0.47671874999999997,-0.0019470457096560506
0.47678125,-0.0019561676421687504
0.47684375,-0.001965800456849437
0.47690625,-0.001974971958088191
0.47696875,-0.001982750593461327
0.47703125,-0.001988371615962707
0.47709375,-0.0019912700362833824
0.47715625,-0.001991158160189313
0.47721875,-0.0019880268934611423
0.47728125,-0.0019822329883364687
0.47734374999999996,-0.0019743418828342962
0.47740625000000003,-0.001965115071113438
0.47746875,-0.0019555182423532103
0.47753124999999996,-0.0019465012104760704
0.47759375,-0.001938964093452622
0.47765625,-0.0019336518125045998
0.47771874999999997,-0.001922403127024408
0.47778125,-0.001922888044705695
0.47784375,-0.001935109326640913
0.47790625,-0.0019412607316526553
0.47796875,-0.001949402817148213
0.47803125,-0.0019587453462117377
0.47809375,-0.0019683523022505714
0.47815624999999995,-0.001977217987941607
0.47821875,-0.001984521823802529
0.47828125,-0.0019895209522872645
0.47834374999999996,-0.001991713450228527
0.47840625000000003,-0.001990791962951252
0.47846875,-0.0019869944534807865
0.47853124999999996,-0.001980606087533636
0.47859375,-0.001972293165553321
0.47865625,-0.001962893554547797
0.47871874999999997,-0.0019532876270010394
0.47878125,-0.0019445893871986586
0.47884375,-0.00193745468825951
0.47890625,-0.0019328466913156594
0.47896875,-0.001922339718586144
0.47903125,-0.0019322231607940277
0.47909375,-0.0019365142131593377
0.47915624999999995,-0.0019431440065866001
0.47921875,-0.0019516187137771923
0.47928125,-0.001961101574214613
0.47934374999999996,-0.001970645197725225
0.47940625,-0.001979210616454001
0.47946875,-0.001985956268646484
0.47953124999999996,-0.0019902698920358647
0.47959375,-0.001991700907164759
0.47965625,-0.001990095115385955
0.47971874999999997,-0.0019856184544400843
0.47978125,-0.0019787460315117966
0.47984375,-0.0019700570871755974
0.47990625,-0.001960454708434492
0.47996874999999994,-0.0019510594407574772
0.48003125,-0.0019425790771652462
0.48009375,-0.0019360242962313257
0.48015624999999995,-0.0019320409868341243
0.48021874999999997,-0.0019223008156643712
0.48028125,-0.0019328960019817515
0.48034374999999996,-0.0019376646454941499
0.48040625,-0.0019448950261170689
0.48046875,-0.001953693706652729
0.48053124999999997,-0.0019632611514667497
0.48059375,-0.0019726477937794876
0.48065625,-0.001980811046223052
0.48071875,-0.0019870391762317544
0.48078125,-0.001990754803487177
0.48084375,-0.001991464014260716
0.48090625,-0.001989191463163717
0.48096874999999994,-0.0019839809842707654
0.48103125,-0.0019766297420936094
0.48109375,-0.0019676297214736432
0.48115624999999995,-0.001958044333875704
0.48121875,-0.001948711189312502
0.48128125,-0.0019406924618658172
0.48134374999999996,-0.001934692962082818
0.48140625,-0.0019225330837283616
0.48146875,-0.0019221294497381303
0.48153124999999997,-0.0019335712783343922
0.48159375,-0.001939030199964789
0.48165625,-0.001946659701829348
0.48171875,-0.001955697850151615
0.48178124999999994,-0.00196532325909346
0.48184375,-0.0019744195046297805
0.48190625,-0.001982277244213508
0.48196874999999995,-0.0019879408010482214
0.48203125,-0.0019909277529693015
0.48209375,-0.001990879576422855
0.48215624999999995,-0.001987883515323592
0.48221875,-0.0019821813800296254
0.48228125,-0.001974286093045667
0.48234374999999996,-0.0019651161389312305
0.48240625,-0.0019554587526005515
0.48246875,-0.0019464019553216
0.48253124999999997,-0.0019387640325955469
0.48259375,-0.0019332684242672898
0.48265625,-0.0019218417016345773
0.48271875,-0.0019222034367301216
0.48278125,-0.0019343003490373267
0.48284375,-0.0019402517993080265
0.48290625,-0.0019482922624975696
0.48296874999999995,-0.0019575483365722388
0.48303125,-0.001967116579341746
0.48309375,-0.001976052648284418
0.48315624999999995,-0.001983430981536083
0.48321875,-0.0019884981335915736
0.48328125,-0.00199080660541065
0.48334374999999996,-0.0019900800138274166
0.48340625,-0.0019863776337232728
0.48346875,-0.0019800786497898917
0.48353124999999997,-0.0019718594605833903
0.48359375,-0.001962477541983719
0.48365625,-0.0019528719110784298
0.48371875,-0.0019440375506231677
0.48378125,-0.0019368195999010795
0.48384375,-0.0019319858273319224
0.48390625,-0.0019212272933335078
0.48396874999999995,-0.0019310046262847186
0.48403125,-0.0019350099605742188
0.48409375,-0.0019415095324007425
0.48415624999999995,-0.0019499060454613443
0.48421875,-0.001959304117639789
0.48428125,-0.001968829825922544
0.48434374999999996,-0.001977452792644406
0.48440625,-0.0019843480178268758
0.48446875,-0.001988847156059542
0.48453124999999997,-0.001990432568768824
0.48459375,-0.0019890390867279006
0.48465625,-0.001984682269801502
0.48471875,-0.0019778624363159733
0.48478125,-0.0019692945444095625
0.48484375,-0.0019597550378763692
0.48490625,-0.001950263346523054
0.48496874999999995,-0.0019416987590371582
0.48503125,-0.0019349947106120924
0.48509375,-0.0019307429231295026
0.48515624999999996,-0.0019206942690267875
0.48521875,-0.0019311804728619486
0.48528125,-0.0019357842983681872
0.48534374999999996,-0.0019427812083243207
0.48540625,-0.0019514814645743422
0.48546875,-0.001960992668401579
0.48553124999999997,-0.0019703844330832554
0.48559375,-0.001978706137122456
0.48565625,-0.0019850953529385804
0.48571875,-0.001988934492305472
0.48578124999999994,-0.001989875297870425
0.48584375,-0.0019877426362772885
0.48590625,-0.0019827770240915185
0.48596874999999995,-0.0019755327825642516
0.48603125,-0.0019666250315593797
0.48609375,-0.001957028054621099
0.48615624999999996,-0.00194766627882563
0.48621875,-0.0019394441015295472
0.48628125,-0.001933259401265583
0.48634374999999996,-0.0019208872190056292
0.48640625,-0.0019202890256420219
0.48646875,-0.0019314540841558897
0.48653124999999997,-0.0019366128827461304
0.48659375,-0.0019440860705182278
0.48665625,-0.001953049210389378
0.48671875,-0.0019626040546209186
0.48678125,-0.0019718268658289254
0.48684375,-0.001979780475535209
0.48690625,-0.0019856530355361612
0.48696874999999995,-0.001988879749209582
0.48703125,-0.00198905742095197
0.48709375,-0.00198629961739738
0.48715624999999996,-0.0019807535237581636
0.48721875,-0.0019730563892802547
0.48728125,-0.0019639225773378996
0.48734374999999996,-0.001954254370261234
0.48740625,-0.0019451256744491274
0.48746875,-0.0019372627313191254
0.48753124999999997,-0.0019316374721937563
0.48759375,-0.0019198858854796719
0.48765625,-0.001919988905848033
0.48771875,-0.0019317965121852104
0.48778125,-0.0019375442811292026
0.48784375,-0.001945424406174262
0.48790625,-0.0019546272604631723
0.48796874999999995,-0.001964157629483619
0.48803125,-0.0019731401983530683
0.48809375,-0.0019806868982580744
0.48815624999999996,-0.0019860408663782414
0.48821875,-0.0019885999724630204
0.48828125,-0.001988124199957364
0.48834374999999997,-0.0019846985036173215
0.48840625,-0.001978615076131292
0.48846875,-0.0019705069717512735
0.48853125,-0.001961201555844186
0.48859375,-0.001951607067788047
0.48865625,-0.0019426218647200094
0.48871875,-0.0019351737311794626
0.48878125,-0.0019300730337157984
0.48884375,-0.0019190542573190306
0.48890625,-0.0019285608717289071
0.48896874999999995,-0.0019322655525353671
0.48903125000000003,-0.0019385725190865094
0.48909375,-0.0019467701849652103
0.48915624999999996,-0.0019560954390864665
0.48921875,-0.0019656460403833856
0.48928125,-0.001974403756607096
0.48934374999999997,-0.001981495086582477
0.48940625,-0.001986273809687751
0.48946875,-0.0019881083830791263
0.48953125,-0.0019868845011400404
0.48959375,-0.0019828912079214583
0.48965625,-0.001976358709656671
0.48971875,-0.001967948709306215
0.48978125,-0.00195844609001556
0.48984375,-0.001948744027090582
0.48990625,-0.001940194681728999
0.48996874999999995,-0.0019331628502244486
0.49003125000000003,-0.0019287155650501986
0.49009375,-0.0019183996320756846
0.49015624999999996,-0.001928527665311916
0.49021875,-0.0019328922924753134
0.49028125,-0.001939587846101834
0.49034374999999997,-0.0019480662657848924
0.49040625,-0.0019576257255735433
0.49046875,-0.001967007705782578
0.49053125,-0.001975557439361883
0.49059375,-0.001982153082982982
0.49065625,-0.0019863748363172923
0.49071875,-0.0019875851601840466
0.49078125,-0.0019857506578454948
0.49084375,-0.0019810384460230215
0.49090625,-0.0019739692338539075
0.49096874999999995,-0.0019653063656617856
0.49103125000000003,-0.0019557100726608836
0.49109375,-0.0019463135524487585
0.49115624999999996,-0.0019378395532266973
0.49121875,-0.0019314129406989289
0.49128125,-0.0019275253241570478
0.49134374999999997,-0.001917820818253077
0.49140625,-0.0019286560496415694
0.49146875,-0.0019335521434715452
0.49153125,-0.0019407841425131134
0.49159375,-0.0019496028348761213
0.49165625,-0.001959197987026151
0.49171875,-0.0019684589434691008
0.49178124999999995,-0.001976625325650176
0.49184375,-0.0019827149793228208
0.49190625,-0.001986246933468813
0.49196874999999995,-0.001986796733614127
0.49203125000000003,-0.0019843484758286095
0.49209375,-0.001979123414284474
0.49215624999999996,-0.0019716713154242435
0.49221875,-0.0019626423611073945
0.49228125,-0.0019530158659897962
0.49234374999999997,-0.0019436924721657062
0.49240625,-0.0019356962997521127
0.49246875,-0.0019298072055875803
0.49253125,-0.001917707993160489
0.49259375,-0.0019174484401232456
0.49265625,-0.0019289276030480251
0.49271875,-0.0019343721259719449
0.49278125,-0.0019420641143329948
0.49284375,-0.0019511417214816557
0.49290625,-0.001960729943874945
0.49296874999999996,-0.001969842077840775
0.49303125000000003,-0.0019775606246740726
0.49309375,-0.0019832039467847645
0.49315624999999996,-0.0019861038468679815
0.49321875,-0.0019860013558261336
0.49328125,-0.001982928512912055
0.49334374999999997,-0.00197714010388432
0.49340625,-0.0019692492573485307
0.49346875,-0.0019600448085286964
0.49353125,-0.0019504274930985874
0.49359375,-0.0019413337557501187
0.49365625,-0.001933688079018156
0.49371875,-0.0019283092743584557
0.49378125,-0.0019169310740921736
0.49384375,-0.0019172860998304259
0.49390625,-0.0019293972071662557
0.49396874999999996,-0.0019354437057825663
0.49403125000000003,-0.0019434537074954628
0.49409375,-0.0019527038191000864
0.49415624999999996,-0.001962283244746177
0.49421875,-0.0019711964346909097
0.49428125,-0.0019785422164113747
0.49434374999999997,-0.0019835982327530144
0.49440625,-0.0019859238559778447
0.49446875,-0.001985150746274811
0.49453125,-0.0019814115766408347
0.49459375,-0.0019751486699150778
0.49465625,-0.0019669007890614765
0.49471875,-0.001957525310471865
0.49478125,-0.0019479141339639044
0.49484375,-0.0019390953931079369
0.49490625,-0.0019319034871148055
0.49496874999999996,-0.001927047269348947
0.49503125000000003,-0.0019163304707592588
0.49509375,-0.0019261052340973223
0.49515624999999996,-0.0019301062672162916
0.49521875,-0.0019365913342875574
0.49528125,-0.00194498660306755
0.49534374999999997,-0.0019544037740370293
0.49540625,-0.0019639267952913653
0.49546875,-0.001972544926962097
0.49553125,-0.001979494606276326
0.49559375,-0.0019839854724337316
0.49565625,-0.0019856267612431283
0.49571875,-0.001984197176824687
0.49578124999999995,-0.0019798949871151494
0.49584375,-0.001973135384246774
0.49590625,-0.001964565310293244
0.49596874999999996,-0.0019550363754108416
0.49603125000000003,-0.0019455864719567645
0.49609375,-0.0019370368653751358
0.49615624999999997,-0.0019302901578021336
0.49621875,-0.0019260238599379115
0.49628125,-0.0019159376723991012
0.49634375,-0.0019264033992404395
0.49640625,-0.0019309965593146544
0.49646875,-0.0019379985327134946
0.49653125,-0.0019466320542474158
0.49659375,-0.001956145112674619
0.49665625,-0.0019655656400938623
0.49671875,-0.001973941941368837
0.49678125,-0.001980379006885573
0.49684375000000003,-0.0019842729964655442
0.49690625,-0.0019852729296304106
0.49696874999999996,-0.0019832415152073804
0.49703125000000004,-0.0019783856539892924
0.49709375,-0.0019711494509272037
0.49715624999999997,-0.0019623157670897937
0.49721875,-0.0019527678531729917
0.49728125,-0.0019433842961129183
0.49734375,-0.0019351563021768325
0.49740625,-0.0019289332781631668
0.49746875,-0.001925209215813961
0.49753125,-0.0019158216886545343
0.49759375,-0.0019269287827468617
0.49765625,-0.001932055577022307
0.49771875,-0.0019395330308982633
0.49778125,-0.001948443561496871
0.49784375000000003,-0.0019580667255923445
0.49790625,-0.0019673336568597835
0.49796874999999996,-0.0019752858454186034
0.49803125000000004,-0.001981326092916111
0.49809375,-0.0019846121063844396
0.49815624999999997,-0.00198491073231033
0.49821875,-0.0019822215332026133
0.49828125,-0.0019768049177780606
0.49834375,-0.001969171754288568
0.49840625,-0.0019601085201028726
0.49846875,-0.0019505608623814619
0.49853125,-0.0019413304695862776
0.49859375,-0.001933487380341617
0.49865625,-0.0019277651194363754
0.49871875,-0.0019159967512572956
0.49878125,-0.0019159403678728482
0.49884375000000003,-0.0019276643984335873
0.49890625,-0.0019333830438223454
0.49896874999999996,-0.0019412208375821915
0.49903125000000004,-0.0019504101654015255
0.49909375,-0.0019600103835809776
0.49915624999999997,-0.0019690182312242094
0.49921875,-0.0019766472260894785
0.49928125,-0.0019821119592326256
0.49934375,-0.0019847995349348974
0.49940625,-0.0019845294166245947
0.49946875,-0.001981304267338113
0.49953125,-0.0019753674194017135
0.49959375,-0.001967345968241385
0.49965625,-0.001957993168420172
0.49971875,-0.0019484341433588168
0.49978125,-0.0019395309102246683
0.49984375000000003,-0.001932049815623213
0.49990625,-0.001926761665344806
0.49996874999999996,-0.0019156307959005275
0.5000312499999999,-0.0019162265215025287
0.50009375,-0.0019288559760915203
0.5001562500000001,-0.0019348857954438053
0.5002187499999999,-0.0019430431255694908
0.50028125,-0.001952445802287088
0.5003437500000001,-0.0019619477718619063
0.5004062499999999,-0.0019708058419115188
0.50046875,-0.0019779865200295135
0.50053125,-0.001982971681589514
0.50059375,-0.0019849806722310875
0.50065625,-0.0019840882338822002
0.50071875,-0.0019802173762810266
0.50078125,-0.001973697268886354
0.50084375,-0.001965397531236243
0.50090625,-0.0019559098683708045
0.50096875,-0.0019464102353806897
0.50103125,-0.0019377377347808145
0.50109375,-0.0019306760440718218
0.50115625,-0.0019260916897025915
0.50121875,-0.0019156782297543862
0.50128125,-0.001925631842884648
0.50134375,-0.0019298278719219047
0.50140625,-0.0019365667074402598
0.50146875,-0.0019450598819312631
0.50153125,-0.0019545442932288673
0.5015937500000001,-0.0019641005137725
0.5016562499999999,-0.0019725838124161205
0.50171875,-0.001979403044894884
0.5017812500000001,-0.001983718308502233
0.5018437499999999,-0.0019851768780402568
0.50190625,-0.0019835263108384862
0.5019687500000001,-0.0019790262231876576
0.5020312499999999,-0.0019721517295197347
0.50209375,-0.00196351594400436
0.5021562500000001,-0.001954031596322202
0.5022187499999999,-0.001944539330625203
0.50228125,-0.0019361089069066667
0.5023437500000001,-0.0019295849727481162
0.5024062499999999,-0.001925603406661494
0.50246875,-0.00191567497867004
0.50253125,-0.0019264865095169614
0.50259375,-0.0019312916401216101
0.50265625,-0.0019384190731842194
0.50271875,-0.001947196943344269
0.50278125,-0.0019567780574703056
0.50284375,-0.0019661920435562613
0.50290625,-0.0019744498657488854
0.50296875,-0.0019807461574625276
0.50303125,-0.0019844431619906316
0.50309375,-0.001985207754267679
0.50315625,-0.001982993710383081
0.50321875,-0.00197796800972546
0.50328125,-0.0019705972848871114
0.50334375,-0.0019616444910762545
0.50340625,-0.001952096681442951
0.5034687499999999,-0.0019428567642424815
0.50353125,-0.0019347845408479308
0.5035937500000001,-0.0019287339603491632
0.5036562499999999,-0.00191654851352005
0.50371875,-0.0019161066305332652
0.5037812500000001,-0.0019275031371630419
0.5038437499999999,-0.0019328725144424491
0.50390625,-0.0019404410271081363
0.5039687500000001,-0.0019494774866471512
0.5040312499999999,-0.00195912848020062
0.50409375,-0.0019683219604387583
0.5041562500000001,-0.001976238184465323
0.5042187499999999,-0.0019820316939237193
0.50428125,-0.0019851383925616334
0.5043437500000001,-0.0019852642430402967
0.50440625,-0.0019824349794903273
0.50446875,-0.001976827684158501
0.50453125,-0.001969068788224247
0.50459375,-0.0019599083522396366
0.50465625,-0.001950359680963569
0.50471875,-0.0019412647347192419
0.50478125,-0.0019335642911946643
0.50484375,-0.0019280647412397295
0.50490625,-0.0019164962119580797
0.50496875,-0.0019167860035872175
0.50503125,-0.0019287490860466355
0.50509375,-0.0019346513744804006
0.50515625,-0.001942637242666731
0.50521875,-0.0019519133478659162
0.50528125,-0.001961526546520438
0.50534375,-0.0019705290678526596
0.5054062500000001,-0.0019780380951060494
0.50546875,-0.0019833135703146293
0.50553125,-0.0019858048712047133
0.5055937500000001,-0.0019852562299566973
0.5056562499999999,-0.001981784401579305
0.50571875,-0.0019756655033696738
0.5057812500000001,-0.001967564117964761
0.5058437499999999,-0.001958264073537594
0.50590625,-0.0019486996995628503
0.5059687500000001,-0.001939856103792631
0.5060312499999999,-0.001932559562441552
0.50609375,-0.0019276352987383505
0.5061562500000001,-0.0019167394930855175
0.5062187499999999,-0.001926383000050061
0.50628125,-0.0019302715627270706
0.5063437500000001,-0.0019366760111286102
0.50640625,-0.0019450039645767248
0.50646875,-0.0019544359543371276
0.50653125,-0.001964015769248234
0.50659375,-0.0019727688626754378
0.50665625,-0.0019798705793506316
0.50671875,-0.0019845602068860324
0.50678125,-0.001986417280722713
0.50684375,-0.0019852089902573505
0.50690625,-0.0019810980470009246
0.50696875,-0.0019745386249212307
0.50703125,-0.0019660821866775077
0.50709375,-0.001956622046043209
0.50715625,-0.0019471662188251387
0.50721875,-0.0019386143525887412
0.50728125,-0.0019317062208135116
0.50734375,-0.0019273876462963246
0.5074062500000001,-0.0019171876719119713
0.50746875,-0.0019275078017908648
0.50753125,-0.0019319426852176247
0.5075937500000001,-0.0019388695743977058
0.5076562499999999,-0.0019475447733044021
0.50771875,-0.0019571034810209817
0.5077812500000001,-0.0019664775411222454
0.5078437499999999,-0.0019750114159668153
0.50790625,-0.0019816029994802614
0.5079687500000001,-0.001985732362576015
0.5080312499999999,-0.0019869729543713216
0.50809375,-0.001985152436403459
0.5081562500000001,-0.001980441061565655
0.5082187499999999,-0.0019733298248646516
0.50828125,-0.0019646311887784526
0.5083437500000001,-0.001955106131450321
0.50840625,-0.001945744374672223
0.50846875,-0.001937513585697992
0.50853125,-0.0019311881860751001
0.50859375,-0.0019273495509085498
0.50865625,-0.0019178231553811237
0.50871875,-0.001928867308385665
0.50878125,-0.0019338059393220336
0.50884375,-0.0019412193809360268
0.50890625,-0.0019501623467831353
0.50896875,-0.001959755391598865
0.50903125,-0.0019690308027274714
0.50909375,-0.0019772402248229223
0.50915625,-0.001983384673981778
0.50921875,-0.001986840523647851
0.50928125,-0.001987276063810675
0.50934375,-0.00198486695744024
0.5094062500000001,-0.001979623047982909
0.50946875,-0.0019721536957143238
0.50953125,-0.0019631155328225652
0.5095937500000001,-0.0019536121865906184
0.5096562499999999,-0.001944439810249568
0.50971875,-0.0019364374737848716
0.5097812500000001,-0.001930657018646198
0.5098437499999999,-0.0019187192021621613
0.50990625,-0.0019187453676521304
0.5099687500000001,-0.0019304027632373877
0.5100312499999999,-0.0019358980705090345
0.51009375,-0.0019436546391363302
0.5101562500000001,-0.0019527731495113665
0.5102187499999999,-0.0019625284660715614
0.51028125,-0.001971696747592351
0.5103437500000001,-0.0019793868704102782
0.51040625,-0.0019849877190509374
0.51046875,-0.0019878583443089792
0.51053125,-0.0019877848702346684
0.51059375,-0.0019845200679329267
0.51065625,-0.0019787301656883707
0.51071875,-0.0019708504586135253
0.51078125,-0.001961759018059915
0.51084375,-0.0019521013350940405
0.51090625,-0.001943167999099063
0.51096875,-0.0019356610144816155
0.51103125,-0.0019304256116079443
0.51109375,-0.0019191618483472006
0.51115625,-0.0019196714843435353
0.51121875,-0.0019318513869172327
0.51128125,-0.0019381842728941612
0.51134375,-0.001946262002787566
0.5114062500000001,-0.0019556091675679496
0.51146875,-0.0019651999809151277
0.51153125,-0.0019741109439125257
0.5115937500000001,-0.0019814451399046695
0.5116562499999999,-0.001986450161432972
0.51171875,-0.0019886710925678536
0.5117812500000001,-0.0019878591463830947
0.5118437499999999,-0.001984130477144845
0.51190625,-0.001977788094917235
0.5119687500000001,-0.001969476910268539
0.5120312499999999,-0.001960110004494593
0.51209375,-0.0019506008457014917
0.5121562500000001,-0.0019419209678238625
0.51221875,-0.001934848519241264
0.51228125,-0.0019301712451147701
0.5123437500000001,-0.0019196248860349902
0.51240625,-0.0019295081270223474
0.51246875,-0.0019336762014203757
0.51253125,-0.0019403175855850913
0.51259375,-0.001948852792354308
0.51265625,-0.0019583089997385686
0.51271875,-0.0019678809434654637
0.51278125,-0.001976505187033392
0.51284375,-0.001983383214364469
0.51290625,-0.001987793759930745
0.51296875,-0.001989369457746304
0.51303125,-0.001987837929938785
0.51309375,-0.001983450858234252
0.51315625,-0.001976615219180397
0.5132187500000001,-0.0019680479130856007
0.51328125,-0.001958577520062038
0.51334375,-0.0019491516030825246
0.5134062500000001,-0.0019406810619207876
0.5134687499999999,-0.0019341314432876344
0.51353125,-0.0019300200684854163
0.5135937500000001,-0.001920151709819351
0.5136562499999999,-0.0019308150925302081
0.51371875,-0.0019355554610668568
0.5137812500000001,-0.0019426557647801157
0.5138437499999999,-0.0019514897602718462
0.51390625,-0.001961092902600492
0.5139687500000001,-0.0019705030292850936
0.5140312499999999,-0.001978804885672557
0.51409375,-0.0019851682219907477
0.5141562500000001,-0.0019889592547731594
0.51421875,-0.0019898309111681667
0.51428125,-0.0019876229716567773
0.5143437500000001,-0.001982646033050414
0.51440625,-0.0019753553101108587
0.51446875,-0.001966464376518637
0.51453125,-0.001956924064198562
0.51459375,-0.0019476499172377398
0.51465625,-0.0019395752964636997
0.51471875,-0.001933499958273549
0.51478125,-0.001921261672933272
0.51484375,-0.0019208349729014362
0.51490625,-0.0019321493700570902
0.51496875,-0.001937531800343048
0.51503125,-0.0019450877861177107
0.51509375,-0.0019541442708336243
0.51515625,-0.001963774786885905
0.5152187500000001,-0.0019730175057214513
0.51528125,-0.0019809612082914776
0.51534375,-0.0019867914392846103
0.5154062500000001,-0.0019899209851265004
0.51546875,-0.0019900862787926993
0.51553125,-0.0019872394051536763
0.5155937500000001,-0.0019816377966308113
0.5156562499999999,-0.00197393043930226
0.51571875,-0.0019647788300839394
0.5157812500000001,-0.0019552485636536304
0.5158437499999999,-0.0019461406897911399
0.51590625,-0.0019384198111906392
0.5159687500000001,-0.0019329599695459554
0.5160312499999999,-0.0019213907668979568
0.51609375,-0.0019216239741774999
0.5161562500000001,-0.0019336451913979369
0.51621875,-0.0019395614786736765
0.51628125,-0.0019475238901228986
0.5163437500000001,-0.0019567409137564024
0.51640625,-0.001966410807502171
0.51646875,-0.0019754126660751978
0.51653125,-0.0019829410793532204
0.51659375,-0.0019881682792396854
0.51665625,-0.0019906806446325087
0.51671875,-0.00199011618201847
0.51678125,-0.0019865710820447247
0.51684375,-0.0019804630155655437
0.51690625,-0.0019723320362605365
0.51696875,-0.0019629934749150965
0.51703125,-0.0019534738275977376
0.51709375,-0.001944595325939602
0.51715625,-0.0019373708396193262
0.5172187500000001,-0.0019324427178943615
0.51728125,-0.0019215707643476243
0.51734375,-0.0019312457766090668
0.5174062500000001,-0.0019351392876153506
0.51746875,-0.0019416063090981761
0.51753125,-0.0019499989828142134
0.5175937500000001,-0.001959409838213258
0.5176562499999999,-0.0019689266556726023
0.51771875,-0.0019777243357083432
0.5177812500000001,-0.0019847680209898744
0.5178437499999999,-0.001989390947162835
0.51790625,-0.001991173979140712
0.5179687500000001,-0.0019898645881549493
0.5180312499999999,-0.0019857165835285087
0.51809375,-0.0019789965529122683
0.5181562500000001,-0.0019706115540061783
0.51821875,-0.001961105266620383
0.51828125,-0.0019516110310622142
0.5183437500000001,-0.00194302796380931
0.51840625,-0.0019363184814014667
0.51846875,-0.0019319377753820866
0.51853125,-0.001921776038709716
0.51859375,-0.001932266080513445
0.51865625,-0.001936726645184253
0.51871875,-0.0019437557055256016
0.51878125,-0.001952416097100028
0.51884375,-0.0019618527359994975
0.51890625,-0.001971376224405401
0.51896875,-0.001979708765875471
0.51903125,-0.0019862976677825148
0.51909375,-0.0019902924296888863
0.51915625,-0.0019912797659932258
0.5192187500000001,-0.0019893568778319715
0.51928125,-0.0019845652702565053
0.51934375,-0.001977396337393522
0.5194062500000001,-0.001968593596235302
0.51946875,-0.001958957805739431
0.51953125,-0.0019496629215687844
0.5195937500000001,-0.0019415740797940617
0.5196562499999999,-0.0019351517034682936
0.51971875,-0.0019315735084604602
0.5197812500000001,-0.001922030455438442
0.5198437499999999,-0.0019331174835889864
0.51990625,-0.0019383718534883992
0.5199687500000001,-0.001945679529508526
0.52003125,-0.0019547298021012974
0.52009375,-0.001964390399923868
0.5201562500000001,-0.0019735479940849315
0.52021875,-0.0019816895827947517
0.52028125,-0.0019875707994159164
0.5203437500000001,-0.0019909901833928406
0.52040625,-0.0019912106742951685
0.52046875,-0.0019885995331316506
0.52053125,-0.001983251283328262
0.52059375,-0.001975525179454825
0.52065625,-0.001966441683097453
0.52071875,-0.001956817486318943
0.52078125,-0.0019476075855995312
0.52084375,-0.001939858963997218
0.52090625,-0.0019341997649174186
0.52096875,-0.0019224742121090044
0.5210312500000001,-0.0019224039927213665
0.52109375,-0.0019342664410964966
0.52115625,-0.0019400493368409294
0.5212187500000001,-0.0019478921587431919
0.52128125,-0.001957088039207522
0.52134375,-0.001966621943756054
0.5214062500000001,-0.0019757790959959304
0.52146875,-0.0019833287581204895
0.52153125,-0.001988737083147632
0.5215937500000001,-0.0019913515519472264
0.5216562499999999,-0.0019909409989669197
0.52171875,-0.001987534761556352
0.5217812500000001,-0.0019814849769318396
0.5218437499999999,-0.0019733971442387616
0.52190625,-0.001964059967102333
0.5219687500000001,-0.001954501877636877
0.52203125,-0.001945590808395875
0.52209375,-0.001938149578754475
0.5221562500000001,-0.0019331112375919474
0.52221875,-0.0019220981057642417
0.52228125,-0.0019316387018310094
0.5223437500000001,-0.00193531779001975
0.52240625,-0.001941644974555276
0.52246875,-0.001949964018514258
0.52253125,-0.0019592790466862187
0.52259375,-0.0019688781888486384
0.52265625,-0.0019776827548953976
0.52271875,-0.0019847124215724155
0.52278125,-0.0019894906884088334
0.52284375,-0.00199138465436631
0.52290625,-0.001990194635235837
0.52296875,-0.001986099718085131
0.5230312500000001,-0.001979503680041468
0.52309375,-0.001971016038983052
0.52315625,-0.0019615584951162834
0.5232187500000001,-0.001952002501092731
0.52328125,-0.0019433736595285411
0.52334375,-0.0019365201816389371
0.5234062500000001,-0.0019320461200511563
0.5234687499999999,-0.0019217867382715775
0.52353125,-0.0019320268619455738
0.5235937500000001,-0.0019364654065694986
0.5236562499999999,-0.0019433277102209878
0.52371875,-0.0019519081484776768
0.5237812500000001,-0.0019613936445986857
0.5238437499999999,-0.0019708807984464907
0.52390625,-0.0019793037179175327
0.5239687500000001,-0.0019858712766391007
0.52403125,-0.001989918488528142
0.52409375,-0.0019910057508355505
0.5241562500000001,-0.0019891214717421904
0.52421875,-0.001984344867846294
0.52428125,-0.0019771993068143645
0.5243437500000001,-0.0019684053118482966
0.52440625,-0.0019587826663061275
0.52446875,-0.001949397475828868
0.52453125,-0.001941089426935827
0.52459375,-0.0019347473930141357
0.52465625,-0.0019309854371780538
0.52471875,-0.0019214299446801697
0.52478125,-0.0019324690767614089
0.52484375,-0.0019375270541220346
0.52490625,-0.0019448746213404644
0.52496875,-0.001953811148461257
0.5250312500000001,-0.0019633615935278487
0.52509375,-0.0019726308985106578
0.52515625,-0.0019806731721321857
0.5252187500000001,-0.0019866484296353557
0.52528125,-0.001990006580873241
0.52534375,-0.0019903100238363725
0.5254062500000001,-0.001987662446772405
0.52546875,-0.0019822060042624656
0.52553125,-0.0019745560335281825
0.5255937500000001,-0.0019654465624442258
0.5256562499999999,-0.0019557912156726587
0.52571875,-0.0019465632727123233
0.5257812500000001,-0.0019386878674874791
0.5258437499999999,-0.0019329316493167797
0.52590625,-0.0019211733754565669
0.5259687500000001,-0.0019211438507413942
0.52603125,-0.001932853723034228
0.52609375,-0.0019385637278118428
0.5261562500000001,-0.0019463905898609857
0.52621875,-0.0019555404034220097
0.52628125,-0.001965178333100566
0.5263437500000001,-0.001974152363034991
0.52640625,-0.0019817211467822934
0.52646875,-0.001987060536146265
0.52653125,-0.0019896224769921644
0.52659375,-0.00198923517712285
0.52665625,-0.001985772160716534
0.52671875,-0.001979666011520727
0.52678125,-0.0019715980413385
0.52684375,-0.0019622439373300077
0.52690625,-0.001952569736608338
0.52696875,-0.0019435809915614305
0.5270312500000001,-0.0019361903063930125
0.52709375,-0.0019310905646871823
0.52715625,-0.0019200082503001148
0.5272187500000001,-0.0019295071666145802
0.52728125,-0.0019332217315114752
0.52734375,-0.001939514564707076
0.5274062500000001,-0.0019477766029569604
0.52746875,-0.0019570881588830344
0.52753125,-0.001966583310928971
0.5275937500000001,-0.001975292885780619
0.5276562499999999,-0.0019823975539281294
0.52771875,-0.001987014922147083
0.5277812500000001,-0.001988782035264286
0.52784375,-0.001987514878559707
0.52790625,-0.001983368570537901
0.5279687500000001,-0.0019766811257309336
0.52803125,-0.0019681427728676162
0.52809375,-0.001958565150352365
0.5281562500000001,-0.001949017355540053
0.52821875,-0.0019403848584880895
0.52828125,-0.001933485692440104
0.5283437500000001,-0.0019290762132835176
0.52840625,-0.0019188227066050667
0.52846875,-0.0019290373801406635
0.52853125,-0.0019334217024882805
0.52859375,-0.0019403331687094655
0.52865625,-0.0019489011280615018
0.52871875,-0.0019583798078779066
0.52878125,-0.001967704125031347
0.5288437500000001,-0.0019760469055672275
0.52890625,-0.0019825341730914103
0.52896875,-0.0019864411993815306
0.5290312500000001,-0.0019874583428859532
0.52909375,-0.0019853681716460805
0.52915625,-0.001980496935923337
0.5292187500000001,-0.0019732322273687403
0.52928125,-0.0019643095412850073
0.52934375,-0.00195469778528181
0.5294062500000001,-0.001945226257343724
0.52946875,-0.0019369123049566422
0.52953125,-0.0019305710253740005
0.5295937500000001,-0.0019269036507604531
0.5296562499999999,-0.001917338004838065
0.52971875,-0.001928465183036715
0.5297812500000001,-0.001933593311154433
0.52984375,-0.0019409485069745575
0.52990625,-0.0019498298547992524
0.5299687500000001,-0.0019593287090977837
0.53003125,-0.001968545120286984
0.53009375,-0.001976372800695868
0.5301562500000001,-0.001982281705045899
0.53021875,-0.0019855377196583424
0.53028125,-0.001985570356447794
0.5303437500000001,-0.001982743210358566
0.53040625,-0.0019771168432837494
0.53046875,-0.0019693194655882595
0.53053125,-0.0019600431755869285
0.53059375,-0.0019503439328951641
0.53065625,-0.0019411476209452994
0.53071875,-0.001933259903827797
0.53078125,-0.001927563361784304
0.5308437500000001,-0.0019157722494341084
0.53090625,-0.0019159688606406322
0.53096875,-0.0019277325613697993
0.5310312500000001,-0.0019335964884844153
0.53109375,-0.001941342729273543
0.53115625,-0.0019505268356675848
0.5312187500000001,-0.0019600515964787735
0.53128125,-0.001968917144877881
0.53134375,-0.0019763829632839097
0.5314062500000001,-0.0019814412711272253
0.53146875,-0.001983813161171216
0.53153125,-0.0019831264686659134
0.5315937500000001,-0.0019794413682722722
0.5316562499999999,-0.0019731819794586783
0.53171875,-0.001964869560450666
0.5317812500000001,-0.0019553780092298953
0.53184375,-0.0019457000529293153
0.53190625,-0.0019367557275939973
0.5319687500000001,-0.0019293491142804292
0.53203125,-0.0019243233145790212
0.53209375,-0.0019133873843804328
0.5321562500000001,-0.001923009657294944
0.53221875,-0.0019268691631607188
0.53228125,-0.0019332374217920084
0.5323437500000001,-0.0019415350651476315
0.53240625,-0.00195090183213565
0.53246875,-0.001960313251380491
0.53253125,-0.0019688578762052933
0.53259375,-0.0019756677247852114
0.53265625,-0.001980044490859048
0.53271875,-0.0019815905982607657
0.53278125,-0.001980038742130999
0.5328437500000001,-0.001975568910635536
0.53290625,-0.001968637487559148
0.53296875,-0.001959893394468254
0.5330312500000001,-0.0019502486527476007
0.53309375,-0.0019406224585028775
0.53315625,-0.0019319730677437585
0.5332187500000001,-0.0019252092850109148
0.53328125,-0.0019209104360118356
0.53334375,-0.0019107832219432963
0.5334062500000001,-0.001921287145672565
0.5334687499999999,-0.0019258478337569607
0.53353125,-0.0019328282867389496
0.5335937500000001,-0.0019414759550574062
0.5336562499999999,-0.0019509680407787527
0.53371875,-0.00196019435466524
0.5337812500000001,-0.001968358129247734
0.53384375,-0.0019745094121597154
0.53390625,-0.0019781192240057865
0.5339687500000001,-0.0019787166918930066
0.53403125,-0.0019763645376606395
0.53409375,-0.0019711138024998964
0.5341562500000001,-0.001963542228324157
0.53421875,-0.0019544696589554322
0.53428125,-0.0019447333617565454
0.5343437500000001,-0.0019352511206159606
0.53440625,-0.001927048427987646
0.53446875,-0.0019208953177662913
0.53453125,-0.0019086428170251024
0.53459375,-0.0019081165495172525
0.53465625,-0.001919447976020311
0.53471875,-0.0019247398800273235
0.53478125,-0.0019322699866868298
0.5348437500000001,-0.0019411990841442517
0.53490625,-0.001950676974034754
0.53496875,-0.001959711455620919
0.5350312500000001,-0.001967352963166351
0.53509375,-0.0019728381316383367
0.53515625,-0.001975612632748855
0.5352187500000001,-0.0019753633100366152
0.53528125,-0.001972069241125876
0.53534375,-0.0019661011558232966
0.5354062500000001,-0.0019580158981933396
0.53546875,-0.0019486372697940096
0.53553125,-0.0019388478375284637
0.5355937500000001,-0.0019296382048244187
0.53565625,-0.0019218628234216328
0.53571875,-0.0019164227924411692
0.5357812500000001,-0.0019049991728836424
0.53584375,-0.0019141528856313483
0.53590625,-0.001917499911682205
0.5359687500000001,-0.0019234769161987075
0.53603125,-0.001931482221629005
0.53609375,-0.0019406788499469751
0.5361562500000001,-0.0019500979385420197
0.53621875,-0.001958790029407756
0.53628125,-0.0019658672838338415
0.5363437500000001,-0.0019705796078954424
0.53640625,-0.0019724594543832075
0.53646875,-0.0019712819814298316
0.53653125,-0.0019671493673821747
0.53659375,-0.0019605185256411847
0.5366562500000001,-0.001951907887838479
0.53671875,-0.001942285702902849
0.53678125,-0.0019325285629119768
0.5368437500000001,-0.001923586764684515
0.53690625,-0.001916416190816686
0.53696875,-0.0019117774488057737
0.5370312500000001,-0.0019012352286034429
0.53709375,-0.0019112046097572583
0.53715625,-0.0019153240889977496
0.5372187500000001,-0.001921955014024243
0.53728125,-0.0019304022832465212
0.53734375,-0.001939758493039262
0.5374062500000001,-0.0019490385614293268
0.53746875,-0.0019573163433802693
0.53753125,-0.00196374854070213
0.5375937500000001,-0.001967648643437722
0.53765625,-0.0019685914358202466
0.53771875,-0.001966474341356418
0.5377812500000001,-0.0019615767741330975
0.53784375,-0.0019541938001487943
0.53790625,-0.001945216876134713
0.5379687500000001,-0.001935367517646648
0.53803125,-0.001925760187095532
0.53809375,-0.0019173338140182211
0.5381562500000001,-0.0019107392738075685
0.53821875,-0.0019067457240261876
0.53828125,-0.0018971387737519996
0.5383437500000001,-0.001907983112280895
0.53840625,-0.0019129484938362334
0.53846875,-0.001920176117718747
0.53853125,-0.0019290008223114413
0.53859375,-0.0019382961069505378
0.5386562500000001,-0.0019472622337080789
0.53871875,-0.0019550682343479273
0.53878125,-0.0019608898667252267
0.5388437500000001,-0.001963902088461769
0.53890625,-0.0019639130390620985
0.53896875,-0.00196089518085521
0.5390312500000001,-0.0019550607748901536
0.53909375,-0.001947155728204468
0.53915625,-0.00193776921153975
0.5392187500000001,-0.001927803007099764
0.53928125,-0.0019185401564734278
0.53934375,-0.0019104304039994774
0.5394062500000001,-0.001904768940180268
0.53946875,-0.0018929494489660081
0.53953125,-0.0019015556506596226
0.5395937500000001,-0.0019046964122428622
0.53965625,-0.0019103123119803417
0.53971875,-0.0019181379941906607
0.5397812500000001,-0.0019270676556364871
0.53984375,-0.0019364603772745181
0.53990625,-0.0019452047472022435
0.5399687500000001,-0.0019524185342627634
0.54003125,-0.0019573166293567895
0.54009375,-0.0019592378889261297
0.5401562500000001,-0.0019584339725620264
0.54021875,-0.0019545664615405536
0.54028125,-0.0019479278755804089
0.5403437500000001,-0.001939441488149861
0.54040625,-0.0019298071434051267
0.54046875,-0.0019199909412485061
0.54053125,-0.0019109138196468645
0.54059375,-0.001903399694416441
0.5406562500000001,-0.0018984389426816017
0.54071875,-0.0018874576167677987
0.54078125,-0.001897165736359105
0.5408437500000001,-0.0019009372435457444
0.54090625,-0.001907367016041453
0.54096875,-0.0019155692482600156
0.5410312500000001,-0.0019247793327272153
0.54109375,-0.0019339372491238918
0.54115625,-0.0019423122767701223
0.5412187500000001,-0.001948852501486742
0.54128125,-0.0019528781949799123
0.54134375,-0.0019540717365740534
0.5414062500000001,-0.0019520896604487137
0.54146875,-0.0019473031815401068
0.54153125,-0.001940012793000441
0.5415937500000001,-0.0019309783135532735
0.54165625,-0.0019210849669622568
0.54171875,-0.0019113770921905526
0.5417812500000001,-0.0019026821315436954
0.54184375,-0.0018959290641696325
0.54190625,-0.0018916638092928706
0.5419687500000001,-0.0018817460747739823
0.54203125,-0.001892254285393552
0.54209375,-0.0018969577362578371
0.5421562500000001,-0.001903977963261777
0.54221875,-0.00191260590193474
0.54228125,-0.001921910525238893
0.5423437500000001,-0.0019309247649903702
0.54240625,-0.0019387559864674914
0.54246875,-0.0019445339587696106
0.54253125,-0.0019476428257362982
0.54259375,-0.0019478242303966053
0.5426562500000001,-0.001944840415763184
0.54271875,-0.0019391740216773284
0.54278125,-0.0019312400702054741
0.5428437500000001,-0.001921859510594419
0.54290625,-0.0019118995521637955
0.54296875,-0.0019023453810973617
0.5430312500000001,-0.0018941890187446908
0.54309375,-0.00188817802845824
0.54315625,-0.001876064215001208
0.5432187500000001,-0.0018757872053227348
0.54328125,-0.0018873129469497846
0.54334375,-0.0018927907839617342
0.5434062500000001,-0.0019004301807613866
0.54346875,-0.0019093381491686809
0.54353125,-0.0019186488371972024
0.5435937500000001,-0.0019273413361694594
0.54365625,-0.0019346175167045954
0.54371875,-0.001939518201599516
0.5437812500000001,-0.001941650828687455
0.54384375,-0.0019407907724949547
0.54390625,-0.0019369464432604927
0.5439687500000001,-0.0019303450629041402
0.54403125,-0.0019219017595652338
0.54409375,-0.0019121725683851898
0.5441562500000001,-0.001902220180638979
0.54421875,-0.0018929751876946566
0.54428125,-0.0018854129765373123
0.5443437500000001,-0.0018801866397859524
0.54440625,-0.0018691224632965686
0.5444687500000001,-0.0018785537622350301
0.54453125,-0.0018822719425140855
0.54459375,-0.0018885311054311626
0.5446562500000001,-0.0018965769072466498
0.54471875,-0.0019057538399277762
0.54478125,-0.001914976387984109
0.5448437500000001,-0.0019232462560646868
0.54490625,-0.0019298369948441835
0.54496875,-0.001933839381869834
0.5450312500000001,-0.001935060313532383
0.54509375,-0.0019331230995038653
0.54515625,-0.0019282095027473717
0.5452187500000001,-0.0019209607602330009
0.54528125,-0.001911940626064361
0.54534375,-0.0019020174651581609
0.5454062500000001,-0.0018921899955346155
0.5454687500000001,-0.0018833801403340261
0.54553125,-0.0018765430351682377
0.5455937500000001,-0.0018722402204898736
0.54565625,-0.0018621284019292306
0.54571875,-0.0018726138098969364
0.5457812500000001,-0.0018771568517940707
0.54584375,-0.0018840832187661388
0.54590625,-0.001892624979876481
0.5459687500000001,-0.0019018717690487894
0.54603125,-0.0019109119755851972
0.54609375,-0.0019186691566371455
0.5461562500000001,-0.0019243961881761432
0.54621875,-0.0019275332413929286
0.54628125,-0.001927635049478335
0.5463437500000001,-0.001924611123203246
0.54640625,-0.001918841926015942
0.5464687500000001,-0.001910938716890645
0.54653125,-0.0019014486794275628
0.54659375,-0.0018914208896593163
0.5466562500000001,-0.001881804809528223
0.54671875,-0.0018734955966527161
0.54678125,-0.0018674188498194744
0.5468437500000001,-0.0018553336366972512
0.54690625,-0.0018637681749465312
0.54696875,-0.0018664813310304562
0.5470312500000001,-0.0018718389063021174
0.54709375,-0.0018794261453974753
0.54715625,-0.0018883041853668611
0.5472187500000001,-0.001897552418489823
0.54728125,-0.0019061804752728978
0.54734375,-0.0019133626678074084
0.5474062500000001,-0.001918149875975196
0.5474687500000001,-0.0019202672433797502
0.54753125,-0.0019192802501135225
0.5475937500000001,-0.0019153220205353413
0.54765625,-0.0019086305382438884
0.54771875,-0.0019000442805195555
0.5477812500000001,-0.0018901805427693277
0.54784375,-0.0018801962545147224
0.54790625,-0.0018709735744853045
0.5479687500000001,-0.001863357759564352
0.54803125,-0.0018580083714488937
0.54809375,-0.0018469517137820746
0.5481562500000001,-0.0018563879776374859
0.54821875,-0.0018601541174722014
0.54828125,-0.001866293213454051
0.5483437500000001,-0.0018743920989101742
0.54840625,-0.001883455132936987
0.5484687500000001,-0.0018926334132254516
0.54853125,-0.0019007584880074563
0.54859375,-0.001907238153198751
0.5486562500000001,-0.001911094664011917
0.54871875,-0.0019121394887449683
0.54878125,-0.001909946494682374
0.5488437500000001,-0.0019049935521655084
0.54890625,-0.0018975136616692923
0.54896875,-0.0018884321902822368
0.5490312500000001,-0.0018783168407514525
0.54909375,-0.001868536132243498
0.54915625,-0.0018597537722937624
0.5492187500000001,-0.0018526624274540077
0.54928125,-0.0018484944190121783
0.54934375,-0.0018384710501725132
0.5494062500000001,-0.0018489720428377793
0.5494687500000001,-0.0018535713532543407
0.54953125,-0.0018606588025599363
0.5495937500000001,-0.0018692138150389823
0.54965625,-0.0018783900039936949
0.54971875,-0.001887189206721554
0.5497812500000001,-0.001894760540983191
0.54984375,-0.0019003781489381685
0.54990625,-0.0019030500622568697
0.5499687500000001,-0.0019030954165530217
0.55003125,-0.0018998732993467313
0.55009375,-0.0018940386998993128
0.5501562500000001,-0.001885752081245487
0.55021875,-0.0018761503433094157
0.55028125,-0.001866054176207818
0.5503437500000001,-0.0018563591395254764
0.55040625,-0.0018480610798588398
0.5504687500000001,-0.0018422049284117364
0.55053125,-0.001830021036268295
0.55059375,-0.0018386151311657467
0.5506562500000001,-0.0018413676042703386
0.55071875,-0.0018468807190143849
0.55078125,-0.001854577375642208
0.5508437500000001,-0.0018634484427851455
0.55090625,-0.0018725219271050753
0.55096875,-0.001881077595076712
0.5510312500000001,-0.001887989342827509
0.55109375,-0.0018925447460283532
0.55115625,-0.0018944363857555518
0.5512187500000001,-0.0018930746604251397
0.5512812500000001,-0.0018887684178613764
0.55134375,-0.0018819158811616277
0.5514062500000001,-0.001872984506244589
0.5514687500000001,-0.0018631200882595345
0.55153125,-0.0018530534462780149
0.5515937500000001,-0.0018438024877639597
0.55165625,-0.0018362705052653583
0.55171875,-0.0018310971596220554
0.5517812500000001,-0.001820191823326739
0.55184375,-0.0018298444382412044
0.55190625,-0.0018336591993017154
0.5519687500000001,-0.0018400476105973895
0.55203125,-0.0018481251703921786
0.55209375,-0.0018572321962869384
0.5521562500000001,-0.0018661329143011274
0.55221875,-0.001874203426912996
0.5522812500000001,-0.0018803416629947708
0.5523437500000001,-0.0018839356127513945
0.55240625,-0.0018845852690625026
0.5524687500000001,-0.001882032083908504
0.55253125,-0.0018766929170418029
0.55259375,-0.0018690210207431487
0.5526562500000001,-0.0018596190128678525
0.55271875,-0.0018494893685298136
0.55278125,-0.0018396085733966283
0.5528437500000001,-0.0018308956235701251
0.55290625,-0.0018240867286295065
0.55296875,-0.001820046390227939
0.5530312500000001,-0.0018102362394711857
0.55309375,-0.0018210241363151997
0.55315625,-0.0018258289886213253
0.5532187500000001,-0.0018329190095102005
0.5532812500000001,-0.0018415587424389715
0.55334375,-0.0018507060457355617
0.5534062500000001,-0.001859401210238025
0.55346875,-0.0018667872994692011
0.55353125,-0.001871970237717735
0.5535937500000001,-0.001874458103318058
0.55365625,-0.0018738928253275444
0.55371875,-0.0018702686946751035
0.5537812500000001,-0.0018639468938596651
0.55384375,-0.0018554795623224318
0.55390625,-0.0018457371201497028
0.5539687500000001,-0.0018354990838373303
0.55403125,-0.0018259676961842886
0.55409375,-0.0018179188943853591
0.5541562500000001,-0.0018119958790576013
0.55421875,-0.0018002948706157401
0.5542812500000001,-0.0018092327803249653
0.5543437500000001,-0.0018124051992682022
0.55440625,-0.001818166310581626
0.5544687500000001,-0.001825902339360877
0.55453125,-0.0018347267718228089
0.55459375,-0.0018438867982474988
0.5546562500000001,-0.0018521630046083454
0.55471875,-0.0018588069963966503
0.55478125,-0.0018630148339917538
0.5548437500000001,-0.0018643558999343335
0.55490625,-0.0018624898477914015
0.55496875,-0.0018577844855843587
0.5550312500000001,-0.0018505715937981657
0.55509375,-0.001841464745599021
0.55515625,-0.001831345214764482
0.5552187500000001,-0.0018212786003259235
0.5552812500000001,-0.0018121983830177157
0.55534375,-0.0018049011427155592
0.5554062500000001,-0.001800167765916627
0.5554687500000001,-0.0017896091053867247
0.55553125,-0.001799637694407774
0.5555937500000001,-0.0018039264376994019
0.55565625,-0.001810493738887739
0.55571875,-0.001818799288539466
0.5557812500000001,-0.00182793253429165
0.55584375,-0.0018367377263218826
0.55590625,-0.0018444663524708471
0.5559687500000001,-0.0018501706832865852
0.55603125,-0.0018532834570156032
0.55609375,-0.0018533540726986403
0.5561562500000001,-0.0018503494960961792
0.55621875,-0.0018445702610814796
0.5562812500000001,-0.0018364762779826058
0.5563437500000001,-0.0018268331200895285
0.55640625,-0.001816604290104086
0.5564687500000001,-0.0018068086475458156
0.55653125,-0.0017982903759061475
0.55659375,-0.0017919507128688617
0.5566562500000001,-0.0017882487079465548
0.55671875,-0.0017877368289499485
0.55678125,-0.0017901951158211665
0.5568437500000001,-0.0017953569841666073
0.55690625,-0.0018027747722292459
0.55696875,-0.0018114260958097747
0.5570312500000001,-0.0018206053593985555
0.55709375,-0.0018291592493620765
0.55715625,-0.0018359786175303969
0.5572187500000001,-0.0018407272207380393
0.5572812500000001,-0.0018426153871663187
0.55734375,-0.0018415117246322749
0.5574062500000001,-0.0018372535074926907
0.5574687500000001,-0.0018303580644417061
0.55753125,-0.0018215520779082534
0.5575937500000001,-0.0018114724269278418
0.55765625,-0.001801282063373405
0.55771875,-0.0017919127028665077
0.5577812500000001,-0.0017841481493618971
0.55784375,-0.0017788137937714693
0.55790625,-0.001767611293748056
0.5579687500000001,-0.001777082951624126
0.55803125,-0.0017806683142434776
0.55809375,-0.0017867436651774066
0.5581562500000001,-0.0017946794967602375
0.55821875,-0.001803746260794964
0.5582812500000001,-0.0018127697778328872
0.5583437500000001,-0.0018207907691057817
0.55840625,-0.0018268388076995157
0.5584687500000001,-0.0018304530062506486
0.55853125,-0.001831057000595021
0.55859375,-0.0018285222394506945
0.5586562500000001,-0.0018230949103045235
0.55871875,-0.0018153112970420299
0.55878125,-0.0018058647200845726
0.5588437500000001,-0.0017956389811515927
0.55890625,-0.0017855313372527326
0.55896875,-0.001776809750700492
0.5590312500000001,-0.0017699357544895405
0.5590937500000001,-0.001765589700487763
0.55915625,-0.0017558508205790246
0.5592187500000001,-0.0017664406144823203
0.5592812500000001,-0.0017710989667436838
0.55934375,-0.0017781403811508029
0.5594062500000001,-0.0017866316945705646
0.5594687500000001,-0.0017958091928935785
0.55953125,-0.0018043462686985756
0.5595937500000001,-0.0018115201745478107
0.55965625,-0.0018167388344628443
0.55971875,-0.0018191282717142099
0.5597812500000001,-0.0018183654869703275
0.55984375,-0.0018145869226531552
0.55990625,-0.0018081677589907863
0.5599687500000001,-0.0017994046434032518
0.56003125,-0.001789549435641892
0.5600937500000001,-0.0017792394127810127
0.5601562500000001,-0.0017695580779222564
0.56021875,-0.001761509200260622
0.5602812500000001,-0.0017556485830496904
0.5603437500000001,-0.0017439091868929196
0.56040625,-0.0017527500771697402
0.5604687500000001,-0.001755924869147954
0.56053125,-0.0017617026159810895
0.56059375,-0.0017694293260567678
0.5606562500000001,-0.0017782766112287296
0.56071875,-0.0017872016813687344
0.56078125,-0.0017952807300953902
0.5608437500000001,-0.0018016777484652496
0.56090625,-0.0018055934749635072
0.56096875,-0.001806730844946841
0.5610312500000001,-0.0018047527517010414
0.5610937500000001,-0.0017996078307166985
0.56115625,-0.0017921190468152756
0.5612187500000001,-0.0017828397429208095
0.56128125,-0.001772660807595479
0.56134375,-0.001762455228660878
0.5614062500000001,-0.0017532305218139893
0.56146875,-0.0017460822962254569
0.56153125,-0.0017413848686030492
0.5615937500000001,-0.0017310042990160424
0.56165625,-0.0017411103530773908
0.56171875,-0.0017453431300476635
0.5617812500000001,-0.001752191891121302
0.56184375,-0.001760487184335309
0.56190625,-0.0017693683543045444
0.56196875,-0.0017780816767806532
0.56203125,-0.001785626256375815
0.5620937500000001,-0.0017909835262185925
0.56215625,-0.0017935915085580678
0.56221875,-0.0017933426030141975
0.5622812500000001,-0.0017899035689401682
0.56234375,-0.0017837839945153283
0.56240625,-0.0017754025454517902
0.5624687500000001,-0.0017654601489242583
0.56253125,-0.0017551745679401445
0.56259375,-0.0017452883968458038
0.5626562500000001,-0.0017369014906515184
0.5627187499999999,-0.0017306407302986881
0.56278125,-0.0017271746848851743
0.5628437500000001,-0.0017269532695953216
0.5629062499999999,-0.001729661313212394
0.56296875,-0.0017350703066367906
0.5630312500000001,-0.001742566988252467
0.56309375,-0.0017513293552905707
0.56315625,-0.0017603335069323114
0.5632187500000001,-0.0017685914304797837
0.56328125,-0.0017752640562286454
0.56334375,-0.001779512654153756
0.5634062500000001,-0.001780877477243356
0.56346875,-0.0017792294234462297
0.56353125,-0.0017745180488206655
0.56359375,-0.00176723755919609
0.56365625,-0.0017580084791298523
0.56371875,-0.0017478626691003613
0.56378125,-0.001737621230999839
0.56384375,-0.0017282314933258769
0.56390625,-0.001720742231300823
0.56396875,-0.0017157593344109684
0.56403125,-0.0017049737880908689
0.5640937500000001,-0.001714771113092109
0.56415625,-0.0017187616127514321
0.56421875,-0.0017252022133017048
0.5642812500000001,-0.0017333800376920783
0.5643437499999999,-0.0017423035221055122
0.56440625,-0.0017511589652178666
0.5644687500000001,-0.0017588370195320974
0.5645312499999999,-0.0017644404017035861
0.56459375,-0.0017674777350090848
0.5646562500000001,-0.0017674376618049825
0.5647187499999999,-0.001764335761958287
0.56478125,-0.001758448997148651
0.5648437500000001,-0.001750189029689292
0.5649062499999999,-0.001740382111335391
0.56496875,-0.0017300675846178767
0.56503125,-0.0017201820565492937
0.56509375,-0.0017115102622105305
0.56515625,-0.0017050265575842688
0.56521875,-0.0017013692292850296
0.56528125,-0.0017007435708815133
0.56534375,-0.0017032446688046432
0.56540625,-0.001708374423684475
0.56546875,-0.0017156740148248084
0.56553125,-0.001724335448426123
0.56559375,-0.0017334028841800436
0.56565625,-0.0017417669116877449
0.56571875,-0.0017486079387480022
0.5657812499999999,-0.001753110820217639
0.56584375,-0.0017546944609202336
0.56590625,-0.0017532618222737273
0.5659687499999999,-0.0017487978853508376
0.56603125,-0.0017416890741709795
0.5660937500000001,-0.0017326561602216822
0.5661562499999999,-0.0017224545208850764
0.56621875,-0.0017122099971223909
0.5662812500000001,-0.0017026393635520137
0.5663437499999999,-0.0016949418967221463
0.56640625,-0.0016897294900348747
0.5664687500000001,-0.0016786408428572375
0.5665312499999999,-0.001688151467080748
0.56659375,-0.0016919190485003288
0.56665625,-0.0016982957168930474
0.5667187499999999,-0.001706346168379655
0.56678125,-0.001715189808456835
0.56684375,-0.0017240261528590622
0.56690625,-0.001731868956289441
0.56696875,-0.0017375793719657182
0.56703125,-0.001740672612647487
0.56709375,-0.0017409613439084148
0.56715625,-0.0017380558778260502
0.56721875,-0.001732298670565277
0.56728125,-0.0017241875467932863
0.56734375,-0.0017144337450221703
0.5674062499999999,-0.0017040262576358892
0.56746875,-0.0016940261230465326
0.56753125,-0.0016852106492133145
0.5675937499999999,-0.001678496926595996
0.56765625,-0.0016746948634037973
0.56771875,-0.0016738249263371224
0.5677812499999999,-0.001676055380841729
0.56784375,-0.001681052165153074
0.5679062500000001,-0.0016884204132900649
0.5679687499999999,-0.001696979001260722
0.56803125,-0.0017059056823596486
0.5680937500000001,-0.0017142448537969257
0.5681562499999999,-0.0017213026393159206
0.56821875,-0.001725730967097737
0.56828125,-0.0017276274289943633
0.5683437499999999,-0.0017263174354234523
0.56840625,-0.001721828406950357
0.56846875,-0.0017148943394712166
0.5685312499999999,-0.0017059553795100504
0.56859375,-0.0016956729426974362
0.56865625,-0.0016854227113476464
0.5687187499999999,-0.0016757252805691958
0.56878125,-0.001668030789164665
0.5688437499999999,-0.0016626056344991175
0.56890625,-0.0016513856019939183
0.56896875,-0.0016607036081557613
0.5690312499999999,-0.001664433965233636
0.56909375,-0.0016705985149736008
0.56915625,-0.0016784219970616826
0.5692187499999999,-0.0016874292672943575
0.56928125,-0.0016962040493571987
0.56934375,-0.001704022400318049
0.5694062499999999,-0.0017099596874929207
0.56946875,-0.0017131501333829263
0.56953125,-0.0017134238683280678
0.5695937499999999,-0.0017104174510430767
0.56965625,-0.0017048321793226712
0.5697187499999999,-0.0016967730540267262
0.5697812499999999,-0.0016869966220563123
0.56984375,-0.0016766239129948
0.56990625,-0.0016664405872614807
0.5699687499999999,-0.0016577193399360118
0.57003125,-0.0016509983855588217
0.5700937500000001,-0.0016470769184001172
0.5701562500000001,-0.001645911933370256
0.57021875,-0.0016481844176520904
0.5702812500000001,-0.0016531181113942778
0.5703437500000001,-0.0016603992451974942
0.57040625,-0.001668959024619887
0.5704687500000001,-0.0016779115984724355
0.57053125,-0.0016862849762049326
0.57059375,-0.0016932085161581387
0.5706562500000001,-0.0016978012618087956
0.57071875,-0.0016996695099436437
0.57078125,-0.0016983444484895693
0.5708437500000001,-0.0016939867328551392
0.5709062500000001,-0.001687007849144398
0.57096875,-0.0016779063254705254
0.5710312500000001,-0.0016678338905361176
0.5710937500000001,-0.0016572663005771024
0.57115625,-0.0016477384730538142
0.5712187500000001,-0.0016399520591546535
0.57128125,-0.0016344409702131746
0.57134375,-0.0016231826959349493
0.5714062500000001,-0.0016326260280455779
0.57146875,-0.0016362493360534275
0.57153125,-0.0016422759085537586
0.5715937500000001,-0.0016502976741428338
0.57165625,-0.0016592074399490037
0.57171875,-0.0016679836291674383
0.5717812500000001,-0.0016758381745275441
0.57184375,-0.0016816735644615
0.5719062500000001,-0.00168501799184545
0.57196875,-0.0016851107701651297
0.57203125,-0.0016822373179821437
0.5720937500000001,-0.00167646880588658
0.57215625,-0.0016683188504761984
0.57221875,-0.0016586080595863417
0.5722812500000001,-0.0016481493306842593
0.57234375,-0.001638093172093763
0.57240625,-0.001629244332681079
0.5724687500000001,-0.0016225139222787038
0.57253125,-0.001618509070067331
0.57259375,-0.0016176858590031956
0.5726562500000001,-0.0016198448194100212
0.5727187499999999,-0.00162489100910862
0.57278125,-0.0016320708117986554
0.5728437500000001,-0.001640692582806462
0.57290625,-0.0016496989096269968
0.57296875,-0.001658059955471497
0.5730312500000001,-0.0016649342434846628
0.57309375,-0.001669561478141103
0.57315625,-0.0016712469528283869
0.5732187500000001,-0.0016698725561651862
0.57328125,-0.0016654636740370751
0.57334375,-0.0016583833677546178
0.5734062500000001,-0.0016493240506383067
0.57346875,-0.0016391021349266774
0.57353125,-0.001628741991137564
0.57359375,-0.0016191978080901392
0.57365625,-0.0016114333884341414
0.57371875,-0.0016060584176889187
0.57378125,-0.0015949348580671374
0.57384375,-0.0016044855049802548
0.5739062500000001,-0.001608216800246906
0.57396875,-0.001614430345721854
0.57403125,-0.0016225439654486834
0.5740937500000001,-0.0016314494582271091
0.57415625,-0.001640294391076172
0.57421875,-0.0016480553799465975
0.5742812500000001,-0.001653863332476413
0.5743437499999999,-0.0016569185872472303
0.57440625,-0.0016570046961029289
0.5744687500000001,-0.0016540330418964785
0.5745312499999999,-0.0016482204247783294
0.57459375,-0.0016399379133067021
0.5746562500000001,-0.001630124404824948
0.57471875,-0.0016197378316088612
0.57478125,-0.0016097035032613255
0.5748437500000001,-0.0016009929932523093
0.57490625,-0.0015945040738878091
0.57496875,-0.0015906844513758622
0.57503125,-0.0015899129907339382
0.57509375,-0.0015923679194563
0.57515625,-0.0015975534893553495
0.57521875,-0.0016048616009394223
0.57528125,-0.0016136053735857636
0.57534375,-0.0016225814336617572
0.57540625,-0.0016308829695160926
0.57546875,-0.0016376232134867955
0.57553125,-0.0016421658446739845
0.57559375,-0.0016436140330413351
0.57565625,-0.0016420908005712193
0.5757187500000001,-0.0016375720057200255
0.5757812499999999,-0.001630263332413652
0.57584375,-0.0016211773636021637
0.5759062500000001,-0.0016109232906052831
0.5759687499999999,-0.001600488611529477
0.57603125,-0.00159107610196485
0.5760937500000001,-0.001583388832138946
0.5761562499999999,-0.001578263772670202
0.57621875,-0.0015674782615253818
0.5762812500000001,-0.00157717535040032
0.5763437499999999,-0.0015810518702051163
0.57640625,-0.0015875600288687286
0.5764687500000001,-0.0015957712044840228
0.5765312499999999,-0.0016046884894669738
0.57659375,-0.001613496668942123
0.57665625,-0.0016211146716966357
0.57671875,-0.0016267337999308837
0.57678125,-0.0016294978456613818
0.57684375,-0.001629315851166338
0.57690625,-0.0016261947839174562
0.57696875,-0.0016201401519340547
0.57703125,-0.0016116563651840318
0.57709375,-0.0016018021652323272
0.57715625,-0.0015913036451493043
0.57721875,-0.001581453809458705
0.57728125,-0.00157277095733592
0.57734375,-0.0015664695246925542
0.5774062499999999,-0.0015629658461026041
0.57746875,-0.0015625593096256218
0.57753125,-0.0015652176062801032
0.5775937499999999,-0.0015706275959877641
0.57765625,-0.0015781861301294303
0.5777187500000001,-0.0015869548484317847
0.5777812499999999,-0.0015958584570023374
0.57784375,-0.0016040914266352221
0.5779062500000001,-0.0016107493978168921
0.5779687499999999,-0.0016147937117663783
0.57803125,-0.0016161307398938618
0.5780937500000001,-0.0016141810356087027
0.5781562499999999,-0.001609222088154172
0.57821875,-0.0016018197317754085
0.57828125,-0.0015924035619260188
0.5783437499999999,-0.001582133267761375
0.57840625,-0.0015717147427037614
0.57846875,-0.0015625318915042374
0.5785312499999999,-0.0015550530401831353
0.57859375,-0.001550286428666392
0.57865625,-0.0015484731442738375
0.57871875,-0.0015500151492998104
0.57878125,-0.0015541773358426214
0.5788437499999999,-0.0015608578819699404
0.57890625,-0.0015691938454590118
0.57896875,-0.0015781169280687235
0.5790312499999999,-0.001586702565488693
0.57909375,-0.0015942086218235438
0.57915625,-0.0015994681293861127
0.5792187499999999,-0.0016019686286981721
0.57928125,-0.001601506176373696
0.57934375,-0.0015978260871512412
0.5794062499999999,-0.0015912323345018686
0.57946875,-0.0015827847688764107
0.57953125,-0.0015724687988412298
0.5795937499999999,-0.0015622933026303507
0.57965625,-0.0015522778579601798
0.57971875,-0.00154402246520996
0.5797812499999999,-0.0015380778970165154
0.57984375,-0.0015349609505316691
0.57990625,-0.0015348489148180877
0.5799687499999999,-0.001537928988781856
0.58003125,-0.0015439277160413656
0.58009375,-0.001551724784676134
0.5801562499999999,-0.0015603527841291306
0.58021875,-0.0015695523030755526
0.58028125,-0.001577268574646476
0.5803437499999999,-0.0015837408980413428
0.58040625,-0.0015874171605920057
0.58046875,-0.0015882620113285562
0.5805312499999999,-0.0015858373691526179
0.58059375,-0.001580660430266237
0.5806562499999999,-0.0015728240591024942
0.58071875,-0.001563068567756891
0.58078125,-0.0015529671367972633
0.5808437499999999,-0.0015425242559404528
0.58090625,-0.0015335725288359303
0.58096875,-0.0015264585051279617
0.5810312499999999,-0.0015221678122304405
0.58109375,-0.0015207188116019565
0.58115625,-0.0015226773493243612
0.5812187499999999,-0.001527364757329397
0.58128125,-0.0015343372408814504
0.58134375,-0.0015428371842981514
0.5814062499999999,-0.0015518458929165355
0.58146875,-0.0015604339814704951
0.5815312499999999,-0.001567685461265518
0.5815937499999999,-0.0015725105583336355
0.58165625,-0.0015745253630667505
0.58171875,-0.0015735355763454029
0.5817812499999999,-0.001569296732306498
0.58184375,-0.0015624278669249814
0.58190625,-0.001553528853109977
0.5819687499999999,-0.0015434099626692246
0.58203125,-0.0015329486844685228
0.58209375,-0.0015232318869266986
0.5821562499999999,-0.0015153481748352987
0.58221875,-0.0015099364704456164
0.58228125,-0.0014985769712987373
0.5823437499999999,-0.0015078838809232942
0.58240625,-0.0015114127796210658
0.58246875,-0.00151767412310988
0.58253125,-0.0015256494972521323
0.58259375,-0.001534578078203827
0.5826562499999999,-0.0015435260526750483
0.58271875,-0.001551402427579139
0.58278125,-0.0015573277870310834
0.5828437499999999,-0.0015606019953341155
0.58290625,-0.001560756806692612
0.58296875,-0.001557820060387391
0.5830312499999999,-0.0015520600176655644
0.58309375,-0.0015439175479294645
0.58315625,-0.001534108502011973
0.5832187499999999,-0.001523687491105416
0.58328125,-0.0015136688083228489
0.58334375,-0.0015049790832526444
0.5834062499999999,-0.0014984172165229265
0.58346875,-0.001494633800132969
0.58353125,-0.0014939762929434691
0.5835937499999999,-0.0014964944302562205
0.58365625,-0.0015017594276682533
0.58371875,-0.0015092382990837122
0.5837812499999999,-0.0015179479253492403
0.58384375,-0.0015270042849984677
0.58390625,-0.0015354497782487792
0.5839687499999999,-0.0015421641947562861
0.58403125,-0.001546513971206774
0.58409375,-0.0015480820359420888
0.5841562499999999,-0.0015464149353127815
0.58421875,-0.001541701101921207
0.58428125,-0.001534475366438498
0.5843437499999999,-0.0015252138110891378
0.58440625,-0.0015149152665757393
0.58446875,-0.0015045880672475975
0.58453125,-0.0014952879401349123
0.58459375,-0.0014877923739269744
0.5846562499999999,-0.0014829118365232985
0.58471875,-0.001481174620102027
0.58478125,-0.0014824789319472093
0.5848437499999999,-0.001486742130634211
0.58490625,-0.001493492595951329
0.58496875,-0.0015018583600358015
0.5850312499999999,-0.001510875703930506
0.58509375,-0.0015197090916104841
0.58515625,-0.0015272450052056866
0.5852187499999999,-0.0015326684359037585
0.58528125,-0.001535296837765085
0.58534375,-0.0015348281105401346
0.5854062499999999,-0.001531289020657009
0.58546875,-0.0015248654562098549
0.5855312500000001,-0.0015162610649411407
0.5855937499999999,-0.00150628388269166
0.58565625,-0.0014959148554094526
0.58571875,-0.0014860957067019676
0.5857812499999999,-0.0014778700980684623
0.58584375,-0.0014719909242254942
0.58590625,-0.0014689898234463011
0.5859687499999999,-0.0014690851946043137
0.58603125,-0.0014722688544949736
0.58609375,-0.0014782127121913263
0.5861562499999999,-0.0014861476712438593
0.58621875,-0.0014951122208965578
0.58628125,-0.0015040134694979251
0.5863437499999999,-0.0015120962734924137
0.58640625,-0.001518488341540128
0.58646875,-0.0015222705807091536
0.58653125,-0.0015229316353678746
0.58659375,-0.0015204628210528093
0.5866562499999999,-0.0015150633341400946
0.58671875,-0.0015072907073513872
0.58678125,-0.0014977176546468393
0.5868437499999999,-0.0014873412924009677
0.58690625,-0.0014772106495994225
0.58696875,-0.0014683566404792847
0.5870312499999999,-0.0014614838225658067
0.58709375,-0.0014573920715148514
0.58715625,-0.001456447921891646
0.5872187499999999,-0.001458619609407616
0.58728125,-0.0014636140740935666
0.58734375,-0.0014708906569020214
0.5874062499999999,-0.0014794714931858355
0.58746875,-0.0014886733387639503
0.58753125,-0.0014972323806467513
0.5875937499999999,-0.0015042959734604053
0.58765625,-0.0015090902061805078
0.58771875,-0.0015109080652851437
0.5877812499999999,-0.0015094643544582148
0.58784375,-0.0015050703575913357
0.58790625,-0.001498191026986291
0.5879687499999999,-0.001489192172735354
0.58803125,-0.0014789802712210781
0.58809375,-0.0014685269102055337
0.5881562499999999,-0.001459024992007188
0.58821875,-0.001451482546102903
0.58828125,-0.0014463174088903408
0.5883437499999999,-0.0014442694425039065
0.58840625,-0.0014452794117596618
0.58846875,-0.0014494605064315907
0.58853125,-0.0014560166133271157
0.58859375,-0.001464159807174431
0.5886562499999999,-0.0014732233788122204
0.58871875,-0.0014822223725800138
0.58878125,-0.0014898091418670129
0.5888437499999999,-0.0014955683158729208
0.58890625,-0.0014982958091145915
0.58896875,-0.001498078441661041
0.5890312499999999,-0.0014950100223508553
0.58909375,-0.0014886454397365564
0.58915625,-0.0014802355906130202
0.5892187499999999,-0.0014704028441769323
0.58928125,-0.001460010059446737
0.58934375,-0.0014499572769959834
0.5894062499999999,-0.0014417037792705256
0.58946875,-0.0014358115330457971
0.58953125,-0.001432487774746638
0.5895937499999999,-0.001432442379574947
0.58965625,-0.0014353684697350627
0.58971875,-0.001441325793115164
0.5897812499999999,-0.0014492479460430363
0.58984375,-0.001458132406348775
0.58990625,-0.0014670818120870177
0.5899687499999999,-0.0014754614166233512
0.59003125,-0.0014818916520086683
0.59009375,-0.0014856469078111945
0.5901562499999999,-0.0014866474231058635
0.59021875,-0.0014845537938989253
0.59028125,-0.0014792450649895594
0.59034375,-0.001471427276745263
0.59040625,-0.001462005793930632
0.59046875,-0.0014515458988845695
0.59053125,-0.0014414105270106892
0.59059375,-0.0014324428716466914
0.5906562499999999,-0.0014256127285889597
0.59071875,-0.0014214609609789763
0.59078125,-0.0014204650905598748
0.5908437499999999,-0.001422577036679737
0.59090625,-0.0014276283072028884
0.59096875,-0.0014347160716733226
0.5910312499999999,-0.001443454162614738
0.59109375,-0.0014526151474358318
0.59115625,-0.001461327042457071
0.5912187499999999,-0.0014682861606698516
0.59128125,-0.0014732813005847237
0.5913437500000001,-0.0014751171333527435
0.5914062499999999,-0.0014739239425991812
0.59146875,-0.0014694494756280485
0.59153125,-0.0014626572455934544
0.5915937499999999,-0.0014535220721169709
0.59165625,-0.0014433233618255867
0.59171875,-0.0014331643708624248
0.5917812499999999,-0.001423666590840103
0.59184375,-0.0014160494378324257
0.59190625,-0.001411021754746139
0.5919687499999999,-0.0014090060710046093
0.59203125,-0.0014101367696580658
0.59209375,-0.001414203959424029
0.5921562499999999,-0.0014208883367183844
0.59221875,-0.0014292395668258906
0.59228125,-0.0014384919063312948
0.59234375,-0.0014474177729371929
0.59240625,-0.001455080912051064
0.59246875,-0.0014607231109823038
0.59253125,-0.0014636243196819165
0.59259375,-0.001463471983074227
0.5926562499999999,-0.0014600537588828413
0.59271875,-0.0014539367466323144
0.59278125,-0.0014454621829110212
0.5928437499999999,-0.0014356312184447481
0.59290625,-0.0014252046193331397
0.59296875,-0.0014155247646703006
0.5930312499999999,-0.0014072503723492058
0.59309375,-0.0014013164393870126
0.59315625,-0.0013983472417592319
0.5932187499999999,-0.0013986256016385729
0.59328125,-0.001401867062206505
0.5933437500000001,-0.0014078850055988523
0.5934062499999999,-0.001415848714507853
0.59346875,-0.0014249469973056025
0.59353125,-0.001434058331023856
0.5935937499999999,-0.0014422138623572667
0.59365625,-0.0014487539169013436
0.59371875,-0.0014526176583171124
0.5937812499999999,-0.0014533863277942094
0.59384375,-0.0014508804603090703
0.59390625,-0.0014455648821028733
0.5939687499999999,-0.0014378265486576641
0.59403125,-0.0014282406182265298
0.59409375,-0.0014178804457968056
0.5941562499999999,-0.0014079318987308687
0.59421875,-0.0013991947142981687
0.59428125,-0.0013925599727667576
0.59434375,-0.0013887504663935568
0.59440625,-0.0013878525940997505
0.59446875,-0.0013904020795006133
0.59453125,-0.0013957682848672187
0.59459375,-0.0014031580455445003
0.5946562499999999,-0.0014120409659099317
0.59471875,-0.001421218876621562
0.59478125,-0.0014299001684757034
0.5948437499999999,-0.0014370201236355643
0.59490625,-0.0014416451408687525
0.59496875,-0.0014432431502531956
0.5950312499999999,-0.0014419806649751815
0.59509375,-0.0014374074257897523
0.59515625,-0.0014302441725356912
0.5952187499999999,-0.0014210729068792893
0.59528125,-0.0014111364863908724
0.5953437500000001,-0.0014009178528543997
0.5954062499999999,-0.001391445967061089
0.59546875,-0.0013841362691486697
0.5955312500000001,-0.001379583672121154
0.5955937499999999,-0.0013780793329166985
0.59565625,-0.0013796102666542576
0.59571875,-0.0013841166464072657
0.5957812499999999,-0.0013909893253032934
0.59584375,-0.0013996034282591982
0.59590625,-0.0014088579381175206
0.5959687499999999,-0.0014178405881511286
0.59603125,-0.0014254454418252543
0.59609375,-0.0014308130263613605
0.5961562499999999,-0.0014334278924156285
0.59621875,-0.0014329029242734492
0.59628125,-0.0014293259636166677
0.59634375,-0.0014227556758280302
0.59640625,-0.0014140662839330562
0.59646875,-0.0014042233492256168
0.59653125,-0.0013939787181168548
0.59659375,-0.0013842736719976712
0.5966562499999999,-0.0013764729064157238
0.59671875,-0.0013711045306062652
0.59678125,-0.0013772634075514267
0.5968437499999999,-0.0013691547896948486
0.59690625,-0.0013730214736145385
0.59696875,-0.0013793959675996587
0.5970312499999999,-0.0013876149377139574
0.59709375,-0.0013968383691765895
0.59715625,-0.0014059218433322834
0.5972187499999999,-0.0014140067088791591
0.59728125,-0.0014200618300142104
0.5973437500000001,-0.0014236335847276765
0.5974062499999999,-0.0014238676626974894
0.59746875,-0.0014209693796636141
0.59753125,-0.0014153347272145428
0.5975937499999999,-0.0014071151985011188
0.59765625,-0.0013974439539109068
0.59771875,-0.0013870271155984465
0.5977812499999999,-0.001377204626398218
0.59784375,-0.0013688765923313695
0.59790625,-0.0013626401404602528
0.5979687499999999,-0.0013594359567607184
0.59803125,-0.001359235555235469
0.59809375,-0.0013622453132439843
0.59815625,-0.0013679626241798748
0.59821875,-0.0013760258815535692
0.59828125,-0.0013850261066032446
0.59834375,-0.0013941527261339959
0.59840625,-0.0014025688742685047
0.59846875,-0.0014092933256033835
0.59853125,-0.0014134461763274445
0.59859375,-0.001414646903423758
0.5986562499999999,-0.0014125896291325296
0.59871875,-0.0014075522008114225
0.59878125,-0.001399929891295247
0.5988437499999999,-0.0013903964577704278
0.59890625,-0.00138038888520111
0.59896875,-0.0013703911069169183
0.5990312499999999,-0.0013612498551332924
0.59909375,-0.0013545533193166648
0.5991562500000001,-0.0013503256420823867
0.5992187499999999,-0.0013495222521312938
0.59928125,-0.001351920138453519
0.5993437500000001,-0.0013569129620780856
0.5994062499999999,-0.0013644905339563473
0.59946875,-0.0013732635430722326
0.59953125,-0.0013826825515289576
0.5995937499999999,-0.0013913495357510894
0.59965625,-0.0013986511102772048
0.59971875,-0.0014033664456039527
0.5997812499999999,-0.0014051494734761971
0.59984375,-0.0014040919982820366
0.59990625,-0.0013999620763625459
0.5999687499999999,-0.0013927970680059215
0.60003125,-0.0013837483071047346
0.60009375,-0.0013738973653103573
0.60015625,-0.0013633925615432613
0.60021875,-0.0013541486170577655
0.60028125,-0.0013468773030800713
0.60034375,-0.001342053340245064
0.60040625,-0.001349251843557761
0.60046875,-0.0013419167444915225
0.60053125,-0.0013465595236050315
0.60059375,-0.0013535699107323912
0.6006562499999999,-0.0013619763135289606
0.60071875,-0.0013713015892401204
0.60078125,-0.0013804427816160939
0.6008437499999999,-0.0013879889390581573
0.60090625,-0.0013937095531430105
0.60096875,-0.0013960597747595532
0.6010312499999999,-0.0013956753062308175
0.60109375,-0.0013921492426095111
0.6011562500000001,-0.0013855561273610414
0.6012187499999999,-0.001376941465887939
0.60128125,-0.0013671734256995513
0.6013437500000001,-0.001356864219957253
0.6014062499999999,-0.001347239299586786
0.60146875,-0.0013395150702340264
0.60153125,-0.001334116696562443
0.6015937499999999,-0.001340399630418626
0.60165625,-0.0013325491441946585
0.60171875,-0.0013365094291508395
0.6017812499999999,-0.001342857036007783
0.60184375,-0.0013512877947236407
0.60190625,-0.0013605808567123956
0.6019687499999999,-0.0013696119333685003
0.60203125,-0.001377775509787925
0.60209375,-0.001383901468079013
0.60215625,-0.0013871603152263434
0.60221875,-0.0013875056228043192
0.60228125,-0.0013844312437360645
0.60234375,-0.001378573952745224
0.60240625,-0.001370508221014255
0.60246875,-0.0013607869971829223
0.60253125,-0.0013505187338339608
0.60259375,-0.0013408680298859499
0.6026562499999999,-0.0013325136263643012
0.60271875,-0.0013266147745960438
0.60278125,-0.0013236497666755803
0.6028437499999999,-0.0013236416884848112
0.60290625,-0.0013270505896154222
0.60296875,-0.001332940065113114
0.6030312499999999,-0.0013409688040499357
0.60309375,-0.0013501444720384476
0.6031562500000001,-0.0013596900496724434
0.6032187499999999,-0.001368079336694368
0.60328125,-0.0013745842799047503
0.6033437500000001,-0.0013786290171873272
0.6034062499999999,-0.0013795192743593504
0.60346875,-0.0013773605041608253
0.60353125,-0.0013720814408811274
0.6035937499999999,-0.0013642994350405516
0.60365625,-0.001354913767553527
0.60371875,-0.0013446671924495779
0.6037812499999999,-0.0013347011961590827
0.60384375,-0.0013261716902079057
0.60390625,-0.001319789245320807
0.6039687499999999,-0.0013160196200791563
0.60403125,-0.0013154273202842098
0.60409375,-0.0013182351343198895
0.60415625,-0.0013238205612344234
0.60421875,-0.0013315678585696655
0.60428125,-0.001340629503548324
0.60434375,-0.0013499432334887554
0.60440625,-0.0013587065688471164
0.60446875,-0.0013657937981473509
0.60453125,-0.001370262059397817
0.60459375,-0.0013719618577411469
0.6046562499999999,-0.0013704712697543558
0.60471875,-0.0013656104775691957
0.60478125,-0.001358286430195782
0.6048437499999999,-0.0013491343369821732
0.60490625,-0.0013390787210325605
0.60496875,-0.0013291114093005457
0.6050312499999999,-0.0013200941866075289
0.60509375,-0.001313050598017701
0.6051562500000001,-0.0013088487933978626
0.6052187499999999,-0.0013079407410465094
0.60528125,-0.0013101389688410653
0.6053437500000001,-0.00131500930931569
0.6054062499999999,-0.0013224035546319235
0.60546875,-0.0013313388779678734
0.6055312500000001,-0.0013407995561445785
0.6055937499999999,-0.0013498049051519218
0.60565625,-0.001357077614224697
0.60571875,-0.0013621746630442175
0.6057812499999999,-0.0013645585310220615
0.60584375,-0.0013635955007387096
0.60590625,-0.0013594694494342835
0.60596875,-0.0013525459100876477
0.60603125,-0.0013436850718612503
0.60609375,-0.0013336390431865769
0.60615625,-0.0013235164750428352
0.60621875,-0.001314338990614658
0.60628125,-0.0013070573247605383
0.60634375,-0.0013022798790646578
0.60640625,-0.0013092985492657166
0.60646875,-0.0013021697457352155
0.60653125,-0.0013067527434250659
0.60659375,-0.0013137726397136895
0.6066562499999999,-0.001322452380771201
0.60671875,-0.0013319101434926747
0.60678125,-0.0013411354785760193
0.6068437499999999,-0.0013487740581189372
0.60690625,-0.0013543712988842022
0.6069687500000001,-0.0013570450339784879
0.6070312499999999,-0.00135664052975433
0.60709375,-0.0013530251376245306
0.6071562500000001,-0.0013466301417573642
0.6072187499999999,-0.0013379728971625177
0.60728125,-0.001328298629702393
0.6073437500000001,-0.0013181533507039128
0.6074062499999999,-0.001308679227469134
0.60746875,-0.0013008553609097917
0.60753125,-0.0012956394520712428
0.6075937499999999,-0.0013020968005087175
0.60765625,-0.0012944194237279882
0.60771875,-0.0012985325101076278
0.6077812499999999,-0.0013051478573746639
0.60784375,-0.0013136664588440095
0.60790625,-0.0013230370578319259
0.60796875,-0.0013323739415892419
0.60803125,-0.001340389970926413
0.60809375,-0.0013463709739165372
0.60815625,-0.0013495966552117683
0.60821875,-0.0013497938894344863
0.60828125,-0.0013465577616096971
0.60834375,-0.0013406907920419098
0.60840625,-0.0013323661645671461
0.60846875,-0.0013224993424446121
0.60853125,-0.0013122856938617006
0.60859375,-0.0013026862638246955
0.6086562499999999,-0.001294518615142362
0.60871875,-0.0012891235520400418
0.60878125,-0.0012950253000878903
0.6088437499999999,-0.0012868175163701506
0.60890625,-0.0012902154962027845
0.6089687500000001,-0.0012966913779635936
0.6090312499999999,-0.0013051217359309614
0.60909375,-0.0013143789754635274
0.6091562500000001,-0.0013236436498425125
0.6092187499999999,-0.0013317746489420607
0.60928125,-0.0013382056731363265
0.6093437500000001,-0.0013421788846682131
0.6094062499999999,-0.0013425080339277001
0.60946875,-0.0013401099578739042
0.60953125,-0.0013343270403423854
0.6095937499999999,-0.0013264181780513334
0.60965625,-0.0013167095002826756
0.60971875,-0.0013067397822289842
0.6097812499999999,-0.0012966438761366217
0.60984375,-0.0012886235223756592
0.60990625,-0.0012826439967481562
0.60996875,-0.0012793998882220936
0.61003125,-0.001279223542485844
0.61009375,-0.0012824761589427663
0.61015625,-0.0012887621112311065
0.61021875,-0.0012965173854825873
0.61028125,-0.0013058556814160016
0.61034375,-0.00131543907400955
0.61040625,-0.0013238351618825583
0.61046875,-0.0013307082204129794
0.61053125,-0.001334696577828115
0.61059375,-0.001335613476079009
0.6106562499999999,-0.0013334829814601185
0.61071875,-0.001328344508563735
0.61078125,-0.001320515476161875
0.6108437499999999,-0.001311258292932993
0.61090625,-0.0013009753114183453
0.6109687500000001,-0.00129105220495572
0.6110312499999999,-0.001282566149593295
0.61109375,-0.0012759551583955975
0.6111562500000001,-0.001272505711184868
0.6112187499999999,-0.0012723640676889497
0.61128125,-0.00127507709893189
0.6113437500000001,-0.0012806111812686677
0.6114062499999999,-0.0012886671256816112
0.61146875,-0.0012977441444137483
0.61153125,-0.001307152257131232
0.6115937499999999,-0.0013158262101326534
0.61165625,-0.0013228779662734363
0.61171875,-0.0013273160468683376
0.6117812499999999,-0.0013287219312915766
0.61184375,-0.0013270832940311533
0.61190625,-0.0013222276470709962
0.61196875,-0.0013149431508336085
0.61203125,-0.0013057330515658383
0.61209375,-0.0012953492758684473
0.61215625,-0.0012854419084253194
0.61221875,-0.0012765377767173652
0.61228125,-0.00126996275457876
0.61234375,-0.0012660603918215468
0.61240625,-0.0012653686511371193
0.61246875,-0.0012678662785755024
0.61253125,-0.0012732771641846968
0.61259375,-0.001280779958274858
0.6126562499999999,-0.00128995559306843
0.61271875,-0.0012994211772929393
0.61278125,-0.0013082680958045878
0.6128437499999999,-0.0013155513864163623
0.61290625,-0.001320206106765781
0.6129687500000001,-0.0013222711759879602
0.6130312499999999,-0.0013208427830015412
0.61309375,-0.0013164039621236037
0.6131562500000001,-0.0013091852079967145
0.6132187499999999,-0.0013000281152346083
0.61328125,-0.0012899975484795545
0.6133437500000001,-0.001279959861061497
0.6134062499999999,-0.0012710282371159454
0.61346875,-0.0012640651960859756
0.61353125,-0.0012598282444211406
0.6135937499999999,-0.0012675663789944863
0.61365625,-0.0012609320815370056
0.61371875,-0.0012659645772724326
0.61378125,-0.0012734720752949485
0.61384375,-0.0012825025424726341
0.61390625,-0.001292069924439261
0.61396875,-0.0013011620020892817
0.61403125,-0.00130849748156988
0.61409375,-0.00131344864796612
0.61415625,-0.0013158249568712976
0.61421875,-0.0013148061142931877
0.61428125,-0.0013104941756135885
0.61434375,-0.0013035635062395093
0.61440625,-0.0012945692551479954
0.61446875,-0.001284675319261873
0.61453125,-0.0012746854037374855
0.61459375,-0.0012656220099254573
0.6146562499999999,-0.0012583091264900953
0.61471875,-0.0012536047986501236
0.6147812500000001,-0.0012610519484537175
0.6148437499999999,-0.0012543565480621077
0.61490625,-0.0012591050120736857
0.6149687500000001,-0.0012663973740755508
0.6150312499999999,-0.0012753354651106885
0.61509375,-0.0012849557059616337
0.6151562500000001,-0.0012939539296172725
0.6152187499999999,-0.0013016033359917814
0.61528125,-0.0013070055073813591
0.6153437500000001,-0.001309478971348449
0.6154062499999999,-0.0013086553163718234
0.61546875,-0.001304820197579902
0.6155312500000001,-0.0012981344546563536
0.6155937499999999,-0.0012894303707629493
0.61565625,-0.001279368472073529
0.61571875,-0.0012691773494179076
0.61578125,-0.0012598690222062336
0.61584375,-0.0012525503438314822
0.61590625,-0.0012478872678912678
0.61596875,-0.0012550353894989763
0.61603125,-0.0012478282760569337
0.61609375,-0.0012524059496591133
0.61615625,-0.0012595436507448349
0.61621875,-0.0012683684493709352
0.61628125,-0.0012779553193811924
0.61634375,-0.0012870834616739366
0.61640625,-0.0012948618946068552
0.61646875,-0.0013005557789636316
0.61653125,-0.0013031047558495074
0.61659375,-0.0013025793416477638
0.6166562499999999,-0.0012988725322965605
0.61671875,-0.0012924661779196642
0.6167812500000001,-0.0012837397131990613
0.6168437499999999,-0.001273736432484053
0.61690625,-0.001263655326913929
0.6169687500000001,-0.001254376106516103
0.6170312499999999,-0.0012467512978272116
0.61709375,-0.0012418229624444749
0.6171562500000001,-0.0012486151736193635
0.6172187499999999,-0.0012412987299643963
0.61728125,-0.0012456316967855013
0.6173437500000001,-0.001252569676566992
0.6174062499999999,-0.0012612568047945458
0.61746875,-0.001270892338625637
0.61753125,-0.0012801287708244374
0.6175937499999999,-0.001288029216227414
0.61765625,-0.0012937187173902576
0.61771875,-0.0012965465025021744
0.61778125,-0.0012963220628059297
0.61784375,-0.0012929073516445913
0.61790625,-0.0012865344972843654
0.61796875,-0.001277810994474493
0.61803125,-0.001267893053512395
0.61809375,-0.0012578877086262125
0.61815625,-0.0012484577625886256
0.61821875,-0.001240658093626848
0.61828125,-0.0012354578740527283
0.61834375,-0.0012421421794422405
0.61840625,-0.0012343889181318929
0.61846875,-0.0012387631613928196
0.61853125,-0.0012454701633752424
0.61859375,-0.0012541335201458476
0.6186562499999999,-0.0012636565282423823
0.61871875,-0.0012728261112621639
0.6187812500000001,-0.001280962889771621
0.6188437499999999,-0.0012866792005223546
0.61890625,-0.0012898519759709376
0.6189687500000001,-0.0012896818577741581
0.6190312499999999,-0.001286189363597194
0.61909375,-0.0012800837296511255
0.6191562500000001,-0.001271603645210638
0.6192187499999999,-0.0012617966479377962
0.61928125,-0.0012513578680509244
0.6193437500000001,-0.0012422193072113008
0.6194062499999999,-0.0012341163918249132
0.61946875,-0.0012289659771382577
0.61953125,-0.0012354381431911726
0.6195937499999999,-0.0012276021222024786
0.61965625,-0.0012317958570595144
0.61971875,-0.0012384026708047308
0.61978125,-0.0012472637591673524
0.61984375,-0.0012565659869168758
0.61990625,-0.0012658088535996287
0.61996875,-0.0012739700423630637
0.62003125,-0.0012800176630314505
0.62009375,-0.0012830698588303935
0.62015625,-0.00128301135529664
0.62021875,-0.0012797172110326077
0.62028125,-0.001273971247758944
0.62034375,-0.0012654782514913143
0.62040625,-0.0012555237048035295
0.62046875,-0.0012453066809850408
0.62053125,-0.0012359436910831523
0.62059375,-0.0012279553271132282
0.6206562499999999,-0.0012224919627624314
0.62071875,-0.0012291259702237323
0.6207812500000001,-0.0012210617317500033
0.6208437499999999,-0.0012249418027600045
0.62090625,-0.001231683120046012
0.6209687500000001,-0.0012403141360841086
0.6210312499999999,-0.001249740792740664
0.62109375,-0.0012590744481512928
0.6211562500000001,-0.001267213928758032
0.6212187499999999,-0.0012732422778325703
0.62128125,-0.0012767606614604715
0.6213437500000001,-0.0012767083559996062
0.6214062499999999,-0.0012733525572846058
0.62146875,-0.0012675579329523082
0.62153125,-0.0012592554805454861
0.62159375,-0.0012492148137521683
0.62165625,-0.0012389753495572267
0.62171875,-0.0012295923090316213
0.62178125,-0.0012215987461204614
0.62184375,-0.0012161027085509785
0.62190625,-0.0012223920183043746
0.62196875,-0.001214493435350364
0.62203125,-0.0012184928890327379
0.62209375,-0.0012251696787334287
0.62215625,-0.0012337352116154887
0.62221875,-0.0012431187592152892
0.62228125,-0.001252306563240338
0.62234375,-0.001260557046571284
0.62240625,-0.0012668244336025841
0.62246875,-0.0012702458133755645
0.62253125,-0.0012702178566851852
0.6225937500000001,-0.0012672271717729805
0.6226562499999999,-0.0012612029127446675
0.62271875,-0.0012529656303415307
0.6227812500000001,-0.0012430136188249577
0.6228437499999999,-0.0012326438044735835
0.62290625,-0.0012233371450564717
0.6229687500000001,-0.001215357312346968
0.6230312499999999,-0.0012097434076724922
0.62309375,-0.0012161513420357595
0.6231562500000001,-0.001208312219364377
0.6232187499999999,-0.0012122588965884362
0.62328125,-0.0012186957767225948
0.6233437500000001,-0.0012272264261461302
0.6234062499999999,-0.0012367459018064325
0.62346875,-0.00124619858800544
0.62353125,-0.0012544366601802345
0.62359375,-0.0012604982974802129
0.62365625,-0.0012637868229744137
0.62371875,-0.0012639835856851495
0.62378125,-0.0012608009196522774
0.62384375,-0.0012549165465894144
0.62390625,-0.001246693680239018
0.62396875,-0.0012367431981159804
0.62403125,-0.0012264489265695136
0.62409375,-0.0012170243865265301
0.62415625,-0.001209089421792986
0.62421875,-0.0012036388350823712
0.62428125,-0.0012099421605021726
0.62434375,-0.001202031388979008
0.62440625,-0.0012058696954110465
0.62446875,-0.0012125936196401566
0.62453125,-0.001221176818485853
0.6245937500000001,-0.0012305313610561502
0.6246562499999999,-0.0012400597393600818
0.62471875,-0.0012482448589489908
0.6247812500000001,-0.001254282740247352
0.6248437499999999,-0.001257495389147767
0.62490625,-0.0012578482748705488
0.6249687500000001,-0.0012547074156657873
0.6250312499999999,-0.0012487261854651072
0.62509375,-0.0012403578077129773
0.6251562500000001,-0.0012305741519166163
0.6252187499999999,-0.001220370461463248
0.62528125,-0.0012107825862834043
0.6253437500000001,-0.0012028500564916778
0.6254062499999999,-0.0011975201951880121
0.62546875,-0.0012037343897969843
0.6255312500000001,-0.001195985643767078
0.62559375,-0.001199943045337215
0.62565625,-0.0012065275290292221
0.62571875,-0.001215197965368786
0.62578125,-0.0012247073247365278
0.62584375,-0.0012339533192645274
0.62590625,-0.0012422092522686098
0.62596875,-0.0012482701599085544
0.62603125,-0.0012515965704006787
0.62609375,-0.0012515823314355606
0.62615625,-0.0012483920853408118
0.62621875,-0.0012423730612845449
0.62628125,-0.0012338104393910532
0.62634375,-0.0012240613758048927
0.62640625,-0.0012138796726399795
0.62646875,-0.0012042537983647517
0.62653125,-0.0011964086068071422
0.6265937500000001,-0.0011910385406362772
0.6266562499999999,-0.0011974915202538905
0.62671875,-0.0011896949721022787
0.6267812500000001,-0.0011937438675105327
0.6268437499999999,-0.001200471286914806
0.62690625,-0.0012092301192687949
0.6269687500000001,-0.0012186299903514247
0.6270312499999999,-0.001227879571243859
0.62709375,-0.0012360054959036013
0.6271562500000001,-0.001242078929993895
0.6272187499999999,-0.0012451921290096979
0.62728125,-0.0012450434557521178
0.6273437500000001,-0.0012417431652517116
0.6274062499999999,-0.0012355640002046017
0.62746875,-0.001227105484761501
0.62753125,-0.0012171532517137734
0.62759375,-0.0012068127247477564
0.62765625,-0.0011974076490447322
0.62771875,-0.0011896784162862412
0.62778125,-0.0011842952517463062
0.62784375,-0.0011907862018123438
0.62790625,-0.0011832051561234264
0.62796875,-0.0011873897452270854
0.62803125,-0.0011940552035550334
0.62809375,-0.001202846353287143
0.62815625,-0.0012123538164659706
0.62821875,-0.0012215812543652574
0.62828125,-0.001229629751885647
0.62834375,-0.0012354962534636
0.62840625,-0.0012386055057445194
0.62846875,-0.0012382133341812401
0.62853125,-0.0012348266369191438
0.6285937500000001,-0.001228464021596383
0.6286562499999999,-0.001219839477583258
0.62871875,-0.0012097843447123752
0.6287812500000001,-0.0011996619927164276
0.6288437499999999,-0.001190319841811921
0.62890625,-0.0011824397996249847
0.6289687500000001,-0.0011770944448288578
0.6290312499999999,-0.0011839690734318509
0.62909375,-0.001176585878424924
0.6291562500000001,-0.0011810363317918543
0.6292187499999999,-0.0011875989298903433
0.62928125,-0.0011963408692389488
0.6293437500000001,-0.0012060324250853932
0.62940625,-0.00121534671349241
0.62946875,-0.001223204225456645
0.62953125,-0.0012287098701834892
0.62959375,-0.0012317993716599585
0.62965625,-0.0012312523034895412
0.62971875,-0.0012276678476202535
0.62978125,-0.001221157211888639
0.62984375,-0.0012126138669394729
0.62990625,-0.001202388456454262
0.62996875,-0.0011923950686651488
0.63003125,-0.0011827273540395838
0.63009375,-0.0011753392398976131
0.63015625,-0.0011705152557324738
0.63021875,-0.0011775575550983935
0.63028125,-0.0011703601710003897
0.63034375,-0.001174505907603915
0.6304062500000001,-0.001181663883488851
0.63046875,-0.0011906409338623553
0.63053125,-0.0012000208030283482
0.6305937500000001,-0.0012094418738132356
0.6306562499999999,-0.0012172525142045768
0.63071875,-0.0012227324464443717
0.6307812500000001,-0.0012251845833042424
0.6308437499999999,-0.0012245594638676943
0.63090625,-0.0012206412016440155
0.6309687500000001,-0.0012142807360823737
0.6310312499999999,-0.0012050733757243068
0.63109375,-0.0011951497888184823
0.6311562500000001,-0.0011849169974848806
0.6312187499999999,-0.0011758037894091244
0.63128125,-0.0011683354370023574
0.6313437500000001,-0.0011636795017163776
0.63140625,-0.0011707945680403259
0.63146875,-0.0011637001106412498
0.63153125,-0.0011686252957430476
0.63159375,-0.001175805858467771
0.63165625,-0.0011847934428038873
0.63171875,-0.0011944738904030722
0.63178125,-0.0012033898371895044
0.63184375,-0.0012110506914951788
0.63190625,-0.0012166771090818124
0.63196875,-0.0012189720497384204
0.63203125,-0.0012179664022441555
0.63209375,-0.0012136919650824474
0.63215625,-0.0012069459737443222
0.63221875,-0.0011979856650023227
0.63228125,-0.0011879915911933159
0.63234375,-0.0011777744272116197
0.6324062500000001,-0.0011686909228650205
0.63246875,-0.001161390132793913
0.63253125,-0.0011568945782950701
0.6325937500000001,-0.0011646765474978005
0.6326562499999999,-0.0011577206066912538
0.63271875,-0.001162703189568487
0.6327812500000001,-0.0011702521497829882
0.6328437499999999,-0.0011794062810415104
0.63290625,-0.0011890922945098914
0.6329687500000001,-0.001198014400393646
0.6330312499999999,-0.0012053922680668114
0.63309375,-0.0012107302601532116
0.6331562500000001,-0.0012128722136613562
0.6332187499999999,-0.0012114195775954073
0.63328125,-0.001207162083210457
0.6333437500000001,-0.0012000194119967666
0.63340625,-0.0011909009674209714
0.63346875,-0.0011807769686209488
0.63353125,-0.0011707344995908198
0.63359375,-0.00116164615433198
0.63365625,-0.0011548124049155367
0.63371875,-0.0011596270891826438
0.63378125,-0.0011587091248747572
0.63384375,-0.0011522733074422892
0.63390625,-0.0011576047991232463
0.63396875,-0.0011653904926995223
0.63403125,-0.0011746916504302984
0.63409375,-0.0011843456050438655
0.63415625,-0.0011931218270371524
0.63421875,-0.0012003590654756854
0.63428125,-0.0012052378885922116
0.63434375,-0.001207202744132968
0.6344062500000001,-0.0012054994809515135
0.63446875,-0.0012007917492073694
0.63453125,-0.0011935240305663841
0.6345937500000001,-0.0011842681915148479
0.6346562499999999,-0.0011740064687019575
0.63471875,-0.001164039191965699
0.6347812500000001,-0.001155432520231453
0.6348437499999999,-0.001148781866579282
0.63490625,-0.0011536427721450526
0.6349687500000001,-0.0011532827320147043
0.6350312499999999,-0.0011472930489027228
0.63509375,-0.0011531067398089928
0.6351562500000001,-0.001161032864969394
0.6352187499999999,-0.0011704398839745556
0.63528125,-0.0011800415523117586
0.6353437500000001,-0.0011889625567611806
0.63540625,-0.00119595710840769
0.63546875,-0.0012003803842669386
0.6355312500000001,-0.0012018047397212156
0.63559375,-0.0011997882240395233
0.63565625,-0.0011947886954315756
0.63571875,-0.0011870865277501252
0.63578125,-0.001177703043463929
0.63584375,-0.0011675549305598526
0.63590625,-0.0011576914487935602
0.63596875,-0.0011491147981761013
0.63603125,-0.0011429238769098127
0.63609375,-0.001148288231066219
0.63615625,-0.0011482569332185721
0.63621875,-0.0011426396987536391
0.63628125,-0.0011487366935754167
0.63634375,-0.0011569375367363188
0.6364062500000001,-0.0011663983635429934
0.63646875,-0.001176067973218689
0.63653125,-0.0011845868855843086
0.6365937500000001,-0.0011914638370246616
0.6366562499999999,-0.00119538689560085
0.63671875,-0.001196344088011711
0.6367812500000001,-0.001193918896112471
0.6368437499999999,-0.0011885536647934791
0.63690625,-0.0011806508238241323
0.6369687500000001,-0.0011709945516783643
0.6370312499999999,-0.0011607892020229424
0.63709375,-0.0011510771770303213
0.6371562500000001,-0.0011427735730530075
0.63721875,-0.0011368887905032488
0.63728125,-0.0011424548252358113
0.6373437500000001,-0.001142968103837072
0.63740625,-0.0011378539451955827
0.63746875,-0.001144365973743497
0.63753125,-0.00115270385580446
0.63759375,-0.0011622527696025925
0.63765625,-0.0011715994213557998
0.63771875,-0.001180033204663554
0.63778125,-0.0011866409076805307
0.63784375,-0.0011902184174977376
0.63790625,-0.0011906190819927914
0.63796875,-0.001187646871488049
0.63803125,-0.0011818550721065246
0.63809375,-0.0011734680844915843
0.63815625,-0.0011636175062933254
0.6382187500000001,-0.0011533570374892901
0.63828125,-0.0011436485079099612
0.63834375,-0.0011356556654598532
0.6384062500000001,-0.001130207805969216
0.63846875,-0.001136444105169443
0.63853125,-0.001128562903045971
0.6385937500000001,-0.0011326521165405667
0.6386562499999999,-0.0011394794486519338
0.63871875,-0.0011479709300424717
0.6387812500000001,-0.0011576581079975196
0.6388437499999999,-0.0011672209561711736
0.63890625,-0.001175237885398507
0.6389687500000001,-0.0011807308190702123
0.6390312499999999,-0.001184102682711352
0.63909375,-0.001184015685886733
0.6391562500000001,-0.0011803421568942485
0.63921875,-0.0011741991653708497
0.63928125,-0.001165420161780513
0.6393437500000001,-0.0011551708673876934
0.63940625,-0.0011451988439696997
0.63946875,-0.0011356116331872473
0.63953125,-0.0011282804884046732
0.63959375,-0.0011227456225281207
0.63965625,-0.0011298086094754106
0.63971875,-0.001122340139841721
0.63978125,-0.0011268320580277436
0.63984375,-0.0011339996806061375
0.63990625,-0.001142446887117593
0.63996875,-0.0011520635067965579
0.64003125,-0.0011610284156044828
0.64009375,-0.0011689655394592907
0.64015625,-0.0011742785138412065
0.6402187500000001,-0.00117669924343336
0.64028125,-0.0011762295315784072
0.64034375,-0.0011722236112200399
0.6404062500000001,-0.0011652841282142681
0.64046875,-0.0011561000313246375
0.64053125,-0.0011461470076623292
0.6405937500000001,-0.001136013417954801
0.6406562499999999,-0.001126604142252463
0.64071875,-0.0011193077283520453
0.6407812500000001,-0.0011233986234720078
0.6408437499999999,-0.0011222347764010682
0.64090625,-0.0011154728688988064
0.6409687500000001,-0.0011203419187994224
0.6410312499999999,-0.001127600901907555
0.64109375,-0.0011367087771632992
0.6411562500000001,-0.0011462915784352795
0.64121875,-0.00115548516694617
0.64128125,-0.0011627834722938088
0.6413437500000001,-0.001167596195791841
0.64140625,-0.0011694925448643145
0.64146875,-0.001167905332974839
0.64153125,-0.0011632137106025175
0.64159375,-0.0011557845146370066
0.64165625,-0.0011467757092928216
0.64171875,-0.0011361167016733509
0.64178125,-0.0011258938383606892
0.64184375,-0.001116690142989707
0.64190625,-0.0011098633782669898
0.64196875,-0.001114349154128294
0.64203125,-0.0011133859008801428
0.64209375,-0.0011068615034492968
0.64215625,-0.0011124006831655098
0.6422187500000001,-0.001119849016182617
0.64228125,-0.0011286830989029953
0.64234375,-0.0011381987129339827
0.6424062500000001,-0.0011466145570105807
0.64246875,-0.0011533989099808614
0.64253125,-0.0011572795198981078
0.6425937500000001,-0.0011582257865517115
0.6426562499999999,-0.0011560263217853806
0.64271875,-0.0011504559334945333
0.6427812500000001,-0.0011419731415022172
0.6428437499999999,-0.0011322694199229974
0.64290625,-0.001121642242102358
0.6429687500000001,-0.0011108782453865818
0.6430312499999999,-0.001101751197234782
0.64309375,-0.001095042860793774
0.6431562500000001,-0.0010998088202255896
0.64321875,-0.001099313684162495
0.64328125,-0.001093200357011631
0.6433437500000001,-0.0010988119610878117
0.64340625,-0.0011063815699300233
0.64346875,-0.001115131994073773
0.64353125,-0.0011238928239381968
0.64359375,-0.0011317288325516511
0.64365625,-0.0011374841319546497
0.64371875,-0.0011406320063111763
0.64378125,-0.001140653062422975
0.64384375,-0.0011369272345210374
0.64390625,-0.0011304535049570172
0.64396875,-0.001121674789475384
0.64403125,-0.0011110715374316876
0.64409375,-0.0010998229611278304
0.64415625,-0.0010890266843891216
0.6442187500000001,-0.0010799149383312057
0.64428125,-0.0010732473985012175
0.64434375,-0.0010785130667851778
0.6444062500000001,-0.0010783243591486191
0.64446875,-0.0010723473319781962
0.64453125,-0.0010781728970930826
0.6445937500000001,-0.0010858498639470388
0.6446562499999999,-0.0010942605696909885
0.64471875,-0.0011025255112297322
0.6447812500000001,-0.0011096428041193415
0.6448437499999999,-0.0011146000542925291
0.64490625,-0.0011166878145784098
0.6449687500000001,-0.0011153891730773663
0.64503125,-0.0011107754007809306
0.64509375,-0.0011032796632097497
0.6451562500000001,-0.0010935244756812776
0.64521875,-0.001082410868923793
0.64528125,-0.0010708310847332772
0.6453437500000001,-0.0010601053788471954
0.64540625,-0.0010511874210744343
0.64546875,-0.0010449574270959133
0.6455312500000001,-0.0010504933246087977
0.64559375,-0.001041984337775012
0.64565625,-0.0010453526338330549
0.64571875,-0.0010513446919864083
0.64578125,-0.0010588726251447717
0.64584375,-0.0010671314913934873
0.64590625,-0.001075052210829562
0.64596875,-0.0010814287194188532
0.6460312500000001,-0.0010856209152308657
0.64609375,-0.0010867927179451925
0.64615625,-0.0010844915310231767
0.6462187500000001,-0.0010788891934519138
0.64628125,-0.001070578906230836
0.64634375,-0.0010602368034775544
0.6464062500000001,-0.0010485899521772077
0.64646875,-0.0010369216242349238
0.64653125,-0.0010266196412433148
0.6465937500000001,-0.0010182995515125304
0.6466562499999999,-0.001021313533228263
0.64671875,-0.0010188940034662197
0.6467812500000001,-0.0010110520266819883
0.6468437499999999,-0.0010149657134320422
0.64690625,-0.0010214048890961336
0.6469687500000001,-0.0010292470062629178
0.64703125,-0.0010375896953146724
0.64709375,-0.001045424612496508
0.6471562500000001,-0.001051370597869597
0.64721875,-0.0010547744680823867
0.64728125,-0.0010550592593150665
0.6473437500000001,-0.0010521533692409712
0.64740625,-0.001045913318605804
0.64746875,-0.0010372238561937933
0.64753125,-0.001026703430453857
0.64759375,-0.001015152728236303
0.64765625,-0.001004013894908229
0.64771875,-0.0009942597762279959
0.64778125,-0.00098663068982352
0.64784375,-0.0009908769251836813
0.64790625,-0.0009895153905176701
0.64796875,-0.000982793524582637
0.6480312500000001,-0.000987900946091913
0.64809375,-0.0009951719327552094
0.64815625,-0.0010036791931187436
0.6482187500000001,-0.0010124618967868662
0.64828125,-0.0010202764032625766
0.64834375,-0.0010262164675146346
0.6484062500000001,-0.0010294001756577381
0.64846875,-0.0010293783272169316
0.64853125,-0.001026230694866452
0.6485937500000001,-0.0010198818561401868
0.6486562499999999,-0.0010112560064678006
0.64871875,-0.001000884832148649
0.6487812500000001,-0.0009901445687454935
0.6488437499999999,-0.000979856487162506
0.64890625,-0.0009713487932934833
0.6489687500000001,-0.0009657230471648848
0.64903125,-0.0009715435553329932
0.64909375,-0.0009718831575678682
0.6491562500000001,-0.0009667300439198528
0.64921875,-0.0009734172524017148
0.64928125,-0.000982214616826585
0.6493437500000001,-0.0009918562347735957
0.64940625,-0.001001804569122161
0.64946875,-0.0010099448040611636
0.64953125,-0.0010165059467369744
0.64959375,-0.0010200764556065611
0.64965625,-0.001020457643373579
0.64971875,-0.001017313240916022
0.64978125,-0.0010118916073326503
0.64984375,-0.0010038846443653007
0.64990625,-0.000994844575715255
0.64996875,-0.0009854436498402466
0.6500312500000001,-0.0009770102677035125
0.65009375,-0.000970160973870482
0.65015625,-0.000974585335590139
0.6502187500000001,-0.0009735376960125081
0.65028125,-0.0009666887570556892
0.65034375,-0.0009719213165784307
0.6504062500000001,-0.0009793066280067986
0.65046875,-0.0009884652817384806
0.65053125,-0.0009982865881045105
0.6505937500000001,-0.0010072353516262303
0.6506562499999999,-0.0010151578115848714
0.65071875,-0.0010206004261241117
0.6507812500000001,-0.0010228144436873338
0.6508437499999999,-0.0010218420114066068
0.65090625,-0.0010177058094516522
0.6509687500000001,-0.0010111018358949092
0.65103125,-0.0010024652917104832
0.65109375,-0.0009924367582969523
0.6511562500000001,-0.000982862688565081
0.65121875,-0.0009749342398302635
0.65128125,-0.0009692748300604709
0.6513437500000001,-0.0009751929821004979
0.65140625,-0.0009757725867677314
0.65146875,-0.0009712331503017174
0.65153125,-0.0009789709380496892
0.65159375,-0.000989130855714504
0.65165625,-0.0010010895794999378
0.65171875,-0.0010134725960000285
0.65178125,-0.001025301672914411
0.65184375,-0.0010358790984493424
0.65190625,-0.0010439366192601662
0.65196875,-0.001049439112027109
0.6520312500000001,-0.0010518676060412846
0.65209375,-0.0010512411044691292
0.65215625,-0.0010482649066419422
0.6522187500000001,-0.0010445588034713182
0.65228125,-0.0010406777009766346
0.65234375,-0.0010368647629431654
0.6524062500000001,-0.0010347936795468554
0.65246875,-0.0010362044650096824
0.65253125,-0.001049824754553147
0.6525937500000001,-0.0010582680074892464
0.6526562499999999,-0.0010615608338526844
0.65271875,-0.001077142538115597
0.6527812500000001,-0.001095301164239365
0.65284375,-0.001115033515547842
0.65290625,-0.0011349080907811365
0.6529687500000001,-0.0011542383655393576
0.65303125,-0.0011719138814929309
0.65309375,-0.0011876005863330624
0.6531562500000001,-0.001200324276331266
0.65321875,-0.0012103138562010243
0.65328125,-0.001217760379668656
0.6533437500000001,-0.001223265566806582
0.65340625,-0.0012280950331526666
0.65346875,-0.001232766271651753
0.65353125,-0.001239262931679086
0.65359375,-0.0012474790556346455
0.65365625,-0.001267931321231694
0.65371875,-0.0012834611553258074
0.65378125,-0.0012940181851234939
0.6538437500000001,-0.0013171036671512926
0.65390625,-0.0013433244746846873
0.65396875,-0.0013718647665745334
0.6540312500000001,-0.0014014596313313768
0.65409375,-0.0014314554629788132
0.65415625,-0.001460442015743961
0.6542187500000001,-0.001487757102277075
0.65428125,-0.0015125835637115198
0.65434375,-0.001534265205308083
0.6544062500000001,-0.0015534747908836077
0.65446875,-0.0015701555921620453
0.65453125,-0.0015857247334326863
0.6545937500000001,-0.0016005954392256244
0.6546562499999999,-0.0016158898104385866
0.65471875,-0.0016328225158743492
0.6547812500000001,-0.001652276825639759
0.65484375,-0.0016838047697536745
0.65490625,-0.0017107203232356316
0.6549687500000001,-0.0017327367416391515
0.65503125,-0.001766704538988903
0.65509375,-0.0018034117990439469
0.6551562500000001,-0.0018422017374343444
0.65521875,-0.001881935264985285
0.65528125,-0.0019211783662238663
0.6553437500000001,-0.001959128839765012
0.65540625,-0.0019947747664138538
0.65546875,-0.002027683070661715
0.6555312500000001,-0.002057828962852823
0.65559375,-0.002085352701549782
0.65565625,-0.0021102984821457296
0.65571875,-0.0021340121642047585
0.65578125,-0.00215741538702708
0.6558437500000001,-0.002181698094363707
0.65590625,-0.0022076721522424764
0.65596875,-0.0022362935430212255
0.6560312500000001,-0.002277221741044236
0.65609375,-0.0023129124021505354
0.65615625,-0.0023433669400279855
0.6562187500000001,-0.0023856929890690853
0.65628125,-0.0024304293551973694
0.65634375,-0.002476448564196203
0.6564062500000001,-0.002522490674401953
0.65646875,-0.0025678345009102557
0.65653125,-0.002611233832277543
0.6565937500000001,-0.002651835437456479
0.6566562499999999,-0.0026892407642623017
0.65671875,-0.002723579932417633
0.6567812500000001,-0.002754983441585611
0.65684375,-0.0027843232554649877
0.65690625,-0.0028123125124246695
0.6569687500000001,-0.0028400131522122313
0.65703125,-0.002868509551277404
0.65709375,-0.002898901857948305
0.6571562500000001,-0.0029406178886634965
0.65721875,-0.0029769310434957647
0.65728125,-0.0030076291298636038
0.6573437500000001,-0.0030501456426958035
0.65740625,-0.0030951727130826834
0.65746875,-0.0031417349644242143
0.65753125,-0.0031890145917903706
0.65759375,-0.0032356087012877996
0.65765625,-0.0032804706094431563
0.65771875,-0.0033227409774341035
0.65778125,-0.003361645306575997
0.6578437500000001,-0.0033969882564400394
0.65790625,-0.0034289361018148834
0.65796875,-0.0034577912539779238
0.6580312500000001,-0.0034841773461932804
0.65809375,-0.0035092981141092924
0.65815625,-0.0035339792297210543
0.6582187500000001,-0.003559593194622443
0.65828125,-0.0035867761465773196
0.65834375,-0.0036250367155337
0.6584062500000001,-0.0036573606628835104
0.65846875,-0.0036838160768936645
0.65853125,-0.003721455055222034
0.6585937500000001,-0.003760484426163585
0.6586562499999999,-0.003800126137292928
0.65871875,-0.003839938143395144
0.6587812500000001,-0.0038775832965134427
0.65884375,-0.003912889682974173
0.65890625,-0.003944753565997425
0.6589687500000001,-0.003972631894974474
0.65903125,-0.003996238334270694
0.65909375,-0.00401648881248317
0.6591562500000001,-0.004032541914770163
0.65921875,-0.004046328982163415
0.65928125,-0.00405836471608656
0.6593437500000001,-0.004069862912972899
0.65940625,-0.004082056934631054
0.65946875,-0.0040953723947602105
0.65953125,-0.004119382063850485
0.65959375,-0.004137562505774434
0.65965625,-0.004148193261369726
0.65971875,-0.0041691403059111315
0.65978125,-0.004191046993072996
0.6598437500000001,-0.0042121284885730526
0.65990625,-0.004232285385763611
0.65996875,-0.004249176911215902
0.6600312500000001,-0.004263562847191399
0.66009375,-0.004279844751622186
0.66015625,-0.004297607273029455
0.6602187500000001,-0.004316546653139804
0.66028125,-0.0043368449261224
0.66034375,-0.0043576508649517745
0.6604062500000001,-0.0043803306942389805
0.66046875,-0.004405322708717727
0.66053125,-0.00443312369959406
0.6605937500000001,-0.004464121929538614
0.66065625,-0.0045076424928095216
0.66071875,-0.004545614161637748
0.6607812500000001,-0.004578887672793269
0.66084375,-0.004623504094851932
0.66090625,-0.004669219979079889
0.6609687500000001,-0.004714884528896519
0.66103125,-0.004759455562798436
0.66109375,-0.004801457676993054
0.6611562500000001,-0.004838990497502624
0.66121875,-0.0048706981268988175
0.66128125,-0.0048963649720579205
0.6613437500000001,-0.004914454309266236
0.66140625,-0.004924936464124806
0.66146875,-0.004928853904758244
0.66153125,-0.004925497779404896
0.66159375,-0.00491642258589995
0.6616562500000001,-0.0049018075410462575
0.66171875,-0.004882860442097653
0.66178125,-0.004859481184697215
0.6618437500000001,-0.004840686641537015
0.66190625,-0.00480973164218465
0.66196875,-0.004766379810777377
0.6620312500000001,-0.004727064532403444
0.66209375,-0.00468188974400284
0.66215625,-0.0046293922976618496
0.6622187500000001,-0.004568749442505807
0.66228125,-0.004498300269420552
0.66234375,-0.004417504964760906
0.6624062500000001,-0.004324204201249557
0.66246875,-0.004217935231092165
0.66253125,-0.004099163753737534
0.6625937500000001,-0.003966925326160921
0.66265625,-0.0038220132107883026
0.66271875,-0.003665053730029788
0.6627812500000001,-0.003496965572445075
0.66284375,-0.003318198314014628
0.66290625,-0.0031300958385455935
0.6629687500000001,-0.0029415937607625564
0.66303125,-0.002736120950233595
0.66309375,-0.0025222055891199052
0.6631562500000001,-0.0022903646439384195
0.66321875,-0.00205810427164152
0.66328125,-0.001815321920513896
0.6633437500000001,-0.0015610557464323521
0.66340625,-0.001294247481749472
0.66346875,-0.0010130804029578264
0.66353125,-0.000716867711256515
0.66359375,-0.0004047637157923306
0.6636562500000001,-0.00007585136066635967
0.66371875,0.00026950909513503984
0.66378125,0.0006309351670719804
0.6638437500000001,0.0010082156378338064
0.66390625,0.0014005596736225423
0.66396875,0.0018068478326367654
0.6640312500000001,0.002226099130982706
0.66409375,0.0026572026039835966
0.66415625,0.0030907527184868278
0.6642187500000001,0.0035439540136437547
0.66428125,0.00401652277272381
0.66434375,0.004491300399060857
0.6644062500000001,0.00497781561310405
0.66446875,0.005476502689372796
0.66453125,0.0059888328495555365
0.6645937500000001,0.006516030429714506
0.66465625,0.0070593010519165444
0.66471875,0.007619099556694708
0.6647812500000001,0.008196343288688096
0.66484375,0.008791570719049596
0.66490625,0.009404337480309638
0.6649687500000001,0.010034182227619953
0.66503125,0.010680363304963872
0.66509375,0.011341695304102777
0.6651562500000001,0.012017304325052089
0.66521875,0.012705761593825027
0.66528125,0.01339710585950063
0.6653437500000001,0.014108078280096567
0.66540625,0.01482949359342911
0.66546875,0.015569788451986033
0.6655312500000001,0.016312002583520335
0.66559375,0.0170651191911873
0.6656562500000001,0.017830208912620098
0.66571875,0.018608501086504615
0.66578125,0.01940084840381935
0.6658437500000001,0.02020821915211697
0.66590625,0.021031439767755025
0.66596875,0.021871010863303703
0.6660312500000001,0.022726813515945493
0.66609375,0.02359856101706135
0.66615625,0.024485437321838027
0.6662187500000001,0.02538639031252917
0.66628125,0.02629988329424169
0.66634375,0.027224609930282972
0.6664062500000001,0.028150294270238865
0.66646875,0.029093108089991646
0.66653125,0.03004341384176351
0.6665937500000001,0.03100053693257883
0.66665625,0.03197308487753811
0.66671875,0.03294368938395341
0.6667812500000001,0.033921931017744475
0.66684375,0.034908092261236534
0.66690625,0.03590422112921712
0.6669687500000001,0.03691024608404214
0.66703125,0.037927144926336975
0.66709375,0.03895578637431216
0.6671562500000001,0.039996433715364876
0.66721875,0.04104839330275954
0.66728125,0.042111005795651565
0.6673437500000001,0.04318311779448134
0.66740625,0.04426295829533271
0.66746875,0.04534897068477552
0.66753125,0.04643069738859112
0.66759375,0.04752334076736195
0.6676562500000001,0.04861767276960119
0.66771875,0.04971174960836358
0.66778125,0.05080502990291941
0.6678437500000001,0.05190607744524517
0.66790625,0.052997754753619425
0.66796875,0.054089404365407476
0.6680312500000001,0.055181472569847394
0.66809375,0.05627537424530851
0.66815625,0.05737129902576932
0.6682187500000001,0.05847015436005813
0.66828125,0.05957205359337893
0.66834375,0.06067672540536935
0.6684062500000001,0.06178357299151614
0.6684687500000001,0.06289054359665963
0.66853125,0.0639964192828795
0.6685937500000001,0.06509939427773898
0.66865625,0.06619722477369805
0.66871875,0.06727824584557014
0.6687812500000001,0.06835875243497465
0.66884375,0.0694279563774576
0.66890625,0.0704846368602885
0.6689687500000001,0.07152806025772704
0.66903125,0.07256664299712387
0.66909375,0.0735834576018731
0.6691562500000001,0.07458702697105088
0.66921875,0.07557944185819072
0.66928125,0.07655984316410523
0.6693437500000001,0.07753004848746405
0.66940625,0.07848982075478735
0.6694687500000001,0.07943857833998813
0.66953125,0.08037607946919552
0.66959375,0.08129958226417378
0.6696562500000001,0.08220800584301723
0.66971875,0.08309974667260756
0.66978125,0.08397046450501258
0.6698437500000001,0.0848106426355826
0.66990625,0.08563311733272663
0.66996875,0.08642923669654606
0.6700312500000001,0.08720460460952906
0.67009375,0.08801679374763302
0.67015625,0.08886847599782659
0.6702187500000001,0.08976098219923333
0.67028125,0.09067049107578527
0.67034375,0.0915992335912923
0.6704062500000001,0.09253968686505071
0.6704687500000001,0.09348750826445058
0.67053125,0.09443450164245806
0.6705937500000001,0.09537364992070367
0.67065625,0.09629883479035518
0.67071875,0.09720125598772296
0.6707812500000001,0.09807132912538277
0.67084375,0.09890188874720535
0.67090625,0.09968132431518906
0.6709687500000001,0.10039276243813344
0.67103125,0.10104509545103076
0.67109375,0.10162112860486462
0.6711562500000001,0.10211308713529928
0.67121875,0.10250816738664674
0.67128125,0.10280067224032251
0.6713437500000001,0.10299417191185756
0.67140625,0.10306742381630908
0.6714687500000001,0.10302308434453951
0.67153125,0.10285745289218122
0.67159375,0.10256442503520138
0.6716562500000001,0.10213972714994499
0.67171875,0.10157924569731093
0.67178125,0.1008747915261461
0.6718437500000001,0.10002105035886924
0.67190625,0.09901203088137903
0.67196875,0.09783963108579745
0.6720312500000001,0.09649695949396668
0.67209375,0.0949768865226846
0.67215625,0.09326499793776602
0.6722187500000001,0.09137325263607715
0.67228125,0.08928892251149179
0.67234375,0.0870088651686633
0.6724062500000001,0.08453107472102621
0.6724687500000001,0.08185476114290295
0.67253125,0.07898918770757732
0.6725937500000001,0.07591652039817336
0.67265625,0.07264714037572603
0.67271875,0.06918170032539185
0.6727812500000001,0.06551968460675839
0.67284375,0.06166143346504569
0.67290625,0.05760689745127849
0.6729687500000001,0.053355049583469996
0.67303125,0.04890600536620104
0.67309375,0.04425894150190979
0.6731562500000001,0.03941482389691753
0.67321875,0.034374799856425775
0.67328125,0.029141885235677914
0.6733437500000001,0.023719908247044758
0.67340625,0.018104979171991914
0.6734687500000001,0.012321182321275714
0.67353125,0.006365964402610613
0.67359375,0.00025605746808228524
0.6736562500000001,-0.006018333655996966
0.67371875,-0.012441260797557932
0.67378125,-0.019005435598466097
0.6738437500000001,-0.025703216009027995
0.67390625,-0.03252851448482888
0.67396875,-0.03947402880731434
0.6740312500000001,-0.04653369513645275
0.67409375,-0.05370061318747418
0.67415625,-0.060966845378659644
0.6742187500000001,-0.06832468128926089
0.67428125,-0.07576531549496415
0.67434375,-0.08327921532131446
0.6744062500000001,-0.09085654875397622
0.6744687500000001,-0.0984860936162616
0.67453125,-0.10615736178163104
0.6745937500000001,-0.1138507543714275
0.67465625,-0.12157263771245447
0.67471875,-0.1293040002713544
0.6747812500000001,-0.13704381989416353
0.67484375,-0.14476454789683066
0.67490625,-0.15246562056730714
0.6749687500000001,-0.16013828275537956
0.67503125,-0.1677736953555894
0.67509375,-0.17536324577292187
0.6751562500000001,-0.18289805653089986
0.67521875,-0.190369372044431
0.67528125,-0.19776834739653243
0.6753437500000001,-0.2050859526229936
0.67540625,-0.21231331941693402
0.6754687500000001,-0.21943304669057948
0.6755312500000001,-0.22645409902997748
0.67559375,-0.23335980532122869
0.6756562500000001,-0.24014241119829127
0.67571875,-0.24679470270193596
0.67578125,-0.2533103111026877
0.6758437500000001,-0.2596830145848305
0.67590625,-0.2659071638026893
0.67596875,-0.27197749873674104
0.6760312500000001,-0.27788939711504024
0.67609375,-0.28363815570974693
0.67615625,-0.2892195157497165
0.6762187500000001,-0.29462952552185084
0.6762812500000001,-0.29986447899942054
0.67634375,-0.30491244392833594
0.6764062500000001,-0.30978758164708053
0.6764687500000001,-0.3144878229429333
0.67653125,-0.31899254000324434
0.6765937500000001,-0.3233090382803921
0.67665625,-0.32743589910305565
0.67671875,-0.331372078702046
0.6767812500000001,-0.335116956443385
0.67684375,-0.33867039489230344
0.67690625,-0.3420324665637266
0.6769687500000001,-0.3452036346262134
0.67703125,-0.3481845826482722
0.67709375,-0.3509763567266816
0.6771562500000001,-0.3535714957740017
0.67721875,-0.35598906112886863
0.6772812500000001,-0.35822191088828237
0.6773437500000001,-0.36027215245668265
0.67740625,-0.36214195624710244
0.6774687500000001,-0.3638337659795644
0.67753125,-0.3653501803510867
0.67759375,-0.366694131375994
0.6776562500000001,-0.3678686483796859
0.67771875,-0.3688769566550901
0.67778125,-0.3697224702584613
0.6778437500000001,-0.37040869678745847
0.67790625,-0.3709304269310071
0.67796875,-0.371309243339528
0.6780312500000001,-0.37154008034850283
0.67809375,-0.3716268866994388
0.67815625,-0.37157366834394223
0.6782187500000001,-0.3713845097676587
0.6782812500000001,-0.3710635335975535
0.67834375,-0.3706148946082001
0.6784062500000001,-0.3700427846754803
0.6784687500000001,-0.36935141871236776
0.67853125,-0.36854502037618697
0.6785937500000001,-0.36762781714831616
0.67865625,-0.3665950963585393
0.67871875,-0.36546900946315125
0.6787812500000001,-0.3642447492235351
0.67884375,-0.36292647392814287
0.67890625,-0.3615183526516146
0.6789687500000001,-0.3600342855169719
0.67903125,-0.35845862028281383
0.67909375,-0.3568051953771897
0.6791562500000001,-0.3550778898897341
0.67921875,-0.3532805777349258
0.6792812500000001,-0.3514170458730597
0.6793437500000001,-0.34948194255720444
0.67940625,-0.3474970784026461
0.6794687500000001,-0.34545690813431973
0.67953125,-0.3433649430689694
0.67959375,-0.34122457199444434
0.6796562500000001,-0.33903911837133266
0.67971875,-0.336811819974878
0.67978125,-0.33454582994354587
0.6798437500000001,-0.33224417272151474
0.67990625,-0.32990989103618096
0.67996875,-0.3275458192771916
0.6800312500000001,-0.32514888178104073
0.68009375,-0.32274443656396323
0.68015625,-0.32032456498068806
0.6802187500000001,-0.3178920821108514
0.6802812500000001,-0.31544990607523193
0.68034375,-0.3130008057170656
0.6804062500000001,-0.31054739370804063
0.68046875,-0.3080922622633184
0.68053125,-0.30563770192579864
0.6805937500000001,-0.3031860171426981
0.68065625,-0.30073003075695093
0.68071875,-0.2982904871588834
0.6807812500000001,-0.295859962821317
0.68084375,-0.2934403353951521
0.68090625,-0.29103339209261164
0.6809687500000001,-0.2886409693264455
0.68103125,-0.2862645991242314
0.68109375,-0.2839058563187946
0.6811562500000001,-0.28156618125284005
0.68121875,-0.27924700493889965
0.6812812500000001,-0.27694960258181067
0.68134375,-0.2746656545026548
0.68140625,-0.2724154554156605
0.6814687500000001,-0.270190525699941
0.68153125,-0.2679918786712765
0.68159375,-0.2658204719434877
0.6816562500000001,-0.26367721284333506
0.68171875,-0.26156297395798667
0.68178125,-0.2594785058187261
0.6818437500000001,-0.2574246153709663
0.6819062499999999,-0.25540195922068404
0.68196875,-0.25341121049960835
0.6820312500000001,-0.25144320864506786
0.6820937499999999,-0.24951806661122536
0.68215625,-0.24762651468787317
0.6822187500000001,-0.24576903290407948
0.68228125,-0.24394615182541612
0.68234375,-0.24215824239037806
0.6824062500000001,-0.24040570460932012
0.68246875,-0.2386889509184089
0.68253125,-0.23700830417572566
0.6825937500000001,-0.2353641274470354
0.68265625,-0.23376752327525793
0.68271875,-0.23218721480384125
0.68278125,-0.23065421535949882
0.68284375,-0.22915878871469536
0.68290625,-0.2277012243386679
0.68296875,-0.22628172323223034
0.68303125,-0.22490052201392535
0.68309375,-0.2235578561150488
0.68315625,-0.22225394400193388
0.68321875,-0.22098898781154247
0.6832812500000001,-0.21976320006980649
0.68334375,-0.2185767970663282
0.68340625,-0.21741977236263027
0.6834687500000001,-0.21631281411709505
0.6835312499999999,-0.2152458749324591
0.68359375,-0.2142191788406509
0.6836562500000001,-0.2132329798043529
0.6837187499999999,-0.21228750511798308
0.68378125,-0.21138300800884335
0.6838437500000001,-0.21051975533997117
0.6839062499999999,-0.20969800944060274
0.68396875,-0.20891806768993948
0.6840312500000001,-0.2081802320519046
0.68409375,-0.2074848486832219
0.68415625,-0.20683223017051006
0.6842187500000001,-0.20621226559698758
0.68428125,-0.20564633931080717
0.68434375,-0.20512434888502784
0.68440625,-0.20464673067209274
0.68446875,-0.2042139451236591
0.68453125,-0.2038373437189386
0.68459375,-0.20349575015620575
0.68465625,-0.20320058026252713
0.68471875,-0.20295240153959454
0.68478125,-0.2027518450776295
0.68484375,-0.20259957940360868
0.68490625,-0.20249631753102398
0.68496875,-0.20244280289072847
0.68503125,-0.2024398333469603
0.6850937500000001,-0.202488258622227
0.6851562499999999,-0.20258896316260205
0.68521875,-0.20274289505156903
0.6852812500000001,-0.20294029023420734
0.6853437499999999,-0.20320377131003392
0.68540625,-0.20352366832867624
0.6854687500000001,-0.20390116757236731
0.6855312499999999,-0.20433752916331455
0.68559375,-0.2048446177407932
0.6856562500000001,-0.20540277353141673
0.6857187499999999,-0.20602400154888212
0.68578125,-0.2067098667311084
0.68584375,-0.207462014769129
0.6859062499999999,-0.20828218337748527
0.68596875,-0.20917221186217091
0.68603125,-0.21013403338639713
0.68609375,-0.21116968777388773
0.68615625,-0.21228132106608688
0.68621875,-0.2134711854702911
0.68628125,-0.2147416666610718
0.68634375,-0.2160952503564627
0.68640625,-0.21754472858174606
0.68646875,-0.2190725545793242
0.68653125,-0.22069178163325232
0.6865937499999999,-0.2224054290851938
0.68665625,-0.22421667747327018
0.68671875,-0.2261186224010152
0.6867812499999999,-0.22812432242002398
0.68684375,-0.23023735883231813
0.68690625,-0.2324614313896244
0.6869687499999999,-0.23480041915566893
0.68703125,-0.23725828644892338
0.6870937500000001,-0.2398391682927675
0.6871562499999999,-0.24254728332874712
0.68721875,-0.24538696517726594
0.6872812500000001,-0.24836261069882185
0.6873437499999999,-0.2514786571729699
0.68740625,-0.2547395656783513
0.68746875,-0.25814973457447327
0.6875312499999999,-0.26171341737485276
0.68759375,-0.26543473134649714
0.68765625,-0.2693173925979664
0.6877187499999999,-0.2733648098091087
0.68778125,-0.2775796196709996
0.68784375,-0.28196375721742317
0.6879062499999999,-0.28651802062662657
0.68796875,-0.2912418224893416
0.68803125,-0.2961326129461217
0.68809375,-0.30118563124956155
0.68815625,-0.30639293570484816
0.6882187499999999,-0.3117428057208069
0.68828125,-0.3172185050720342
0.68834375,-0.3227971671132245
0.6884062499999999,-0.3284478817603784
0.68846875,-0.3341296564525159
0.68853125,-0.33978876160686244
0.6885937499999999,-0.34535503739407003
0.68865625,-0.350737647439353
0.68871875,-0.3558189949773708
0.6887812499999999,-0.3604584352389815
0.68884375,-0.364438834029688
0.6889062499999999,-0.36751916534028406
0.6889687499999999,-0.3693741799260526
0.68903125,-0.3695832458221782
0.68909375,-0.367600850460715
0.6891562499999999,-0.3627172907273303
0.68921875,-0.3540055828680412
0.68928125,-0.3402492363342975
0.6893437499999999,-0.3198435818116805
0.68940625,-0.29065996214389705
0.68946875,-0.24985553908622798
0.6895312499999999,-0.19361895864473486
0.68959375,-0.11674616977157828
0.6896562499999999,-0.012165812358158529
0.6897187499999999,0.12989267259496723
0.68978125,0.3230562903284365
0.6898437499999999,0.5865217426750378
0.6899062499999999,0.9476914766362081
0.68996875,1.4462005790593633
0.6900312500000001,2.1386792799611105
0.6900937500000001,3.1115960659221384
0.69015625,4.498346681452178
0.6902187500000001,6.500834458437398
0.6902812500000001,9.406934242456124
0.69034375,13.330834408250837
0.6904062500000001,15.147486799819095
0.69046875,5.58633659209878
0.69053125,0.43727195436467203
0.6905937500000001,-0.15795360402779612
0.69065625,-0.1473087699905949
0.69071875,-0.10285381860531634
0.6907812500000001,-0.0715778905277287
0.69084375,-0.051380456491371324
0.69090625,-0.03810373762596635
0.6909687500000001,-0.029077686182780366
0.69103125,-0.022743324305582267
0.6910937500000001,-0.01814992782889434
0.6911562500000001,-0.014737098057025014
0.69121875,-0.012144183163508893
0.6912812500000001,-0.010135606428404496
0.69134375,-0.008553041595047065
0.69140625,-0.007296870461432063
0.6914687500000001,-0.00627127887479389
0.69153125,-0.005430336700208238
0.69159375,-0.004733491299813196
0.6916562500000001,-0.004150538737709613
0.69171875,-0.003667809449471928
0.69178125,-0.0032495327088766335
0.6918437500000001,-0.0028912771046056274
0.69190625,-0.002582401841420029
0.69196875,-0.002314488048651763
0.6920312500000001,-0.0020808051071261676
0.69209375,-0.0018848262347059815
0.69215625,-0.0017043664824061035
0.6922187500000001,-0.001544677083505312
0.69228125,-0.0014027689164946334
0.69234375,-0.0012761698768819357
0.6924062500000001,-0.001171436677140209
0.69246875,-0.0010696234691262086
0.69253125,-0.0009778437587207574
0.6925937500000001,-0.0008948555892985252
0.69265625,-0.0008279184260844525
0.69271875,-0.0007595201617695204
0.69278125,-0.0006971592932297615
0.69284375,-0.0006401603317478418
0.6929062500000001,-0.0005879367600996188
0.69296875,-0.0005480574751404597
0.69303125,-0.0005039643762321368
0.6930937500000001,-0.00046330389573406524
0.69315625,-0.00042573371233335037
0.69321875,-0.0003987559585287878
0.6932812500000001,-0.00036652360426126684
0.69334375,-0.00033654153207763726
0.69340625,-0.0003086261480027498
0.6934687500000001,-0.0002825939335841642
0.6935312499999999,-0.00026586271132171346
0.69359375,-0.0002431615900656989
0.6936562500000001,-0.0002218984478686623
0.6937187499999999,-0.00020196252874893358
0.69378125,-0.00019057720863758647
0.6938437500000001,-0.00017301564916556264
0.69390625,-0.0001564829373595971
0.69396875,-0.00014089296419318235
0.6940312500000001,-0.0001332962181213106
0.69409375,-0.00011943772894225178
0.69415625,-0.00010633598805261221
0.6942187500000001,-0.00009393304058101935
0.69428125,-0.00008905353061982277
0.69434375,-0.00007793443600305556
0.69440625,-0.00006738413172266315
0.69446875,-0.000057380763403158264
0.69453125,-0.00005451122562349441
0.69459375,-0.0000455161423341434
0.69465625,-0.00003696726406503972
0.69471875,-0.000028838723129481998
0.69478125,-0.000027447552680836897
0.69484375,-0.000020090069930637052
0.6949062500000001,-0.000013077180255338107
0.69496875,-6.386869034739411e-6
0.69503125,-6.089251967829238e-6


==> data/dataIForceDistribt0412SqueezeE100D41G160c0055YE105103DoubleAt.csv <==
0.30115625,-7.389399406398422e-7
0.30121875,-7.586172228744487e-7
0.30128125,-1.5362808844610808e-6
0.30134375,-2.334163597390543e-6
0.30140625,-3.152827175603636e-6
0.30146874999999995,-3.9935450705011845e-6
0.30153125000000003,-4.100943304123141e-6
0.30159375,-4.9874774855719e-6
0.30165624999999996,-5.897983638734619e-6
0.30171875,-6.833856832603667e-6
0.30178125,-7.794442524260927e-6
0.30184374999999997,-8.011376040991057e-6
0.30190625,-9.027064821201292e-6
0.30196875,-0.000010071267658306483
0.30203125,-0.000011146162567716131
0.30209375,-0.000012250101439435107
0.30215625,-0.00001259994364850445
0.30221875,-0.000013769396819266404
0.30228125,-0.000014977171387815506
0.30234375,-0.00001621915114596159
0.30240625,-0.00001749868214899064
0.30246874999999995,-0.000018008663844369863
0.30253125000000003,-0.000019369559735688623
0.30259375,-0.000020768090112123833
0.30265624999999996,-0.000022218076770934868
0.30271875000000004,-0.000023704449485780836
0.30278125,-0.000024420194988797356
0.30284374999999997,-0.000026005895164938495
0.30290625,-0.000027647531725063405
0.30296875,-0.00002933814048443272
0.30303125,-0.000031083248993858925
0.30309375,-0.00003288470018620266
0.30315625,-0.000033909376676926016
0.30321875,-0.000035832239184248754
0.30328125,-0.00003782153263171244
0.30334375,-0.00003987505300333651
0.30340625,-0.000042000285153699425
0.30346874999999995,-0.00004419842151369176
0.30353125000000003,-0.00004562798017165299
0.30359375,-0.000047985940041751786
0.30365624999999996,-0.000050429889078585494
0.30371875,-0.00005296287795133718
0.30378125,-0.00005558652265891182
0.30384374999999997,-0.000057451631569563835
0.30390625,-0.000060281805239000636
0.30396875,-0.00006321717805657124
0.30403125,-0.0000662635356311832
0.30409375,-0.0000694315538135059
0.30415625,-0.00007272595471275321
0.30421875,-0.00007528664433883355
0.30428125,-0.00007885420819943133
0.30434375,-0.00008256401789528236
0.30440625,-0.00008643367348924901
0.30446874999999995,-0.00009046910047387041
0.30453125000000003,-0.00009467291862561358
0.30459375,-0.00009906211730935022
0.30465624999999996,-0.00010277045887157658
0.30471875,-0.00010755782793113812
0.30478125,-0.00011256377233499157
0.30484374999999997,-0.00011780081892199829
0.30490625,-0.00012327549515370314
0.30496875,-0.00012901541121148003
0.30503125,-0.00013414681205945633
0.30509375,-0.00014045530598809667
0.30515625,-0.0001470765062623539
0.30521875,-0.00015402361448121877
0.30528125,-0.0001613280053519171
0.30534375,-0.0001690112119596821
0.30540625,-0.000177091316550371
0.30546874999999996,-0.0001847127823258755
0.30553125000000003,-0.00019368904128760428
0.30559375,-0.00020315957573852314
0.30565624999999996,-0.00021315906197068714
0.30571875,-0.00022372374278432228
0.30578125,-0.0002349016869349792
0.30584374999999997,-0.0002467373976409235
0.30590625,-0.0002583660124928325
0.30596875,-0.000271671048287886
0.30603125,-0.0002857922389883931
0.30609375,-0.000300804768127386
0.30615625,-0.0003167756865812244
0.30621875,-0.0003337900128574688
0.30628125,-0.0003519291063027568
0.30634375,-0.0003713008981099465
0.30640625,-0.000391088597784264
0.30646874999999996,-0.00041324787781014006
0.30653125000000003,-0.0004369925350992364
0.30659375,-0.00046247338724803076
0.30665624999999996,-0.0004898438101129722
0.30671875000000004,-0.0005193006490437613
0.30678125,-0.0005510233082028504
0.30684374999999997,-0.0005852753163353825
0.30690625,-0.0006214127386420356
0.30696875,-0.0006615873171802674
0.30703125,-0.0007052178632557466
0.30709375,-0.0007526962145623196
0.30715625,-0.0008044697508771772
0.30721875,-0.000861051009447426
0.30728125,-0.0009230292334572028
0.30734375,-0.0009910842704364178
0.30740625,-0.0010660034260080314
0.30746874999999996,-0.0011487021737479493
0.30753125000000003,-0.0012393191094015863
0.30759375,-0.0013409709676758686
0.30765624999999996,-0.0014542031679000119
0.30771875,-0.001580765918037966
0.30778125,-0.0017227436070044416
0.30784374999999997,-0.0018826324879176242
0.30790625,-0.002063440241431573
0.30796875,-0.002268814339308119
0.30803125,-0.0025032094337812142
0.30809375,-0.002772106128689733
0.30815625,-0.0030823024494569615
0.30821875,-0.003441366478685877
0.30828125,-0.00386191765512016
0.30834375,-0.004356724407258633
0.30840625,-0.004943474161937764
0.30846874999999996,-0.005645271935306499
0.30853125000000003,-0.0064927029259238545
0.30859375,-0.007526864397428975
0.30865624999999997,-0.008803885969623585
0.30871875,-0.010401841430117218
0.30878125,-0.012431567018857287
0.30884375,-0.015054029010427433
0.30890625,-0.01850908137594079
0.30896875,-0.023164494267710396
0.30903125,-0.029601341534740328
0.30909375,-0.03877376912931192
0.30915625,-0.05228650008519337
0.30921875,-0.07287035297848174
0.30928125,-0.10473673998676622
0.30934375000000003,-0.14953233012993628
0.30940625,-0.15414510214490568
0.30946874999999996,0.5134512717536982
0.30953125000000004,6.033669154655946
0.30959375,15.287742148010732
0.30965624999999997,13.171920098230665
0.30971875,9.274834410088655
0.30978125,6.411469561026222
0.30984375,4.438535212174617
0.30990625,3.0711592733747195
0.30996875,2.1110704461592396
0.31003125,1.4271865277902243
0.31009375,0.9345266798287981
0.31015625,0.5773637346766154
0.31021875,0.31666477850523217
0.31028125,0.12542427877026474
0.31034375000000003,-0.015295674286958869
0.31040625,-0.1189393831709604
0.31046874999999996,-0.1951577527920146
0.31053125000000004,-0.25094984124632397
0.31059375,-0.29143786525128074
0.31065624999999997,-0.320405878622279
0.31071875,-0.3406668780374564
0.31078125,-0.35432933713461023
0.31084375,-0.3629832940305648
0.31090625,-0.3678348079178447
0.31096875,-0.3698034144448407
0.31103125,-0.36959340079014646
0.31109375,-0.3677463156018038
0.31115625,-0.36467994777302276
0.31121875,-0.36071745495162766
0.31128125,-0.35610928126398966
0.31134375000000003,-0.35104973448082555
0.31140625,-0.3456896157906605
0.31146874999999996,-0.340145875893877
0.31153125000000004,-0.33450904604579723
0.31159375,-0.32884897516890765
0.31165624999999997,-0.32321928352011603
0.31171875,-0.31766084167333136
0.31178125,-0.31220447280904573
0.31184375,-0.30687309560430476
0.31190625,-0.3016833897537826
0.31196875,-0.29664712815779753
0.31203125,-0.291772222610628
0.31209375,-0.28706355604175465
0.31215625,-0.2825236393958836
0.31221875,-0.2781531418656543
0.31228125,-0.273951304860659
0.31234375000000003,-0.26991627964475556
0.31240625,-0.26604632678373763
0.31246874999999996,-0.2623362936112248
0.31253125000000004,-0.2587833839669395
0.31259375,-0.2553835566355664
0.31265624999999997,-0.2521325702269082
0.31271875000000005,-0.24902606385612436
0.31278125,-0.24605962537021997
0.31284375,-0.24322884329365776
0.31290625,-0.2405293434392826
0.31296875,-0.2379568281864743
0.31303125,-0.23550708938694476
0.31309375,-0.2331760357776366
0.31315625,-0.23095969791510268
0.31321875,-0.22885424145142752
0.31328125,-0.22685597051051998
0.31334375000000003,-0.22496133190333362
0.31340625,-0.2231669159146483
0.31346874999999996,-0.22146945630508347
0.31353125000000004,-0.2198658278065443
0.31359375,-0.2183530453888582
0.31365624999999997,-0.2169282588117085
0.31371875,-0.21558875204806502
0.31378125,-0.21433193563502112
0.31384375,-0.2131553459642629
0.31390625,-0.21205663878880232
0.31396875,-0.21103358419807977
0.31403125,-0.21008406483343622
0.31409375,-0.20920606767134103
0.31415625,-0.20839768346121054
0.31421875,-0.2076580175538421
0.31428125,-0.2069835145559722
0.31434375000000003,-0.20637346172997384
0.31440625,-0.20582631365274898
0.31446874999999996,-0.20534060666368653
0.31453125000000004,-0.2049149536136148
0.31459375,-0.2045480420449382
0.31465624999999997,-0.20423862957201822
0.31471875,-0.20398554070085978
0.31478125,-0.2037876641247781
0.31484375,-0.20364394889282278
0.31490625,-0.20355340223990148
0.31496875,-0.20351508673457014
0.31503125,-0.20352811659730108
0.31509375,-0.20359165598028706
0.31515625,-0.20370491690748838
0.31521875,-0.20386715609325456
0.31528125,-0.20407767222717432
0.31534375000000003,-0.20433580521707134
0.31540625,-0.20464184201501076
0.31546874999999996,-0.2049933790851351
0.31553125000000004,-0.20539077347574758
0.31559375,-0.2058335053334165
0.31565624999999997,-0.20632108649355085
0.31571875,-0.20685305609362706
0.31578125,-0.2074289818519694
0.31584375,-0.20804845563317154
0.31590625,-0.2087110930681687
0.31596875,-0.20941653247076705
0.31603125,-0.21016443137064986
0.31609375,-0.21095446697786197
0.31615625,-0.21178633350718234
0.31621875,-0.21265974101368862
0.31628125,-0.21357441346673936
0.31634375000000003,-0.21453008773333235
0.31640625,-0.21552741396734706
0.31646874999999997,-0.21656434698596214
0.31653125000000004,-0.21764155412246758
0.31659375,-0.21875880768526274
0.31665625,-0.219915885236761
0.31671875000000005,-0.22111256893145897
0.31678125,-0.22234864227349604
0.31684375,-0.2236238889491162
0.31690625,-0.22493809275529164
0.31696875,-0.2262910329423483
0.31703125,-0.22768158670564886
0.31709375,-0.22911045267054853
0.31715625000000003,-0.23057739071739644
0.31721875,-0.23208215473283822
0.31728125,-0.2336253783275124
0.31734375000000004,-0.23520500481065904
0.31740625,-0.2368207181004024
0.31746874999999997,-0.23847405777499234
0.31753125000000004,-0.24016378055826443
0.31759375,-0.24188954286871964
0.31765625,-0.24365097863217422
0.31771875,-0.2454477000624519
0.31778125,-0.24727928719278636
0.31784375,-0.24914529374263922
0.31790625,-0.25104524323778304
0.31796875,-0.25297862188681186
0.31803125,-0.25494488064976295
0.31809375,-0.2569434341182427
0.31815625000000003,-0.2589745430070409
0.31821875,-0.2610357572437345
0.31828125,-0.2631272455810829
0.31834375000000004,-0.26524824088562465
0.31840625,-0.2673979223059453
0.31846874999999997,-0.2695754163384707
0.31853125000000004,-0.27177979305644145
0.31859375,-0.2740100585922237
0.31865625,-0.27626515758114556
0.31871875,-0.2785439706961077
0.31878125,-0.28084530713962896
0.31884375,-0.283167903700591
0.31890625,-0.2855104225849412
0.31896875,-0.2878714495260976
0.31903125,-0.2902494585816898
0.31909375,-0.29264292869326913
0.31915625000000003,-0.2950501594583904
0.31921875,-0.2974693878775998
0.31928125,-0.2998987647570205
0.31934375000000004,-0.30233636140939274
0.31940625,-0.3047801808486176
0.31946874999999997,-0.3072281380193257
0.31953125000000004,-0.30967804381821257
0.31959375,-0.3121275987292914
0.31965625,-0.31457437435938007
0.31971875,-0.3170158054544895
0.31978125,-0.31944919617255724
0.31984375,-0.32187262691738155
0.31990625,-0.3242814360054088
0.31996875,-0.3266734917145584
0.32003125,-0.32904760411381273
0.32009375,-0.33139669401330796
0.32015625000000003,-0.3337146523391847
0.32021875,-0.33599855830981384
0.32028125,-0.33824540518429036
0.32034375000000004,-0.3404520995228941
0.32040625,-0.3426154629825132
0.32046874999999997,-0.34473222914541374
0.32053125000000005,-0.34679904972656184
0.32059375,-0.34881249734617115
0.32065625,-0.35076905786495316
0.32071875,-0.3526660250940814
0.32078125,-0.35449706890846844
0.32084375,-0.3562611483093656
0.32090625,-0.35795354994244527
0.32096875,-0.35957040157545817
0.32103125,-0.36110777121038096
0.32109375,-0.3625616691109087
0.32115625000000003,-0.3639280538451612
0.32121875,-0.36520283742888404
0.32128125,-0.366381891476372
0.32134375000000004,-0.3674610558464074
0.32140625,-0.36843614435098865
0.32146874999999997,-0.3693029536504925
0.32153125000000005,-0.37005727158280877
0.32159375,-0.3706957642841049
0.32165625,-0.3712124710812089
0.32171875,-0.37160408125000455
0.32178125,-0.3718664322811268
0.32184375,-0.37199539495929446
0.32190625,-0.3719868829362041
0.32196875,-0.37183686156001194
0.32203125,-0.37154135841157726
0.32209375,-0.37109647468693696
0.32215625000000003,-0.37049839783614114
0.32221875,-0.36974341708630093
0.32228125,-0.3688279382997014
0.32234375000000004,-0.367748501025044
0.32240625,-0.36650089778517003
0.32246874999999997,-0.3650846641943702
0.32253125000000005,-0.3634941907837098
0.32259375,-0.36172759354638917
0.32265625,-0.35978232078778477
0.32271875000000005,-0.35765603755400227
0.32278125,-0.35534662804802064
0.32284375,-0.3528522079462322
0.32290625,-0.3501711200803787
0.32296875,-0.34730194572001616
0.32303125,-0.344243516264076
0.32309375,-0.34099492576183676
0.32315625000000003,-0.3375555520346351
0.32321875,-0.3339250845739251
0.32328125,-0.3301035479555715
0.32334375000000004,-0.32609133537402873
0.32340625,-0.3218901003580391
0.32346874999999997,-0.3174992936713508
0.32353125000000005,-0.31292138658402835
0.32359375,-0.3081584133556279
0.32365625,-0.3032127878752534
0.32371875,-0.2980873011776514
0.32378125,-0.2927850924429112
0.32384375,-0.2873096154238216
0.32390625,-0.2816637130983552
0.32396875,-0.275853188907543
0.32403125,-0.2698814555883233
0.32409375,-0.26375313502791137
0.32415625000000003,-0.25747320341554014
0.32421875,-0.2510470248024401
0.32428125,-0.24448043458112895
0.32434375000000004,-0.2377797659443341
0.32440625,-0.2309527261914039
0.32446875,-0.22400493241047686
0.32453125000000005,-0.21694506431747673
0.32459375,-0.209781346120087
0.32465625,-0.20252229837921532
0.32471875,-0.19517659927113312
0.32478125,-0.1877530422626417
0.32484375,-0.18026039478418415
0.32490625,-0.17270735741018675
0.32496875000000003,-0.16510257861820335
0.32503125,-0.15745469224392394
0.32509375,-0.14977236571938404
0.32515625000000004,-0.14206446855572857
0.32521875,-0.13434012794937092
0.32528125,-0.12660797529082887
0.32534375000000004,-0.11887972346950788
0.32540625,-0.11116570834147008
0.32546875,-0.10347489760844145
0.32553125000000005,-0.09581903918381822
0.32559375,-0.0882090392351535
0.32565625,-0.08065558806374312
0.32571875,-0.07316892563669004
0.32578125,-0.06575874411884779
0.32584375,-0.05843399884001027
0.32590625,-0.05120294990319675
0.32596875000000003,-0.04407319549730013
0.32603125,-0.03705189294024065
0.32609375,-0.030145831241474727
0.32615625000000004,-0.023361796391278736
0.32621875,-0.016706655237044843
0.32628125,-0.01018757001315132
0.32634375000000004,-0.0038120110708347865
0.32640625,0.002412337457351782
0.32646875,0.008477638707072244
0.32653125000000005,0.014376256887399616
0.32659375,0.02010095767223409
0.32665625,0.02564525741121218
0.32671875000000006,0.031003671029622232
0.32678125,0.03617188446356753
0.32684375,0.041146747125044375
0.32690625,0.045926376000860275
0.32696875000000003,0.050509776600572
0.32703125,0.05489672629125614
0.32709375,0.059087445886956885
0.32715625000000004,0.06308222395641278
0.32721875,0.06688121624047622
0.32728125,0.0704842499706766
0.32734375000000004,0.07389083850466009
0.32740625,0.07710008387363308
0.32746875,0.08011106391482517
0.32753125000000005,0.0829229559794345
0.32759375,0.08553448783394457
0.32765625,0.08794782060862745
0.32771875,0.09016435336158385
0.32778125,0.09218485584163216
0.32784375,0.09401400707913926
0.32790625,0.0956567110832715
0.32796875000000003,0.09711880107948069
0.32803125,0.098406844344475
0.32809375,0.0995277750610536
0.32815625000000004,0.10048850498966143
0.32821875,0.10129578232505984
0.32828125,0.10195584992077658
0.32834375000000005,0.10247448626296399
0.32840625,0.10285690168513688
0.32846875,0.10310785194619397
0.32853125000000005,0.10323195791992833
0.32859375,0.10323377982596912
0.32865625,0.10311824880154066
0.32871875,0.10289080107953727
0.32878125,0.10255587963135175
0.32884375,0.10211956590572094
0.32890625,0.10158970897229332
0.32896875000000003,0.10097707937302958
0.32903125,0.10029161688091667
0.32909375,0.0995406328166471
0.32915625000000004,0.09873304195526005
0.32921875,0.09787824527532005
0.32928125,0.0969853776462242
0.32934375000000005,0.09606308891826795
0.32940625,0.09511944254178023
0.32946875,0.09416191244800574
0.32953125000000005,0.09319745010078477
0.32959375,0.0922326194071426
0.32965625,0.09127372274962513
0.32971875,0.0903270125545493
0.32978125,0.08939888867788844
0.32984375,0.08849602902389966
0.32990625,0.0876256038528275
0.32996875000000003,0.08679431637510371
0.33003125,0.08600182821821628
0.33009375,0.08518973803065757
0.33015625000000004,0.08435199841039918
0.33021875,0.08349114090301823
0.33028125,0.08260971060317332
0.33034375000000005,0.08171042705433111
0.33040625,0.08079559888052819
0.33046875,0.07986723905883412
0.33053125000000005,0.07892687294794072
0.33059375,0.07797541431611989
0.33065625,0.07701323356273869
0.33071875,0.07604024526152424
0.33078125,0.0750559212807975
0.33084375,0.07405956745951253
0.33090625,0.07305043819825585
0.33096875000000003,0.07202790447583492
0.33103125,0.07099176583578559
0.33109375,0.06994127035370215
0.33115625000000004,0.06887883306630689
0.33121875,0.06780560521671891
0.33128125,0.06672148592299199
0.33134375000000005,0.06562932484637339
0.33140625,0.06453133330209292
0.33146875,0.06342968924254609
0.33153125000000006,0.062326544361359315
0.33159375,0.06122363663097058
0.33165625,0.06012233490224858
0.33171875,0.059023516656180414
0.33178125,0.05792754032381803
0.33184375,0.05683425815280231
0.33190625,0.05574317292596809
0.33196875000000003,0.05465348795393009
0.33203125,0.05356432285729258
0.33209375,0.05247485512380483
0.33215625000000004,0.0513844900833513
0.33221875,0.05029296696765881
0.33228125000000003,0.049199598762188546
0.33234375000000005,0.04810763858026754
0.33240625,0.04701553854668376
0.33246875,0.04592566006089836
0.33253125000000006,0.04483965615841096
0.33259375,0.04375939091335508
0.33265625,0.0426866340363046
0.33271875000000006,0.04162293790173133
0.33278125000000003,0.040569578409303225
0.33284375,0.03952739404053801
0.33290625,0.0384967503176151
0.33296875000000004,0.037477562732361275
0.33303125,0.0364693431823411
0.33309375,0.03547131415447928
0.33315625000000004,0.03448250303238605
0.33321875,0.03350191242377712
0.33328125000000003,0.03252869103358423
0.33334375000000005,0.03156221313179061
0.33340625,0.030602208797780972
0.33346875,0.029648800520128082
0.33353125000000006,0.028702583551241848
0.33359375,0.02776448262725384
0.33365625,0.026835751263036278
0.33371875,0.025917835633676944
0.33378125000000003,0.025012201981334303
0.33384375,0.02412025913441823
0.33390625,0.023243163757007884
0.33396875000000004,0.022381766069131448
0.33403125,0.021536522004628716
0.33409375,0.02070742981404647
0.33415625000000004,0.019894107836683383
0.33421875,0.01909583957615124
0.33428125000000003,0.018311655572488872
0.33434375000000005,0.0175404768284263
0.33440625,0.01678123605221922
0.33446875,0.016033045041219496
0.33453125000000006,0.015295250434390534
0.33459375,0.0145675721637685
0.33465625,0.013850111704359402
0.33471875,0.013143330853079505
0.33478125000000003,0.012448071289983861
0.33484375,0.01176538791227505
0.33490625,0.011096501847931817
0.33496875000000004,0.010442621295806698
0.33503125,0.009804858837357266
0.33509375,0.009184076006659159
0.33515625000000004,0.008580804139533799
0.33521875,0.007995196793434772
0.33528125000000003,0.0074270114175437885
0.33534375000000005,0.0068756479405326365
0.33540625,0.006340212762895814
0.33546875,0.005819599838605249
0.33553125000000006,0.005312648974415052
0.33559375,0.004818247521086519
0.33565625,0.004335458145201365
0.33571875,0.0038636296143581966
0.33578125000000003,0.003402433891417145
0.33584375,0.0029519323811157405
0.33590625,0.0025125378615741545
0.33596875000000004,0.0020849644927759953
0.33603125,0.0016701457976216194
0.33609375,0.0012691095614813797
0.33615625000000005,0.0008828743759509428
0.33621875,0.0005123145335501067
0.33628125000000003,0.00015805818783898307
0.33634375000000005,-0.0001796274469656467
0.33640625,-0.0005007829951209353
0.33646875,-0.000805896649078458
0.33653125000000006,-0.0010957471898802862
0.33659375,-0.0013713994217417202
0.33665625,-0.0016340740979905177
0.33671875000000007,-0.00188499155384024
0.33678125000000003,-0.0021253711642247874
0.33684375,-0.0023561567843461972
0.33690625,-0.0025780532291756336
0.33696875000000004,-0.0027914071375198246
0.33703125,-0.002996202178387114
0.33709375,-0.0031920996362106435
0.33715625000000005,-0.0033784483988505143
0.33721875,-0.00355444260575849
0.33728125000000003,-0.0037191779390821356
0.33734375000000005,-0.0038718260678991256
0.33740625,-0.004011707710237622
0.33746875,-0.004138426706822823
0.33753125000000006,-0.004251919736192045
0.33759375,-0.004352483212422292
0.33765625,-0.004440800862894195
0.33771875,-0.004517870585701356
0.33778125000000003,-0.0045849031802914775
0.33784375,-0.00464326931095653
0.33790625,-0.004694341528212728
0.33796875000000004,-0.004739381055144876
0.33803125,-0.004779438813975551
0.33809375,-0.004814354732223969
0.33815625000000005,-0.004847178315876555
0.33821875,-0.004875303895244071
0.33828125000000003,-0.004899157833537976
0.33834375000000005,-0.004917868777295498
0.33840625,-0.004930893947213494
0.33846875,-0.004937953467277129
0.33853125000000006,-0.004938307850149509
0.33859375,-0.00493120809643266
0.33865625,-0.0049164278504811865
0.33871875,-0.004894140776013911
0.33878125000000003,-0.004864935480984545
0.33884375,-0.004829706613424578
0.33890625,-0.004789714446934101
0.33896875000000004,-0.004746341905094265
0.33903125,-0.004701122769554367
0.33909375,-0.004655569702826351
0.33915625000000005,-0.004611004028152232
0.33921875,-0.004568533058890892
0.33928125000000003,-0.004528880906008351
0.33934375000000006,-0.0044924914209045624
0.33940625,-0.004459351198177461
0.33946875,-0.004429213911845725
0.33953125000000006,-0.004401575285567061
0.33959375,-0.004375801455236805
0.33965625,-0.004351294700014996
0.33971875,-0.004327553068757262
0.33978125000000003,-0.0043043576031313036
0.33984375,-0.004281781968912907
0.33990625,-0.004260299311281329
0.33996875000000004,-0.00424076498007353
0.34003125,-0.004223519085177735
0.34009375000000003,-0.0042043533022797785
0.34015625000000005,-0.004183513937492667
0.34021875,-0.004162164907718591
0.34028125,-0.004141328782507239
0.34034375000000006,-0.004121896818842896
0.34040625,-0.004103534986068233
0.34046875,-0.004089060812957526
0.34053125000000006,-0.004075710371900729
0.34059375000000003,-0.004063781173086617
0.34065625,-0.004052492677993624
0.34071875,-0.004040837911627737
0.34078125000000004,-0.004027757480316585
0.34084375,-0.004012195109617256
0.34090625,-0.003993272946197279
0.34096875000000004,-0.0039704507949553935
0.34103125,-0.003943471925715869
0.34109375000000003,-0.003912455047070357
0.34115625000000005,-0.003877920189397366
0.34121875,-0.003840621529784982
0.34128125,-0.0038016075995052634
0.34134375000000006,-0.0037620253584829955
0.34140625,-0.003722995972693127
0.34146875,-0.0036855287617808263
0.34153125,-0.0036503261982185065
0.34159375000000003,-0.0036178376278657443
0.34165625,-0.003588124536565665
0.34171875,-0.0035608668449569336
0.34178125000000004,-0.003535417553400269
0.34184375,-0.00351085212180538
0.34190625,-0.003486136624770708
0.34196875000000004,-0.0034601760981562424
0.34203125,-0.003431983964986035
0.34209375,-0.003400776043302689
0.34215625000000005,-0.0033660930419942836
0.34221875,-0.003327833553368742
0.34228125,-0.003286195400677011
0.34234375000000006,-0.003241829725445955
0.34240625,-0.003195607795928368
0.34246875,-0.0031486183627789655
0.34253125,-0.003101991180547062
0.34259375000000003,-0.003056821321878192
0.34265625,-0.003013996936532773
0.34271875,-0.0029732831752000977
0.34278125000000004,-0.0029376075594133716
0.34284375,-0.0029042443177215577
0.34290624999999997,-0.002873618723887833
0.34296875000000004,-0.00284496573130838
0.34303125,-0.0028172946581261904
0.34309375,-0.002789535576260882
0.34315625000000005,-0.002760591097518028
0.34321875,-0.0027295526915767088
0.34328125,-0.002695720543629543
0.34334375,-0.0026587259025208088
0.34340625,-0.002618578659855625
0.34346875,-0.002575667168422724
0.34353125,-0.002530692021941644
0.34359375000000003,-0.0024846252090212073
0.34365625,-0.0024385642037793864
0.34371875,-0.002393645135569153
0.34378125000000004,-0.002350881091339199
0.34384375,-0.0023111075500730632
0.34390624999999997,-0.002273940367359062
0.34396875000000005,-0.002242177871286166
0.34403125,-0.00221292726800755
0.34409375,-0.0021865185052957897
0.34415625,-0.002162076172606192
0.34421875,-0.0021385633474358123
0.34428125,-0.002114877693739442
0.34434375,-0.002089944052990872
0.34440625,-0.002062928487178123
0.34446875,-0.0020332093543157237
0.34453125,-0.002000567992189922
0.34459375000000003,-0.001965134399485202
0.34465625,-0.001927384074522115
0.34471874999999996,-0.0018881168486023225
0.34478125000000004,-0.00184838822941491
0.34484375,-0.0018092722880563572
0.34490624999999997,-0.0017718979202453328
0.34496875,-0.0017372214878700887
0.34503125,-0.0017059641223729216
0.34509375,-0.0016776057485015095
0.34515625,-0.001654817274438114
0.34521875,-0.0016345779806230948
0.34528125,-0.0016170841733477437
0.34534375,-0.0016013924383574685
0.34540625,-0.0015864197225134158
0.34546875,-0.0015710444189500072
0.34553124999999996,-0.001554264246736825
0.34559375000000003,-0.0015352882545607571
0.34565625,-0.0015136164684746711
0.34571874999999996,-0.0014891463567617835
0.34578125000000004,-0.001462111899996399
0.34584375,-0.0014331187045606986
0.34590624999999997,-0.0014030431271427335
0.34596875,-0.0013729334656084613
0.34603125,-0.0013439357838843924
0.34609375,-0.0013170840387394245
0.34615625,-0.0012932812622609702
0.34621875,-0.0012722367150893865
0.34628125,-0.001256842947036374
0.34634374999999995,-0.0012443489705476624
0.34640625,-0.00123513085174623
0.34646875,-0.0012284033715834752
0.34653124999999996,-0.0012231397983230308
0.34659375000000003,-0.0012182520916585726
0.34665625,-0.0012126238195814265
0.34671874999999996,-0.0012052870038616048
0.34678125,-0.0011955611455639614
0.34684375,-0.0011830408097122103
0.34690624999999997,-0.001167739711865845
0.34696875,-0.0011500126222813434
0.34703125,-0.0011305263454491898
0.34709375,-0.0011102599935754187
0.34715625,-0.001090265135379076
0.34721875,-0.0010716745465298994
0.34728125,-0.0010554907618476328
0.34734374999999995,-0.0010424823097103242
0.34740625,-0.001032288855109309
0.34746875,-0.001027659128147021
0.34753124999999996,-0.0010256979854090104
0.34759375,-0.0010266811195869946
0.34765625,-0.00102974112017315
0.34771874999999997,-0.0010338157912891943
0.34778125,-0.001037750938275045
0.34784375,-0.0010405198786045122
0.34790625,-0.0010411915573326491
0.34796875,-0.0010391631235974752
0.34803125,-0.0010341480742678266
0.34809375,-0.0010262460681289554
0.34815624999999994,-0.0010159347367478255
0.34821875,-0.001003986943492241
0.34828125,-0.0009913879089640532
0.34834374999999995,-0.0009792403203435635
0.34840625000000003,-0.0009685988955689256
0.34846875,-0.0009604350706099996
0.34853124999999996,-0.0009554429278095661
0.34859375,-0.0009531065413280332
0.34865625,-0.0009560638195959675
0.34871874999999997,-0.0009613083784151127
0.34878125,-0.0009690454986593933
0.34884375,-0.0009782947280090049
0.34890625,-0.0009879479454240614
0.34896875,-0.0009968916049294396
0.34903125,-0.0010040744439872018
0.34909375,-0.0010086990438697985
0.34915624999999995,-0.0010102208212696973
0.34921875,-0.0010084628117664751
0.34928125,-0.0010036510930376275
0.34934374999999995,-0.000996321988620319
0.34940625,-0.0009873150469639491
0.34946875,-0.0009776595096364082
0.34953124999999996,-0.000968447494568328
0.34959375,-0.0009607310697594407
0.34965625,-0.000955352579433022
0.34971874999999997,-0.0009520699452360004
0.34978125,-0.0009537715060962682
0.34984375,-0.0009576685423853537
0.34990625,-0.0009642488112033137
0.34996874999999994,-0.0009726299294825769
0.35003125,-0.000981918100790763
0.35009375000000004,-0.0009911675754215032
0.35015625000000006,-0.000999337405619083
0.35021875,-0.0010055055985105366
0.35028125,-0.001008887894818733
0.35034375000000006,-0.0010090732432302962
0.35040625000000003,-0.0010060180903466165
0.35046875,-0.001000101447338586
0.35053125000000007,-0.000991883923167236
0.35059375000000004,-0.0009823364100192689
0.35065625,-0.00097253162030847
0.35071875,-0.0009635886620151662
0.35078125000000004,-0.0009565083307714467
0.35084375,-0.0009521303692833771
0.35090625000000003,-0.0009500959502674183
0.35096875000000005,-0.0009532239652200042
0.35103125,-0.0009587014187365378
0.35109375000000004,-0.0009668000414344013
0.35115625000000006,-0.0009767483713010727
0.35121875,-0.0009874982026976398
0.35128125,-0.0009979306367359497
0.35134375000000007,-0.0010069726340257434
0.35140625000000003,-0.0010136936745499536
0.35146875,-0.001017492894726385
0.35153125,-0.0010179890254967128
0.35159375000000004,-0.0010152941645388824
0.35165625,-0.0010097877639342612
0.35171875,-0.0010022274107924223
0.35178125000000005,-0.0009935669842569272
0.35184375,-0.0009849133399142118
0.35190625000000003,-0.000977345607811736
0.35196875000000005,-0.0009718664653510234
0.35203125,-0.0009692024804298233
0.35209375,-0.0009689446942736657
0.35215625000000006,-0.0009737980086313852
0.35221875,-0.000980815512813843
0.35228125,-0.0009902825202969534
0.35234375000000007,-0.00100129148005218
0.35240625000000003,-0.0010127767950688649
0.35246875,-0.0010236082203288477
0.35253125,-0.001032780111332482
0.35259375000000004,-0.0010394066963734239
0.35265625,-0.0010429511459258967
0.35271875,-0.001043183085105981
0.35278125000000005,-0.001040240906952844
0.35284375,-0.0010346386749850445
0.35290625,-0.0010271828609023925
0.35296875000000005,-0.0010188746045616814
0.35303125,-0.0010108150725234438
0.35309375,-0.0010040900225030125
0.35315625000000006,-0.0009996221516207077
0.35321875,-0.0009972365416481555
0.35328125,-0.0009990070802656653
0.35334375,-0.0010049659586333082
0.35340625000000003,-0.0010129385850790457
0.35346875,-0.0010231076220183627
0.35353125,-0.0010345508670379644
0.35359375000000004,-0.0010461686204429332
0.35365625,-0.001056862813588355
0.35371875,-0.0010656193563502725
0.35378125000000005,-0.0010716711688573133
0.35384375,-0.0010745257308638623
0.35390625,-0.001074036614965801
0.35396875000000005,-0.0010704713166075908
0.35403125,-0.0010643896802552955
0.35409375,-0.0010566708207885855
0.35415625,-0.0010483355920382353
0.35421875,-0.0010405023381997863
0.35428125,-0.0010342291196973885
0.35434375,-0.0010303858136885002
0.35440625000000003,-0.0010287012023415948
0.35446875,-0.0010311981728303443
0.35453125,-0.0010377891956325491
0.35459375000000004,-0.0010462500638446781
0.35465625,-0.0010566954437912224
0.35471874999999997,-0.0010681380669084473
0.35478125000000005,-0.0010794802483188315
0.35484375,-0.0010896412598491445
0.35490625,-0.0010976481528108262
0.35496875,-0.001102788266064747
0.35503125,-0.0011046710062574405
0.35509375,-0.0011032262638654144
0.35515625,-0.001098790509613451
0.35521875,-0.0010920259303586755
0.35528125,-0.0010838180788368124
0.35534375,-0.001075255142908016
0.35540625000000003,-0.0010674254239273068
0.35546875,-0.0010613645233449598
0.35553124999999997,-0.0010578851182687782
0.35559375000000004,-0.0010566397521725585
0.35565625,-0.0010604600651812762
0.35571875,-0.001066523309473627
0.35578125000000005,-0.0010751816331314723
0.35584375,-0.0010856109527555002
0.35590625,-0.0010967827413237152
0.35596875,-0.0011076222671712599
0.35603125,-0.0011170303882170607
0.35609375,-0.0011241104732259977
0.35615625,-0.0011282040360623968
0.35621875000000003,-0.0011289935213964486
0.35628125,-0.001126497482983685
0.35634374999999996,-0.0011211286750483773
0.35640625000000004,-0.0011135937576195465
0.35646875,-0.001104859620156745
0.35653124999999997,-0.0010959944257490362
0.35659375000000004,-0.0010880901193723036
0.35665625,-0.0010821364230045039
0.35671875,-0.0010789220545295436
0.35678125,-0.0010779917805352895
0.35684375,-0.0010821272274185167
0.35690625,-0.0010883963278209147
0.35696875,-0.0010971217126177768
0.35703125,-0.001107422336462327
0.35709375,-0.0011182370615560322
0.35715625,-0.0011284761384046105
0.35721875000000003,-0.0011370863997554603
0.35728125,-0.0011432248432688141
0.35734374999999996,-0.0011462650036856703
0.35740625000000004,-0.001145993656982952
0.35746875,-0.0011424937544269875
0.35753124999999997,-0.0011362594080946697
0.35759375,-0.0011280437364645512
0.35765625,-0.0011188314833242563
0.35771875,-0.0011097340024811414
0.35778125,-0.0011018039416388348
0.35784375,-0.0010959919669995821
0.35790625,-0.0010921599335425025
0.35796875,-0.0010924267761693862
0.35803125,-0.0010968558866860934
0.35809375,-0.0011033270857976618
0.35815624999999995,-0.001112109128927008
0.35821875000000003,-0.0011222394425729754
0.35828125,-0.0011327200895014378
0.35834374999999996,-0.0011424227471930615
0.35840625000000004,-0.0011502914628903904
0.35846875,-0.0011555474309412894
0.35853124999999997,-0.0011576549738870068
0.35859375,-0.0011564720133622752
0.35865625,-0.0011521322696248504
0.35871875,-0.0011451876566412056
0.35878125,-0.0011364307805564744
0.35884375,-0.0011269209425925908
0.35890625,-0.0011177146916713787
0.35896875,-0.0011098866631619742
0.35903125,-0.0011043679198596973
0.35909375,-0.0011009042420752069
0.35915624999999995,-0.001101613858713435
0.35921875000000003,-0.0011064317168819199
0.35928125,-0.0011132080263535349
0.35934374999999996,-0.0011221588249298031
0.35940625,-0.0011323177055340417
0.35946875,-0.0011425990802482189
0.35953124999999997,-0.0011518470593420982
0.35959375,-0.0011592113035480411
0.35965625,-0.0011638516249111441
0.35971875,-0.0011652677228117525
0.35978125,-0.0011634527265932115
0.35984375,-0.0011585263559365233
0.35990625,-0.0011511547112142417
0.35996874999999995,-0.0011421662931253018
0.36003125,-0.0011326177514969782
0.36009375,-0.0011235749631275105
0.36015624999999996,-0.0011161127779859281
0.36021875,-0.0011110519646678058
0.36028125,-0.001108149704388578
0.36034374999999996,-0.0011094483518293008
0.36040625,-0.0011147850825300037
0.36046875,-0.0011220225353855001
0.36053124999999997,-0.0011312524525992906
0.36059375,-0.0011414603820447677
0.36065625,-0.0011516395296041204
0.36071875,-0.0011606507111284747
0.36078125,-0.0011675756702621831
0.36084375,-0.0011716662672152378
0.36090625,-0.0011725539955296793
0.36096874999999995,-0.0011701277897791518
0.36103125,-0.0011647000052000256
0.36109375,-0.0011569788467021003
0.36115624999999996,-0.0011478096709829078
0.36121875,-0.0011381877624800085
0.36128125,-0.0011292876594132528
0.36134374999999996,-0.0011221004439184723
0.36140625,-0.0011174638734722936
0.36146875,-0.001115039473329027
0.36153124999999997,-0.001116794498027207
0.36159375,-0.0011225853290267873
0.36165625,-0.0011301223497971469
0.36171875,-0.0011395144459817597
0.36178124999999994,-0.0011497635605068057
0.36184375,-0.0011597586339899268
0.36190625,-0.0011684549101018682
0.36196874999999995,-0.001174938885620258
0.36203125,-0.0011784825765021045
0.36209375,-0.0011787815323431872
0.36215624999999996,-0.0011758397387190422
0.36221875,-0.0011699794140627717
0.36228125,-0.0011619080891617506
0.36234374999999996,-0.001152550690067311
0.36240625,-0.001142957630814928
0.36246875,-0.0011342197354189676
0.36253124999999997,-0.0011273460538994556
0.36259375,-0.0011222246185642326
0.36265625,-0.0011211192097461964
0.36271875,-0.001123325455607324
0.36278125,-0.0011295018047950411
0.36284375,-0.001137339290291292
0.36290625,-0.0011468813212306417
0.36296874999999995,-0.0011571164035203974
0.36303125,-0.0011669547086121668
0.36309375,-0.0011753367854432095
0.36315624999999996,-0.0011813894505742772
0.36321875,-0.0011844650014809222
0.36328125,-0.0011842646531431134
0.36334374999999997,-0.0011808393820035568
0.36340625,-0.0011746009916248357
0.36346875,-0.0011662630832261212
0.36353125,-0.0011567878808065035
0.36359375,-0.0011472228427143183
0.36365625,-0.0011386616315246095
0.36371875,-0.0011320831582412871
0.36378125,-0.0011273578127060785
0.36384375,-0.0011266995547885433
0.36390625,-0.0011302026691332734
0.36396874999999995,-0.001135852592183878
0.36403125000000003,-0.0011439488634194805
0.36409375,-0.0011536307765253884
0.36415624999999996,-0.0011638475463773557
0.36421875,-0.001173536112598128
0.36428125,-0.0011816430635597508
0.36434374999999997,-0.0011873179413424417
0.36440625,-0.0011899524001931228
0.36446875,-0.0011893067550191039
0.36453125,-0.0011854880238459375
0.36459375,-0.0011789227526770585
0.36465625,-0.0011703855505354188
0.36471875,-0.001160827631590644
0.36478125,-0.0011513289275994487
0.36484375,-0.0011429711211016075
0.36490625,-0.0011366998095375808
0.36496874999999995,-0.0011323460510470756
0.36503125000000003,-0.0011320914183910735
0.36509375,-0.001135996150539026
0.36515624999999996,-0.0011419829091066647
0.36521875,-0.0011503185935270721
0.36528125,-0.0011601180140242418
0.36534374999999997,-0.0011703338345560033
0.36540625,-0.001179875970053007
0.36546875,-0.0011877313171448078
0.36553125,-0.0011930840185433167
0.36559375,-0.001195334947611898
0.36565625,-0.001194323081534332
0.36571875,-0.001190163345552886
0.36578124999999995,-0.001183339446604037
0.36584375,-0.0011746379473578095
0.36590625,-0.0011650480191124635
0.36596874999999995,-0.001155652516433292
0.36603125000000003,-0.001147510455216827
0.36609375,-0.0011415408300273489
0.36615624999999996,-0.0011375610776133277
0.36621875,-0.0011376883919225755
0.36628125,-0.0011419476295584097
0.36634374999999997,-0.0011482648808888163
0.36640625,-0.0011568284840288573
0.36646875,-0.001166744375269202
0.36653125,-0.0011769536890396115
0.36659375,-0.0011863833693341874
0.36665625,-0.0011940355428803895
0.36671875,-0.0011991073969445376
0.36678125,-0.0012010479353082304
0.36684375,-0.0011997157135055503
0.36690625,-0.0011952872213728538
0.36696874999999995,-0.001188256476774896
0.36703125000000003,-0.001179457877654
0.36709375,-0.001169880169813009
0.36715624999999996,-0.0011605930568820144
0.36721875,-0.0011526606824091984
0.36728125,-0.0011469945952469474
0.36734374999999997,-0.0011433334825382002
0.36740625,-0.001143830416765329
0.36746875,-0.0011484413258217724
0.36753125,-0.0011550190422883327
0.36759375,-0.0011637713374691716
0.36765625,-0.0011737629476147038
0.36771875,-0.0011839788836173204
0.36778125,-0.0011932966065597017
0.36784375,-0.0012007412942300066
0.36790625,-0.0012055367423593477
0.36796874999999996,-0.001207209065546555
0.36803125000000003,-0.0012056076737527732
0.36809375,-0.0012009284982922308
0.36815624999999996,-0.0011937299043855154
0.36821875,-0.0011848519069993235
0.36828125,-0.001175257828901377
0.36834374999999997,-0.0011660879630997212
0.36840625,-0.0011583355883170166
0.36846875,-0.0011528972755740774
0.36853125,-0.0011495651094154957
0.36859375,-0.0011503513891790856
0.36865625,-0.0011552397182576501
0.36871875,-0.0011620543080222145
0.36878125,-0.0011709587991996229
0.36884375,-0.0011810178100639668
0.36890625,-0.0011912205407432486
0.36896874999999996,-0.001200435406882805
0.36903125000000003,-0.0012076989866579846
0.36909375,-0.00121227968832896
0.36915624999999996,-0.0012137096868641284
0.36921875,-0.0012118556639521827
0.36928125,-0.0012069497475194202
0.36934374999999997,-0.0011995919553457746
0.36940625,-0.0011906416325969948
0.36946875,-0.0011810871889782193
0.36953125,-0.001172001418294391
0.36959375,-0.0011644049718829846
0.36965625,-0.0011591766646482926
0.36971875,-0.0011560949109433172
0.36978125,-0.0011571279448267663
0.36984375,-0.0011622096683970157
0.36990625,-0.001169191161717556
0.36996874999999996,-0.0011782254307433626
0.37003125000000003,-0.0011883632960720814
0.37009375,-0.0011985049514347534
0.37015624999999996,-0.00120761623875415
0.37021875,-0.0012147274114728823
0.37028125,-0.0012190582534649386
0.37034374999999997,-0.0012202493800737568
0.37040625,-0.0012182579468971444
0.37046875,-0.001213157455483227
0.37053125,-0.0012056811840645554
0.37059375,-0.0011966457242215678
0.37065625,-0.001187103426038616
0.37071875,-0.0011780643264143603
0.37078125,-0.001170634570028778
0.37084375,-0.0011656105781062964
0.37090625,-0.0011627022575376872
0.37096874999999996,-0.0011639460490169146
0.37103125000000003,-0.0011692725873669874
0.37109375,-0.0011764005128388627
0.37115624999999997,-0.0011855158070519511
0.37121875,-0.0011956901134802245
0.37128125,-0.0012058190723983897
0.37134375,-0.0012148319671491659
0.37140625,-0.0012218260120124835
0.37146875,-0.0012260427166249088
0.37153125,-0.0012270742648169963
0.37159375,-0.0012248495483121458
0.37165625,-0.0012196338712249233
0.37171875,-0.001212078832174529
0.37178124999999995,-0.0012030025806468725
0.37184375000000003,-0.0011934374454341534
0.37190625,-0.0011845072510315718
0.37196874999999996,-0.0011771653388723963
0.37203125000000004,-0.0011714049693088563
0.37209375,-0.0011695235130412124
0.37215624999999997,-0.0011709352013270363
0.37221875,-0.0011763636682565193
0.37228125,-0.0011836193170954024
0.37234375,-0.001192808356355407
0.37240625,-0.001202974924397554
0.37246875,-0.001213064938149544
0.37253125,-0.00122201884528228
0.37259375,-0.0012288694855696058
0.37265625,-0.0012329430455690904
0.37271875,-0.0012338201960946094
0.37278125,-0.0012314559672043368
0.37284375000000003,-0.0012261536510353166
0.37290625,-0.0012184797187612395
0.37296874999999996,-0.0012093577268461608
0.37303125000000004,-0.0011997955463124432
0.37309375,-0.0011908752006589973
0.37315624999999997,-0.001183604982832251
0.37321875,-0.00117792979807671
0.37328125,-0.0011761744672875302
0.37334375,-0.0011776847026027937
0.37340625,-0.0011832087747110642
0.37346875,-0.0011905012033989887
0.37353125,-0.0011997317606983193
0.37359375,-0.0012098949738689468
0.37365625,-0.0012199375735658935
0.37371875,-0.001228800387865464
0.37378125,-0.0012355693094872333
0.37384375000000003,-0.0012395394202351362
0.37390625,-0.001240295053420215
0.37396874999999996,-0.0012378246202839893
0.37403125000000004,-0.0012324061582333068
0.37409375,-0.0012246867931979544
0.37415624999999997,-0.0012155165722322891
0.37421875,-0.001205951445052006
0.37428125,-0.001197045720403439
0.37434375,-0.0011898189876642096
0.37440625,-0.0011842062574353163
0.37446875,-0.0011824972872536837
0.37453125,-0.001184071799811559
0.37459375,-0.001189645267387976
0.37465625,-0.0011969903770996798
0.37471875,-0.0012062148670101414
0.37478125,-0.0012163690920574122
0.37484375000000003,-0.0012263856345265112
0.37490625,-0.0012352019552615001
0.37496874999999996,-0.0012419040138396675
0.37503125000000004,-0.0012457926956876975
0.37509375,-0.0012464996731504918
0.37515624999999997,-0.0012439585803811215
0.37521875,-0.001238505942903867
0.37528125,-0.0012307388053004464
0.37534375,-0.0012215589666944582
0.37540625,-0.001211999637949962
0.37546875,-0.0012031051060779757
0.37553125,-0.0011958994480727736
0.37559375,-0.0011903137722631546
0.37565625,-0.0011886528488010834
0.37571875,-0.0011902525683627069
0.37578124999999996,-0.0011958492180087765
0.37584375000000003,-0.0012032135500626984
0.37590625,-0.0012124501972878565
0.37596874999999996,-0.0012226193577251077
0.37603125000000004,-0.00123261958282736
0.37609375,-0.0012414268846781262
0.37615624999999997,-0.0012481216154663632
0.37621875,-0.0012520064058153813
0.37628125,-0.0012526946618068302
0.37634375,-0.001250148923888833
0.37640625,-0.00124467446601087
0.37646875,-0.0012369238204672506
0.37653125,-0.001227758225487957
0.37659375,-0.001218209333304715
0.37665625,-0.001209331783501258
0.37671875,-0.0012021481712157778
0.37678125,-0.0011965728935413589
0.37684375000000003,-0.0011949285391933129
0.37690625,-0.0011965082037517227
0.37696874999999996,-0.0012020995882725122
0.37703125000000004,-0.001209464409740138
0.37709375,-0.0012187042206864007
0.37715624999999997,-0.0012288548780216013
0.37721875,-0.0012388642963705732
0.37728125,-0.0012476779967686424
0.37734375,-0.0012543870509184318
0.37740625,-0.0012582840358528191
0.37746875,-0.0012589939062996325
0.37753125,-0.0012564915206784988
0.37759375,-0.0012510617187296569
0.37765625,-0.0012433281120459716
0.37771875,-0.0012341711819157941
0.37778125,-0.0012246359770084758
0.37784375000000003,-0.0012157731669521499
0.37790625,-0.0012085400335225538
0.37796874999999996,-0.0012029438900542644
0.37803125000000004,-0.0012012541259228682
0.37809375,-0.0012027993229712791
0.37815624999999997,-0.0012083550504908835
0.37821875,-0.001215692884362296
0.37828125,-0.0012249128141172683
0.37834375,-0.0012350763073868676
0.37840625,-0.0012450891983885881
0.37846875,-0.0012539534696405785
0.37853125,-0.0012607040953888093
0.37859375,-0.0012646711410835287
0.37865625,-0.0012654679532910218
0.37871875,-0.001263038131739419
0.37878125,-0.0012576498504527356
0.37884375000000003,-0.0012499922661087515
0.37890625,-0.0012408774940161904
0.37896874999999997,-0.0012313309329018973
0.37903125000000004,-0.0012224513068118809
0.37909375,-0.0012152102014503507
0.37915625,-0.0012095192098358493
0.37921875,-0.0012077857181795465
0.37928125,-0.001209257728976093
0.37934375,-0.0012147430551181643
0.37940625,-0.0012220026826549046
0.37946875,-0.0012312061501005972
0.37953125,-0.001241321321219263
0.37959375,-0.0012513619232495388
0.37965625000000003,-0.0012602463367794858
0.37971875,-0.001267112503258755
0.37978125,-0.0012711614680067929
0.37984375000000004,-0.0012720636689822484
0.37990625,-0.0012697399636120155
0.37996874999999997,-0.0012644597901566024
0.38003125000000004,-0.0012568815099207598
0.38009375,-0.0012477874087820084
0.38015625,-0.0012381992462940639
0.38021875,-0.0012293133959385139
0.38028125,-0.0012220088947876018
0.38034375,-0.0012161990331039513
0.38040625,-0.0012143311963988962
0.38046875,-0.001215685426561225
0.38053125,-0.0012210636105481898
0.38059375,-0.0012282323371938103
0.38065625000000003,-0.001237364882385128
0.38071875,-0.0012474956807107807
0.38078125,-0.0012575269024415192
0.38084375000000004,-0.0012665314685352536
0.38090625,-0.0012734875060002593
0.38096874999999997,-0.0012776906613512773
0.38103125000000004,-0.0012787336771381552
0.38109375,-0.0012765953573262712
0.38115625,-0.0012714164688941987
0.38121875,-0.0012639270397943325
0.38128125,-0.0012549174793045348
0.38134375,-0.0012453905857174041
0.38140625,-0.001236449242020557
0.38146875,-0.0012290005169990764
0.38153125,-0.0012231282155968082
0.38159375,-0.0012210750429144657
0.38165625000000003,-0.001222270218413632
0.38171875,-0.0012274806019254986
0.38178124999999996,-0.001234532763354279
0.38184375000000004,-0.001243565240551775
0.38190625,-0.0012536679624844949
0.38196874999999997,-0.001263749630189881
0.38203125000000004,-0.0012728103434603566
0.38209375,-0.001279883190586334
0.38215625,-0.0012842604913703148
0.38221875,-0.0012854738674410726
0.38228125,-0.0012834827844205587
0.38234375,-0.0012785038324456544
0.38240625,-0.0012711262953990499
0.38246875,-0.001262163629275448
0.38253125,-0.0012526301563208497
0.38259375,-0.0012435926676051395
0.38265625000000003,-0.0012360532974507732
0.38271875,-0.0012299746742460704
0.38278125,-0.0012277327970840884
0.38284375000000004,-0.0012287068248829358
0.38290625,-0.001232831088225736
0.38296874999999997,-0.0012405773267677028
0.38303125000000005,-0.001249503102822902
0.38309375,-0.0012595206809725423
0.38315625,-0.0012696363369066044
0.38321875,-0.0012787799426128288
0.38328125,-0.0012859933176148086
0.38334375,-0.0012905511398132452
0.38340625,-0.0012919830578380642
0.38346875,-0.001290192901056364
0.38353125,-0.00128539385230797
0.38359375,-0.0012781462824146272
0.38365625000000003,-0.0012692445247101947
0.38371875,-0.0012597144421979123
0.38378125,-0.0012506033657791737
0.38384375000000004,-0.0012428920868876037
0.38390625,-0.0012366214376569595
0.38396874999999997,-0.0012341334002877458
0.38403125000000005,-0.0012348347342460708
0.38409375,-0.0012387140473173741
0.38415625,-0.0012462628741131826
0.38421875,-0.001255031569113621
0.38428125,-0.001265002983985325
0.38434375,-0.0012751283520137102
0.38440625,-0.0012843595398674135
0.38446875,-0.0012917362638293906
0.38453125,-0.0012965211432355295
0.38459375,-0.0012982186381514937
0.38465625000000003,-0.0012966706845294051
0.38471875,-0.001292097129529074
0.38478125,-0.0012850262803442702
0.38484375000000004,-0.001276230413775642
0.38490625,-0.001266718179218973
0.38496874999999997,-0.0012575100900402286
0.38503125000000005,-0.001249647098142001
0.38509375,-0.001243148552233897
0.38515625,-0.0012403790384657998
0.38521875,-0.0012408064923882384
0.38528125,-0.001244402457391755
0.38534375,-0.0012517466640540875
0.38540625,-0.0012603461981954972
0.38546875,-0.0012702425589033173
0.38553125,-0.0012803989921952863
0.38559375,-0.0012897573218576264
0.38565625000000003,-0.001297346713161368
0.38571875,-0.0013024083635310713
0.38578124999999996,-0.0013044137738035255
0.38584375000000004,-0.001303178146211309
0.38590625,-0.001298884630647923
0.38596874999999997,-0.0012920254609804227
0.38603125000000005,-0.001283382636272895
0.38609375,-0.0012739008021507292
0.38615625,-0.0012646254420035224
0.38621875,-0.0012566269880800868
0.38628125,-0.001249866882809647
0.38634375,-0.0012468040575976391
0.38640625,-0.0012469151748787238
0.38646875,-0.001250223892519442
0.38653125,-0.001257282251955566
0.38659375,-0.0012657121353984307
0.38665625000000003,-0.0012755270284063591
0.38671875,-0.001285704346347477
0.38678125,-0.0012951982306351473
0.38684375000000004,-0.0013030233008801684
0.38690625,-0.0013083687559047597
0.38696875,-0.001310725585042083
0.38703125000000005,-0.001309826435900996
0.38709375,-0.0013058684191681602
0.38715625,-0.0012992664949884325
0.38721875,-0.0012907754645856695
0.38728125,-0.0012813414783684474
0.38734375,-0.0012720091168207243
0.38740625,-0.0012638213855583613
0.38746875000000003,-0.0012568055270841538
0.38753125,-0.0012534247482555716
0.38759375,-0.0012531772289478271
0.38765625000000004,-0.0012561542321829766
0.38771875,-0.001262917537995789
0.38778125,-0.001271150727242501
0.38784375000000004,-0.0012808601287714605
0.38790625,-0.0012910748687406937
0.38796875,-0.0013007018138019022
0.38803125000000005,-0.0013087679985802902
0.38809375,-0.0013144720513733332
0.38815625,-0.001317194527849841
0.38821875,-0.0013167198862069351
0.38828125,-0.0013131115100012414
0.38834375,-0.0013068236100369501
0.38840625,-0.0012985430655439167
0.38846875000000003,-0.001289170071367196
0.38853125,-0.0012798110451848754
0.38859375,-0.001271459716057577
0.38865625000000004,-0.0012650316627112745
0.38871875,-0.0012604345462287059
0.38878125,-0.0012597940198206675
0.38884375000000004,-0.0012623921019432605
0.38890625,-0.0012688100208469166
0.38896875,-0.0012768194484584217
0.38903125000000005,-0.001286377828430052
0.38909375,-0.001296580669209929
0.38915625,-0.0013063953845602883
0.38921875,-0.0013147471739429761
0.38928125,-0.0013207866760456266
0.38934375,-0.0013239141250322162
0.38940625,-0.0013239111331933007
0.38946875000000003,-0.001320703332568146
0.38953125,-0.00131470988480345
0.38959375,-0.0013067038618572446
0.38965625000000004,-0.0012974016388901943
0.38971875,-0.0012880046780735233
0.38978125,-0.001279453922837584
0.38984375000000004,-0.0012727604814249394
0.38990625,-0.001267745998281819
0.38996875,-0.001266661222014978
0.39003125000000005,-0.0012688308191572267
0.39009375,-0.0012749153014117165
0.39015625,-0.0012825700173556276
0.39021875,-0.0012919982587513423
0.39028125,-0.0013021864587543508
0.39034375,-0.0013120809336864547
0.39040625,-0.001320661089234454
0.39046875000000003,-0.0013271388825819574
0.39053125,-0.0013307217040937624
0.39059375,-0.001331139121359154
0.39065625000000004,-0.0013283705940775048
0.39071875,-0.0013227967580262123
0.39078125,-0.0013150233034631698
0.39084375000000005,-0.0013058959834333916
0.39090625,-0.0012964271397012672
0.39096875,-0.001287764882600323
0.39103125000000005,-0.0012807310732089183
0.39109375,-0.0012753240030381335
0.39115625,-0.0012738011259643411
0.39121875,-0.0012754977377072152
0.39128125,-0.0012802705367752076
0.39134375,-0.0012885114882018739
0.39140625,-0.0012977275854250542
0.39146875000000003,-0.0013078695298698595
0.39153125,-0.0013179266727640915
0.39159375,-0.001326789185682048
0.39165625000000004,-0.0013335961330889767
0.39171875,-0.0013376658696968302
0.39178124999999997,-0.0013385891566632668
0.39184375000000005,-0.0013363448162377056
0.39190625,-0.0013311702247517931
0.39196875,-0.0013236798637296376
0.39203125000000005,-0.001314709337117942
0.39209375,-0.0013052571359309373
0.39215625,-0.001296359643693526
0.39221875,-0.001289014941205327
0.39228125,-0.0012831647327576634
0.39234375,-0.0012811601571748737
0.39240625,-0.0012823387431966232
0.39246875000000003,-0.0012866087811301274
0.39253125,-0.001294472900274582
0.39259375,-0.0013034854190940026
0.39265625000000004,-0.0013135310265507683
0.39271875,-0.0013236491206593815
0.39278125,-0.0013327534849788547
0.39284375000000005,-0.0013399656719924324
0.39290625,-0.001344508327360383
0.39296875,-0.0013459785844930905
0.39303125000000005,-0.0013442415813738895
0.39309375,-0.0013395246078471423
0.39315625,-0.0013323640994928887
0.39321875,-0.0013235716886333682
0.39328125,-0.001314150921564089
0.39334375,-0.0013050717269712242
0.39340625,-0.0012973972229088915
0.39346875000000003,-0.0012910780753637857
0.39353125,-0.0012885181953367492
0.39359375,-0.0012891512375057257
0.39365625000000004,-0.0012929201548252806
0.39371875,-0.0013003407235594178
0.39378125,-0.0013090263071457997
0.39384375000000005,-0.001318969368974937
0.39390625,-0.0013291196971093044
0.39396875,-0.0013384842561281196
0.39403125000000006,-0.0013460928569611619
0.39409375,-0.0013511616034265483
0.39415625,-0.0013531883308066095
0.39421875,-0.0013520076937702519
0.39428125,-0.0013478009088960519
0.39434375,-0.0013410427954582138
0.39440625,-0.0013324876736792446
0.39446875000000003,-0.001323085514044281
0.39453125,-0.0013138858032534922
0.39459375,-0.001305896548202512
0.39465625000000004,-0.0012991300498220448
0.39471875,-0.0012960114460817268
0.39478125000000003,-0.0012960486025939133
0.39484375000000005,-0.0012992421335690507
0.39490625,-0.001306211958193082
0.39496875,-0.0013145572862386656
0.39503125000000006,-0.001324358060681874
0.39509375,-0.001334566817863564
0.39515625,-0.0013441736877589927
0.39521875,-0.0013521785589695468
0.39528125000000003,-0.0013577691131628766
0.39534375,-0.0013604298831247086
0.39540625,-0.0013598716110973796
0.39546875000000004,-0.0013562476932291179
0.39553125,-0.0013499298747879085
0.39559375,-0.0013416949794624322
0.39565625000000004,-0.001332387705706678
0.39571875,-0.001323092450915525
0.39578125,-0.0013148031835622936
0.39584375000000005,-0.0013075976769568731
0.39590625,-0.0013039160267114824
0.39596875,-0.0013033243335946326
0.39603125000000006,-0.0013059150947611897
0.39609375,-0.001312363535475175
0.39615625,-0.001320344959917702
0.39621875,-0.0013299310269437314
0.39628125000000003,-0.0013401517501452909
0.39634375,-0.0013499605434696138
0.39640625,-0.0013583674128922474
0.39646875000000004,-0.0013645276304237453
0.39653125,-0.001367823488040959
0.39659375,-0.0013679414814638802
0.39665625000000004,-0.0013649290398660419
0.39671875,-0.001359128329763537
0.39678125000000003,-0.0013512200876685254
0.39684375000000005,-0.0013420867558349703
0.39690625,-0.0013327189706240083
0.39696875,-0.0013241596556177737
0.39703125000000006,-0.0013164955729254024
0.39709375,-0.001312230672016107
0.39715625,-0.0013109977204125156
0.39721875,-0.0013129635430859377
0.39728125000000003,-0.001317971210849339
0.39734375,-0.0013264059401927875
0.39740625,-0.0013357434500084753
0.39746875000000004,-0.0013459571126002157
0.39753125,-0.0013559409712062542
0.39759375,-0.0013647612682579635
0.39765625000000004,-0.0013714859576567373
0.39771875,-0.0013754516939908923
0.39778125000000003,-0.001376284896319413
0.39784375000000005,-0.0013739499167897684
0.39790625,-0.0013687249234403676
0.39796875,-0.0013612497070218665
0.39803125000000006,-0.0013523406401533267
0.39809375,-0.0013429559186532436
0.39815625,-0.001334178662473498
0.39821875,-0.0013269598700217239
0.39828125000000003,-0.0013212478199191302
0.39834375,-0.001319375246127491
0.39840625,-0.0013206368663920276
0.39846875000000004,-0.0013250460177481466
0.39853125,-0.0013329658199348199
0.39859375,-0.0013420305277495603
0.39865625000000005,-0.0013521526093775715
0.39871875,-0.001362297012389574
0.39878125000000003,-0.001371475417871748
0.39884375000000005,-0.0013787567594248096
0.39890625,-0.0013834120909417824
0.39896875,-0.0013850221623354642
0.39903125000000006,-0.0013834001371866578
0.39909375,-0.00137883612579498
0.39915625,-0.0013718273024068695
0.39921875,-0.001363183471952023
0.39928125000000003,-0.0013538509096634732
0.39934375,-0.0013448669095916244
0.39940625,-0.0013372397760279264
0.39946875000000004,-0.0013309422838496815
0.39953125,-0.0013283638098408601
0.39959375,-0.0013289368483759278
0.39965625000000005,-0.0013325788461896887
0.39971875,-0.001340023292987949
0.39978125000000003,-0.0013486405138459223
0.39984375000000005,-0.0013586289397951035
0.39990625,-0.001368829034060548
0.39996875,-0.0013784125510812317
0.40003125000000006,-0.0013861517744323537
0.40009375,-0.0013915364385624907
0.40015625,-0.0013938138490590946
0.40021875,-0.00139305004934423
0.40028125000000003,-0.0013891303970966218
0.40034375,-0.0013826526109415593
0.40040625,-0.0013743815782261692
0.40046875000000004,-0.0013650967076051235
0.40053125,-0.0013559773394173358
0.40059375,-0.0013479770058007073
0.40065625000000005,-0.0013410828374154637
0.40071875,-0.0013377171932071608
0.40078125,-0.001337510987715923
0.40084375000000005,-0.0013405178220111252
0.40090625,-0.0013463646972210197
0.40096875,-0.0013554882807717966
0.40103125000000006,-0.001365225244344681
0.40109375,-0.0013755310373337881
0.40115625,-0.001385334317868997
0.40121875,-0.0013936629024108027
0.40128125000000003,-0.0013996752040384142
0.40134375,-0.0014028563770616953
0.40140625,-0.0014028449126004816
0.40146875000000004,-0.001399686731049371
0.40153125,-0.0013938345669777252
0.40159374999999997,-0.0013859230189132155
0.40165625000000005,-0.001376810190672012
0.40171875,-0.0013675821782268005
0.40178125,-0.0013592017297085063
0.40184375000000006,-0.0013517452076580172
0.40190625,-0.0013477051675262475
0.40196875,-0.0013467068963660261
0.40203125,-0.0013488690375181994
0.40209375,-0.0013540581016975722
0.40215625,-0.0013626298165705375
0.40221875,-0.001372079873430937
0.40228125000000003,-0.0013823348741507646
0.40234375,-0.0013923591199111185
0.40240625,-0.0014011635382301102
0.40246875000000004,-0.001407847934972034
0.40253125,-0.0014118205343399415
0.40259375,-0.0014126345799655993
0.40265625000000005,-0.0014102742012283842
0.40271875,-0.0014051004310818571
0.40278125,-0.0013976744484834325
0.40284375,-0.0013887813385791148
0.40290625,-0.0013794745947783849
0.40296875,-0.0013707766477901173
0.40303125,-0.0013627491759755639
0.40309375000000003,-0.0013579755178984854
0.40315625,-0.0013561409363607446
0.40321875,-0.0013574726434330692
0.40328125000000004,-0.0013618861631902457
0.40334375,-0.0013698438517015382
0.40340624999999997,-0.0013788927602608608
0.40346875000000004,-0.0013890368664514485
0.40353125,-0.0013992163151057002
0.40359375,-0.00140844011917593
0.40365625000000005,-0.0014157882198486127
0.40371875,-0.0014205354099522671
0.40378125,-0.0014222410195635915
0.40384375,-0.0014207511571674436
0.40390625,-0.0014163007566745656
0.40396875,-0.0014094143132462322
0.40403125,-0.001400843827172371
0.40409375000000003,-0.001391567603025362
0.40415625,-0.001382610708696816
0.40421874999999996,-0.0013749469345448462
0.40428125000000004,-0.00136858318010806
0.40434375,-0.0013659179823886647
0.40440624999999997,-0.0013663688221037806
0.40446875000000004,-0.001369939736575787
0.40453125,-0.0013772219829790988
0.40459375,-0.001385819456506232
0.40465625,-0.0013957501303898112
0.40471875,-0.0014060686787817356
0.40478125,-0.0014156578544780307
0.40484375,-0.0014236398581493614
0.40490625,-0.0014291966912448884
0.40496875,-0.0014318057584301047
0.40503125,-0.0014312249008550104
0.40509375000000003,-0.0014276108518624653
0.40515625,-0.001421371209340827
0.40521874999999996,-0.0014132198515236505
0.40528125000000004,-0.0014040749611692882
0.40534375,-0.0013949237637009282
0.40540624999999997,-0.0013868280106008463
0.40546875,-0.0013797792886030835
0.40553125,-0.0013762472214325916
0.40559375,-0.0013758028301346231
0.40565625,-0.0013785013769559012
0.40571875,-0.00138413969787346
0.40578125,-0.001393069040293085
0.40584375,-0.0014027309526450371
0.40590625,-0.0014130288036441896
0.40596875,-0.0014229551343641345
0.40603124999999995,-0.001431517377188829
0.40609375000000003,-0.0014378656401869971
0.40615625,-0.0014414066559351457
0.40621874999999996,-0.001441796257239697
0.40628125,-0.0014390709234928245
0.40634375,-0.0014335656322320145
0.40640624999999997,-0.001425917818294098
0.40646875,-0.0014169739033404183
0.40653125,-0.0014077545084335563
0.40659375,-0.001399259834063693
0.40665625,-0.0013915810086320285
0.40671875,-0.0013872210394318407
0.40678125,-0.0013858291897482639
0.40684374999999995,-0.0013876291758247727
0.40690625,-0.0013924543202286088
0.40696875,-0.0014007477743545188
0.40703124999999996,-0.0014100336911456735
0.40709375000000003,-0.0014202698107214085
0.40715625,-0.001430427149415714
0.40721874999999996,-0.0014395384442736081
0.40728125,-0.0014466840216281474
0.40734375,-0.0014511623270506702
0.40740624999999997,-0.001452545374233838
0.40746875,-0.0014508081293499175
0.40753125,-0.0014461322215743588
0.40759375,-0.0014391082114372789
0.40765624999999994,-0.0014305199020873127
0.40771875,-0.0014213010453432429
0.40778125,-0.001412514637832929
0.40784374999999995,-0.001405121571688206
0.40790625,-0.00139909779013149
0.40796875,-0.0013968006666366245
0.40803124999999996,-0.0013976141638754325
0.40809375,-0.001401542890633406
0.40815625,-0.001409140048066096
0.40821874999999996,-0.0014179373213156904
0.40828125,-0.001428021543850383
0.40834375,-0.001438336623143105
0.40840624999999997,-0.0014479285913091
0.40846875,-0.0014557913639326459
0.40853125,-0.0014612145304001567
0.40859375,-0.0014636324411034796
0.40865624999999994,-0.0014629271907488084
0.40871875,-0.001459162250418311
0.40878125,-0.0014528384623010981
0.40884374999999995,-0.0014447126932848886
0.40890624999999997,-0.0014356255903713866
0.40896875,-0.0014265640970728133
0.40903124999999996,-0.0014186905520972293
0.40909375,-0.0014119132769600529
0.40915625,-0.0014086128666080389
0.40921874999999996,-0.001408443114884722
0.40928125,-0.0014113877134375868
0.40934375,-0.0014173069896568635
0.40940624999999997,-0.001426405842256881
0.40946874999999994,-0.0014362017789452397
0.40953125,-0.0014465817846331663
0.40959375,-0.001456505574367939
0.40965624999999994,-0.001465056578473678
0.40971875,-0.0014713582616342757
0.40978125,-0.001474793934394536
0.40984374999999995,-0.0014751559273003534
0.40990624999999997,-0.0014724036382670613
0.40996875,-0.001466844019466812
0.41003125000000007,-0.0014592758218277824
0.41009375000000003,-0.0014503698260203146
0.41015625,-0.0014412285074653919
0.41021875,-0.0014328623550543262
0.41028125000000004,-0.0014253124724937782
0.41034375,-0.0014211582525589656
0.41040625000000003,-0.0014199010906199017
0.41046875000000005,-0.001421805040800736
0.41053125,-0.0014267977291045342
0.41059375000000004,-0.0014352250573059777
0.41065625000000006,-0.001444566437556749
0.41071875,-0.001454879281186261
0.41078125,-0.0014651103797323484
0.41084375000000006,-0.0014742955564825966
0.41090625000000003,-0.0014813901721672518
0.41096875,-0.001485933566228309
0.41103125000000007,-0.0014873303097123203
0.41109375000000004,-0.0014856200756027393
0.41115625,-0.0014810286743744405
0.41121875,-0.0014740544448034187
0.41128125000000004,-0.0014655275250566868
0.41134375,-0.0014563796977357935
0.41140625000000003,-0.0014476745029643745
0.41146875000000005,-0.0014394553448564829
0.41153125,-0.0014343614228649743
0.41159375,-0.001432095378943704
0.41165625000000006,-0.0014329306110981155
0.41171875,-0.0014368950241680778
0.41178125,-0.0014435881378653398
0.41184375000000006,-0.001453323109833149
0.41190625000000003,-0.0014634223234624155
0.41196875,-0.0014737769790766908
0.41203125,-0.0014834199015385796
0.41209375000000004,-0.001491367153949097
0.41215625,-0.0014968749027791384
0.41221875,-0.0014994014761731955
0.41228125000000004,-0.0014988193218666845
0.41234375,-0.0014951864330121911
0.41240625000000003,-0.001488973233916252
0.41246875000000005,-0.0014808940443780394
0.41253125,-0.0014718659989911287
0.41259375,-0.001462879686543947
0.41265625000000006,-0.0014549516851422722
0.41271875,-0.0014481195932256191
0.41278125,-0.0014447866322255393
0.41284375,-0.0014444899745583717
0.41290625000000003,-0.0014473693658678538
0.41296875,-0.0014531504719634547
0.41303125,-0.0014621853596577666
0.41309375000000004,-0.0014719274846296537
0.41315625,-0.0014823169980628381
0.41321875,-0.0014923571371698863
0.41328125000000004,-0.0015009905951872404
0.41334375,-0.0015074554008739638
0.41340625,-0.0015111294661105112
0.41346875000000005,-0.0015116774781291364
0.41353125,-0.0015091064368918106
0.41359375,-0.0015037646842006591
0.41365625000000006,-0.0014962813451367407
0.41371875,-0.0014874792977136453
0.41378125,-0.001478388063767322
0.41384375,-0.0014699931428558688
0.41390625000000003,-0.0014623362292725262
0.41396875,-0.0014579864788989705
0.41403125,-0.0014565720668255622
0.41409375000000004,-0.0014582877771831954
0.41415625,-0.0014630624536891706
0.41421874999999997,-0.0014712967522612086
0.41428125000000005,-0.001480587065203029
0.41434375,-0.0014908295856992937
0.41440625,-0.0015011049151761324
0.41446875000000005,-0.0015103834563504337
0.41453125,-0.0015177665848057909
0.41459375,-0.0015225345416268465
0.41465625,-0.0015242777050121503
0.41471875,-0.001522883756197413
0.41478125,-0.0015185340370889588
0.41484375,-0.0015117876212163428
0.41490625000000003,-0.0015033933099774244
0.41496875,-0.00149430075216625
0.41503125,-0.0014855268839078506
0.41509375000000004,-0.0014771626152651623
0.41515625,-0.0014718336089887124
0.41521874999999997,-0.0014692620360026304
0.41528125000000005,-0.0014697983152578281
0.41534375,-0.0014734394683347668
0.41540625,-0.0014798911606772602
0.41546875,-0.0014894232361379323
0.41553125,-0.0014994347989708834
0.41559375,-0.0015098325309856886
0.41565625,-0.0015196102633553976
0.41571875,-0.001527817312862556
0.41578125,-0.0015336653383318244
0.41584375,-0.0015366184651557924
0.41590625000000003,-0.0015364224333919707
0.41596875,-0.0015331748830981762
0.41603124999999996,-0.0015273158369129014
0.41609375000000004,-0.0015194574924906057
0.41615625,-0.001510543186447777
0.41621874999999997,-0.001501546020269806
0.41628125,-0.0014934574618383906
0.41634375,-0.001486354359829925
0.41640625,-0.0014826668464304055
0.41646875,-0.001481993886780969
0.41653125,-0.0014844583651189014
0.41659375,-0.0014898913126090013
0.41665625,-0.0014986528688065576
0.41671875,-0.0015082608898076277
0.41678125,-0.0015186564314113304
0.41684374999999996,-0.0015288149113640292
0.41690625000000003,-0.0015377720293628105
0.41696875,-0.0015446290312225164
0.41703124999999996,-0.0015488242342582004
0.41709375000000004,-0.0015498947235632332
0.41715625,-0.001547831293021551
0.41721874999999997,-0.001542961847323665
0.41728125,-0.00153583896215978
0.41734375,-0.001527262198180418
0.41740625,-0.0015182162412312739
0.41746875,-0.001509683886769586
0.41753125,-0.0015017662155977218
0.41759375,-0.0014970339222681872
0.41765624999999995,-0.001495126491465451
0.41771875,-0.0014963716105134556
0.41778125,-0.0015006693981521324
0.41784374999999996,-0.0015076474933366363
0.41790625000000003,-0.0015175956364405357
0.41796875,-0.0015278039354743034
0.41803124999999997,-0.0015381911066564835
0.41809375,-0.001547779937563637
0.41815625,-0.0015556209102258745
0.41821875,-0.0015609521761829337
0.41828125,-0.0015633479998027888
0.41834375,-0.0015625501814024445
0.41840625,-0.0015588247522140275
0.41846875,-0.0015525694103099286
0.41853125,-0.0015444755970984436
0.41859375,-0.0015355027680891142
0.41865624999999995,-0.0015266709841482567
0.41871875000000003,-0.0015189415042732024
0.41878125,-0.0015123347020143674
0.41884374999999996,-0.001509215657117799
0.41890625,-0.0015091940274118143
0.41896875,-0.0015122688091449843
0.41903124999999997,-0.0015182256396109178
0.41909375,-0.0015274252864235366
0.41915625,-0.0015372389200813963
0.41921875,-0.0015477344504691848
0.41928125,-0.0015577592686611408
0.41934375,-0.0015664120857874775
0.41940625,-0.0015728929368797329
0.41946874999999995,-0.0015765074897589604
0.41953125,-0.0015771075551285207
0.41959375,-0.001574556338736599
0.41965624999999995,-0.0015693165571541712
0.41971875000000003,-0.0015618641571785996
0.41978125,-0.0015531330234923035
0.41984374999999996,-0.0015441648090092075
0.41990625,-0.0015358525191537797
0.41996875,-0.0015282799683358356
0.42003124999999997,-0.001524021184082791
0.42009375,-0.0015226660181053286
0.42015625,-0.001524375576204287
0.42021875,-0.0015291714894153652
0.42028125,-0.0015366030576817596
0.42034375,-0.0015467725885514316
0.42040625,-0.0015571029223570565
0.42046874999999995,-0.0015674010926668425
0.42053125,-0.001576779900850811
0.42059375,-0.001584257699882019
0.42065624999999995,-0.0015892055839938912
0.42071875,-0.0015910793837971282
0.42078125,-0.001589878459647004
0.42084374999999996,-0.0015856788842645297
0.42090625,-0.001579109815375901
0.42096875,-0.0015708370812558548
0.42103124999999997,-0.0015618595094872845
0.42109375,-0.0015531383023821427
0.42115625,-0.0015447827683338355
0.42121875,-0.0015394233576498662
0.42128125,-0.0015367273218045152
0.42134375,-0.0015371720479546713
0.42140625,-0.0015406435583386058
0.42146874999999995,-0.001547028285504265
0.42153125,-0.0015564615638884727
0.42159375,-0.0015664890539890675
0.42165624999999995,-0.0015769015162701572
0.42171875,-0.0015867820985473735
0.42178125,-0.0015952271061051015
0.42184374999999996,-0.0016013227241475636
0.42190625,-0.0016045851588272209
0.42196875,-0.0016046876401426824
0.42203124999999997,-0.0016018057277308317
0.42209375,-0.001596179279116483
0.42215625,-0.0015885567332023232
0.42221875,-0.0015797519463307264
0.42228125,-0.0015707771609774213
0.42234375,-0.0015626474072740204
0.42240625,-0.0015553750337830713
0.42246874999999995,-0.0015514220084641983
0.42253125,-0.0015504678229300572
0.42259375,-0.0015526253441366933
0.42265624999999996,-0.001557755778698558
0.42271875000000003,-0.0015663015934611335
0.42278125,-0.0015757650035665982
0.42284374999999996,-0.0015861092317457914
0.42290625,-0.001596371115529599
0.42296875,-0.0016055478555616898
0.42303124999999997,-0.0016127573673325457
0.42309375,-0.0016173081384945887
0.42315625,-0.001618862750120631
0.42321875,-0.0016172772177954764
0.42328125,-0.0016128077561660958
0.42334375,-0.0016059853108121858
0.42340625,-0.0015976157441005834
0.42346874999999995,-0.001588601304453402
0.42353125,-0.0015799620076869525
0.42359375,-0.0015717938417573463
0.42365624999999996,-0.0015666716490486121
0.42371875,-0.0015643394495244156
0.42378125,-0.0015650590169859618
0.42384374999999996,-0.0015688768380796442
0.42390625,-0.0015754691604952936
0.42396875,-0.001585100776049203
0.42403124999999997,-0.0015951773903833122
0.42409375,-0.0016055797175940634
0.42415625,-0.001615356330269102
0.42421875,-0.0016235719071513444
0.42428125,-0.0016294079474786227
0.42434375,-0.0016323663605196104
0.42440625,-0.001632190592220889
0.42446874999999995,-0.0016289863644304847
0.42453125,-0.001623183586636101
0.42459375,-0.0016154079591048087
0.42465624999999996,-0.0016065669451111875
0.42471875,-0.0015976241785714551
0.42478125,-0.0015896083907263187
0.42484374999999996,-0.0015825105536296097
0.42490625,-0.0015788235098844472
0.42496875,-0.0015780978629548609
0.42503124999999997,-0.0015805306639104094
0.42509375,-0.0015858809171349353
0.42515625,-0.0015945763000993624
0.42521875,-0.0016041304914611865
0.42528125,-0.0016145091615424323
0.42534375,-0.0016247055411061917
0.42540625,-0.0016337568654524182
0.42546874999999995,-0.0016407712427271848
0.42553125,-0.0016451189154049195
0.42559375,-0.0016464197306800543
0.42565624999999996,-0.0016445994244539408
0.42571875,-0.001639976588108466
0.42578125,-0.0016330184823175053
0.42584374999999997,-0.0016245556258160376
0.42590625,-0.0016155643502550887
0.42596875,-0.0016069933924111879
0.42603125,-0.0015989585123883238
0.42609375,-0.0015940046275339514
0.42615625,-0.0015918523543802937
0.42621875,-0.0015928083481128036
0.42628125,-0.0015968224390680852
0.42634375,-0.0016035470063376356
0.42640625,-0.0016132778502901263
0.42646874999999995,-0.0016233954393296002
0.42653125000000003,-0.001633815371991837
0.42659375,-0.0016435299414645776
0.42665624999999996,-0.0016516094497839862
0.42671875000000004,-0.0016573162834527255
0.42678125,-0.001660110558434319
0.42684374999999997,-0.0016597995670064036
0.42690625,-0.001656474076251857
0.42696875,-0.0016505398522395076
0.42703125,-0.0016427271689565537
0.42709375,-0.0016338736013315758
0.42715625,-0.001624981570273798
0.42721875,-0.0016161978743332583
0.42728125,-0.0016101075239413065
0.42734375,-0.0016065588837537448
0.42740625,-0.0016060045556662433
0.42746874999999995,-0.0016085694984376286
0.42753125000000003,-0.001614085711286059
0.42759375,-0.0016228739904465272
0.42765624999999996,-0.0016325112118901752
0.42771875,-0.00164290432254674
0.42778125,-0.0016531203692682905
0.42784374999999997,-0.0016621151324509031
0.42790625,-0.0016690497174720875
0.42796875,-0.0016733419353286982
0.42803125,-0.0016745789917562703
0.42809375,-0.0016726277308716786
0.42815625,-0.0016679621533949307
0.42821875,-0.001661000524689732
0.42828125,-0.0016525240909848193
0.42834375,-0.0016435130557040378
0.42840625,-0.0016350322774226766
0.42846874999999995,-0.0016270461364618488
0.42853125000000003,-0.0016221973889268548
0.42859375,-0.0016201716699438817
0.42865624999999996,-0.0016212362190536206
0.42871875,-0.0016253133291092292
0.42878125,-0.0016321072343280368
0.42884374999999997,-0.001641897503621842
0.42890625,-0.0016520391953342983
0.42896875,-0.0016624598437250393
0.42903125,-0.0016722071200079847
0.42909375,-0.0016802463324578631
0.42915625,-0.0016858492789458002
0.42921875,-0.001688649718284141
0.42928125,-0.0016882992139068964
0.42934375,-0.0016849301083650126
0.42940625,-0.001678995023589952
0.42946874999999995,-0.0016711848301741716
0.42953125000000003,-0.0016623334736236284
0.42959375,-0.0016534176192753575
0.42965624999999996,-0.0016446425403936343
0.42971875,-0.0016386154583468704
0.42978125,-0.0016350633242823293
0.42984374999999997,-0.0016345381879769305
0.42990625,-0.0016371110769888009
0.42996875,-0.0016426063459134554
0.43003125,-0.0016505076579010347
0.43009375,-0.0016610551142638152
0.43015625,-0.0016713937338251883
0.43021875,-0.0016816036174225335
0.43028125,-0.001690597315575415
0.43034375,-0.0016975260749489685
0.43040625,-0.0017017145683267954
0.43046874999999996,-0.0017029694516532967
0.43053125000000003,-0.001701094546574522
0.43059375,-0.0016964479414522393
0.43065624999999996,-0.0016894493745003847
0.43071875,-0.0016809509067849948
0.43078125,-0.0016719843586104899
0.43084374999999997,-0.0016634548056775889
0.43090625,-0.0016554344467075988
0.43096875,-0.001650530727931726
0.43103125,-0.0016484657588450025
0.43109375,-0.0016494281358428453
0.43115625,-0.0016534851189577704
0.43121875,-0.0016602193687539485
0.43128125,-0.001669910860560772
0.43134375,-0.0016800629711201942
0.43140625,-0.0016904408373721869
0.43146874999999996,-0.0017001462761023212
0.43153125000000003,-0.001708208264397576
0.43159375,-0.001713887095279143
0.43165624999999996,-0.0017167186564134573
0.43171875,-0.0017164093533363067
0.43178125,-0.0017131062727347157
0.43184374999999997,-0.0017071832585767166
0.43190625,-0.0016994189473828747
0.43196875,-0.0016905680879951146
0.43203125,-0.0016816457020888964
0.43209375,-0.0016728470499848686
0.43215625,-0.0016666892560242424
0.43221875,-0.0016630657490917383
0.43228125,-0.0016623962184303814
0.43234375,-0.0016648467477808349
0.43240625,-0.001670230650714019
0.43246874999999996,-0.0016780619927211776
0.43253125000000003,-0.0016884793226839
0.43259375,-0.001698800929075428
0.43265624999999996,-0.0017089892359324343
0.43271875000000004,-0.0017180117969419206
0.43278125,-0.0017250336653096832
0.43284374999999997,-0.0017293722982682502
0.43290625,-0.001730668794354906
0.43296875,-0.001728921886093665
0.43303125,-0.001724292025037516
0.43309375,-0.0017174155714547168
0.43315625,-0.001708998675713863
0.43321875,-0.0017000026414866198
0.43328125,-0.0016914127950206914
0.43334375,-0.0016833050641918285
0.43340625,-0.0016782521140207285
0.43346874999999996,-0.0016759941634879316
0.43353125000000003,-0.0016767853899769813
0.43359375,-0.00168063308794357
0.43365624999999997,-0.0016872082701168134
0.43371875,-0.001696820925774556
0.43378125,-0.001706847372666881
0.43384375,-0.0017172167702853847
0.43390625,-0.0017269497707476933
0.43396875,-0.001735114882005978
0.43403125,-0.0017409190426371235
0.43409375,-0.001743877136282379
0.43415625,-0.0017437527130393093
0.43421875,-0.001740585912569509
0.43428125,-0.001734814858285888
0.43434375000000003,-0.0017270823744325592
0.43440625,-0.0017182616507818993
0.43446874999999996,-0.0017093054077401693
0.43453125000000004,-0.0017003547466291763
0.43459375,-0.0016940340315378666
0.43465624999999997,-0.001690205643089998
0.43471875,-0.0016893056727359107
0.43478125,-0.001691505562501236
0.43484375,-0.0016966477185826334
0.43490625,-0.0017042884332091612
0.43496875,-0.001714564946044328
0.43503125,-0.001724874106754093
0.43509375,-0.0017350485925947123
0.43515625,-0.0017441476509713616
0.43521875,-0.0017512874492827124
0.43528125,-0.001755857693783669
0.43534375000000003,-0.0017573960469480787
0.43540625,-0.0017558359182273109
0.43546874999999996,-0.0017514175055742265
0.43553125000000004,-0.0017446629445070638
0.43559375,-0.0017363077188428389
0.43565624999999997,-0.0017273125724375227
0.43571875,-0.0017186125650171247
0.43578125,-0.0017103499052584376
0.43584375,-0.001705084401155521
0.43590625,-0.0017025251945634867
0.43596875,-0.0017030161541157912
0.43603125,-0.0017065873153830902
0.43609375,-0.001712913434196911
0.43615625,-0.0017223379616162493
0.43621875,-0.0017322450826563474
0.43628125,-0.0017426212981584144
0.43634375000000003,-0.001752424144579795
0.43640625,-0.0017607413796142113
0.43646874999999996,-0.0017667821822027474
0.43653125000000004,-0.0017700287557758654
0.43659375,-0.0017701755968343724
0.43665624999999997,-0.0017672766111718197
0.43671875000000004,-0.0017617409541960671
0.43678125,-0.001754164593379709
0.43684375,-0.0017454038534141514
0.43690625,-0.0017364166776209222
0.43696875,-0.0017273266250477093
0.43703125,-0.0017207829566847216
0.43709375,-0.0017166734517683746
0.43715625,-0.0017154423407709507
0.43721875,-0.0017173310493547173
0.43728125,-0.0017221598225310025
0.43734375000000003,-0.0017295334500415649
0.43740625,-0.00173967246958312
0.43746874999999996,-0.0017499045566726212
0.43753125000000004,-0.001760115673819257
0.43759375,-0.0017693688633293736
0.43765624999999997,-0.0017767660706840827
0.43771875,-0.001781645628136208
0.43778125,-0.001783504756481924
0.43784375,-0.0017823345421817127
0.43790625,-0.0017781853292524186
0.43796875,-0.0017716584197404461
0.43803125,-0.0017634826220754296
0.43809375,-0.0017544919458715447
0.43815625,-0.001745725860349323
0.43821875,-0.001737255668340973
0.43828125,-0.0017316697047731339
0.43834375000000003,-0.0017287312723660159
0.43840625,-0.0017288525261868887
0.43846874999999996,-0.0017320417879640587
0.43853125000000004,-0.0017380533521138691
0.43859375,-0.001746357266640422
0.43865624999999997,-0.0017569621959964976
0.43871875,-0.001767306607098701
0.43878125,-0.0017772563607077463
0.43884375,-0.0017857697672308825
0.43890625,-0.0017921715023873352
0.43896875,-0.0017957419835413768
0.43903125,-0.0017962528106431064
0.43909375,-0.0017937432997115754
0.43915625,-0.0017885059524032632
0.43921875,-0.001781133873215851
0.43928125,-0.0017724588941455122
0.43934375000000003,-0.0017634645405654181
0.43940625,-0.0017550380197674381
0.43946874999999996,-0.0017473470257040602
0.43953125000000004,-0.0017427911706193316
0.43959375,-0.001741107075639639
0.43965624999999997,-0.0017425092077818644
0.43971875,-0.0017469344127076375
0.43978125,-0.0017539243077842326
0.43984375,-0.0017638239842689696
0.43990625,-0.0017739588110813331
0.43996875,-0.0017841956195538966
0.44003125,-0.001793610136809981
0.44009375,-0.001801269515940923
0.44015625,-0.0018064552652629073
0.44021875,-0.0018088273109745645
0.44028125,-0.0018080084190857937
0.44034375000000003,-0.0018042325736893072
0.44040625,-0.0017979893479098397
0.44046874999999996,-0.001789946067895648
0.44053125000000004,-0.0017809986126913757
0.44059375,-0.0017720818876984512
0.44065624999999997,-0.0017633756236895143
0.44071875,-0.0017573291217945625
0.44078125,-0.001753967576558324
0.44084375,-0.0017535433501455616
0.44090625,-0.001756218475796309
0.44096875,-0.0017617270812991942
0.44103125,-0.0017696374833912204
0.44109375,-0.0017800870231536037
0.44115625,-0.0017903582994070466
0.44121875,-0.0018002893200210757
0.44128125,-0.0018090900086960293
0.44134375000000003,-0.0018158385968833624
0.44140625,-0.0018198335282347544
0.44146874999999997,-0.0018208312905416413
0.44153125000000004,-0.0018187622891265576
0.44159375,-0.001813914362300495
0.44165625,-0.0018068020282764885
0.44171875,-0.0017982554559250463
0.44178125,-0.001789157877258446
0.44184375,-0.0017805139520755825
0.44190625,-0.0017724404243444764
0.44196875,-0.001767462024417396
0.44203125,-0.0017652136003212804
0.44209375,-0.0017660525606153776
0.44215625000000003,-0.0017698849083213064
0.44221875,-0.0017764557033772
0.44228125,-0.0017860067644728944
0.44234375000000004,-0.0017959143851221382
0.44240625,-0.001806160379324795
0.44246874999999997,-0.001815754599900271
0.44253125000000004,-0.0018237585121048394
0.44259375,-0.0018294073158630908
0.44265625,-0.0018322230910541581
0.44271875000000005,-0.0018319528594988865
0.44278125,-0.0018286730222493164
0.44284375,-0.0018228098652834923
0.44290625,-0.0018149922504125948
0.44296875,-0.001806081041888008
0.44303125,-0.0017970484124542607
0.44309375,-0.0017879989255020629
0.44315625000000003,-0.0017815633678192333
0.44321875,-0.0017776254337568131
0.44328125,-0.001776563599107453
0.44334375000000004,-0.0017785875050691097
0.44340625,-0.0017835638559891565
0.44346874999999997,-0.0017910273316477099
0.44353125000000004,-0.0018011336449134663
0.44359375,-0.001811269249707509
0.44365625,-0.0018213549166285758
0.44371875,-0.001830376195310346
0.44378125,-0.0018375007245444719
0.44384375,-0.0018420387009645822
0.44390625,-0.0018436222507036693
0.44396875,-0.0018420833939910564
0.44403125,-0.0018377162691859683
0.44409375,-0.0018309184899839015
0.44415625000000003,-0.001822578047956519
0.44421875,-0.001813456147234993
0.44428125,-0.0018046439413723359
0.44434375000000004,-0.0017961571018588474
0.44440625,-0.0017905958790056103
0.44446874999999997,-0.001787693333258622
0.44453125000000004,-0.0017878445752209787
0.44459375,-0.0017910361793950363
0.44465625,-0.0017970225805961915
0.44471875,-0.0018052321442065533
0.44478125,-0.001815814496617496
0.44484375,-0.0018260109840050331
0.44490625,-0.001835773531175089
0.44496875,-0.0018441154690650996
0.44503125,-0.0018502770434834226
0.44509375,-0.0018536600643058176
0.44515625000000003,-0.001854015640233464
0.44521875,-0.001851321037129039
0.44528125,-0.001845939401531299
0.44534375000000004,-0.0018384192237390629
0.44540625,-0.0018296257485200806
0.44546874999999997,-0.001820499045997237
0.44553125000000005,-0.0018111214821718291
0.44559375,-0.001804214498228221
0.44565625,-0.0017996303801391805
0.44571875,-0.001797859486932521
0.44578125,-0.0017991794431631847
0.44584375,-0.0018034700625067512
0.44590625,-0.0018104043988025065
0.44596875,-0.001820131964991173
0.44603125,-0.0018301174784904617
0.44609375,-0.0018402598024198913
0.44615625000000003,-0.0018495574084843036
0.44621875,-0.001857114021538181
0.44628125,-0.0018622593262196396
0.44634375000000004,-0.0018644999875840063
0.44640625,-0.0018636567210645605
0.44646874999999997,-0.0018598473542929539
0.44653125000000005,-0.0018535571395562889
0.44659375,-0.0018454649015685332
0.44665625,-0.0018364280190046323
0.44671875000000005,-0.0018274243298009724
0.44678125,-0.0018185374904704787
0.44684375,-0.0018124200981781136
0.44690625,-0.0018088291586613736
0.44696875,-0.0018081849703305147
0.44703125,-0.0018106483018918845
0.44709375,-0.0018159782294630555
0.44715625000000003,-0.0018237067561304304
0.44721875,-0.001833961974513798
0.44728125,-0.00184410805523183
0.44734375000000004,-0.0018539926177304489
0.44740625,-0.001862752744780205
0.44746874999999997,-0.001869481766459541
0.44753125000000005,-0.0018735567783618456
0.44759375,-0.0018745927818213104
0.44765625,-0.001872620395932334
0.44771875,-0.0018678127932344746
0.44778125,-0.0018607212997442946
0.44784375,-0.0018521529928771374
0.44790625,-0.0018429921609710298
0.44796875,-0.0018342759684525645
0.44803125,-0.0018259279473551993
0.44809375,-0.0018207073567719223
0.44815625000000003,-0.0018181556365054197
0.44821875,-0.0018186717225746607
0.44828125,-0.0018222091173113186
0.44834375000000004,-0.0018284708524205495
0.44840625,-0.0018368443597194528
0.44846874999999997,-0.0018474915456870022
0.44853125000000005,-0.0018576530983692996
0.44859375,-0.0018672083387743788
0.44865625,-0.001875297081711802
0.44871875,-0.0018810342721025664
0.44878125,-0.0018840851034220563
0.44884375,-0.0018839735611512753
0.44890625,-0.0018809149316489915
0.44896875,-0.0018751362021227624
0.44903125,-0.0018674026664740884
0.44909375,-0.0018584815643153396
0.44915625000000003,-0.0018493562059404556
0.44921875,-0.0018400690244112228
0.44928125,-0.0018333240959920727
0.44934375000000004,-0.0018289629777551303
0.44940625,-0.0018274880924692566
0.44946875,-0.0018291186708230545
0.44953125000000005,-0.0018336111068428251
0.44959375,-0.0018407427860825248
0.44965625,-0.001850560661948386
0.44971875,-0.00186046822798705
0.44978125,-0.0018705540233984186
0.44984375,-0.0018796444173636573
0.44990625,-0.0018869444122472656
0.44996875000000003,-0.0018917215381411834
0.45003125,-0.001893598774225791
0.45009375,-0.0018924300760982948
0.45015625000000004,-0.001888192417509038
0.45021875,-0.001881658101794359
0.45028125,-0.0018733882967685855
0.45034375000000004,-0.001864225678950171
0.45040625,-0.0018552044283390856
0.45046875,-0.0018463889083208673
0.45053125000000005,-0.0018404047845205357
0.45059375,-0.001836984395545485
0.45065625,-0.001836582583216756
0.45071875,-0.001839274058385576
0.45078125,-0.0018446992555943703
0.45084375,-0.0018525518785515033
0.45090625,-0.0018628458249694557
0.45096875000000003,-0.00187286057069172
0.45103125,-0.0018826733729877254
0.45109375,-0.0018911425075589794
0.45115625000000004,-0.0018976079334789564
0.45121875,-0.0019013684946330711
0.45128125,-0.0019021294961557023
0.45134375000000004,-0.0018998743472358193
0.45140625,-0.0018947905081948269
0.45146875,-0.0018874835937313095
0.45153125000000005,-0.0018787821437048213
0.45159375,-0.0018695658171637985
0.45165625,-0.00185989969446336
0.45171875,-0.0018525421310774115
0.45178125,-0.0018473680787973873
0.45184375,-0.0018449318800981274
0.45190625,-0.0018455522622279896
0.45196875000000003,-0.001849231541424648
0.45203125,-0.0018555611876967526
0.45209375,-0.0018639889801508047
0.45215625000000004,-0.0018746040684154697
0.45221875,-0.0018846607349116418
0.45228125,-0.0018940903787885432
0.45234375000000004,-0.0019019269131883842
0.45240625,-0.00190748256470738
0.45246875,-0.0019102074457093554
0.45253125000000005,-0.001909867979392188
0.45259375,-0.0019065470953188168
0.45265625,-0.0019006438709906204
0.45271875000000006,-0.0018927152021239735
0.45278125,-0.0018837035206159813
0.45284375,-0.001874474798119169
0.45290625,-0.0018652269495219864
0.45296875000000003,-0.0018585085507590304
0.45303125,-0.0018541801351764503
0.45309375,-0.00185275604089849
0.45315625000000004,-0.001854423122382154
0.45321875,-0.0018590134541348058
0.45328125,-0.0018661151686941435
0.45334375000000005,-0.0018759534200808309
0.45340625,-0.0018858382008929975
0.45346875,-0.00189574696899808
0.45353125000000005,-0.001904694959228237
0.45359375,-0.0019118348095785997
0.45365625,-0.0019164345144982442
0.45371875,-0.0019180916785765112
0.45378125,-0.0019166987032563088
0.45384375,-0.001912396931173066
0.45390625,-0.0019057118224301006
0.45396875000000003,-0.001897304741985989
0.45403125,-0.001888059888229987
0.45409375,-0.0018790025404001182
0.45415625000000004,-0.0018701672086310073
0.45421875,-0.0018641963713402349
0.45428125,-0.0018607584301670727
0.45434375000000005,-0.0018603528469532948
0.45440625,-0.001862975132204972
0.45446875,-0.0018684324354591164
0.45453125000000005,-0.0018761982086893808
0.45459375,-0.001886448870125984
0.45465625,-0.001896426258238909
0.45471875,-0.0019061140493625561
0.45478125,-0.0019145126510436428
0.45484375,-0.001920836501527745
0.45490625,-0.0019244732649805196
0.45496875000000003,-0.0019251075494614023
0.45503125,-0.0019226844380167696
0.45509375,-0.0019175000756443406
0.45515625000000004,-0.001910142060399661
0.45521875,-0.0019013332332377952
0.45528125,-0.0018920407928365301
0.45534375000000005,-0.0018823255577062464
0.45540625,-0.0018749243923662784
0.45546875,-0.0018696941500584985
0.45553125000000005,-0.001867236817481105
0.45559375,-0.001867796284062806
0.45565625,-0.0018713747609252346
0.45571875,-0.0018776330192624563
0.45578125,-0.001886007133803394
0.45584375,-0.001896530961343873
0.45590625,-0.0019064911369331972
0.45596875000000003,-0.0019158320972132992
0.45603125,-0.0019236288805628
0.45609375,-0.001929077090297826
0.45615625000000004,-0.0019317679154198797
0.45621875,-0.001931343879112396
0.45628125,-0.0019280050247173497
0.45634375000000005,-0.0019220147173221458
0.45640625,-0.0019140689377912246
0.45646875,-0.0019049791006813532
0.45653125000000006,-0.0018957380958084524
0.45659375,-0.0018863605405987638
0.45665625,-0.0018795795112903219
0.45671875000000006,-0.0018751515663056328
0.45678125,-0.001873626624458849
0.45684375,-0.0018751710221448503
0.45690625,-0.0018796683623427957
0.45696875000000003,-0.0018866520062005426
0.45703125,-0.0018963760078317682
0.45709375,-0.001906217820441064
0.45715625000000004,-0.0019160529290774275
0.45721875,-0.0019249746237463006
0.45728125000000003,-0.0019320621753236844
0.45734375000000005,-0.0019366775370051326
0.45740625,-0.001938361634780783
0.45746875,-0.0019369687471738062
0.45753125000000006,-0.0019327043128054
0.45759375,-0.0019259939487396571
0.45765625,-0.0019175586569348535
0.45771875,-0.0019083146818733021
0.45778125000000003,-0.0018991740705160964
0.45784375,-0.0018902537145444737
0.45790625,-0.00188410993962837
0.45796875000000004,-0.0018805742361201472
0.45803125,-0.0018800038872834185
0.45809375,-0.0018824870357763979
0.45815625000000004,-0.0018877636796276742
0.45821875,-0.0018953936401252258
0.45828125000000003,-0.00190552857771481
0.45834375000000005,-0.0019154063279890887
0.45840625,-0.0019250578116701
0.45846875,-0.001933443293385212
0.45853125000000006,-0.0019398137668193705
0.45859375,-0.0019435056312227805
0.45865625,-0.001944243951207264
0.45871875,-0.0019418749956417736
0.45878125000000003,-0.0019367512244480578
0.45884375,-0.001929401873243336
0.45890625,-0.0019206044150546497
0.45896875000000004,-0.0019112339966369518
0.45903125,-0.0019014420205941407
0.45909375,-0.001893915657630127
0.45915625000000004,-0.0018884837729678805
0.45921875,-0.0018858448048117427
0.45928125000000003,-0.0018861059889600934
0.45934375000000005,-0.0018894812939
0.45940625,-0.001895532097286129
0.45946875,-0.0019037337273323796
0.45953125000000006,-0.0019141652455762492
0.45959375,-0.0019240515302260952
0.45965625,-0.0019333854463553513
0.45971875,-0.001941219423646695
0.45978125000000003,-0.0019467928066590756
0.45984375,-0.001949566756125981
0.45990625,-0.0019492638825094888
0.45996875000000004,-0.0019460331959744448
0.46003125,-0.001940075097021876
0.46009375,-0.0019321915628189301
0.46015625000000004,-0.0019230568478897925
0.46021875,-0.0019137391343191368
0.46028125,-0.0019042423977874146
0.46034375000000005,-0.0018972302810379288
0.46040625,-0.001892522774301686
0.46046875,-0.001890722121722116
0.46053125000000006,-0.0018920457788280942
0.46059375,-0.001896125189887396
0.46065625,-0.0019029108163949593
0.46071875,-0.0019124648821391838
0.46078125000000003,-0.001922169115511796
0.46084375,-0.0019319979820496547
0.46090625,-0.0019409376505815923
0.46096875000000004,-0.0019481048579600424
0.46103125,-0.001952843257097131
0.46109375,-0.001954699177772523
0.46115625000000005,-0.0019534581156974706
0.46121875,-0.0019493376831383746
0.46128125,-0.0019427563013496574
0.46134375000000005,-0.0019343455697781176
0.46140625,-0.0019250374907626433
0.46146875,-0.0019157584359645319
0.46153125,-0.0019066633214763623
0.46159375,-0.0019002588127555314
0.46165625,-0.0018964040978714375
0.46171875,-0.0018954726465711669
0.46178125000000003,-0.0018975672194101179
0.46184375,-0.0019025950950670861
0.46190625,-0.0019100132857871738
0.46196875000000004,-0.0019198838498410142
0.46203125,-0.0019297059550412443
0.46209374999999997,-0.0019393286895340867
0.46215625000000005,-0.0019477883875013702
0.46221875,-0.0019542957575005016
0.46228125,-0.0019582366411839414
0.46234375000000005,-0.0019590951423502645
0.46240625,-0.001956951199756085
0.46246875,-0.001951989174963864
0.46253125,-0.0019448060195837724
0.46259375,-0.0019360069908959943
0.46265625,-0.0019265719954927873
0.46271875,-0.0019166129848179891
0.46278125000000003,-0.0019088450852578626
0.46284375,-0.001903106147595257
0.46290624999999996,-0.0019000281964892118
0.46296875000000004,-0.0018999690032828614
0.46303125,-0.0019029534596939346
0.46309374999999997,-0.001908682520090521
0.46315625000000005,-0.0019165690266507301
0.46321875,-0.0019267939477316809
0.46328125,-0.0019366175509459294
0.46334375,-0.0019459391425042383
0.46340625,-0.001953888628917849
0.46346875,-0.001959668045446755
0.46353125,-0.0019626910797294617
0.46359375,-0.001962708364046245
0.46365625,-0.001959695282026136
0.46371875,-0.001953996548738929
0.46378125000000003,-0.001946187833057167
0.46384375,-0.0019371211187390602
0.46390624999999996,-0.0019276751434635087
0.46396875000000004,-0.0019179575660635412
0.46403125,-0.00191063312017771
0.46409374999999997,-0.0019055942113605229
0.46415625,-0.0019033744913263817
0.46421875,-0.0019041802268378594
0.46428125,-0.0019079500625074353
0.46434375,-0.0019143450667153672
0.46440625,-0.001922720558741653
0.46446875,-0.0019331604678257397
0.46453125,-0.0019429119689030605
0.46459375,-0.001951922143902718
0.46465625,-0.0019592934599646505
0.46471874999999996,-0.0019643087959544947
0.46478125000000003,-0.001966459380356861
0.46484375,-0.0019655774921845393
0.46490624999999997,-0.0019617238564570705
0.46496875,-0.001955351072949668
0.46503125,-0.0019470890452100431
0.46509375,-0.001937804581207403
0.46515625,-0.0019283967518302636
0.46521875,-0.001919025078022274
0.46528125,-0.0019122455076240608
0.46534375,-0.0019079551036118442
0.46540625,-0.0019065323520494337
0.46546875,-0.0019081712127121259
0.46553124999999995,-0.0019127117178951991
0.46559375000000003,-0.001919720337316591
0.46565625,-0.001929388335131385
0.46571874999999996,-0.001939066446726062
0.46578125000000004,-0.001948701152412552
0.46584375,-0.0019573111702341217
0.46590624999999997,-0.001964056526336966
0.46596875,-0.001968309979469618
0.46603125,-0.0019696119254893063
0.46609375,-0.001967834987690764
0.46615625,-0.001963206778881288
0.46621875,-0.0019562250579507057
0.46628125,-0.0019475575992789762
0.46634374999999995,-0.0019381079151766234
0.46640625,-0.001927980881056779
0.46646875,-0.0019198857233789224
0.46653124999999995,-0.0019137221247638447
0.46659375000000003,-0.0019101638400836896
0.46665625,-0.0019095667297785446
0.46671874999999996,-0.001912019931175804
0.46678125,-0.001917291101391591
0.46684375,-0.0019248405614648856
0.46690624999999997,-0.0019348356236902065
0.46696875,-0.0019445703074029153
0.46703125,-0.0019540021179649814
0.46709375,-0.001962189776561596
0.46715625,-0.001968274304644413
0.46721875,-0.001971700800289189
0.46728125,-0.0019721302055071
0.46734374999999995,-0.0019695274899267645
0.46740625,-0.001964202253287445
0.46746875,-0.0019566312620048765
0.46753124999999995,-0.0019476369894382284
0.46759375,-0.0019381295511427532
0.46765625,-0.0019282241703018066
0.46771874999999996,-0.0019205383572540036
0.46778125,-0.0019150748715407867
0.46784375,-0.0019122453024012914
0.46790624999999997,-0.0019125104474014692
0.46796875,-0.0019157340679855084
0.46803125,-0.0019216529304345586
0.46809375,-0.0019296964623771867
0.46815624999999994,-0.0019399475949898604
0.46821875,-0.001949661343815745
0.46828125,-0.0019588223086817458
0.46834374999999995,-0.0019664571385111518
0.46840625,-0.0019718770464803026
0.46846875,-0.0019745226905217295
0.46853124999999995,-0.001974126614348287
0.46859375,-0.0019707063997847496
0.46865625,-0.001964669755120829
0.46871874999999996,-0.001956626715447801
0.46878125,-0.0019474411924049195
0.46884375,-0.0019379234073750307
0.46890624999999997,-0.0019282451417021867
0.46896875,-0.0019210803279064992
0.46903125,-0.0019162534287089916
0.46909375,-0.001914260787188704
0.46915624999999994,-0.0019153049429130459
0.46921875,-0.0019192317827445987
0.46928125,-0.0019258070319111281
0.46934374999999995,-0.0019341853989415791
0.46940624999999997,-0.0019446188905986872
0.46946875,-0.0019542517182740693
0.46953124999999996,-0.001963060993420973
0.46959375,-0.0019702471094547036
0.46965625,-0.0019748786323539602
0.46971874999999996,-0.001976726965349701
0.46978125,-0.001975407053441708
0.46984375,-0.0019713757136493038
0.46990624999999997,-0.0019646295728480423
0.46996874999999994,-0.0019561625074540623
0.47003125,-0.0019468105419486181
0.47009375000000003,-0.0019373965237825808
0.47015625000000005,-0.001928042060781357
0.47021875,-0.0019213644118923623
0.47028125,-0.0019172207828398458
0.47034375000000006,-0.0019160556473447055
0.47040625,-0.001917782281892183
0.47046875,-0.001922446797998023
0.47053125000000007,-0.0019295950541258766
0.47059375000000003,-0.001939333961489681
0.47065625,-0.0019488607019478021
0.47071875,-0.0019583963366323898
0.47078125000000004,-0.001966873003172498
0.47084375,-0.0019734113463489578
0.47090625,-0.0019772726342860425
0.47096875000000005,-0.0019783015334113307
0.47103125,-0.0019762744432391677
0.47109375000000003,-0.001971413566851987
0.47115625000000005,-0.001964173511073114
0.47121875,-0.0019553392165041206
0.47128125,-0.001945913290138268
0.47134375000000006,-0.0019357721078144402
0.47140625,-0.0019276426266375546
0.47146875,-0.0019215574133522179
0.47153125,-0.0019181603118616358
0.47159375000000003,-0.0019176931196256408
0.47165625,-0.0019202510426599428
0.47171875,-0.0019255944449868279
0.47178125000000004,-0.0019332095016913187
0.47184375,-0.0019432205414969539
0.47190625,-0.0019528145434743183
0.47196875000000005,-0.0019621623842085434
0.47203125,-0.0019701466684362012
0.47209375,-0.0019760633072194445
0.47215625000000006,-0.001979273536977466
0.47221875,-0.001979410871052939
0.47228125,-0.001976608750307751
0.47234375000000006,-0.001971077500290297
0.47240625,-0.0019633192579373016
0.47246875,-0.001954256482808142
0.47253125,-0.0019447144864581656
0.47259375000000003,-0.0019347514945496497
0.47265625,-0.0019271125820889828
0.47271875,-0.0019216564025375527
0.47278125000000004,-0.0019189055600967175
0.47284375,-0.0019192152296546028
0.47290625,-0.001922533609902577
0.47296875000000005,-0.0019284726981910472
0.47303125,-0.0019365147675627359
0.47309375,-0.0019467473103338684
0.47315625000000006,-0.0019563839622309953
0.47321875,-0.0019654162734165648
0.47328125,-0.0019729208049764357
0.47334375,-0.001978164941838667
0.47340625000000003,-0.0019806015401334642
0.47346875,-0.0019800078393407694
0.47353125,-0.001976471616713299
0.47359375000000004,-0.001970296618992673
0.47365625,-0.001962133093125762
0.47371875,-0.0019528152015948486
0.47378125000000004,-0.001943269913041723
0.47384375,-0.0019335935999931358
0.47390625,-0.0019264082438165409
0.47396875000000005,-0.0019215864296301677
0.47403125,-0.0019195931085721207
0.47409375,-0.0019206528953155388
0.47415625,-0.0019246385940333566
0.47421875,-0.001931171757771133
0.47428125,-0.0019396066493160002
0.47434375,-0.0019499695908092307
0.47440625000000003,-0.001959527830322494
0.47446875,-0.001968255410380676
0.47453125,-0.001975247357216464
0.47459375000000004,-0.0019798235184499413
0.47465625,-0.0019814924074353646
0.47471874999999997,-0.0019801578331509195
0.47478125000000004,-0.0019758861980943843
0.47484375,-0.001969139841086709
0.47490625,-0.0019605941656449244
0.47496875,-0.0019511401418860763
0.47503125,-0.0019416805396445247
0.47509375,-0.0019322888859542448
0.47515625,-0.0019256332987028363
0.47521875,-0.0019214612533683811
0.47528125,-0.0019202206759514062
0.47534375,-0.0019220000451096175
0.47540625000000003,-0.0019266439821801207
0.47546875,-0.0019337084972271962
0.47553124999999996,-0.0019433428766420235
0.47559375000000004,-0.0019529328394936318
0.47565625,-0.001962365324515686
0.47571874999999997,-0.001970724953148595
0.47578125000000004,-0.0019771753553446403
0.47584375,-0.001981051791217936
0.47590625,-0.001982007956338544
0.47596875,-0.0019798798569947706
0.47603125,-0.0019749571779568154
0.47609375,-0.0019676894261543565
0.47615625,-0.00195883416811915
0.47621875,-0.0019492577598700933
0.47628125,-0.0019390683269893128
0.47634374999999995,-0.0019309342721121892
0.47640625000000003,-0.001924821539541155
0.47646875,-0.0019213132264231658
0.47653124999999996,-0.0019208144222247203
0.47659375000000004,-0.0019232879614670406
0.47665625,-0.0019285870752957512
0.47671874999999997,-0.0019361180695190577
0.47678125,-0.0019460202441205499
0.47684375,-0.001955649370853685
0.47690625,-0.0019649130230471323
0.47696875,-0.0019728701595032594
0.47703125,-0.001978738014790371
0.47709375,-0.001981926862418548
0.47715625,-0.001982119956603967
0.47721875,-0.001979277762480691
0.47728125,-0.0019737283102332637
0.47734374999999996,-0.001966012770637765
0.47740625000000003,-0.0019568755109822256
0.47746875,-0.0019472737638673299
0.47753124999999996,-0.0019372785648409524
0.47759375,-0.0019295624296529479
0.47765625,-0.0019240082868027253
0.47771874999999997,-0.0019212195277276134
0.47778125,-0.00192139498814628
0.47784375,-0.0019245610918996875
0.47790625,-0.001930457381006223
0.47796875,-0.0019384223815616525
0.47803125,-0.001948564048908752
0.47809375,-0.0019581922124969064
0.47815624999999995,-0.0019671786080545373
0.47821875,-0.0019746905658942493
0.47828125,-0.00197996443773929
0.47834374999999996,-0.0019824705463924175
0.47840625000000003,-0.0019818702457407578
0.47846875,-0.0019783697103692433
0.47853124999999996,-0.001972224441839726
0.47859375,-0.0019640768280745624
0.47865625,-0.0019547484204734122
0.47871874999999997,-0.0019451133369937923
0.47878125,-0.001935409600025098
0.47884375,-0.001928067414261908
0.47890625,-0.0019231916037010383
0.47896875,-0.0019211175657815605
0.47903125,-0.0019219258607545142
0.47909375,-0.001925902969192289
0.47915624999999995,-0.0019322820712156796
0.47921875,-0.0019405929305757186
0.47928125,-0.0019508963718629646
0.47934374999999996,-0.0019604880364344768
0.47940625,-0.0019692042501524565
0.47946875,-0.0019761881818700366
0.47953124999999996,-0.0019808037082235386
0.47959375,-0.001982570166186415
0.47965625,-0.0019812998792720915
0.47971874999999997,-0.0019771253782226716
0.47978125,-0.001970491682847686
0.47984375,-0.001961954771656449
0.47990625,-0.0019524026893365243
0.47996874999999994,-0.001942951790468772
0.48003125,-0.0019334369152806258
0.48009375,-0.0019266459777306372
0.48015624999999995,-0.0019223691977073576
0.48021874999999997,-0.001921036366376222
0.48028125,-0.0019225390690396915
0.48034374999999996,-0.0019269912329154398
0.48040625,-0.0019339782754703577
0.48046875,-0.0019435103561585287
0.48053124999999997,-0.001953041532170019
0.48059375,-0.0019625051213978117
0.48065625,-0.0019708504743708166
0.48071875,-0.001977347476340735
0.48078125,-0.00198139196446398
0.48084375,-0.0019824572195888956
0.48090625,-0.0019805325275437657
0.48096874999999994,-0.0019756268797143928
0.48103125,-0.001968507552141341
0.48109375,-0.0019596435311573512
0.48115624999999995,-0.0019500853814775898
0.48121875,-0.0019397882929726995
0.48128125,-0.00193158603789019
0.48134374999999996,-0.0019253216991177574
0.48140625,-0.0019215886108565339
0.48146875,-0.0019208235865946222
0.48153124999999997,-0.001923158224132318
0.48159375,-0.0019283013069938681
0.48165625,-0.0019356976002279785
0.48171875,-0.0019454887685813604
0.48178124999999994,-0.0019551042501817772
0.48184375,-0.001964307808140109
0.48190625,-0.001972379854869394
0.48196874999999995,-0.0019783430502759713
0.48203125,-0.0019816847909910895
0.48209375,-0.001982011167278308
0.48215624999999995,-0.001979372704686011
0.48221875,-0.001973975282612922
0.48228125,-0.0019663016904850894
0.48234374999999996,-0.001957248950441054
0.48240625,-0.0019475931624978182
0.48246875,-0.0019375427402452128
0.48253124999999997,-0.0019296903180299474
0.48259375,-0.0019239007852200063
0.48265625,-0.001920871146787545
0.48271875,-0.0019208553007232093
0.48278125,-0.0019238324052451294
0.48284375,-0.001929471154280743
0.48290625,-0.001937291272283051
0.48296874999999995,-0.0019473219589554447
0.48303125,-0.0019569084354973953
0.48309375,-0.0019659840279717677
0.48315624999999995,-0.0019736093305070534
0.48321875,-0.001979005905972331
0.48328125,-0.0019816935937406743
0.48334374999999996,-0.0019813583039229588
0.48340625,-0.0019780203364677673
0.48346875,-0.0019720226538807173
0.48353124999999997,-0.0019640119397108247
0.48359375,-0.0019547253894924566
0.48365625,-0.0019450931794434967
0.48371875,-0.001935233992930871
0.48378125,-0.0019277697021963802
0.48384375,-0.0019226131251001283
0.48390625,-0.0019202231848085005
0.48396874999999995,-0.0019208582805698704
0.48403125,-0.0019244836306161472
0.48409375,-0.0019306762212767947
0.48415624999999995,-0.001938868160270557
0.48421875,-0.0019490651173171836
0.48428125,-0.0019586389571796814
0.48434374999999996,-0.0019674345820542005
0.48440625,-0.0019746094598515618
0.48446875,-0.0019794674774529786
0.48453124999999997,-0.0019814550124174213
0.48459375,-0.0019804669480748827
0.48465625,-0.001976478572310092
0.48471875,-0.001969953555129189
0.48478125,-0.001961577837988865
0.48484375,-0.001952109086592685
0.48490625,-0.001942560456729886
0.48496874999999995,-0.001932938336394685
0.48503125,-0.0019259555823953334
0.48509375,-0.0019213526850322127
0.48515624999999996,-0.001919645539610798
0.48521875,-0.001920971530167237
0.48528125,-0.0019251932500006785
0.48534374999999996,-0.0019318917032620925
0.48540625,-0.0019404057605224706
0.48546875,-0.0019507425002144307
0.48553124999999997,-0.0019602141628789482
0.48559375,-0.0019687424917800844
0.48565625,-0.0019754442794154836
0.48571875,-0.001979670610393003
0.48578124999999994,-0.001981034712217583
0.48584375,-0.001979319232662702
0.48590625,-0.001974723045680693
0.48596874999999995,-0.0019677640725959955
0.48603125,-0.001959029102488713
0.48609375,-0.0019494757190714473
0.48615624999999996,-0.0019391442089871508
0.48621875,-0.001930711204269478
0.48628125,-0.0019242153946766594
0.48634374999999996,-0.0019202108606626994
0.48640625,-0.0019191822265926944
0.48646875,-0.0019211715679158248
0.48653124999999997,-0.0019259489139098057
0.48659375,-0.0019331350516408469
0.48665625,-0.0019428139381597043
0.48671875,-0.001952342355171388
0.48678125,-0.0019616784506634732
0.48684375,-0.0019698735215772645
0.48690625,-0.0019760913356534904
0.48696874999999995,-0.00197973254711592
0.48703125,-0.0019803525865260407
0.48709375,-0.0019780211015443527
0.48715624999999996,-0.0019728426202059723
0.48721875,-0.001965417981424189
0.48728125,-0.0019564346947331668
0.48734374999999996,-0.0019467804494830432
0.48740625,-0.0019366483401970086
0.48746875,-0.0019285396891156187
0.48753124999999997,-0.001922570834205023
0.48759375,-0.0019191549555684084
0.48765625,-0.0019188095665660237
0.48771875,-0.0019214282532690474
0.48778125,-0.0019267981523339167
0.48784375,-0.0019344056639205853
0.48790625,-0.0019443483925877247
0.48796874999999995,-0.0019538831450296723
0.48803125,-0.0019630138515943085
0.48809375,-0.001970837377453183
0.48815624999999996,-0.001976568812957713
0.48821875,-0.0019795683978657552
0.48828125,-0.001979552171009924
0.48834374999999997,-0.0019765591420020656
0.48840625,-0.0019708383521143402
0.48846875,-0.0019629869082791462
0.48853125,-0.0019538071085584696
0.48859375,-0.0019441946541744193
0.48865625,-0.0019341708500588695
0.48871875,-0.0019264415156461656
0.48878125,-0.001920965246522327
0.48884375,-0.0019182515061519911
0.48890625,-0.0019185462733147252
0.48896874999999995,-0.0019217993992653032
0.48903125000000003,-0.001927735141467074
0.48909375,-0.0019356773062084304
0.48915624999999996,-0.0019457690856253818
0.48921875,-0.0019553572705227062
0.48928125,-0.0019642991368324647
0.48934374999999997,-0.0019717030382799816
0.48940625,-0.0019768910319243604
0.48946875,-0.001979190371998174
0.48953125,-0.001978440798726555
0.48959375,-0.0019748837112015527
0.48965625,-0.0019687060267220835
0.48971875,-0.001960533673403847
0.48978125,-0.0019511287904478425
0.48984375,-0.0019413750795833629
0.48990625,-0.0019317507716877513
0.48996874999999995,-0.0019244016601718816
0.49003125000000003,-0.0019195478120324905
0.49009375,-0.0019175078996870598
0.49015624999999996,-0.0019184053388451722
0.49021875,-0.001922316275538849
0.49028125,-0.0019286502130653749
0.49034374999999997,-0.0019368938327997548
0.49040625,-0.0019472493980685068
0.49046875,-0.001956703895197587
0.49053125,-0.0019654754515184003
0.49059375,-0.0019724196254854165
0.49065625,-0.0019770815500504135
0.49071875,-0.001978780012546588
0.49078125,-0.0019774324679177058
0.49084375,-0.0019731569834793017
0.49090625,-0.001966431934796453
0.49096874999999995,-0.001957985600676254
0.49103125000000003,-0.0019484571059388556
0.49109375,-0.0019380927662230457
0.49115624999999996,-0.00192938734271908
0.49121875,-0.0019226084824097156
0.49128125,-0.0019182844208102678
0.49134374999999997,-0.0019168291537415977
0.49140625,-0.001918418221324325
0.49146875,-0.0019228621138566715
0.49153125,-0.0019297455700080235
0.49159375,-0.0019392339026553934
0.49165625,-0.001948776967455157
0.49171875,-0.0019581476146755816
0.49178124999999995,-0.001966574150863154
0.49184375,-0.0019730486941405
0.49190625,-0.001977051161295623
0.49196874999999995,-0.0019781100390614814
0.49203125000000003,-0.0019761587537505676
0.49209375,-0.0019713689136331147
0.49215624999999996,-0.001964246876064807
0.49221875,-0.0019554100182462564
0.49228125,-0.001945819022668327
0.49234374999999997,-0.0019354910162800998
0.49240625,-0.0019272253772739112
0.49246875,-0.0019209490316277888
0.49253125,-0.001917128222366546
0.49259375,-0.0019163497556040493
0.49265625,-0.0019185694706474604
0.49271875,-0.0019235661869033138
0.49278125,-0.00193092620804583
0.49284375,-0.0019407004754235513
0.49290625,-0.0019502709267639473
0.49296874999999996,-0.001959531330248371
0.49303125000000003,-0.001967549336200275
0.49309375,-0.0019736132158809094
0.49315624999999996,-0.001977012387735677
0.49321875,-0.0019774380212780884
0.49328125,-0.0019748693684626117
0.49334374999999997,-0.00196951100694015
0.49340625,-0.001961933029644203
0.49346875,-0.0019528934588848856
0.49353125,-0.001943276872135774
0.49359375,-0.0019331401801863934
0.49365625,-0.0019251864583685607
0.49371875,-0.0019193856405826937
0.49378125,-0.0019162531707189456
0.49384375,-0.0019160725094781172
0.49390625,-0.001918913772921832
0.49396874999999996,-0.0019245201327142136
0.49403125000000003,-0.001932217594373259
0.49409375,-0.0019421941412464117
0.49415624999999996,-0.0019517920695840407
0.49421875,-0.001960893914874029
0.49428125,-0.0019685787602790605
0.49434374999999997,-0.001974090204632628
0.49440625,-0.0019769424166495853
0.49446875,-0.0019767140936498284
0.49453125,-0.0019734831992909707
0.49459375,-0.00196764169667335
0.49465625,-0.001959686492990498
0.49471875,-0.0019504457004047293
0.49478125,-0.001940798255439996
0.49484375,-0.0019308968757052736
0.49490625,-0.0019233581512062836
0.49496874999999996,-0.0019180458530569378
0.49503125000000003,-0.0019155438397749358
0.49509375,-0.0019160186509535049
0.49515624999999996,-0.0019194923165086614
0.49521875,-0.0019255481807864822
0.49528125,-0.0019336535860582232
0.49534374999999997,-0.001943829649317358
0.49540625,-0.0019534098832926228
0.49546875,-0.001962257805102896
0.49553125,-0.001969586386216221
0.49559375,-0.0019745669228326823
0.49565625,-0.001976760066294131
0.49571875,-0.0019758890709471455
0.49578124999999995,-0.0019720963093094734
0.49584375,-0.0019657464327650642
0.49590625,-0.001957445329064833
0.49596874999999996,-0.00194801810828793
0.49603125000000003,-0.0019384930674699596
0.49609375,-0.0019288201845153868
0.49615624999999997,-0.0019216875787122778
0.49621875,-0.0019169321184912963
0.49628125,-0.0019150317939976846
0.49634375,-0.0019161805843172786
0.49640625,-0.0019202476298526422
0.49646875,-0.001926834610410183
0.49653125,-0.001935204132937629
0.49659375,-0.0019455112871661906
0.49665625,-0.0019550296741586703
0.49671875,-0.00196367800147057
0.49678125,-0.001970533598238483
0.49684375000000003,-0.001974950358390931
0.49690625,-0.001976525397387602
0.49696874999999996,-0.0019750638016873823
0.49703125000000004,-0.001970715376130444
0.49709375,-0.0019638735017817877
0.49715624999999997,-0.0019552821115606245
0.49721875,-0.001945800586235974
0.49728125,-0.0019354204333181246
0.49734375,-0.0019269079522286209
0.49740625,-0.0019202605443937176
0.49746875,-0.0019160154593657608
0.49753125,-0.001914787214683536
0.49759375,-0.0019165632989390224
0.49765625,-0.0019211686584391652
0.49771875,-0.0019282486714508607
0.49778125,-0.001937805060751141
0.49784375000000003,-0.001947379468685062
0.49790625,-0.0019567868427638746
0.49796874999999996,-0.0019650539519654453
0.49803125000000004,-0.001971552056747039
0.49809375,-0.0019753929877155407
0.49815624999999997,-0.001976287634153806
0.49821875,-0.001974176126884275
0.49828125,-0.0019692617624998965
0.49834375,-0.0019620044929525293
0.49840625,-0.0019531535740623107
0.49846875,-0.0019436343045469706
0.49853125,-0.001933365544733251
0.49859375,-0.0019251956407373427
0.49865625,-0.0019190105157526754
0.49871875,-0.001915432479174195
0.49878125,-0.001914770000505689
0.49884375000000003,-0.0019171518897626583
0.49890625,-0.0019223571433747005
0.49896874999999996,-0.0019298190966666046
0.49903125000000004,-0.0019396868623453578
0.49909375,-0.001949278684448441
0.49915624999999997,-0.0019584708734818324
0.49921875,-0.001966458494140011
0.49928125,-0.0019724199980358514
0.49934375,-0.001975692602875778
0.49940625,-0.0019760371884841033
0.49946875,-0.001973395073357781
0.49953125,-0.001967951631288656
0.49959375,-0.0019602845102836552
0.49965625,-0.0019511108043884784
0.49971875,-0.001941540245018497
0.49978125,-0.0019315552099728878
0.49984375000000003,-0.0019237044589899138
0.49990625,-0.0019179162537580063
0.49996874999999996,-0.0019149422428057505
0.5000312499999999,-0.0019149158206851619
0.50009375,-0.0019181963952178555
0.5001562500000001,-0.0019237243508708757
0.5002187499999999,-0.001931530117938507
0.50028125,-0.0019416475401188016
0.5003437500000001,-0.0019511837654451747
0.5004062499999999,-0.0019602720012432684
0.50046875,-0.0019678552590043363
0.50053125,-0.001973375392355037
0.50059375,-0.0019759980492175533
0.50065625,-0.001975736593201577
0.50071875,-0.0019724506303532285
0.50078125,-0.0019664115588930997
0.50084375,-0.001958440867847605
0.50090625,-0.0019490972032022713
0.50096875,-0.0019395432507682275
0.50103125,-0.001929744515037246
0.50109375,-0.0019222707072200917
0.50115625,-0.00191714999387671
0.50121875,-0.0019148626447097056
0.50128125,-0.0019154296026463458
0.50134375,-0.0019190236256439036
0.50140625,-0.0019252765637345903
0.50146875,-0.0019334471384973018
0.50153125,-0.0019436846663961338
0.5015937500000001,-0.0019533200466956557
0.5016562499999999,-0.001962080203315092
0.50171875,-0.0019693465052282033
0.5017812500000001,-0.0019742337154781964
0.5018437499999999,-0.00197633223316257
0.50190625,-0.001975325493311836
0.5019687500000001,-0.0019714086815115772
0.5020312499999999,-0.0019649989917195354
0.50209375,-0.0019566636316515063
0.5021562500000001,-0.0019472847240101787
0.5022187499999999,-0.0019376936154065494
0.50228125,-0.001928091260885112
0.5023437500000001,-0.001921112603111022
0.5024062499999999,-0.0019165597914650445
0.50246875,-0.0019147282705086338
0.50253125,-0.0019161376588882756
0.50259375,-0.0019203457349830783
0.50265625,-0.0019270067359909576
0.50271875,-0.0019354935806302487
0.50278125,-0.001945869297807934
0.50284375,-0.0019554092472127416
0.50290625,-0.0019639914429684657
0.50296875,-0.001970778527834255
0.50303125,-0.0019750830123256014
0.50309375,-0.0019765109350429744
0.50315625,-0.0019749502326651958
0.50321875,-0.0019705027169862055
0.50328125,-0.0019635767361725898
0.50334375,-0.001954891399240488
0.50340625,-0.0019454078118129048
0.5034687499999999,-0.0019351420400725017
0.50353125,-0.0019267316175782118
0.5035937500000001,-0.0019201840157970773
0.5036562499999999,-0.0019161383692196665
0.50371875,-0.0019150220870546575
0.5037812500000001,-0.0019170044043476803
0.5038437499999999,-0.0019217851703424577
0.50390625,-0.0019289099331017828
0.5039687500000001,-0.0019385713608348898
0.5040312499999999,-0.0019481804479918319
0.50409375,-0.001957548109810081
0.5041562500000001,-0.0019658369358609984
0.5042187499999999,-0.0019721638703652233
0.50428125,-0.0019759116742491534
0.5043437500000001,-0.0019767218397546416
0.50440625,-0.0019745517071153573
0.50446875,-0.0019695129132884515
0.50453125,-0.001962175158728874
0.50459375,-0.001953246073384679
0.50465625,-0.0019437169328971327
0.50471875,-0.0019335480795183435
0.50478125,-0.0019254617698591658
0.50484375,-0.0019194234310455638
0.50490625,-0.0019159576072502599
0.50496875,-0.0019155544810272734
0.50503125,-0.0019180947330759979
0.50509375,-0.001923420485122715
0.50515625,-0.0019309890588808387
0.50521875,-0.001940928942405884
0.50528125,-0.001950546608195547
0.50534375,-0.0019597731983792
0.5054062500000001,-0.0019677032103324055
0.50546875,-0.0019735539768950816
0.50553125,-0.001976717580409293
0.5055937500000001,-0.0019768710743635898
0.5056562499999999,-0.0019740605530554345
0.50571875,-0.001968496333146802
0.5057812500000001,-0.001960788049231388
0.5058437499999999,-0.001951680004760814
0.50590625,-0.0019420879134585678
0.5059687500000001,-0.0019321206375350203
0.5060312499999999,-0.0019243903714064037
0.50609375,-0.0019188862521583444
0.5061562500000001,-0.0019160583686278904
0.5062187499999999,-0.0019162450271962561
0.50628125,-0.0019194538102286218
0.5063437500000001,-0.0019252980591965008
0.50640625,-0.0019332391137653476
0.50646875,-0.0019433766503460514
0.50653125,-0.0019530097798173274
0.50659375,-0.0019620381423382516
0.50665625,-0.001969609056000854
0.50671875,-0.001974914746559059
0.50678125,-0.0019774729047391804
0.50684375,-0.001976980929662475
0.50690625,-0.001973529526111434
0.50696875,-0.0019675070742123935
0.50703125,-0.001959411595362337
0.50709375,-0.0019501005767187385
0.50715625,-0.001940567245286906
0.50721875,-0.001930840327671074
0.50728125,-0.001923450795092499
0.50734375,-0.0019185128521283096
0.5074062500000001,-0.001916347992555134
0.50746875,-0.001917193799039943
0.50753125,-0.0019209535644086756
0.5075937500000001,-0.0019273397923578323
0.5076562499999999,-0.0019356623433677694
0.50771875,-0.0019459722743449537
0.5077812500000001,-0.0019554504515499893
0.5078437499999999,-0.0019643117659892406
0.50790625,-0.001971420487469233
0.5079687500000001,-0.001976205020195021
0.5080312499999999,-0.0019781730713113455
0.50809375,-0.001977079195424336
0.5081562500000001,-0.0019730213761129656
0.5082187499999999,-0.0019664251570629954
0.50828125,-0.0019580514619881306
0.5083437500000001,-0.001948629165414384
0.50840625,-0.001939138083522543
0.50846875,-0.0019296799374330098
0.50853125,-0.0019228259372074535
0.50859375,-0.001918329819196124
0.50865625,-0.0019168083377805872
0.50871875,-0.0019183648591065139
0.50878125,-0.0019226363378681832
0.50884375,-0.0019295333712764373
0.50890625,-0.0019390428806276422
0.50896875,-0.001948554540751296
0.50903125,-0.001957987320983151
0.50909375,-0.001966577308976758
0.50915625,-0.0019732867123721243
0.50921875,-0.0019774345631104473
0.50928125,-0.0019786205042683636
0.50934375,-0.0019769448890399333
0.5094062500000001,-0.00197234440103361
0.50946875,-0.0019653637725799145
0.50953125,-0.0019566102564605448
0.5095937500000001,-0.0019471601508596337
0.5096562499999999,-0.0019369246014894065
0.50971875,-0.0019285225687664387
0.5097812500000001,-0.0019221660472776986
0.5098437499999999,-0.001918277552872577
0.50990625,-0.0019175399463395998
0.5099687500000001,-0.0019196992658527395
0.5100312499999999,-0.0019245404708726765
0.51009375,-0.0019318098109599308
0.5101562500000001,-0.0019415367081159207
0.5102187499999999,-0.0019512620136105663
0.51028125,-0.001960643180892091
0.5103437500000001,-0.0019687672077408347
0.51040625,-0.001974979740399757
0.51046875,-0.001978577513367552
0.51053125,-0.0019792749508815155
0.51059375,-0.001976746673902491
0.51065625,-0.0019715853074833978
0.51071875,-0.0019641638622471536
0.51078125,-0.0019553140222695886
0.51084375,-0.0019456575830963663
0.51090625,-0.0019356057400062299
0.51096875,-0.0019276460211135743
0.51103125,-0.001921789416650721
0.51109375,-0.00191853666887834
0.51115625,-0.0019182654981537983
0.51121875,-0.0019209419224542335
0.51128125,-0.0019266382358606587
0.51134375,-0.0019342629682308626
0.5114062500000001,-0.0019442659631634107
0.51146875,-0.0019538812072558143
0.51153125,-0.001963062134269389
0.5115937500000001,-0.0019708846762294396
0.5116562499999999,-0.0019765475757151096
0.51171875,-0.0019795291576742424
0.5117812500000001,-0.0019795041773486566
0.5118437499999999,-0.0019765113981140836
0.51190625,-0.001970779224977015
0.5119687500000001,-0.0019628911565143237
0.5120312499999999,-0.0019537190199773458
0.51209375,-0.001944156859367191
0.5121562500000001,-0.0019343019171605552
0.51221875,-0.001926724400982252
0.51228125,-0.0019213821605424397
0.5123437500000001,-0.0019188112157849518
0.51240625,-0.0019191494803436765
0.51246875,-0.0019225647106214522
0.51253125,-0.0019285921381699128
0.51259375,-0.0019367131581065206
0.51265625,-0.0019468756336223914
0.51271875,-0.001956529560248249
0.51278125,-0.0019654828499096055
0.51284375,-0.0019729035558600228
0.51290625,-0.00197801609908807
0.51296875,-0.0019803829257079852
0.51303125,-0.001979651732183174
0.51309375,-0.001975994496795974
0.51315625,-0.0019697455356126603
0.5132187500000001,-0.0019615626568336986
0.51328125,-0.0019522361312632741
0.51334375,-0.0019427000175573639
0.5134062500000001,-0.0019329974667449679
0.5134687499999999,-0.0019258904486107037
0.51353125,-0.0019210721049059826
0.5135937500000001,-0.0019191469543831524
0.5136562499999999,-0.0019202506612193138
0.51371875,-0.001924247993164957
0.5137812500000001,-0.0019307623593913387
0.5138437499999999,-0.0019392248283112423
0.51390625,-0.001949588909186395
0.5139687500000001,-0.0019591411396899516
0.5140312499999999,-0.0019678316996887824
0.51409375,-0.001974791659600933
0.5141562500000001,-0.001979327243814666
0.51421875,-0.001981016848551287
0.51428125,-0.001979617862707894
0.5143437500000001,-0.0019753602206176724
0.51440625,-0.0019686275498183026
0.51446875,-0.001960077522276088
0.51453125,-0.0019506268886321232
0.51459375,-0.001940302754539075
0.51465625,-0.001931818438205113
0.51471875,-0.001925133657297698
0.51478125,-0.00192089450858543
0.51484375,-0.0019196370183830191
0.51490625,-0.0019213810771898793
0.51496875,-0.0019260352843327583
0.51503125,-0.0019330382296114668
0.51509375,-0.0019426517596120574
0.51515625,-0.0019522200894209474
0.5152187500000001,-0.0019616667810104793
0.51528125,-0.001970060074925284
0.51534375,-0.0019765398229650566
0.5154062500000001,-0.001980453546872568
0.51546875,-0.001981460047274841
0.51553125,-0.001979425899521603
0.5155937500000001,-0.0019745278842750458
0.5156562499999999,-0.001967344961325973
0.51571875,-0.0019584860682698713
0.5157812500000001,-0.0019489876011288265
0.5158437499999999,-0.001938768515622219
0.51590625,-0.0019305786749369558
0.5159687500000001,-0.0019244587565713372
0.5160312499999999,-0.0019208462569023782
0.51609375,-0.0019202293324027259
0.5161562500000001,-0.0019226744452313926
0.51621875,-0.001927882509098644
0.51628125,-0.0019353295007208532
0.5163437500000001,-0.0019451557199718639
0.51640625,-0.001954824229291857
0.51646875,-0.001964094306184244
0.51653125,-0.001972132940751159
0.51659375,-0.0019780607068181078
0.51665625,-0.0019813943930322153
0.51671875,-0.0019816896592642075
0.51678125,-0.001978955837078439
0.51684375,-0.0019735302575332736
0.51690625,-0.0019658850039586118
0.51696875,-0.001956786440418412
0.51703125,-0.0019472371822534251
0.51709375,-0.0019371840746013197
0.51715625,-0.0019294310271239928
0.5172187500000001,-0.0019237937862592314
0.51728125,-0.0019208391398821412
0.51734375,-0.0019208991870041797
0.5174062500000001,-0.001923965487669474
0.51746875,-0.0019297492886726775
0.51753125,-0.00193766902185101
0.5175937500000001,-0.0019477460993402307
0.5176562499999999,-0.001957324899976881
0.51771875,-0.0019664558514886354
0.5177812500000001,-0.001974070672267375
0.5178437499999999,-0.0019794435942777078
0.51790625,-0.0019820811545122052
0.5179687500000001,-0.0019816447898237666
0.5180312499999999,-0.001978301827985307
0.51809375,-0.001972237045002989
0.5181562500000001,-0.0019642928981284946
0.51821875,-0.00195496955546115
0.51828125,-0.0019453816939766777
0.5183437500000001,-0.001935558415624719
0.51840625,-0.0019282615955776017
0.51846875,-0.0019231247159793435
0.51853125,-0.0019208430968868928
0.51859375,-0.0019217018803554253
0.51865625,-0.001925345947708601
0.51871875,-0.0019317220162372167
0.51878125,-0.0019399572917579155
0.51884375,-0.0019501199414685422
0.51890625,-0.0019597726667729687
0.51896875,-0.0019685054066402585
0.51903125,-0.001975723822633335
0.51909375,-0.001980515067191324
0.51915625,-0.0019823871524230763
0.5192187500000001,-0.0019813461029347668
0.51928125,-0.0019773451278811416
0.51934375,-0.0019707996621315393
0.5194062500000001,-0.001962388455822167
0.51946875,-0.0019528726078228142
0.51953125,-0.0019434158032005655
0.5195937500000001,-0.0019340223343430746
0.5196562499999999,-0.0019269527982646029
0.51971875,-0.0019225729267757785
0.5197812500000001,-0.0019208784697900272
0.5198437499999999,-0.0019223223100890835
0.51990625,-0.0019267754633026518
0.5199687500000001,-0.0019334670003690324
0.52003125,-0.0019430253722867719
0.52009375,-0.0019525952999250584
0.5201562500000001,-0.001961951121525196
0.52021875,-0.0019705596581854334
0.52028125,-0.0019771286629306495
0.5203437500000001,-0.0019813888755237374
0.52040625,-0.0019825179158910466
0.52046875,-0.0019807916381713586
0.52053125,-0.0019762164374964586
0.52059375,-0.0019690737054093577
0.52065625,-0.0019603262240996677
0.52071875,-0.001950757068954423
0.52078125,-0.0019404354203642338
0.52084375,-0.001932193869180046
0.52090625,-0.0019258311856183985
0.52096875,-0.0019220040726057597
0.5210312500000001,-0.0019210127858062531
0.52109375,-0.0019232260006668556
0.52115625,-0.0019282300526718421
0.5212187500000001,-0.0019354992187954473
0.52128125,-0.0019452614243183897
0.52134375,-0.001954772662697335
0.5214062500000001,-0.0019642000836527784
0.52146875,-0.0019722842435133114
0.52153125,-0.001978437436211067
0.5215937500000001,-0.001981933149599019
0.5216562499999999,-0.0019824508019382348
0.52171875,-0.001979927330101494
0.5217812500000001,-0.0019746256075181545
0.5218437499999999,-0.0019670767104702502
0.52190625,-0.001958015440027494
0.5219687500000001,-0.0019484427984660657
0.52203125,-0.0019383479726422514
0.52209375,-0.001930347925181583
0.5221562500000001,-0.0019245503778615447
0.52221875,-0.001921391287858093
0.52228125,-0.0019212460282301003
0.5223437500000001,-0.0019240249319708719
0.52240625,-0.0019296022339788665
0.52246875,-0.001937395601475017
0.52253125,-0.001947340644976675
0.52259375,-0.0019569893603055832
0.52265625,-0.001966137667172463
0.52271875,-0.0019737693165030046
0.52278125,-0.0019793472326951056
0.52284375,-0.001982159079699286
0.52290625,-0.0019819124524358966
0.52296875,-0.0019786912033297743
0.5230312500000001,-0.0019728120837093632
0.52309375,-0.0019648127062672216
0.52315625,-0.001955566055489827
0.5232187500000001,-0.0019459225283848247
0.52328125,-0.001936037131058596
0.52334375,-0.0019285582288401798
0.5234062500000001,-0.0019232720687402671
0.5234687499999999,-0.001920827693486546
0.52353125,-0.0019213643815202547
0.5235937500000001,-0.0019249158870423416
0.5236562499999999,-0.001931063782831824
0.52371875,-0.001939172874153905
0.5237812500000001,-0.0019493576313217575
0.5238437499999999,-0.001958969822372897
0.52390625,-0.001967810795772851
0.5239687500000001,-0.001975047440580302
0.52403125,-0.0019799468947300225
0.52409375,-0.00198198385839099
0.5241562500000001,-0.001981051676266138
0.52421875,-0.001977133642571516
0.52428125,-0.001970667190329123
0.5243437500000001,-0.0019623048290318135
0.52440625,-0.0019528229759878946
0.52446875,-0.0019432743035491251
0.52453125,-0.0019336355285217016
0.52459375,-0.0019266027120309337
0.52465625,-0.0019219795244101723
0.52471875,-0.0019202043565597071
0.52478125,-0.0019215288492360622
0.52484375,-0.0019257194467278832
0.52490625,-0.0019323950822962288
0.52496875,-0.0019418019475078707
0.5250312500000001,-0.0019512441533320324
0.52509375,-0.0019607171944756585
0.52515625,-0.0019692537321117087
0.5252187500000001,-0.0019759632047250675
0.52528125,-0.001980222341249699
0.52534375,-0.001981502398710172
0.5254062500000001,-0.001979809826007567
0.52546875,-0.0019751896247529044
0.52553125,-0.001968173966637149
0.5255937500000001,-0.001959433195293514
0.5256562499999999,-0.0019498439934226008
0.52571875,-0.001939493456842245
0.5257812500000001,-0.0019310934201249713
0.5258437499999999,-0.0019245823875646412
0.52590625,-0.001920660032567939
0.5259687500000001,-0.0019196391642705007
0.52603125,-0.00192163026128718
0.52609375,-0.0019264997974643983
0.5261562500000001,-0.0019337040579340825
0.52621875,-0.0019433910059883375
0.52628125,-0.0019529992240032157
0.5263437500000001,-0.0019622579646919047
0.52640625,-0.0019703968227795243
0.52646875,-0.0019765341613627585
0.52653125,-0.0019800415236634616
0.52659375,-0.0019806522212684197
0.52665625,-0.0019781400417108186
0.52671875,-0.0019728400599954843
0.52678125,-0.0019653545155543795
0.52684375,-0.0019563008866737286
0.52690625,-0.0019466140627799056
0.52696875,-0.0019364211045668905
0.5270312500000001,-0.0019284315633540106
0.52709375,-0.001922516097764282
0.52715625,-0.0019192223930071528
0.5272187500000001,-0.0019189635757566464
0.52728125,-0.001921711253009467
0.52734375,-0.0019271981981253128
0.5274062500000001,-0.0019348942064463387
0.52746875,-0.0019448167198511113
0.52753125,-0.0019543636229851225
0.5275937500000001,-0.0019634405792430254
0.5276562499999999,-0.001971191209226647
0.52771875,-0.001976668209080462
0.5277812500000001,-0.001979420215919181
0.52784375,-0.001979165587810139
0.52790625,-0.0019759572136996695
0.5279687500000001,-0.001970039834521514
0.52803125,-0.001962025524940736
0.52809375,-0.0019526727084467899
0.5281562500000001,-0.0019430296204462905
0.52821875,-0.0019331107913768686
0.52828125,-0.001925538722628517
0.5283437500000001,-0.001920255190897724
0.52840625,-0.0019177483207812457
0.52846875,-0.0019181892912552428
0.52853125,-0.0019216238668661734
0.52859375,-0.0019277702013665715
0.52865625,-0.001935835851836945
0.52871875,-0.0019460060191129336
0.52878125,-0.001955466900822489
0.5288437500000001,-0.0019642623412443327
0.52890625,-0.0019714695783813185
0.52896875,-0.001976292804851537
0.5290312500000001,-0.0019783298377289704
0.52909375,-0.0019772598123266594
0.52915625,-0.0019733066849682013
0.5292187500000001,-0.001966766646544077
0.52928125,-0.0019583018954669185
0.52934375,-0.001948835100215679
0.5294062500000001,-0.001939181766676179
0.52946875,-0.0019294984521419922
0.52953125,-0.001922410353669468
0.5295937500000001,-0.0019178160677047473
0.5296562499999999,-0.0019159604728471585
0.52971875,-0.0019173047415972644
0.5297812500000001,-0.0019215071509645631
0.52984375,-0.0019281495777517116
0.52990625,-0.001937480480587589
0.5299687500000001,-0.001946872380149428
0.53003125,-0.001956315760154703
0.53009375,-0.001964680762119919
0.5301562500000001,-0.0019713830845897173
0.53021875,-0.0019756083231347588
0.53028125,-0.001976688006466276
0.5303437500000001,-0.0019748812679780126
0.53040625,-0.0019701456175119925
0.53046875,-0.0019630199086407563
0.53053125,-0.0019541277583668415
0.53059375,-0.001944488464625721
0.53065625,-0.0019341404507680904
0.53071875,-0.001925681303206847
0.53078125,-0.0019191680189450389
0.5308437500000001,-0.0019151428317175367
0.53090625,-0.001914278134105843
0.53096875,-0.0019162577836636108
0.5310312500000001,-0.0019212309062288935
0.53109375,-0.0019283231826300318
0.53115625,-0.00193803520618957
0.5312187500000001,-0.0019475429733585015
0.53128125,-0.001956727700976768
0.53134375,-0.00196481655763181
0.5314062500000001,-0.001970737922712462
0.53146875,-0.001974126914853269
0.53153125,-0.0019745089945753247
0.5315937500000001,-0.0019718357552865884
0.5316562499999999,-0.0019664306717273317
0.53171875,-0.001958727791308512
0.5317812500000001,-0.001949541118695608
0.53184375,-0.0019398327813184013
0.53190625,-0.0019296456581558152
0.5319687500000001,-0.0019215834740882731
0.53203125,-0.0019156747404305285
0.53209375,-0.0019124541007366075
0.5321562500000001,-0.0019122484006666163
0.53221875,-0.0019150827050304908
0.53228125,-0.001920603082712219
0.5323437500000001,-0.0019283135519431033
0.53240625,-0.001938292801098862
0.53246875,-0.0019477813517299047
0.53253125,-0.001956738816700415
0.53259375,-0.0019642556556029866
0.53265625,-0.00196956220341718
0.53271875,-0.001972166346000337
0.53278125,-0.0019716954564253375
0.5328437500000001,-0.001968219874146998
0.53290625,-0.0019620962938439734
0.53296875,-0.0019538917160142055
0.5330312500000001,-0.0019444648194040237
0.53309375,-0.001934713027992696
0.53315625,-0.001924727613024299
0.5332187500000001,-0.0019172257557511785
0.53328125,-0.0019119811767901035
0.53334375,-0.0019095250097657945
0.5334062500000001,-0.0019101864094519805
0.5334687499999999,-0.0019137452798442534
0.53353125,-0.0019199289074419562
0.5335937500000001,-0.0019280645809805624
0.5336562499999999,-0.0019382605044217516
0.53371875,-0.001947661028360248
0.5337812500000001,-0.0019563324848970165
0.53384375,-0.0019632726219034613
0.53390625,-0.0019678730152505874
0.5339687500000001,-0.0019695625502612057
0.53403125,-0.001968294808315285
0.53409375,-0.001964010710766767
0.5341562500000001,-0.001957190586447277
0.53421875,-0.0019485789375271179
0.53428125,-0.0019389668618015332
0.5343437500000001,-0.0019292599290612472
0.53440625,-0.0019196270513389818
0.53446875,-0.0019126554110366067
0.53453125,-0.0019081451255478776
0.53459375,-0.0019065073358277146
0.53465625,-0.0019079901397216076
0.53471875,-0.0019123128330588435
0.53478125,-0.0019191080712371439
0.5348437500000001,-0.0019284882618103294
0.53490625,-0.0019378857047100684
0.53496875,-0.001947195796607959
0.5350312500000001,-0.0019554393094646516
0.53509375,-0.001961791814977243
0.53515625,-0.001965612076271439
0.5352187500000001,-0.0019664810241988295
0.53528125,-0.001964265246467589
0.53534375,-0.0019592256762397398
0.5354062500000001,-0.0019518254729087026
0.53546875,-0.0019428214711418867
0.53553125,-0.001933056471544875
0.5355937500000001,-0.0019226397379837473
0.53565625,-0.0019142205455416478
0.53571875,-0.0019078846187359638
0.5357812500000001,-0.001904144233979485
0.53584375,-0.0019034168226704784
0.53590625,-0.0019056683041792088
0.5359687500000001,-0.0019107190127428814
0.53603125,-0.0019180592890763737
0.53609375,-0.0019277987576572508
0.5361562500000001,-0.001937239901976806
0.53621875,-0.0019463107975174754
0.53628125,-0.001954083095187964
0.5363437500000001,-0.001959738356822893
0.53640625,-0.0019627126561522212
0.53646875,-0.0019626700595753444
0.53653125,-0.0019595983266566253
0.53659375,-0.0019538478892484334
0.5366562500000001,-0.001945848119135729
0.53671875,-0.0019365050280158724
0.53678125,-0.0019266679907326834
0.5368437500000001,-0.0019164155475479006
0.53690625,-0.0019085069323049736
0.53696875,-0.0019028998613512538
0.5370312500000001,-0.0018999912349740022
0.53709375,-0.0019000598747377362
0.53715625,-0.0019031057582940547
0.5372187500000001,-0.0019088647684236404
0.53728125,-0.0019167261748545134
0.53734375,-0.0019267255521381865
0.5374062500000001,-0.0019361349066225886
0.53746875,-0.0019448964372716648
0.53753125,-0.0019521156203169132
0.5375937500000001,-0.001957028951799472
0.53765625,-0.001959106753667561
0.53771875,-0.001958131376531752
0.5377812500000001,-0.001954268465842124
0.53784375,-0.0019477063489125312
0.53790625,-0.0019392551704498773
0.5379687500000001,-0.0019295831685086084
0.53803125,-0.0019197871640783959
0.53809375,-0.0019099447493488991
0.5381562500000001,-0.001902525136058264
0.53821875,-0.0018974962787131205
0.53828125,-0.0018954789213277423
0.5383437500000001,-0.0018964139624066956
0.53840625,-0.001900340092676478
0.53846875,-0.001906760123583373
0.53853125,-0.001915971848877332
0.53859375,-0.001925136052953691
0.5386562500000001,-0.0019343442558014123
0.53871875,-0.0019427380522785143
0.53878125,-0.0019494378646578991
0.5388437500000001,-0.00195352691309994
0.53890625,-0.00195470433114181
0.53896875,-0.001952825256695906
0.5390312500000001,-0.001947986123655654
0.53909375,-0.0019408334410497552
0.53915625,-0.0019318792251878936
0.5392187500000001,-0.0019219830041459773
0.53928125,-0.0019124187267791776
0.53934375,-0.0019027885846418235
0.5394062500000001,-0.0018962159392792444
0.53946875,-0.001892047005662173
0.53953125,-0.001890720512778013
0.5395937500000001,-0.001892702801522414
0.53965625,-0.001897325719002363
0.53971875,-0.0019044217380492778
0.5397812500000001,-0.0019138389737882455
0.53984375,-0.0019232131014692844
0.53990625,-0.0019323145407147968
0.5399687500000001,-0.00194022394172505
0.54003125,-0.001946085636517686
0.54009375,-0.0019491401355894444
0.5401562500000001,-0.0019495257676052369
0.54021875,-0.0019467826791327303
0.54028125,-0.0019410898913865549
0.5403437500000001,-0.0019332750794978926
0.54040625,-0.0019239720009153194
0.54046875,-0.001914110784854428
0.54053125,-0.0019037388881828349
0.54059375,-0.0018954839206318241
0.5406562500000001,-0.0018895312569566503
0.54071875,-0.001886143275638838
0.54078125,-0.0018858980132327313
0.5408437500000001,-0.0018885349231401172
0.54090625,-0.0018940303859773522
0.54096875,-0.0019015922733865154
0.5410312500000001,-0.0019114003890960685
0.54109375,-0.0019206595181427144
0.54115625,-0.0019295091679246978
0.5412187500000001,-0.0019368495732961233
0.54128125,-0.0019419184197803363
0.54134375,-0.0019442929187748204
0.5414062500000001,-0.001943511253158281
0.54146875,-0.0019398228258145078
0.54153125,-0.0019334156039551298
0.5415937500000001,-0.001924961913531975
0.54165625,-0.0019152878099984172
0.54171875,-0.0019054165387681066
0.5417812500000001,-0.0018953120535869505
0.54184375,-0.0018877188990726324
0.54190625,-0.0018823885964301679
0.5419687500000001,-0.0018800168500815312
0.54203125,-0.0018805616198360742
0.54209375,-0.0018841671901994317
0.5421562500000001,-0.0018903248551458557
0.54221875,-0.00189929286048518
0.54228125,-0.0019084328378749793
0.5423437500000001,-0.001917672588387126
0.54240625,-0.0019260966618141473
0.54246875,-0.0019327747418254049
0.54253125,-0.001936999545678414
0.54259375,-0.0019383994655740033
0.5426562500000001,-0.001936613145383237
0.54271875,-0.0019320037125321599
0.54278125,-0.0019248780380810293
0.5428437500000001,-0.0019159758486116674
0.54290625,-0.0019061165690359982
0.54296875,-0.001896275227822486
0.5430312500000001,-0.0018865944665923534
0.54309375,-0.001879648037946019
0.54315625,-0.0018751481052109303
0.5432187500000001,-0.001873636502100276
0.54328125,-0.0018752021968513888
0.54334375,-0.001879631588578956
0.5434062500000001,-0.0018864938695736383
0.54346875,-0.0018958521015300656
0.54353125,-0.001905122513052221
0.5435937500000001,-0.0019141686160976668
0.54365625,-0.0019221544203724128
0.54371875,-0.0019280499543618268
0.5437812500000001,-0.001931361468251902
0.54384375,-0.0019317444536798012
0.54390625,-0.0019290825156138558
0.5439687500000001,-0.0019234826903888336
0.54403125,-0.0019157590151041848
0.54409375,-0.0019063956973687235
0.5441562500000001,-0.001896417341528539
0.54421875,-0.0018858783000295504
0.54428125,-0.0018775582432916799
0.5443437500000001,-0.0018713074950107156
0.54440625,-0.0018677942655793978
0.5444687500000001,-0.0018672201782064801
0.54453125,-0.00186974874069544
0.54459375,-0.0018750251730344086
0.5446562500000001,-0.001882390555180552
0.54471875,-0.001892137015347295
0.54478125,-0.0019014517172523948
0.5448437500000001,-0.0019102046101235337
0.54490625,-0.0019176194670886548
0.54496875,-0.0019227035385818159
0.5450312500000001,-0.0019251553163886492
0.54509375,-0.0019244739396939436
0.54515625,-0.0019207107572057902
0.5452187500000001,-0.0019143935645935806
0.54528125,-0.0019059927570655444
0.54534375,-0.0018963113223647299
0.5454062500000001,-0.0018863262267529712
0.5454687500000001,-0.001876094029739761
0.54553125,-0.0018683897974689917
0.5455937500000001,-0.0018629813489647734
0.54565625,-0.0018603664897755834
0.54571875,-0.001860836144012043
0.5457812500000001,-0.0018642314251559738
0.54584375,-0.0018702525846329976
0.54590625,-0.0018791033784649747
0.5459687500000001,-0.0018881705482063083
0.54603125,-0.0018974384686966383
0.54609375,-0.0019058085063807795
0.5461562500000001,-0.0019124694026725342
0.54621875,-0.001916766446529744
0.54628125,-0.0019181387306446418
0.5463437500000001,-0.0019163673032667194
0.54640625,-0.0019117019998811657
0.5464687500000001,-0.0019046463025213234
0.54653125,-0.0018956609048061956
0.54659375,-0.0018857425787228987
0.5466562500000001,-0.0018758322256386684
0.54671875,-0.001865973952522984
0.54678125,-0.0018589238996175872
0.5468437500000001,-0.001854406378124035
0.54690625,-0.0018528071552274122
0.54696875,-0.0018542571954750647
0.5470312500000001,-0.0018585205083363338
0.54709375,-0.0018652955781090358
0.54715625,-0.0018746061232203237
0.5472187500000001,-0.0018838128360017525
0.54728125,-0.0018928083666050477
0.54734375,-0.0019007310001465105
0.5474062500000001,-0.0019065561829733901
0.5474687500000001,-0.0019099010678330919
0.54753125,-0.001910209129378948
0.5475937500000001,-0.001907483637466706
0.54765625,-0.0019018339841495036
0.54771875,-0.0018939959166589526
0.5477812500000001,-0.0018845098085041867
0.54784375,-0.001874495163473322
0.54790625,-0.001863957950029374
0.5479687500000001,-0.0018555498956885907
0.54803125,-0.0018491289023261637
0.54809375,-0.0018455696707571356
0.5481562500000001,-0.0018449481614842278
0.54821875,-0.001847480005482599
0.54828125,-0.001852598239484568
0.5483437500000001,-0.0018599934172260357
0.54840625,-0.0018696211898293902
0.5484687500000001,-0.0018789026289960098
0.54853125,-0.0018875374499019437
0.54859375,-0.0018948823874478382
0.5486562500000001,-0.0018998704278002099
0.54871875,-0.0019021984067260633
0.54878125,-0.0019013108832708903
0.5488437500000001,-0.0018975527467548214
0.54890625,-0.0018910360138160165
0.54896875,-0.0018825880587945432
0.5490312500000001,-0.0018727137172928066
0.54909375,-0.0018627560138242405
0.54915625,-0.001852518653606125
0.5492187500000001,-0.0018445129665480148
0.54928125,-0.001839185639557983
0.54934375,-0.001836605414035547
0.5494062500000001,-0.0018370395689544655
0.5494687500000001,-0.0018404512864597933
0.54953125,-0.001846607165380293
0.5495937500000001,-0.0018554605672179841
0.54965625,-0.0018644667832052875
0.54971875,-0.001873519112794153
0.5497812500000001,-0.001881740729923087
0.54984375,-0.0018883425463244452
0.54990625,-0.001892229898089015
0.5499687500000001,-0.0018935982836777443
0.55003125,-0.0018916734476983887
0.55009375,-0.001886978830657332
0.5501562500000001,-0.0018795602258116773
0.55021875,-0.0018704635080787901
0.55028125,-0.0018604611814299066
0.5503437500000001,-0.0018504386913240772
0.55040625,-0.001840544257268928
0.5504687500000001,-0.0018336623444837608
0.55053125,-0.0018289879418480065
0.55059375,-0.0018274919857146632
0.5506562500000001,-0.0018289361525801462
0.55071875,-0.0018333254851756325
0.55078125,-0.0018401964672961346
0.5508437500000001,-0.0018495068671121884
0.55090625,-0.001858561038020956
0.55096875,-0.0018675236736747924
0.5510312500000001,-0.001875227197467133
0.55109375,-0.0018808766816003075
0.55115625,-0.0018840549108277427
0.5512187500000001,-0.001884041387767904
0.5512812500000001,-0.0018810070347246854
0.55134375,-0.0018752217996469422
0.5514062500000001,-0.0018670446187469547
0.5514687500000001,-0.001857544578399567
0.55153125,-0.0018474170237507415
0.5515937500000001,-0.0018368041664395818
0.55165625,-0.0018284239247041978
0.55171875,-0.0018221190561911321
0.5517812500000001,-0.0018186532956836754
0.55184375,-0.0018181945381316733
0.55190625,-0.001820737392886837
0.5519687500000001,-0.0018260873367443309
0.55203125,-0.0018343438430958314
0.55209375,-0.001843157875496798
0.5521562500000001,-0.0018522010255742072
0.55221875,-0.0018608335423580813
0.5522812500000001,-0.001867897851571404
0.5523437500000001,-0.0018726867467706854
0.55240625,-0.001874679399387874
0.5524687500000001,-0.001873478696050701
0.55253125,-0.0018693659430364384
0.55259375,-0.0018626692528130318
0.5526562500000001,-0.0018538921185612123
0.55271875,-0.001843974009687499
0.55278125,-0.0018338701224901721
0.5528437500000001,-0.0018236433209412178
0.55290625,-0.0018158557853056312
0.55296875,-0.001810591738134859
0.5530312500000001,-0.0018081674484441285
0.55309375,-0.0018088404392186813
0.55315625,-0.0018124319422246071
0.5532187500000001,-0.0018185865891660602
0.5532812500000001,-0.0018275451600663767
0.55334375,-0.001836559764378326
0.5534062500000001,-0.0018455628657170486
0.55346875,-0.001853665343405697
0.55353125,-0.0018599009376842612
0.5535937500000001,-0.001863670617595431
0.55365625,-0.0018644863619712848
0.55371875,-0.0018621993747081345
0.5537812500000001,-0.001857037211932977
0.55384375,-0.001849432705912285
0.55390625,-0.0018401705796359802
0.5539687500000001,-0.0018299801864526677
0.55403125,-0.0018200599873469392
0.55409375,-0.0018103475388639434
0.5541562500000001,-0.0018033254760187606
0.55421875,-0.0017990643160733788
0.5542812500000001,-0.001797856634083897
0.5543437500000001,-0.0017996856286379564
0.55440625,-0.001804313449091044
0.5544687500000001,-0.0018112370588129617
0.55453125,-0.001820532846977252
0.55459375,-0.0018297294668286057
0.5546562500000001,-0.0018384828605997328
0.55471875,-0.001845993514390215
0.55478125,-0.0018513698495186137
0.5548437500000001,-0.001854064306168468
0.55490625,-0.0018535959892469478
0.55496875,-0.0018501902569018902
0.5550312500000001,-0.001844047827201406
0.55509375,-0.0018356748825914815
0.55515625,-0.001825877171260648
0.5552187500000001,-0.001815684198826245
0.5552812500000001,-0.001805167744358363
0.55534375,-0.0017969414364665537
0.5554062500000001,-0.0017910002973867828
0.5554687500000001,-0.0017878144737154822
0.55553125,-0.0017876807005763745
0.5555937500000001,-0.001790676354424689
0.55565625,-0.001796209625576084
0.55571875,-0.0018047243708984029
0.5557812500000001,-0.001813617886635227
0.55584375,-0.0018226363161743808
0.55590625,-0.0018310096923929986
0.5559687500000001,-0.0018377225645773154
0.55603125,-0.0018421076705324724
0.55609375,-0.0018435835630729869
0.5561562500000001,-0.0018419708580568461
0.55621875,-0.0018374310911178915
0.5562812500000001,-0.0018302993349627872
0.5563437500000001,-0.0018212411853707478
0.55640625,-0.0018111593539859028
0.5564687500000001,-0.001801062015010263
0.55653125,-0.0017909397861960163
0.55659375,-0.0017835357941412555
0.5566562500000001,-0.001778533695387996
0.55671875,-0.0017765940439243288
0.55678125,-0.0017776491376755854
0.5568437500000001,-0.001781589914055387
0.55690625,-0.0017880962864153666
0.55696875,-0.0017971143782365001
0.5570312500000001,-0.0018062329273949573
0.55709375,-0.0018151835208680966
0.55715625,-0.0018228119597498704
0.5572187500000001,-0.0018287020599271064
0.5572812500000001,-0.0018319465323803352
0.55734375,-0.0018322776520563744
0.5574062500000001,-0.0018293853031122742
0.5574687500000001,-0.0018236445398248369
0.55753125,-0.0018156694831825138
0.5575937500000001,-0.0018060095693970268
0.55765625,-0.0017957817375835738
0.55771875,-0.0017859298776452814
0.5577812500000001,-0.0017764052211997894
0.55784375,-0.0017698779914410434
0.55790625,-0.0017660395314930272
0.5579687500000001,-0.0017653098555196756
0.55803125,-0.0017675317799666634
0.55809375,-0.0017724868038457575
0.5581562500000001,-0.0017805341156074406
0.55821875,-0.0017892619910954144
0.5582812500000001,-0.001798413662752546
0.5583437500000001,-0.0018070130353164404
0.55840625,-0.0018140292322093854
0.5584687500000001,-0.0018189039814957286
0.55853125,-0.0018209305128771558
0.55859375,-0.0018198358629319955
0.5586562500000001,-0.0018157202951947227
0.55871875,-0.0018089843838202946
0.55878125,-0.0018002167726553497
0.5588437500000001,-0.0017902286757944808
0.55890625,-0.0017798965516969134
0.55896875,-0.0017696309709846203
0.5590312500000001,-0.0017617225445649976
0.5590937500000001,-0.0017560787410464268
0.55915625,-0.0017536403748562857
0.5592187500000001,-0.001754027732546945
0.5592812500000001,-0.0017573910993856773
0.55934375,-0.001763432038914034
0.5594062500000001,-0.0017722008224874408
0.5594687500000001,-0.0017812298111935243
0.55953125,-0.0017900891136837793
0.5595937500000001,-0.001798022029411206
0.55965625,-0.0018043570920205365
0.55971875,-0.001808106202197346
0.5597812500000001,-0.0018088104256941684
0.55984375,-0.0018064530374910515
0.55990625,-0.0018012657555109834
0.5599687500000001,-0.0017934187907722166
0.56003125,-0.0017840682383893913
0.5600937500000001,-0.0017738054361684519
0.5601562500000001,-0.0017637057406758583
0.56021875,-0.0017539367753491575
0.5602812500000001,-0.0017469035016310919
0.5603437500000001,-0.0017425218409043153
0.56040625,-0.0017411263533818333
0.5604687500000001,-0.0017428773433374178
0.56053125,-0.001747457636937469
0.56059375,-0.0017552114008176356
0.5606562500000001,-0.0017636385514200603
0.56071875,-0.0017726168114239882
0.56078125,-0.0017812150848987574
0.5608437500000001,-0.0017885450270397896
0.56090625,-0.001793711142088067
0.56096875,-0.001796289044597249
0.5610312500000001,-0.001795794763261166
0.5610937500000001,-0.0017920242819033372
0.56115625,-0.0017856590515885895
0.5612187500000001,-0.001777139867774391
0.56128125,-0.0017672796420852288
0.56134375,-0.0017569182014493534
0.5614062500000001,-0.0017461997566528553
0.56146875,-0.0017380460516094737
0.56153125,-0.001732052960630323
0.5615937500000001,-0.0017289533044454047
0.56165625,-0.0017288138782847878
0.56171875,-0.0017316875365823714
0.5617812500000001,-0.0017374606630452816
0.56184375,-0.0017459546327468073
0.56190625,-0.001754614250822878
0.56196875,-0.0017635869710541097
0.56203125,-0.0017718475955623703
0.5620937500000001,-0.0017783009819208884
0.56215625,-0.0017822754410891928
0.56221875,-0.001783522300627699
0.5622812500000001,-0.0017815533772855274
0.56234375,-0.0017767311025349841
0.56240625,-0.0017693397823194956
0.5624687500000001,-0.0017599797976575182
0.56253125,-0.0017498085332047497
0.56259375,-0.0017395588816180169
0.5626562500000001,-0.0017294869474572122
0.5627187499999999,-0.0017220660445420172
0.56278125,-0.0017172032160990142
0.5628437500000001,-0.001715460456459622
0.5629062499999999,-0.0017166933496349929
0.56296875,-0.001720838006426445
0.5630312500000001,-0.0017274088357250583
0.56309375,-0.0017365596797815075
0.56315625,-0.0017455550572060274
0.5632187500000001,-0.0017542840863067066
0.56328125,-0.0017618617416627347
0.56334375,-0.001767356043513274
0.5634062500000001,-0.0017701770707075903
0.56346875,-0.0017700501338437646
0.56353125,-0.001766768157825005
0.56359375,-0.0017606768826546049
0.56365625,-0.001752276540836789
0.56371875,-0.0017425136564518384
0.56378125,-0.001732172250765246
0.56384375,-0.001722208599875888
0.56390625,-0.0017128521895869026
0.56396875,-0.0017065724463076332
0.56403125,-0.0017030476351116014
0.5640937500000001,-0.0017025586639541346
0.56415625,-0.0017051339369551638
0.56421875,-0.0017104343835715324
0.5642812500000001,-0.0017187431825481103
0.5643437499999999,-0.001727384013060329
0.56440625,-0.0017364484603759611
0.5644687500000001,-0.0017448113017809463
0.5645312499999999,-0.0017514973207465867
0.56459375,-0.0017559071186924735
0.5646562500000001,-0.0017573902727792967
0.5647187499999999,-0.0017558012850674987
0.56478125,-0.0017512681428338006
0.5648437500000001,-0.0017440610075535046
0.5649062499999999,-0.0017348947240040102
0.56496875,-0.001724747993368192
0.56503125,-0.0017145402835333362
0.56509375,-0.0017042091069169735
0.56515625,-0.0016965680394741417
0.56521875,-0.0016914989627974664
0.56528125,-0.0016893237334116018
0.56534375,-0.001690302226903792
0.56540625,-0.0016941113115678669
0.56546875,-0.0017004248978359088
0.56553125,-0.0017094156069999283
0.56559375,-0.001718425085085462
0.56565625,-0.0017272266209208131
0.56571875,-0.0017349513041743925
0.5657812499999999,-0.001740702280267431
0.56584375,-0.0017437618514220266
0.56590625,-0.0017438832531526671
0.5659687499999999,-0.0017408955605607568
0.56603125,-0.0017350286377784407
0.5660937500000001,-0.0017268791849822385
0.5661562499999999,-0.0017171120126528716
0.56621875,-0.0017068069493862414
0.5662812500000001,-0.0016966906783537905
0.5663437499999999,-0.001687132240770245
0.56640625,-0.0016806127756534145
0.5664687500000001,-0.0016767665099104156
0.5665312499999999,-0.0016759505338839603
0.56659375,-0.0016782500079682572
0.56665625,-0.0016834341169866401
0.5667187499999999,-0.00169156707994704
0.56678125,-0.001700078705866609
0.56684375,-0.0017090894515682242
0.56690625,-0.0017175947737868846
0.56696875,-0.0017243872710809294
0.56703125,-0.0017288635250906625
0.56709375,-0.0017307002082904421
0.56715625,-0.0017293504922760439
0.56721875,-0.0017249910764691179
0.56728125,-0.0017179820171851212
0.56734375,-0.0017089177907407271
0.5674062499999999,-0.0016987133154132972
0.56746875,-0.0016884162948728743
0.56753125,-0.0016779533077073694
0.5675937499999999,-0.00167007597350681
0.56765625,-0.0016648420297657313
0.56771875,-0.0016623942855795437
0.5677812499999999,-0.0016630613763833207
0.56784375,-0.001666685720145833
0.5679062500000001,-0.0016730212517052784
0.5679687499999999,-0.0016818699108912816
0.56803125,-0.001690705108836732
0.5680937500000001,-0.0016994581283742982
0.5681562499999999,-0.0017073990328015654
0.56821875,-0.0017130818945658155
0.56828125,-0.001716475584062016
0.5683437499999999,-0.001716756729403357
0.56840625,-0.0017137824499638132
0.56846875,-0.0017081339290222763
0.5685312499999999,-0.0017001210140190626
0.56859375,-0.0016903050419260768
0.56865625,-0.0016800201292652694
0.5687187499999999,-0.001669783776945169
0.56878125,-0.001660229701134358
0.5688437499999999,-0.001653481854603664
0.56890625,-0.0016494741873105956
0.56896875,-0.0016484281430551723
0.5690312499999999,-0.0016506545723923849
0.56909375,-0.0016555818140420175
0.56915625,-0.0016634473404261302
0.5692187499999999,-0.0016720961928812783
0.56928125,-0.0016810282385418263
0.56934375,-0.0016895042848983077
0.5694062499999999,-0.0016965291067872479
0.56946875,-0.0017011261165927327
0.56953125,-0.001702979787208625
0.5695937499999999,-0.0017015636847306226
0.56965625,-0.0016974168088677022
0.5697187499999999,-0.0016904941660265127
0.5697812499999999,-0.0016814369539100427
0.56984375,-0.0016712901039431238
0.56990625,-0.0016608197269649128
0.5699687499999999,-0.0016504465431238097
0.57003125,-0.0016425480897635097
0.5700937500000001,-0.0016371695132497838
0.5701562500000001,-0.0016343933804706112
0.57021875,-0.0016350623614704157
0.5702812500000001,-0.0016385917918781134
0.5703437500000001,-0.0016448062905093513
0.57040625,-0.0016536303691537246
0.5704687500000001,-0.0016624775451516138
0.57053125,-0.001671265836217628
0.57059375,-0.0016790791427966911
0.5706562500000001,-0.0016849470934010569
0.57071875,-0.0016883434896400318
0.57078125,-0.0016886416368926405
0.5708437500000001,-0.001685835846222311
0.5709062500000001,-0.0016801758033500036
0.57096875,-0.0016720263280791958
0.5710312500000001,-0.0016624395679762927
0.5710937500000001,-0.0016518411733037475
0.57115625,-0.0016417709919078344
0.5712187500000001,-0.0016321068881825912
0.57128125,-0.0016252472066428658
0.57134375,-0.0016211687541899389
0.5714062500000001,-0.001620214712151652
0.57146875,-0.0016223003225791371
0.57153125,-0.001627061217771647
0.5715937500000001,-0.0016351040272676448
0.57165625,-0.001643645765072782
0.57171875,-0.0016525806477725724
0.5717812500000001,-0.0016611056603712815
0.57184375,-0.0016680512493934818
0.5719062500000001,-0.0016728323058839978
0.57196875,-0.00167453964220593
0.57203125,-0.001673290826976953
0.5720937500000001,-0.0016689900836791283
0.57215625,-0.0016620014909699277
0.57221875,-0.001653024288154642
0.5722812500000001,-0.0016427929082991621
0.57234375,-0.0016324401832934765
0.57240625,-0.0016228000436345202
0.5724687500000001,-0.0016139836529715096
0.57253125,-0.0016084879230125054
0.57259375,-0.0016060197497024947
0.5726562500000001,-0.0016065434191848554
0.5727187499999999,-0.0016101567974044773
0.57278125,-0.0016162541025098176
0.5728437500000001,-0.0016251353325916346
0.57290625,-0.001634042007149672
0.57296875,-0.0016428345123867816
0.5730312500000001,-0.0016506262404994976
0.57309375,-0.0016565620562254135
0.57315625,-0.0016598127234069282
0.5732187500000001,-0.0016600966113748672
0.57328125,-0.0016572680173777
0.57334375,-0.0016515304213636506
0.5734062500000001,-0.0016434339069532344
0.57346875,-0.0016336948175783572
0.57353125,-0.0016232921209342055
0.57359375,-0.0016131813784166366
0.57365625,-0.0016035068591904456
0.57371875,-0.0015967486382791468
0.57378125,-0.0015927687483063974
0.57384375,-0.0015918868088344168
0.5739062500000001,-0.0015940533126790335
0.57396875,-0.001598989062465861
0.57403125,-0.0016071231216030907
0.5740937500000001,-0.00161566916087455
0.57415625,-0.0016246953987440194
0.57421875,-0.0016331609224017052
0.5742812500000001,-0.0016401184270920244
0.5743437499999999,-0.0016446504922991156
0.57440625,-0.0016463897321560284
0.5744687500000001,-0.0016450730226113541
0.5745312499999999,-0.0016407523209534536
0.57459375,-0.001633640534295433
0.5746562500000001,-0.001624553593023187
0.57471875,-0.001614378581215714
0.57478125,-0.0016040192183382762
0.5748437500000001,-0.0015944789234807466
0.57490625,-0.0015858624037152214
0.57496875,-0.0015805150013509517
0.57503125,-0.0015780570137417377
0.57509375,-0.0015788499978320047
0.57515625,-0.0015825887524301419
0.57521875,-0.0015896986077110487
0.57528125,-0.0015978328346385878
0.57534375,-0.0016067412536681647
0.57540625,-0.0016155139377268257
0.57546875,-0.0016232133423025596
0.57553125,-0.0016291130137137677
0.57559375,-0.0016321709968419307
0.57565625,-0.001632338970527114
0.5757187500000001,-0.001629429167664842
0.5757812499999999,-0.0016234701973948384
0.57584375,-0.0016153370342178452
0.5759062500000001,-0.0016055481256760928
0.5759687499999999,-0.0015950363235993081
0.57603125,-0.0015850113827564488
0.5760937500000001,-0.0015753694227072929
0.5761562499999999,-0.0015688067296491803
0.57621875,-0.0015651254022338024
0.5762812500000001,-0.001564362144853157
0.5763437499999999,-0.001566656772478331
0.57640625,-0.0015718835168424539
0.5764687500000001,-0.00158013577027033
0.5765312499999999,-0.0015887292708593737
0.57659375,-0.0015977658840141407
0.57665625,-0.0016061368597069803
0.57671875,-0.0016129626890852289
0.57678125,-0.0016172577412500722
0.57684375,-0.0016187645966483366
0.57690625,-0.0016173275345145455
0.57696875,-0.0016127793410419256
0.57703125,-0.001605456519166576
0.57709375,-0.0015963041619790064
0.57715625,-0.0015859761272959128
0.57721875,-0.0015757505991388088
0.57728125,-0.0015661820520801312
0.57734375,-0.0015576979655484297
0.5774062499999999,-0.0015526132277846189
0.57746875,-0.001550482754305249
0.57753125,-0.0015514601115893534
0.5775937499999999,-0.0015554221569457488
0.57765625,-0.0015628000996432828
0.5777187500000001,-0.001571001614634221
0.5777812499999999,-0.0015798846587919968
0.57784375,-0.0015886507774090508
0.5779062500000001,-0.0015963348724252757
0.5779687499999999,-0.0016017939207967624
0.57803125,-0.0016047905141886032
0.5780937500000001,-0.0016045702808127338
0.5781562499999999,-0.0016012303430378294
0.57821875,-0.0015951720140899017
0.57828125,-0.0015866852245750018
0.5783437499999999,-0.0015768325274431727
0.57840625,-0.001566275250050847
0.57846875,-0.0015564179229676373
0.5785312499999999,-0.0015469141752382926
0.57859375,-0.0015406595254899846
0.57865625,-0.0015371521869241428
0.57871875,-0.0015369461415077473
0.57878125,-0.0015395262619444933
0.5788437499999999,-0.0015449446838705222
0.57890625,-0.0015533616029248104
0.57896875,-0.0015620190859458316
0.5790312499999999,-0.0015709003636805718
0.57909375,-0.0015792346727212525
0.57915625,-0.0015857710884955856
0.5792187499999999,-0.0015898607816847155
0.57928125,-0.0015911352156905978
0.57934375,-0.0015891610057122418
0.5794062499999999,-0.0015840650265447342
0.57946875,-0.0015767527925080183
0.57953125,-0.0015670904148131493
0.5795937499999999,-0.0015570200658489575
0.57965625,-0.0015465536217534048
0.57971875,-0.0015364545455454626
0.5797812499999999,-0.0015291381590655934
0.57984375,-0.0015243832169314214
0.57990625,-0.0015225027762995474
0.5799687499999999,-0.001523891801430241
0.58003125,-0.001528461598984246
0.58009375,-0.0015361164930983717
0.5801562499999999,-0.0015442376245416445
0.58021875,-0.0015534955676531625
0.58028125,-0.0015618267625052695
0.5803437499999999,-0.0015694077026066344
0.58040625,-0.0015745733747794532
0.58046875,-0.001577130772270452
0.5805312499999999,-0.0015764644844835085
0.58059375,-0.0015729091913020687
0.5806562499999999,-0.0015663909318512637
0.58071875,-0.001557512960143198
0.58078125,-0.0015477560915164723
0.5808437499999999,-0.0015370917210853763
0.58090625,-0.0015273749481274357
0.58096875,-0.0015181512732832525
0.5810312499999999,-0.001512300143180309
0.58109375,-0.0015091045746216392
0.58115625,-0.0015092940489188356
0.5812187499999999,-0.0015124051768555247
0.58128125,-0.0015190384186602873
0.58134375,-0.0015267997236704245
0.5814062499999999,-0.0015356243744429343
0.58146875,-0.001544602003825446
0.5815312499999999,-0.001552778579121672
0.5815937499999999,-0.0015589642234198342
0.58165625,-0.0015626329274658068
0.58171875,-0.0015634209409104705
0.5817812499999999,-0.0015608989752208535
0.58184375,-0.0015555067377717724
0.58190625,-0.0015476890819653144
0.5819687499999999,-0.0015381485087868352
0.58203125,-0.00152769979050571
0.58209375,-0.0015174270586941346
0.5821562499999999,-0.001507599959916603
0.58221875,-0.0015007315229605689
0.58228125,-0.0014964188617625912
0.5823437499999999,-0.001495169738623861
0.58240625,-0.0014970077814210753
0.58246875,-0.0015018696617633553
0.58253125,-0.001509770208163494
0.58259375,-0.0015182792336397855
0.5826562499999999,-0.001527386959079946
0.58271875,-0.0015359847413411176
0.58278125,-0.0015431187033042026
0.5828437499999999,-0.0015479635195935482
0.58290625,-0.0015498859690468159
0.58296875,-0.001548728676068617
0.5830312499999999,-0.0015445751867888824
0.58309375,-0.001537702111182676
0.58315625,-0.0015286920176530439
0.5832187499999999,-0.0015185137620710998
0.58328125,-0.001508160630341815
0.58334375,-0.0014985924383888738
0.5834062499999999,-0.001489823209427088
0.58346875,-0.0014843992790602584
0.58353125,-0.0014819389498004765
0.5835937499999999,-0.0014826735931094404
0.58365625,-0.00148639121099077
0.58371875,-0.0014935957686726675
0.5837812499999999,-0.0015016563202090716
0.58384375,-0.001510639847099704
0.58390625,-0.0015195957375778724
0.5839687499999999,-0.001527349893157004
0.58403125,-0.0015331572829597462
0.58409375,-0.0015364516371547676
0.5841562499999999,-0.0015365991716276006
0.58421875,-0.0015335958327298282
0.58428125,-0.001527805063423593
0.5843437499999999,-0.0015195499347243346
0.58440625,-0.0015097213521671482
0.58446875,-0.0014992825904400486
0.58453125,-0.0014893011921253974
0.58459375,-0.0014797473915088705
0.5846562499999999,-0.0014733130877573053
0.58471875,-0.001469804261201274
0.58478125,-0.0014692752886019955
0.5848437499999999,-0.0014718603264403385
0.58490625,-0.0014772726767314642
0.58496875,-0.0014856573601091938
0.5850312499999999,-0.0014943743360743278
0.58509375,-0.0015034970608513443
0.58515625,-0.0015118859277103713
0.5852187499999999,-0.001518636901783721
0.58528125,-0.0015229237549451713
0.58534375,-0.0015242724712127564
0.5854062499999999,-0.001522525505611133
0.58546875,-0.0015176775383902719
0.5855312500000001,-0.0015102651289357616
0.5855937499999999,-0.001500977869808101
0.58565625,-0.0014907226219854353
0.58571875,-0.0014804286047148951
0.5857812499999999,-0.0014711901780887077
0.58584375,-0.0014629895523587677
0.58590625,-0.0014582682098108757
0.5859687499999999,-0.0014565083889941377
0.58603125,-0.001457917304191772
0.58609375,-0.0014623598111352248
0.5861562499999999,-0.0014701130598407247
0.58621875,-0.00147855519108131
0.58628125,-0.0014875287581006813
0.5863437499999999,-0.001496266727257889
0.58640625,-0.0015038290297713086
0.58646875,-0.0015091816533009117
0.58653125,-0.001511643415667091
0.58659375,-0.0015110143632973139
0.5866562499999999,-0.0015073038357412138
0.58671875,-0.0015008957544174195
0.58678125,-0.001492220594778798
0.5868437499999999,-0.0014821796603851356
0.58690625,-0.0014717817997851323
0.58696875,-0.0014620997988586543
0.5870312499999999,-0.0014530354584938593
0.58709375,-0.0014472892740879095
0.58715625,-0.0014445029610946208
0.5872187499999999,-0.0014448273893935826
0.58728125,-0.0014481897475664418
0.58734375,-0.0014550996269700467
0.5874062499999999,-0.0014629439963484703
0.58746875,-0.0014719939227432755
0.58753125,-0.0014810066085699514
0.5875937499999999,-0.001489077999298788
0.58765625,-0.0014953288582104096
0.58771875,-0.001498898418674982
0.5877812499999999,-0.001499322211505394
0.58784375,-0.0014967075925360618
0.58790625,-0.001491343043527965
0.5879687499999999,-0.0014834343186969356
0.58803125,-0.0014737720488262884
0.58809375,-0.0014632701846611085
0.5881562499999999,-0.0014531244347063405
0.58821875,-0.0014435385999678474
0.58828125,-0.0014368123366368113
0.5883437499999999,-0.0014329602282710519
0.58840625,-0.0014320751399598264
0.58846875,-0.001434512056933207
0.58853125,-0.0014396541894547005
0.58859375,-0.0014477427232621048
0.5886562499999999,-0.0014564389105749254
0.58871875,-0.001465683361626946
0.58878125,-0.001474101227635527
0.5888437499999999,-0.0014811870553848305
0.58890625,-0.0014855979720251045
0.58896875,-0.0014872452063558472
0.5890312499999999,-0.0014860280445452845
0.58909375,-0.0014813078589157036
0.58915625,-0.0014741635362068295
0.5892187499999999,-0.0014650832495879673
0.58928125,-0.0014548536150224278
0.58934375,-0.0014443578269767998
0.5894062499999999,-0.001435101658209731
0.58946875,-0.0014268747843755314
0.58953125,-0.0014217977345067356
0.5895937499999999,-0.0014198484175652337
0.58965625,-0.0014209400559507396
0.58971875,-0.0014253389218558954
0.5897812499999999,-0.0014330186480433493
0.58984375,-0.0014413309092201343
0.58990625,-0.0014503177325461691
0.5899687499999999,-0.0014593415657382647
0.59003125,-0.0014669543054047218
0.59009375,-0.0014723060054042392
0.5901562499999999,-0.00147514635286225
0.59021875,-0.001474949859120056
0.59028125,-0.0014713937885335593
0.59034375,-0.0014649978342601566
0.59040625,-0.001456523822803285
0.59046875,-0.0014464330806892578
0.59053125,-0.0014360541396697957
0.59059375,-0.0014262568382016755
0.5906562499999999,-0.0014172159432606218
0.59071875,-0.0014113745676336553
0.59078125,-0.0014084918154000509
0.5908437499999999,-0.0014087053509014569
0.59090625,-0.0014120689938126318
0.59096875,-0.001418740778301314
0.5910312499999999,-0.0014267102885942434
0.59109375,-0.0014357020824222466
0.59115625,-0.0014448664724642513
0.5912187499999999,-0.0014528511041215775
0.59128125,-0.0014593342413819765
0.5913437500000001,-0.001462965634831892
0.5914062499999999,-0.00146369067989921
0.59146875,-0.0014610519705096081
0.59153125,-0.0014558226023638765
0.5915937499999999,-0.0014478133083601907
0.59165625,-0.0014381819048769895
0.59171875,-0.0014279801576856932
0.5917812499999999,-0.0014178287535917683
0.59184375,-0.001409018462078554
0.59190625,-0.0014015061815541713
0.5919687499999999,-0.0013976381316878062
0.59203125,-0.0013968254206383895
0.59209375,-0.0013991006797983707
0.5921562499999999,-0.0014052156492350143
0.59221875,-0.0014126060315181183
0.59228125,-0.0014214881013350222
0.59234375,-0.001430676001771547
0.59240625,-0.0014391982276227566
0.59246875,-0.0014462054073827724
0.59253125,-0.0014508396415396085
0.59259375,-0.0014526076219062989
0.5926562499999999,-0.001451089979035869
0.59271875,-0.00144665210953146
0.59278125,-0.0014394693965905925
0.5928437499999999,-0.0014303985662103835
0.59290625,-0.0014201238359473067
0.59296875,-0.00140997128983536
0.5930312499999999,-0.0014006567982215307
0.59309375,-0.0013923367568675904
0.59315625,-0.0013875532996606155
0.5932187499999999,-0.0013858773980754552
0.59328125,-0.0013872426377372626
0.5933437500000001,-0.0013916728913788562
0.5934062499999999,-0.0013993853361210368
0.59346875,-0.0014079192747078473
0.59353125,-0.0014170969167369707
0.5935937499999999,-0.0014259375242037797
0.59365625,-0.001433712245442198
0.59371875,-0.0014392311708928407
0.5937812499999999,-0.0014419020400890659
0.59384375,-0.0014413403978109918
0.59390625,-0.0014378054319804656
0.5939687499999999,-0.0014315069998949992
0.59403125,-0.0014228632654818274
0.59409375,-0.001412846513434568
0.5941562499999999,-0.001402608510350567
0.59421875,-0.0013929874224978267
0.59428125,-0.0013840742295879727
0.59434375,-0.0013785178000819548
0.59440625,-0.0013756715319930557
0.59446875,-0.0013762723527731696
0.59453125,-0.0013799393266101245
0.59459375,-0.001386915117241691
0.5946562499999999,-0.0013950474141638108
0.59471875,-0.0014041036426559184
0.59478125,-0.0014132943104366025
0.5948437499999999,-0.001421508569201313
0.59490625,-0.0014277005411034438
0.59496875,-0.0014311554549611971
0.5950312499999999,-0.001431862699600106
0.59509375,-0.0014291612429258582
0.59515625,-0.0014235700414507169
0.5952187499999999,-0.0014155042271248586
0.59528125,-0.0014060948848397259
0.5953437500000001,-0.0013957821645016188
0.5954062499999999,-0.0013855818374688827
0.59546875,-0.0013769931691285514
0.5955312500000001,-0.001369881788570268
0.5955937499999999,-0.0013664579674644711
0.59565625,-0.0013660043621802898
0.59571875,-0.001368702448402176
0.5957812499999999,-0.0013750114020217863
0.59584375,-0.0013827014691369793
0.59590625,-0.001391650630399921
0.5959687499999999,-0.0014009684831968738
0.59603125,-0.0014095198114653096
0.59609375,-0.0014163470528398836
0.5961562499999999,-0.0014207715843136126
0.59621875,-0.0014222233234610082
0.59628125,-0.0014205825138450257
0.59634375,-0.0014157037761349245
0.59640625,-0.001408272520445314
0.59646875,-0.001399138208445616
0.59653125,-0.001388972920672138
0.59659375,-0.0013787052674700678
0.5966562499999999,-0.0013697593139407327
0.59671875,-0.0013619174792246225
0.59678125,-0.0013574518485518217
0.5968437499999999,-0.00135607136753374
0.59690625,-0.0013580429062089033
0.59696875,-0.001363725842015398
0.5970312499999999,-0.0013708624558645688
0.59709375,-0.0013795983282386959
0.59715625,-0.0013888445113544035
0.5972187499999999,-0.0013977235665054155
0.59728125,-0.0014051195555955243
0.5973437500000001,-0.0014104399400844958
0.5974062499999999,-0.0014126471217266734
0.59746875,-0.0014117305422724769
0.59753125,-0.0014078876144695551
0.5975937499999999,-0.0014010720966727008
0.59765625,-0.0013922774976213304
0.59771875,-0.0013821108881920396
0.5977812499999999,-0.0013718907216756504
0.59784375,-0.001362557662496433
0.59790625,-0.0013539398406819947
0.5979687499999999,-0.001348896772655525
0.59803125,-0.0013466826075076571
0.59809375,-0.0013477290512625972
0.59815625,-0.0013517540011091372
0.59821875,-0.0013594614470328753
0.59828125,-0.0013678087891028923
0.59834375,-0.001376924899322396
0.59840625,-0.001385980528363917
0.59846875,-0.0013939270734723008
0.59853125,-0.001399752879891858
0.59859375,-0.0014029032333665037
0.5986562499999999,-0.0014028642667381908
0.59871875,-0.0013997007507699222
0.59878125,-0.001393613682134781
0.5988437499999999,-0.0013851113696040085
0.59890625,-0.0013755245723910126
0.59896875,-0.001365293776621257
0.5990312499999999,-0.0013552886959513621
0.59909375,-0.0013463091117252024
0.5991562500000001,-0.001340298711254878
0.5992187499999999,-0.0013374903647256908
0.59928125,-0.0013378728038050958
0.5993437500000001,-0.0013410734230803467
0.5994062499999999,-0.0013481562181632545
0.59946875,-0.0013561102884988852
0.59953125,-0.0013653545335929884
0.5995937499999999,-0.0013745079817522876
0.59965625,-0.0013829039006297006
0.59971875,-0.0013892092910177956
0.5997812499999999,-0.0013929065128336915
0.59984375,-0.0013938866888371926
0.59990625,-0.001391705206701066
0.5999687499999999,-0.0013861879739792138
0.60003125,-0.0013783141511459207
0.60009375,-0.0013690486949070046
0.60015625,-0.0013584690336166938
0.60021875,-0.0013485021394830654
0.60028125,-0.0013399380996286375
0.60034375,-0.0013325124033011504
0.60040625,-0.0013289839488997007
0.60046875,-0.001328338822673386
0.60053125,-0.001331104066295774
0.60059375,-0.0013374893615147876
0.6006562499999999,-0.0013449251727545158
0.60071875,-0.0013539124212062492
0.60078125,-0.001363387038090913
0.6008437499999999,-0.0013719004462016404
0.60090625,-0.0013791186606555983
0.60096875,-0.0013833387533561947
0.6010312499999999,-0.001384998435264101
0.60109375,-0.0013834757195985148
0.6011562500000001,-0.0013786313746225465
0.6012187499999999,-0.0013713259297554181
0.60128125,-0.0013622963410972744
0.6013437500000001,-0.0013520691508945304
0.6014062499999999,-0.0013418614848370036
0.60146875,-0.001332954850999532
0.60153125,-0.0013250258940188941
0.6015937499999999,-0.0013206121418270628
0.60165625,-0.0013194264573143377
0.60171875,-0.0013214319465943009
0.6017812499999999,-0.0013270418027296477
0.60184375,-0.0013343587916935101
0.60190625,-0.0013431619943502782
0.6019687499999999,-0.0013523747394893482
0.60203125,-0.001361374180167435
0.60209375,-0.00136890097348083
0.60215625,-0.0013739756432212813
0.60221875,-0.001376360763984008
0.60228125,-0.001375336094342705
0.60234375,-0.001371315357048597
0.60240625,-0.0013646843392547958
0.60246875,-0.0013558408903504293
0.60253125,-0.0013458052814066535
0.60259375,-0.001335712547257062
0.6026562499999999,-0.0013262933132025673
0.60271875,-0.0013179319834252523
0.60278125,-0.0013130570538943398
0.6028437499999999,-0.0013109609260907595
0.60290625,-0.001312346885659857
0.60296875,-0.001316519256797627
0.6030312499999999,-0.001324182622167852
0.60309375,-0.0013327180615667622
0.6031562500000001,-0.0013422976611791038
0.6032187499999999,-0.0013513981337075487
0.60328125,-0.0013592039481291063
0.6033437500000001,-0.0013650036441655855
0.6034062499999999,-0.0013679204715536242
0.60346875,-0.001367844013890701
0.60353125,-0.0013644796116545899
0.6035937499999999,-0.001358242186134312
0.60365625,-0.0013498698528177089
0.60371875,-0.0013400027344590837
0.6037812499999999,-0.0013297236439208937
0.60384375,-0.001320246335359293
0.60390625,-0.0013123702316911179
0.6039687499999999,-0.0013058457918430355
0.60403125,-0.0013031677104421713
0.60409375,-0.001303902272437929
0.60415625,-0.0013076748623923745
0.60421875,-0.001314934438000459
0.60428125,-0.0013232257768130418
0.60434375,-0.0013324338424128557
0.60440625,-0.0013417723135492055
0.60446875,-0.001350062198485158
0.60453125,-0.001356221349114728
0.60459375,-0.0013599226278756538
0.6046562499999999,-0.0013605416996073927
0.60471875,-0.0013576629618663183
0.60478125,-0.0013519839669003664
0.6048437499999999,-0.0013439696950147961
0.60490625,-0.0013344203209512129
0.60496875,-0.0013242840845013037
0.6050312499999999,-0.001314436793899268
0.60509375,-0.0013059776954613411
0.6051562500000001,-0.0012990599283069781
0.6052187499999999,-0.001296079014115284
0.60528125,-0.0012961694999765322
0.6053437500000001,-0.001299146942727189
0.6054062499999999,-0.00130594079980062
0.60546875,-0.0013139691071854948
0.6055312500000001,-0.0013231932388461654
0.6055937499999999,-0.00133265628923529
0.60565625,-0.0013410255342279631
0.60571875,-0.0013477427430334254
0.6057812499999999,-0.0013521013086262579
0.60584375,-0.0013532587962503395
0.60590625,-0.0013511748150533132
0.60596875,-0.0013459893842799608
0.60603125,-0.0013383812044306664
0.60609375,-0.0013289733381055824
0.60615625,-0.0013188061353344438
0.60621875,-0.0013089020134754992
0.60628125,-0.001300296666887829
0.60634375,-0.0012928617873343845
0.60640625,-0.0012890686267000573
0.60646875,-0.001288547066625692
0.60653125,-0.0012911666903670238
0.60659375,-0.0012974832821095739
0.6066562499999999,-0.001305142880578064
0.60671875,-0.0013142316368872087
0.60678125,-0.0013237925440834908
0.6068437499999999,-0.001332427956586335
0.60690625,-0.0013395772588219168
0.6069687500000001,-0.0013441955941546901
0.6070312499999999,-0.0013459187017635377
0.60709375,-0.0013443880652375118
0.6071562500000001,-0.0013398097837427625
0.6072187499999999,-0.0013325166318461923
0.60728125,-0.0013236011236341105
0.6073437500000001,-0.0013135298193941713
0.6074062499999999,-0.0013034416017769779
0.60746875,-0.001294379953297356
0.60753125,-0.0012865536861418891
0.6075937499999999,-0.001282222494152177
0.60765625,-0.0012811292800186808
0.60771875,-0.0012832142580448541
0.6077812499999999,-0.0012890416372504931
0.60784375,-0.0012964219393399035
0.60790625,-0.0013053040957317075
0.60796875,-0.001314865384631797
0.60803125,-0.0013237801441101649
0.60809375,-0.001331240323099503
0.60815625,-0.0013363733915691123
0.60821875,-0.0013386992688175503
0.60828125,-0.0013375861336711592
0.60834375,-0.0013336126855820474
0.60840625,-0.0013267475985847543
0.60846875,-0.0013177502990530388
0.60853125,-0.0013077273427430647
0.60859375,-0.0012976162567819166
0.6086562499999999,-0.001288294173673904
0.60871875,-0.001280342910697299
0.60878125,-0.0012754780745729277
0.6088437499999999,-0.0012738409471088757
0.60890625,-0.001275160812992518
0.6089687500000001,-0.001280759637017334
0.6090312499999999,-0.0012879504868092834
0.60909375,-0.0012966133345538589
0.6091562500000001,-0.0013059870712675004
0.6092187499999999,-0.0013149205539702558
0.60928125,-0.0013227640767062843
0.6093437500000001,-0.0013286044468127645
0.6094062499999999,-0.0013310587507534277
0.60946875,-0.001330818515674348
0.60953125,-0.0013269907381858181
0.6095937499999999,-0.0013206287648754866
0.60965625,-0.0013118943134987904
0.60971875,-0.0013022235563244777
0.6097812499999999,-0.0012917154354261662
0.60984375,-0.0012826215625585113
0.60990625,-0.0012750192989873926
0.60996875,-0.0012689017607921127
0.61003125,-0.0012665393734118124
0.61009375,-0.0012676634427684907
0.61015625,-0.0012730030996203068
0.61021875,-0.0012794246276211646
0.61028125,-0.001288061631072257
0.61034375,-0.001297654448879998
0.61040625,-0.0013067640220172094
0.61046875,-0.0013149801401021455
0.61053125,-0.0013207987351306072
0.61059375,-0.0013238339108033181
0.6106562499999999,-0.001323886635832161
0.61071875,-0.001320763370487671
0.61078125,-0.0013145609173714212
0.6108437499999999,-0.0013063765411133188
0.61090625,-0.001296491439843117
0.6109687500000001,-0.0012862517135540097
0.6110312499999999,-0.0012767706350745034
0.61109375,-0.001268595173542525
0.6111562500000001,-0.0012622933940088371
0.6112187499999999,-0.0012599661072658225
0.61128125,-0.0012605143995843143
0.6113437500000001,-0.0012650331044151558
0.6114062499999999,-0.001271674234200576
0.61146875,-0.0012799554741874108
0.61153125,-0.0012892771646197954
0.6115937499999999,-0.0012985815969790426
0.61165625,-0.0013069134097082602
0.61171875,-0.0013131410407676292
0.6117812499999999,-0.0013166588940870527
0.61184375,-0.0013172267502579715
0.61190625,-0.001314434204785997
0.61196875,-0.0013088543472596637
0.61203125,-0.0013008046138869578
0.61209375,-0.0012909109823237563
0.61215625,-0.0012807776325650388
0.61221875,-0.0012709531694200388
0.61228125,-0.001262855643188232
0.61234375,-0.001256133620107014
0.61240625,-0.0012532566654367139
0.61246875,-0.0012535559488270342
0.61253125,-0.0012570169577204027
0.61259375,-0.0012639046092482176
0.6126562499999999,-0.0012721924392480322
0.61271875,-0.001281491205483154
0.61278125,-0.0012908899109209115
0.6128437499999999,-0.00129938997811746
0.61290625,-0.001305795591581116
0.6129687500000001,-0.0013099629621845243
0.6130312499999999,-0.0013107599276691306
0.61309375,-0.0013084310620199158
0.6131562500000001,-0.0013029838690445938
0.6132187499999999,-0.001295062393597085
0.61328125,-0.0012856052725584988
0.6133437500000001,-0.0012754241639358621
0.6134062499999999,-0.0012656380703936904
0.61346875,-0.001257212148715381
0.61353125,-0.0012501702087228395
0.6135937499999999,-0.0012469770491578824
0.61365625,-0.0012468679776189012
0.61371875,-0.0012498929955269134
0.61378125,-0.0012567130474921417
0.61384375,-0.0012647844079691217
0.61390625,-0.0012740966432542578
0.61396875,-0.0012836697889293813
0.61403125,-0.0012921757582427806
0.61409375,-0.0012988330176735008
0.61415625,-0.001303297028789202
0.61421875,-0.0013045275054361094
0.61428125,-0.0013023630547691623
0.61434375,-0.001297256128632962
0.61440625,-0.0012895688037473096
0.61446875,-0.0012803257326441386
0.61453125,-0.0012702641804380743
0.61459375,-0.001260415044053123
0.6146562499999999,-0.0012516812361527963
0.61471875,-0.0012441958079885684
0.6147812500000001,-0.0012407004895274854
0.6148437499999999,-0.0012405091633599097
0.61490625,-0.0012432093222713714
0.6149687500000001,-0.0012497496764129201
0.6150312499999999,-0.0012576563839510196
0.61509375,-0.0012669531091544228
0.6151562500000001,-0.0012763647519816734
0.6152187499999999,-0.0012851220387064544
0.61528125,-0.0012922085719866694
0.6153437500000001,-0.0012967644042807536
0.6154062499999999,-0.0012981899942720032
0.61546875,-0.0012965359447867641
0.6155312500000001,-0.0012917300835235124
0.6155937499999999,-0.0012843971010630673
0.61565625,-0.0012750593697634371
0.61571875,-0.0012648620061429805
0.61578125,-0.001254812172745992
0.61584375,-0.0012461078955333799
0.61590625,-0.001238683907664559
0.61596875,-0.0012349072589466215
0.61603125,-0.001234175515675201
0.61609375,-0.0012366556797872713
0.61615625,-0.0012429904629724653
0.61621875,-0.0012507193181824638
0.61628125,-0.0012599155912553228
0.61634375,-0.0012694009893359226
0.61640625,-0.0012782388261659006
0.61646875,-0.0012855911170192025
0.61653125,-0.0012902140089315617
0.61659375,-0.001291947859016429
0.6166562499999999,-0.0012904498390550745
0.61671875,-0.0012859707284142985
0.6167812500000001,-0.0012786741317309114
0.6168437499999999,-0.0012694474748176643
0.61690625,-0.0012594117533922533
0.6169687500000001,-0.0012494477483712685
0.6170312499999999,-0.0012404735829754654
0.61709375,-0.0012327979304763842
0.6171562500000001,-0.0012286615956280944
0.6172187499999999,-0.0012278012878510491
0.61728125,-0.0012300003331100345
0.6173437500000001,-0.0012360858590583501
0.6174062499999999,-0.0012436205213641749
0.61746875,-0.0012528094468250428
0.61753125,-0.001262351832256453
0.6175937499999999,-0.001271276078386202
0.61765625,-0.0012785956147374766
0.61771875,-0.0012834890192779114
0.61778125,-0.001285534548752132
0.61784375,-0.0012843593181926516
0.61790625,-0.001279952247240812
0.61796875,-0.0012727027171314242
0.61803125,-0.0012636116466977487
0.61809375,-0.0012537056125742074
0.61815625,-0.0012436282058952697
0.61821875,-0.0012345079329467157
0.61828125,-0.0012274521342229283
0.61834375,-0.0012223234928113863
0.61840625,-0.0012210076603362263
0.61846875,-0.0012232173841266458
0.61853125,-0.0012290264697666226
0.61859375,-0.0012364916879514798
0.6186562499999999,-0.001245521952291273
0.61871875,-0.0012549509595105035
0.6187812500000001,-0.0012640804667077843
0.6188437499999999,-0.001271408897091153
0.61890625,-0.0012766412197227073
0.6189687500000001,-0.001278754048194164
0.6190312499999999,-0.0012775232518080215
0.61909375,-0.0012734156911959615
0.6191562500000001,-0.0012664534677649664
0.6192187499999999,-0.001257517825412724
0.61928125,-0.001247214051358747
0.6193437500000001,-0.0012374602275368185
0.6194062499999999,-0.0012280569695634486
0.61946875,-0.0012210621402679034
0.61953125,-0.0012157152374461522
0.6195937499999999,-0.001214299959160503
0.61965625,-0.0012162980449332977
0.61971875,-0.0012219735179742064
0.61978125,-0.0012295974612948346
0.61984375,-0.0012383633648341552
0.61990625,-0.001247835268662234
0.61996875,-0.0012569625690422304
0.62003125,-0.0012646113712725948
0.62009375,-0.0012697210842865514
0.62015625,-0.001271956705803795
0.62021875,-0.001270944995915485
0.62028125,-0.0012672253209281836
0.62034375,-0.0012602861187244185
0.62040625,-0.0012512412224428004
0.62046875,-0.0012411882362297622
0.62053125,-0.0012312308758077595
0.62059375,-0.0012219568333163844
0.6206562499999999,-0.0012146550344890872
0.62071875,-0.001209463481100792
0.6207812500000001,-0.0012078036576670947
0.6208437499999999,-0.0012094632260063187
0.62090625,-0.0012152410528011581
0.6209687500000001,-0.0012225957622944844
0.6210312499999999,-0.0012314666374101668
0.62109375,-0.0012410090591763734
0.6211562500000001,-0.0012500909260302062
0.6212187499999999,-0.0012577126403312544
0.62128125,-0.0012632960367767732
0.6213437500000001,-0.0012655506319589338
0.6214062499999999,-0.0012644953361267697
0.62146875,-0.0012607548590871098
0.62153125,-0.0012540327248116712
0.62159375,-0.001244926749103703
0.62165625,-0.001234867395648126
0.62171875,-0.0012249118422634209
0.62178125,-0.0012156444171717157
0.62184375,-0.001208303557908269
0.62190625,-0.001202760448131765
0.62196875,-0.001201245896034736
0.62203125,-0.0012029996152616157
0.62209375,-0.0012086980082097604
0.62215625,-0.0012159640903196128
0.62221875,-0.0012247703471293392
0.62228125,-0.0012341474799957564
0.62234375,-0.0012433355184436057
0.62240625,-0.0012511901357556143
0.62246875,-0.0012566887870790466
0.62253125,-0.00125898390422996
0.6225937500000001,-0.0012583113017294312
0.6226562499999999,-0.0012543577765816438
0.62271875,-0.0012477271171812965
0.6227812500000001,-0.001238729447029574
0.6228437499999999,-0.0012285484174650307
0.62290625,-0.0012186759508208689
0.6229687500000001,-0.0012094238650302291
0.6230312499999999,-0.0012019588415581456
0.62309375,-0.0011965098122836693
0.6231562500000001,-0.0011950422931202576
0.6232187499999999,-0.0011967440993948947
0.62328125,-0.001202171291491777
0.6233437500000001,-0.001209384664321786
0.6234062499999999,-0.001218315357184696
0.62346875,-0.0012279491348363147
0.62353125,-0.001237134559793629
0.62359375,-0.0012447961398868168
0.62365625,-0.001250163200399751
0.62371875,-0.0012526994764960608
0.62378125,-0.0012518550436028952
0.62384375,-0.0012480538479242853
0.62390625,-0.0012414512225409624
0.62396875,-0.0012324639975013763
0.62403125,-0.0012223643017259256
0.62409375,-0.0012123738146578023
0.62415625,-0.0012031485476660386
0.62421875,-0.0011958401101270777
0.62428125,-0.0011902751168068465
0.62434375,-0.0011887261230885265
0.62440625,-0.0011902846311507842
0.62446875,-0.0011959885132497572
0.62453125,-0.0012032626817784636
0.6245937500000001,-0.0012120181704061983
0.6246562499999999,-0.0012217303348480701
0.62471875,-0.0012308768251141633
0.6247812500000001,-0.001238530284564665
0.6248437499999999,-0.0012438337830160129
0.62490625,-0.0012465363296320642
0.6249687500000001,-0.0012457591218883457
0.6250312499999999,-0.0012418766678469195
0.62509375,-0.0012351265996924377
0.6251562500000001,-0.0012263041371052275
0.6252187499999999,-0.0012162984307693137
0.62528125,-0.0012061294519429555
0.6253437500000001,-0.0011968837739907978
0.6254062499999999,-0.0011896845459966332
0.62546875,-0.0011840136053483247
0.6255312500000001,-0.0011825969874117437
0.62559375,-0.0011842738196581881
0.62565625,-0.0011898345522936699
0.62571875,-0.0011971841298794722
0.62578125,-0.0012061103676020146
0.62584375,-0.0012155604506395024
0.62590625,-0.0012247891589386994
0.62596875,-0.0012324820838062744
0.62603125,-0.0012379289604712018
0.62609375,-0.0012402922365283564
0.62615625,-0.0012394640976299276
0.62621875,-0.0012355586141278851
0.62628125,-0.0012286130337186008
0.62634375,-0.001219809964775026
0.62640625,-0.0012098127160658223
0.62646875,-0.001199583089567996
0.62653125,-0.0011904099724991402
0.6265937500000001,-0.0011831345369074098
0.6266562499999999,-0.0011776778380714337
0.62671875,-0.0011762051377159771
0.6267812500000001,-0.0011779603473022343
0.6268437499999999,-0.0011836623544862201
0.62690625,-0.0011911195507931793
0.6269687500000001,-0.0011999493108648118
0.6270312499999999,-0.0012094293184514715
0.62709375,-0.0012185509737667743
0.6271562500000001,-0.0012262871727519442
0.6272187499999999,-0.0012315501643035132
0.62728125,-0.0012337969358990342
0.6273437500000001,-0.0012328752218962458
0.6274062499999999,-0.0012288035150415932
0.62746875,-0.0012219557428658212
0.62753125,-0.0012129397694826127
0.62759375,-0.0012027485786693937
0.62765625,-0.001192704854376725
0.62771875,-0.0011836222272679775
0.62778125,-0.0011763025348322104
0.62784375,-0.0011708560455969408
0.62790625,-0.001169581874828754
0.62796875,-0.0011714679033986153
0.62803125,-0.0011771167713242603
0.62809375,-0.0011846223843276493
0.62815625,-0.0011935904626739213
0.62821875,-0.0012030814683342272
0.62828125,-0.0012121666906633743
0.62834375,-0.0012197343591048848
0.62840625,-0.0012250207946973568
0.62846875,-0.0012270444699394867
0.62853125,-0.0012260470231899856
0.6285937500000001,-0.0012217903834999266
0.6286562499999999,-0.0012147607511385772
0.62871875,-0.0012056065098856872
0.6287812500000001,-0.0011956018439454597
0.6288437499999999,-0.0011855829982328203
0.62890625,-0.0011763013657135196
0.6289687500000001,-0.0011689825377202978
0.6290312499999999,-0.0011638935319669974
0.62909375,-0.0011628022973895757
0.6291562500000001,-0.0011658358179497258
0.6292187499999999,-0.00117051988604297
0.62928125,-0.0011780018792278274
0.6293437500000001,-0.001187184565654753
0.62940625,-0.0011968117583205373
0.62946875,-0.001205762373059971
0.62953125,-0.0012130068884225742
0.62959375,-0.0012183090089739057
0.62965625,-0.001220202229071543
0.62971875,-0.0012190113625617505
0.62978125,-0.0012145990117203576
0.62984375,-0.0012076228351371454
0.62990625,-0.0011982613066714443
0.62996875,-0.0011883408474458734
0.63003125,-0.0011779442770406823
0.63009375,-0.0011691000653576006
0.63015625,-0.0011622614930351244
0.63021875,-0.0011573171279225941
0.63028125,-0.0011563955295635642
0.63034375,-0.00115912289545117
0.6304062500000001,-0.0011644247639386318
0.63046875,-0.0011721884061931254
0.63053125,-0.001181110945402103
0.6305937500000001,-0.0011908975802814026
0.6306562499999999,-0.0011998555539448896
0.63071875,-0.001207129770371268
0.6307812500000001,-0.0012118384874333366
0.6308437499999999,-0.0012136652207903331
0.63090625,-0.0012121488035343186
0.6309687500000001,-0.0012078795559340438
0.6310312499999999,-0.0012002034069185097
0.63109375,-0.0011910874545832673
0.6311562500000001,-0.0011808704953481242
0.6312187499999999,-0.0011709729812696412
0.63128125,-0.0011619899040356818
0.6313437500000001,-0.0011552729205774326
0.63140625,-0.001150366412563178
0.63146875,-0.0011495361120355818
0.63153125,-0.0011530571198740125
0.63159375,-0.0011584141492661792
0.63165625,-0.0011662239765485305
0.63171875,-0.0011755206277944685
0.63178125,-0.0011848763722105138
0.63184375,-0.0011937390934197711
0.63190625,-0.0012012170872451322
0.63196875,-0.0012058156348005444
0.63203125,-0.001207287768120402
0.63209375,-0.0012054117507701578
0.63215625,-0.0012007227029044443
0.63221875,-0.0011932525354771684
0.63228125,-0.0011840166383203787
0.63234375,-0.001173740156152847
0.6324062500000001,-0.0011637983177318206
0.63246875,-0.0011549227801119222
0.63253125,-0.001148308926681496
0.6325937500000001,-0.0011440300280378402
0.6326562499999999,-0.0011433400721943543
0.63271875,-0.001146929732407792
0.6327812500000001,-0.0011526871311628578
0.6328437499999999,-0.001160733937716471
0.63290625,-0.0011701047309372326
0.6329687500000001,-0.0011795436918193014
0.6330312499999999,-0.0011882002975141526
0.63309375,-0.0011954468618134984
0.6331562500000001,-0.001199939544202111
0.6332187499999999,-0.001200988582616025
0.63328125,-0.0011991199569547362
0.6333437500000001,-0.0011940061959418713
0.63340625,-0.0011863184632155133
0.63346875,-0.0011768747770475874
0.63353125,-0.001166699646836522
0.63359375,-0.0011566687473968246
0.63365625,-0.0011481766342047034
0.63371875,-0.0011420799871911802
0.63378125,-0.0011378202955271977
0.63384375,-0.001137623301095847
0.63390625,-0.0011415976627214552
0.63396875,-0.0011476380632962913
0.63403125,-0.001155903048315629
0.63409375,-0.001165327859925458
0.63415625,-0.0011747088438670006
0.63421875,-0.0011833092655419153
0.63428125,-0.0011901640641154287
0.63434375,-0.0011945155019071618
0.6344062500000001,-0.0011953420470180998
0.63446875,-0.0011930089317363501
0.63453125,-0.0011877195503898208
0.6345937500000001,-0.0011798394318196515
0.6346562499999999,-0.0011701747419826658
0.63471875,-0.001159966979725091
0.6347812500000001,-0.0011503235284199276
0.6348437499999999,-0.0011419547722023027
0.63490625,-0.001135833459781424
0.6349687500000001,-0.0011320893426112477
0.6350312499999999,-0.0011323457663418857
0.63509375,-0.0011368251961998144
0.6351562500000001,-0.0011430821311527312
0.6352187499999999,-0.0011515249864062077
0.63528125,-0.0011609935060515053
0.6353437500000001,-0.0011706151134922571
0.63540625,-0.0011790698365933827
0.63546875,-0.0011855458956459286
0.6355312500000001,-0.0011894003768466443
0.63559375,-0.0011899189885000716
0.63565625,-0.0011872808371943266
0.63571875,-0.0011815104140139865
0.63578125,-0.0011734080809028546
0.63584375,-0.0011637645135244568
0.63590625,-0.0011535628758039818
0.63596875,-0.0011438483999904742
0.63603125,-0.0011358422340420615
0.63609375,-0.0011301679285259658
0.63615625,-0.0011267244684668581
0.63621875,-0.0011273529515101743
0.63628125,-0.0011321597094444413
0.63634375,-0.0011387620143013671
0.6364062500000001,-0.0011473535116612588
0.63646875,-0.0011570012616662906
0.63653125,-0.0011663310755996026
0.6365937500000001,-0.0011747605611953926
0.6366562499999999,-0.0011808213453389782
0.63671875,-0.0011842505397874903
0.6367812500000001,-0.001184366838543921
0.6368437499999999,-0.0011813366403347902
0.63690625,-0.0011753011747190067
0.6369687500000001,-0.0011668386226109662
0.6370312499999999,-0.0011570241167941364
0.63709375,-0.0011468570175401094
0.6371562500000001,-0.001137305656983209
0.63721875,-0.0011295222631499818
0.63728125,-0.001123096191818218
0.6373437500000001,-0.0011210568750359001
0.63740625,-0.001122192602124636
0.63746875,-0.0011274749217817376
0.63753125,-0.0011342947611842763
0.63759375,-0.0011430935645466989
0.63765625,-0.0011525365169171853
0.63771875,-0.001161893642570605
0.63778125,-0.0011701667420332684
0.63784375,-0.0011759576734396704
0.63790625,-0.001178872780788126
0.63796875,-0.0011784511704170941
0.63803125,-0.001174955080328971
0.63809375,-0.0011683567939098638
0.63815625,-0.0011595958032064313
0.6382187500000001,-0.0011496074720665217
0.63828125,-0.0011393165241898873
0.63834375,-0.001129960355132728
0.6384062500000001,-0.001122511228873871
0.63846875,-0.001116701520336827
0.63853125,-0.0011149842623979361
0.6385937500000001,-0.0011174912513776808
0.6386562499999999,-0.001122269401848619
0.63871875,-0.0011293449431764302
0.6387812500000001,-0.0011384014508180051
0.6388437499999999,-0.0011481964597754024
0.63890625,-0.001157274142210063
0.6389687500000001,-0.0011645428034646743
0.6390312499999999,-0.001170202454589514
0.63909375,-0.0011726765007048223
0.6391562500000001,-0.0011715498609626285
0.63921875,-0.001167650534063036
0.63928125,-0.0011605778712963366
0.6393437500000001,-0.001151297087623765
0.63940625,-0.001141456407191821
0.63946875,-0.0011311577374992499
0.63953125,-0.0011223413010175154
0.63959375,-0.0011147107673335627
0.63965625,-0.0011096673820038816
0.63971875,-0.0011083458862812395
0.63978125,-0.0011112917906117153
0.63984375,-0.0011164912463060561
0.63990625,-0.0011236380779807847
0.63996875,-0.001132770809949779
0.64003125,-0.001142110598638002
0.64009375,-0.0011512458886233923
0.64015625,-0.001158452116587827
0.6402187500000001,-0.001163248553249896
0.64028125,-0.0011653703632888979
0.64034375,-0.001163902167211489
0.6404062500000001,-0.0011591472725853147
0.64046875,-0.0011515560104622957
0.64053125,-0.0011424447769719515
0.6405937500000001,-0.0011323024813708615
0.6406562499999999,-0.0011220321317762239
0.64071875,-0.0011131246774057774
0.6407812500000001,-0.001106273046225681
0.6408437499999999,-0.0011016823153555538
0.64090625,-0.0011010736432529311
0.6409687500000001,-0.0011044534947003831
0.6410312499999999,-0.001109839180198427
0.64109375,-0.001117771076511398
0.6411562500000001,-0.0011270189363375427
0.64121875,-0.0011367517647716263
0.64128125,-0.0011454044533948105
0.6413437500000001,-0.0011522269769123905
0.64140625,-0.0011565737522482578
0.64146875,-0.001157613626857401
0.64153125,-0.0011554275740618958
0.64159375,-0.0011500977876248708
0.64165625,-0.0011425825065009554
0.64171875,-0.0011326171341169977
0.64178125,-0.0011222222519040315
0.64184375,-0.0011119998371795503
0.64190625,-0.0011034266247798435
0.64196875,-0.001096880977950132
0.64203125,-0.0010924564947906168
0.64209375,-0.0010920776374955116
0.64215625,-0.0010961852320625215
0.6422187500000001,-0.0011018901986941665
0.64228125,-0.0011096939442865328
0.64234375,-0.0011190337455877775
0.6424062500000001,-0.0011281742767824399
0.64246875,-0.0011364645864512801
0.64253125,-0.0011424777983079781
0.6425937500000001,-0.0011459393877162882
0.6426562499999999,-0.0011463867659909088
0.64271875,-0.0011432946261590582
0.6427812500000001,-0.0011368259565790462
0.6428437499999999,-0.0011284565614383957
0.64290625,-0.0011183797378515048
0.6429687500000001,-0.0011072748352139172
0.6430312499999999,-0.0010969606250288838
0.64309375,-0.0010883740413570042
0.6431562500000001,-0.0010820152562421026
0.64321875,-0.0010780166282036152
0.64328125,-0.0010789559159209983
0.6433437500000001,-0.0010823382339123222
0.64340625,-0.0010882824461161539
0.64346875,-0.0010961802653113584
0.64353125,-0.001104959248108578
0.64359375,-0.001113688014025227
0.64365625,-0.0011211027021530984
0.64371875,-0.001126497439982499
0.64378125,-0.0011291217568119016
0.64384375,-0.001128047502728824
0.64390625,-0.0011239765701084592
0.64396875,-0.0011171054079750775
0.64403125,-0.0011077062362090107
0.64409375,-0.0010968145906509186
0.64415625,-0.0010854917963288857
0.6442187500000001,-0.0010750291700675624
0.64428125,-0.001066344439476341
0.64434375,-0.0010603872472273318
0.6444062500000001,-0.0010566856568499233
0.64446875,-0.0010577858530201323
0.64453125,-0.0010614774761154022
0.6445937500000001,-0.001067678909839262
0.6446562499999999,-0.0010754219559241385
0.64471875,-0.001083897144106477
0.6447812500000001,-0.0010920904728084768
0.6448437499999999,-0.0010988669045954857
0.64490625,-0.0011033265845808993
0.6449687500000001,-0.0011046779015084496
0.64503125,-0.0011026959327969654
0.64509375,-0.0010975352713721576
0.6451562500000001,-0.0010895624273530025
0.64521875,-0.0010794700363948029
0.64528125,-0.00106804830273044
0.6453437500000001,-0.0010565959037336925
0.64540625,-0.001046151895090941
0.64546875,-0.0010377750989359474
0.6455312500000001,-0.0010311241163759033
0.64559375,-0.0010286897471735862
0.64565625,-0.0010304557592967778
0.64571875,-0.0010344313187331672
0.64578125,-0.001040645136854465
0.64584375,-0.0010484256594087416
0.64590625,-0.001056766301020251
0.64596875,-0.0010644041268751958
0.6460312500000001,-0.001070571370006601
0.64609375,-0.0010742179146591702
0.64615625,-0.00107460082801758
0.6462187500000001,-0.0010716042121280689
0.64628125,-0.0010655263649782254
0.64634375,-0.0010568031634556052
0.6464062500000001,-0.0010459871972163803
0.64646875,-0.0010342561854669863
0.64653125,-0.0010230066425162693
0.6465937500000001,-0.0010129847918025209
0.6466562499999999,-0.0010049642401135928
0.64671875,-0.0009990288722498547
0.6467812500000001,-0.0009972585005522533
0.6468437499999999,-0.0009996299418810195
0.64690625,-0.0010041838701228128
0.6469687500000001,-0.0010108881619219634
0.64703125,-0.001018958331448383
0.64709375,-0.0010274213006246369
0.6471562500000001,-0.0010348295545082598
0.64721875,-0.001040354325023668
0.64728125,-0.0010431930714306648
0.6473437500000001,-0.0010429829222061981
0.64740625,-0.001039289393725884
0.64746875,-0.0010327056203711105
0.64753125,-0.0010236173042465768
0.64759375,-0.0010126726875401837
0.64765625,-0.001001234019449404
0.64771875,-0.000990309898954711
0.64778125,-0.0009807846814137572
0.64784375,-0.0009738513629198586
0.64790625,-0.0009689142572849446
0.64796875,-0.0009691418083636744
0.6480312500000001,-0.0009719081701194676
0.64809375,-0.0009774513083503633
0.64815625,-0.0009850048176170412
0.6482187500000001,-0.0009937390512116118
0.64828125,-0.0010023890438702332
0.64834375,-0.0010099692219447398
0.6484062500000001,-0.0010154097719267952
0.64846875,-0.0010180060929994295
0.64853125,-0.0010175455241633324
0.6485937500000001,-0.0010136469156533101
0.6486562499999999,-0.001006966035465684
0.64871875,-0.00099781082428127
0.6487812500000001,-0.0009874220565395664
0.6488437499999999,-0.0009765736850345652
0.64890625,-0.0009666619827416734
0.6489687500000001,-0.0009589334298933383
0.64903125,-0.0009534513491067931
0.64909375,-0.0009501535369575431
0.6491562500000001,-0.0009519696666992483
0.64921875,-0.0009564082523733086
0.64928125,-0.0009636403207342742
0.6493437500000001,-0.0009725410130971002
0.64940625,-0.0009826526676447733
0.64946875,-0.0009918401629970819
0.64953125,-0.0010002138224618484
0.64959375,-0.00100615885344707
0.64965625,-0.001009197830192432
0.64971875,-0.00100869248165808
0.64978125,-0.0010055868043944427
0.64984375,-0.0009993245351310465
0.64990625,-0.0009912545490185498
0.64996875,-0.0009819271023688292
0.6500312500000001,-0.0009726510178043046
0.65009375,-0.0009641595829743138
0.65015625,-0.0009575384247950819
0.6502187500000001,-0.0009537933016830341
0.65028125,-0.0009520149853902149
0.65034375,-0.0009555213050655154
0.6504062500000001,-0.0009608130602143661
0.65046875,-0.0009685751220232797
0.65053125,-0.0009778808879689627
0.6505937500000001,-0.0009872477021665993
0.6506562499999999,-0.0009964270047247425
0.65071875,-0.0010038575971764163
0.6507812500000001,-0.0010085559371584008
0.6508437499999999,-0.0010102611523546412
0.65090625,-0.001008696522924235
0.6509687500000001,-0.0010042624848022874
0.65103125,-0.0009971783693925873
0.65109375,-0.000987862021587571
0.6511562500000001,-0.0009780473307374749
0.65121875,-0.0009690087921715995
0.65128125,-0.0009614668094240497
0.6513437500000001,-0.0009561540340440045
0.65140625,-0.0009530631796522693
0.65146875,-0.0009553137448810728
0.65153125,-0.0009605162062871764
0.65159375,-0.0009687161533603605
0.65165625,-0.0009794849474805134
0.65171875,-0.0009915860840216117
0.65178125,-0.0010040411383557268
0.65184375,-0.0010160778817387695
0.65190625,-0.0010262665612474353
0.65196875,-0.0010342884440900924
0.6520312500000001,-0.0010393703182637604
0.65209375,-0.001041198515457753
0.65215625,-0.0010401724733947182
0.6522187500000001,-0.0010376895639216677
0.65228125,-0.0010341912638631434
0.65234375,-0.0010298508521741079
0.6524062500000001,-0.0010263251285269476
0.65246875,-0.0010255419119241244
0.65253125,-0.0010277299021330955
0.6525937500000001,-0.0010323801602611232
0.6526562499999999,-0.0010424498528784076
0.65271875,-0.0010555470061111433
0.6527812500000001,-0.0010718825553522604
0.65284375,-0.0010906321783314687
0.65290625,-0.0011104458421701824
0.6529687500000001,-0.0011306073961883656
0.65303125,-0.001149907623397728
0.65309375,-0.0011678054622946965
0.6531562500000001,-0.0011830782002720253
0.65321875,-0.0011956210382612076
0.65328125,-0.0012053321462620614
0.6533437500000001,-0.001212523948582983
0.65340625,-0.0012182689035620808
0.65346875,-0.001222937700578075
0.65353125,-0.0012285141065046107
0.65359375,-0.0012349610496655283
0.65365625,-0.0012442122109164871
0.65371875,-0.0012568516671453561
0.65378125,-0.0012722607141451292
0.6538437500000001,-0.0012933837067319737
0.65390625,-0.0013172465347086604
0.65396875,-0.0013441398762929074
0.6540312500000001,-0.0013729757540904552
0.65409375,-0.0014031312536044727
0.65415625,-0.0014331717979910175
0.6542187500000001,-0.0014622790052592205
0.65428125,-0.0014894249596886788
0.65434375,-0.0015136435545551052
0.6544062500000001,-0.0015353021385348942
0.65446875,-0.0015540337021621997
0.65453125,-0.0015710025734745892
0.6545937500000001,-0.0015864536679879304
0.6546562499999999,-0.0016013913808402003
0.65471875,-0.0016170625161423258
0.6547812500000001,-0.001634446954180871
0.65484375,-0.0016545427798757284
0.65490625,-0.0016775556848945827
0.6549687500000001,-0.0017061748636055807
0.65503125,-0.0017373925737707574
0.65509375,-0.0017719196514241475
0.6551562500000001,-0.001809310176676876
0.65521875,-0.0018485742352343792
0.65528125,-0.001888279841713858
0.6553437500000001,-0.0019275484304360213
0.65540625,-0.001965190042834797
0.65546875,-0.002000521535083233
0.6555312500000001,-0.002033202750725216
0.65559375,-0.0020630879921061385
0.65565625,-0.002089910100645659
0.65571875,-0.0021147710683481202
0.65578125,-0.0021384442671375514
0.6558437500000001,-0.0021620691576433038
0.65590625,-0.0021864937066980727
0.65596875,-0.002212832734443268
0.6560312500000001,-0.0022422082289089984
0.65609375,-0.0022739895068791816
0.65615625,-0.002311122284865297
0.6562187500000001,-0.0023509028246868208
0.65628125,-0.0023937579149774374
0.65634375,-0.002438748114260064
0.6564062500000001,-0.002484698818506742
0.65646875,-0.0025308837548727314
0.65653125,-0.00257593738383452
0.6565937500000001,-0.0026188002563330426
0.6566562499999999,-0.0026587902652985274
0.65671875,-0.002695735325798282
0.6567812500000001,-0.002729454093748279
0.65684375,-0.0027605365733124054
0.65690625,-0.0027894872995694597
0.6569687500000001,-0.002817243195820107
0.65703125,-0.002844869637148889
0.65709375,-0.0028735546020713237
0.6571562500000001,-0.0029041468652948182
0.65721875,-0.002937659000929238
0.65728125,-0.0029733332075174007
0.6573437500000001,-0.0030140310571544066
0.65740625,-0.0030568692782965423
0.65746875,-0.0031019942167087172
0.65753125,-0.003148742188861381
0.65759375,-0.003195761177544193
0.65765625,-0.003241959606351291
0.65771875,-0.0032863221180318702
0.65778125,-0.003327842291269839
0.6578437500000001,-0.0033660248695288053
0.65790625,-0.0034007289772157723
0.65796875,-0.0034319492013210606
0.6580312500000001,-0.0034600459278425755
0.65809375,-0.0034860437624525953
0.65815625,-0.003510697783590422
0.6582187500000001,-0.0035353666747550833
0.65828125,-0.00356082807461669
0.65834375,-0.0035880482250369994
0.6584062500000001,-0.003617772222134691
0.65846875,-0.0036503868135649986
0.65853125,-0.0036857746862568735
0.6585937500000001,-0.0037231687085386017
0.6586562499999999,-0.00376199393709932
0.65871875,-0.003801935485871294
0.6587812500000001,-0.0038406891464798643
0.65884375,-0.0038779708121917944
0.65890625,-0.003912502718422334
0.6589687500000001,-0.003943482548372068
0.65903125,-0.003970298022077712
0.65909375,-0.003993578307543988
0.6591562500000001,-0.004012174541746488
0.65921875,-0.004027791298032879
0.65928125,-0.0040407792738722526
0.6593437500000001,-0.004052307389088669
0.65940625,-0.00406367391327532
0.65946875,-0.0040754750375648074
0.65953125,-0.004088710192112502
0.65959375,-0.004103839466703424
0.65965625,-0.004122058458166877
0.65971875,-0.004141413517351172
0.65978125,-0.004162449014618694
0.6598437500000001,-0.004183568588119219
0.65990625,-0.004204724176938401
0.65996875,-0.004223583222012939
0.6600312500000001,-0.004240761535913851
0.66009375,-0.004260400740817072
0.66015625,-0.004281796564968354
0.6602187500000001,-0.004304310715157078
0.66028125,-0.004327846520550904
0.66034375,-0.004351254856829828
0.6604062500000001,-0.004375694936041646
0.66046875,-0.004401508347970179
0.66053125,-0.004429207602259844
0.6605937500000001,-0.004459265931538253
0.66065625,-0.004492456684029117
0.66071875,-0.00452847865108294
0.6607812500000001,-0.00456847453065605
0.66084375,-0.004611336898030338
0.66090625,-0.004655899306773029
0.6609687500000001,-0.004701210524522423
0.66103125,-0.004746347206673537
0.66109375,-0.004789931610625131
0.6611562500000001,-0.0048299772570250254
0.66121875,-0.004864971857808792
0.66128125,-0.004894435110250617
0.6613437500000001,-0.004916556093698121
0.66140625,-0.004930954774504531
0.66146875,-0.004938403542523562
0.66153125,-0.004937955187153675
0.66159375,-0.004930962304720982
0.6616562500000001,-0.0049175575800323446
0.66171875,-0.00489897683137043
0.66178125,-0.004875311646639083
0.6618437500000001,-0.004846944698380998
0.66190625,-0.004814086303591175
0.66196875,-0.004779446155140005
0.6620312500000001,-0.0047396750972785034
0.66209375,-0.0046947447654382135
0.66215625,-0.004643420887348704
0.6622187500000001,-0.004584965343329361
0.66228125,-0.0045177265453532345
0.66234375,-0.004441079640633644
0.6624062500000001,-0.004352688470920157
0.66246875,-0.004251778611485624
0.66253125,-0.004138530214511937
0.6625937500000001,-0.004011692772126485
0.66265625,-0.003871722524629362
0.66271875,-0.0037190420021190884
0.6627812500000001,-0.003554447558501539
0.66284375,-0.003378295278349125
0.66290625,-0.0031920463780654718
0.6629687500000001,-0.0029960278723948908
0.66303125,-0.0027913771195526293
0.66309375,-0.002578225352483421
0.6631562500000001,-0.0023561190409592675
0.66321875,-0.0021253761330291276
0.66328125,-0.0018849443379371777
0.6633437500000001,-0.0016339885232850015
0.66340625,-0.001371574900653566
0.66346875,-0.0010958538882344104
0.66353125,-0.0008059835951645944
0.66359375,-0.0005009369284233178
0.6636562500000001,-0.00017948404884604585
0.66371875,0.00015834811771892054
0.66378125,0.0005124581188583055
0.6638437500000001,0.0008829259351399721
0.66390625,0.0012691949276626424
0.66396875,0.001670243346203082
0.6640312500000001,0.002085140435130861
0.66409375,0.002512657186672207
0.66415625,0.0029519543444206653
0.6642187500000001,0.0034024930828236433
0.66428125,0.003863656188797568
0.66434375,0.004335469114658194
0.6644062500000001,0.004818393646977087
0.66446875,0.005312623054666496
0.66453125,0.005819448181147935
0.6645937500000001,0.0063400436571873775
0.66465625,0.006875687805236341
0.66471875,0.0074269903986879104
0.6647812500000001,0.007995100331541632
0.66484375,0.008580889318224566
0.66490625,0.009184244961562671
0.6649687500000001,0.009805032603449199
0.66503125,0.010442802696013859
0.66509375,0.011096562670450033
0.6651562500000001,0.011765539136144587
0.66521875,0.012448315418800912
0.66528125,0.013143536920834129
0.6653437500000001,0.01385025570621437
0.66540625,0.01456772754742662
0.66546875,0.015295287794226606
0.6655312500000001,0.016033159457835053
0.66559375,0.016781250476153364
0.6656562500000001,0.017540379587507593
0.66571875,0.018311644344261496
0.66578125,0.019095888554548274
0.6658437500000001,0.019894156875464336
0.66590625,0.02070747599465711
0.66596875,0.021536647916191615
0.6660312500000001,0.022381901017135636
0.66609375,0.02324331277593586
0.66615625,0.024120412881320663
0.6662187500000001,0.02501243736067435
0.66628125,0.025918048689127227
0.66634375,0.02683601171889438
0.6664062500000001,0.027764735987710343
0.66646875,0.028702800830561967
0.66653125,0.029649010380393054
0.6665937500000001,0.030602351060727284
0.66665625,0.03156233396708483
0.66671875,0.03252871078425304
0.6667812500000001,0.03350200382076832
0.66684375,0.03448226276112003
0.66690625,0.03547143264592598
0.6669687500000001,0.036469468100905456
0.66703125,0.03747748292668687
0.66709375,0.03849660476128003
0.6671562500000001,0.03952745316587228
0.66721875,0.04056972479130633
0.66728125,0.04162317349467204
0.6673437500000001,0.04268701001337866
0.66740625,0.043759734152925875
0.66746875,0.044839974996328566
0.66753125,0.04592602909273828
0.66759375,0.04701559329413403
0.6676562500000001,0.0481079131627358
0.66771875,0.04919984210808012
0.66778125,0.05029309930918288
0.6678437500000001,0.05138446329221638
0.66790625,0.05247477524992197
0.66796875,0.05356433601588724
0.6680312500000001,0.05465339303737041
0.66809375,0.055743296645048415
0.66815625,0.05683433529919617
0.6682187500000001,0.057927622276767426
0.66828125,0.059023622968419565
0.66834375,0.060122478978682364
0.6684062500000001,0.061224059524462554
0.6684687500000001,0.06232675310758562
0.66853125,0.06342969163761214
0.6685937500000001,0.06453134606512574
0.66865625,0.06562962111188805
0.66871875,0.06672151481700997
0.6687812500000001,0.06780574563909701
0.66884375,0.06887903893581611
0.66890625,0.06994153589009247
0.6689687500000001,0.07099205321018645
0.66903125,0.07202810654898881
0.66909375,0.07305071764688237
0.6691562500000001,0.07405936903000404
0.66921875,0.07505606835920295
0.66928125,0.07603997027309341
0.6693437500000001,0.07701302077521671
0.66940625,0.0779753791227846
0.6694687500000001,0.07892688940744907
0.66953125,0.07986778564820861
0.66959375,0.0807958443493218
0.6696562500000001,0.0817104152312155
0.66971875,0.08261026254538355
0.66978125,0.08349124721084686
0.6698437500000001,0.08435261092364882
0.66990625,0.08518964402665269
0.66996875,0.08600206230954624
0.6700312500000001,0.0867941211057777
0.67009375,0.08762552896791326
0.67015625,0.08849598577707525
0.6702187500000001,0.08939864074986437
0.67028125,0.09032681536275985
0.67034375,0.09127377663017375
0.6704062500000001,0.09223202538868389
0.6704687500000001,0.09319729156754314
0.67053125,0.09416171722349169
0.6705937500000001,0.09511868972574271
0.67065625,0.09606259748209478
0.67071875,0.09698526754820987
0.6707812500000001,0.09787763964621138
0.67084375,0.09873304877759578
0.67090625,0.09954020769324934
0.6709687500000001,0.10029105784974927
0.67103125,0.1009771096458685
0.67109375,0.10158947733218332
0.6711562500000001,0.1021193462799074
0.67121875,0.10255514635784996
0.67128125,0.1028902854424132
0.6713437500000001,0.10311734764787696
0.67140625,0.10323304121610229
0.6714687500000001,0.10323095464074142
0.67153125,0.10310726954184589
0.67159375,0.1028561016296699
0.6716562500000001,0.10247340912964503
0.67171875,0.10195565230173118
0.67178125,0.10129533742540273
0.6718437500000001,0.10048764441463935
0.67190625,0.09952720897771174
0.67196875,0.09840635503624846
0.6720312500000001,0.09711832707765551
0.67209375,0.09565592070725294
0.67215625,0.09401310724087311
0.6722187500000001,0.09218383704162847
0.67228125,0.09016340698346424
0.67234375,0.08794692319359051
0.6724062500000001,0.08553352365325587
0.6724687500000001,0.08292170019706753
0.67253125,0.08010996954170484
0.6725937500000001,0.07709854787187709
0.67265625,0.0738892303310231
0.67271875,0.07048303030163622
0.6727812500000001,0.06687991591991771
0.67284375,0.06308079702584207
0.67290625,0.059086136842189496
0.6729687500000001,0.0548952814126816
0.67303125,0.05050860385571257
0.67309375,0.04592516048562628
0.6731562500000001,0.041145574459623774
0.67321875,0.03617050942075989
0.67328125,0.031002214474037795
0.6733437500000001,0.025643747727476518
0.67340625,0.02009932896728603
0.6734687500000001,0.01437478537708739
0.67353125,0.008475899060673725
0.67359375,0.0024105817358381354
0.6736562500000001,-0.003813599575196114
0.67371875,-0.010189161357687798
0.67378125,-0.016708454096622027
0.6738437500000001,-0.023363408495973806
0.67390625,-0.03014758218565329
0.67396875,-0.037053405676994416
0.6740312500000001,-0.04407469288238461
0.67409375,-0.05120467535122482
0.67415625,-0.05843568998358514
0.6742187500000001,-0.06576043328491925
0.67428125,-0.07317062597595556
0.67434375,-0.0806572575439522
0.6744062500000001,-0.08821097781835521
0.6744687500000001,-0.09582090473214888
0.67453125,-0.10347674667781559
0.6745937500000001,-0.111167604538321
0.67465625,-0.11888152548479985
0.67471875,-0.1266096857873343
0.6747812500000001,-0.13434183418281317
0.67484375,-0.1420662514078024
0.67490625,-0.1497740640130506
0.6749687500000001,-0.15745634005401557
0.67503125,-0.16510416359240304
0.67509375,-0.17270896849660303
0.6751562500000001,-0.1802619846656948
0.67521875,-0.18775461723188885
0.67528125,-0.19517822102895388
0.6753437500000001,-0.20252390935465106
0.67540625,-0.20978292595550993
0.6754687500000001,-0.2169465814270225
0.6755312500000001,-0.2240063654942011
0.67559375,-0.2309542003237639
0.6756562500000001,-0.23778125106370157
0.67571875,-0.24448181683725023
0.67578125,-0.25104840998693195
0.6758437500000001,-0.2574745723997305
0.67590625,-0.2637544545996389
0.67596875,-0.26988262990567696
0.6760312500000001,-0.2758543633986232
0.67609375,-0.2816648772450209
0.67615625,-0.2873107429077245
0.6762187500000001,-0.29278617607703816
0.6762812500000001,-0.29808830874166703
0.67634375,-0.3032138590901372
0.6764062500000001,-0.30815941924216655
0.6764687500000001,-0.3129222954097842
0.67653125,-0.317500161417127
0.6765937500000001,-0.3218909468005008
0.67665625,-0.32609216425190307
0.67671875,-0.33010434070032835
0.6767812500000001,-0.33392579695361685
0.67684375,-0.3375562299186564
0.67690625,-0.3409955667741875
0.6769687500000001,-0.344244136377151
0.67703125,-0.3473025063194375
0.67709375,-0.350171616217986
0.6771562500000001,-0.35285269027166355
0.67721875,-0.3553471051646573
0.6772812500000001,-0.357656429396583
0.6773437500000001,-0.3597826798796463
0.67740625,-0.3617279249479455
0.6774687500000001,-0.3634945101339895
0.67753125,-0.3650849252566354
0.67759375,-0.3665011278843406
0.6776562500000001,-0.36774870376843416
0.67771875,-0.3688281083426981
0.67778125,-0.36974357113211365
0.6778437500000001,-0.3704985260478405
0.67790625,-0.37109655747868786
0.67796875,-0.3715414251004749
0.6780312500000001,-0.37183690946095305
0.67809375,-0.3719869125992984
0.67815625,-0.37199539771141665
0.6782187500000001,-0.37186641107605306
0.6782812500000001,-0.37160404103325345
0.67834375,-0.37121241087093804
0.6784062500000001,-0.37069568387053187
0.6784687500000001,-0.3700571727356877
0.67853125,-0.36930283447453405
0.6785937500000001,-0.36843599940124183
0.67865625,-0.36746089362977125
0.67871875,-0.3663817190688408
0.6787812500000001,-0.36520264841420147
0.67884375,-0.363927837848864
0.67890625,-0.3625614583529506
0.6789687500000001,-0.36110754521006433
0.67903125,-0.3595701633725392
0.67909375,-0.3579533232106117
0.6791562500000001,-0.35626091666399823
0.67921875,-0.3544968325133786
0.6792812500000001,-0.3526657854188503
0.6793437500000001,-0.35076881985008235
0.67940625,-0.34881225386783754
0.6794687500000001,-0.34679879358557414
0.67953125,-0.3447319736102953
0.67959375,-0.3426152085821865
0.6796562500000001,-0.3404518496595874
0.67971875,-0.33824516325586906
0.67978125,-0.33599833175594596
0.6798437500000001,-0.3337144099262005
0.67990625,-0.3313964718627439
0.67996875,-0.3290473847166709
0.6800312500000001,-0.32667329696592845
0.68009375,-0.3242811877985192
0.68015625,-0.32187242052334974
0.6802187500000001,-0.31944897426469193
0.6802812500000001,-0.317015573428312
0.68034375,-0.31457414954360075
0.6804062500000001,-0.31212735980965045
0.68046875,-0.3096778419469969
0.68053125,-0.307227930203789
0.6805937500000001,-0.30477997129252976
0.68065625,-0.3023362040685765
0.68071875,-0.29989863195207156
0.6807812500000001,-0.297469276995117
0.68084375,-0.2950500548185576
0.68090625,-0.29264279088924106
0.6809687500000001,-0.29024935985336103
0.68103125,-0.28787136385264966
0.68109375,-0.28551034915234813
0.6811562500000001,-0.28316782103710547
0.68121875,-0.2808452442836632
0.6812812500000001,-0.27854392629873487
0.68134375,-0.2762651162868164
0.68140625,-0.27401003140945
0.6814687500000001,-0.27177979184616646
0.68153125,-0.269575438878904
0.68159375,-0.2673979570025208
0.6816562500000001,-0.26524827943423984
0.68171875,-0.2631273039104433
0.68178125,-0.26103580451537045
0.6818437500000001,-0.2589746115508904
0.6819062499999999,-0.25694351471798993
0.68196875,-0.25494498694418855
0.6820312500000001,-0.2529787252825812
0.6820937499999999,-0.251045375335226
0.68215625,-0.24914544468509342
0.6822187500000001,-0.24727943063791913
0.68228125,-0.24544788069319629
0.68234375,-0.24365118108087158
0.6824062500000001,-0.24188974675011865
0.68246875,-0.2401640045580923
0.68253125,-0.23847429055764474
0.6825937500000001,-0.23682098069407093
0.68265625,-0.23520526724900667
0.68271875,-0.23362565795551177
0.68278125,-0.23208245157969143
0.68284375,-0.23057769167066955
0.68290625,-0.22911078229131754
0.68296875,-0.22768193293047884
0.68303125,-0.2262913886346334
0.68309375,-0.2249384634046967
0.68315625,-0.22362428267747497
0.68321875,-0.22234905413039618
0.6832812500000001,-0.22111299534361484
0.68334375,-0.21991632729334082
0.68340625,-0.21875926388390757
0.6834687500000001,-0.2176420377756458
0.6835312499999999,-0.2165648478613087
0.68359375,-0.21552792091930628
0.6836562500000001,-0.21453061233736573
0.6837187499999999,-0.21357495427776907
0.68378125,-0.21266029915004303
0.6838437500000001,-0.21178691474805156
0.6839062499999999,-0.2109550638516311
0.68396875,-0.2101650440844873
0.6840312500000001,-0.20941715704933817
0.68409375,-0.20871174845129162
0.68415625,-0.2080491294755854
0.6842187500000001,-0.20742967440328286
0.68428125,-0.20685376995247765
0.68434375,-0.20632182101906282
0.68440625,-0.20583426118825612
0.68446875,-0.20539154784765234
0.68453125,-0.20499418058217078
0.68459375,-0.2046426563830102
0.68465625,-0.2043366494955089
0.68471875,-0.20407854030292935
0.68478125,-0.2038680449606563
0.68484375,-0.20370582616979568
0.68490625,-0.20359259067966096
0.68496875,-0.20352907494446387
0.68503125,-0.20351606927895305
0.6850937500000001,-0.20355441549636394
0.6851562499999999,-0.2036449891876666
0.68521875,-0.20378872906505188
0.6852812500000001,-0.20398663409910894
0.6853437499999999,-0.20423975478300055
0.68540625,-0.2045491983652497
0.6854687500000001,-0.20491613870011252
0.6855312499999999,-0.20534182249379557
0.68559375,-0.20582756469949326
0.6856562500000001,-0.20637474393728883
0.6857187499999999,-0.20698483022549458
0.68578125,-0.20765937071176765
0.68584375,-0.20839907428922577
0.6859062499999999,-0.20920749420956314
0.68596875,-0.2100855292708402
0.68603125,-0.21103508891449835
0.68609375,-0.21205818724718775
0.68615625,-0.21315694261405344
0.68621875,-0.21433357740589937
0.68628125,-0.2155904452306523
0.68634375,-0.21692999652487868
0.68640625,-0.2183548363751292
0.68646875,-0.219867661237739
0.68653125,-0.2214713454396675
0.6865937499999999,-0.22316886027162763
0.68665625,-0.2249633341691043
0.68671875,-0.22685803017545889
0.6867812499999999,-0.22885635679653343
0.68684375,-0.23096187772381596
0.68690625,-0.2331782739801224
0.6869687499999999,-0.2355094040005189
0.68703125,-0.23795921065699355
0.6870937500000001,-0.24053180508918193
0.6871562499999999,-0.2432313807921408
0.68721875,-0.24606224424914802
0.6872812500000001,-0.249028763449721
0.6873437499999999,-0.25213534448159397
0.68740625,-0.2553864149977434
0.68746875,-0.2587863380776771
0.6875312499999999,-0.26233932968857726
0.68759375,-0.26604946692450115
0.68765625,-0.26991949193398285
0.6877187499999999,-0.2739546346703995
0.68778125,-0.2781565542343828
0.68784375,-0.2825271390362198
0.6879062499999999,-0.2870671403718652
0.68796875,-0.2917759247735542
0.68803125,-0.2966508992886926
0.68809375,-0.30168726277375435
0.68815625,-0.30687704168134367
0.6882187499999999,-0.3122084937161419
0.68828125,-0.3176648778033514
0.68834375,-0.3232233441010124
0.6884062499999999,-0.32885303321671594
0.68846875,-0.33451304861184405
0.68853125,-0.34014981897275004
0.6885937499999999,-0.34569342944765385
0.68865625,-0.35105340599786916
0.68871875,-0.3561126758940084
0.6887812499999999,-0.3607204433273221
0.68884375,-0.36468237812606674
0.6889062499999999,-0.36774803282209706
0.6889687499999999,-0.3695941693894842
0.68903125,-0.3698029348276189
0.68909375,-0.3678326552484877
0.6891562499999999,-0.362978929942885
0.68921875,-0.35432213027818443
0.68928125,-0.3406559874843537
0.6893437499999999,-0.32039007915611106
0.68940625,-0.29141573211154936
0.68946875,-0.25091826937149697
0.6895312499999999,-0.19511665937022293
0.68959375,-0.1188832362739013
0.6896562499999999,-0.01521926713849249
0.6897187499999999,0.12552632804704666
0.68978125,0.3168053236590481
0.6898437499999999,0.5775547852237516
0.6899062499999999,0.9347876145942289
0.68996875,1.4275466624098474
0.6900312500000001,2.111556925106227
0.6900937500000001,3.071848909079938
0.69015625,4.439516555674941
0.6902187500000001,6.412905121995047
0.6902812500000001,9.27688775942113
0.69034375,13.17438262332831
0.6904062500000001,15.286147007129632
0.69046875,6.027203548577104
0.69053125,0.5123314876951539
0.6905937500000001,-0.15420619380379688
0.69065625,-0.14950422693191617
0.69071875,-0.10471249264264003
0.6907812500000001,-0.07285505771103942
0.69084375,-0.052276329567182665
0.69090625,-0.03876699097437233
0.6909687500000001,-0.029596710093917844
0.69103125,-0.023161186233243147
0.6910937500000001,-0.018506669175674253
0.6911562500000001,-0.015052185490835946
0.69121875,-0.012430143907975854
0.6912812500000001,-0.010400747547114828
0.69134375,-0.008803022121844384
0.69140625,-0.007526164936737151
0.6914687500000001,-0.006492135220889515
0.69153125,-0.005644802965983643
0.69159375,-0.004943083128079556
0.6916562500000001,-0.0043563957615943985
0.69171875,-0.003861642300964154
0.69178125,-0.003441127960488925
0.6918437500000001,-0.003082100073987938
0.69190625,-0.0027719308112657175
0.69196875,-0.0025030559815783994
0.6920312500000001,-0.002268681264023717
0.69209375,-0.0020633238088325887
0.69215625,-0.0018825282651999571
0.6922187500000001,-0.001722653052161391
0.69228125,-0.0015806843960833776
0.69234375,-0.0014541309207957939
0.6924062500000001,-0.0013409053004473405
0.69246875,-0.0012392610895315633
0.69253125,-0.0011486489312010533
0.6925937500000001,-0.0010659557565977692
0.69265625,-0.0009910408816350834
0.69271875,-0.0009229896199803485
0.69278125,-0.0008610149237367546
0.69284375,-0.0008044371749199316
0.6929062500000001,-0.0007526662369124878
0.69296875,-0.0007051907974872018
0.69303125,-0.0006615621391900021
0.6930937500000001,-0.0006213894694067815
0.69315625,-0.0005852539637915435
0.69321875,-0.0005510037017163251
0.6932812500000001,-0.0005192828649386509
0.69334375,-0.0004898274183717914
0.69340625,-0.0004624584195981024
0.6934687500000001,-0.0004369786765394628
0.6935312499999999,-0.000413235165752125
0.69359375,-0.0003910767739376248
0.6936562500000001,-0.00037129002707780097
0.6937187499999999,-0.0003519189292730412
0.69378125,-0.0003337781835928839
0.6938437500000001,-0.0003167647347999149
0.69390625,-0.0003007966691270435
0.69396875,-0.00028578466694084427
0.6940312500000001,-0.00027166397444007795
0.69409375,-0.00025835941352185814
0.69415625,-0.00024672942716762723
0.6942187500000001,-0.0002348939216743765
0.69428125,-0.00022371642335399086
0.69434375,-0.00021315402868295105
0.69440625,-0.00020315483363040883
0.69446875,-0.00019368458069321252
0.69453125,-0.00018470861619764543
0.69459375,-0.00017708735617299483
0.69465625,-0.00016900591560269545
0.69471875,-0.0001613245181977332
0.69478125,-0.00015402033567631586
0.69484375,-0.0001470718591331635
0.6949062500000001,-0.00014045096628797837
0.69496875,-0.00013414404504673256
0.69503125,-0.00012901279989378062
0.6950937500000001,-0.0001232730279728753
0.6951562499999999,-0.00011779848916007959
0.69521875,-0.00011256157693284252
0.6952812500000001,-0.00010755575982990797
0.6953437499999999,-0.00010276849289802256
0.69540625,-0.00009906026282195508
0.6954687500000001,-0.00009466999869592923
0.6955312499999999,-0.00009046743022825574
0.69559375,-0.00008643211375307649
0.6956562500000001,-0.00008256253557350322
0.6957187499999999,-0.0000788516452951757
0.69578125,-0.00007528533978678585
0.69584375,-0.00007272468950323186
0.69590625,-0.00006942929716500631
0.69596875,-0.0000662624235103583
0.69603125,-0.0000632161250094128
0.69609375,-0.00006027898542102502
0.69615625,-0.00005745068797793724
0.69621875,-0.00005558562763801288
0.69628125,-0.000052962037178611866
0.69634375,-0.00005042909087621755
0.69640625,-0.00004798518529615783
0.69646875,-0.0000456272744407024
0.69653125,-0.00004419774900662558
0.6965937499999999,-0.00004199965193018082
0.69665625,-0.000039874463407494986
0.69671875,-0.000037820978618622845
0.6967812499999999,-0.00003583172561803239
0.69684375,-0.00003390889533113738
0.6969062500000001,-0.00003288423584560882
0.6969687499999999,-0.00003108282463367188
0.69703125,-0.000029337000199695184
0.6970937500000001,-0.000027647161275004532
0.6971562499999999,-0.0000260055512334981
0.69721875,-0.000024419113829617347
0.6972812500000001,-0.000023703429657452933
0.6973437499999999,-0.000022216995790717156
0.69740625,-0.000020767820894622314
0.69746875,-0.000019369310596879972
0.6975312499999999,-0.00001800843116492938
0.69759375,-0.0000174984601429272
0.69765625,-0.000016218945551791646
0.6977187499999999,-0.000014976982829145883
0.69778125,-0.000013769224969932057
0.69784375,-0.000012599786986609694
0.69790625,-0.000012249948922791866
0.69796875,-0.000011146025435100486
0.69803125,-0.000010071144123281386
0.69809375,-9.026953602448472e-6
0.69815625,-8.011279583540884e-6
0.6982187499999999,-7.794348877273071e-6
0.69828125,-6.833775048617561e-6
0.69834375,-5.897913563128213e-6
0.6984062499999999,-4.9874178227911275e-6
0.69846875,-4.100894789819031e-6
0.69853125,-3.9934980045357635e-6
0.6985937499999999,-3.15279014809931e-6
0.69865625,-2.3341365343639607e-6
0.69871875,-1.5362630087481188e-6
0.6987812499999999,-7.586084588307191e-7
0.69884375,-7.38931395088515e-7


==> data/dataIForceDistribt0419SqueezeE100D41G160c005YE105103DoubleAt.csv <==
0.30296875,-1.6220874623966307e-6
0.30303125,-1.6757365112604485e-6
0.30309375,-3.406348113724841e-6
0.30315625,-5.19376752738853e-6
0.30321875,-7.038147788699422e-6
0.30328125,-7.278475179788071e-6
0.30334375,-9.251229358788067e-6
0.30340625,-0.000011292223868866544
0.30346874999999995,-0.000013403218445223033
0.30353125000000003,-0.000015588596256683463
0.30359375,-0.00001613563554862909
0.30365624999999996,-0.000018479024080306468
0.30371875,-0.000020905811094036594
0.30378125,-0.000023423130015849065
0.30384374999999997,-0.000024268383149675797
0.30390625,-0.000026976494378907763
0.30396875,-0.000029787577548811145
0.30403125,-0.00003270693921940567
0.30409375,-0.00003573884816235158
0.30415625,-0.000037071597534070276
0.30421875,-0.00004034871077513962
0.30428125,-0.00004375809938386661
0.30434375,-0.00004729932814450985
0.30440625,-0.000050982088466667755
0.30446874999999995,-0.000052957136393414434
0.30453125000000003,-0.00005695056184945906
0.30459375,-0.00006110718450367666
0.30465624999999996,-0.00006543284343136053
0.30471875,-0.0000699409125251111
0.30478125,-0.00007276114855773194
0.30484374999999997,-0.00007767344876771818
0.30490625,-0.00008281005866620265
0.30496875,-0.00008817629196001446
0.30503125,-0.00009378210061884865
0.30509375,-0.00009772910563809568
0.30515625,-0.00010388164608649475
0.30521875,-0.00011032635008646207
0.30528125,-0.0001170814706610157
0.30534375,-0.00012417184388310002
0.30540625,-0.00012965506841189318
0.30546874999999996,-0.00013749114222111268
0.30553125000000003,-0.00014572456467018893
0.30559375,-0.00015439186512342757
0.30565624999999996,-0.00016352495467447824
0.30571875,-0.00017315136801470296
0.30578125,-0.00018132019318982262
0.30584374999999997,-0.00019205819972540602
0.30590625,-0.0002034070408685699
0.30596875,-0.00021542117899655278
0.30603125,-0.00022813897006801112
0.30609375,-0.00023960174770590626
0.30615625,-0.00025392189416384913
0.30621875,-0.0002691402496416036
0.30628125,-0.0002853310530662066
0.30634375,-0.00030256445320527004
0.30640625,-0.00032094205234845365
0.30646874999999996,-0.0003384917140834846
0.30653125000000003,-0.0003594602028646638
0.30659375,-0.0003818888772029451
0.30665624999999996,-0.00040593162275778387
0.30671875000000004,-0.00043171161016661514
0.30678125,-0.00045941850583020895
0.30684374999999997,-0.0004892166525285439
0.30690625,-0.000519232537378952
0.30696875,-0.0005538813463750328
0.30703125,-0.0005913683809682215
0.30709375,-0.0006320009559826733
0.30715625,-0.0006761279117387693
0.30721875,-0.0007241464668309653
0.30728125,-0.0007743772428885032
0.30734375,-0.0008316132669272196
0.30740625,-0.0008943125530314842
0.30746874999999996,-0.0009631652490646281
0.30753125000000003,-0.0010389709328243817
0.30759375,-0.0011226597396114392
0.30765624999999996,-0.0012153182664878357
0.30771875,-0.0013160528592501969
0.30778125,-0.0014307105177718267
0.30784374999999997,-0.00155889762084891
0.30790625,-0.0017027366920260017
0.30796875,-0.0018647710084786495
0.30803125,-0.002048066996504694
0.30809375,-0.002256345553730429
0.30815625,-0.0024941539792294734
0.30821875,-0.002764890664046302
0.30828125,-0.0030799133315762206
0.30834375,-0.0034457181668252736
0.30840625,-0.003873307346325483
0.30846874999999996,-0.004376735043810439
0.30853125000000003,-0.004974154041007674
0.30859375,-0.005689306160705725
0.30865624999999997,-0.006553662604143362
0.30871875,-0.007609569945008258
0.30878125,-0.008912730941258128
0.30884375,-0.010548339088426223
0.30890625,-0.012628990257886597
0.30896875,-0.015321838192046687
0.30903125,-0.018876585915641064
0.30909375,-0.02367719364067644
0.30915625,-0.0303331585834163
0.30921875,-0.039844768952930834
0.30928125,-0.053902337024775586
0.30934375000000003,-0.07537425156196308
0.30940625,-0.1085704352531347
0.30946874999999996,-0.15391251342733614
0.30953125000000004,-0.14241531429542392
0.30959375,0.7110071878536965
0.30965624999999997,7.1100584913835
0.30971875,15.622058899116567
0.30978125,12.896833481114019
0.30984375,9.011699227207018
0.30990625,6.20905908263676
0.30996875,4.284741353414706
0.31003125,2.9518077477433096
0.31009375,2.015752199699742
0.31015625,1.3513722625658402
0.31021875,0.8749483802954414
0.31028125,0.5304107326663403
0.31034375000000003,0.27959855302052483
0.31040625,0.09615366540769534
0.31046874999999996,-0.03838422112280865
0.31053125000000004,-0.13709440703057557
0.31059375,-0.2093531880758659
0.31065624999999997,-0.26195015400490673
0.31071875,-0.29984778883078744
0.31078125,-0.32670418623341485
0.31084375,-0.34523688165626
0.31090625,-0.3574790085887087
0.31096875,-0.3649613639029634
0.31103125,-0.36884314871878915
0.31109375,-0.37000663930665856
0.31115625,-0.3691263317829381
0.31121875,-0.3667198330734319
0.31128125,-0.36318559654695515
0.31134375000000003,-0.358831088948124
0.31140625,-0.3538939634730659
0.31146874999999996,-0.3485580604471025
0.31153125000000004,-0.3429655764006926
0.31159375,-0.33722636138327433
0.31165624999999997,-0.3314250616622841
0.31171875,-0.32562664144233444
0.31178125,-0.31988064330307664
0.31184375,-0.3142245265186941
0.31190625,-0.3086862517454002
0.31196875,-0.3032863250302371
0.31203125,-0.29803939520138084
0.31209375,-0.29295551601963327
0.31215625,-0.2880411384245881
0.31221875,-0.2832999041816663
0.31228125,-0.27873326618723576
0.31234375000000003,-0.27434098916290417
0.31240625,-0.27012154486455464
0.31246874999999996,-0.26607242178406765
0.31253125000000004,-0.2621903792781888
0.31259375,-0.2584716402856151
0.31265624999999997,-0.25491205452461607
0.31271875000000005,-0.2515072190238956
0.31278125,-0.24825257842659879
0.31284375,-0.2451435023312589
0.31290625,-0.24217534137629104
0.31296875,-0.23934348358495838
0.31303125,-0.23664337834640076
0.31309375,-0.234070574946794
0.31315625,-0.23162073446424591
0.31321875,-0.2292896493346403
0.31328125,-0.22707325139799867
0.31334375000000003,-0.22496761968073498
0.31340625,-0.2229689837017557
0.31346874999999996,-0.22107372559082655
0.31353125000000004,-0.21927837902793101
0.31359375,-0.2175796294836819
0.31365624999999997,-0.21597430933448436
0.31371875,-0.2144593977389289
0.31378125,-0.21303201317912718
0.31384375,-0.2116894126077556
0.31390625,-0.21042898487410405
0.31396875,-0.20924824563315014
0.31403125,-0.20814483491190933
0.31409375,-0.20711650891151212
0.31415625,-0.2061633682111374
0.31421875,-0.2052789338395266
0.31428125,-0.20446351627174858
0.31434375000000003,-0.20371529666677696
0.31440625,-0.20303255101508705
0.31446874999999996,-0.20241364615080962
0.31453125000000004,-0.20185703428142085
0.31459375,-0.20136125063426855
0.31465624999999997,-0.20092490853677963
0.31471875,-0.20054669582671855
0.31478125,-0.20022537181253353
0.31484375,-0.1999597632429096
0.31490625,-0.19974876157458696
0.31496875,-0.19959132000505825
0.31503125,-0.19948644953741482
0.31509375,-0.19943321690810822
0.31515625,-0.19943074243089715
0.31521875,-0.19947819636119168
0.31528125,-0.1995747962822896
0.31534375000000003,-0.19971980589816943
0.31540625,-0.19991472698618357
0.31546874999999996,-0.20015451919384084
0.31553125000000004,-0.2004386043081507
0.31559375,-0.2007686455161632
0.31565624999999997,-0.20114409745583625
0.31571875,-0.2015644466794556
0.31578125,-0.2020292125261311
0.31584375,-0.20253794287479465
0.31590625,-0.2030902135360339
0.31596875,-0.20368340946874325
0.31603125,-0.20432159524027002
0.31609375,-0.2050021998945035
0.31615625,-0.20572489433384789
0.31621875,-0.20648936937608325
0.31628125,-0.2072953338366284
0.31634375000000003,-0.20814467866397898
0.31640625,-0.20903281836212487
0.31646874999999997,-0.2099616696133194
0.31653125000000004,-0.21093100022276318
0.31659375,-0.21194058829089174
0.31665625,-0.21299022147854252
0.31671875000000005,-0.21407969645085373
0.31678125,-0.21520881570430672
0.31684375,-0.21637738664377246
0.31690625,-0.217585221321497
0.31696875,-0.21883213227298842
0.31703125,-0.2201179354293139
0.31709375,-0.22144244436580401
0.31715625000000003,-0.222805468524719
0.31721875,-0.22420895725147086
0.31728125,-0.22564843205873256
0.31734375000000004,-0.22712582746068294
0.31740625,-0.22864092598032354
0.31746874999999997,-0.23019127833472586
0.31753125000000004,-0.2317810989374211
0.31759375,-0.23340790669359018
0.31765625,-0.23507143238615133
0.31771875,-0.23677139158466376
0.31778125,-0.23850747492525823
0.31784375,-0.2402793537398614
0.31790625,-0.24208667642351844
0.31796875,-0.24392906174320506
0.31803125,-0.245808220085437
0.31809375,-0.24771948042956055
0.31815625000000003,-0.2496644845071343
0.31821875,-0.251642725447973
0.31828125,-0.25365365675890306
0.31834375000000004,-0.2556966931897237
0.31840625,-0.2577712047778419
0.31846874999999997,-0.2598765178397407
0.31853125000000004,-0.26201191141696367
0.31859375,-0.2641766101503563
0.31865625,-0.2663697865205089
0.31871875,-0.2685905585807027
0.31878125,-0.2708400803196883
0.31884375,-0.2731131548580087
0.31890625,-0.2754108041091461
0.31896875,-0.2777318905101551
0.31903125,-0.2800752056237394
0.31909375,-0.2824394615741117
0.31915625000000003,-0.2848232989623679
0.31921875,-0.28722527201936604
0.31928125,-0.28964385378805946
0.31934375000000004,-0.2920752304798214
0.31940625,-0.29452210832073267
0.31946874999999997,-0.29698050251371605
0.31953125000000004,-0.2994506552056041
0.31959375,-0.3019264891383173
0.31965625,-0.3044080387762067
0.31971875,-0.30689316023386704
0.31978125,-0.309379583114732
0.31984375,-0.3118649012349826
0.31990625,-0.3143465913462693
0.31996875,-0.3168220138902559
0.32003125,-0.3192904087773947
0.32009375,-0.3217450994980141
0.32015625000000003,-0.32418023863050816
0.32021875,-0.32659319711466134
0.32028125,-0.3289812569175908
0.32034375000000004,-0.33134367857781344
0.32040625,-0.3336734275928278
0.32046874999999997,-0.3359695733220369
0.32053125000000005,-0.33822903009927574
0.32059375,-0.34044862362374356
0.32065625,-0.34262508143028714
0.32071875,-0.34475504645857646
0.32078125,-0.3468350715749381
0.32084375,-0.34886162069000554
0.32090625,-0.3508310744500033
0.32096875,-0.3527397275319972
0.32103125,-0.3545837962433291
0.32109375,-0.3563614752729475
0.32115625000000003,-0.35806472165306014
0.32121875,-0.3596915818154464
0.32128125,-0.3612379855975202
0.32134375000000004,-0.36269765148093147
0.32140625,-0.3640707071120459
0.32146874999999997,-0.3653507648798199
0.32153125000000005,-0.3665335537004088
0.32159375,-0.36761476817749705
0.32165625,-0.36859007497699614
0.32171875,-0.3694551210233068
0.32178125,-0.3702055409802859
0.32184375,-0.3708369634513173
0.32190625,-0.3713470695423685
0.32196875,-0.37172741299629875
0.32203125,-0.37197570454853507
0.32209375,-0.37208764597217187
0.32215625000000003,-0.3720589854131108
0.32221875,-0.371885531202254
0.32228125,-0.37156316657146155
0.32234375000000004,-0.3710878645665355
0.32240625,-0.370455703568772
0.32246874999999997,-0.369662881912733
0.32253125000000005,-0.36870573087879016
0.32259375,-0.3675807275373232
0.32265625,-0.3662845045858629
0.32271875000000005,-0.36481386031798524
0.32278125,-0.36316780982281516
0.32284375,-0.3613394247628914
0.32290625,-0.3593280922937578
0.32296875,-0.35713136643347854
0.32303125,-0.3547470262083534
0.32309375,-0.35217309420905535
0.32315625000000003,-0.34940575178943867
0.32321875,-0.34644780754571547
0.32328125,-0.3432960529408361
0.32334375000000004,-0.3399497384169332
0.32340625,-0.3364084704808099
0.32346874999999997,-0.33267224144779894
0.32353125000000005,-0.32874139991303175
0.32359375,-0.3246166833185783
0.32365625,-0.3203012108528798
0.32371875,-0.3157923280316567
0.32378125,-0.3110938230640289
0.32384375,-0.3062077668506498
0.32390625,-0.30113654193391304
0.32396875,-0.29588286976560285
0.32403125,-0.2904498345213176
0.32409375,-0.2848409272397465
0.32415625000000003,-0.27906008794585335
0.32421875,-0.27311173274072775
0.32428125,-0.2670008131015411
0.32434375000000004,-0.2607328143895444
0.32440625,-0.25431372249195183
0.32446875,-0.24775002817908906
0.32453125000000005,-0.2410486050877971
0.32459375,-0.23421872114197193
0.32465625,-0.22726169175142097
0.32471875,-0.22019133473325497
0.32478125,-0.2130133261078718
0.32484375,-0.20573550557087417
0.32490625,-0.19836581881356907
0.32496875000000003,-0.19091239288301998
0.32503125,-0.18338361604197562
0.32509375,-0.1757882008521004
0.32515625000000004,-0.16813532513055474
0.32521875,-0.16043463101188804
0.32528125,-0.1526962676621117
0.32534375000000004,-0.1449308191352693
0.32540625,-0.13714918297949846
0.32546875,-0.12936244969770075
0.32553125000000005,-0.12158367359243746
0.32559375,-0.11381960340577899
0.32565625,-0.1060827003749755
0.32571875,-0.09838287236959795
0.32578125,-0.09072954613179607
0.32584375,-0.08313163720082745
0.32590625,-0.07559773299476237
0.32596875000000003,-0.0681362340298162
0.32603125,-0.06075355720153712
0.32609375,-0.05346243378092908
0.32615625000000004,-0.046269788241479044
0.32621875,-0.03918491282159557
0.32628125,-0.0322174084519056
0.32634375000000004,-0.025376977486611697
0.32640625,-0.018673139040366576
0.32646875,-0.012115032140082124
0.32653125000000005,-0.005711019441166421
0.32659375,0.0005294383705504585
0.32665625,0.006604128251879504
0.32671875000000006,0.012505893843513555
0.32678125,0.018230700388783605
0.32684375,0.02377533245181765
0.32690625,0.029137280188254067
0.32696875000000003,0.03431422722648897
0.32703125,0.0393039037383357
0.32709375,0.044103847883323416
0.32715625000000004,0.04871122056410679
0.32721875,0.05312288105716326
0.32728125,0.05733755287599075
0.32734375000000004,0.06134794413219189
0.32740625,0.06515320200963547
0.32746875,0.06875124981492348
0.32753125000000005,0.0721409942099824
0.32759375,0.07532256189030784
0.32765625,0.07829541592121565
0.32771875,0.08106643185555067
0.32778125,0.08363745265832907
0.32784375,0.08601326454472731
0.32790625,0.0881991337413762
0.32796875000000003,0.09020046107379875
0.32803125,0.09202254677539007
0.32809375,0.09367030659869263
0.32815625000000004,0.09514808321323594
0.32821875,0.09645979509211473
0.32828125,0.09760892281481005
0.32834375000000005,0.09859888146967542
0.32840625,0.09943523562421366
0.32846875,0.10011781389232569
0.32853125000000005,0.10065338716912736
0.32859375,0.10104749143859675
0.32865625,0.10130675403516122
0.32871875,0.1014388827561352
0.32878125,0.10145034232794023
0.32884375,0.1013542905868966
0.32890625,0.10115706618728984
0.32896875000000003,0.10086572878425379
0.32903125,0.10049160951754868
0.32909375,0.10004743927726048
0.32915625000000004,0.09954025938200142
0.32921875,0.09897629485035031
0.32928125,0.09836250003098719
0.32934375000000005,0.09770564892456444
0.32940625,0.09701221533583013
0.32946875,0.0962885676067598
0.32953125000000005,0.09554120542629607
0.32959375,0.0947790250387209
0.32965625,0.09400527873156739
0.32971875,0.09322995604810924
0.32978125,0.09246164904996867
0.32984375,0.09170952056497214
0.32990625,0.0909812409792492
0.32996875000000003,0.09029086665685608
0.33003125,0.08963520030400102
0.33009375,0.08895901181157115
0.33015625000000004,0.08825587883140125
0.33021875,0.08752816439903228
0.33028125,0.08677751708269266
0.33034375000000005,0.08600516602682938
0.33040625,0.0852115260427237
0.33046875,0.0843965641457678
0.33053125000000005,0.08355986897864759
0.33059375,0.08270077574382988
0.33065625,0.08181864110602782
0.33071875,0.08091511150702452
0.33078125,0.0799860198307443
0.33084375,0.07903388733027525
0.33090625,0.07805973988445439
0.33096875000000003,0.0770651276089552
0.33103125,0.07605220441816658
0.33109375,0.07502131021214813
0.33115625000000004,0.07397912509278054
0.33121875,0.07292613945569822
0.33128125,0.07186471246159137
0.33134375000000005,0.0707967690962478
0.33140625,0.0697237567861107
0.33146875,0.06864647914416958
0.33153125000000006,0.06756528696573198
0.33159375,0.06647991605763409
0.33165625,0.06538978727348141
0.33171875,0.06429412641023709
0.33178125,0.06319214393052215
0.33184375,0.06208523653576098
0.33190625,0.06096904674617204
0.33196875000000003,0.05984575606161395
0.33203125,0.05871602875538301
0.33209375,0.05758103098844733
0.33215625000000004,0.05644238298710655
0.33221875,0.05529997126466511
0.33228125000000003,0.05416002594305022
0.33234375000000005,0.053022587239961894
0.33240625,0.051889599383013185
0.33246875,0.050762694290431204
0.33253125000000006,0.049642970666761294
0.33259375,0.04853111799749099
0.33265625,0.04742725830408792
0.33271875000000006,0.046331029397846835
0.33278125000000003,0.045241759892791805
0.33284375,0.044158543273630446
0.33290625,0.043080413224508785
0.33296875000000004,0.04200857082729978
0.33303125,0.04093835363879962
0.33309375,0.0398716310956026
0.33315625000000004,0.038808655701700875
0.33321875,0.03775014615670513
0.33328125000000003,0.03669727006801114
0.33334375000000005,0.03565149874563399
0.33340625,0.034612454362005315
0.33346875,0.03358594115934438
0.33353125000000006,0.03257155064507852
0.33359375,0.03157060774100076
0.33365625,0.03058409002999929
0.33371875,0.029612532655739404
0.33378125000000003,0.02865596980244739
0.33384375,0.027714031495044422
0.33390625,0.02678595915551152
0.33396875000000004,0.025870778178066545
0.33403125,0.02496742358984161
0.33409375,0.02407689729124081
0.33415625000000004,0.02319429446596566
0.33421875,0.022321169689666284
0.33428125000000003,0.021457413358544453
0.33434375000000005,0.020603347579830122
0.33440625,0.019759691824382294
0.33446875,0.018927532191466687
0.33453125000000006,0.01810610554112488
0.33459375,0.017300922524662643
0.33465625,0.01651130058984218
0.33471875,0.015738386029960416
0.33478125000000003,0.014983067213513751
0.33484375,0.014245802910550553
0.33490625,0.013526650709115878
0.33496875000000004,0.012825223804395464
0.33503125,0.012140795366644336
0.33509375,0.01147235427107543
0.33515625000000004,0.01081874202220448
0.33521875,0.01018084275038958
0.33528125000000003,0.009553537175942997
0.33534375000000005,0.008938106046566752
0.33540625,0.008334128093842666
0.33546875,0.0077415560763297725
0.33553125000000006,0.007160758144648463
0.33559375,0.006592447197289075
0.33565625,0.006037605730910861
0.33571875,0.005495327891686441
0.33578125000000003,0.004970863404182346
0.33584375,0.004463213719717363
0.33590625,0.003973182460909053
0.33596875000000004,0.0035012372417708715
0.33603125,0.003047456370126461
0.33609375,0.0026115020124253263
0.33615625000000005,0.002192672527321804
0.33621875,0.001789963261498051
0.33628125000000003,0.0014021778630139703
0.33634375000000005,0.0010300649670859363
0.33640625,0.0006683669868743358
0.33646875,0.00031808732133893625
0.33653125000000006,-0.000021478370103189537
0.33659375,-0.00035069763332476467
0.33665625,-0.0006695482325008439
0.33671875000000007,-0.000977601234433148
0.33678125000000003,-0.001274207995241805
0.33684375,-0.0015604853877389524
0.33690625,-0.001831365856548639
0.33696875000000004,-0.002087959429224906
0.33703125,-0.002329508864879204
0.33709375,-0.0025555575153485
0.33715625000000005,-0.002765974167626889
0.33721875,-0.002961054985381295
0.33728125000000003,-0.0031414561471060642
0.33734375000000005,-0.003308193586428032
0.33740625,-0.0034625082980263566
0.33746875,-0.00360373823954456
0.33753125000000006,-0.003737355155183253
0.33759375,-0.0038625392500862277
0.33765625,-0.003980298095154516
0.33771875,-0.004091305588268895
0.33778125000000003,-0.00419583688007133
0.33784375,-0.004293821171126422
0.33790625,-0.004384846832926087
0.33796875000000004,-0.004470300457641629
0.33803125,-0.00454529420396238
0.33809375,-0.004611038265078721
0.33815625000000005,-0.004666855163803496
0.33821875,-0.004712318573888402
0.33828125000000003,-0.004747296287704039
0.33834375000000005,-0.004772042307631175
0.33840625,-0.0047869601209846735
0.33846875,-0.004792783777184478
0.33853125000000006,-0.0047913542046063295
0.33859375,-0.004782408739230755
0.33865625,-0.00477128422944495
0.33871875,-0.004757227129504979
0.33878125000000003,-0.004741512062082065
0.33884375,-0.004725085481057434
0.33890625,-0.0047085955013515535
0.33896875000000004,-0.004692216515341935
0.33903125,-0.004675818222533712
0.33909375,-0.004658986377081245
0.33915625000000005,-0.004643128228523946
0.33921875,-0.004623476825882961
0.33928125000000003,-0.004601426715881679
0.33934375000000006,-0.0045766113742320425
0.33940625,-0.00454887097937004
0.33946875,-0.004518501844095163
0.33953125000000006,-0.004486176827082855
0.33959375,-0.00445294627437226
0.33965625,-0.004420217270354798
0.33971875,-0.004389587723312938
0.33978125000000003,-0.00436075351356266
0.33984375,-0.004339477232289557
0.33990625,-0.0043252349978056825
0.33996875000000004,-0.0043192704269713195
0.34003125,-0.004321497429771698
0.34009375000000003,-0.00432619091285287
0.34015625000000005,-0.0043319772662950284
0.34021875,-0.004338102776639555
0.34028125,-0.00434558162076043
0.34034375000000006,-0.0043492472047240716
0.34040625,-0.004350051092126078
0.34046875,-0.00434703786060342
0.34053125000000006,-0.0043396004819752365
0.34059375000000003,-0.004327368777354096
0.34065625,-0.004310454011502485
0.34071875,-0.004289319296569338
0.34078125000000004,-0.004264786856363834
0.34084375,-0.004237880316191017
0.34090625,-0.004207716363969702
0.34096875000000004,-0.004179619363435555
0.34103125,-0.004152576054473486
0.34109375000000003,-0.004127375032026315
0.34115625000000005,-0.004104505726141322
0.34121875,-0.004083992076397813
0.34128125,-0.004065537384964596
0.34134375000000006,-0.004048481090906997
0.34140625,-0.00403392884391357
0.34146875,-0.004016713573080949
0.34153125,-0.003997717018977748
0.34159375000000003,-0.003975958346912611
0.34165625,-0.003950667378046391
0.34171875,-0.003921391293902232
0.34178125000000004,-0.003888062339495707
0.34184375,-0.0038509844084820277
0.34190625,-0.003810863874134429
0.34196875000000004,-0.0037686584062233963
0.34203125,-0.0037234669177830873
0.34209375,-0.003680572316733341
0.34215625000000005,-0.003639044073143541
0.34221875,-0.0035997905075582926
0.34228125,-0.0035633319979388456
0.34234375000000006,-0.003529919371391757
0.34240625,-0.003499343326667584
0.34246875,-0.0034710558893628757
0.34253125,-0.0034441795468890535
0.34259375000000003,-0.0034197135599940975
0.34265625,-0.003392404466409815
0.34271875,-0.0033632430758598897
0.34278125000000004,-0.0033313462646528125
0.34284375,-0.0032961343837090984
0.34290624999999997,-0.0032573853729640223
0.34296875000000004,-0.0032152713131515243
0.34303125,-0.003170337270252205
0.34309375,-0.0031234742427773687
0.34315625000000005,-0.0030757476093423164
0.34321875,-0.003026322658693667
0.34328125,-0.0029804241309439317
0.34334375,-0.0029369701264338882
0.34340625,-0.0028966569257465463
0.34346875,-0.002859830715175385
0.34353125,-0.0028264252653296684
0.34359375000000003,-0.0027960081797312186
0.34365625,-0.002767793947495878
0.34371875,-0.0027428228840509217
0.34378125000000004,-0.0027158483834412994
0.34384375,-0.0026878177425312955
0.34390624999999997,-0.002657743637146548
0.34396875000000005,-0.002624920967402994
0.34403125,-0.0025889602565161707
0.34409375,-0.0025499117817568417
0.34415625,-0.0025081718404996733
0.34421875,-0.0024645040605975055
0.34428125,-0.002419930194919012
0.34434375,-0.002373534303294525
0.34440625,-0.0023306150677201154
0.34446875,-0.002290134487584722
0.34453125,-0.0022529189263461036
0.34459375000000003,-0.0022194342131149347
0.34465625,-0.0021897433642820985
0.34471874999999996,-0.002163531934708085
0.34478125000000004,-0.002140166833202159
0.34484375,-0.0021186488678587023
0.34490624999999997,-0.0020999404550213208
0.34496875,-0.0020787857257975884
0.34503125,-0.002056190061338642
0.34509375,-0.0020312988371653518
0.34515625,-0.002003617571498084
0.34521875,-0.001972995409441486
0.34528125,-0.0019397010061278364
0.34534375,-0.0019043624998429098
0.34540625,-0.0018679079898962503
0.34546875,-0.0018293913274742835
0.34553124999999996,-0.001794089502304544
0.34559375000000003,-0.0017610508369469424
0.34565625,-0.0017311590510503266
0.34571874999999996,-0.0017050317850914043
0.34578125000000004,-0.0016828754236103416
0.34584375,-0.001664523677948837
0.34590624999999997,-0.0016494236461741252
0.34596875,-0.0016366997532223926
0.34603125,-0.0016273493375829062
0.34609375,-0.0016160846306264576
0.34615625,-0.0016038594737660394
0.34621875,-0.00158972399770263
0.34628125,-0.0015730212000010235
0.34634374999999995,-0.0015534724195842564
0.34640625,-0.0015311603820170883
0.34646875,-0.0015065776618655435
0.34653124999999996,-0.0014805202232378578
0.34659375000000003,-0.0014540629072971878
0.34665625,-0.0014262986178582987
0.34671874999999996,-0.0014024434472010572
0.34678125,-0.0013814575950557018
0.34684375,-0.001364028970545661
0.34690624999999997,-0.0013505462536963636
0.34696875,-0.0013409760917732078
0.34703125,-0.0013348779902776359
0.34709375,-0.0013315307490382178
0.34715625,-0.0013319345963732354
0.34721875,-0.001330867537949143
0.34728125,-0.001329211316241502
0.34734374999999995,-0.0013259121849861222
0.34740625,-0.0013202180176631328
0.34746875,-0.0013116585157273986
0.34753124999999996,-0.0013001658395533633
0.34759375,-0.0012860616886176124
0.34765625,-0.0012700405596621778
0.34771874999999997,-0.0012530601725694035
0.34778125,-0.0012341635895935094
0.34784375,-0.0012186369091960053
0.34790625,-0.001205453419227509
0.34796875,-0.001195468388071913
0.34803125,-0.0011891573071769745
0.34809375,-0.0011866354540711888
0.34815624999999994,-0.001187653440787917
0.34821875,-0.001191580931804645
0.34828125,-0.0011974836771249942
0.34834374999999995,-0.0012063002051612148
0.34840625000000003,-0.0012127272726230598
0.34846875,-0.001217735517312496
0.34853124999999996,-0.0012204163655882838
0.34859375,-0.0012201571428434033
0.34865625,-0.0012167158687801938
0.34871874999999997,-0.0012102555045105101
0.34878125,-0.0012013331798804427
0.34884375,-0.0011907645779850595
0.34890625,-0.0011775521494621563
0.34896875,-0.0011669561692171648
0.34903125,-0.0011580051542063319
0.34909375,-0.0011516503706743009
0.34915624999999995,-0.0011485116811161683
0.34921875,-0.0011488623840979068
0.34928125,-0.0011526126285296284
0.34934374999999995,-0.0011592522697340263
0.34940625,-0.0011679622460357142
0.34946875,-0.0011797388092406325
0.34953124999999996,-0.001189309631780544
0.34959375,-0.001197570976633977
0.34965625,-0.0012034824499011776
0.34971874999999997,-0.0012063324499222428
0.34978125,-0.001205700846352159
0.34984375,-0.0012015336402834143
0.34990625,-0.0011942840688739242
0.34996874999999994,-0.0011845629162720306
0.35003125,-0.0011734583461529002
0.35009375000000004,-0.0011602339209925705
0.35015625000000006,-0.0011501942272210686
0.35021875,-0.0011423653643587578
0.35028125,-0.0011374838671808912
0.35034375000000006,-0.0011360122343598011
0.35040625000000003,-0.0011380338330117118
0.35046875,-0.0011432948528550951
0.35053125000000007,-0.001151030770852518
0.35059375000000004,-0.001160351414977806
0.35065625,-0.0011721901243601784
0.35071875,-0.0011812978169812305
0.35078125000000004,-0.00118862787577656
0.35084375,-0.0011933408169981785
0.35090625000000003,-0.001194881599300951
0.35096875000000005,-0.0011930768050937013
0.35103125,-0.0011881700131728123
0.35109375000000004,-0.0011806848848153195
0.35115625000000006,-0.001171572310683433
0.35121875,-0.0011598526936455814
0.35128125,-0.0011507760494880448
0.35134375000000007,-0.0011433863558283353
0.35140625000000003,-0.00113857431149747
0.35146875,-0.001137006714112182
0.35153125,-0.001138872378831729
0.35159375000000004,-0.001144094304539045
0.35165625,-0.0011521218755033147
0.35171875,-0.0011621503291559532
0.35178125000000005,-0.0011751625912468089
0.35184375,-0.0011859233566473282
0.35190625000000003,-0.0011953345568837537
0.35196875000000005,-0.0012024543487173522
0.35203125,-0.001206560382692623
0.35209375,-0.0012073359692975627
0.35215625000000006,-0.0012048051886478506
0.35221875,-0.001199376643153588
0.35228125,-0.0011918417410268223
0.35234375000000007,-0.001183193363633539
0.35240625000000003,-0.0011725208705666845
0.35246875,-0.0011650394439435136
0.35253125,-0.0011597425711948606
0.35259375000000004,-0.0011573576013343273
0.35265625,-0.0011583449641180688
0.35271875,-0.0011627423477043042
0.35278125000000005,-0.0011701976516327456
0.35284375,-0.001180032010209997
0.35290625,-0.001191290869585221
0.35296875000000005,-0.0012048976976943293
0.35303125,-0.0012155981508596148
0.35309375,-0.001224395160528996
0.35315625000000006,-0.0012304486958538696
0.35321875,-0.0012332678658771579
0.35328125,-0.0012326674905752955
0.35334375,-0.0012289404958903127
0.35340625000000003,-0.001222659036314494
0.35346875,-0.0012147261485114802
0.35353125,-0.0012042061523679995
0.35359375000000004,-0.0011963334482429228
0.35365625,-0.001190147349682813
0.35371875,-0.0011865257725594547
0.35378125000000005,-0.0011860849748565327
0.35384375,-0.0011890512607252574
0.35390625,-0.0011952519608568746
0.35396875000000005,-0.0012041874295072724
0.35403125,-0.0012149954401705076
0.35409375,-0.0012286901246214843
0.35415625,-0.0012400049766856103
0.35421875,-0.001249882576848882
0.35428125,-0.0012573794672437466
0.35434375,-0.0012618106117978367
0.35440625000000003,-0.001262850302833518
0.35446875,-0.0012605508552349654
0.35453125,-0.001255363875124621
0.35459375000000004,-0.0012480531753896462
0.35465625,-0.001239626548618089
0.35471874999999997,-0.0012291736451679053
0.35478125000000005,-0.0012219192781576238
0.35484375,-0.0012168205611362837
0.35490625,-0.0012146132185022335
0.35496875,-0.0012157233953678515
0.35503125,-0.0012202023507267845
0.35509375,-0.0012276744329692835
0.35515625,-0.0012374603227431752
0.35521875,-0.0012486099713901189
0.35528125,-0.0012620341139676083
0.35534375,-0.0012725109523505362
0.35540625000000003,-0.0012810280682665764
0.35546875,-0.0012867787978357303
0.35553124999999997,-0.0012892452917991903
0.35559375000000004,-0.001288290680673626
0.35565625,-0.001284172049820148
0.35571875,-0.0012775016647554316
0.35578125000000005,-0.0012691835160569542
0.35584375,-0.0012582532656012571
0.35590625,-0.0012499456758059135
0.35596875,-0.0012433193379119273
0.35603125,-0.0012392280533534
0.35609375,-0.0012382808242836219
0.35615625,-0.0012407071864842384
0.35621875000000003,-0.0012463613290768505
0.35628125,-0.0012546988046733126
0.35634374999999996,-0.001264899386319851
0.35640625000000004,-0.0012779545568767092
0.35646875,-0.001288641913847921
0.35653124999999997,-0.0012978822088390296
0.35659375000000004,-0.0013047265164768118
0.35665625,-0.0013085028318509107
0.35671875,-0.0013089045128084897
0.35678125,-0.0013059472766054903
0.35684375,-0.001300097169401604
0.35690625,-0.0012920834329032682
0.35696875,-0.0012809012654319066
0.35703125,-0.001271768580368357
0.35709375,-0.0012637456377818657
0.35715625,-0.0012578444702175673
0.35721875000000003,-0.001254809567464335
0.35728125,-0.0012550909582049047
0.35734374999999996,-0.0012587019359814322
0.35740625000000004,-0.0012653312859832871
0.35746875,-0.0012742613964581845
0.35753124999999997,-0.001284586728864029
0.35759375,-0.001297235827881743
0.35765625,-0.0013069630596701798
0.35771875,-0.0013147872198999155
0.35778125,-0.0013198531277182068
0.35784375,-0.0013216460849766465
0.35790625,-0.0013200500948333804
0.35796875,-0.00131526542718588
0.35803125,-0.0013079183675300254
0.35809375,-0.0012988648525709967
0.35815624999999995,-0.0012871809465174397
0.35821875000000003,-0.001278053456350986
0.35828125,-0.0012705800058854383
0.35834374999999996,-0.0012656260379829282
0.35840625000000004,-0.0012637560379249457
0.35846875,-0.001265258849150852
0.35853124999999997,-0.0012699926013440554
0.35859375,-0.0012774935883315547
0.35865625,-0.0012868942920802318
0.35871875,-0.0012992297530918795
0.35878125,-0.001309244817021299
0.35884375,-0.0013179207241997837
0.35890625,-0.0013242598210739531
0.35896875,-0.0013275815034307636
0.35903125,-0.0013275576237556375
0.35909375,-0.0013241895386746916
0.35915624999999995,-0.0013179144730868508
0.35921875000000003,-0.0013094403205462235
0.35928125,-0.001297709844776361
0.35934374999999996,-0.0012879900401515237
0.35940625,-0.0012793360502329626
0.35946875,-0.0012727474327890037
0.35953124999999997,-0.0012689309249495767
0.35959375,-0.0012684732800732207
0.35965625,-0.0012713770466933894
0.35971875,-0.0012773028624905036
0.35978125,-0.0012857070934170767
0.35984375,-0.0012955325336351797
0.35990625,-0.0013078147292220899
0.35996874999999995,-0.0013172892089042265
0.36003125,-0.0013249700258849417
0.36009375,-0.0013299759764046903
0.36015624999999996,-0.001331795720975415
0.36021875,-0.0013301981177455124
0.36028125,-0.0013254227278992892
0.36034374999999996,-0.0013180487992314194
0.36040625,-0.0013088708625418333
0.36046875,-0.0012969778736710846
0.36053124999999997,-0.0012875715741189758
0.36059375,-0.0012796490634469915
0.36065625,-0.0012742058974192366
0.36071875,-0.0012718183250586684
0.36078125,-0.001272809608996936
0.36084375,-0.0012770581005651649
0.36090625,-0.001284140516282145
0.36096874999999995,-0.0012932147982268882
0.36103125,-0.0013032724536872209
0.36109375,-0.0013153113842133413
0.36115624999999996,-0.0013240684447869688
0.36121875,-0.0013305578607574753
0.36128125,-0.0013341358308127382
0.36134374999999996,-0.0013343822091402835
0.36140625,-0.0013312909233596515
0.36146875,-0.0013252182003589685
0.36153124999999997,-0.001316864197965839
0.36159375,-0.0013071999436336523
0.36165625,-0.0012952638769503783
0.36171875,-0.0012863025965568209
0.36178124999999994,-0.001279293967277051
0.36184375,-0.0012750232820550045
0.36190625,-0.0012740037792107889
0.36196874999999995,-0.001276368528603855
0.36203125,-0.0012818080122055237
0.36209375,-0.0012897651671401333
0.36215624999999996,-0.0012993484348206297
0.36221875,-0.0013114926670603488
0.36228125,-0.0013209955654082117
0.36234374999999996,-0.0013288361559207484
0.36240625,-0.0013341206659315819
0.36246875,-0.0013362589527099455
0.36253124999999997,-0.0013350303588348655
0.36259375,-0.0013305590059026484
0.36265625,-0.0013233591565873226
0.36271875,-0.0013142746085667845
0.36278125,-0.001302278322944668
0.36284375,-0.001292601852637798
0.36290625,-0.0012842866520543783
0.36296874999999995,-0.0012782835220416233
0.36303125,-0.0012752790582459539
0.36309375,-0.0012756067670628285
0.36315624999999996,-0.001279249520724987
0.36321875,-0.001285783807629018
0.36328125,-0.0012944806829343763
0.36334374999999997,-0.00130435663124015
0.36340625,-0.0013163514016928946
0.36346875,-0.00132524190327582
0.36353125,-0.0013320871521464717
0.36359375,-0.0013360903025702586
0.36365625,-0.0013368128570702686
0.36371875,-0.0013341834353394755
0.36378125,-0.0013284984108589692
0.36384375,-0.0013204010592035853
0.36390625,-0.0013108008723390352
0.36396874999999995,-0.0012987423985266755
0.36403125000000003,-0.0012894624203133864
0.36409375,-0.0012819598963103168
0.36415624999999996,-0.0012770656451928791
0.36421875,-0.0012753618238366682
0.36428125,-0.0012770216853119631
0.36434374999999997,-0.0012818668385459614
0.36440625,-0.0012893348827434925
0.36446875,-0.0012986016531380262
0.36453125,-0.0013106748257822598
0.36459375,-0.0013203064070018145
0.36465625,-0.0013284780627889903
0.36471875,-0.0013342511636555976
0.36478125,-0.0013369756333594662
0.36484375,-0.0013363538902708971
0.36490625,-0.0013324551037722787
0.36496874999999995,-0.0013257129282179536
0.36503125000000003,-0.0013168982618550207
0.36509375,-0.0013049617365087016
0.36515624999999996,-0.0012951024455443438
0.36521875,-0.0012863966365924823
0.36528125,-0.0012798257790022638
0.36534374999999997,-0.0012761283612270496
0.36540625,-0.0012757218960979394
0.36546875,-0.0012786549584610368
0.36553125,-0.001284612028117596
0.36559375,-0.0012928778006734698
0.36565625,-0.0013025759965047123
0.36571875,-0.0013146356215589794
0.36578124999999995,-0.0013238298829147677
0.36584375,-0.0013311766977524564
0.36590625,-0.001335853162953593
0.36596874999999995,-0.0013373344243571283
0.36603125000000003,-0.0013354535319326788
0.36609375,-0.0013304197274779384
0.36615624999999996,-0.0013228144744855674
0.36621875,-0.0013134816129764249
0.36628125,-0.0013014367887251369
0.36634374999999997,-0.0012919298131852108
0.36640625,-0.001283953491126949
0.36646875,-0.001278420090947932
0.36653125,-0.0012759508234564537
0.36659375,-0.0012768395944604966
0.36665625,-0.0012809904247882281
0.36671875,-0.0012879416153694923
0.36678125,-0.0012968884287826998
0.36684375,-0.001306865778945454
0.36690625,-0.0013187898269328147
0.36696874999999995,-0.0013274294535073339
0.36703125000000003,-0.0013339076669639793
0.36709375,-0.0013374916147581295
0.36715624999999996,-0.001337766182185507
0.36721875,-0.0013347189807122462
0.36728125,-0.001328707494121062
0.36734374999999997,-0.0013203792694009286
0.36740625,-0.001308683851273383
0.36746875,-0.0012987883072895084
0.36753125,-0.0012897478099804793
0.36759375,-0.0012825987862234156
0.36765625,-0.001278139195253436
0.36771875,-0.001276921147296245
0.36778125,-0.0012790469016033534
0.36784375,-0.0012842933113151878
0.36790625,-0.0012920793096153488
0.36796874999999996,-0.0013015511053069417
0.36803125000000003,-0.0013136959045257912
0.36809375,-0.0013232781986036724
0.36815624999999996,-0.0013312828989224257
0.36821875,-0.0013368357728696934
0.36828125,-0.0013392782657132007
0.36834374999999997,-0.0013383999921691703
0.36840625,-0.00133426370888734
0.36846875,-0.0013273560509204363
0.36853125,-0.0013185039229121065
0.36859375,-0.0013066123370968907
0.36865625,-0.0012969280726119886
0.36871875,-0.0012884841219211324
0.36878125,-0.0012822299401326481
0.36884375,-0.0012788790334181815
0.36890625,-0.0012788704688318359
0.36896874999999996,-0.001282159226101906
0.36903125000000003,-0.0012883923270896047
0.36909375,-0.0012969046718883381
0.36915624999999996,-0.0013067453476471314
0.36921875,-0.0013188548615555296
0.36928125,-0.001328011460946743
0.36934374999999997,-0.0013352710755780706
0.36940625,-0.001339848387958864
0.36946875,-0.0013412154269462073
0.36953125,-0.0013392230438180053
0.36959375,-0.0013340985355528578
0.36965625,-0.0013264408074451228
0.36971875,-0.001317172478697698
0.36978125,-0.0013052300994535054
0.36984375,-0.0012958395848112342
0.36990625,-0.0012880513693796086
0.36996874999999996,-0.001282749411568057
0.37003125000000003,-0.001280539205168893
0.37009375,-0.0012816500365998434
0.37015624999999996,-0.001286004933074597
0.37021875,-0.001293114046581778
0.37028125,-0.001302149495417182
0.37034374999999997,-0.001312187188304642
0.37040625,-0.0013242160344160703
0.37046875,-0.0013328476545756973
0.37053125,-0.0013393170295160628
0.37059375,-0.0013428758933237972
0.37065625,-0.0013431693243484144
0.37071875,-0.001340109965273839
0.37078125,-0.0013341398152107442
0.37084375,-0.0013258904352941026
0.37090625,-0.001314257425611129
0.37096874999999996,-0.0013044473493017683
0.37103125000000003,-0.0012955509412130445
0.37109375,-0.0012885059997998632
0.37115624999999997,-0.0012841620643258833
0.37121875,-0.0012830482265780985
0.37128125,-0.0012852704294872286
0.37134375,-0.0012905897098504093
0.37140625,-0.0012984669734492221
0.37146875,-0.0013080003699212917
0.37153125,-0.0013181512950547758
0.37159375,-0.0013298539842946377
0.37165625,-0.0013379285925360918
0.37171875,-0.0013435815791567052
0.37178124999999995,-0.0013461534671591058
0.37184375000000003,-0.0013453794831340682
0.37190625,-0.0013414080452822108
0.37196874999999996,-0.0013346431318106144
0.37203125000000004,-0.0013258960344823545
0.37209375,-0.00131408225740616
0.37215624999999997,-0.0013044619602079893
0.37221875,-0.0012960369499647045
0.37228125,-0.0012897954542966245
0.37234375,-0.0012864312250604748
0.37240625,-0.0012863441412646892
0.37246875,-0.0012895753231201151
0.37253125,-0.0012957809216141841
0.37259375,-0.0013042529991467294
0.37265625,-0.0013140951955160352
0.37271875,-0.0013262591062833395
0.37278125,-0.0013355501973489614
0.37284375000000003,-0.001343000548090334
0.37290625,-0.0013477472840179305
0.37296874999999996,-0.0013493300144047649
0.37303125000000004,-0.001347567866147148
0.37309375,-0.00134268153056058
0.37315624999999997,-0.0013352365538260025
0.37321875,-0.0013260806119839152
0.37328125,-0.0013142146526499004
0.37334375,-0.0013048477174905787
0.37340625,-0.0012969903581298015
0.37346875,-0.0012915215524792328
0.37353125,-0.001289116451730396
0.37359375,-0.0012900223337364708
0.37365625,-0.0012941705769475842
0.37371875,-0.0013011108962120571
0.37378125,-0.00131009842340446
0.37384375000000003,-0.001320141268881525
0.37390625,-0.0013321649507402333
0.37396874999999996,-0.001341012011581988
0.37403125000000004,-0.001347732498128279
0.37409375,-0.0013516169573916936
0.37415624999999997,-0.0013522255791128812
0.37421875,-0.0013495339947948715
0.37428125,-0.00134384051876138
0.37434375,-0.0013358156500013485
0.37440625,-0.0013243214340694781
0.37446875,-0.0013145080178997848
0.37453125,-0.001305478289899048
0.37459375,-0.0012982279902764293
0.37465625,-0.0012935922775813846
0.37471875,-0.0012920963581471018
0.37478125,-0.0012939421792037414
0.37484375000000003,-0.0012989413820630041
0.37490625,-0.0013065436063549318
0.37496874999999996,-0.0013159270848684956
0.37503125000000004,-0.0013260563660686675
0.37509375,-0.0013378904320464902
0.37515624999999997,-0.0013462340094960445
0.37521875,-0.0013522488407413658
0.37528125,-0.0013552536590766828
0.37534375,-0.0013549577223543885
0.37540625,-0.0013514165182610671
0.37546875,-0.0013450163650094715
0.37553125,-0.0013365150613238452
0.37559375,-0.0013248282546972634
0.37565625,-0.0013151449620419225
0.37571875,-0.0013065164955544384
0.37578124999999996,-0.0012999175076357228
0.37584375000000003,-0.00129611151327369
0.37590625,-0.001295530154711566
0.37596874999999996,-0.0012982857116204116
0.37603125000000004,-0.0013040562772095726
0.37609375,-0.0013122435397681237
0.37615624999999997,-0.0013219564267321349
0.37621875,-0.0013321269739510755
0.37628125,-0.0013436977854072996
0.37634375,-0.0013515331732909253
0.37640625,-0.0013568115467290087
0.37646875,-0.0013589922735468551
0.37653125,-0.0013578535536788172
0.37659375,-0.0013535455594261558
0.37665625,-0.0013465509003759701
0.37671875,-0.0013376955275501423
0.37678125,-0.0013259247535577223
0.37684375000000003,-0.0013164534840968273
0.37690625,-0.0013082708231575008
0.37696874999999996,-0.0013023529071887474
0.37703125000000004,-0.001299377278559985
0.37709375,-0.0012996817678381373
0.37715624999999997,-0.0013032557847228177
0.37721875,-0.0013097361868500274
0.37728125,-0.0013184176160154493
0.37734375,-0.0013283669195434389
0.37740625,-0.0013405332536444436
0.37746875,-0.001349732110142221
0.37753125,-0.001357024821414643
0.37759375,-0.0013616034359980045
0.37765625,-0.0013629835249204525
0.37771875,-0.0013610442569351455
0.37778125,-0.0013560431743149248
0.37784375000000003,-0.0013485459125824328
0.37790625,-0.001337324117027791
0.37796874999999996,-0.0013275917708641255
0.37803125000000004,-0.0013183657015953115
0.37809375,-0.001310686907758929
0.37815624999999997,-0.0013054602844010943
0.37821875,-0.0013032937047887383
0.37828125,-0.001304430075918822
0.37834375,-0.00130879144824525
0.37840625,-0.0013158859160363329
0.37846875,-0.0013250005928721609
0.37853125,-0.0013351051031385286
0.37859375,-0.0013471760852437065
0.37865625,-0.0013560376098167015
0.37871875,-0.0013627711011491572
0.37878125,-0.0013666246223167644
0.37884375000000003,-0.0013672681108891083
0.37890625,-0.0013646056656879957
0.37896874999999997,-0.0013589636848978237
0.37903125000000004,-0.001351026647041731
0.37909375,-0.0013396318005351945
0.37915625,-0.0013299145045703523
0.37921875,-0.0013210212805651184
0.37928125,-0.0013138701239869127
0.37934375,-0.0013093330571395667
0.37940625,-0.0013079228606507204
0.37946875,-0.0013098613633203415
0.37953125,-0.0013148852578581671
0.37959375,-0.0013225350821967352
0.37965625000000003,-0.00133195635459335
0.37971875,-0.0013421921693953232
0.37978125,-0.001354090562120408
0.37984375000000004,-0.0013625624004091341
0.37990625,-0.0013687253280830758
0.37996874999999997,-0.0013719060156724971
0.38003125000000004,-0.0013718335324033326
0.38009375,-0.0013684718471098367
0.38015625,-0.0013622269791257469
0.38021875,-0.001353946813257012
0.38028125,-0.0013424143108790657
0.38034375,-0.0013327749808583061
0.38040625,-0.0013241948676376708
0.38046875,-0.0013175774439769805
0.38053125,-0.0013137162861809604
0.38059375,-0.001313043894942939
0.38065625000000003,-0.001315694523244218
0.38071875,-0.0013213874485883265
0.38078125,-0.001329479045807977
0.38084375000000004,-0.0013392215883978043
0.38090625,-0.001349477688244699
0.38096874999999997,-0.0013612018763327627
0.38103125000000004,-0.0013692636253907209
0.38109375,-0.0013749038791023294
0.38115625,-0.0013774010216666688
0.38121875,-0.001376645975989882
0.38128125,-0.0013726998211278096
0.38134375,-0.0013660251928500622
0.38140625,-0.001357432344052556
0.38146875,-0.0013457641861902778
0.38153125,-0.0013363377792265374
0.38159375,-0.00132808410847933
0.38165625000000003,-0.0013220013349211357
0.38171875,-0.00131877247715817
0.38178124999999996,-0.0013188027656376167
0.38184375000000004,-0.0013221021373396036
0.38190625,-0.0013283636081969363
0.38196874999999997,-0.0013368857575056098
0.38203125000000004,-0.0013468076879145086
0.38209375,-0.0013570350125644004
0.38215625,-0.001368537997131436
0.38221875,-0.0013761696800521639
0.38228125,-0.0013812206805941807
0.38234375,-0.001383129853047227
0.38240625,-0.0013817362936615896
0.38246875,-0.0013772089530318388
0.38253125,-0.0013700944237436397
0.38259375,-0.0013591676104911452
0.38265625000000003,-0.0013495363692152956
0.38271875,-0.0013402410269920534
0.38278125,-0.0013323605458615828
0.38284375000000004,-0.0013267814922427873
0.38290625,-0.0013241562942971075
0.38296874999999997,-0.0013248049636122305
0.38303125000000005,-0.0013287105583776049
0.38309375,-0.0013354308591231878
0.38315625,-0.001344303608339592
0.38321875,-0.0013543623221420054
0.38328125,-0.0013665668614638027
0.38334375,-0.0013757503449327024
0.38340625,-0.0013829597540516159
0.38346875,-0.0013874537985431035
0.38353125,-0.0013887551653063157
0.38359375,-0.001386762064993441
0.38365625000000003,-0.001381706773994712
0.38371875,-0.0013742149261966041
0.38378125,-0.0013630860748876095
0.38384375000000004,-0.001353420550832915
0.38390625,-0.0013443245859398045
0.38396874999999997,-0.0013368014503937625
0.38403125000000005,-0.0013316998434420024
0.38409375,-0.0013296438276168832
0.38415625,-0.0013308870265990036
0.38421875,-0.0013353175186704147
0.38428125,-0.0013424901974577047
0.38434375,-0.0013516333480254883
0.38440625,-0.001361776031669315
0.38446875,-0.001373878718075372
0.38453125,-0.0013827916457746503
0.38459375,-0.0013895937254836122
0.38465625000000003,-0.001393558066567463
0.38471875,-0.001394300378543878
0.38478125,-0.0013917751756148677
0.38484375000000004,-0.001386272574061681
0.38490625,-0.001378463447760797
0.38496874999999997,-0.0013671594707086593
0.38503125000000005,-0.0013575308432830294
0.38509375,-0.0013486435551615522
0.38515625,-0.0013414760451113394
0.38521875,-0.001336870400261564
0.38528125,-0.0013353499554950299
0.38534375,-0.0013371677959684303
0.38540625,-0.0013420844796182274
0.38546875,-0.0013496420119017416
0.38553125,-0.0013590325889157595
0.38559375,-0.0013692523382506372
0.38565625000000003,-0.0013812586984387198
0.38571875,-0.0013899160977883518
0.38578124999999996,-0.0013963329960464677
0.38584375000000004,-0.0013998356800072054
0.38590625,-0.0014000781123821027
0.38596874999999997,-0.0013970675534198118
0.38603125000000005,-0.0013911947564299587
0.38609375,-0.0013831210320194576
0.38615625,-0.0013717160116044555
0.38621875,-0.0013621837591154679
0.38628125,-0.0013535081502280277
0.38634375,-0.001346712919153184
0.38640625,-0.0013425764132592999
0.38646875,-0.001341591453625668
0.38653125,-0.0013438924589072032
0.38659375,-0.0013492731617317094
0.38665625000000003,-0.001357180639982164
0.38671875,-0.0013667733271305882
0.38678125,-0.0013770437077457731
0.38684375000000004,-0.0013889447543118938
0.38690625,-0.001397325921837278
0.38696875,-0.0014033778392679719
0.38703125000000005,-0.0014064201936956067
0.38709375,-0.001406223144266916
0.38715625,-0.0014028008382311052
0.38721875,-0.0013965801740182249
0.38728125,-0.0013882842308181875
0.38734375,-0.0013768147540156456
0.38740625,-0.0013673491075201216
0.38746875000000003,-0.00135891339721389
0.38753125,-0.0013524799630935808
0.38759375,-0.001348777226686082
0.38765625000000004,-0.0013482799766495607
0.38771875,-0.0013510439199691526
0.38778125,-0.0013568430336712567
0.38784375000000004,-0.0013650499923985038
0.38790625,-0.0013748344737757046
0.38796875,-0.0013851232929274482
0.38803125000000005,-0.0013968981939916636
0.38809375,-0.0014050582079538076
0.38815625,-0.001410748010415519
0.38821875,-0.0014134205013310308
0.38828125,-0.001412800188610952
0.38834375,-0.0014090256250023359
0.38840625,-0.0014025295017936201
0.38846875000000003,-0.0013940430846225704
0.38853125,-0.0013825616305996671
0.38859375,-0.001373209941256684
0.38865625000000004,-0.0013649920079873562
0.38871875,-0.0013589145004568454
0.38878125,-0.001355616247487007
0.38884375000000004,-0.001355557763554227
0.38890625,-0.0013587259419466508
0.38896875,-0.0013649030763312059
0.38903125000000005,-0.0013733478194094262
0.38909375,-0.0013832556528037554
0.38915625,-0.001393601458970023
0.38921875,-0.001405278455610448
0.38928125,-0.0014131805192936775
0.38934375,-0.0014185378961237283
0.38940625,-0.0014208841173858344
0.38946875000000003,-0.0014198897191085302
0.38953125,-0.0014157460568693103
0.38959375,-0.0014090456225495651
0.38965625000000004,-0.0013983382089178403
0.38971875,-0.001388887048390297
0.38978125,-0.0013796181246083783
0.38984375000000004,-0.001371649995898172
0.38990625,-0.0013658468981490313
0.38996875,-0.00136289871143086
0.39003125000000005,-0.0013632228406125907
0.39009375,-0.0013668006100147345
0.39015625,-0.0013732139709483754
0.39021875,-0.001381907003582275
0.39028125,-0.0013919248544647933
0.39034375,-0.0014022072832593768
0.39040625,-0.001413720030902177
0.39046875000000003,-0.0014214608938392659
0.39053125,-0.0014265314462494627
0.39059375,-0.0014284941203971946
0.39065625000000004,-0.0014271632136604873
0.39071875,-0.00142277476657926
0.39078125,-0.0014158246464660573
0.39084375000000005,-0.0014050476968644615
0.39090625,-0.0013955418000076922
0.39096875,-0.0013864413238228596
0.39103125000000005,-0.0013786436776758448
0.39109375,-0.0013731356410330853
0.39115625,-0.0013705398685022185
0.39121875,-0.0013711992351681523
0.39128125,-0.0013750840999103564
0.39134375,-0.0013817933652543468
0.39140625,-0.0013906518802177803
0.39146875000000003,-0.001400747899193644
0.39153125,-0.0014110529616148948
0.39159375,-0.0014224576665230193
0.39165625000000004,-0.0014299280850438023
0.39171875,-0.0014347440360926722
0.39178124999999997,-0.0014364091435221382
0.39184375000000005,-0.0014348226534347808
0.39190625,-0.0014301613193454799
0.39196875,-0.00142300392005007
0.39203125000000005,-0.0014121274080996504
0.39209375,-0.0014026425568853113
0.39215625,-0.0013935706668620762
0.39221875,-0.001385958479961369
0.39228125,-0.0013806823676839608
0.39234375,-0.0013783852279756759
0.39240625,-0.0013793278515914498
0.39246875000000003,-0.001383445064645411
0.39253125,-0.0013903685744727223
0.39259375,-0.0013994065038748366
0.39265625000000004,-0.0014095399634484473
0.39271875,-0.0014197743338345281
0.39278125,-0.001431039141352508
0.39284375000000005,-0.0014383252749507192
0.39290625,-0.0014428775525542892
0.39296875,-0.0014442856399644044
0.39303125000000005,-0.0014424217929286387
0.39309375,-0.0014375365183430522
0.39315625,-0.001430202270795794
0.39321875,-0.0014192268945525804
0.39328125,-0.0014097557610533024
0.39334375,-0.0014007427056450389
0.39340625,-0.0013932761582673425
0.39346875000000003,-0.0013881883341270163
0.39353125,-0.00138610182413626
0.39359375,-0.001387293456802094
0.39365625000000004,-0.0013916477657063137
0.39371875,-0.0013987280350167552
0.39378125,-0.0014078354153168327
0.39384375000000005,-0.0014180182813997855
0.39390625,-0.001428176319889618
0.39396875,-0.001439341195587529
0.39403125000000006,-0.0014464501916987837
0.39409375,-0.0014508058586207295
0.39415625,-0.0014519724299476289
0.39421875,-0.0014498755367779448
0.39428125,-0.001444807228899031
0.39434375,-0.0014373489248676319
0.39440625,-0.0014263075020241808
0.39446875000000003,-0.001416805971177132
0.39453125,-0.0014078839661209597
0.39459375,-0.0014005482377821982
0.39465625000000004,-0.0013956460100296997
0.39471875,-0.001393753640715506
0.39478125000000003,-0.0013951387119294778
0.39484375000000005,-0.001399659197489092
0.39490625,-0.0014069054649383655
0.39496875,-0.0014160939267128941
0.39503125000000006,-0.0014263165157638313
0.39509375,-0.0014364561704024448
0.39515625,-0.0014475354620369918
0.39521875,-0.0014544970649988664
0.39528125000000003,-0.0014586741604981912
0.39534375,-0.001459693052605987
0.39540625,-0.0014574291034713527
0.39546875000000004,-0.0014522294788285595
0.39553125,-0.001444659840287077
0.39559375,-0.0014336070997104308
0.39565625000000004,-0.00142411544834007
0.39571875,-0.001415271238047619
0.39578125,-0.0014080473740485933
0.39584375000000005,-0.0014033125541052793
0.39590625,-0.0014015916610198298
0.39596875,-0.0014031317390747616
0.39603125000000006,-0.0014077994586918913
0.39609375,-0.001415159888486936
0.39615625,-0.0014244392922170973
0.39621875,-0.0014346688841357091
0.39628125000000003,-0.0014447875958592815
0.39634375,-0.0014557847126356604
0.39640625,-0.0014626409413613373
0.39646875000000004,-0.0014667070412761052
0.39653125,-0.0014675800090084568
0.39659375,-0.0014652042938679277
0.39665625000000004,-0.001459898329040088
0.39671875,-0.0014522671491438988
0.39678125000000003,-0.0014411616561189888
0.39684375000000005,-0.0014317089113490625
0.39690625,-0.0014229143509746633
0.39696875,-0.0014157825410035102
0.39703125000000006,-0.0014111535019835086
0.39709375,-0.0014095568957564475
0.39715625,-0.0014112298794150407
0.39721875,-0.0014160287861079701
0.39728125000000003,-0.001423485071110564
0.39734375,-0.0014328268796575394
0.39740625,-0.0014430767303231784
0.39746875000000004,-0.0014532054754860524
0.39753125,-0.0014641414663980612
0.39759375,-0.0014709483324323869
0.39765625000000004,-0.0014749371457604687
0.39771875,-0.001475724703464798
0.39778125000000003,-0.001473272714038798
0.39784375000000005,-0.0014679051664408804
0.39790625,-0.0014602360743554144
0.39796875,-0.0014491410474955363
0.39803125000000006,-0.0014397246878820186
0.39809375,-0.0014309763915747592
0.39815625,-0.001423936670673684
0.39821875,-0.001419394915193578
0.39828125000000003,-0.001417908357270417
0.39834375,-0.0014197017096781728
0.39840625,-0.001424559128208755
0.39846875000000004,-0.0014321006848427714
0.39853125,-0.0014414566040795856
0.39859375,-0.0014517555363273982
0.39865625000000005,-0.0014618718979694523
0.39871875,-0.0014727953213037326
0.39878125000000003,-0.0014795496933569796
0.39884375000000005,-0.0014834927400083353
0.39890625,-0.0014842379380989867
0.39896875,-0.0014817785392111094
0.39903125000000006,-0.0014763669737020424
0.39909375,-0.0014687086767176116
0.39915625,-0.0014576038879199685
0.39921875,-0.0014482005422797803
0.39928125000000003,-0.0014395003750248686
0.39934375,-0.001432498998954146
0.39940625,-0.001428015399764171
0.39946875000000004,-0.0014265812717589033
0.39953125,-0.0014284088435581183
0.39959375,-0.0014333417907277518
0.39965625000000005,-0.0014408222429634354
0.39971875,-0.001450278398018201
0.39978125000000003,-0.0014605093382926981
0.39984375000000005,-0.0014706371828377418
0.39990625,-0.0014815083562351727
0.39996875,-0.0014883213749788682
0.40003125000000006,-0.0014921673403724411
0.40009375,-0.0014929395974200843
0.40015625,-0.0014903676692245849
0.40021875,-0.0014850403316557237
0.40028125000000003,-0.001477335538409813
0.40034375,-0.0014662280773423478
0.40040625,-0.001456873246229208
0.40046875000000004,-0.0014481398632291975
0.40053125,-0.0014411730285052299
0.40059375,-0.0014367168243405448
0.40065625000000005,-0.0014352752146043202
0.40071875,-0.0014370284060608168
0.40078125,-0.0014419437198391616
0.40084375000000005,-0.001449520473524618
0.40090625,-0.001458880216652067
0.40096875,-0.0014691808338904155
0.40103125000000006,-0.0014792752673615517
0.40109375,-0.0014902242192255666
0.40115625,-0.0014969795635287053
0.40121875,-0.0015009196451224727
0.40128125000000003,-0.001501653390647728
0.40134375,-0.0014992210030446707
0.40140625,-0.0014938568466104918
0.40146875000000004,-0.0014861846450234806
0.40153125,-0.0014751068939489534
0.40159374999999997,-0.0014657097133610394
0.40165625000000005,-0.001456982048100644
0.40171875,-0.001449991838367387
0.40178125,-0.001445480403773014
0.40184375000000006,-0.001444007667156022
0.40190625,-0.0014457667471443614
0.40196875,-0.0014506450013618138
0.40203125,-0.0014581269304530103
0.40209375,-0.001467495171393468
0.40215625,-0.0014777540274898693
0.40221875,-0.0014878598948555588
0.40228125000000003,-0.0014988132685296585
0.40234375,-0.0015055930912316884
0.40240625,-0.001509579657419241
0.40246875000000004,-0.0015103657415720395
0.40253125,-0.0015079773402199292
0.40259375,-0.0015026406566540362
0.40265625000000005,-0.001494997918403157
0.40271875,-0.0014839388281142826
0.40278125,-0.001474544338713954
0.40284375,-0.00146577786154653
0.40290625,-0.001458698177567233
0.40296875,-0.001454109254733743
0.40303125,-0.0014525287437535672
0.40309375000000003,-0.001454190478253209
0.40315625,-0.0014589742565655761
0.40321875,-0.0014663923316080019
0.40328125000000004,-0.0014756954984585513
0.40334375,-0.0014859209749032432
0.40340624999999997,-0.0014960113047762513
0.40346875000000004,-0.001507001833210786
0.40353125,-0.0015138295319495065
0.40359375,-0.0015178859747179974
0.40365625000000005,-0.0015187725880658753
0.40371875,-0.0015164396706205674
0.40378125,-0.0015111952275782548
0.40384375,-0.0015036206958363718
0.40390625,-0.0014925639343258204
0.40396875,-0.001483141169906367
0.40403125,-0.0014743391026411784
0.40409375000000003,-0.0014671794712600578
0.40415625,-0.0014624784864953194
0.40421874999999996,-0.0014607683647359926
0.40428125000000004,-0.0014623043173784267
0.40434375,-0.00146697454717587
0.40440624999999997,-0.0014742921258578956
0.40446875000000004,-0.0014835090292132092
0.40453125,-0.0014937100346288368
0.40459375,-0.001503825437555173
0.40465625,-0.001514852673605488
0.40471875,-0.0015218173399144108
0.40478125,-0.00152597886827896
0.40484375,-0.0015270115999917178
0.40490625,-0.001524812461886682
0.40496875,-0.0015196737083438272
0.40503125,-0.0015121795053660847
0.40509375000000003,-0.0015011803604962348
0.40515625,-0.0014917519711227095
0.40521874999999996,-0.0014829136328008835
0.40528125000000004,-0.0014756697958532572
0.40534375,-0.001470817376787295
0.40540624999999997,-0.0014689722899571267
0.40546875,-0.001470346062527883
0.40553125,-0.0014748434641682212
0.40559375,-0.0014820495680520074
0.40565625,-0.0014911882391968057
0.40571875,-0.0015013483148932083
0.40578125,-0.001511489890791723
0.40584375,-0.001522608099966627
0.40590625,-0.0015296582737829856
0.40596875,-0.001533995953924172
0.40603124999999995,-0.001535191955590598
0.40609375000000003,-0.0015331599895258563
0.40615625,-0.0015281829548042802
0.40621874999999996,-0.001520812701290647
0.40628125,-0.0015098653199109302
0.40634375,-0.0015004344812703171
0.40640624999999997,-0.0014915334899026772
0.40646875,-0.0014841530540633113
0.40653125,-0.0014791604912675754
0.40659375,-0.0014771146854307138
0.40665625,-0.00147830433342995
0.40671875,-0.001482617404447037
0.40678125,-0.0014896524563527552
0.40684374999999995,-0.0014987213372751607
0.40690625,-0.001508858448689282
0.40696875,-0.0015190287382991219
0.40703124999999996,-0.0015302417102639743
0.40709375000000003,-0.0015374573007740922
0.40715625,-0.0015419781217266282
0.40721874999999996,-0.0015434069737621792
0.40728125,-0.0015416128934484796
0.40734375,-0.0015368261825395024
0.40740624999999997,-0.0015295921697508486
0.40746875,-0.0015187513421120596
0.40753125,-0.0015093299212488587
0.40759375,-0.0015003807657336388
0.40765624999999994,-0.0014929009868164395
0.40771875,-0.0014877135023102506
0.40778125,-0.0014854610649114586
0.40784374999999995,-0.001486411870939383
0.40790625,-0.0014905318030679765
0.40796875,-0.0014974232113466601
0.40803124999999996,-0.0015063550684832616
0.40809375,-0.0015164445368653356
0.40815625,-0.0015266797425454726
0.40821874999999996,-0.0015379925167259278
0.40828125,-0.001545408451078617
0.40834375,-0.0015501640721617693
0.40840624999999997,-0.001551862735083287
0.40846875,-0.0015503066089377071
0.40853125,-0.0015457640986488441
0.40859375,-0.0015387098601827853
0.40865624999999994,-0.0015279786959394373
0.40871875,-0.001518573024086041
0.40878125,-0.001509544872174154
0.40884374999999995,-0.0015019445183101637
0.40890624999999997,-0.001496561626416218
0.40896875,-0.0014939944434681912
0.40903124999999996,-0.0014947180236542512
0.40909375,-0.0014986019416156487
0.40915625,-0.0015052154159148623
0.40921874999999996,-0.0015140247559339154
0.40928125,-0.0015240326702871676
0.40934375,-0.0015343199740177893
0.40940624999999997,-0.0015457582649014145
0.40946874999999994,-0.0015533700123267769
0.40953125,-0.0015584004355441716
0.40959375,-0.0015603400992005856
0.40965624999999994,-0.0015590877916503154
0.40971875,-0.0015547806846895884
0.40978125,-0.0015479062197779891
0.40984374999999995,-0.0015372915484952315
0.40990624999999997,-0.0015279320533825164
0.40996875,-0.0015187842035604832
0.41003125000000007,-0.001511029057847696
0.41009375000000003,-0.0015053583445265584
0.41015625,-0.001502535053098969
0.41021875,-0.0015028983142326563
0.41028125000000004,-0.0015064380516052467
0.41034375,-0.0015128757507908014
0.41040625000000003,-0.00152145097656399
0.41046875000000005,-0.0015313615001939507
0.41053125,-0.0015416529739446516
0.41059375000000004,-0.0015532390107264316
0.41065625000000006,-0.0015610151407746131
0.41071875,-0.0015663300781526002
0.41078125,-0.001568620875434329
0.41084375000000006,-0.001567730147948837
0.41090625000000003,-0.0015636479188156915
0.41096875,-0.0015570769723333433
0.41103125000000007,-0.001546533405696382
0.41109375000000004,-0.0015371913031436146
0.41115625,-0.0015280286210463123
0.41121875,-0.0015200257016108887
0.41128125000000004,-0.0015141213061159176
0.41134375,-0.0015109689993203779
0.41140625000000003,-0.0015109934181340157
0.41146875000000005,-0.0015141865011416566
0.41153125,-0.0015202955326225065
0.41159375,-0.001528698890809227
0.41165625000000006,-0.0015385117338870824
0.41171875,-0.0015487784892515843
0.41178125,-0.001560442173968779
0.41184375000000006,-0.0015684917360001827
0.41190625000000003,-0.0015740957439812076
0.41196875,-0.0015767018716493497
0.41203125,-0.0015761237916085413
0.41209375000000004,-0.0015724248100658644
0.41215625,-0.0015660679489381546
0.41221875,-0.001555696956458144
0.41228125000000004,-0.0015464150058403722
0.41234375,-0.001537138291383952
0.41240625000000003,-0.0015289308118955347
0.41246875000000005,-0.00152271461046051
0.41253125,-0.0015192061550627356
0.41259375,-0.0015188014986350223
0.41265625000000006,-0.0015216048753614736
0.41271875,-0.0015273858959541087
0.41278125,-0.0015355167397547581
0.41284375,-0.0015451817796436895
0.41290625000000003,-0.0015554324516336149
0.41296875,-0.0015651739736371462
0.41303125,-0.001575467253856322
0.41309375000000004,-0.0015813763878742282
0.41315625,-0.0015843679191729076
0.41321875,-0.0015841894442999993
0.41328125000000004,-0.0015808253412171458
0.41334375,-0.0015747479944457354
0.41340625,-0.0015645936504641786
0.41346875000000005,-0.001555347623161854
0.41353125,-0.001545985891353921
0.41359375,-0.0015375660085344828
0.41365625000000006,-0.0015310364496516071
0.41371875,-0.001527113204399827
0.41378125,-0.0015263018700801545
0.41384375,-0.0015287016254810631
0.41390625000000003,-0.0015340765496938275
0.41396875,-0.0015419292533313533
0.41403125,-0.0015514525909570698
0.41409375000000004,-0.0015616531374815779
0.41415625,-0.00157152092924992
0.41421874999999997,-0.001582047307351897
0.41428125000000005,-0.0015883278580624827
0.41434375,-0.001591700287670944
0.41440625,-0.0015919203525464332
0.41446875000000005,-0.0015889813021056631
0.41453125,-0.0015832463058311208
0.41459375,-0.0015733022082390982
0.41465625,-0.0015641524658444386
0.41471875,-0.0015547611544079465
0.41478125,-0.0015461448586095994
0.41484375,-0.0015393001755741598
0.41490625000000003,-0.0015349808454095948
0.41496875,-0.0015336959244283688
0.41503125,-0.001535618112330675
0.41509375000000004,-0.0015405849213504519
0.41515625,-0.001548117113759656
0.41521874999999997,-0.0015574292347197982
0.41528125000000005,-0.0015675924579065525
0.41534375,-0.0015775444825629759
0.41540625,-0.0015883271288466005
0.41546875,-0.0015949517135197822
0.41553125,-0.0015987909922987598
0.41559375,-0.0015994720300019083
0.41565625,-0.0015969784242120533
0.41571875,-0.0015916136706456974
0.41578125,-0.0015819388172889498
0.41584375,-0.001572911801136806
0.41590625000000003,-0.0015634704468536417
0.41596875,-0.0015546690618580966
0.41603124999999996,-0.0015475204433150758
0.41609375000000004,-0.001542760996362108
0.41615625,-0.0015409974698872841
0.41621874999999997,-0.0015424322297928894
0.41628125,-0.0015469380619792111
0.41634375,-0.0015541230866745748
0.41640625,-0.0015632161828010166
0.41646875,-0.0015733146524400943
0.41653125,-0.0015833652252465469
0.41659375,-0.0015944069782824755
0.41665625,-0.0016013988001804536
0.41671875,-0.0016057135454027316
0.41678125,-0.0016069266844762897
0.41684374999999996,-0.0016049301610943367
0.41690625000000003,-0.0016000019199801097
0.41696875,-0.00159062426133047
0.41703124999999996,-0.0015817984616628283
0.41709375000000004,-0.0015723544595352829
0.41715625,-0.0015633738112252188
0.41721874999999997,-0.0015558947256983369
0.41728125,-0.001550729944796908
0.41734375,-0.0015484614929739682
0.41740625,-0.001549391200455691
0.41746875,-0.001553431555008769
0.41753125,-0.0015602191071124177
0.41759375,-0.0015690789406297978
0.41765624999999995,-0.001579065549526859
0.41771875,-0.0015892151177452352
0.41778125,-0.0016004961747561608
0.41784374999999996,-0.0016078752073267755
0.41790625000000003,-0.001612716285796345
0.41796875,-0.0016144665091639143
0.41803124999999997,-0.0016130089599566966
0.41809375,-0.0016085718604518795
0.41815625,-0.0016016396050334003
0.41821875,-0.001590929569090009
0.41828125,-0.0015815516854510506
0.41834375,-0.0015724165722379446
0.41840625,-0.0015646477370120648
0.41846875,-0.0015590501465492929
0.41853125,-0.0015562305446470692
0.41859375,-0.0015565758202865515
0.41865624999999995,-0.0015601067512999167
0.41871875000000003,-0.0015664606453615754
0.41878125,-0.001575028164716552
0.41884374999999996,-0.001584876212523345
0.41890625,-0.0015950919526087348
0.41896875,-0.001604556262670448
0.41903124999999997,-0.0016143884577528023
0.41909375,-0.0016197253437741643
0.41915625,-0.0016220113920054902
0.41921875,-0.0016211833855352409
0.41928125,-0.0016172285460959446
0.41934375,-0.001610676586061538
0.41940625,-0.001600244560569869
0.41946874999999995,-0.0015908624502356736
0.41953125,-0.0015816772208417373
0.41959375,-0.0015735513467658863
0.41965624999999995,-0.0015675185776221623
0.41971875000000003,-0.0015641184511379358
0.41978125,-0.001563840305152664
0.41984374999999996,-0.0015668176710505327
0.41990625,-0.0015726628931497233
0.41996875,-0.0015808260786328854
0.42003124999999997,-0.0015905266113971084
0.42009375,-0.00160072818801274
0.42015625,-0.0016103358085406694
0.42021875,-0.0016205480435940445
0.42028125,-0.0016264146937367274
0.42034375,-0.0016293143703259572
0.42040625,-0.0016290579093016233
0.42046874999999995,-0.0016256369705597018
0.42053125,-0.0016195619653406323
0.42059375,-0.0016093858183164472
0.42065624999999995,-0.0016001848563317322
0.42071875,-0.0015908199108804477
0.42078125,-0.0015824441697941394
0.42084374999999996,-0.0015758655245492331
0.42090625,-0.0015719428552087022
0.42096875,-0.0015710431604482877
0.42103124999999997,-0.0015733711948567042
0.42109375,-0.0015786748312725807
0.42115625,-0.00158644492857421
0.42121875,-0.0015959191824385655
0.42128125,-0.0016060499794600669
0.42134375,-0.0016159280201357984
0.42140625,-0.001626452656555144
0.42146874999999995,-0.0016328424900065586
0.42153125,-0.0016363471032618537
0.42159375,-0.001636752924809054
0.42165624999999995,-0.0016339346582248115
0.42171875,-0.0016283158469726777
0.42178125,-0.0016185318777404006
0.42184374999999996,-0.0016094292943304722
0.42190625,-0.0016000320111504082
0.42196875,-0.001591316377363719
0.42203124999999997,-0.0015843574035658975
0.42209375,-0.0015797944345868065
0.42215625,-0.001578251322425256
0.42221875,-0.0015798783429499808
0.42228125,-0.001584567854767835
0.42234375,-0.0015918741954346616
0.42240625,-0.0016010392465990453
0.42246874999999995,-0.001611099469911087
0.42253125,-0.0016211019336529742
0.42259375,-0.0016320174027417422
0.42265624999999996,-0.0016388618410325406
0.42271875000000003,-0.0016430111650851675
0.42278125,-0.0016440488710313117
0.42284374999999996,-0.0016418933752376519
0.42290625,-0.0016368432097573493
0.42296875,-0.0016274112996679038
0.42303124999999997,-0.0016185101117329737
0.42309375,-0.0016090509204678555
0.42315625,-0.0016001335509473608
0.42321875,-0.0015926800170443373
0.42328125,-0.0015875446516270403
0.42334375,-0.0015852982169525798
0.42340625,-0.001586242728309123
0.42346874999999995,-0.001590284707039924
0.42353125,-0.0015970445457133553
0.42359375,-0.001605855057815117
0.42365624999999996,-0.0016158079342610265
0.42371875,-0.0016259093164548988
0.42378125,-0.0016371261047467556
0.42384374999999996,-0.001644478602613908
0.42390625,-0.001649270063714181
0.42396875,-0.0016510165356320439
0.42403124999999997,-0.0016495741027792166
0.42409375,-0.0016451031028415775
0.42415625,-0.0016361198230323906
0.42421875,-0.001627491802850392
0.42428125,-0.0016180752603442566
0.42434375,-0.0016089358188853958
0.42440625,-0.0016010545483934324
0.42446874999999995,-0.0015953144572012357
0.42453125,-0.0015923900941492986
0.42459375,-0.0015925781936682593
0.42465624999999996,-0.0015959260344863418
0.42471875,-0.0016020921739643423
0.42478125,-0.001610499444091848
0.42484374999999996,-0.0016202611724273341
0.42490625,-0.001630398248384457
0.42496875,-0.0016398534693275457
0.42503124999999997,-0.0016497698418515283
0.42509375,-0.0016551856642814111
0.42515625,-0.0016576387167980544
0.42521875,-0.001656915836922318
0.42528125,-0.0016531334975907197
0.42534375,-0.0016467187592528743
0.42540625,-0.0016363522926523058
0.42546874999999995,-0.0016270189060826334
0.42553125,-0.0016177149901883958
0.42559375,-0.0016094504039373125
0.42565624999999996,-0.001603126281346151
0.42571875,-0.0015995070349024976
0.42578125,-0.0015989215666129403
0.42584374999999997,-0.0016015133518076097
0.42590625,-0.0016070721946762345
0.42596875,-0.0016149946181492209
0.42603125,-0.0016245205735559987
0.42609375,-0.0016346507744624539
0.42615625,-0.0016443696500993144
0.42621875,-0.0016547507545361384
0.42628125,-0.001660825521438286
0.42634375,-0.0016640325976177706
0.42640625,-0.0016641022741817335
0.42646874999999995,-0.001661044942371348
0.42653125000000003,-0.0016552338802925393
0.42659375,-0.0016452546724502123
0.42665624999999996,-0.0016360819748572064
0.42671875000000004,-0.0016266969529777978
0.42678125,-0.00161809626330435
0.42684374999999997,-0.0016112466118447938
0.42690625,-0.0016068961023947281
0.42696875,-0.0016055281831560686
0.42703125,-0.0016073678388903445
0.42709375,-0.0016122149519262052
0.42715625,-0.0016196131779711576
0.42721875,-0.0016288540809199226
0.42728125,-0.0016389339154391225
0.42734375,-0.001648854442012987
0.42740625,-0.0016596662592588685
0.42746874999999995,-0.0016663838254872831
0.42753125000000003,-0.0016704027249266062
0.42759375,-0.001671268477115101
0.42765624999999996,-0.0016690088976422934
0.42771875,-0.0016638440571448698
0.42778125,-0.0016543719930013912
0.42784374999999997,-0.0016454458385669404
0.42790625,-0.0016360059421624065
0.42796875,-0.0016271446628203234
0.42803125,-0.001619788919576537
0.42809375,-0.0016146677589350955
0.42815625,-0.0016125615698818208
0.42821875,-0.001613590924830044
0.42828125,-0.001617673202974776
0.42834375,-0.0016244487568611993
0.42840625,-0.001633302443316026
0.42846874999999995,-0.0016432364417066636
0.42853125000000003,-0.001653314863402533
0.42859375,-0.001662505059867675
0.42865624999999996,-0.0016719141225262635
0.42871875,-0.0016766603997083462
0.42878125,-0.0016783778336631472
0.42884374999999997,-0.0016769494793485717
0.42890625,-0.0016725189796127637
0.42896875,-0.0016635632316313875
0.42903125,-0.0016549915761131864
0.42909375,-0.0016455844509679074
0.42915625,-0.0016363997308399825
0.42921875,-0.0016285761378309338
0.42928125,-0.0016228389896655038
0.42934375,-0.0016198539223394592
0.42940625,-0.0016200030468123267
0.42946874999999995,-0.0016233141141196589
0.42953125000000003,-0.0016294305613202553
0.42959375,-0.0016377374933632949
0.42965624999999996,-0.001647493587457305
0.42971875,-0.0016576632531571656
0.42978125,-0.001667129066788453
0.42984374999999997,-0.0016770968570041511
0.42990625,-0.0016826136372943279
0.42996875,-0.001685198278920802
0.43003125,-0.0016845918617235112
0.43009375,-0.0016809902779557906
0.43015625,-0.0016746397144944414
0.43021875,-0.0016643892541144886
0.43028125,-0.0016551220706698885
0.43034375,-0.0016458019762619347
0.43040625,-0.0016374115431617708
0.43046874999999996,-0.0016310365704837876
0.43053125000000003,-0.001627240124803267
0.43059375,-0.0016265523598945342
0.43065624999999996,-0.0016289497584842522
0.43071875,-0.0016342731580137743
0.43078125,-0.0016420880425698364
0.43084374999999997,-0.001651518416916159
0.43090625,-0.0016616083018940464
0.43096875,-0.0016713742785106345
0.43103125,-0.0016819021069351126
0.43109375,-0.001688140571996094
0.43115625,-0.0016916133988943982
0.43121875,-0.0016919188085307568
0.43128125,-0.0016890753806433068
0.43134375,-0.0016835175368466182
0.43140625,-0.0016736750312766197
0.43146874999999996,-0.0016645987896086248
0.43153125000000003,-0.0016551808784187258
0.43159375,-0.0016464585072258064
0.43165624999999996,-0.0016394364770088293
0.43171875,-0.0016348156106543443
0.43178125,-0.0016331551227789787
0.43184374999999997,-0.0016346297988097946
0.43190625,-0.0016392221562693127
0.43196875,-0.001646362785163863
0.43203125,-0.0016553759986070449
0.43209375,-0.0016654366262341957
0.43215625,-0.00167539431833022
0.43221875,-0.001686356071463474
0.43228125,-0.0016933052378559632
0.43234375,-0.0016976157367166733
0.43240625,-0.0016988661326948207
0.43246874999999996,-0.001696952920867384
0.43253125000000003,-0.001692107046438962
0.43259375,-0.0016828129699057379
0.43265624999999996,-0.0016740308033855733
0.43271875000000004,-0.0016646116388562004
0.43278125,-0.0016556022464937342
0.43284374999999997,-0.00164795572680293
0.43290625,-0.0016425108675353073
0.43296875,-0.0016399496139252456
0.43303125,-0.0016404796565234886
0.43309375,-0.0016441700905792805
0.43315625,-0.0016505986490847613
0.43321875,-0.0016591564586497937
0.43328125,-0.0016689686923556657
0.43334375,-0.0016790451128728123
0.43340625,-0.0016883618800117017
0.43346874999999996,-0.0016980540005474554
0.43353125000000003,-0.001703214610127346
0.43359375,-0.0017054064961478654
0.43365624999999997,-0.0017044230581687303
0.43371875,-0.0017004371600521095
0.43378125,-0.0016918240991966108
0.43384375,-0.0016834032409259944
0.43390625,-0.0016740622525490759
0.43396875,-0.001664816043015091
0.43403125,-0.001656636798293476
0.43409375,-0.0016504621630607785
0.43415625,-0.0016469707610157203
0.43421875,-0.0016465210835263089
0.43428125,-0.0016492385411675525
0.43434375000000003,-0.0016548548351919407
0.43440625,-0.0016628262475655714
0.43446874999999996,-0.0016723289806894193
0.43453125000000004,-0.0016824360651946924
0.43459375,-0.0016920929842432209
0.43465624999999997,-0.0017023902011258918
0.43471875,-0.0017083809648043569
0.43478125,-0.0017115260875793237
0.43484375,-0.0017115344248249398
0.43490625,-0.0017084504126137212
0.43496875,-0.0017025986890807088
0.43503125,-0.0016926432346663425
0.43509375,-0.001683480231413119
0.43515625,-0.0016740813286436201
0.43521875,-0.0016654539327522755
0.43528125,-0.0016585882044480582
0.43534375000000003,-0.0016541754199178305
0.43540625,-0.001652733391335981
0.43546874999999996,-0.0016544607993034532
0.43553125000000004,-0.0016592120577544889
0.43559375,-0.0016664997663408398
0.43565624999999997,-0.0016756326083572082
0.43571875,-0.0016856318450244046
0.43578125,-0.0016955486896644556
0.43584375,-0.0017064029713797502
0.43590625,-0.0017131926736494996
0.43596875,-0.0017173052944717826
0.43603125,-0.001718357751218147
0.43609375,-0.0017162443950000938
0.43615625,-0.0017112653743699136
0.43621875,-0.0017018815645101978
0.43628125,-0.0016930488913370345
0.43634375000000003,-0.0016836297711436965
0.43640625,-0.0016746645088448198
0.43646874999999996,-0.0016671270225109697
0.43653125000000004,-0.0016618683220857855
0.43659375,-0.0016594356623167578
0.43665624999999997,-0.0016601206058913798
0.43671875000000004,-0.0016639331491584697
0.43678125,-0.001670467071820711
0.43684375,-0.0016790912646853784
0.43690625,-0.0016889296462050396
0.43696875,-0.0016990059790196466
0.43703125,-0.0017082807807997646
0.43709375,-0.0017179026270821018
0.43715625,-0.0017229739061246363
0.43721875,-0.0017250947060953314
0.43728125,-0.0017240238754549775
0.43734375000000003,-0.0017199450119680937
0.43740625,-0.0017112979644603732
0.43746874999999996,-0.0017028759820420167
0.43753125000000004,-0.0016935327851570064
0.43759375,-0.0016843206903819907
0.43765624999999997,-0.0016762235075972604
0.43771875,-0.0016701491524001993
0.43778125,-0.0016667009078453893
0.43784375,-0.0016663897814006845
0.43790625,-0.0016691465538900413
0.43796875,-0.0016748314581386398
0.43803125,-0.0016828797570209997
0.43809375,-0.001692417155894077
0.43815625,-0.001702537992797154
0.43821875,-0.0017122072662057453
0.43828125,-0.0017224859951292248
0.43834375000000003,-0.001728462897681582
0.43840625,-0.001731638194814089
0.43846874999999996,-0.0017316746334120614
0.43853125000000004,-0.0017286201141655522
0.43859375,-0.0017228475168488688
0.43865624999999997,-0.0017128594178428685
0.43871875,-0.0017037499260378342
0.43878125,-0.0016944367284366102
0.43884375,-0.0016858363281488653
0.43890625,-0.0016790140866087544
0.43896875,-0.0016745885849934194
0.43903125,-0.0016731322110401098
0.43909375,-0.0016748582870463602
0.43915625,-0.0016795954374278915
0.43921875,-0.001686874768813379
0.43928125,-0.001695988661788106
0.43934375000000003,-0.0017060561420923215
0.43940625,-0.0017159629178170877
0.43946874999999996,-0.0017248336242302598
0.43953125000000004,-0.0017337102394382742
0.43959375,-0.0017379023138894278
0.43965624999999997,-0.001739038041901203
0.43971875,-0.0017370502499393092
0.43978125,-0.0017321157891594108
0.43984375,-0.0017228526587315107
0.43990625,-0.0017140910232751466
0.43996875,-0.0017046933726465804
0.44003125,-0.0016957340955918304
0.44009375,-0.0016881511524184795
0.44015625,-0.001682772322287182
0.44021875,-0.0016803250897852173
0.44028125,-0.0016809002006713952
0.44034375000000003,-0.001684561007860727
0.44040625,-0.0016910086250525591
0.44046874999999996,-0.0016995713890747555
0.44053125000000004,-0.0017094012775279999
0.44059375,-0.0017194723793971523
0.44065624999999997,-0.0017288568391533032
0.44071875,-0.0017384872361750348
0.44078125,-0.0017437440009883398
0.44084375,-0.001746002568279531
0.44090625,-0.0017451325476946777
0.44096875,-0.001741201308075202
0.44103125,-0.001732669351161363
0.44109375,-0.0017243647428965558
0.44115625,-0.0017150950164252152
0.44121875,-0.001705801068407814
0.44128125,-0.0016976618809701888
0.44134375000000003,-0.0016914743202688515
0.44140625,-0.0016878432653631703
0.44146874999999997,-0.0016872922460067774
0.44153125000000004,-0.0016898866952809316
0.44159375,-0.001695405602142333
0.44165625,-0.0017032740985457179
0.44171875,-0.0017127448181940563
0.44178125,-0.0017228269808186036
0.44184375,-0.0017325198171269096
0.44190625,-0.0017429505022533154
0.44196875,-0.0017491637831111018
0.44203125,-0.0017525390409532104
0.44209375,-0.0017528310698670113
0.44215625000000003,-0.001749978402192126
0.44221875,-0.0017443961353428572
0.44228125,-0.0017346190073135592
0.44234375000000004,-0.0017255567722664483
0.44240625,-0.0017161915701547903
0.44246874999999997,-0.0017075364237038593
0.44253125000000004,-0.0017005038764572322
0.44259375,-0.0016958581252362048
0.44265625,-0.0016941636348689892
0.44271875000000005,-0.0016956038001977036
0.44278125,-0.0017000565907628745
0.44284375,-0.0017071334417350786
0.44290625,-0.0017161067577574768
0.44296875,-0.001726077358559397
0.44303125,-0.0017360515059885173
0.44309375,-0.0017450407533589896
0.44315625000000003,-0.0017541637126141651
0.44321875,-0.0017586821713491962
0.44328125,-0.0017601386636078853
0.44334375000000004,-0.0017584475408116695
0.44340625,-0.0017538392497506439
0.44346874999999997,-0.0017447768237436045
0.44353125000000004,-0.0017361042975769722
0.44359375,-0.0017267319744751278
0.44365625,-0.0017176984914201582
0.44371875,-0.001709934265957197
0.44378125,-0.0017043204444599502
0.44384375,-0.0017014525533971397
0.44390625,-0.0017017007544709306
0.44396875,-0.0017050197246979565
0.44403125,-0.0017111815846208162
0.44409375,-0.001719478086203971
0.44415625000000003,-0.0017292197151843602
0.44421875,-0.001739283598650082
0.44428125,-0.0017487753512568371
0.44434375000000004,-0.0017587309547355823
0.44440625,-0.0017642741209753787
0.44446874999999997,-0.0017669109207163192
0.44453125000000004,-0.0017664456099207582
0.44459375,-0.0017629131793633068
0.44465625,-0.0017546941075812644
0.44471875,-0.0017465509776212612
0.44478125,-0.0017373657602268514
0.44484375,-0.0017280696632554632
0.44490625,-0.0017197224031503255
0.44496875,-0.0017131761709013454
0.44503125,-0.0017091939302464748
0.44509375,-0.0017081971910858085
0.44515625000000003,-0.0017103646083985041
0.44521875,-0.0017154754370279357
0.44528125,-0.001723065869187107
0.44534375000000004,-0.0017323282168687504
0.44540625,-0.0017423874892435187
0.44546874999999997,-0.0017522230069581812
0.44553125000000005,-0.0017608320331747307
0.44559375,-0.0017694521346404979
0.44565625,-0.001773313330470705
0.44571875,-0.0017740707396717015
0.44578125,-0.0017717308178180902
0.44584375,-0.0017665361735843266
0.44590625,-0.001757071221643855
0.44596875,-0.0017481668073858966
0.44603125,-0.001738809844395811
0.44609375,-0.0017299931744013813
0.44615625000000003,-0.0017226452228041311
0.44621875,-0.0017175698817198382
0.44628125,-0.0017153749152941794
0.44634375000000004,-0.0017163064013121232
0.44640625,-0.001720301549335751
0.44646874999999997,-0.0017269621821857511
0.44653125000000005,-0.0017356803044787927
0.44659375,-0.0017455755733302158
0.44665625,-0.0017556396003891306
0.44671875000000005,-0.0017648745642566133
0.44678125,-0.0017744070845401305
0.44684375,-0.0017794231042972952
0.44690625,-0.001781455143451155
0.44696875,-0.0017803342573791126
0.44703125,-0.0017762614967856694
0.44709375,-0.0017676079392261457
0.44715625000000003,-0.0017592222089526863
0.44721875,-0.0017499432579452523
0.44728125,-0.001740803019261078
0.44734375000000004,-0.0017327378022466144
0.44740625,-0.0017267143850970001
0.44746874999999997,-0.0017233311358705178
0.44753125000000005,-0.0017229899383041924
0.44759375,-0.0017257408785887746
0.44765625,-0.0017314239558247624
0.44771875,-0.0017394129183831986
0.44778125,-0.0017489265612693483
0.44784375,-0.0017590517634578084
0.44790625,-0.0017687444756947779
0.44796875,-0.0017791439912376306
0.44803125,-0.0017851906422506614
0.44809375,-0.0017885364083617683
0.44815625000000003,-0.0017887160166907834
0.44821875,-0.0017858411865891988
0.44828125,-0.0017802066120518323
0.44834375000000004,-0.0017704079246167667
0.44840625,-0.0017613525213840547
0.44846874999999997,-0.0017520582899612086
0.44853125000000005,-0.0017434743110586182
0.44859375,-0.001736511609796751
0.44865625,-0.0017319969016424547
0.44871875,-0.0017303246774635073
0.44878125,-0.0017319077091880047
0.44884375,-0.0017364072057740876
0.44890625,-0.0017435496709847231
0.44896875,-0.0017525043131864232
0.44903125,-0.0017625130672922207
0.44909375,-0.001772507449925631
0.44915625000000003,-0.0017815232345337606
0.44921875,-0.001790665595498675
0.44928125,-0.0017951830854035788
0.44934375000000004,-0.0017966812268611076
0.44940625,-0.001795061952683502
0.44946875,-0.0017905563443920969
0.44953125000000005,-0.0017814953270251024
0.44959375,-0.001772935781646709
0.44965625,-0.001763600878145942
0.44971875,-0.0017545153591551066
0.44978125,-0.001746836538920618
0.44984375,-0.0017412016608294167
0.44990625,-0.001738319172464864
0.44996875000000003,-0.001738484690717329
0.45003125,-0.0017417852821131896
0.45009375,-0.0017479244041881392
0.45015625000000004,-0.0017561053072605165
0.45021875,-0.0017658249115409808
0.45028125,-0.0017759671404931066
0.45034375000000004,-0.0017854790846219548
0.45040625,-0.0017955208187521166
0.45046875,-0.0018011989978722331
0.45053125000000005,-0.0018040208926232149
0.45059375,-0.0018036992884271352
0.45065625,-0.001800373651108883
0.45071875,-0.0017923655225390092
0.45078125,-0.0017843067904968549
0.45084375,-0.001775221061132426
0.45090625,-0.0017659738864456154
0.45096875000000003,-0.0017575178987594142
0.45103125,-0.0017509357974597878
0.45109375,-0.0017467635871344228
0.45115625000000004,-0.0017456271830920966
0.45121875,-0.00174759639132685
0.45128125,-0.0017525471036658052
0.45134375000000004,-0.0017600280497632181
0.45140625,-0.0017692228529808673
0.45146875,-0.001779260281322137
0.45153125000000005,-0.0017891832810038588
0.45159375,-0.0017979706879866497
0.45165625,-0.0018067687408522548
0.45171875,-0.001810874449375277
0.45178125,-0.0018119322138760718
0.45184375,-0.0018098578661526477
0.45190625,-0.001804931862068343
0.45196875000000003,-0.0017956902580860898
0.45203125,-0.0017869309434199177
0.45209375,-0.0017776053638152503
0.45215625000000004,-0.0017687378809845417
0.45221875,-0.0017612486868398558
0.45228125,-0.0017559875669852232
0.45234375000000004,-0.0017534833150155693
0.45240625,-0.0017540990418817154
0.45246875,-0.0017577889499945099
0.45253125000000005,-0.0017642147216637843
0.45259375,-0.0017727472624266133
0.45265625,-0.0017825831824268557
0.45271875000000006,-0.0017926520498599552
0.45278125,-0.0018020558363618933
0.45284375,-0.0018118211496211678
0.45290625,-0.0018171972999095065
0.45296875000000003,-0.0018196217070227394
0.45303125,-0.0018189026253837282
0.45309375,-0.001815187914986971
0.45315625000000004,-0.0018068648320601621
0.45321875,-0.001798681016991592
0.45328125,-0.0017894910998836819
0.45334375000000005,-0.0017803065732059226
0.45340625,-0.0017720650749106642
0.45346875,-0.0017657099405497118
0.45353125000000005,-0.0017619297520494043
0.45359375,-0.0017611705529697874
0.45365625,-0.0017635070189969404
0.45371875,-0.0017687625781765692
0.45378125,-0.0017764531957659008
0.45384375,-0.0017857852870951652
0.45390625,-0.0017958969023746385
0.45396875000000003,-0.0018057161903499985
0.45403125,-0.0018142715981193658
0.45409375,-0.0018228179859766658
0.45415625000000004,-0.001826589882684193
0.45421875,-0.0018273260593381635
0.45428125,-0.0018248948646372165
0.45434375000000005,-0.0018197084352535864
0.45440625,-0.0018102110209070946
0.45446875,-0.0018013461634657363
0.45453125000000005,-0.0017920216441557613
0.45459375,-0.001783279835882265
0.45465625,-0.0017759771250328849
0.45471875,-0.0017709949573179173
0.45478125,-0.0017688271670868033
0.45484375,-0.0017697712927798592
0.45490625,-0.001773764769192901
0.45496875000000003,-0.0017804461970712948
0.45503125,-0.0017891400036482291
0.45509375,-0.0017990071195636004
0.45515625000000004,-0.0018090989270123647
0.45521875,-0.0018183497640483492
0.45528125,-0.001827937816262365
0.45534375000000005,-0.0018329964775397056
0.45540625,-0.001835135493526735
0.45546875,-0.0018341346569324402
0.45553125000000005,-0.0018301755959702348
0.45559375,-0.0018216199526237334
0.45565625,-0.0018133065258920042
0.45571875,-0.0018040741898362883
0.45578125,-0.0017949542952749448
0.45584375,-0.0017868950717286336
0.45590625,-0.0017807633071277723
0.45596875000000003,-0.001777265411572887
0.45603125,-0.0017768005244944984
0.45609375,-0.0017793987178797294
0.45615625000000004,-0.00178494346845047
0.45621875,-0.0017927880552343206
0.45628125,-0.0018022864660621751
0.45634375000000005,-0.001812389755762478
0.45640625,-0.0018221526414461398
0.45646875,-0.0018305858083302318
0.45653125000000006,-0.0018389548553358614
0.45659375,-0.001842471032811932
0.45665625,-0.0018429462058975887
0.45671875000000006,-0.0018402948959831411
0.45678125,-0.0018348993964497629
0.45684375,-0.0018252950626715253
0.45690625,-0.0018164083942684983
0.45696875000000003,-0.001807106471715586
0.45703125,-0.0017984376163748123
0.45709375,-0.001791340660312557
0.45715625000000004,-0.0017865491948261397
0.45721875,-0.0017846555630586791
0.45728125000000003,-0.0017858472912146428
0.45734375000000005,-0.0017900886060081833
0.45740625,-0.0017969608869252418
0.45746875,-0.0018057909674237538
0.45753125000000006,-0.0018157418469404718
0.45759375,-0.0018257915818441217
0.45765625,-0.0018349580796739318
0.45771875,-0.0018444213628235895
0.45778125000000003,-0.0018493094261407272
0.45784375,-0.0018512504999251278
0.45790625,-0.0018500381585082604
0.45796875000000004,-0.0018459049482942302
0.45803125,-0.0018372412793764142
0.45809375,-0.0018288733225089449
0.45815625000000004,-0.0018196143536068979
0.45821875,-0.0018105317266585708
0.45828125000000003,-0.0018026105491334848
0.45834375000000005,-0.0017966222616073446
0.45840625,-0.00179333962171066
0.45846875,-0.0017930537391354917
0.45853125000000006,-0.0017959053189500612
0.45859375,-0.0018015937356075512
0.45865625,-0.0018096414250841492
0.45871875,-0.001819150840777023
0.45878125000000003,-0.0018292726210462906
0.45884375,-0.001838988408503217
0.45890625,-0.001847343593228773
0.45896875000000004,-0.0018555265085274664
0.45903125,-0.001858909101474543
0.45909375,-0.0018592321086090269
0.45915625000000004,-0.0018564273237177409
0.45921875,-0.0018488984001733613
0.45928125000000003,-0.0018411667315678254
0.45934375000000005,-0.0018322390185694232
0.45940625,-0.0018229518140794113
0.45946875,-0.0018143650658193206
0.45953125000000006,-0.0018074026009633898
0.45959375,-0.0018027508465312814
0.45965625,-0.0018010195897249087
0.45971875,-0.0018023935745607178
0.45978125000000003,-0.0018067753812410908
0.45984375,-0.001813753446708144
0.45990625,-0.0018226328226532695
0.45996875000000004,-0.0018326300381689975
0.46003125,-0.0018425987038538094
0.46009375,-0.0018517371998969523
0.46015625000000004,-0.0018610448910173216
0.46021875,-0.001865839071996167
0.46028125,-0.0018676370488766303
0.46034375000000005,-0.0018663061123099511
0.46040625,-0.001861987262364334
0.46046875,-0.001853230008584679
0.46053125000000006,-0.0018448741775389174
0.46059375,-0.001835516889058586
0.46065625,-0.0018265056839971705
0.46071875,-0.0018186449901561597
0.46078125000000003,-0.0018127817736151575
0.46084375,-0.001809623556193768
0.46090625,-0.0018094839227415366
0.46096875000000004,-0.0018124147118617207
0.46103125,-0.0018181968702607187
0.46109375,-0.0018262806385516833
0.46115625000000005,-0.0018358290128184518
0.46121875,-0.0018459633091206518
0.46128125,-0.0018556647124983172
0.46134375000000005,-0.0018639194836964912
0.46140625,-0.0018720303552695328
0.46146875,-0.0018752866716429673
0.46153125,-0.0018755200037993136
0.46159375,-0.0018726408421698704
0.46165625,-0.0018650095068674585
0.46171875,-0.001857314207494791
0.46178125000000003,-0.0018483231315171572
0.46184375,-0.0018391034015375687
0.46190625,-0.0018305906043350195
0.46196875000000004,-0.001823602101948693
0.46203125,-0.001819054176451007
0.46209374999999997,-0.0018173991222096425
0.46215625000000005,-0.0018188274402691773
0.46221875,-0.001823282142420557
0.46228125,-0.0018303639962832519
0.46234375000000005,-0.001839250521301669
0.46240625,-0.0018492119012304131
0.46246875,-0.0018592120388145894
0.46253125,-0.0018683385056226243
0.46259375,-0.0018776129533871477
0.46265625,-0.0018823041468422896
0.46271875,-0.001884033751678671
0.46278125000000003,-0.0018826987131709827
0.46284375,-0.001878389316527701
0.46290624999999996,-0.0018695791891284938
0.46296875000000004,-0.0018611296143501432
0.46303125,-0.0018519023954252367
0.46309374999999997,-0.0018428849617445064
0.46315625000000005,-0.0018350038175527217
0.46321875,-0.0018291925526191244
0.46328125,-0.0018260409808104616
0.46334375,-0.0018259062743529314
0.46340625,-0.001828887797911391
0.46346875,-0.0018347060069232313
0.46353125,-0.0018427891595019785
0.46359375,-0.0018523821231824222
0.46365625,-0.0018624953554760015
0.46371875,-0.0018721522054481743
0.46378125000000003,-0.0018803897227738786
0.46384375,-0.0018884997663565772
0.46390624999999996,-0.001891749852409974
0.46396875000000004,-0.0018919157500965067
0.46403125,-0.0018890128884417046
0.46409374999999997,-0.0018813594695458735
0.46415625,-0.00187368327698402
0.46421875,-0.0018647270738274269
0.46428125,-0.0018554629372386985
0.46434375,-0.001846904995469037
0.46440625,-0.001839963216477794
0.46446875,-0.0018354218396107458
0.46453125,-0.0018337454175940543
0.46459375,-0.001835181320314544
0.46465625,-0.0018396171801676048
0.46471874999999996,-0.0018466487648730184
0.46478125000000003,-0.001855576731678854
0.46484375,-0.0018655514825536013
0.46490624999999997,-0.0018755520448026641
0.46496875,-0.0018846397499330814
0.46503125,-0.0018939425257364362
0.46509375,-0.0018986798520705117
0.46515625,-0.0019004067730870045
0.46521875,-0.001899057440769153
0.46528125,-0.0018947473877894416
0.46534375,-0.0018859906182658731
0.46540625,-0.001877550541482892
0.46546875,-0.0018683221006655162
0.46553124999999995,-0.0018592875320155577
0.46559375000000003,-0.0018514283334980092
0.46565625,-0.001845595674827144
0.46571874999999996,-0.0018424133593071546
0.46578125000000004,-0.0018422806704998795
0.46584375,-0.0018452196793680292
0.46590624999999997,-0.0018509891759217606
0.46596875,-0.0018590776579612278
0.46603125,-0.0018686472549625244
0.46609375,-0.0018787440419251178
0.46615625,-0.0018884118755649604
0.46621875,-0.0018967166278927305
0.46628125,-0.0019048477320106338
0.46634374999999995,-0.0019081439080730345
0.46640625,-0.0019083775122941404
0.46646875,-0.0019055711526959063
0.46653124999999995,-0.0018979597867197356
0.46659375000000003,-0.0018903000815418472
0.46665625,-0.0018813535375955814
0.46671874999999996,-0.001872100203893702
0.46678125,-0.001863536069531907
0.46684375,-0.0018565610930215415
0.46690624999999997,-0.0018519657875215312
0.46696875,-0.0018502296985808409
0.46703125,-0.0018516139798664122
0.46709375,-0.0018560128186913827
0.46715625,-0.0018629742326411597
0.46721875,-0.0018718669377759262
0.46728125,-0.001881812993987847
0.46734374999999995,-0.0018918298713797577
0.46740625,-0.001900967247990215
0.46746875,-0.001910307074829004
0.46753124999999995,-0.0019150972864507287
0.46759375,-0.0019169264130711738
0.46765625,-0.0019156808930846647
0.46771874999999996,-0.0019114642580640995
0.46778125,-0.0019028082797583334
0.46784375,-0.0018943788746412227
0.46790624999999997,-0.0018852049579903482
0.46796875,-0.0018761482601238194
0.46803125,-0.0018682289493550663
0.46809375,-0.0018623201390329525
0.46815624999999994,-0.0018590704103723932
0.46821875,-0.0018588033615934973
0.46828125,-0.0018616623575054558
0.46834374999999995,-0.0018673273512349597
0.46840625,-0.001875332032549873
0.46846875,-0.0018848691371893822
0.46853124999999995,-0.0018949920897791128
0.46859375,-0.0019046682947276017
0.46865625,-0.0019130035546777724
0.46871874999999996,-0.0019212278352099266
0.46878125,-0.0019246911692459012
0.46884375,-0.0019250066398146526
0.46890624999999997,-0.0019222757499531562
0.46896875,-0.0019147895139885601
0.46903125,-0.0019072169305366163
0.46909375,-0.0018983336532488113
0.46915624999999994,-0.0018890907058374332
0.46921875,-0.0018804115800125087
0.46928125,-0.0018733857037466911
0.46934374999999995,-0.0018685821418078369
0.46940624999999997,-0.0018667423994148807
0.46946875,-0.0018679513424884886
0.46953124999999996,-0.0018721813278495536
0.46959375,-0.0018791185998970478
0.46965625,-0.0018878749782117454
0.46971874999999996,-0.001897823144753924
0.46978125,-0.001907769402582582
0.46984375,-0.0019170536079463896
0.46990624999999997,-0.0019264006953330914
0.46996874999999994,-0.001931311549499104
0.47003125,-0.0019333421787646743
0.47009375000000003,-0.0019322108598203158
0.47015625000000005,-0.0019281197967358499
0.47021875,-0.0019194708516810308
0.47028125,-0.001911153251385106
0.47034375000000006,-0.001902024558728295
0.47040625,-0.001892848492449306
0.47046875,-0.0018848325745979277
0.47053125000000007,-0.0018788335297411501
0.47059375000000003,-0.0018754490169368698
0.47065625,-0.0018749176161266118
0.47071875,-0.0018776106116425578
0.47078125000000004,-0.0018831839711221099
0.47084375,-0.0018910763552596604
0.47090625,-0.0019004210657070364
0.47096875000000005,-0.001910528920366139
0.47103125,-0.0019202780114397633
0.47109375000000003,-0.001928720832369335
0.47115625000000005,-0.0019370481777439275
0.47121875,-0.0019405942277642974
0.47128125,-0.0019412037995749643
0.47134375000000006,-0.0019386681893807933
0.47140625,-0.001931251229544989
0.47146875,-0.0019237381654589325
0.47153125,-0.0019149245615420613
0.47159375000000003,-0.001905644274594144
0.47165625,-0.0018969354455678072
0.47171875,-0.0018897415190523986
0.47178125000000004,-0.0018848524373024506
0.47184375,-0.0018828305532259532
0.47190625,-0.0018837608413136003
0.47196875000000005,-0.00188784129218586
0.47203125,-0.0018945189001762647
0.47209375,-0.001903241154602664
0.47215625000000006,-0.0019131011404673048
0.47221875,-0.0019230708716490297
0.47228125,-0.0019323134086851323
0.47234375000000006,-0.001941904054183069
0.47240625,-0.0019469439155109514
0.47246875,-0.0019491468219512698
0.47253125,-0.0019482405259687585
0.47259375000000003,-0.001944323412097021
0.47265625,-0.0019358656451120074
0.47271875,-0.0019276301696374357
0.47278125000000004,-0.00191841536289971
0.47284375,-0.0019092817293606817
0.47290625,-0.0019011872912511885
0.47296875000000005,-0.0018949321568365735
0.47303125,-0.0018912777717412649
0.47309375,-0.0018906454542218787
0.47315625000000006,-0.0018930527775247452
0.47321875,-0.0018983598410244745
0.47328125,-0.0019060452999830474
0.47334375,-0.001915377126628759
0.47340625000000003,-0.0019254133340701196
0.47346875,-0.001935181290450838
0.47353125,-0.0019437449653315342
0.47359375000000004,-0.0019522601665090955
0.47365625,-0.001956032645775596
0.47371875,-0.001956774052293775
0.47378125000000004,-0.001954432113667137
0.47384375,-0.0019472610020614262
0.47390625,-0.0019398896656552117
0.47396875000000005,-0.0019310969540927356
0.47403125,-0.0019217974239927743
0.47409375,-0.0019130073581526963
0.47415625,-0.001905639943069165
0.47421875,-0.0019005082593348405
0.47428125,-0.001898181747893385
0.47434375,-0.0018989273911118598
0.47440625000000003,-0.0019026862624064028
0.47446875,-0.0019091609621683103
0.47453125,-0.0019176917751082267
0.47459375000000004,-0.0019274657298716247
0.47465625,-0.0019374812962105192
0.47471874999999997,-0.0019468183113794668
0.47478125000000004,-0.001956544068589444
0.47484375,-0.001961842341463127
0.47490625,-0.0019642480900776693
0.47496875,-0.001963589020990697
0.47503125,-0.001959922114690704
0.47509375,-0.001951613938254368
0.47515625,-0.001943493389038549
0.47521875,-0.001934342164986072
0.47528125,-0.001925159016395811
0.47534375,-0.0019168867181448557
0.47540625000000003,-0.0019104293726388971
0.47546875,-0.0019065101475842644
0.47553124999999996,-0.001905539750736318
0.47559375000000004,-0.0019076808391601252
0.47565625,-0.0019127175739524077
0.47571874999999997,-0.0019201990971780963
0.47578125000000004,-0.0019294008847133837
0.47584375,-0.001939395962532925
0.47590625,-0.001949239013690679
0.47596875,-0.0019578928661160566
0.47603125,-0.0019666308077627703
0.47609375,-0.0019706629325260128
0.47615625,-0.001971688232728863
0.47621875,-0.001969617458966122
0.47628125,-0.0019626775641642252
0.47634374999999995,-0.0019554781781055616
0.47640625000000003,-0.0019467725807898045
0.47646875,-0.001937459802208115
0.47653124999999996,-0.0019285821855293817
0.47659375000000004,-0.0019209967041773218
0.47665625,-0.0019156192798474303
0.47671874999999997,-0.0019129714502934547
0.47678125,-0.0019133761677496836
0.47684375,-0.001916849004657828
0.47690625,-0.0019230620303676282
0.47696875,-0.0019314043325299318
0.47703125,-0.0019410722117421675
0.47709375,-0.0019511110555421873
0.47715625,-0.001960531351214434
0.47721875,-0.001968384401000667
0.47728125,-0.001975998384905364
0.47734374999999996,-0.001978721971057834
0.47740625000000003,-0.001978334404805604
0.47746875,-0.001974950319179297
0.47753124999999996,-0.0019668949060309693
0.47759375,-0.001958914573329834
0.47765625,-0.0019498005566466955
0.47771874999999997,-0.0019405702177095474
0.47778125,-0.0019321199949286355
0.47784375,-0.0019253983590180879
0.47790625,-0.0019211845953956974
0.47796875,-0.0019198753113416622
0.47803125,-0.0019216654876863803
0.47809375,-0.001926410468976389
0.47815624999999995,-0.0019336084432877848
0.47821875,-0.0019426314391223776
0.47828125,-0.0019525866654537816
0.47834374999999996,-0.001962481723127213
0.47840625000000003,-0.0019712513245637997
0.47846875,-0.0019802364035999
0.47853124999999996,-0.0019845668424061103
0.47859375,-0.0019859106843801433
0.47865625,-0.001984164489109347
0.47871874999999997,-0.0019794881380308937
0.47878125,-0.001970503127594017
0.47884375,-0.001961827145702276
0.47890625,-0.001952591100574122
0.47896875,-0.0019436205554272112
0.47903125,-0.0019357380438136812
0.47909375,-0.001930156184830431
0.47915624999999995,-0.0019271151848558876
0.47921875,-0.0019271202002041354
0.47928125,-0.001930229130700789
0.47934374999999996,-0.0019361572586977516
0.47940625,-0.0019442485807045634
0.47946875,-0.0019537260860703065
0.47953124999999996,-0.001963718437291123
0.47959375,-0.001973222076499581
0.47965625,-0.001981289028252897
0.47971874999999997,-0.001989184524424037
0.47978125,-0.0019922695948560998
0.47984375,-0.001992210084415802
0.47990625,-0.0019890727352948057
0.47996874999999994,-0.001981323226333577
0.48003125,-0.0019734491923231387
0.48009375,-0.001964406378169699
0.48015624999999995,-0.001955137089228766
0.48021874999999997,-0.0019466292745682623
0.48028125,-0.001939542580208703
0.48034374999999996,-0.0019348991138447152
0.48040625,-0.001933247971405802
0.48046875,-0.001934614365180734
0.48053124999999997,-0.0019389715892515758
0.48059375,-0.0019459221329247434
0.48065625,-0.0019546860724486137
0.48071875,-0.0019645027965003448
0.48078125,-0.001974450904223213
0.48084375,-0.0019834264154356407
0.48090625,-0.001992692619552122
0.48096874999999994,-0.001997259280314939
0.48103125,-0.0019990211253692047
0.48109375,-0.0019975840328227135
0.48115624999999995,-0.0019932942505700435
0.48121875,-0.0019844558046996225
0.48128125,-0.001976019224550818
0.48134374999999996,-0.0019667384835742457
0.48140625,-0.0019575537683620414
0.48146875,-0.0019495061541896092
0.48153124999999997,-0.0019435074372758654
0.48159375,-0.0019401433558207948
0.48165625,-0.0019397520505024385
0.48171875,-0.0019424151637028042
0.48178124999999994,-0.0019479675053798995
0.48184375,-0.001955714666481423
0.48190625,-0.0019651146609148684
0.48196874999999995,-0.001975067606213826
0.48203125,-0.0019846673666342463
0.48209375,-0.0019929015120101756
0.48215624999999995,-0.00200111001465042
0.48221875,-0.002004528834998437
0.48228125,-0.002004830071966973
0.48234374999999996,-0.0020021485839058772
0.48240625,-0.0019946125594111075
0.48246875,-0.0019870311905413607
0.48253124999999997,-0.00197807914227411
0.48259375,-0.0019686610659627943
0.48265625,-0.0019598860407829266
0.48271875,-0.0019526406452596706
0.48278125,-0.001947671339278409
0.48284375,-0.00194548497924793
0.48290625,-0.0019464174516058558
0.48296874999999995,-0.0019503400220592937
0.48303125,-0.0019569096312089806
0.48309375,-0.0019654924963984216
0.48315624999999995,-0.0019752182530899665
0.48321875,-0.0019851037397619065
0.48328125,-0.0019942322915545707
0.48334374999999996,-0.0020037090341290253
0.48340625,-0.0020086967746387185
0.48346875,-0.0020107702193995214
0.48353124999999997,-0.0020097946719341564
0.48359375,-0.0020058380512221197
0.48365625,-0.0019972903269212527
0.48371875,-0.0019889757676925315
0.48378125,-0.001979688500461138
0.48384375,-0.001970452319641422
0.48390625,-0.001962187276072752
0.48396874999999995,-0.0019557888724585637
0.48403125,-0.0019519669225497444
0.48409375,-0.0019510856649947173
0.48415624999999995,-0.001953316806126093
0.48421875,-0.0019584046772595787
0.48428125,-0.00196592817211029
0.48434374999999996,-0.00197507321864146
0.48440625,-0.001984970024831334
0.48446875,-0.001994662862755514
0.48453124999999997,-0.0020031215626549748
0.48459375,-0.0020116567007784636
0.48465625,-0.0020154168225501867
0.48471875,-0.0020161567177248985
0.48478125,-0.0020138648768766865
0.48484375,-0.002006674947495478
0.48490625,-0.0019993087052597655
0.48496874999999995,-0.001990426799247602
0.48503125,-0.0019810435459228504
0.48509375,-0.001972069365547474
0.48515624999999996,-0.0019645074553244213
0.48521875,-0.001959123939206109
0.48528125,-0.001956492624904785
0.48534374999999996,-0.001956918038478722
0.48540625,-0.0019603949589412917
0.48546875,-0.001966571202281553
0.48553124999999997,-0.0019748685233854923
0.48559375,-0.0019844569549897217
0.48565625,-0.0019943563234803285
0.48571875,-0.002003604530563391
0.48578124999999994,-0.00201132318152214
0.48584375,-0.0020187238930073903
0.48590625,-0.0020212125600126973
0.48596874999999995,-0.0020206740098452913
0.48603125,-0.002017079731997856
0.48609375,-0.00200886204966514
0.48615624999999996,-0.0020007417675553113
0.48621875,-0.0019914943886545147
0.48628125,-0.0019821712283544235
0.48634374999999996,-0.001973652183407948
0.48640625,-0.001966923967212486
0.48646875,-0.001962639952404699
0.48653124999999997,-0.0019612308701236203
0.48659375,-0.001962970615227877
0.48665625,-0.001967630790704028
0.48671875,-0.0019747593936831065
0.48678125,-0.0019836884909762986
0.48684375,-0.0019935204441650645
0.48690625,-0.0020032602011866574
0.48696874999999995,-0.0020119628913424226
0.48703125,-0.0020207361226157183
0.48709375,-0.0020249590728702305
0.48715624999999996,-0.0020261418240548057
0.48721875,-0.0020242744443225436
0.48728125,-0.002019519306334705
0.48734374999999996,-0.0020103319521288174
0.48740625,-0.0020016697892406704
0.48746875,-0.0019922098247529274
0.48753124999999997,-0.0019831297151137878
0.48759375,-0.001975200944459271
0.48765625,-0.0019694346755903813
0.48771875,-0.001966302873275372
0.48778125,-0.0019662025241813375
0.48784375,-0.0019691943471619316
0.48790625,-0.001974975518603053
0.48796874999999995,-0.0019829036288655927
0.48803125,-0.001992275586911285
0.48809375,-0.002002171293400079
0.48815624999999996,-0.00201160021010352
0.48821875,-0.002019560323898939
0.48828125,-0.002027332910668256
0.48834374999999997,-0.0020302960188493813
0.48840625,-0.002030168929006343
0.48846875,-0.002027015509723673
0.48853125,-0.002019155530310006
0.48859375,-0.002011276733629136
0.48865625,-0.002002100863167662
0.48871875,-0.001992620036197358
0.48878125,-0.00198389131044141
0.48884375,-0.0019767946793498165
0.48890625,-0.001972051373521702
0.48896874999999995,-0.001970151078083321
0.48903125000000003,-0.001971361135341937
0.48909375,-0.0019754959214855344
0.48915624999999996,-0.0019822182116922688
0.48921875,-0.0019908965888585928
0.48928125,-0.002000598866450043
0.48934374999999997,-0.002010367283036829
0.48940625,-0.0020192884763548247
0.48946875,-0.002028366419422112
0.48953125,-0.002032888214927475
0.48959375,-0.0020346246280064373
0.48965625,-0.002033254580475541
0.48971875,-0.0020289439316392988
0.48978125,-0.002020060822712229
0.48984375,-0.002011363003717015
0.48990625,-0.002002092036938241
0.48996874999999995,-0.001992724403715007
0.49003125000000003,-0.001984613596070356
0.49009375,-0.0019784374564713464
0.49015624999999996,-0.0019747688277410025
0.49021875,-0.001974169850957594
0.49028125,-0.001976525104775209
0.49034374999999997,-0.001981736955809027
0.49040625,-0.0019894399438810523
0.49046875,-0.001998564651458895
0.49053125,-0.00200848676206114
0.49059375,-0.002017946844337176
0.49065625,-0.0020262399391641206
0.49071875,-0.002034379083522997
0.49078125,-0.002037751923622655
0.49084375,-0.002038059729221442
0.49090625,-0.002035354804797329
0.49096874999999995,-0.0020279352752656313
0.49103125000000003,-0.0020202630170291364
0.49109375,-0.0020112664022060925
0.49115624999999996,-0.0020016653637365683
0.49121875,-0.001992743584759718
0.49128125,-0.0019852803918355977
0.49134374999999997,-0.001980037049349792
0.49140625,-0.0019776032444623337
0.49146875,-0.001978212200018231
0.49153125,-0.0019818504367861978
0.49159375,-0.0019881416212792907
0.49165625,-0.0019965360772094126
0.49171875,-0.002006039872546772
0.49178124999999995,-0.0020158675402938697
0.49184375,-0.0020248744331545776
0.49190625,-0.0020343327983852744
0.49196874999999995,-0.002039339841616028
0.49203125000000003,-0.0020414896353227185
0.49209375,-0.002040557631664719
0.49215624999999996,-0.002036684710320258
0.49221875,-0.002028142531800045
0.49228125,-0.002019786744500901
0.49234374999999997,-0.002010375407648035
0.49240625,-0.0020009792066131987
0.49246875,-0.0019925604022507926
0.49253125,-0.001985831593167231
0.49259375,-0.0019817002090647684
0.49265625,-0.001980486618838817
0.49271875,-0.0019823302336872684
0.49278125,-0.001987147708127718
0.49284375,-0.001994369096107451
0.49290625,-0.002003308139407328
0.49296874999999996,-0.002013037037836951
0.49303125000000003,-0.0020225752280946807
0.49309375,-0.0020310570384503845
0.49315624999999996,-0.0020395769440413325
0.49321875,-0.0020434260653591496
0.49328125,-0.002044295953609443
0.49334374999999997,-0.0020420621714908327
0.49340625,-0.002034953424847538
0.49346875,-0.002027603286159037
0.49353125,-0.002018705573457867
0.49359375,-0.0020091590354659322
0.49365625,-0.0019999686327514254
0.49371875,-0.0019921456397333226
0.49378125,-0.0019864368449587916
0.49384375,-0.001983409568143843
0.49390625,-0.001983439386477201
0.49396874999999996,-0.0019865660399267376
0.49403125000000003,-0.0019923700560373486
0.49409375,-0.002000351039609702
0.49415624999999996,-0.002009720203998755
0.49421875,-0.0020195002943552975
0.49428125,-0.0020286936244509612
0.49434374999999997,-0.0020363875126928332
0.49440625,-0.002043930270946015
0.49446875,-0.002046536719716524
0.49453125,-0.00204605638437777
0.49459375,-0.002042622119211246
0.49465625,-0.0020344637632849355
0.49471875,-0.0020263462143854938
0.49478125,-0.0020170149068889434
0.49484375,-0.0020075035160148982
0.49490625,-0.0019987483896286573
0.49496874999999996,-0.0019916458980935303
0.49503125000000003,-0.0019869856823965804
0.49509375,-0.0019851706955340692
0.49515624999999996,-0.0019864682214426888
0.49521875,-0.0019906881579584146
0.49528125,-0.001997483769516334
0.49534374999999997,-0.002006122988284245
0.49540625,-0.0020157600856690328
0.49546875,-0.0020253645361057726
0.49553125,-0.002034065023065079
0.49559375,-0.0020429360026383847
0.49565625,-0.002047257477490849
0.49571875,-0.002048586288646098
0.49578124999999995,-0.0020468523842763764
0.49584375,-0.00204222927669373
0.49590625,-0.002033123454409959
0.49596874999999996,-0.002024354217977184
0.49603125000000003,-0.0020148639925026135
0.49609375,-0.0020055072900536652
0.49615624999999997,-0.001997296360088413
0.49621875,-0.0019910830606344604
0.49628125,-0.001987513193852569
0.49634375,-0.0019869637868156764
0.49640625,-0.001989483456931923
0.49646875,-0.001994832524838605
0.49653125,-0.002002393858032414
0.49659375,-0.002011515324190999
0.49665625,-0.0020212526990376345
0.49671875,-0.0020306106563286463
0.49678125,-0.0020385836374109123
0.49684375000000003,-0.0020464555670891837
0.49690625,-0.0020495817277141337
0.49696874999999996,-0.0020496602449455725
0.49703125000000004,-0.002046693824853174
0.49709375,-0.002038902807768049
0.49715624999999997,-0.0020310396070883086
0.49721875,-0.0020218630794081247
0.49728125,-0.0020122388642256073
0.49734375,-0.0020032106304254393
0.49740625,-0.0019957349476864422
0.49746875,-0.0019904507297564544
0.49753125,-0.0019880961649351853
0.49759375,-0.0019887804535770742
0.49765625,-0.0019924422846679113
0.49771875,-0.0019988200098169095
0.49778125,-0.0020070961461154946
0.49784375000000003,-0.0020166024594926446
0.49790625,-0.0020262661962043294
0.49796874999999996,-0.002035072909540192
0.49803125000000004,-0.0020443776291729776
0.49809375,-0.0020491102762774382
0.49815624999999997,-0.0020509331091731475
0.49821875,-0.0020496942096510096
0.49828125,-0.002045517631157373
0.49834375,-0.0020367551670934306
0.49840625,-0.002028214885840547
0.49846875,-0.0020187641364414755
0.49853125,-0.0020092169755572126
0.49859375,-0.002000700015652654
0.49865625,-0.0019940356389179514
0.49871875,-0.0019899109786932073
0.49878125,-0.001988700521759146
0.49884375000000003,-0.0019905934050669233
0.49890625,-0.0019954167126172845
0.49896874999999996,-0.002002634874331985
0.49903125000000004,-0.0020115276816651817
0.49909375,-0.0020211680389189413
0.49915624999999997,-0.0020305291449951857
0.49921875,-0.0020387732271324732
0.49928125,-0.0020470881696876553
0.49934375,-0.00205067199137024
0.49940625,-0.0020512961898823123
0.49946875,-0.002048874272368828
0.49953125,-0.0020415273113899013
0.49959375,-0.0020339308561033373
0.49965625,-0.002024758527035639
0.49971875,-0.002015141812833021
0.49978125,-0.0020059679329868935
0.49984375000000003,-0.0019980488187827106
0.49990625,-0.001992217959370754
0.49996874999999996,-0.001989244966150383
0.5000312499999999,-0.0019892674024112322
0.50009375,-0.001992643907160793
0.5001562500000001,-0.0019982910632223017
0.5002187499999999,-0.002006220656944252
0.50028125,-0.0020155558547030328
0.5003437500000001,-0.002025133950715935
0.5004062499999999,-0.002034185310825859
0.50046875,-0.0020416353467548054
0.50053125,-0.0020489767709196693
0.50059375,-0.002051282990169989
0.50065625,-0.0020506444564490356
0.50071875,-0.002046956402890099
0.50078125,-0.0020384890058665686
0.50084375,-0.00203021250172402
0.50090625,-0.0020206785573864544
0.50096875,-0.002011088196837707
0.50103125,-0.002002306894879541
0.50109375,-0.0019951450208915977
0.50115625,-0.0019904942160345607
0.50121875,-0.001988793947990966
0.50128125,-0.001990005593970126
0.50134375,-0.0019942343638350013
0.50140625,-0.002001036324530109
0.50146875,-0.0020095970762380594
0.50153125,-0.0020191257034774535
0.5015937500000001,-0.0020286748198638793
0.5016562499999999,-0.0020370745044926697
0.50171875,-0.0020457729749501774
0.5017812500000001,-0.002049832139495278
0.5018437499999999,-0.0020509590645891307
0.50190625,-0.002048926929348688
0.5019687500000001,-0.002044034169968123
0.5020312499999999,-0.00203475571306231
0.50209375,-0.0020258435250413848
0.5021562500000001,-0.0020162043552401226
0.5022187499999999,-0.00200670751920283
0.50228125,-0.0019984400778254863
0.5023437500000001,-0.0019922432250125827
0.5024062499999999,-0.001988728577728749
0.50246875,-0.001988087377921055
0.50253125,-0.0019907198750313687
0.50259375,-0.001996046345514535
0.50265625,-0.0020035933065452177
0.50271875,-0.0020126247870409786
0.50278125,-0.00202224207422505
0.50284375,-0.0020314440870389805
0.50290625,-0.002039236795729482
0.50296875,-0.00204688894002647
0.50303125,-0.0020497153704757687
0.50309375,-0.0020495047865750626
0.50315625,-0.002046301241104692
0.50321875,-0.002038322185458158
0.50328125,-0.00203022800392684
0.50334375,-0.0020208116639308937
0.50340625,-0.0020111191796275962
0.5034687499999999,-0.002002080663213418
0.50353125,-0.001994546011177309
0.5035937500000001,-0.001989324059917849
0.5036562499999999,-0.0019869242430269746
0.50371875,-0.001987605382085242
0.5037812500000001,-0.0019913473980701785
0.5038437499999999,-0.0019976563716476853
0.50390625,-0.0020059039819840807
0.5039687500000001,-0.002015263991193561
0.5040312499999999,-0.0020248212761475037
0.50409375,-0.00203348243140955
0.5041562500000001,-0.0020425030485755336
0.5042187499999999,-0.0020470126497059427
0.50428125,-0.0020486012187199976
0.5043437500000001,-0.002047114028612851
0.50440625,-0.0020427311302713413
0.50446875,-0.0020337357180073568
0.50453125,-0.0020249883245338288
0.50459375,-0.002015296862854246
0.50465625,-0.002005736583708506
0.50471875,-0.001997158972978516
0.50478125,-0.0019904619734166518
0.50484375,-0.0019863541310448096
0.50490625,-0.0019851649640546254
0.50496875,-0.0019871484346544593
0.50503125,-0.0019919288668358154
0.50509375,-0.001999104529760473
0.50515625,-0.002007921018711778
0.50521875,-0.002017469937199312
0.50528125,-0.0020267382898827846
0.50534375,-0.0020347804217447085
0.5054062500000001,-0.002042830679771679
0.50546875,-0.002046177672996752
0.50553125,-0.0020464891752890735
0.5055937500000001,-0.0020437135577395515
0.5056562499999999,-0.0020361368935611843
0.50571875,-0.002028336399542044
0.5057812500000001,-0.0020190957446095184
0.5058437499999999,-0.00200931967981572
0.50590625,-0.0019999962048341674
0.5059687500000001,-0.001992091882142444
0.5060312499999999,-0.0019863432756669075
0.50609375,-0.001983419397267011
0.5061562500000001,-0.0019835027085549906
0.5062187499999999,-0.0019866279604769804
0.50628125,-0.0019924875154190003
0.5063437500000001,-0.002000400215083256
0.50640625,-0.0020095933240950603
0.50646875,-0.002019124736915179
0.50653125,-0.0020279918249837825
0.50659375,-0.0020352571785180462
0.50665625,-0.0020422672306170675
0.50671875,-0.002044347654081319
0.50678125,-0.002043368145379032
0.50684375,-0.00203936336571231
0.50690625,-0.0020307236880205554
0.50696875,-0.0020222447573676056
0.50703125,-0.002012619755591853
0.50709375,-0.0020028630609370338
0.50715625,-0.001994018340718662
0.50721875,-0.001986923919116257
0.50728125,-0.00198217121866974
0.50734375,-0.0019804888519267816
0.5074062500000001,-0.0019818572821144187
0.50746875,-0.0019861394546684535
0.50753125,-0.0019928680373788726
0.5075937500000001,-0.002001433538400099
0.5076562499999999,-0.0020108862517961845
0.50771875,-0.0020202456677799185
0.5077812500000001,-0.002028427786279735
0.5078437499999999,-0.0020369104269013505
0.50790625,-0.0020406720096650677
0.5079687500000001,-0.002041496070438187
0.5080312499999999,-0.0020392666601417586
0.50809375,-0.0020320959328662402
0.5081562500000001,-0.0020245746491050487
0.5082187499999999,-0.002015420270667548
0.50828125,-0.0020056515690724114
0.5083437500000001,-0.001996135639994956
0.50840625,-0.001987862993089645
0.50846875,-0.001981691606741859
0.50853125,-0.0019781795329006924
0.50859375,-0.0019776214500240863
0.50865625,-0.001980222338548443
0.50871875,-0.00198563899131414
0.50878125,-0.0019930989270842275
0.50884375,-0.0020021613831960883
0.50890625,-0.0020116665904134634
0.50896875,-0.0020206435815691703
0.50903125,-0.0020281462533466577
0.50909375,-0.00203561705458688
0.50915625,-0.00203820420636866
0.50921875,-0.0020376628965316224
0.50928125,-0.0020340377025468703
0.50934375,-0.0020258531868857094
0.5094062500000001,-0.0020175763608171055
0.50946875,-0.0020080684074283497
0.50953125,-0.00199818992669646
0.5095937500000001,-0.0019891245082748754
0.5096562499999999,-0.0019816186466434654
0.50971875,-0.0019763453218122756
0.5097812500000001,-0.001974072324983367
0.5098437499999999,-0.001974793439820377
0.50990625,-0.001978712041452141
0.5099687500000001,-0.001985072639542257
0.5100312499999999,-0.001993204822516914
0.51009375,-0.002002493427182339
0.5101562500000001,-0.002011837622804963
0.5102187499999999,-0.002020446795440195
0.51028125,-0.002029220487876876
0.5103437500000001,-0.0020333792199879186
0.51040625,-0.002034679074864404
0.51046875,-0.0020328860369622226
0.51053125,-0.00202822710350975
0.51059375,-0.0020188565136357167
0.51065625,-0.0020099360399907992
0.51071875,-0.0020001546534945402
0.51078125,-0.0019905832127623674
0.51084375,-0.001981905409350032
0.51090625,-0.0019753121533314516
0.51096875,-0.0019712624274676044
0.51103125,-0.0019702383847364086
0.51109375,-0.001972236447254014
0.51115625,-0.001977080157885544
0.51121875,-0.0019841923116075827
0.51128125,-0.001993165024287591
0.51134375,-0.0020025262738033733
0.5114062500000001,-0.0020116320181845504
0.51146875,-0.0020194378615969455
0.51153125,-0.002027207530844538
0.5115937500000001,-0.002030225739302116
0.5116562499999999,-0.002030185196885248
0.51171875,-0.002027116489939418
0.5117812500000001,-0.002019232540341559
0.5118437499999999,-0.0020112296699121776
0.51190625,-0.0020017844788448313
0.5119687500000001,-0.001991848129334811
0.5120312499999999,-0.001982487118086629
0.51209375,-0.0019746104579380364
0.5121562500000001,-0.001969019163967564
0.51221875,-0.0019661637644613206
0.51228125,-0.0019663969136834297
0.5123437500000001,-0.001969668356781945
0.51240625,-0.001975492177059668
0.51246875,-0.001983460854432309
0.51253125,-0.0019926066306017454
0.51259375,-0.0020020476466212633
0.51265625,-0.002010678726090731
0.51271875,-0.0020197790019149675
0.51278125,-0.002024400963329981
0.51284375,-0.0020261564587737146
0.51290625,-0.0020248033681104505
0.51296875,-0.0020205271664453794
0.51303125,-0.0020115788441831817
0.51309375,-0.0020028287282475646
0.51315625,-0.0019930588850857467
0.5132187500000001,-0.0019832777546139047
0.51328125,-0.001974428016815216
0.51334375,-0.0019673833603249397
0.5134062500000001,-0.00196280284169921
0.5134687499999999,-0.0019612504799875335
0.51353125,-0.001962721357832084
0.5135937500000001,-0.001967155681572366
0.5136562499999999,-0.0019740131560055246
0.51371875,-0.001982547264679141
0.5137812500000001,-0.0019918795554207946
0.5138437499999999,-0.002001111719142107
0.51390625,-0.002009188316959065
0.5139687500000001,-0.002017306464976387
0.5140312499999999,-0.0020207493828822976
0.51409375,-0.002021179637627768
0.5141562500000001,-0.0020185288610279073
0.51421875,-0.002011022506751267
0.51428125,-0.002003219854189338
0.5143437500000001,-0.0019939249341542273
0.51440625,-0.0019840137155830787
0.51446875,-0.001974455292107255
0.51453125,-0.0019662621734965885
0.51459375,-0.001960197525868679
0.51465625,-0.0019568611980166073
0.51471875,-0.0019565597326701017
0.51478125,-0.0019592678597322166
0.51484375,-0.0019647939357065186
0.51490625,-0.001972437324969295
0.51496875,-0.001981470278105135
0.51503125,-0.001990844610542969
0.51509375,-0.00199965617390796
0.51515625,-0.0020069554657083932
0.5152187500000001,-0.0020140184645039694
0.51528125,-0.0020162140524264405
0.51534375,-0.002015320924105446
0.5154062500000001,-0.002011395222037027
0.51546875,-0.002002806110063232
0.51553125,-0.0019942671628299866
0.5155937500000001,-0.0019845361574990505
0.5156562499999999,-0.00197466579430388
0.51571875,-0.0019655254758109836
0.5157812500000001,-0.0019581732285549186
0.5158437499999999,-0.0019531681152037406
0.51590625,-0.0019510525925758027
0.5159687500000001,-0.0019521153351109988
0.5160312499999999,-0.0019560366736286194
0.51609375,-0.001962514648759489
0.5161562500000001,-0.0019708651712212893
0.51621875,-0.0019801407534172644
0.51628125,-0.001989366800034753
0.5163437500000001,-0.0019975717289647255
0.51640625,-0.0020060607832530775
0.51646875,-0.0020098869112302187
0.51653125,-0.0020107743865458994
0.51659375,-0.0020085292217750794
0.51665625,-0.0020034534272577453
0.51671875,-0.0019938803734308314
0.51678125,-0.001984686680707233
0.51684375,-0.0019747892408480405
0.51690625,-0.0019650939326446154
0.51696875,-0.0019565682546701657
0.51703125,-0.0019501463231861305
0.51709375,-0.0019463117808548314
0.51715625,-0.001945559485527909
0.5172187500000001,-0.0019478488003413508
0.51728125,-0.0019529182223644859
0.51734375,-0.0019602574756061586
0.5174062500000001,-0.0019690789341705317
0.51746875,-0.0019784656941967127
0.51753125,-0.001987427282714449
0.5175937500000001,-0.0019949374692969646
0.5176562499999999,-0.00200229828620474
0.51771875,-0.0020049430268586077
0.5177812500000001,-0.002004461945260938
0.5178437499999999,-0.0020009222832108597
0.51790625,-0.0019926435318254818
0.5179687500000001,-0.00198425617414566
0.5180312499999999,-0.0019746497431201854
0.51809375,-0.0019646368644444107
0.5181562500000001,-0.001955434235726833
0.51821875,-0.0019476503029326464
0.51828125,-0.0019422390038352222
0.5183437500000001,-0.0019396712101077546
0.51840625,-0.0019402671535316829
0.51846875,-0.0019437252190648846
0.51853125,-0.0019498522123921058
0.51859375,-0.0019580244511173406
0.51865625,-0.001967109492785557
0.51871875,-0.001976465700451485
0.51878125,-0.0019848587436962495
0.51884375,-0.001993458552753208
0.51890625,-0.001997729302947726
0.51896875,-0.001998909662692505
0.51903125,-0.0019971459921452883
0.51909375,-0.0019923758384329804
0.51915625,-0.001982986988507386
0.5192187500000001,-0.00197401521629241
0.51928125,-0.0019641373114387267
0.51934375,-0.0019543106495539253
0.5194062500000001,-0.0019455622030662423
0.51946875,-0.0019386721313909977
0.51953125,-0.0019345115704410276
0.5195937500000001,-0.0019333906382504734
0.5196562499999999,-0.001935073309812102
0.51971875,-0.0019398699319985724
0.5197812500000001,-0.0019468127486914621
0.5198437499999999,-0.0019554504694758446
0.51990625,-0.001964878570918871
0.5199687500000001,-0.0019737557478672896
0.52003125,-0.001981585929055729
0.52009375,-0.0019893420106041337
0.5201562500000001,-0.0019921616735202596
0.52021875,-0.001992178114189058
0.52028125,-0.001988925986874057
0.5203437500000001,-0.001981034981657373
0.52040625,-0.001972778153058609
0.52046875,-0.001963310565936696
0.52053125,-0.001953390347508549
0.52059375,-0.001943822353223823
0.52065625,-0.0019357947932037156
0.52071875,-0.0019300023641872083
0.52078125,-0.0019269969922282026
0.52084375,-0.0019271830472032264
0.52090625,-0.001930337146103453
0.52096875,-0.0019361379497674358
0.5210312500000001,-0.0019438720149903277
0.52109375,-0.0019529860406020672
0.52115625,-0.001962312718749193
0.5212187500000001,-0.0019708286167226807
0.52128125,-0.001979777984887382
0.52134375,-0.0019842125596240823
0.5214062500000001,-0.0019859273873082117
0.52146875,-0.001984407113541642
0.52153125,-0.001979993038646072
0.5215937500000001,-0.0019709362148786005
0.5216562499999999,-0.0019620539621662686
0.52171875,-0.0019521498789085087
0.5217812500000001,-0.0019422220741070473
0.5218437499999999,-0.001933241765390295
0.52190625,-0.001926072844888757
0.5219687500000001,-0.0019215085705523993
0.52203125,-0.0019198940931974412
0.52209375,-0.0019212740486511115
0.5221562500000001,-0.0019256782793872357
0.52221875,-0.0019324682378100283
0.52228125,-0.0019409608836914172
0.5223437500000001,-0.001950164110274294
0.52240625,-0.0019592437283720565
0.52246875,-0.0019672089697594375
0.52253125,-0.001975105717410469
0.52259375,-0.001978412154025444
0.52265625,-0.0019786822451324515
0.52271875,-0.001975764333273289
0.52278125,-0.00196810083188443
0.52284375,-0.0019601638994933
0.52290625,-0.0019506758875478467
0.52296875,-0.0019406371162584979
0.5230312500000001,-0.0019310254709451885
0.52309375,-0.0019227376819621333
0.52315625,-0.0019166577357573322
0.5232187500000001,-0.001913297239814496
0.52328125,-0.0019130335776759294
0.52334375,-0.0019158368794691821
0.5234062500000001,-0.0019213081140517646
0.5234687499999999,-0.0019289640181216067
0.52353125,-0.0019378803085354224
0.5235937500000001,-0.0019471969125529343
0.5236562499999999,-0.0019558633609881027
0.52371875,-0.0019649811862008093
0.5237812500000001,-0.0019697460819340373
0.5238437499999999,-0.001971726801042295
0.52390625,-0.0019705663867342904
0.5239687500000001,-0.0019663992597815094
0.52403125,-0.0019575670369149506
0.52409375,-0.0019487905918868856
0.5241562500000001,-0.0019389778498933308
0.52421875,-0.0019289898475702144
0.52428125,-0.0019198554149213731
0.5243437500000001,-0.001912478744435453
0.52440625,-0.0019075192890091741
0.52446875,-0.0019055485063786265
0.52453125,-0.0019066344588013762
0.52459375,-0.0019106807738590165
0.52465625,-0.0019172196456147955
0.52471875,-0.0019255221801000033
0.52478125,-0.001934774647266213
0.52484375,-0.0019438879078914895
0.52490625,-0.00195193553165246
0.52496875,-0.001960142454081215
0.5250312500000001,-0.0019636680810983798
0.52509375,-0.0019642145607879358
0.52515625,-0.001961680496204099
0.5252187500000001,-0.0019562592087744857
0.52528125,-0.0019464673451347475
0.52534375,-0.001937059683310205
0.5254062500000001,-0.0019270405299068039
0.52546875,-0.0019172932223085748
0.52553125,-0.0019088351247330687
0.5255937500000001,-0.001902470705923448
0.5256562499999999,-0.0018988136550151385
0.52571875,-0.00189820395678153
0.5257812500000001,-0.00190067743214474
0.5258437499999999,-0.0019059201719033858
0.52590625,-0.0019133924502456046
0.5259687500000001,-0.0019222325707511367
0.52603125,-0.0019314913284708135
0.52609375,-0.0019402576614616918
0.5261562500000001,-0.0019475420135074417
0.52621875,-0.001954605039197893
0.52628125,-0.0019568719147211866
0.5263437500000001,-0.001955943099587215
0.52640625,-0.0019520400221894885
0.52646875,-0.0019434108510210657
0.52653125,-0.0019347826650132002
0.52659375,-0.0019250350158520682
0.52665625,-0.0019149598005623256
0.52671875,-0.0019056656618075124
0.52678125,-0.0018981103798993842
0.52684375,-0.0018929038921532693
0.52690625,-0.001890584881510629
0.52696875,-0.0018913894313587476
0.5270312500000001,-0.0018951899579602305
0.52709375,-0.0019015396076142582
0.52715625,-0.0019096841582326163
0.5272187500000001,-0.0019188593976471324
0.52728125,-0.001928017709281804
0.52734375,-0.0019361944908952988
0.5274062500000001,-0.0019445902548622385
0.52746875,-0.0019483285209243584
0.52753125,-0.0019491129954627706
0.5275937500000001,-0.0019468061303853368
0.5276562499999999,-0.001941657246261136
0.52771875,-0.001931944648409123
0.5277812500000001,-0.0019226340959250798
0.52784375,-0.0019125709873099306
0.52790625,-0.0019027888504682816
0.5279687500000001,-0.0018941597121319431
0.52803125,-0.0018875707372195683
0.52809375,-0.0018836203529284667
0.5281562500000001,-0.0018827730205859816
0.52821875,-0.0018850203750595401
0.52828125,-0.0018900287500256407
0.5283437500000001,-0.001897345135918202
0.52840625,-0.0019061069489912374
0.52846875,-0.0019153225054600875
0.52853125,-0.001924102883946982
0.52859375,-0.0019315900673737008
0.52865625,-0.0019388045732446901
0.52871875,-0.0019412216720696152
0.52878125,-0.0019405260769696786
0.5288437500000001,-0.0019368161088469393
0.52890625,-0.0019283860570973865
0.52896875,-0.0019198581560356393
0.5290312500000001,-0.001910113668359678
0.52909375,-0.0019000099367278561
0.52915625,-0.0018906619446672768
0.5292187500000001,-0.0018828805206203003
0.52928125,-0.001877446364901239
0.52934375,-0.001874959819317401
0.5294062500000001,-0.0018754997308451787
0.52946875,-0.0018790467419565055
0.52953125,-0.0018851883936737146
0.5295937500000001,-0.0018933051187296907
0.5296562499999999,-0.001902334038709902
0.52971875,-0.0019115901221771203
0.5297812500000001,-0.0019198921008666825
0.52984375,-0.0019283718484198742
0.52990625,-0.0019323020622276643
0.5299687500000001,-0.0019332782783246238
0.53003125,-0.001931208066842438
0.53009375,-0.0019260936344802915
0.5301562500000001,-0.001916634691159956
0.53021875,-0.001907521360883492
0.53028125,-0.0018973537008325561
0.5303437500000001,-0.0018875135436003526
0.53040625,-0.0018787491592959782
0.53046875,-0.0018719950304288413
0.53053125,-0.0018678287309266406
0.53059375,-0.001866749019441269
0.53065625,-0.001868805397151188
0.53071875,-0.001873611385780738
0.53078125,-0.0018807672383339274
0.5308437500000001,-0.0018893507564510248
0.53090625,-0.0018987533686493085
0.53096875,-0.0019075485314250518
0.5310312500000001,-0.0019151628551435929
0.53109375,-0.0019224434890202646
0.53115625,-0.0019250665095111308
0.5312187500000001,-0.0019246012875925589
0.53128125,-0.0019210152883003262
0.53134375,-0.0019127500604399703
0.5314062500000001,-0.0019042566099373714
0.53146875,-0.001894544223678414
0.53153125,-0.0018844415592917524
0.5315937500000001,-0.001874962330219207
0.5316562499999999,-0.0018670811718438235
0.53171875,-0.0018614919937755686
0.5317812500000001,-0.001858748960306536
0.53184375,-0.0018591562936946526
0.53190625,-0.0018625873668038778
0.5319687500000001,-0.0018685558989676443
0.53203125,-0.0018765234728962965
0.53209375,-0.0018855791071200334
0.5321562500000001,-0.0018947585922995669
0.53221875,-0.0019031041159021655
0.53228125,-0.001911694020425736
0.5323437500000001,-0.001915795227108802
0.53240625,-0.001916975376055452
0.53246875,-0.0019149885704418113
0.53253125,-0.0019100546959971432
0.53259375,-0.0019005859324412247
0.53265625,-0.001891399536979227
0.53271875,-0.0018814087571600233
0.53278125,-0.001871478024862136
0.5328437500000001,-0.001862636731854772
0.53290625,-0.0018557607551609179
0.53296875,-0.0018514922745600931
0.5330312500000001,-0.0018502554706821966
0.53309375,-0.0018521060933299194
0.53315625,-0.0018568129621600454
0.5332187500000001,-0.0018638980465303379
0.53328125,-0.001872503452097607
0.53334375,-0.0018817324448246187
0.5334062500000001,-0.0018906668301891527
0.5334687499999999,-0.0018982200286290773
0.53353125,-0.0019057227713483726
0.5335937500000001,-0.0019084185249657604
0.5336562499999999,-0.001908112937974743
0.53371875,-0.0019046422385620154
0.5337812500000001,-0.0018964159950601717
0.53384375,-0.0018880160573798987
0.53390625,-0.0018783145658653189
0.5339687500000001,-0.0018681722766926076
0.53403125,-0.00185871495998724
0.53409375,-0.0018507135197686625
0.5341562500000001,-0.0018450068990158441
0.53421875,-0.001842214422188737
0.53428125,-0.001842513224783987
0.5343437500000001,-0.0018457850368103629
0.53440625,-0.0018517411443147724
0.53446875,-0.0018596797581873492
0.53453125,-0.0018687393188248913
0.53459375,-0.001877919997890637
0.53465625,-0.001886333463557044
0.53471875,-0.0018949981634364954
0.53478125,-0.0018991733709615988
0.5348437500000001,-0.0019003876233499029
0.53490625,-0.0018985160401326084
0.53496875,-0.001893681052497681
0.5350312500000001,-0.0018842825815823666
0.53509375,-0.0018751491360582892
0.53515625,-0.0018651280471747994
0.5352187500000001,-0.0018551984976335895
0.53528125,-0.001846297097353622
0.53534375,-0.0018393781892994954
0.5354062500000001,-0.0018350700518295487
0.53546875,-0.0018337778632703527
0.53553125,-0.0018355801534752497
0.5355937500000001,-0.0018402460355482347
0.53565625,-0.001847217132772
0.53571875,-0.0018558591999832397
0.5357812500000001,-0.0018651299256235432
0.53584375,-0.0018740869514037584
0.53590625,-0.0018816848619297721
0.5359687500000001,-0.0018892160442831873
0.53603125,-0.0018919822797465735
0.53609375,-0.0018916955945743608
0.5361562500000001,-0.0018883080605220925
0.53621875,-0.0018800981532138827
0.53628125,-0.0018717766706251304
0.5363437500000001,-0.0018620550570462857
0.53640625,-0.0018519375193267532
0.53646875,-0.0018424050543670994
0.53653125,-0.0018343976086708652
0.53659375,-0.0018287441748862515
0.5366562500000001,-0.0018258588420278221
0.53671875,-0.001826124355575054
0.53678125,-0.0018293831328871635
0.5368437500000001,-0.001835248714447249
0.53690625,-0.001843181798899543
0.53696875,-0.0018523271268459096
0.5370312500000001,-0.0018615541227039456
0.53709375,-0.0018699247830118448
0.53715625,-0.0018785749564489973
0.5372187500000001,-0.0018827635494662043
0.53728125,-0.0018840550984416948
0.53734375,-0.001882204869712134
0.5374062500000001,-0.0018773685334708967
0.53746875,-0.0018679789119303847
0.53753125,-0.0018588597026818546
0.5375937500000001,-0.0018488128285687466
0.53765625,-0.0018388411448244935
0.53771875,-0.0018299485140783472
0.5377812500000001,-0.0018230624073429513
0.53784375,-0.001818719573591726
0.53790625,-0.0018174498411438755
0.5379687500000001,-0.0018191975151854722
0.53803125,-0.0018238769616925332
0.53809375,-0.001830969946665234
0.5381562500000001,-0.0018394858292973548
0.53821875,-0.0018487032095295397
0.53828125,-0.0018577010934476557
0.5383437500000001,-0.0018652911505234182
0.53840625,-0.0018728479048945312
0.53846875,-0.0018756027136154485
0.53853125,-0.0018753334018324352
0.53859375,-0.0018718036614036038
0.5386562500000001,-0.0018634829940665162
0.53871875,-0.0018551725576191405
0.53878125,-0.0018455672889588909
0.5388437500000001,-0.0018354364203564885
0.53890625,-0.001825911714367856
0.53896875,-0.001817922022967794
0.5390312500000001,-0.0018121886351684657
0.53909375,-0.001809421677351264
0.53915625,-0.0018096999638170658
0.5392187500000001,-0.0018129059507191458
0.53928125,-0.0018190190006836665
0.53934375,-0.0018268646664638954
0.5394062500000001,-0.0018360794759266774
0.53946875,-0.001845296284291531
0.53953125,-0.001853563744924902
0.5395937500000001,-0.0018623729261914856
0.53965625,-0.0018664505971419387
0.53971875,-0.0018677168417956524
0.5397812500000001,-0.001865690547372817
0.53984375,-0.0018608325558123195
0.53990625,-0.001851406687613688
0.5399687500000001,-0.0018422501431645047
0.54003125,-0.0018321926238807837
0.54009375,-0.001822077961988064
0.5401562500000001,-0.0018133853078560191
0.54021875,-0.0018065691380772797
0.54028125,-0.0018022240589109229
0.5403437500000001,-0.001801034052440656
0.54040625,-0.001802926327721957
0.54046875,-0.0018077301469998364
0.54053125,-0.0018148235441255572
0.54059375,-0.0018233898458121511
0.5406562500000001,-0.001832752203799054
0.54071875,-0.0018415984563187604
0.54078125,-0.0018492309646541416
0.5408437500000001,-0.0018566120015509335
0.54090625,-0.0018593299806305419
0.54096875,-0.001858881874789775
0.5410312500000001,-0.001855370940054002
0.54109375,-0.0018469743718822831
0.54115625,-0.0018386077633275044
0.5412187500000001,-0.001828862600110108
0.54128125,-0.0018187247985005164
0.54134375,-0.00180931226421642
0.5414062500000001,-0.0018013284505686566
0.54146875,-0.0017957871954005084
0.54153125,-0.0017930671211352223
0.5415937500000001,-0.0017934371282568168
0.54165625,-0.001796833683875107
0.54171875,-0.0018029254345793555
0.5417812500000001,-0.0018109283312768565
0.54184375,-0.0018200539157762763
0.54190625,-0.001829202770117111
0.5419687500000001,-0.0018375980855347696
0.54203125,-0.0018461097104221502
0.54209375,-0.0018501562903378843
0.5421562500000001,-0.0018512257020676381
0.54221875,-0.0018491782027889314
0.54228125,-0.0018441600710049355
0.5423437500000001,-0.0018346067402958688
0.54240625,-0.001825388934904526
0.54246875,-0.0018153099189494454
0.54253125,-0.0018053761652802036
0.54259375,-0.0017966596937528945
0.5426562500000001,-0.0017898317637074362
0.54271875,-0.0017857422595692896
0.54278125,-0.0017846787875946818
0.5428437500000001,-0.0017867377517528787
0.54290625,-0.0017916233714203034
0.54296875,-0.001798800660612651
0.5430312500000001,-0.00180754076987924
0.54309375,-0.001816862428437871
0.54315625,-0.0018256714589161005
0.5432187500000001,-0.0018351928223589997
0.54328125,-0.0018404886783538188
0.54334375,-0.0018429868181627507
0.5434062500000001,-0.001842418812204566
0.54346875,-0.0018387477040317513
0.54353125,-0.0018303025080238997
0.5435937500000001,-0.001821750914926118
0.54365625,-0.0018120182442636842
0.54371875,-0.0018018471451500193
0.5437812500000001,-0.0017924058346497629
0.54384375,-0.0017846474350482755
0.54390625,-0.0017792795482297341
0.5439687500000001,-0.0017766908860459701
0.54403125,-0.0017773937713769783
0.54409375,-0.0017809907181176865
0.5441562500000001,-0.0017872159049436287
0.54421875,-0.0017953135975674328
0.54428125,-0.0018045015811474219
0.5443437500000001,-0.0018136864401798458
0.54440625,-0.0018219598589296337
0.5444687500000001,-0.0018303743160121289
0.54453125,-0.001834265785713829
0.54459375,-0.0018351284050550087
0.5446562500000001,-0.0018327972094830947
0.54471875,-0.0018276659729947187
0.54478125,-0.0018179923280607357
0.5448437500000001,-0.0018086346475017223
0.54490625,-0.0017986153934245047
0.54496875,-0.0017887198502762047
0.5450312500000001,-0.0017801521295917055
0.54509375,-0.0017735434480439793
0.54515625,-0.001769612934739595
0.5452187500000001,-0.0017688357086715623
0.54528125,-0.0017711337372533775
0.54534375,-0.001776255497047241
0.5454062500000001,-0.0017836223166865228
0.5454687500000001,-0.0017924317238712517
0.54553125,-0.0018017828431301508
0.5455937500000001,-0.0018106158578951592
0.54565625,-0.001820021263310101
0.54571875,-0.0018251178321603834
0.5457812500000001,-0.0018273304580952998
0.54584375,-0.0018264939424929572
0.54590625,-0.001822598546820875
0.5459687500000001,-0.0018139481180583644
0.54603125,-0.0018053460625421444
0.54609375,-0.0017954591484255558
0.5461562500000001,-0.001785363656108166
0.54621875,-0.0017761326763902213
0.54628125,-0.0017685304939243224
0.5463437500000001,-0.0017632990041860641
0.54640625,-0.0017610891802454787
0.5464687500000001,-0.0017620839029044988
0.54653125,-0.00176595983636893
0.54659375,-0.0017724118101242053
0.5466562500000001,-0.0017806760096785584
0.54671875,-0.0017898530967143667
0.54678125,-0.0017990509355667594
0.5468437500000001,-0.0018072043640694757
0.54690625,-0.0018154594831905346
0.54696875,-0.0018190170660090377
0.5470312500000001,-0.0018195403170445379
0.54709375,-0.0018170223154056475
0.54715625,-0.0018115612283567395
0.5472187500000001,-0.0018016748584905665
0.54728125,-0.0017922250499562836
0.54734375,-0.0017821438081453284
0.5474062500000001,-0.0017722877714473895
0.5474687500000001,-0.001763903168194969
0.54753125,-0.0017576029827469364
0.5475937500000001,-0.0017540479099330542
0.54765625,-0.0017535247414458555
0.54771875,-0.001756167475007911
0.5477812500000001,-0.001761506590716777
0.54784375,-0.0017691137034314547
0.54790625,-0.0017780764089375123
0.5479687500000001,-0.0017873893447118983
0.54803125,-0.001795999232472728
0.54809375,-0.001805262252356915
0.5481562500000001,-0.001810012204020689
0.54821875,-0.0018120060353844503
0.54828125,-0.0018107356124260066
0.5483437500000001,-0.0018065279626201247
0.54840625,-0.001797588008720076
0.5484687500000001,-0.001788797659929238
0.54853125,-0.00177877859164597
0.54859375,-0.0017688138030232878
0.5486562500000001,-0.0017596107646152964
0.54871875,-0.0017523466889223238
0.54878125,-0.001747413709458523
0.5488437500000001,-0.0017456219673120388
0.54890625,-0.0017468629927221702
0.54896875,-0.0017512063183035553
0.5490312500000001,-0.001757813166942554
0.54909375,-0.0017663896642608756
0.54915625,-0.0017756816452404733
0.5492187500000001,-0.0017845759398806282
0.54928125,-0.001792643369860264
0.54934375,-0.0018006303077328367
0.5494062500000001,-0.0018038075104909457
0.5494687500000001,-0.0018039328674546162
0.54953125,-0.0018011478760274757
0.5495937500000001,-0.0017953991009725667
0.54965625,-0.0017852154182547778
0.54971875,-0.0017755581752492422
0.5497812500000001,-0.001765395762692662
0.54984375,-0.001755788689120505
0.54990625,-0.001747369695907608
0.5499687500000001,-0.0017415911042518023
0.55003125,-0.0017384184023559873
0.55009375,-0.0017384995808671921
0.5501562500000001,-0.0017413908240998394
0.55021875,-0.0017471590706627516
0.55028125,-0.00175498645337957
0.5503437500000001,-0.0017639850116137612
0.55040625,-0.0017732449970973008
0.5504687500000001,-0.0017819468954794748
0.55053125,-0.0017907082364991833
0.55059375,-0.0017952062615916586
0.5506562500000001,-0.001796609379408065
0.55071875,-0.001794994132335248
0.55078125,-0.0017904590899316675
0.5508437500000001,-0.001781197189116783
0.55090625,-0.0017720637693884253
0.55096875,-0.0017620980996211344
0.5510312500000001,-0.0017520951584489436
0.55109375,-0.0017431127858089368
0.55115625,-0.0017362203779894836
0.5512187500000001,-0.0017317455597005843
0.5512812500000001,-0.0017303551117300864
0.55134375,-0.001732141367997972
0.5514062500000001,-0.00173670626527557
0.5514687500000001,-0.0017438306375216622
0.55153125,-0.0017524918820630009
0.5515937500000001,-0.0017618304702138599
0.55165625,-0.0017708055449715543
0.55171875,-0.0017804675962710403
0.5517812500000001,-0.0017860239376313314
0.55184375,-0.0017887970171598377
0.55190625,-0.0017884455573155544
0.5519687500000001,-0.0017850704550966268
0.55203125,-0.0017788012005036935
0.55209375,-0.0017683973378731857
0.5521562500000001,-0.0017585532967587664
0.55221875,-0.0017485199029563941
0.5522812500000001,-0.001739051966395691
0.5523437500000001,-0.0017311550786390933
0.55240625,-0.0017256329257610142
0.5524687500000001,-0.00172289104680165
0.55253125,-0.0017233635384097529
0.55259375,-0.0017269320045099207
0.5526562500000001,-0.0017330569318735334
0.55271875,-0.0017411640556100616
0.55278125,-0.0017503714744279142
0.5528437500000001,-0.0017596392908693914
0.55290625,-0.0017678883426280323
0.55296875,-0.0017764871087022072
0.5530312500000001,-0.001780430874805311
0.55309375,-0.0017814193103675713
0.55315625,-0.001779220532001885
0.5532187500000001,-0.001774100073242496
0.5532812500000001,-0.0017645280419342907
0.55334375,-0.0017552293259272683
0.5534062500000001,-0.0017451268821565141
0.55346875,-0.0017352976657964425
0.55353125,-0.001726631012664015
0.5535937500000001,-0.001720055316715069
0.55365625,-0.0017161789004866423
0.55371875,-0.0017153905423121507
0.5537812500000001,-0.001717724596233025
0.55384375,-0.0017229101812410996
0.55390625,-0.0017303711797930221
0.5539687500000001,-0.0017391947877600789
0.55403125,-0.0017486050596202118
0.55409375,-0.0017574426487878825
0.5541562500000001,-0.0017667179131383992
0.55421875,-0.0017718265514125309
0.5542812500000001,-0.0017741036670377297
0.5543437500000001,-0.0017732306634500594
0.55440625,-0.0017692288793438038
0.5544687500000001,-0.0017605107661481448
0.55453125,-0.00175176172667163
0.55459375,-0.001741952461266065
0.5546562500000001,-0.0017318620545057062
0.55471875,-0.0017226730879519175
0.55478125,-0.0017152122892486604
0.5548437500000001,-0.0017102229366578459
0.55490625,-0.0017081234899800346
0.55496875,-0.0017092797602313164
0.5550312500000001,-0.0017134536433612568
0.55509375,-0.0017200493399203015
0.55515625,-0.0017284153982144168
0.5552187500000001,-0.0017377697266362513
0.5552812500000001,-0.001746964443211818
0.55534375,-0.0017550070340188462
0.5554062500000001,-0.0017631429059284387
0.5554687500000001,-0.001766509982532083
0.55553125,-0.0017668350961172474
0.5555937500000001,-0.001764118544723553
0.55565625,-0.0017584031218005614
0.55571875,-0.0017483776795474623
0.5557812500000001,-0.0017389112743974797
0.55584375,-0.0017287317668743876
0.55590625,-0.0017190834652744819
0.5559687500000001,-0.0017108206825635769
0.55603125,-0.0017048006060707693
0.55609375,-0.0017015582733564683
0.5561562500000001,-0.0017014889879064382
0.55621875,-0.0017045215182096007
0.5562812500000001,-0.0017102460394118196
0.5563437500000001,-0.0017180524907210865
0.55640625,-0.001727153249292318
0.5564687500000001,-0.0017365254748522851
0.55653125,-0.0017451556934327817
0.55659375,-0.001754124159006193
0.5566562500000001,-0.0017585629828917593
0.55671875,-0.0017601873140070667
0.55678125,-0.0017585256178224706
0.5568437500000001,-0.001753867804401843
0.55690625,-0.0017446881359208175
0.55696875,-0.00173562864186088
0.5570312500000001,-0.001725689552951444
0.55709375,-0.001715760513963327
0.55715625,-0.0017066981828296468
0.5572187500000001,-0.0016997804444447429
0.5572812500000001,-0.0016954728484787768
0.55734375,-0.001694236436402527
0.5574062500000001,-0.0016960189175371648
0.5574687500000001,-0.0017007460149840309
0.55753125,-0.001707881458407584
0.5575937500000001,-0.0017165385061580773
0.55765625,-0.001725989449756049
0.55771875,-0.0017350120020607207
0.5577812500000001,-0.0017446888652442594
0.55784375,-0.001750241559064586
0.55790625,-0.001752900028018145
0.5579687500000001,-0.001752550503379774
0.55803125,-0.0017489784481488635
0.55809375,-0.0017425688933112582
0.5581562500000001,-0.0017320457877347123
0.55821875,-0.0017224235031194912
0.5582812500000001,-0.0017123824609383484
0.5583437500000001,-0.0017030055894981522
0.55840625,-0.0016951633984189918
0.5584687500000001,-0.0016897955966570233
0.55853125,-0.0016873607082051462
0.55859375,-0.0016879755602704632
0.5586562500000001,-0.001691644358822783
0.55871875,-0.0016979675584029574
0.55878125,-0.0017062060887543251
0.5588437500000001,-0.001715498892996048
0.55890625,-0.0017246765985471368
0.55896875,-0.0017330910195104687
0.5590312500000001,-0.0017415084359745925
0.5590937500000001,-0.001745150650416305
0.55915625,-0.001746094942723292
0.5592187500000001,-0.0017435970728703343
0.5592812500000001,-0.0017382136293619954
0.55934375,-0.0017284658089623886
0.5594062500000001,-0.0017190676459491044
0.5594687500000001,-0.001709108137408731
0.55953125,-0.0016992136738244873
0.5595937500000001,-0.001690618343238734
0.55965625,-0.0016844139335567554
0.55971875,-0.0016809086055995792
0.5597812500000001,-0.001680359719209143
0.55984375,-0.00168300354314109
0.55990625,-0.00168849386625039
0.5599687500000001,-0.0016960011433604788
0.56003125,-0.0017051144399043427
0.5600937500000001,-0.0017144545460584248
0.5601562500000001,-0.0017232010299595146
0.56021875,-0.001732499390720843
0.5602812500000001,-0.0017372393932648944
0.5603437500000001,-0.0017390938226080066
0.56040625,-0.0017378123001861034
0.5604687500000001,-0.0017335318293701663
0.56053125,-0.0017245395668249938
0.56059375,-0.0017156545694430106
0.5606562500000001,-0.0017056972735054743
0.56071875,-0.0016956219537158923
0.56078125,-0.0016865079265688254
0.5608437500000001,-0.0016793032288302534
0.56090625,-0.0016746592866436205
0.56096875,-0.0016731724222186356
0.5610312500000001,-0.0016748043800250273
0.5610937500000001,-0.0016791683198546514
0.56115625,-0.0016861752556977944
0.5612187500000001,-0.0016948351222337843
0.56128125,-0.0017042602058583711
0.56134375,-0.0017133183901910931
0.5614062500000001,-0.0017231018502880113
0.56146875,-0.0017288939940502401
0.56153125,-0.001731823449779124
0.5615937500000001,-0.0017317140742033887
0.56165625,-0.0017283254003853943
0.56171875,-0.0017221579803676779
0.5617812500000001,-0.0017119654885751553
0.56184375,-0.0017022391566935205
0.56190625,-0.0016920162334821964
0.56196875,-0.0016825205080105154
0.56203125,-0.0016746538100439468
0.5620937500000001,-0.0016690464135680622
0.56215625,-0.001666251834381946
0.56221875,-0.0016668157342730888
0.5622812500000001,-0.0016703356085231574
0.56234375,-0.0016765920995424899
0.56240625,-0.0016847920735904992
0.5624687500000001,-0.001693924616122916
0.56253125,-0.0017033107229229016
0.56259375,-0.0017116374504184961
0.5626562500000001,-0.0017202553727630188
0.5627187499999999,-0.0017241266591796756
0.56278125,-0.0017249925876562655
0.5628437500000001,-0.0017228658328758972
0.5629062499999999,-0.0017176271682053657
0.56296875,-0.0017079195751664583
0.5630312500000001,-0.0016986120596929333
0.56309375,-0.0016885636410563787
0.56315625,-0.0016787414427416186
0.5632187500000001,-0.001670189118653645
0.56328125,-0.0016637640663974412
0.56334375,-0.0016600739916888957
0.5634062500000001,-0.0016595048187976053
0.56346875,-0.0016621080012906714
0.56353125,-0.0016674545683996733
0.56359375,-0.0016750643639866086
0.56365625,-0.001684006631288426
0.56371875,-0.0016934958061285421
0.56378125,-0.0017023012802088178
0.56384375,-0.0017115405748251433
0.56390625,-0.0017164492445241875
0.56396875,-0.0017184418935582424
0.56403125,-0.0017172804256884167
0.5640937500000001,-0.0017129883984302041
0.56415625,-0.0017040317891908671
0.56421875,-0.0016951754513619827
0.5642812500000001,-0.0016852528620104057
0.5643437499999999,-0.001675218608277615
0.56440625,-0.0016662317030341767
0.5644687500000001,-0.001659003811282353
0.5645312499999999,-0.0016543743318511162
0.56459375,-0.0016527807300754233
0.5646562500000001,-0.0016543215674778566
0.5647187499999999,-0.001658867336898781
0.56478125,-0.0016658604518564463
0.5648437500000001,-0.0016744806457268946
0.5649062499999999,-0.0016838916742435983
0.56496875,-0.0016930527024618391
0.56503125,-0.001703015117236223
0.56509375,-0.001708666898902922
0.56515625,-0.0017116312391856903
0.56521875,-0.001711518168696774
0.56528125,-0.0017082436643152399
0.56534375,-0.0017021671656499981
0.56540625,-0.0016917251195435537
0.56546875,-0.0016820170022019756
0.56553125,-0.001671972598067846
0.56559375,-0.0016625101786885005
0.56565625,-0.0016546395642570155
0.56571875,-0.001649167691788786
0.5657812499999999,-0.0016465367378033086
0.56584375,-0.0016470697135317486
0.56590625,-0.0016507380366957147
0.5659687499999999,-0.0016569853078206437
0.56603125,-0.0016652429167344912
0.5660937500000001,-0.0016745392146375604
0.5661562499999999,-0.0016838370169838246
0.56621875,-0.0016922499999549312
0.5662812500000001,-0.0017006338808050192
0.5663437499999999,-0.0017046055738705046
0.56640625,-0.0017054612318117002
0.5664687500000001,-0.001703037971371002
0.5665312499999999,-0.0016977446076902325
0.56659375,-0.0016880326493731238
0.56665625,-0.0016787004663852342
0.5667187499999999,-0.0016685770560009791
0.56678125,-0.0016587662831352296
0.56684375,-0.0016503197665520691
0.56690625,-0.001644052449328151
0.56696875,-0.0016403868935210147
0.56703125,-0.0016399528170631672
0.56709375,-0.0016427651770299784
0.56715625,-0.0016482808046361513
0.56721875,-0.0016560499335958462
0.56728125,-0.0016650741409644232
0.56734375,-0.0016744653942900867
0.5674062499999999,-0.0016832512645071074
0.56746875,-0.001692445451483171
0.56753125,-0.0016970875882634517
0.5675937499999999,-0.0016988595237258097
0.56765625,-0.0016975731176905595
0.56771875,-0.0016930627984850788
0.5677812499999999,-0.001683913523013808
0.56784375,-0.0016749750964638113
0.5679062500000001,-0.0016651368630497404
0.5679687499999999,-0.001655095769119666
0.56803125,-0.0016460660994294662
0.5680937500000001,-0.0016389628590353367
0.5681562499999999,-0.001634621858406543
0.56821875,-0.00163311711869088
0.56828125,-0.0016350258184317235
0.5683437499999999,-0.00163974839478441
0.56840625,-0.0016467762304154532
0.56846875,-0.0016556137758570177
0.5685312499999999,-0.001665089977192974
0.56859375,-0.0016740694394883626
0.56865625,-0.001683889924096682
0.5687187499999999,-0.0016892899939038586
0.56878125,-0.001692074666056087
0.5688437499999999,-0.0016915939601693797
0.56890625,-0.0016880182344030381
0.56896875,-0.001681559897178303
0.5690312499999999,-0.0016710675816792586
0.56909375,-0.0016612884825981805
0.56915625,-0.001651001580099204
0.5692187499999999,-0.0016417488947163272
0.56928125,-0.0016339852883997669
0.56934375,-0.0016287538553646508
0.5694062499999999,-0.0016265459570574403
0.56946875,-0.0016273409944450035
0.56953125,-0.0016312846642226042
0.5695937499999999,-0.0016376377371211531
0.56965625,-0.0016461498273636216
0.5697187499999999,-0.0016555368994708164
0.5697812499999999,-0.0016647272373851163
0.56984375,-0.0016750149285947036
0.56990625,-0.0016810906528535174
0.5699687499999999,-0.0016847211791951588
0.57003125,-0.0016851991989011994
0.5700937500000001,-0.001682543063645764
0.5701562500000001,-0.0016766847262337237
0.57021875,-0.0016667369109798144
0.5702812500000001,-0.0016571573169460938
0.5703437500000001,-0.0016471691743186329
0.57040625,-0.001637483332816464
0.5704687500000001,-0.0016291567581085131
0.57053125,-0.0016230864350912505
0.57059375,-0.001619949287224351
0.5706562500000001,-0.001619887942360329
0.57071875,-0.0016230738244657483
0.57078125,-0.0016288939411302633
0.5708437500000001,-0.0016368142870060443
0.5709062500000001,-0.0016460165495073842
0.57096875,-0.0016552997670823966
0.5710312500000001,-0.0016640054020998218
0.5710937500000001,-0.0016726987697332218
0.57115625,-0.0016770704179089047
0.5712187500000001,-0.001678464906562871
0.57128125,-0.0016765224349778174
0.57134375,-0.0016716397696422414
0.5714062500000001,-0.0016621848922235907
0.57146875,-0.0016529419576337342
0.57153125,-0.0016427613275472389
0.5715937500000001,-0.001632876766621244
0.57165625,-0.0016241482352503528
0.57171875,-0.0016174016314717543
0.5717812500000001,-0.0016134976877948404
0.57184375,-0.0016126228881168103
0.5719062500000001,-0.0016149996430801644
0.57196875,-0.001620009444376
0.57203125,-0.0016274948967074515
0.5720937500000001,-0.0016364282659103169
0.57215625,-0.0016458114265596735
0.57221875,-0.0016547275181677257
0.5722812500000001,-0.0016641573957676126
0.57234375,-0.0016692185048178265
0.57240625,-0.0016713225891327732
0.5724687500000001,-0.0016702961413716244
0.57253125,-0.0016661167638918895
0.57259375,-0.0016593312257184578
0.5726562500000001,-0.0016483990398954707
0.5727187499999999,-0.0016385101263579269
0.57278125,-0.0016284219465845517
0.5728437500000001,-0.0016193093245019108
0.57290625,-0.0016120074369818382
0.57296875,-0.0016072326821915395
0.5730312500000001,-0.0016055231377850587
0.57309375,-0.0016070675654844963
0.57315625,-0.0016114637634287443
0.5732187500000001,-0.001618450604981475
0.57328125,-0.0016271104410428838
0.57334375,-0.001636473667260746
0.5734062500000001,-0.001645623090695214
0.57346875,-0.001655546765954169
0.57353125,-0.0016612488784438217
0.57359375,-0.0016641928237514647
0.57365625,-0.0016640111997826557
0.57371875,-0.0016605838954847907
0.57378125,-0.0016544191882043868
0.57384375,-0.0016440129117772859
0.5739062500000001,-0.0016342376483167026
0.57396875,-0.0016240342217917828
0.57403125,-0.0016146289592453705
0.5740937500000001,-0.0016068152025034838
0.57415625,-0.0016013990622977259
0.57421875,-0.001598911783276355
0.5742812500000001,-0.0015996648573383676
0.5743437499999999,-0.001603348750021591
0.57440625,-0.0016097249026167937
0.5744687500000001,-0.001618124189680159
0.5745312499999999,-0.0016274410507687576
0.57459375,-0.0016366945797396115
0.5746562500000001,-0.0016470078194001925
0.57471875,-0.0016533545983657971
0.57478125,-0.0016570064154702857
0.5748437500000001,-0.0016576188094723776
0.57490625,-0.001655086613160578
0.57496875,-0.0016494532606268486
0.57503125,-0.0016394357406065152
0.57509375,-0.001629992784347091
0.57515625,-0.001619859435983785
0.57521875,-0.00161011852500699
0.57528125,-0.0016019121618404686
0.57534375,-0.0015957274423534507
0.57540625,-0.0015924713173267185
0.57546875,-0.0015924551793407155
0.57553125,-0.0015955471608360833
0.57559375,-0.00160132216229332
0.57565625,-0.0016093314786019275
0.5757187500000001,-0.001618498926890366
0.5757812499999999,-0.0016278726535761123
0.57584375,-0.0016386345371089128
0.5759062500000001,-0.0016454047432600538
0.5759687499999999,-0.0016496610401492418
0.57603125,-0.0016510277440883736
0.5760937500000001,-0.001649073384874744
0.5761562499999999,-0.001644282578675521
0.57621875,-0.0016347973791499618
0.5762812500000001,-0.0016254273899698676
0.5763437499999999,-0.0016153358778415033
0.57640625,-0.0016055128461790469
0.5764687500000001,-0.001596776400152114
0.5765312499999999,-0.0015900499097896426
0.57659375,-0.0015861816087956865
0.57665625,-0.0015854211883611635
0.57671875,-0.0015877347566849997
0.57678125,-0.001592844081650266
0.57684375,-0.001600480363897025
0.57690625,-0.001609536903091402
0.57696875,-0.0016189354250001342
0.57703125,-0.0016277601764046468
0.57709375,-0.001637164573927291
0.57715625,-0.0016420585121119102
0.57721875,-0.0016441539197637467
0.57728125,-0.001642862961975522
0.57734375,-0.001638651434173799
0.5774062499999999,-0.0016317085178592372
0.57746875,-0.0016206783052940682
0.57753125,-0.0016106640661877752
0.5775937499999999,-0.001600649762486625
0.57765625,-0.0015915809821706456
0.5777187500000001,-0.0015844228374114477
0.5777812499999999,-0.0015797553267475756
0.57784375,-0.001578217388302175
0.5779062500000001,-0.0015800151383174171
0.5779687499999999,-0.0015845737117758524
0.57803125,-0.00159173168278956
0.5780937500000001,-0.0016004264071328433
0.5781562499999999,-0.0016098079571366108
0.57821875,-0.0016189299814160507
0.57828125,-0.00162859532329504
0.5783437499999999,-0.001634154080695338
0.57840625,-0.0016367316128073905
0.57846875,-0.0016363224120483633
0.5785312499999999,-0.0016326007781952423
0.57859375,-0.0016261570788756174
0.57865625,-0.0016155565307879871
0.57871875,-0.0016058222742523637
0.57878125,-0.001595554130429673
0.5788437499999999,-0.001586197016479718
0.57890625,-0.001578485066006663
0.57896875,-0.0015732368395364738
0.5790312499999999,-0.0015709895455136014
0.57909375,-0.0015721160283471702
0.57915625,-0.0015760963528017452
0.5792187499999999,-0.0015827184880195244
0.57928125,-0.0015912540225035132
0.57934375,-0.0016006008166692676
0.5794062499999999,-0.001609643797666871
0.57946875,-0.001619938778364527
0.57953125,-0.0016256539204526355
0.5795937499999999,-0.0016291913735753671
0.57965625,-0.001629123424426393
0.57971875,-0.0016261563251702416
0.5797812499999999,-0.001620280683013009
0.57984375,-0.001610012917599546
0.57990625,-0.0016001436857183554
0.5799687499999999,-0.0015899128518051461
0.58003125,-0.0015805525661204411
0.58009375,-0.0015725563291087707
0.5801562499999999,-0.001566601650690766
0.58021875,-0.0015640256898732524
0.58028125,-0.0015640801446539787
0.5803437499999999,-0.0015677570150469666
0.58040625,-0.0015738153940481198
0.58046875,-0.0015820555076083709
0.5805312499999999,-0.0015912391763432676
0.58059375,-0.0016007315455539017
0.5806562499999999,-0.0016110664682751075
0.58071875,-0.0016173095370823343
0.58078125,-0.0016214408327359098
0.5808437499999999,-0.0016219367656489236
0.58090625,-0.001619613045098639
0.58096875,-0.0016141376990091438
0.5810312499999999,-0.0016042675199160125
0.58109375,-0.0015945773285575837
0.58115625,-0.0015845031890676861
0.5812187499999999,-0.0015746636153557425
0.58128125,-0.0015661544862599769
0.58134375,-0.0015599169019444026
0.5814062499999999,-0.0015565298675323663
0.58146875,-0.0015563361756939925
0.5815312499999999,-0.0015593403200023642
0.5815937499999999,-0.0015650123532897076
0.58165625,-0.0015728533502067515
0.58171875,-0.0015820588105144306
0.5817812499999999,-0.0015912999198705868
0.58184375,-0.0016019429822816122
0.58190625,-0.0016088554389870058
0.5819687499999999,-0.001613191316347684
0.58203125,-0.0016144539736844543
0.58209375,-0.0016125320857882652
0.5821562499999999,-0.0016076873779813927
0.58221875,-0.0016002758227270375
0.58228125,-0.0015888690039100803
0.5823437499999999,-0.0015786577026756857
0.58240625,-0.0015686068827859695
0.58246875,-0.0015599487445456112
0.58253125,-0.0015531913607849668
0.58259375,-0.0015492417387469037
0.5826562499999999,-0.0015485207641842275
0.58271875,-0.0015509750057186994
0.58278125,-0.0015562766273091722
0.5828437499999999,-0.001563813906247588
0.58290625,-0.0015727082220847177
0.58296875,-0.0015821351172279063
0.5830312499999999,-0.0015910150045783666
0.58309375,-0.0016002995407091714
0.58315625,-0.0016050641397392928
0.5832187499999999,-0.0016069469119330548
0.58328125,-0.0016056252649638003
0.58334375,-0.0016012054247762364
0.5834062499999999,-0.001594059364335959
0.58346875,-0.0015829334162963601
0.58353125,-0.0015728210140322288
0.5835937499999999,-0.0015628496290744642
0.58365625,-0.0015537531848749953
0.58371875,-0.0015467206549703572
0.5837812499999999,-0.0015423285051122393
0.58384375,-0.0015410306874582141
0.58390625,-0.0015429460392386574
0.5839687499999999,-0.0015477323895380646
0.58403125,-0.0015549527403306285
0.58409375,-0.0015638817151299444
0.5841562499999999,-0.0015733148145714304
0.58421875,-0.0015823513485515028
0.58428125,-0.0015919493072353852
0.5843437499999999,-0.0015971749987327977
0.58440625,-0.0015995233178748292
0.58446875,-0.0015986772614337008
0.58453125,-0.001594726410969638
0.58459375,-0.0015879370200000131
0.5846562499999999,-0.0015771272325401653
0.58471875,-0.0015672049761279797
0.58478125,-0.00155697996845746
0.5848437499999999,-0.0015477839165935342
0.58490625,-0.0015403742063187925
0.58496875,-0.0015354880524539732
0.5850312499999999,-0.0015336424295889217
0.58509375,-0.0015351552968213278
0.58515625,-0.001539568022131732
0.5852187499999999,-0.001546505458891484
0.58528125,-0.001555177933507207
0.58534375,-0.0015646114275361112
0.5854062499999999,-0.0015736837326637554
0.58546875,-0.0015835246618642052
0.5855312500000001,-0.0015891826566468148
0.5855937499999999,-0.0015919752258296282
0.58565625,-0.001591639986658261
0.58571875,-0.0015881019889087689
0.5857812499999999,-0.0015817570308324091
0.58584375,-0.0015711398828338816
0.58590625,-0.001561236334912279
0.5859687499999999,-0.001550923248547928
0.58603125,-0.0015414922508705797
0.58609375,-0.0015338334062532932
0.5861562499999999,-0.0015285910427492722
0.58621875,-0.001526321235920891
0.58628125,-0.0015271235141122441
0.5863437499999999,-0.0015311945419968498
0.58640625,-0.0015379712318277783
0.58646875,-0.0015463897319719783
0.58653125,-0.0015556824999322094
0.58659375,-0.0015648793751132095
0.5866562499999999,-0.0015750247273184081
0.58671875,-0.0015810542935738303
0.58678125,-0.0015842211309470833
0.5868437499999999,-0.0015842877012504641
0.58690625,-0.0015812373049945427
0.58696875,-0.0015751670824089292
0.5870312499999999,-0.0015647643338051187
0.58709375,-0.0015550047699722097
0.58715625,-0.0015448188441528135
0.5872187499999999,-0.00153519485080518
0.58728125,-0.0015271179743504698
0.58734375,-0.0015214584156500316
0.5874062499999999,-0.0015187332605068604
0.58746875,-0.0015193602592669664
0.58753125,-0.0015229839385205862
0.5875937499999999,-0.0015292746977932509
0.58765625,-0.0015376286500685121
0.58771875,-0.0015468730463062408
0.5877812499999999,-0.0015559866867730088
0.58784375,-0.001566357950727959
0.58790625,-0.0015727327150775183
0.5879687499999999,-0.0015763524185007927
0.58803125,-0.0015767416333357098
0.58809375,-0.0015738918415491021
0.5881562499999999,-0.0015681829517947554
0.58821875,-0.0015580689111958507
0.58828125,-0.0015483224316222358
0.5883437499999999,-0.001538181182084819
0.58840625,-0.0015283167055212682
0.58846875,-0.0015201316107313345
0.58853125,-0.0015141047337837443
0.58859375,-0.0015108905038294512
0.5886562499999999,-0.0015110591426745756
0.58871875,-0.0015144071296945977
0.58878125,-0.0015203052545460366
0.5888437499999999,-0.001528484561540422
0.58890625,-0.0015375754627906801
0.58896875,-0.0015468452097575913
0.5890312499999999,-0.0015575839554896054
0.58909375,-0.0015638656987317645
0.58915625,-0.0015678088004866808
0.5892187499999999,-0.0015687031512606753
0.58928125,-0.0015662883208427403
0.58934375,-0.0015606634463163627
0.5894062499999999,-0.001552875242808921
0.58946875,-0.0015413975266948543
0.58953125,-0.001530970770476578
0.5895937499999999,-0.0015210360119320698
0.58965625,-0.001512332960036486
0.58971875,-0.0015061994645772098
0.5897812499999999,-0.001502890772240098
0.58984375,-0.0015026157573076737
0.58990625,-0.0015054166285012327
0.5899687499999999,-0.0015113239262488504
0.59003125,-0.001519180617202423
0.59009375,-0.0015281943971877932
0.5901562499999999,-0.0015377260375161184
0.59021875,-0.001548424502213458
0.59028125,-0.0015551234681630277
0.59034375,-0.0015592565678632098
0.59040625,-0.001560453745022311
0.59046875,-0.0015582661102288287
0.59053125,-0.0015530951074798072
0.59059375,-0.001545348663236551
0.5906562499999999,-0.0015339037290662341
0.59071875,-0.0015236778207662754
0.59078125,-0.0015136903525997947
0.5908437499999999,-0.0015049529222971314
0.59090625,-0.001498542499153585
0.59096875,-0.0014946228641240095
0.5910312499999999,-0.0014940878471357416
0.59109375,-0.001496733571334008
0.59115625,-0.001502283251643713
0.5912187499999999,-0.0015098182328942
0.59128125,-0.001519130483228437
0.5913437500000001,-0.0015284251873721733
0.5914062499999999,-0.001539137240628291
0.59146875,-0.0015459085341705259
0.59153125,-0.0015505450555394207
0.5915937499999999,-0.001551844592842161
0.59165625,-0.0015500423753162518
0.59171875,-0.0015452312877231034
0.5917812499999999,-0.0015376684791312267
0.59184375,-0.001526247822556552
0.59190625,-0.0015160536032116645
0.5919687499999999,-0.0015060145040223655
0.59203125,-0.0014970981844402848
0.59209375,-0.0014902652206765232
0.5921562499999999,-0.0014863369543851035
0.59221875,-0.0014855561736359102
0.59228125,-0.001488004455377806
0.59234375,-0.001493178473758322
0.59240625,-0.0015007468555345016
0.59246875,-0.0015097797315675177
0.59253125,-0.001519199987053882
0.59259375,-0.0015299410766307364
0.5926562499999999,-0.0015370697500013686
0.59271875,-0.0015418379002011262
0.59278125,-0.0015434301575323328
0.5928437499999999,-0.00154196049828223
0.59290625,-0.0015372214937640905
0.59296875,-0.0015299871755966032
0.5930312499999999,-0.0015185449809991536
0.59309375,-0.0015083815114985966
0.59315625,-0.0014983549715125305
0.5932187499999999,-0.001489378887015308
0.59328125,-0.0014824030293258128
0.5933437500000001,-0.00147821156639881
0.5934062499999999,-0.0014771579288697656
0.59346875,-0.0014793742482997335
0.59353125,-0.0014844445529201833
0.5935937499999999,-0.0014918712142622526
0.59365625,-0.0015009661916244865
0.59371875,-0.0015104039652543144
0.5937812499999999,-0.0015211853989715585
0.59384375,-0.0015284100752107344
0.59390625,-0.0015333761144744051
0.5939687499999999,-0.0015352832501830116
0.59403125,-0.0015338820813721732
0.59409375,-0.0015293899219758489
0.5941562499999999,-0.001522294029997484
0.59421875,-0.0015110882825805708
0.59428125,-0.0015009685194079733
0.59434375,-0.0014907658400417634
0.59440625,-0.0014816659391550524
0.59446875,-0.0014747048481635744
0.59453125,-0.0014702626022428944
0.59459375,-0.0014689927557840488
0.5946562499999999,-0.0014709917031629077
0.59471875,-0.001475847383784118
0.59478125,-0.001483326793446177
0.5948437499999999,-0.0014921912563905515
0.59490625,-0.0015015400811608792
0.59496875,-0.0015125858396516922
0.5950312499999999,-0.0015199987701046414
0.59509375,-0.0015249876727365386
0.59515625,-0.0015270020603982137
0.5952187499999999,-0.001525937003928668
0.59528125,-0.0015217670537656103
0.5953437500000001,-0.0015145005153614222
0.5954062499999999,-0.0015032935849666612
0.59546875,-0.0014932458815176686
0.5955312500000001,-0.0014831667444832608
0.5955937499999999,-0.0014740878301310323
0.59565625,-0.0014667385250447668
0.59571875,-0.0014622167144285325
0.5957812499999999,-0.0014608226648303302
0.59584375,-0.001462647185936805
0.59590625,-0.0014674027653467925
0.5959687499999999,-0.001474774614563884
0.59603125,-0.001483529480580753
0.59609375,-0.0014929257743457325
0.5961562499999999,-0.0015040066276804376
0.59621875,-0.0015115055245523978
0.59628125,-0.001516668117917369
0.59634375,-0.0015187524382695161
0.59640625,-0.0015178271581422487
0.59646875,-0.0015136260504735877
0.59653125,-0.0015066786207993677
0.59659375,-0.001495548664792276
0.5966562499999999,-0.0014855907562599593
0.59671875,-0.0014753389857665444
0.59678125,-0.0014660088451937392
0.5968437499999999,-0.0014587024105903595
0.59690625,-0.001454160815635111
0.59696875,-0.0014525692722109629
0.5970312499999999,-0.0014542191179295338
0.59709375,-0.001458962902053676
0.59715625,-0.0014660905801094637
0.5972187499999999,-0.0014749014734329324
0.59728125,-0.0014843693921310908
0.5973437500000001,-0.0014954715196253687
0.5974062499999999,-0.0015029330387434925
0.59746875,-0.0015081151384149782
0.59753125,-0.0015104856955611978
0.5975937499999999,-0.001509517500890234
0.59765625,-0.0015053593542837251
0.59771875,-0.0014984012388152834
0.5977812499999999,-0.0014874081146443383
0.59784375,-0.0014774049399906217
0.59790625,-0.0014670418965486154
0.5979687499999999,-0.0014578352593689614
0.59803125,-0.0014503395582920464
0.59809375,-0.001445641943190551
0.59815625,-0.0014440414383464772
0.59821875,-0.0014457910908223792
0.59828125,-0.0014503356750769913
0.59834375,-0.00145735785193285
0.59840625,-0.0014660847965838053
0.59846875,-0.0014755394125339771
0.59853125,-0.0014865854777864063
0.59859375,-0.0014941739000087495
0.5986562499999999,-0.0014994398994505054
0.59871875,-0.0015018039247444714
0.59878125,-0.0015008612716951586
0.5988437499999999,-0.001496663103176754
0.59890625,-0.0014900084421584636
0.59896875,-0.0014790440095318533
0.5990312499999999,-0.001468681940674968
0.59909375,-0.0014585162289383335
0.5991562500000001,-0.0014489838516400788
0.5992187499999999,-0.0014417161429279568
0.59928125,-0.0014370431260287697
0.5993437500000001,-0.0014352293265589844
0.5994062499999999,-0.0014369568315669157
0.59946875,-0.0014414766337833562
0.59953125,-0.0014486338486246891
0.5995937499999999,-0.001457303251417158
0.59965625,-0.0014668247357778608
0.59971875,-0.001477716031681675
0.5997812499999999,-0.00148519615354889
0.59984375,-0.001490626063229139
0.59990625,-0.0014931686762991725
0.5999687499999999,-0.001492217913846794
0.60003125,-0.001488147734683004
0.60009375,-0.0014814834134769805
0.60015625,-0.0014702025577667602
0.60021875,-0.0014600798758746467
0.60028125,-0.0014498838053382257
0.60034375,-0.0014404722865098418
0.60040625,-0.001433210490773329
0.60046875,-0.0014282201694247182
0.60053125,-0.001426677833649484
0.60059375,-0.001428328202079332
0.6006562499999999,-0.0014327363445009317
0.60071875,-0.0014398484698696923
0.60078125,-0.0014487028453152861
0.6008437499999999,-0.0014579947346440025
0.60090625,-0.0014692807134089048
0.60096875,-0.0014765520161321988
0.6010312499999999,-0.0014819289371612587
0.60109375,-0.0014843936939382407
0.6011562500000001,-0.0014833861971055018
0.6012187499999999,-0.0014793355820606757
0.60128125,-0.0014725303351186825
0.6013437500000001,-0.0014614780032974686
0.6014062499999999,-0.0014512985517639854
0.60146875,-0.0014411675149916814
0.60153125,-0.0014317726955384996
0.6015937499999999,-0.001424327471184858
0.60165625,-0.0014196562523395018
0.60171875,-0.0014180634473255904
0.6017812499999999,-0.0014195546680803028
0.60184375,-0.001424283417417252
0.60190625,-0.0014314214944620846
0.6019687499999999,-0.0014400553261171845
0.60203125,-0.001449583333367449
0.60209375,-0.0014607066364661636
0.60215625,-0.0014682056114794229
0.60221875,-0.001473520076806234
0.60228125,-0.0014756487343627334
0.60234375,-0.0014747674661785004
0.60240625,-0.001470752821416177
0.60246875,-0.0014638554305245743
0.60253125,-0.0014527448488612024
0.60259375,-0.0014427126185313083
0.6026562499999999,-0.0014324322542436374
0.60271875,-0.001423251627136038
0.60278125,-0.00141583819146672
0.6028437499999999,-0.0014111096131285694
0.60290625,-0.0014096691294708807
0.60296875,-0.0014111911001491728
0.6030312499999999,-0.0014159644218029316
0.60309375,-0.0014232533061245278
0.6031562500000001,-0.0014322757498935468
0.6032187499999999,-0.001441590617281302
0.60328125,-0.0014526302179162787
0.6033437500000001,-0.0014602037540764334
0.6034062499999999,-0.001465346972105902
0.60346875,-0.00146762014043611
0.60353125,-0.001466642228391074
0.6035937499999999,-0.0014624204457887868
0.60365625,-0.0014554604219607636
0.60371875,-0.001444305283379077
0.6037812499999999,-0.001434272210188721
0.60384375,-0.0014240320413390628
0.60390625,-0.0014148814591906367
0.6039687499999999,-0.0014074642473619337
0.60403125,-0.0014028881896690354
0.60409375,-0.0014015981112419085
0.60415625,-0.0014035372588298844
0.60421875,-0.0014083629173061996
0.60428125,-0.0014155892250319324
0.60434375,-0.0014244975592401232
0.60440625,-0.0014340336634943718
0.60446875,-0.0014450230042395151
0.60453125,-0.0014524892552449375
0.60459375,-0.0014576488967863732
0.6046562499999999,-0.0014597623407508198
0.60471875,-0.0014584707768947602
0.60478125,-0.0014541653309942115
0.6048437499999999,-0.001447178352409595
0.60490625,-0.001436143505878812
0.60496875,-0.0014258619021078264
0.6050312499999999,-0.001415558309936088
0.60509375,-0.0014064587243382276
0.6051562500000001,-0.001399397706410982
0.6052187499999999,-0.001395125274882017
0.60528125,-0.001393844502967978
0.6053437500000001,-0.0013957144322795795
0.6054062499999999,-0.00140082294718398
0.60546875,-0.001408285344447452
0.6055312500000001,-0.0014171907043162013
0.6055937499999999,-0.0014267007908522478
0.60565625,-0.0014375911480401238
0.60571875,-0.0014450215716585169
0.6057812499999999,-0.001450196855695196
0.60584375,-0.001452085488905297
0.60590625,-0.001450665746794505
0.60596875,-0.001446171245734429
0.60603125,-0.0014390236991528582
0.60609375,-0.0014277497358374663
0.60615625,-0.001417562200650417
0.60621875,-0.0014074871285332802
0.60628125,-0.0013983836787010706
0.60634375,-0.0013913874170457807
0.60640625,-0.0013872252431185728
0.60646875,-0.00138609860668501
0.60653125,-0.0013884247904219216
0.60659375,-0.001393561511333699
0.6066562499999999,-0.0014010664618995666
0.60671875,-0.0014101772372539512
0.60678125,-0.0014197325536683125
0.6068437499999999,-0.0014305558184952716
0.60690625,-0.001437785887150489
0.6069687500000001,-0.0014424882234815861
0.6070312499999999,-0.0014442084315978987
0.60709375,-0.0014426900309316704
0.6071562500000001,-0.001438049989091028
0.6072187499999999,-0.0014305310756049239
0.60728125,-0.0014194645321671945
0.6073437500000001,-0.0014092648593657109
0.6074062499999999,-0.0013990617878902045
0.60746875,-0.0013899864406025225
0.60753125,-0.0013832283451631483
0.6075937499999999,-0.0013791858406533158
0.60765625,-0.001378416258565468
0.60771875,-0.0013808700741840263
0.6077812499999999,-0.0013861632625894738
0.60784375,-0.0013939818118226949
0.60790625,-0.0014030362931878315
0.60796875,-0.001412502540886068
0.60803125,-0.0014233598737006803
0.60809375,-0.0014304247353008614
0.60815625,-0.0014349727695479875
0.60821875,-0.0014365260223588305
0.60828125,-0.001434599467695502
0.60834375,-0.001429723376055403
0.60840625,-0.0014221668711021929
0.60846875,-0.001410585018762539
0.60853125,-0.0014003074852202008
0.60859375,-0.0013902765943860501
0.6086562499999999,-0.0013813257627360714
0.60871875,-0.001375043437283674
0.60878125,-0.0013711978005830489
0.6088437499999999,-0.0013705946684617887
0.60890625,-0.0013731008702748682
0.6089687500000001,-0.001378955020794756
0.6090312499999999,-0.0013869087124736418
0.60909375,-0.0013960054658084253
0.6091562500000001,-0.0014054423467636246
0.6092187499999999,-0.0014159743573133043
0.60928125,-0.0014229063996136493
0.6093437500000001,-0.0014275175667705364
0.6094062499999999,-0.0014283920010422224
0.60946875,-0.001426486534525484
0.60953125,-0.00142113026737134
0.6095937499999999,-0.001413447994185968
0.60965625,-0.001401729753473649
0.60971875,-0.0013916489165226517
0.6097812499999999,-0.0013813584605570361
0.60984375,-0.001373057302355013
0.60990625,-0.0013667805413705436
0.60996875,-0.0013632534578512656
0.61003125,-0.0013628769755584108
0.61009375,-0.001365956604629598
0.61015625,-0.0013721324394054962
0.61021875,-0.0013799008133125873
0.61028125,-0.0013892573621652748
0.61034375,-0.0013988673184522626
0.61040625,-0.0014093458404737802
0.61046875,-0.0014161837589883874
0.61053125,-0.0014200225471652506
0.61059375,-0.0014208011109206609
0.6106562499999999,-0.0014183450917921725
0.61071875,-0.0014129491470675215
0.61078125,-0.0014048412819642475
0.6108437499999999,-0.0013932643558840913
0.61090625,-0.0013828915528369817
0.6109687500000001,-0.0013729889647648152
0.6110312499999999,-0.001364638806387028
0.61109375,-0.0013583618474882486
0.6111562500000001,-0.0013554761965988704
0.6112187499999999,-0.0013558743871874834
0.61128125,-0.0013592187614679396
0.6113437500000001,-0.0013652673910179436
0.6114062499999999,-0.0013737095140451128
0.61146875,-0.0013830268477870167
0.61153125,-0.0013944327485338748
0.6115937499999999,-0.001402784273858343
0.61165625,-0.0014092357117795606
0.61171875,-0.0014129137641251122
0.6117812499999999,-0.0014132670234923705
0.61184375,-0.0014106714974096435
0.61190625,-0.0014047967513844406
0.61196875,-0.0013966821163484133
0.61203125,-0.0013848882615946773
0.61209375,-0.0013743686615749137
0.61215625,-0.0013646429624608603
0.61221875,-0.0013565019507367215
0.61228125,-0.0013509877349654614
0.61234375,-0.0013482684114166643
0.61240625,-0.0013489911725411141
0.61246875,-0.0013527861308299527
0.61253125,-0.0013593111505294103
0.61259375,-0.001367822863825488
0.6126562499999999,-0.0013773473895135058
0.61271875,-0.0013886461345221923
0.61278125,-0.0013968614494059561
0.6128437499999999,-0.0014030732661518275
0.61290625,-0.0014062301259161192
0.6129687500000001,-0.0014065030823494362
0.6130312499999999,-0.0014032377850371758
0.61309375,-0.0013970900608454018
0.6131562500000001,-0.0013885161217010444
0.6132187499999999,-0.001376641702898064
0.61328125,-0.0013664124624641338
0.6133437500000001,-0.0013568306172808686
0.6134062499999999,-0.0013490197004211446
0.61346875,-0.0013437044159802097
0.61353125,-0.0013416571807064737
0.6135937499999999,-0.0013427577235912147
0.61365625,-0.001346911716459731
0.61371875,-0.0013538505921340122
0.61378125,-0.0013626401792917742
0.61384375,-0.0013722090094043238
0.61390625,-0.0013836880235112148
0.61396875,-0.0013915066987540137
0.61403125,-0.001397207326241906
0.61409375,-0.001400209989560336
0.61415625,-0.0013998674105217268
0.61421875,-0.0013961022230092879
0.61428125,-0.0013895548023462323
0.61434375,-0.001380864233018253
0.61440625,-0.001368839577277195
0.61446875,-0.001358758036841913
0.61453125,-0.0013494082298359938
0.61459375,-0.00134187188979365
0.6146562499999999,-0.0013369045903985355
0.61471875,-0.0013353004676538854
0.6147812500000001,-0.001337096795633555
0.6148437499999999,-0.0013417715860775947
0.61490625,-0.0013489820190758367
0.6149687500000001,-0.0013580035880809138
0.6150312499999999,-0.001367599845352424
0.61509375,-0.0013788989702270826
0.6151562500000001,-0.0013865698263136883
0.6152187499999999,-0.0013919433214213683
0.61528125,-0.0013943884332942302
0.6153437500000001,-0.0013934605128096134
0.6154062499999999,-0.0013894300771343238
0.61546875,-0.0013825083139728522
0.6155312500000001,-0.0013735806594784017
0.6155937499999999,-0.0013614845694474853
0.61565625,-0.0013511468772244711
0.61571875,-0.0013420431166890623
0.61578125,-0.0013350290872622406
0.61584375,-0.0013308134746287947
0.61590625,-0.0013297321033427928
0.61596875,-0.0013318594793941263
0.61603125,-0.0013370696174912489
0.61609375,-0.0013446895386156343
0.61615625,-0.0013538476276845623
0.61621875,-0.001363533869771033
0.61628125,-0.0013746264448240009
0.61634375,-0.0013820376330085926
0.61640625,-0.001386950472325038
0.61646875,-0.0013888163767076522
0.61653125,-0.0013872448419168515
0.61659375,-0.001382733805824904
0.6166562499999999,-0.0013753866307976148
0.61671875,-0.0013661314748187048
0.6167812500000001,-0.001353882877635472
0.6168437499999999,-0.001343874246999166
0.61690625,-0.0013351458204722139
0.6169687500000001,-0.0013284958971594707
0.6170312499999999,-0.0013247247888783092
0.61709375,-0.0013242573982377714
0.6171562500000001,-0.0013268743714735937
0.6172187499999999,-0.0013326853444242115
0.61728125,-0.0013405931506111635
0.6173437500000001,-0.0013499118615888928
0.6174062499999999,-0.001361563564433399
0.61746875,-0.0013705187258473972
0.61753125,-0.0013774986036323988
0.6175937499999999,-0.0013819241146080241
0.61765625,-0.0013831022870134657
0.61771875,-0.0013810141277333376
0.61778125,-0.0013760187864569895
0.61784375,-0.0013682559471169253
0.61790625,-0.0013567088524241155
0.61796875,-0.0013464089086143924
0.61803125,-0.0013365293972030234
0.61809375,-0.0013281750717728802
0.61815625,-0.00132202956851174
0.61821875,-0.0013188017325402729
0.61828125,-0.0013189226987335434
0.61834375,-0.0013222589093564163
0.61840625,-0.0013282867752155147
0.61846875,-0.0013367732039974434
0.61853125,-0.001346153509101583
0.61859375,-0.0013577216874928744
0.6186562499999999,-0.001366383077217509
0.61871875,-0.0013728680083420486
0.6187812500000001,-0.0013767847281913048
0.6188437499999999,-0.0013772626323157178
0.61890625,-0.0013746977041166064
0.6189687500000001,-0.0013690103169637646
0.6190312499999999,-0.0013606868588074972
0.61909375,-0.0013490314715073823
0.6191562500000001,-0.0013387874801473187
0.6192187499999999,-0.0013292282835175306
0.61928125,-0.0013209332349567726
0.6193437500000001,-0.001315720845094237
0.6194062499999999,-0.0013129338485279307
0.61946875,-0.0013139048602794356
0.61953125,-0.0013178361079735496
0.6195937499999999,-0.0013244833821788038
0.61965625,-0.001333240064987834
0.61971875,-0.001342658241007294
0.61978125,-0.0013545056357423813
0.61984375,-0.0013626127319084913
0.61990625,-0.001368652116175345
0.61996875,-0.0013718736934000275
0.62003125,-0.0013718651672946225
0.62009375,-0.0013684346206772335
0.62015625,-0.0013621449558342547
0.62021875,-0.0013535814539942792
0.62028125,-0.0013419861852938184
0.62034375,-0.001331606259665441
0.62040625,-0.001322102825756788
0.62046875,-0.0013146240249897884
0.62053125,-0.0013099078425566346
0.62059375,-0.0013079995979516645
0.6206562499999999,-0.0013094294528052108
0.62071875,-0.001314305363188925
0.6207812500000001,-0.0013213464641614603
0.6208437499999999,-0.0013301953394600219
0.62090625,-0.0013401108594404687
0.6209687500000001,-0.001351529576107624
0.6210312499999999,-0.0013591344392927251
0.62109375,-0.0013647909971634398
0.6211562500000001,-0.0013673845516212202
0.6212187499999999,-0.0013664886615862015
0.62128125,-0.0013626938053624138
0.6213437500000001,-0.0013557895781053375
0.6214062499999999,-0.001346684160213718
0.62146875,-0.0013347703491934648
0.62153125,-0.001324700270868187
0.62159375,-0.0013155233006272582
0.62165625,-0.0013086126841010959
0.62171875,-0.0013043819084487263
0.62178125,-0.0013033519591078985
0.62184375,-0.0013056148498853393
0.62190625,-0.0013108855331987745
0.62196875,-0.0013188471903447518
0.62203125,-0.001328018046557855
0.62209375,-0.0013378162866102272
0.62215625,-0.0013489600317776462
0.62221875,-0.0013562234994236588
0.62228125,-0.00136102766463983
0.62234375,-0.0013630666201464026
0.62240625,-0.0013616114986102767
0.62246875,-0.0013568012728417678
0.62253125,-0.0013493723269717706
0.6225937500000001,-0.0013402723558368357
0.6226562499999999,-0.001328015004900214
0.62271875,-0.0013179525873586728
0.6227812500000001,-0.0013093878693488242
0.6228437499999999,-0.0013030218776100833
0.62290625,-0.0012996218942841892
0.6229687500000001,-0.0012994046684614152
0.6230312499999999,-0.0013025606546531177
0.62309375,-0.0013088412424620555
0.6231562500000001,-0.001316894807010624
0.6232187499999999,-0.0013262591454429318
0.62328125,-0.0013381115674354072
0.6233437500000001,-0.0013468704887734384
0.6234062499999999,-0.0013538287594686005
0.62346875,-0.0013580899395949086
0.62353125,-0.0013590117753255193
0.62359375,-0.0013566810798051887
0.62365625,-0.001351190148717235
0.62371875,-0.0013432829914276356
0.62378125,-0.0013316962417937797
0.62384375,-0.0013216337732803174
0.62390625,-0.0013118223762542958
0.62396875,-0.0013037388873117783
0.62403125,-0.0012980556845479801
0.62409375,-0.0012955196836993282
0.62415625,-0.001296290128625005
0.62421875,-0.0013002313196967957
0.62428125,-0.0013068623596270285
0.62434375,-0.001315545924516659
0.62440625,-0.0013252835711173305
0.62446875,-0.0013369084886090121
0.62453125,-0.0013452855282901077
0.6245937500000001,-0.0013516671181511286
0.6246562499999999,-0.0013551010898398552
0.62471875,-0.0013551162142634854
0.6247812500000001,-0.0013518924578611036
0.6248437499999999,-0.0013459718138455201
0.62490625,-0.0013375655480583615
0.6249687500000001,-0.0013256128916054322
0.6250312499999999,-0.0013155810971390847
0.62509375,-0.0013062081772899498
0.6251562500000001,-0.0012987160747705423
0.6252187499999999,-0.0012938011033842012
0.62528125,-0.001292189377107525
0.6253437500000001,-0.0012938153921930318
0.6254062499999999,-0.001298457735631725
0.62546875,-0.0013058478813823549
0.6255312500000001,-0.0013150468290038242
0.62559375,-0.001324689638448312
0.62565625,-0.0013362048383800673
0.62571875,-0.0013442217291368408
0.62578125,-0.0013497402984309348
0.62584375,-0.0013521842295117492
0.62590625,-0.0013515334598136475
0.62596875,-0.0013475923678687163
0.62603125,-0.0013406670199797854
0.62609375,-0.0013317706666921836
0.62615625,-0.0013197423016021378
0.62621875,-0.0013096445433344595
0.62628125,-0.0013007464878614927
0.62634375,-0.0012940088632010655
0.62640625,-0.0012899555008746288
0.62646875,-0.0012890849379974534
0.62653125,-0.0012917031216381908
0.6265937500000001,-0.0012973136234267352
0.6266562499999999,-0.0013052899201196344
0.62671875,-0.0013146469771338487
0.6267812500000001,-0.0013265345256765482
0.6268437499999999,-0.0013355785418572574
0.62690625,-0.0013430668844237326
0.6269687500000001,-0.0013476847297414218
0.6270312499999999,-0.0013493052558445906
0.62709375,-0.0013477119718698916
0.6271562500000001,-0.0013428525152782145
0.6272187499999999,-0.0013351968076473764
0.62728125,-0.0013257902970228441
0.6273437500000001,-0.0013136992189770186
0.6274062499999999,-0.001303920284686802
0.62746875,-0.0012954488861341568
0.62753125,-0.001289353225915571
0.62759375,-0.0012863174528117416
0.62765625,-0.0012865170548402999
0.62771875,-0.001290025577179582
0.62778125,-0.001296377384159303
0.62784375,-0.0013048519996900626
0.62790625,-0.0013145712031115142
0.62796875,-0.0013263583930614442
0.62803125,-0.001334893814870286
0.62809375,-0.0013416517879055734
0.62815625,-0.0013454979208900042
0.62821875,-0.0013461147957782305
0.62828125,-0.0013434499290864987
0.62834375,-0.001337682985352695
0.62840625,-0.0013296200555159843
0.62846875,-0.001317700627270775
0.62853125,-0.00130768182548021
0.6285937500000001,-0.001298107594086939
0.6286562499999999,-0.001290320964301775
0.62871875,-0.0012850925815131864
0.6287812500000001,-0.0012830986245046389
0.6288437499999999,-0.0012844551605026289
0.62890625,-0.0012887759110531694
0.6289687500000001,-0.0012957362677420148
0.6290312499999999,-0.0013048802372294388
0.62909375,-0.0013147814257122858
0.6291562500000001,-0.0013263972986269357
0.6292187499999999,-0.0013341704933067244
0.62928125,-0.0013402401420944399
0.6293437500000001,-0.0013433708369521846
0.62940625,-0.001342796927366663
0.62946875,-0.0013390708059315692
0.62953125,-0.0013323738046264744
0.62959375,-0.0013237969426028173
0.62965625,-0.0013117445897362426
0.62971875,-0.001301805220908045
0.62978125,-0.001292707157387718
0.62984375,-0.0012859069567743298
0.62990625,-0.0012814434772745742
0.62996875,-0.0012806335682250258
0.63003125,-0.0012827686399856514
0.63009375,-0.0012885049963486106
0.63015625,-0.0012963516183843171
0.63021875,-0.0013057735846731533
0.63028125,-0.0013179243385628703
0.63034375,-0.001326810814325008
0.6304062500000001,-0.00133424588158218
0.63046875,-0.0013394324051337891
0.63053125,-0.0013412781701346854
0.6305937500000001,-0.0013398990425103618
0.6306562499999999,-0.0013352580282282034
0.63071875,-0.0013277047346562376
0.6307812500000001,-0.0013184170515552485
0.6308437499999999,-0.0013065097215318525
0.63090625,-0.001296387626897183
0.6309687500000001,-0.0012881857331207558
0.6310312499999999,-0.0012818752552768153
0.63109375,-0.001278967829455649
0.6311562500000001,-0.0012788866749774142
0.6312187499999999,-0.0012825481716927933
0.63128125,-0.0012889842023791065
0.6313437500000001,-0.0012974579454552437
0.63140625,-0.0013070311570327897
0.63146875,-0.0013188881938787922
0.63153125,-0.0013277788285336045
0.63159375,-0.0013346026276198908
0.63165625,-0.0013386468410492014
0.63171875,-0.0013393046231483519
0.63178125,-0.0013365485427973556
0.63184375,-0.001331142362361537
0.63190625,-0.0013230690900812858
0.63196875,-0.0013113665525719478
0.63203125,-0.0013013001582378655
0.63209375,-0.0012917491890002686
0.63215625,-0.0012841536583971247
0.63221875,-0.0012789621434025622
0.63228125,-0.0012771057409706188
0.63234375,-0.0012783665988411047
0.6324062500000001,-0.0012829055153356916
0.63246875,-0.0012901882957691846
0.63253125,-0.0012993096370121082
0.6325937500000001,-0.0013092397624188956
0.6326562499999999,-0.0013206322845814855
0.63271875,-0.0013290239955930927
0.6327812500000001,-0.0013349639282781989
0.6328437499999999,-0.0013378985603081373
0.63290625,-0.0013374607679320638
0.6329687500000001,-0.0013336182111188255
0.6330312499999999,-0.001327231356636871
0.63309375,-0.0013185604320226918
0.6331562500000001,-0.0013065075813574398
0.6332187499999999,-0.0012965248570444565
0.63328125,-0.0012877232618148104
0.6333437500000001,-0.0012808025921617894
0.63340625,-0.0012768927341036823
0.63346875,-0.001276078221147739
0.63353125,-0.0012785443831151294
0.63359375,-0.001284252551900858
0.63365625,-0.001292526001462832
0.63371875,-0.0013019743636997205
0.63378125,-0.0013140311595960241
0.63384375,-0.0013232023061152953
0.63390625,-0.0013307961888548436
0.63396875,-0.0013357841813914084
0.63403125,-0.0013375093892236956
0.63409375,-0.001335765836833841
0.63415625,-0.0013308015132483808
0.63421875,-0.0013234896079364344
0.63428125,-0.00131440142878253
0.63434375,-0.0013022476617693887
0.6344062500000001,-0.0012924779245254425
0.63446875,-0.0012844592268536625
0.63453125,-0.0012785481309261215
0.6345937500000001,-0.0012755852294035058
0.6346562499999999,-0.0012762569262030204
0.63471875,-0.0012801956818939558
0.6347812500000001,-0.0012868086844855103
0.6348437499999999,-0.001295498981068316
0.63490625,-0.001305338419455404
0.6349687500000001,-0.0013173204474455913
0.6350312499999999,-0.0013261197391953305
0.63509375,-0.0013327327294301305
0.6351562500000001,-0.0013365277475113069
0.6352187499999999,-0.0013370854127330856
0.63528125,-0.001334147667591462
0.6353437500000001,-0.0013282567812628043
0.63540625,-0.0013200209635033378
0.63546875,-0.001308265068374892
0.6355312500000001,-0.001298282798388034
0.63559375,-0.0012889871709035883
0.63565625,-0.0012816048024935633
0.63571875,-0.0012768723805000604
0.63578125,-0.0012754245845695567
0.63584375,-0.0012772491993119778
0.63590625,-0.0012823010685616004
0.63596875,-0.0012898579273317862
0.63603125,-0.0012992438791630812
0.63609375,-0.0013111861512677958
0.63615625,-0.0013208113960944956
0.63621875,-0.0013288378681753088
0.63628125,-0.0013343454705666558
0.63634375,-0.0013369447696449377
0.6364062500000001,-0.0013360902262461727
0.63646875,-0.0013318847944771006
0.63653125,-0.0013249290452254092
0.6365937500000001,-0.0013160118889015693
0.6366562499999999,-0.0013038373249550927
0.63671875,-0.0012941119210063134
0.6367812500000001,-0.0012854327912572294
0.6368437499999999,-0.0012790260485508187
0.63690625,-0.0012755701984586282
0.6369687500000001,-0.0012753464480136922
0.6370312499999999,-0.0012785566606494242
0.63709375,-0.0012847583601126589
0.6371562500000001,-0.0012929999797337277
0.63721875,-0.0013027554788141993
0.63728125,-0.0013144261446016436
0.6373437500000001,-0.001323722544320477
0.63740625,-0.0013308330402050927
0.63746875,-0.0013352203944685392
0.63753125,-0.00133621729942196
0.63759375,-0.0013338793905523505
0.63765625,-0.001328457096045399
0.63771875,-0.0013205711344678739
0.63778125,-0.0013111565727060848
0.63784375,-0.0012990586943213284
0.63790625,-0.0012895103090422855
0.63796875,-0.0012814582654273599
0.63803125,-0.0012762919723478539
0.63809375,-0.0012740072133387015
0.63815625,-0.0012750736803060908
0.6382187500000001,-0.0012794751591295866
0.63828125,-0.0012865540530308528
0.63834375,-0.0012956339816337092
0.6384062500000001,-0.0013076055564844868
0.63846875,-0.0013171296029077517
0.63853125,-0.0013254871123360434
0.6385937500000001,-0.0013314940658734065
0.6386562499999999,-0.0013345122069380877
0.63871875,-0.0013340525174798668
0.6387812500000001,-0.0013304516439597014
0.6388437499999999,-0.0013239911269999627
0.63890625,-0.001315054669705329
0.6389687500000001,-0.0013026378238802719
0.6390312499999999,-0.0012929398917717189
0.63909375,-0.0012838430189899414
0.6391562500000001,-0.0012767137492287889
0.63921875,-0.0012727865109116165
0.63928125,-0.0012718241892357013
0.6393437500000001,-0.0012742486326597913
0.63940625,-0.0012800964361880662
0.63946875,-0.0012878909990463039
0.63953125,-0.001297785838658111
0.63959375,-0.0013091771696175925
0.63965625,-0.001318578657403091
0.63971875,-0.0013259268062921215
0.63978125,-0.0013305712932559222
0.63984375,-0.0013321209753477947
0.63990625,-0.0013297148551034144
0.63996875,-0.001324671364564406
0.64003125,-0.0013167798649830753
0.64009375,-0.0013074461866737497
0.64015625,-0.0012949147871844716
0.6402187500000001,-0.001285144991843401
0.64028125,-0.0012770502612006462
0.64034375,-0.0012710990789567278
0.6404062500000001,-0.0012684718255227545
0.64046875,-0.0012689369744663948
0.64053125,-0.0012729248343718719
0.6405937500000001,-0.001279698208434002
0.6406562499999999,-0.0012881956569491815
0.64071875,-0.001300110483184569
0.6407812500000001,-0.0013099021024924051
0.6408437499999999,-0.0013183942070443821
0.64090625,-0.0013244308318164089
0.6409687500000001,-0.001327469881202692
0.6410312499999999,-0.0013273649655310693
0.64109375,-0.0013241142343740353
0.6411562500000001,-0.0013176775348196501
0.64121875,-0.0013089958546400604
0.64128125,-0.0012988203403886955
0.6413437500000001,-0.0012865261213817064
0.64140625,-0.0012771534637754378
0.64146875,-0.001269589365550522
0.64153125,-0.0012651473176125694
0.64159375,-0.0012637573172090966
0.64165625,-0.0012658952158936532
0.64171875,-0.0012708155018377187
0.64178125,-0.001278475275641719
0.64184375,-0.0012876112443879761
0.64190625,-0.001299449233301636
0.64196875,-0.0013082374427468568
0.64203125,-0.0013155345171078081
0.64209375,-0.0013202539252759882
0.64215625,-0.001321594101307555
0.6422187500000001,-0.0013195239984781226
0.64228125,-0.0013146843180330825
0.64234375,-0.0013067338973657139
0.6424062500000001,-0.001296662881146382
0.64246875,-0.0012840844112191538
0.64253125,-0.0012738615413302734
0.6425937500000001,-0.001265134791739994
0.6426562499999999,-0.0012584612024865022
0.64271875,-0.0012549822340810896
0.6427812500000001,-0.001254934458037149
0.6428437499999999,-0.001258250017940693
0.64290625,-0.0012640149204896645
0.6429687500000001,-0.0012720771521511909
0.6430312499999999,-0.0012833423196343119
0.64309375,-0.0012924715522506514
0.6431562500000001,-0.0013003210627190454
0.64321875,-0.0013062044257132477
0.64328125,-0.0013090456967104203
0.6433437500000001,-0.0013085642324120461
0.64340625,-0.001304547437885939
0.64346875,-0.0012976097505779105
0.64353125,-0.0012881430142238914
0.64359375,-0.00127746134204898
0.64365625,-0.001264495530043118
0.64371875,-0.001254311246253248
0.64378125,-0.0012459875795235165
0.64384375,-0.0012404625558787297
0.64390625,-0.0012383868049953561
0.64396875,-0.0012396011825417386
0.64403125,-0.0012436428629468421
0.64409375,-0.0012502804280259266
0.64415625,-0.001258546952051881
0.6442187500000001,-0.0012695464287213465
0.64428125,-0.0012778818054797192
0.64434375,-0.0012843070215307617
0.6444062500000001,-0.001288386473359382
0.64446875,-0.0012892686099534034
0.64453125,-0.001286737371869906
0.6445937500000001,-0.0012807833505120714
0.6446562499999999,-0.0012721347801297467
0.64471875,-0.001261585866023096
0.6447812500000001,-0.0012482389390622572
0.6448437499999999,-0.001237057228346078
0.64490625,-0.0012272561104866297
0.6449687500000001,-0.0012199782489735883
0.64503125,-0.0012156813199873245
0.64509375,-0.001214644523183983
0.6451562500000001,-0.0012169925041229102
0.64521875,-0.001222308105302397
0.64528125,-0.0012295365870509667
0.6453437500000001,-0.0012400790484793922
0.64540625,-0.001248399922641974
0.64546875,-0.0012556490980910329
0.6455312500000001,-0.0012607913822639538
0.64559375,-0.001262948425172189
0.64565625,-0.0012617923456421654
0.64571875,-0.001257238115323689
0.64578125,-0.0012495202053187104
0.64584375,-0.001239484569589555
0.64590625,-0.0012282650316010335
0.64596875,-0.0012146728045147048
0.6460312500000001,-0.00120387084700177
0.64609375,-0.0011950741685858718
0.64615625,-0.0011889265690428752
0.6462187500000001,-0.0011860292254133042
0.64628125,-0.001186708212060253
0.64634375,-0.0011903658114981036
0.6464062500000001,-0.0011964973627367204
0.64646875,-0.0012045669132565995
0.64653125,-0.0012152693271434145
0.6465937500000001,-0.0012230750820625136
0.6466562499999999,-0.0012291689615361312
0.64671875,-0.0012327733600581703
0.6467812500000001,-0.0012332668074145903
0.6468437499999999,-0.001230326492987377
0.64690625,-0.0012241594466727013
0.6469687500000001,-0.0012152232736480917
0.64703125,-0.001204525161209502
0.64709375,-0.001190919602942063
0.6471562500000001,-0.0011796946009667714
0.64721875,-0.0011698912321481125
0.64728125,-0.0011625616605701605
0.6473437500000001,-0.0011583526996997717
0.64740625,-0.0011573573438599521
0.64746875,-0.001160002501937138
0.64753125,-0.0011654114821826322
0.64759375,-0.0011728222438676383
0.64765625,-0.0011837404344617886
0.64771875,-0.0011924402958699842
0.64778125,-0.0011997320684430657
0.64784375,-0.001204977646022759
0.64790625,-0.0012073288617361622
0.64796875,-0.0012065714884338108
0.6480312500000001,-0.0012022232059847593
0.64809375,-0.0011950622135909195
0.64815625,-0.001185447584150623
0.6482187500000001,-0.001174742402367146
0.64828125,-0.001161847250795392
0.64834375,-0.001151863462769409
0.6484062500000001,-0.00114394041134519
0.64846875,-0.0011386888300130849
0.64853125,-0.001137126499836133
0.6485937500000001,-0.0011387320470557238
0.6486562499999999,-0.0011437181416414505
0.64871875,-0.0011510692312390741
0.6487812500000001,-0.0011602983531195932
0.6488437499999999,-0.0011719895632076316
0.64890625,-0.001181238425696618
0.6489687500000001,-0.0011886979681363097
0.64903125,-0.001193182132703141
0.64909375,-0.0011947958162605576
0.6491562500000001,-0.0011932033846370482
0.64921875,-0.001188326765383746
0.64928125,-0.001180836555012249
0.6493437500000001,-0.0011716406549479585
0.64940625,-0.0011602031546768463
0.64946875,-0.0011506137616753565
0.64953125,-0.0011430304946425246
0.64959375,-0.0011377918127676578
0.64965625,-0.0011359438233448649
0.64971875,-0.0011374438154335142
0.64978125,-0.001142929541014276
0.64984375,-0.0011506122372477862
0.64990625,-0.001160735369096333
0.64996875,-0.0011740203363171109
0.6500312500000001,-0.0011850214697044226
0.65009375,-0.0011945898801233035
0.65015625,-0.0012017715410119756
0.6502187500000001,-0.0012058223761013953
0.65028125,-0.001206304911578221
0.65034375,-0.0012032670611491492
0.6504062500000001,-0.0011972446409189708
0.65046875,-0.001189125848760214
0.65053125,-0.0011792294028058203
0.6505937500000001,-0.0011673550053086929
0.6506562499999999,-0.0011591029178720513
0.65071875,-0.0011524309893445744
0.6507812500000001,-0.0011487310599109235
0.6508437499999999,-0.0011486709803077005
0.65090625,-0.001152229173818714
0.6509687500000001,-0.0011585598880881481
0.65103125,-0.0011671260150433738
0.65109375,-0.0011779635930286025
0.6511562500000001,-0.001191394122199152
0.65121875,-0.001201799783570906
0.65128125,-0.0012108106477939917
0.6513437500000001,-0.001216805965493284
0.65140625,-0.0012200678906517104
0.65146875,-0.0012203014931193301
0.65153125,-0.0012175463102895856
0.65159375,-0.0012124672614171883
0.65165625,-0.0012059695262077175
0.65171875,-0.0011970458465386316
0.65178125,-0.0011912791431365616
0.65184375,-0.0011873253858910165
0.65190625,-0.0011865977491300472
0.65196875,-0.0011892977699982654
0.6520312500000001,-0.0011955310806047031
0.65209375,-0.0012056393000070414
0.65215625,-0.0012191854375947497
0.6522187500000001,-0.0012350217717279344
0.65228125,-0.0012534938343066182
0.65234375,-0.0012701568712884248
0.6524062500000001,-0.0012863927185477186
0.65246875,-0.001300590738614743
0.65253125,-0.0013117561801133382
0.6525937500000001,-0.0013199946780203808
0.6526562499999999,-0.0013257613298377768
0.65271875,-0.0013292296702401285
0.6527812500000001,-0.0013307106156897064
0.65284375,-0.0013314963465416996
0.65290625,-0.0013309742770936245
0.6529687500000001,-0.0013344390559982405
0.65303125,-0.0013408432054909658
0.65309375,-0.0013505894370328536
0.6531562500000001,-0.0013641955532410627
0.65321875,-0.001381748026630214
0.65328125,-0.0014029075102341138
0.6533437500000001,-0.0014266902337940757
0.65340625,-0.0014546279583939614
0.65346875,-0.001480871935897382
0.65353125,-0.001506981719114009
0.65359375,-0.0015313431753323503
0.65365625,-0.001553637752036069
0.65371875,-0.0015731309985901887
0.65378125,-0.001589646082221341
0.6538437500000001,-0.0016035841491724434
0.65390625,-0.0016158139198857446
0.65396875,-0.0016269168318653882
0.6540312500000001,-0.001636222673317013
0.65409375,-0.0016491800358934272
0.65415625,-0.0016645012480840382
0.6542187500000001,-0.0016829507994743087
0.65428125,-0.001705167474044214
0.65434375,-0.0017312080819795461
0.6544062500000001,-0.0017613091712970763
0.65446875,-0.001794543739916249
0.65453125,-0.0018300043086606765
0.6545937500000001,-0.0018685308688709545
0.6546562499999999,-0.0019047682722359571
0.65471875,-0.0019398440348739887
0.6547812500000001,-0.001973161137734325
0.65484375,-0.0020037735647296384
0.65490625,-0.0020313057625394315
0.6549687500000001,-0.0020560424037114056
0.65503125,-0.0020784672417053784
0.65509375,-0.0020996224337764824
0.6551562500000001,-0.00211826891694724
0.65521875,-0.0021398902059934777
0.65528125,-0.0021633014208903567
0.6553437500000001,-0.0021896781366227414
0.65540625,-0.00221935831334516
0.65546875,-0.002253132893791407
0.6555312500000001,-0.0022905321593778977
0.65559375,-0.002331075483075498
0.65565625,-0.00237396863951736
0.65571875,-0.002420436221857697
0.65578125,-0.002464967281628816
0.6558437500000001,-0.002508674745706152
0.65590625,-0.002550282692621031
0.65596875,-0.002589044394989304
0.6560312500000001,-0.002624955676591517
0.65609375,-0.0026576955395676283
0.65615625,-0.0026875864529221083
0.6562187500000001,-0.002715475136337686
0.65628125,-0.0027424442048658015
0.65634375,-0.0027675625838683715
0.6564062500000001,-0.002795764343122356
0.65646875,-0.0028263962686882887
0.65653125,-0.0028599204215764285
0.6565937500000001,-0.002896908870111556
0.6566562499999999,-0.00293728069953246
0.65671875,-0.0029808267167067415
0.6567812500000001,-0.0030267313902860304
0.65684375,-0.0030762970528876166
0.65690625,-0.003124026361986193
0.6569687500000001,-0.003170822320461203
0.65703125,-0.0032155176317711087
0.65709375,-0.003257596268933516
0.6571562500000001,-0.0032962970854936158
0.65721875,-0.0033313753681423752
0.65728125,-0.0033630175852435162
0.6573437500000001,-0.0033920786523700397
0.65740625,-0.0034193399999286334
0.65746875,-0.003443721044443279
0.65753125,-0.003470823643922219
0.65759375,-0.003499229969832207
0.65765625,-0.003529926667976621
0.65771875,-0.003563406123454599
0.65778125,-0.0035999655429589383
0.6578437500000001,-0.003639285616511209
0.65790625,-0.0036809318353027976
0.65796875,-0.0037239874770125803
0.6580312500000001,-0.0037692523727397287
0.65809375,-0.003811260835294872
0.65815625,-0.0038511917258945705
0.6582187500000001,-0.0038884102510215457
0.65828125,-0.0039215232723462945
0.65834375,-0.003950580504930523
0.6584062500000001,-0.003975857376601222
0.65846875,-0.003997528760183167
0.65853125,-0.004016428459529542
0.6585937500000001,-0.004033591386340074
0.6586562499999999,-0.004048176892025482
0.65871875,-0.004065558873078509
0.6587812500000001,-0.0040838154566346235
0.65884375,-0.004104443351600068
0.65890625,-0.004127349830502641
0.6589687500000001,-0.004152859402338935
0.65903125,-0.0041800072038518515
0.65909375,-0.004208530255361262
0.6591562500000001,-0.004238340677033936
0.65921875,-0.004265193711247978
0.65928125,-0.004289773875242264
0.6593437500000001,-0.004310735988074299
0.65940625,-0.004327338509378553
0.65946875,-0.004339469319864592
0.65953125,-0.004346705215003049
0.65959375,-0.004350021589080738
0.65965625,-0.004349026073912465
0.65971875,-0.004345268378203704
0.65978125,-0.004337731203896092
0.6598437500000001,-0.004331547294752963
0.65990625,-0.00432628982745821
0.65996875,-0.004321406850803011
0.6600312500000001,-0.004319355193138322
0.66009375,-0.004325398912647854
0.66015625,-0.004339904323788044
0.6602187500000001,-0.004361048961596253
0.66028125,-0.004390094643997894
0.66034375,-0.004420560587722361
0.6604062500000001,-0.004453490456820919
0.66046875,-0.004486586742030563
0.66053125,-0.004518664196175137
0.6605937500000001,-0.004548763489689328
0.66065625,-0.004576175092666723
0.66071875,-0.004600743349282954
0.6607812500000001,-0.00462339823353794
0.66084375,-0.00464296627317437
0.66090625,-0.004658342951747017
0.6609687500000001,-0.004675397209444196
0.66103125,-0.004692043252234296
0.66109375,-0.004708724663816666
0.6611562500000001,-0.004725151297266167
0.66121875,-0.0047414510085743156
0.66128125,-0.004757407644006936
0.6613437500000001,-0.004771608082241918
0.66140625,-0.00478288024273435
0.66146875,-0.004791950227178987
0.66153125,-0.004792944784946046
0.66159375,-0.00478704785069195
0.6616562500000001,-0.004772193097101279
0.66171875,-0.004747110393639453
0.66178125,-0.004711841026077274
0.6618437500000001,-0.004666277936586333
0.66190625,-0.004610644081666726
0.66196875,-0.004544950653656982
0.6620312500000001,-0.004470018679864046
0.66209375,-0.004384424266154263
0.66215625,-0.004293122922225362
0.6622187500000001,-0.004195439378949131
0.66228125,-0.004091059403191238
0.66234375,-0.0039802568977148345
0.6624062500000001,-0.003862532466172436
0.66246875,-0.003737520802952962
0.66253125,-0.0036039097350022697
0.6625937500000001,-0.0034626038209278898
0.66265625,-0.0033084276967178528
0.66271875,-0.003141310813009557
0.6627812500000001,-0.002961090179986331
0.66284375,-0.00276581139095583
0.66290625,-0.002555174571580443
0.6629687500000001,-0.0023290113026964154
0.66303125,-0.002087332551698795
0.66309375,-0.0018306317192808286
0.6631562500000001,-0.0015596549193638842
0.66321875,-0.0012732247628348056
0.66328125,-0.000976769313437889
0.6633437500000001,-0.0006688529860629372
0.66340625,-0.00035011949772711937
0.66346875,-0.00002108265428052425
0.66353125,0.0003185365625282127
0.66359375,0.0006688348121243748
0.6636562500000001,0.0010303072334025554
0.66371875,0.0014023192169049514
0.66378125,0.0017901663155020786
0.6638437500000001,0.0021928651672042387
0.66390625,0.0026119924115924065
0.66396875,0.003048026678493271
0.6640312500000001,0.003501832538791355
0.66409375,0.003974008020744518
0.66415625,0.00446417169179103
0.6642187500000001,0.004972023295733985
0.66428125,0.005496645007772888
0.66434375,0.006038972982069006
0.6644062500000001,0.00659373974175613
0.66446875,0.007161836066800847
0.66453125,0.0077426846401775495
0.6645937500000001,0.008335136908201105
0.66465625,0.008938986595419474
0.66471875,0.009554313939182324
0.6647812500000001,0.010181500882285657
0.66484375,0.01081944126429088
0.66490625,0.011473165813794262
0.6649687500000001,0.012141497621782266
0.66503125,0.012825986555601993
0.66509375,0.01352761733437785
0.6651562500000001,0.014247019142850648
0.66521875,0.014984381860397827
0.66528125,0.015739932471062812
0.6653437500000001,0.016512949411501415
0.66540625,0.017302825690774404
0.66546875,0.018108014755430862
0.6655312500000001,0.018929389218224527
0.66559375,0.019761503606480144
0.6656562500000001,0.0206052027151023
0.66571875,0.021459147740137866
0.66578125,0.022322690158043584
0.6658437500000001,0.0231957405147023
0.66590625,0.02407825639448989
0.66596875,0.024968722894215145
0.6660312500000001,0.02587201861118775
0.66609375,0.026787274331610267
0.66615625,0.027715472932673513
0.6662187500000001,0.028657540252738395
0.66628125,0.029614167984078343
0.66634375,0.030585981238960086
0.6664062500000001,0.03157274503577348
0.66646875,0.03257388275030676
0.66653125,0.033588434893869895
0.6665937500000001,0.034614936434768706
0.66665625,0.035654022164950755
0.66671875,0.03669969093273796
0.6667812500000001,0.03775267841746051
0.66684375,0.038810848110333446
0.66690625,0.039873943350513696
0.6669687500000001,0.04094041645476493
0.66703125,0.04201033404625487
0.66709375,0.043082005426248626
0.6671562500000001,0.04416037293649923
0.66721875,0.04524368656329439
0.66728125,0.04633290506540208
0.6673437500000001,0.04742937958919355
0.66740625,0.04853337288591961
0.66746875,0.049645314154125264
0.66753125,0.050765333820281394
0.66759375,0.05189220302711017
0.6676562500000001,0.05302561216113319
0.66771875,0.05416300338248552
0.66778125,0.05530289187780518
0.6678437500000001,0.05644533279570335
0.66790625,0.05758391939894165
0.66796875,0.058718858981060815
0.6680312500000001,0.0598483118217088
0.66809375,0.060971484333183806
0.66815625,0.0620874341900801
0.6682187500000001,0.06319425004145401
0.66828125,0.06429630616782284
0.66834375,0.06539199885921561
0.6684062500000001,0.06648216336954361
0.6684687500000001,0.06756738887818109
0.66853125,0.06864863286779258
0.6685937500000001,0.06972580982098037
0.66865625,0.07079932890995302
0.66871875,0.07186735548199327
0.6687812500000001,0.07292902572133003
0.66884375,0.07398217674338767
0.66890625,0.07502452104241805
0.6689687500000001,0.07605536734471616
0.66903125,0.0770680065846791
0.66909375,0.07806296078046586
0.6691562500000001,0.07903634679400239
0.66921875,0.07998804466859996
0.66928125,0.08091688956061024
0.6693437500000001,0.08182050502701468
0.66940625,0.08270235907910031
0.6694687500000001,0.08356126893769993
0.66953125,0.08439836880217344
0.66959375,0.08521322029516933
0.6696562500000001,0.08600684778334852
0.66971875,0.08677982879865492
0.66978125,0.08752998184893351
0.6698437500000001,0.08825803549830336
0.66990625,0.08896086091977251
0.66996875,0.08963767127955816
0.6700312500000001,0.09029268013722591
0.67009375,0.09098319428287431
0.67015625,0.09171147147098638
0.6702187500000001,0.09246294062231453
0.67028125,0.09323121647941983
0.67034375,0.09400642030253671
0.6704062500000001,0.0947793523569348
0.6704687500000001,0.09554152427882631
0.67053125,0.09628832468989575
0.6705937500000001,0.0970116136550801
0.67065625,0.09770518403007118
0.67071875,0.09836233126095655
0.6707812500000001,0.09897535050711644
0.67084375,0.09953974227551729
0.67090625,0.10004724084739601
0.6709687500000001,0.10049110546007575
0.67103125,0.10086527586748822
0.67109375,0.10115665125054386
0.6711562500000001,0.10135389657009936
0.67121875,0.10144924230860783
0.67128125,0.10143800194619756
0.6713437500000001,0.10130486403417918
0.67140625,0.10104521842961989
0.6714687500000001,0.10065089672724145
0.67153125,0.10011474744802508
0.67159375,0.09943181372057763
0.6716562500000001,0.09859557149558872
0.67171875,0.09760515423219482
0.67178125,0.09645547704014276
0.6718437500000001,0.09514388928890774
0.67190625,0.09366611880639875
0.67196875,0.09201820131542855
0.6720312500000001,0.09019599287255513
0.67209375,0.08819452761272155
0.67215625,0.08600852858741481
0.6722187500000001,0.08363199081607159
0.67228125,0.08106108201646688
0.67234375,0.07828961193547349
0.6724062500000001,0.07531629107219243
0.6724687500000001,0.07213392274427538
0.67253125,0.06874370217642087
0.6725937500000001,0.06514496589197553
0.67265625,0.06133928009302067
0.67271875,0.05732884813060042
0.6727812500000001,0.053113592813629
0.67284375,0.04870146476624021
0.67290625,0.044094594406088455
0.6729687500000001,0.03929422299201171
0.67303125,0.034304362031958135
0.67309375,0.029127600977648382
0.6731562500000001,0.023765341533425688
0.67321875,0.018220118974516475
0.67328125,0.012495301251164173
0.6733437500000001,0.006593163537034014
0.67340625,0.0005177422356765909
0.6734687500000001,-0.005722864048850335
0.67353125,-0.012127325875112657
0.67359375,-0.018685876929049106
0.6736562500000001,-0.025389905578216673
0.67371875,-0.03223052903544482
0.67378125,-0.03919853586609914
0.6738437500000001,-0.04628334111736421
0.67390625,-0.053475985885414135
0.67396875,-0.06076713038998148
0.6740312500000001,-0.06814995797716741
0.67409375,-0.07561149948130799
0.67415625,-0.08314541344295731
0.6742187500000001,-0.09074349446278601
0.67428125,-0.09839701756195533
0.67434375,-0.10609686113780988
0.6744062500000001,-0.11383407661304187
0.6744687500000001,-0.12159829485287113
0.67453125,-0.12937707931146378
0.6745937500000001,-0.13716379766816705
0.67465625,-0.144945498352577
0.67471875,-0.1527109878530586
0.6747812500000001,-0.1604492584913758
0.67484375,-0.1681498233102306
0.67490625,-0.1758024518470456
0.6749687500000001,-0.1833977948677734
0.67503125,-0.19092638234251658
0.67509375,-0.19837962790864347
0.6751562500000001,-0.20574921554583936
0.67521875,-0.21302686555325
0.67528125,-0.22020477944257655
0.6753437500000001,-0.22727495842263643
0.67540625,-0.23423173466804953
0.6754687500000001,-0.2410614348290651
0.6755312500000001,-0.24776262361076234
0.67559375,-0.2543261460606239
0.6756562500000001,-0.26074504301820883
0.67571875,-0.26701271095142387
0.67578125,-0.27312334117567316
0.6758437500000001,-0.279071344621082
0.67590625,-0.28485184978837313
0.67596875,-0.29046041808083956
0.6760312500000001,-0.29589313937412576
0.67609375,-0.30114645019413905
0.67615625,-0.30621732852296335
0.6762187500000001,-0.31110306825493816
0.6762812500000001,-0.3158012313049313
0.67634375,-0.3203097799645448
0.6764062500000001,-0.32462486921588585
0.6764687500000001,-0.3287492579986293
0.67653125,-0.33267972039511784
0.6765937500000001,-0.33641560065617815
0.67665625,-0.3399564962819535
0.67671875,-0.3433024210675243
0.6767812500000001,-0.34645380094070033
0.67684375,-0.34941137384251575
0.67690625,-0.35217834205327875
0.6769687500000001,-0.3547519018373967
0.67703125,-0.3571358668055293
0.67709375,-0.3593322308212833
0.6771562500000001,-0.3613431980616348
0.67721875,-0.36317124181376303
0.6772812500000001,-0.36481693134618653
0.6773437500000001,-0.3662872522749753
0.67740625,-0.36758312171477586
0.6774687500000001,-0.36870779246049257
0.67753125,-0.3696646159381901
0.67759375,-0.3704571167945484
0.6776562500000001,-0.37108897406812175
0.67771875,-0.3715639737562394
0.67778125,-0.37188602212475547
0.6778437500000001,-0.37205918870377125
0.67790625,-0.3720875687098113
0.67796875,-0.37197535688942085
0.6780312500000001,-0.37172679306822815
0.67809375,-0.3713461882168623
0.67815625,-0.37083583010451704
0.6782187500000001,-0.3702041636281449
0.6782812500000001,-0.3694535117660467
0.67834375,-0.36858824477521485
0.6784062500000001,-0.3676127152613072
0.6784687500000001,-0.3665312828591499
0.67853125,-0.36534829156645066
0.6785937500000001,-0.3640680418777895
0.67865625,-0.362696948823402
0.67871875,-0.36123495626230784
0.6787812500000001,-0.35968839914742756
0.67884375,-0.35806136742904704
0.67890625,-0.35635798462463975
0.6789687500000001,-0.3545801706381433
0.67903125,-0.35273597126675926
0.67909375,-0.35082720586391414
0.6791562500000001,-0.34885763796937325
0.67921875,-0.3468309790075863
0.6792812500000001,-0.34475085516362003
0.6793437500000001,-0.3426208109241167
0.67940625,-0.34044426659078275
0.6794687500000001,-0.3382245796018423
0.67953125,-0.33596505830592954
0.67959375,-0.3336688604882241
0.6796562500000001,-0.3313390624631988
0.67971875,-0.32897659605987983
0.67978125,-0.326588507823242
0.6798437500000001,-0.3241754986764587
0.67990625,-0.32174034547139485
0.67996875,-0.3192856179526259
0.6800312500000001,-0.31681721880989133
0.68009375,-0.31434172205051825
0.68015625,-0.3118600599590623
0.6802187500000001,-0.3093747234288192
0.6802812500000001,-0.3068882969226882
0.68034375,-0.30440319454943254
0.6804062500000001,-0.30192164262880283
0.68046875,-0.2994458531842318
0.68053125,-0.29697570068086154
0.6805937500000001,-0.2945173111769259
0.68065625,-0.2920704957395171
0.68071875,-0.28963915894171344
0.6807812500000001,-0.28722062442328156
0.68084375,-0.28481869047037167
0.68090625,-0.2824348579965059
0.6809687500000001,-0.2800706752824026
0.68103125,-0.2777274040824198
0.68109375,-0.2754063632377163
0.6811562500000001,-0.27310874249959394
0.68121875,-0.27083572670491296
0.6812812500000001,-0.26858626629608645
0.68134375,-0.26636554393596296
0.68140625,-0.2641724261923639
0.6814687500000001,-0.26200779569525107
0.68153125,-0.2598724709397932
0.68159375,-0.2577672174850443
0.6816562500000001,-0.25569276029943194
0.68171875,-0.253649795645259
0.68178125,-0.2516389093203517
0.6818437500000001,-0.24966074531558605
0.6819062499999999,-0.24771581158011294
0.68196875,-0.24580463432362393
0.6820312500000001,-0.24392553195335315
0.6820937499999999,-0.24208323155162925
0.68215625,-0.2402759844905602
0.6822187500000001,-0.23850415671838662
0.68228125,-0.2367681676729132
0.68234375,-0.23506828898001228
0.6824062500000001,-0.23340482474142318
0.68246875,-0.23177809577875702
0.68253125,-0.23018834511204428
0.6825937500000001,-0.22863808379473521
0.68265625,-0.22712304875676415
0.68271875,-0.22564573219153686
0.68278125,-0.22420633613724175
0.68284375,-0.22280291316384568
0.68290625,-0.22143997837527618
0.68296875,-0.22011554964881488
0.68303125,-0.21882982087018643
0.68309375,-0.21758299002763354
0.68315625,-0.21637524246931591
0.68321875,-0.21520675379452814
0.6832812500000001,-0.21407771347179871
0.68334375,-0.21298831821408282
0.68340625,-0.21193876322431904
0.6834687500000001,-0.21092926681504587
0.6835312499999999,-0.20996001925678326
0.68359375,-0.20903124054916575
0.6836562500000001,-0.2081431845233552
0.6837187499999999,-0.20729392232736932
0.68378125,-0.20648804189313416
0.6838437500000001,-0.20572365781066826
0.6839062499999999,-0.20500104818098064
0.68396875,-0.20432052805031395
0.6840312500000001,-0.20368242292531158
0.68409375,-0.20308932504202404
0.68415625,-0.20253714133509573
0.6842187500000001,-0.20202849892740035
0.68428125,-0.20156382431070152
0.68434375,-0.20114356688378468
0.68440625,-0.20076820893633412
0.68446875,-0.2004382595158546
0.68453125,-0.2001542741036817
0.68459375,-0.19991456929918983
0.68465625,-0.19971975216353402
0.68471875,-0.1995748418247189
0.68478125,-0.19947833992592862
0.68484375,-0.1994309847648415
0.68490625,-0.19943356307033178
0.68496875,-0.1994868985697562
0.68503125,-0.19959187474010723
0.6850937500000001,-0.19974942917154329
0.6851562499999999,-0.19996054273788302
0.68521875,-0.20022626341627792
0.6852812500000001,-0.20054770439413927
0.6853437499999999,-0.20092603836365647
0.68540625,-0.20136250227806474
0.6854687500000001,-0.20185840689133772
0.6855312499999999,-0.20241514448084488
0.68559375,-0.20303418209633392
0.6856562500000001,-0.2037170583441161
0.6857187499999999,-0.20446541328379655
0.68578125,-0.20528097345295537
0.68584375,-0.20616555273892284
0.6859062499999999,-0.20711884221187404
0.68596875,-0.2081473225466326
0.68603125,-0.20925089219642276
0.68609375,-0.2104317963552395
0.68615625,-0.21169239610149626
0.68621875,-0.2130351683755774
0.68628125,-0.21446273363365692
0.68634375,-0.21597782549449818
0.68640625,-0.21758333941272356
0.68646875,-0.21928227496045943
0.68653125,-0.2210778267411571
0.6865937499999999,-0.22297329520366121
0.68665625,-0.22497214991239423
0.68671875,-0.2270780058985106
0.6867812499999999,-0.22929463309117867
0.68684375,-0.23162596335391214
0.68690625,-0.23407604748938593
0.6869687499999999,-0.23664912083295148
0.68703125,-0.2393494920526076
0.6870937500000001,-0.24218163589729347
0.6871562499999999,-0.24515008619076675
0.68721875,-0.2482594637367137
0.6872812500000001,-0.25151440923570295
0.6873437499999999,-0.2549195488289787
0.68740625,-0.2584794569604341
0.68746875,-0.2621985383373582
0.6875312499999999,-0.2660809161807266
0.68759375,-0.2701304073480426
0.68765625,-0.27435018728759764
0.6877187499999999,-0.2787428474181617
0.68778125,-0.2833098296525096
0.68784375,-0.28805141371615783
0.6879062499999999,-0.2929661356152902
0.68796875,-0.2980503856652544
0.68803125,-0.3032976190345288
0.68809375,-0.30869786960246504
0.68815625,-0.3142364074127537
0.6882187499999999,-0.31989274411017005
0.68828125,-0.32563884668411086
0.68834375,-0.3314373157608676
0.6884062499999999,-0.33723854332130254
0.68846875,-0.3429775124375674
0.68853125,-0.34856959065712495
0.6885937499999999,-0.3539048072658362
0.68865625,-0.35884095347581063
0.68871875,-0.3631939954931614
0.6887812499999999,-0.3667261907653569
0.68884375,-0.369129935639959
0.6889062499999999,-0.3700065582672458
0.6889687499999999,-0.36883811447728043
0.68903125,-0.3649497863051445
0.68909375,-0.35745879754312754
0.6891562499999999,-0.34520528972035225
0.68921875,-0.32665745222259246
0.68928125,-0.29978105494175733
0.6893437499999999,-0.2618567617935445
0.68940625,-0.20922459211114838
0.68946875,-0.13691829545592238
0.6895312499999999,-0.03814538593024667
0.68959375,0.0964795496517707
0.6896562499999999,0.280044078003935
0.6897187499999999,0.5310173586620521
0.68978125,0.8757857587706643
0.6898437499999999,1.3525333745048664
0.6899062499999999,2.017378036014488
0.68996875,2.9541065166797353
0.6900312500000001,4.288000893463113
0.6900937500000001,6.213809349318758
0.69015625,9.01860644729103
0.6902187500000001,12.905644755035484
0.6902812500000001,15.619753211681799
0.69034375,7.086021674868502
0.6904062500000001,0.7061734179593426
0.69046875,-0.1427287359646128
0.69053125,-0.15381869380905172
0.6905937500000001,-0.10848491607305327
0.69065625,-0.07531808110468591
0.69071875,-0.05386580175155775
0.6907812500000001,-0.03982067910092971
0.69084375,-0.030316435774626362
0.69090625,-0.023665304858032643
0.6909687500000001,-0.018867917218700802
0.69103125,-0.01531533818076595
0.6910937500000001,-0.01262402277587948
0.6911562500000001,-0.010544446977541925
0.69121875,-0.008909641682155862
0.6912812500000001,-0.00760709898800341
0.69134375,-0.006551654888794842
0.69140625,-0.00568765127340006
0.6914687500000001,-0.004972780219805101
0.69153125,-0.004375582034556103
0.69159375,-0.0038723318904384475
0.6916562500000001,-0.0034448870215360253
0.69171875,-0.0030792026363502274
0.69178125,-0.002764274597131404
0.6918437500000001,-0.00249362097779142
0.69190625,-0.0022558801486515364
0.69196875,-0.0020476580932746414
0.6920312500000001,-0.0018644116431068838
0.69209375,-0.0017024191773222933
0.69215625,-0.0015586145023053972
0.6922187500000001,-0.0014304596340573182
0.69228125,-0.0013158277512399907
0.69234375,-0.0012151166170441927
0.6924062500000001,-0.0011224775536640612
0.69246875,-0.0010388073774407463
0.69253125,-0.0009630165597782737
0.6925937500000001,-0.0008941781155632949
0.69265625,-0.0008314909501294128
0.69271875,-0.0007742656988618977
0.69278125,-0.0007240445214552042
0.69284375,-0.0006760350007883286
0.6929062500000001,-0.0006319157073967636
0.69296875,-0.0005912905089898037
0.69303125,-0.000553809523265806
0.6930937500000001,-0.0005191663556365465
0.69315625,-0.0004891570038955974
0.69321875,-0.0004593635312267585
0.6932812500000001,-0.0004316588048479382
0.69334375,-0.00040588269306797735
0.69340625,-0.00038184699405265776
0.6934687500000001,-0.0003594186676334402
0.6935312499999999,-0.00033845134629006225
0.69359375,-0.00032090649898696745
0.6936562500000001,-0.00030253420576188477
0.6937187499999999,-0.00028530288808352434
0.69378125,-0.00026911220314202757
0.6938437500000001,-0.0002538955783803268
0.69390625,-0.00023957540193142424
0.69396875,-0.00022811614257394722
0.6940312500000001,-0.0002153980264244054
0.69409375,-0.00020338921022157862
0.69415625,-0.00019203791516885768
0.6942187500000001,-0.00018130115115552617
0.69428125,-0.00017313349326695388
0.69434375,-0.00016350994958192535
0.69440625,-0.00015437616158708634
0.69446875,-0.00014571296938703708
0.69453125,-0.00013748044668435258
0.69459375,-0.00012964508373861363
0.69465625,-0.000124162495471464
0.69471875,-0.00011706971696429539
0.69478125,-0.00011031825268630014
0.69484375,-0.00010387417699024835
0.6949062500000001,-0.00009771940701649657
0.69496875,-0.00009377420424224364
0.69503125,-0.00008816879463586427
0.6950937500000001,-0.00008280177291154531
0.6951562499999999,-0.00007766824882511
0.69521875,-0.00007275639105289661
0.6952812500000001,-0.00006993400662866028
0.6953437499999999,-0.0000654251292748027
0.69540625,-0.00006110106034288108
0.6954687500000001,-0.0000569458116631676
0.6955312499999999,-0.00005295395057274109
0.69559375,-0.00005097665408632253
0.6956562500000001,-0.000047296601761962406
0.6957187499999999,-0.000043753531046167794
0.69578125,-0.00004034533016671042
0.69584375,-0.00003706952713309692
0.69590625,-0.00003573593431465896
0.69596875,-0.00003270309485839973
0.69603125,-0.00002978595497736967
0.69609375,-0.000026975034661322198
0.69615625,-0.000024265012697652583
0.69621875,-0.000023420006182292494
0.69628125,-0.00002090470375748776
0.69634375,-0.000018478048757903437
0.69640625,-0.000016134787623671346
0.69646875,-0.000015586777388563224
0.69653125,-0.000013402525660724992
0.6965937499999999,-0.000011291642891063884
0.69665625,-9.250755735580398e-6
0.69671875,-7.2781041877668815e-6
0.6967812499999999,-7.037793462376213e-6
0.69684375,-5.1925989682884085e-6
0.6969062500000001,-3.4061774947087603e-6
0.6969687499999999,-1.6756533724849509e-6
0.69703125,-1.6220073106365539e-6


==> data/dataIForceDistribt0454SqueezeE100D41G160c0045YE105103DoubleAtTEST.csv <==
0.30571875,-5.944112424899778e-6
0.30578125,-0.000012166707553061319
0.30584374999999997,-0.000012764029542912687
0.30590625,-0.00001960927762637211
0.30596875,-0.000026790586023667763
0.30603125,-0.0000343291222999737
0.30609375,-0.00003607594903549814
0.30615625,-0.00004441237279554978
0.30621875,-0.00005319366876817547
0.30628125,-0.000055979118821585465
0.30634375,-0.00006573283478852101
0.30640625,-0.00007602268277231273
0.30646874999999996,-0.00008689173404192409
0.30653125000000003,-0.00009163870882707767
0.30659375,-0.00010378465686006774
0.30665624999999996,-0.00011660947270806863
0.30671875000000004,-0.00013017068985353162
0.30678125,-0.00013757321747117284
0.30684374999999997,-0.00015281516481610127
0.30690625,-0.00016898921609767185
0.30696875,-0.00018615862537564923
0.30703125,-0.0001972525090301505
0.30709375,-0.00021673405746939115
0.30715625,-0.00023750812733937227
0.30721875,-0.0002596779749118572
0.30728125,-0.0002759751545806373
0.30734375,-0.00030139026515455805
0.30740625,-0.0003286460697542403
0.30746874999999996,-0.00035790454150846896
0.30753125000000003,-0.00038170699235519226
0.30759375,-0.0004156423971103865
0.30765624999999996,-0.00045225807433316043
0.30771875,-0.0004918231130977691
0.30778125,-0.0005267083203972765
0.30784374999999997,-0.0005732140214684664
0.30790625,-0.0006238136585616635
0.30796875,-0.0006789908986042071
0.30803125,-0.00073930092069584
0.30809375,-0.0007972032235621671
0.30815625,-0.0008698384111862104
0.30821875,-0.0009498423753188089
0.30828125,-0.0010382147961998766
0.30834375,-0.001127648348960294
0.30840625,-0.0012365168435219
0.30846874999999996,-0.001357925623654793
0.30853125000000003,-0.0014938058475276604
0.30859375,-0.0016464644762230784
0.30865624999999997,-0.0018099239154853466
0.30871875,-0.0020050760571779765
0.30878125,-0.0022272070915386336
0.30884375,-0.0024813171417522616
0.30890625,-0.0027735851622846426
0.30896875,-0.003102671832502712
0.30903125,-0.00349637679410186
0.30909375,-0.003957910039947627
0.30915625,-0.0045030482671613884
0.30921875,-0.005152280163510311
0.30928125,-0.005923210220796658
0.30934375000000003,-0.006870529171350833
0.30940625,-0.008033572124235045
0.30946874999999996,-0.009479526082941569
0.30953125000000004,-0.011302840196974034
0.30959375,-0.01363920003149146
0.30965624999999997,-0.016678688041152724
0.30971875,-0.02074267726850563
0.30978125,-0.026292420954693873
0.30984375,-0.034086616304402254
0.30990625,-0.04538820391868173
0.30996875,-0.062337750753583235
0.31003125,-0.0884261858672737
0.31009375,-0.1278006162155026
0.31015625,-0.16881135880518747
0.31021875,-0.002488594685824186
0.31028125,2.3536462557412783
0.31034375000000003,12.720620758095107
0.31040625,15.724693733050236
0.31046874999999996,11.34901790670694
0.31053125000000004,7.656757950947852
0.31059375,5.145961319571348
0.31065624999999997,3.4551243732903205
0.31071875,2.3028254956389063
0.31078125,1.5072416790467882
0.31084375,0.9516793663341205
0.31090625,0.560091906644078
0.31096875,0.2821202102506034
0.31103125,0.08385358144332913
0.31109375,-0.05787555939794432
0.31115625,-0.15910877309350435
0.31121875,-0.23109023348663643
0.31128125,-0.28178971906604455
0.31134375000000003,-0.3169139207584556
0.31140625,-0.3405759432445391
0.31146874999999996,-0.35580295431380493
0.31153125000000004,-0.36479053767268665
0.31159375,-0.36916963379221274
0.31165624999999997,-0.3701528422170981
0.31171875,-0.3686463085730235
0.31178125,-0.3653300553939297
0.31184375,-0.3607161432598419
0.31190625,-0.35519110362878903
0.31196875,-0.3490471428256407
0.31203125,-0.3425052328407475
0.31209375,-0.3357323152561248
0.31215625,-0.32884292780136465
0.31221875,-0.3219539773443716
0.31228125,-0.3151244757033444
0.31234375000000003,-0.3084062414727391
0.31240625,-0.30183689839289796
0.31246874999999996,-0.2954431507354427
0.31253125000000004,-0.2892433162434465
0.31259375,-0.2832492694243529
0.31265624999999997,-0.2774679607183221
0.31271875000000005,-0.2719025821937544
0.31278125,-0.26655348197251527
0.31284375,-0.2614188738902232
0.31290625,-0.256495380804429
0.31296875,-0.2517784829895605
0.31303125,-0.24726282965494426
0.31309375,-0.2429425194269717
0.31315625,-0.23881128792034811
0.31321875,-0.23486266986158744
0.31328125,-0.23109011667743606
0.31334375000000003,-0.22748708867993156
0.31340625,-0.2240471218492191
0.31346874999999996,-0.22076388055453222
0.31353125000000004,-0.21763119407064532
0.31359375,-0.21464308444918573
0.31365624999999997,-0.21179378181218675
0.31371875,-0.2090777392731139
0.31378125,-0.20648963615136817
0.31384375,-0.20402438246355123
0.31390625,-0.2016771168255676
0.31396875,-0.1994432042695677
0.31403125,-0.19731823132228124
0.31409375,-0.19529799962972458
0.31415625,-0.19336869966932918
0.31421875,-0.19153692956136723
0.31428125,-0.1897990560204117
0.31434375000000003,-0.1881516338095546
0.31440625,-0.18658107836534915
0.31446874999999996,-0.18510495686138584
0.31453125000000004,-0.18371000261318665
0.31459375,-0.18239344439894284
0.31465624999999997,-0.18115265961726948
0.31471875,-0.1799851666656857
0.31478125,-0.17888861842377257
0.31484375,-0.17786079567809615
0.31490625,-0.17689959950672673
0.31496875,-0.1760030463608237
0.31503125,-0.17515852660679296
0.31509375,-0.1743857580728796
0.31515625,-0.17367231393966337
0.31521875,-0.17301661393371642
0.31528125,-0.17241716670867924
0.31534375000000003,-0.1718725648375714
0.31540625,-0.17138148077986293
0.31546874999999996,-0.17094266275056308
0.31553125000000004,-0.170554930974897
0.31559375,-0.1702171738867986
0.31565624999999997,-0.16992834529578707
0.31571875,-0.16968746056210543
0.31578125,-0.16950487572039763
0.31584375,-0.1693460773130293
0.31590625,-0.1692437340449045
0.31596875,-0.16918595849830523
0.31603125,-0.16917203292159538
0.31609375,-0.16920128627859837
0.31615625,-0.16927309121570966
0.31621875,-0.16938686226500416
0.31628125,-0.16954205352326268
0.31634375000000003,-0.16973815739422515
0.31640625,-0.16997470239330922
0.31646874999999997,-0.170251251609991
0.31653125000000004,-0.17056740106310922
0.31659375,-0.17092277804712788
0.31665625,-0.17131703953340044
0.31671875000000005,-0.1717608500873129
0.31678125,-0.1722319923485056
0.31684375,-0.1727411570986272
0.31690625,-0.1732881075367032
0.31696875,-0.17386128024498185
0.31703125,-0.17448320790286997
0.31709375,-0.1751423465250197
0.31715625000000003,-0.17583854470954635
0.31721875,-0.1765716715929959
0.31728125,-0.1773416118233482
0.31734375000000004,-0.17814826985390958
0.31740625,-0.1789915624416096
0.31746874999999997,-0.17988211588146694
0.31753125000000004,-0.180798521129984
0.31759375,-0.18175139898266787
0.31765625,-0.18274071947160658
0.31771875,-0.1837664643772265
0.31778125,-0.18482862213789122
0.31784375,-0.1859271913650078
0.31790625,-0.18706217871551625
0.31796875,-0.18823359483785657
0.31803125,-0.18944145657287853
0.31809375,-0.19068578580403767
0.31815625000000003,-0.19197704424034545
0.31821875,-0.1932944153866724
0.31828125,-0.19464832985514546
0.31834375000000004,-0.1960388135986492
0.31840625,-0.19746588975327956
0.31846874999999997,-0.1989295793296765
0.31853125000000004,-0.20042989935223987
0.31859375,-0.20196685903668865
0.31865625,-0.2035404609736159
0.31871875,-0.2051507006019369
0.31878125,-0.20680775508906002
0.31884375,-0.20849124407369554
0.31890625,-0.21021128429050318
0.31896875,-0.2119566403506657
0.31903125,-0.21374962733521768
0.31909375,-0.21557894322044105
0.31915625000000003,-0.21744447703817588
0.31921875,-0.21934609188823273
0.31928125,-0.22128362816925956
0.31934375000000004,-0.22326684760102916
0.31940625,-0.22527567804355106
0.31946874999999997,-0.2273197798350022
0.31953125000000004,-0.2293988765291196
0.31959375,-0.23151265515867203
0.31965625,-0.23366075957405272
0.31971875,-0.23584279645659267
0.31978125,-0.23805832763194884
0.31984375,-0.2403068700601015
0.31990625,-0.24258789604062855
0.31996875,-0.24491058229639956
0.32003125,-0.24725554530026833
0.32009375,-0.24963056874088557
0.32015625000000003,-0.2520338350912922
0.32021875,-0.25446464178206396
0.32028125,-0.2569222295248881
0.32034375000000004,-0.2594057704849315
0.32040625,-0.26191436210001184
0.32046874999999997,-0.2644470186885776
0.32053125000000005,-0.26701224663084483
0.32059375,-0.26958982167352696
0.32065625,-0.27218806616142205
0.32071875,-0.27480570398876036
0.32078125,-0.27744138016887404
0.32084375,-0.28009365607873593
0.32090625,-0.28276100983164265
0.32096875,-0.28544182718273964
0.32103125,-0.28813440395594814
0.32109375,-0.2908463236220369
0.32115625000000003,-0.2935569557890086
0.32121875,-0.2962736440509576
0.32128125,-0.29899428180656107
0.32134375000000004,-0.3017166545067864
0.32140625,-0.3044384376033493
0.32146874999999997,-0.30715719222162796
0.32153125000000005,-0.30987036521912414
0.32159375,-0.31257528557424047
0.32165625,-0.3152691610429459
0.32171875,-0.3179583305557261
0.32178125,-0.32062129169124887
0.32184375,-0.3232640948866793
0.32190625,-0.32588345181313905
0.32196875,-0.32847594784813616
0.32203125,-0.3310380371408834
0.32209375,-0.3335660481996069
0.32215625000000003,-0.33605618223237754
0.32221875,-0.3385045099436222
0.32228125,-0.34090697799947056
0.32234375000000004,-0.3432685380854558
0.32240625,-0.3455666691545939
0.32246874999999997,-0.34780603982673775
0.32253125000000005,-0.34998211243613914
0.32259375,-0.3520902336130467
0.32265625,-0.3541156738041624
0.32271875000000005,-0.3560735303783943
0.32278125,-0.35794883712574205
0.32284375,-0.3597365300204812
0.32290625,-0.3614314596113435
0.32296875,-0.3630374094547806
0.32303125,-0.36453109642314996
0.32309375,-0.36591613498349407
0.32315625000000003,-0.3671871181756231
0.32321875,-0.36833859996588236
0.32328125,-0.3693651099759703
0.32334375000000004,-0.37026116411822774
0.32340625,-0.3710212789705308
0.32346874999999997,-0.37163998055235126
0.32353125000000005,-0.3721118231762697
0.32359375,-0.3724402935143318
0.32365625,-0.3726022828256745
0.32371875,-0.37260136481539563
0.32378125,-0.3724323428717474
0.32384375,-0.372090129816268
0.32390625,-0.37156977024923743
0.32396875,-0.3708664651487028
0.32403125,-0.36997559724524215
0.32409375,-0.36889275603826377
0.32415625000000003,-0.36761376024019965
0.32421875,-0.36613467432665353
0.32428125,-0.36446064787081095
0.32434375000000004,-0.3625706887756743
0.32440625,-0.36047046965019336
0.32446875,-0.3581571858705826
0.32453125000000005,-0.3556283356927842
0.32459375,-0.3528817541125191
0.32465625,-0.3499156318202032
0.32471875,-0.3467285412643384
0.32478125,-0.3433194925899848
0.32484375,-0.33968795898355786
0.32490625,-0.3358339160835524
0.32496875000000003,-0.3317573172542987
0.32503125,-0.3274604125109325
0.32509375,-0.32294417057597263
0.32515625000000004,-0.31821072681531015
0.32521875,-0.31326269764130243
0.32528125,-0.30810316612655936
0.32534375000000004,-0.3027356398770305
0.32540625,-0.2971640376047725
0.32546875,-0.29139271880336526
0.32553125000000005,-0.28542648110999885
0.32559375,-0.27927065526763317
0.32565625,-0.27293115448301
0.32571875,-0.26641453084861405
0.32578125,-0.25973677775506565
0.32584375,-0.25288842409531387
0.32590625,-0.24588676794888334
0.32596875000000003,-0.23874096976660822
0.32603125,-0.23146065278249708
0.32609375,-0.22405568272143783
0.32615625000000004,-0.21653612043855766
0.32621875,-0.20891204477721254
0.32628125,-0.201193575767241
0.32634375000000004,-0.19339087398590904
0.32640625,-0.18551421716664607
0.32646875,-0.17757420247230715
0.32653125000000005,-0.16957283046661928
0.32659375,-0.16154837201262173
0.32665625,-0.1534865740213126
0.32671875000000006,-0.14540876690507215
0.32678125,-0.1373279880818034
0.32684375,-0.12925745700953453
0.32690625,-0.12121015590755715
0.32696875000000003,-0.11319869663504437
0.32703125,-0.10523497486042022
0.32709375,-0.09733003991630358
0.32715625000000004,-0.08949416934599841
0.32721875,-0.08173694055338823
0.32728125,-0.07406748985069178
0.32734375000000004,-0.06649474991476034
0.32740625,-0.05903654256657222
0.32746875,-0.05168495683179413
0.32753125000000005,-0.04445843491416419
0.32759375,-0.037367094109387135
0.32765625,-0.030421033623670553
0.32771875,-0.023630022443898113
0.32778125,-0.017003096129060133
0.32784375,-0.010539270927662062
0.32790625,-0.004262608374515572
0.32796875000000003,0.0018308725794016073
0.32803125,0.007737871586442971
0.32809375,0.013456351059779277
0.32815625000000004,0.018985090899361158
0.32821875,0.024323391735219073
0.32828125,0.029470516121488335
0.32834375000000005,0.03441686167975612
0.32840625,0.039178372023595004
0.32846875,0.04374463247737649
0.32853125000000005,0.048113844254624547
0.32859375,0.052284367034526165
0.32865625,0.05625534425968087
0.32871875,0.06002713034311723
0.32878125,0.06360144605181216
0.32884375,0.0669817174527235
0.32890625,0.0701730406979329
0.32896875000000003,0.07319062637075768
0.32903125,0.0760245448335067
0.32909375,0.07869179984909376
0.32915625000000004,0.08120068733410991
0.32921875,0.08355932384737318
0.32928125,0.085775320163109
0.32934375000000005,0.08784698997997153
0.32940625,0.08979811192064754
0.32946875,0.09162572457552297
0.32953125000000005,0.09333411389281408
0.32959375,0.09492878452536696
0.32965625,0.09641991948553562
0.32971875,0.0978168205973231
0.32978125,0.09912717606140592
0.32984375,0.10036099432363166
0.32990625,0.10153004567615054
0.32996875000000003,0.10264693356049805
0.33003125,0.103725577406569
0.33009375,0.10470552100496311
0.33015625000000004,0.10559046115648014
0.33021875,0.10638390513244286
0.33028125,0.10708828616429795
0.33034375000000005,0.10770528960682088
0.33040625,0.1082267539287654
0.33046875,0.10867006337904044
0.33053125000000005,0.10902616007884233
0.33059375,0.10929464958957835
0.33065625,0.1094755644002138
0.33071875,0.10956971279607144
0.33078125,0.10957876012296744
0.33084375,0.10950543154110881
0.33090625,0.10935335365631059
0.33096875000000003,0.10912681307487132
0.33103125,0.10883062183372932
0.33109375,0.10847816413925565
0.33115625000000004,0.10805637710028412
0.33121875,0.10757763917274804
0.33128125,0.10704476850902561
0.33134375000000005,0.10645956414011791
0.33140625,0.10582295959996732
0.33146875,0.10512635825272743
0.33153125000000006,0.10438706685698364
0.33159375,0.10359602975348989
0.33165625,0.10275325076690628
0.33171875,0.10185932847783877
0.33178125,0.10091565938098081
0.33184375,0.09992449439777168
0.33190625,0.0988889753793891
0.33196875000000003,0.097812860036799
0.33203125,0.09670032714575853
0.33209375,0.0955556190664365
0.33215625000000004,0.09439139856957575
0.33221875,0.09319369156024537
0.33228125000000003,0.09197386040517772
0.33234375000000005,0.0907336215065827
0.33240625,0.08947386332343052
0.33246875,0.08819476560434485
0.33253125000000006,0.08688715844366618
0.33259375,0.0855680093304008
0.33265625,0.08422814698515466
0.33271875000000006,0.08286749749687516
0.33278125000000003,0.08148666864318568
0.33284375,0.08008699376368719
0.33290625,0.07867055774542936
0.33296875000000004,0.07724011591839733
0.33303125,0.0757988888977812
0.33309375,0.0743503182549577
0.33315625000000004,0.07290642084657899
0.33321875,0.07145273978050026
0.33328125000000003,0.07000038329801356
0.33334375000000005,0.06855096203386732
0.33340625,0.06710529854192802
0.33346875,0.06566346854528617
0.33353125000000006,0.06422503036083509
0.33359375,0.0627803778425437
0.33365625,0.061346100382369914
0.33371875,0.05991277601229582
0.33378125000000003,0.05848010048472421
0.33384375,0.05704840438420755
0.33390625,0.055618653687166175
0.33396875000000004,0.05419249403599605
0.33403125,0.05277211216725779
0.33409375,0.05136000384367541
0.33415625000000004,0.04995880180250234
0.33421875,0.04857967755442048
0.33428125000000003,0.04720733398645066
0.33434375000000005,0.04585201321132225
0.33440625,0.044514564568134005
0.33446875,0.04319517743715999
0.33453125000000006,0.04189338753239087
0.33459375,0.040608296208389065
0.33465625,0.03932998613299487
0.33471875,0.038074735007911045
0.33478125000000003,0.03683286978043018
0.33484375,0.03560381408494302
0.33490625,0.03438757061790458
0.33496875000000004,0.03318471965714437
0.33503125,0.03199644137745708
0.33509375,0.03082436309405298
0.33515625000000004,0.02967039489724449
0.33521875,0.028545227047024606
0.33528125000000003,0.027433262721582745
0.33534375000000005,0.02634471496765313
0.33540625,0.025280556624188127
0.33546875,0.024241132629781163
0.33553125000000006,0.023226197435378584
0.33559375,0.022234953279641943
0.33565625,0.021266201022025623
0.33571875,0.020309781925269887
0.33578125000000003,0.01938176717021005
0.33584375,0.018472237338861913
0.33590625,0.017580382824355284
0.33596875000000004,0.016705897575565135
0.33603125,0.015849035518188365
0.33609375,0.015010564162927023
0.33615625000000005,0.014191688396480107
0.33621875,0.01340259685969667
0.33628125000000003,0.012627347371821904
0.33634375000000005,0.011876051184153677
0.33640625,0.011149809528001056
0.33646875,0.010449168935575556
0.33653125000000006,0.009774171886572924
0.33659375,0.00912426748498154
0.33665625,0.008498408062391279
0.33671875000000007,0.007895217825420027
0.33678125000000003,0.007304274371915137
0.33684375,0.0067414948382351625
0.33690625,0.006196723904378892
0.33696875000000004,0.005668918750491483
0.33703125,0.005157513653190837
0.33709375,0.004662449785538661
0.33715625000000005,0.004184206500740667
0.33721875,0.0037236339316258638
0.33728125000000003,0.0032905855079524288
0.33734375000000005,0.0028687620995744637
0.33740625,0.002467975009635734
0.33746875,0.0020889565279008926
0.33753125000000006,0.001731992863957782
0.33759375,0.0013968493518892872
0.33765625,0.00108272059410007
0.33771875,0.0007883193027402105
0.33778125000000003,0.0005120210593407559
0.33784375,0.00024321661129000915
0.33790625,-2.4450710360696126e-6
0.33796875000000004,-0.00023534456750957944
0.33803125,-0.00045678537621016146
0.33809375,-0.000667566184677823
0.33815625000000005,-0.0008680088112836687
0.33821875,-0.0010579501797785412
0.33828125000000003,-0.0012367902835477562
0.33834375000000005,-0.001395016915132212
0.33840625,-0.0015492011889462198
0.33846875,-0.0016897944478171459
0.33853125000000006,-0.0018164180950635544
0.33859375,-0.0019290630090693095
0.33865625,-0.0020282873225470482
0.33871875,-0.0021151914297446867
0.33878125000000003,-0.0021914043067726707
0.33884375,-0.0022588561413662486
0.33890625,-0.0023283920265670666
0.33896875000000004,-0.0023841546832436833
0.33903125,-0.0024366940865382797
0.33909375,-0.002488373092272747
0.33915625000000005,-0.002540416749846494
0.33921875,-0.002592955489725407
0.33928125000000003,-0.002645867923158726
0.33934375000000006,-0.002690133611576058
0.33940625,-0.002742654372091549
0.33946875,-0.0027940907787655164
0.33953125000000006,-0.0028439899156986123
0.33959375,-0.0028922261085522205
0.33965625,-0.0029391811218078268
0.33971875,-0.0029857510387115843
0.33978125000000003,-0.003033430856209704
0.33984375,-0.003084159228405596
0.33990625,-0.00314024368261636
0.33996875000000004,-0.003212916996422288
0.34003125,-0.0032854412756311013
0.34009375000000003,-0.0033581492633125015
0.34015625000000005,-0.0034302223249255137
0.34021875,-0.0035019781032568364
0.34028125,-0.0035731417132861265
0.34034375000000006,-0.0036430297528629724
0.34040625,-0.003701793058959686
0.34046875,-0.0037655812356605853
0.34053125000000006,-0.0038243507997513804
0.34059375000000003,-0.003876872197533604
0.34065625,-0.00392236125593573
0.34071875,-0.00396046607139508
0.34078125000000004,-0.00399138901173695
0.34084375,-0.004015797234585207
0.34090625,-0.004034799017686275
0.34096875000000004,-0.004049864741231
0.34103125,-0.00407127690399442
0.34109375000000003,-0.00408294992242926
0.34115625000000005,-0.00409481509883608
0.34121875,-0.004107553667466665
0.34128125,-0.004121409990274369
0.34134375000000006,-0.004136080159807057
0.34140625,-0.00415076511762813
0.34146875,-0.004155602851741304
0.34153125,-0.004166685107097383
0.34159375000000003,-0.004173940180675281
0.34165625,-0.004176229293269829
0.34171875,-0.004172769403238158
0.34178125000000004,-0.004163262315486284
0.34184375,-0.004147918017267403
0.34190625,-0.004127502465066359
0.34196875000000004,-0.004103163462297832
0.34203125,-0.004085074607351934
0.34209375,-0.004057279031137159
0.34215625000000005,-0.004029904977698187
0.34221875,-0.004004067266884598
0.34228125,-0.00398035910993276
0.34234375000000006,-0.0039589688795325095
0.34240625,-0.0039394848125545445
0.34246875,-0.0039210614307116365
0.34253125,-0.0038937564459528423
0.34259375000000003,-0.003873688058132624
0.34265625,-0.003850736380067124
0.34271875,-0.0038237932448611234
0.34278125000000004,-0.003792113765869881
0.34284375,-0.0037554528525195682
0.34290624999999997,-0.0037140890839916924
0.34296875000000004,-0.003668802942746678
0.34303125,-0.0036207725314518283
0.34309375,-0.0035802024550599387
0.34315625000000005,-0.0035310961808210084
0.34321875,-0.0034835553307906025
0.34328125,-0.0034386036841066864
0.34334375,-0.0033968172721242085
0.34340625,-0.0033582563529630377
0.34346875,-0.003322462273491006
0.34353125,-0.0032885001347650877
0.34359375000000003,-0.0032464113578696413
0.34365625,-0.0032122587244159326
0.34371875,-0.003175953677027901
0.34378125000000004,-0.0031363740604234552
0.34384375,-0.00309283844784225
0.34390624999999997,-0.0030451283273712076
0.34396875000000005,-0.002993583043257364
0.34403125,-0.002939004225323838
0.34409375,-0.0028826353830244678
0.34415625,-0.0028346489330443383
0.34421875,-0.0027790585474760793
0.34428125,-0.0027259077895185474
0.34434375,-0.002676145729065993
0.34440625,-0.0026303241932937316
0.34446875,-0.002588390481239891
0.34453125,-0.0025498303623086305
0.34459375000000003,-0.002513655061040704
0.34465625,-0.0024698352252682937
0.34471874999999996,-0.002434414557709992
0.34478125000000004,-0.0023973436353996597
0.34484375,-0.002357483914701086
0.34490624999999997,-0.0023141932949676813
0.34496875,-0.0022673063755882655
0.34503125,-0.002217209039352852
0.34509375,-0.0021647388081001903
0.34515625,-0.002111151376435458
0.34521875,-0.0020666237640572377
0.34528125,-0.0020151458389654486
0.34534375,-0.0019667166953543647
0.34540625,-0.0019222644940092015
0.34546875,-0.0018822238659711582
0.34553124999999996,-0.0018465128580073403
0.34559375000000003,-0.001814524341776716
0.34565625,-0.001776458620963442
0.34571874999999996,-0.0017485215244792754
0.34578125000000004,-0.00172048854499475
0.34584375,-0.0016910254821536769
0.34590624999999997,-0.0016590664508182584
0.34596875,-0.0016239605061561246
0.34603125,-0.0015856099120062778
0.34609375,-0.0015443959910734356
0.34615625,-0.0015012352851258848
0.34621875,-0.0014573668582844312
0.34628125,-0.0014229820360261158
0.34634374999999995,-0.0013820529989485159
0.34640625,-0.0013445202374116338
0.34646875,-0.0013112607245082258
0.34653124999999996,-0.0012826409096554081
0.34659375000000003,-0.0012585405466029181
0.34665625,-0.0012382715529300203
0.34671874999999996,-0.0012119913568237814
0.34678125,-0.001195871108617956
0.34684375,-0.0011796634967612546
0.34690624999999997,-0.0011620540491627251
0.34696875,-0.001141990196531259
0.34703125,-0.0011188370777236584
0.34709375,-0.001092546441989098
0.34715625,-0.0010635221491194224
0.34721875,-0.0010327032801008343
0.34728125,-0.0010013444085343673
0.34734374999999995,-0.0009796093899993308
0.34740625,-0.0009514645115370063
0.34746875,-0.0009268126344926797
0.34753124999999996,-0.0009064682876708113
0.34759375,-0.0008907518837340117
0.34765625,-0.0008794684209365994
0.34771874999999997,-0.0008719018790224464
0.34778125,-0.0008581549284972095
0.34784375,-0.0008543777392119103
0.34790625,-0.0008503092180372068
0.34796875,-0.0008446420559516665
0.34803125,-0.0008363250035038489
0.34809375,-0.0008247636843027317
0.34815624999999994,-0.0008099088435917293
0.34821875,-0.0007922269700579576
0.34828125,-0.0007726389248273874
0.34834374999999995,-0.0007524114986313876
0.34840625000000003,-0.0007416965737777892
0.34846875,-0.0007244305464581824
0.34853124999999996,-0.0007104934248076122
0.34859375,-0.0007006458722147307
0.34865625,-0.0006951613822049063
0.34871874999999997,-0.0006937883981404103
0.34878125,-0.0006957930386070066
0.34884375,-0.0006912482529137787
0.34890625,-0.0006962329785863974
0.34896875,-0.0007005338881151263
0.34903125,-0.000702798826958756
0.34909375,-0.0007020384455522777
0.34915624999999995,-0.0006976598989118094
0.34921875,-0.0006896050197322118
0.34928125,-0.0006783733592992253
0.34934374999999995,-0.0006648786495545844
0.34940625,-0.0006503809309167316
0.34946875,-0.0006450491870132052
0.34953124999999996,-0.000632754629265056
0.34959375,-0.0006233634500021484
0.34965625,-0.0006175796510374948
0.34971874999999997,-0.0006156857687222572
0.34978125,-0.0006173743373862478
0.34984375,-0.000621816595503144
0.34990625,-0.0006191857628211062
0.34996874999999994,-0.0006254412430622414
0.35003125,-0.000630496492112706
0.35009375000000004,-0.000633347754496312
0.35015625000000006,-0.0006330980286103904
0.35021875,-0.0006292692821087131
0.35028125,-0.0006217958815404739
0.35034375000000006,-0.0006111944261837782
0.35040625000000003,-0.0005984367740443711
0.35046875,-0.0005848731185050596
0.35053125000000007,-0.0005805887763515594
0.35059375000000004,-0.0005695416912420009
0.35065625,-0.0005616058785010425
0.35071875,-0.0005575431884379534
0.35078125000000004,-0.0005575843192510421
0.35084375,-0.0005614736286952415
0.35090625000000003,-0.0005684324833458987
0.35096875000000005,-0.0005685702744748222
0.35103125,-0.0005780083231109803
0.35109375000000004,-0.0005864786955093737
0.35115625000000006,-0.0005927598908626597
0.35121875,-0.0005958645489300834
0.35128125,-0.0005952705762411886
0.35134375000000007,-0.0005909820383221825
0.35140625000000003,-0.0005835037964799922
0.35146875,-0.0005738624569882195
0.35153125,-0.0005632753842591612
0.35159375000000004,-0.000561994418201317
0.35165625,-0.0005538714368734377
0.35171875,-0.0005488009986257258
0.35178125000000005,-0.0005475131918392523
0.35184375,-0.0005502728520086764
0.35190625000000003,-0.000556780326754866
0.35196875000000005,-0.0005662904048165246
0.35203125,-0.0005688859971320903
0.35209375,-0.0005806969955016866
0.35215625000000006,-0.0005915116538970991
0.35221875,-0.0006000263561770358
0.35228125,-0.0006053120931960587
0.35234375000000007,-0.0006068418418127552
0.35240625000000003,-0.0006046196736921791
0.35246875,-0.0005991531123355973
0.35253125,-0.0005914519726157655
0.35259375000000004,-0.000582765738897012
0.35265625,-0.0005833123823484887
0.35271875,-0.0005769738718156281
0.35278125000000005,-0.0005736033839419397
0.35284375,-0.0005739580466182365
0.35290625,-0.000578295997137851
0.35296875000000005,-0.0005863335113228674
0.35303125,-0.0005973009327452095
0.35309375,-0.000601324866506027
0.35315625000000006,-0.00061449787675074
0.35321875,-0.0006266599594065975
0.35328125,-0.0006364806503851156
0.35334375,-0.0006430441843448542
0.35340625000000003,-0.0006457946402547987
0.35346875,-0.0006447360429086904
0.35353125,-0.0006404112798596706
0.35359375000000004,-0.0006337691637191209
0.35365625,-0.0006260980282338652
0.35371875,-0.0006275633093693334
0.35378125000000005,-0.0006220810995830467
0.35384375,-0.0006195116992248478
0.35390625,-0.0006205901677285713
0.35396875000000005,-0.0006256107281572276
0.35403125,-0.0006342863458134035
0.35409375,-0.0006458860692106078
0.35415625,-0.0006505150680472388
0.35421875,-0.0006642938401349233
0.35428125,-0.0006770439128040776
0.35434375,-0.0006874705262021608
0.35440625000000003,-0.000694603454796841
0.35446875,-0.000697907633865652
0.35453125,-0.0006973838513488484
0.35459375000000004,-0.0006935308384988514
0.35465625,-0.0006872982163816932
0.35471874999999997,-0.0006799557009061694
0.35478125000000005,-0.0006816769241256154
0.35484375,-0.000676369623454201
0.35490625,-0.000673892343653365
0.35496875,-0.0006750219219753689
0.35503125,-0.0006800562399506271
0.35509375,-0.0006887242609713573
0.35515625,-0.0007003090240581128
0.35521875,-0.0007049665103749728
0.35528125,-0.0007187904594278469
0.35534375,-0.0007316216064388106
0.35540625000000003,-0.000742150509608179
0.35546875,-0.0007494087795232585
0.35553124999999997,-0.0007528381979710203
0.35559375000000004,-0.0007524012481723297
0.35565625,-0.0007485830693768208
0.35571875,-0.0007423160279295613
0.35578125000000005,-0.0007348614444984553
0.35584375,-0.0007363797374640713
0.35590625,-0.0007307673254546565
0.35596875,-0.0007279422466042046
0.35603125,-0.0007286572988155909
0.35609375,-0.0007332379062018612
0.35615625,-0.0007414681115053973
0.35621875000000003,-0.0007526525867182915
0.35628125,-0.0007569363636659165
0.35634374999999996,-0.0007704702284937887
0.35640625000000004,-0.0007830647111422978
0.35646875,-0.0007934365882450445
0.35653124999999997,-0.0008005647548074701
0.35659375000000004,-0.0008038725919067569
0.35665625,-0.0008032985205179838
0.35671875,-0.0007993166179320124
0.35678125,-0.0007927888667548025
0.35684375,-0.0007849896973608633
0.35690625,-0.0007860386235635786
0.35696875,-0.0007798964811772391
0.35703125,-0.0007764490046338196
0.35709375,-0.0007764936161042957
0.35715625,-0.0007803874747885631
0.35721875000000003,-0.0007879425820539188
0.35728125,-0.000798514729587807
0.35734374999999996,-0.0008022629133587547
0.35740625000000004,-0.000815375847768765
0.35746875,-0.0008276326455420868
0.35753124999999997,-0.000837757115880633
0.35759375,-0.0008447085085326045
0.35765625,-0.0008478789728871838
0.35771875,-0.0008471824678178974
0.35778125,-0.0008429971906567801
0.35784375,-0.0008361867601628312
0.35790625,-0.0008279950487875068
0.35796875,-0.0008285443500999634
0.35803125,-0.0008218054300305477
0.35809375,-0.0008176484080208435
0.35815624999999995,-0.0008169654508670965
0.35821875000000003,-0.0008200820693296251
0.35828125,-0.0008269391280875671
0.35834374999999996,-0.0008368746506026148
0.35840625000000004,-0.0008400657529864589
0.35846875,-0.0008527304594362073
0.35853124999999997,-0.0008646837823530762
0.35859375,-0.0008746449098524442
0.35865625,-0.0008815023794379734
0.35871875,-0.0008846330118532225
0.35878125,-0.0008838576255020894
0.35884375,-0.0008795898381289483
0.35890625,-0.0008726139400671365
0.35896875,-0.0008641297413661819
0.35903125,-0.0008555461032334483
0.35909375,-0.0008569984077610032
0.35915624999999995,-0.0008522303818824656
0.35921875000000003,-0.0008508371132115722
0.35928125,-0.000853255988349455
0.35934374999999996,-0.00085945569087445
0.35940625,-0.0008688312653510472
0.35946875,-0.0008716332633363078
0.35953124999999997,-0.0008839947090030706
0.35959375,-0.0008958883245991159
0.35965625,-0.0009058953201362269
0.35971875,-0.0009128904260119058
0.35978125,-0.0009162992803418979
0.35984375,-0.0009157739013217828
0.35990625,-0.0009117107001276048
0.35996874999999995,-0.0009048593442810421
0.36003125,-0.0008963942883059711
0.36009375,-0.0008876452465721996
0.36015624999999996,-0.000888816107591936
0.36021875,-0.0008835991471847771
0.36028125,-0.000881702691558725
0.36034374999999996,-0.0008836314580916993
0.36040625,-0.0008892938654249949
0.36046875,-0.0008982484459133383
0.36053124999999997,-0.0009007605594042872
0.36059375,-0.0009130241047446627
0.36065625,-0.0009249566598490203
0.36071875,-0.0009351368681262198
0.36078125,-0.0009424765045972089
0.36084375,-0.0009461985061946232
0.36090625,-0.000946079375631001
0.36096874999999995,-0.0009423011634365833
0.36103125,-0.0009355945935717314
0.36109375,-0.0009271494327972168
0.36115624999999996,-0.0009182594992218907
0.36121875,-0.0009190277414815318
0.36128125,-0.0009133208040538465
0.36134374999999996,-0.0009108187984201571
0.36140625,-0.0009120801653161176
0.36146875,-0.0009171452792300638
0.36153124999999997,-0.0009255547118868362
0.36159375,-0.0009276760550790131
0.36165625,-0.0009397622922960036
0.36171875,-0.0009516769500489547
0.36178124999999994,-0.0009620502500725034
0.36184375,-0.0009696961331183279
0.36190625,-0.0009738312649223424
0.36196874999999995,-0.0009741246973237055
0.36203125,-0.000970691572211288
0.36209375,-0.0009642484896595499
0.36215624999999996,-0.0009558576598454466
0.36221875,-0.0009467966810557601
0.36228125,-0.0009472574554803409
0.36234374999999996,-0.0009410585522224846
0.36240625,-0.0009379400058176501
0.36246875,-0.0009385189675996386
0.36253124999999997,-0.0009429350109745743
0.36259375,-0.0009507788919634885
0.36265625,-0.0009612109627106513
0.36271875,-0.0009643537834828353
0.36278125,-0.0009762772542957765
0.36284375,-0.0009868589289565646
0.36290625,-0.000994885964934633
0.36296874999999995,-0.0009994975178733434
0.36303125,-0.001000282151933013
0.36309375,-0.0009973201445602764
0.36315624999999996,-0.0009912156759291496
0.36321875,-0.0009829545122780475
0.36328125,-0.0009738307444213806
0.36334374999999997,-0.0009739916906546103
0.36340625,-0.0009672931628117859
0.36346875,-0.0009635335888249635
0.36353125,-0.0009634175844435156
0.36359375,-0.0009671229456396091
0.36365625,-0.0009743602645005123
0.36371875,-0.0009843678512347215
0.36378125,-0.0009872850063798108
0.36384375,-0.0009992253261815187
0.36390625,-0.0010100418326117744
0.36396874999999995,-0.001018495404444146
0.36403125000000003,-0.0010236666418689394
0.36409375,-0.00102505661985329
0.36415624999999996,-0.0010226486854933922
0.36421875,-0.0010169774119563324
0.36428125,-0.0010089560531608976
0.36434374999999997,-0.0009998388236053396
0.36440625,-0.0009997427253257973
0.36446875,-0.0009925754941026432
0.36453125,-0.0009881932616985223
0.36459375,-0.0009873338442267787
0.36465625,-0.0009903199679882624
0.36471875,-0.0009969217955926313
0.36478125,-0.00100644960640639
0.36484375,-0.0010091114772244475
0.36490625,-0.001021059539310247
0.36496874999999995,-0.0010321393137753265
0.36503125000000003,-0.0010410812872313421
0.36509375,-0.001046890880029655
0.36515624999999996,-0.0010489667903550992
0.36521875,-0.001047232614956449
0.36528125,-0.0010420976314554908
0.36534374999999997,-0.0010344172821810452
0.36540625,-0.0010253857687728754
0.36546875,-0.0010163775464982622
0.36553125,-0.0010175441602757462
0.36559375,-0.001012512682410413
0.36565625,-0.0010109282277306203
0.36571875,-0.0010131511250220104
0.36578124999999995,-0.001019065332647659
0.36584375,-0.0010280795836591916
0.36590625,-0.0010304598426675374
0.36596874999999995,-0.001042409155556423
0.36603125000000003,-0.001053776090008389
0.36609375,-0.0010632406082215773
0.36615624999999996,-0.0010697517383291139
0.36621875,-0.0010726180787354184
0.36628125,-0.0010716527520015368
0.36634374999999997,-0.0010671929962726007
0.36640625,-0.001059975250836856
0.36646875,-0.0010511449933580733
0.36653125,-0.0010420413727173505
0.36659375,-0.0010428195106505639
0.36665625,-0.001037219284912308
0.36671875,-0.0010348985018672346
0.36678125,-0.0010363198437918775
0.36684375,-0.001041525702183646
0.36690625,-0.0010500044850789425
0.36696874999999995,-0.001052058319109761
0.36703125000000003,-0.001063988270089647
0.36709375,-0.0010756454485154887
0.36715624999999996,-0.0010856723173051572
0.36721875,-0.00109295349315576
0.36728125,-0.0010967220452718363
0.36734374999999997,-0.0010966236737993962
0.36740625,-0.0010929342574652959
0.36746875,-0.001086314700941178
0.36753125,-0.0010777995621251216
0.36759375,-0.0010687050495649109
0.36765625,-0.0010691548499975612
0.36771875,-0.0010629972046731634
0.36778125,-0.0010599154505827324
0.36784375,-0.0010605157224576195
0.36790625,-0.001064912273242305
0.36796874999999996,-0.0010727338449137702
0.36803125000000003,-0.0010743986601361999
0.36809375,-0.0010862231660975635
0.36815624999999996,-0.0010980905921210288
0.36821875,-0.0011086539855802366
0.36828125,-0.001116673562756798
0.36834374999999997,-0.0011213494667493135
0.36840625,-0.001122213029323721
0.36846875,-0.0011193581480607312
0.36853125,-0.0011133965521285677
0.36859375,-0.0011052463730980566
0.36865625,-0.0010962071846475976
0.36871875,-0.0010963883940751373
0.36878125,-0.00108963121316287
0.36884375,-0.0010857359526166843
0.36890625,-0.0010854642405504211
0.36896874999999996,-0.0010889865520397612
0.36903125000000003,-0.0010960419517573317
0.36909375,-0.0011059253561342686
0.36915624999999996,-0.00110880950868502
0.36921875,-0.0011208161709550801
0.36928125,-0.0011318140803072557
0.36934374999999997,-0.0011405870713905863
0.36940625,-0.0011462016099259703
0.36946875,-0.001148090901233606
0.36953125,-0.001146195934284569
0.36959375,-0.0011409522995507737
0.36965625,-0.0011332556948428357
0.36971875,-0.0011243642509698101
0.36978125,-0.0011155614138918801
0.36984375,-0.0011169704428267424
0.36990625,-0.0011122798204215578
0.36996874999999996,-0.0011110361587330364
0.37003125000000003,-0.0011135970833743153
0.37009375,-0.0011197917266238255
0.37015624999999996,-0.00112904343633273
0.37021875,-0.0011315969569979378
0.37028125,-0.0011436037510358654
0.37034374999999997,-0.0011550205220028226
0.37040625,-0.0011646072331652976
0.37046875,-0.0011711116268172256
0.37053125,-0.0011740353386070906
0.37059375,-0.0011731557552789318
0.37065625,-0.0011688195998086348
0.37071875,-0.0011617199825756375
0.37078125,-0.0011530756531267713
0.37084375,-0.0011441604971318409
0.37090625,-0.001145101084070163
0.37096874999999996,-0.0011396495278458846
0.37103125000000003,-0.0011374810921775391
0.37109375,-0.0011390013292540135
0.37115624999999997,-0.001144261596722304
0.37121875,-0.0011528048647744954
0.37128125,-0.0011549470281533442
0.37134375,-0.0011669557968395222
0.37140625,-0.0011787512136295503
0.37146875,-0.0011889592435537985
0.37153125,-0.001196465542230754
0.37159375,-0.001200497512190049
0.37165625,-0.0012007162387963899
0.37171875,-0.0011973459382394747
0.37178124999999995,-0.0011909833817545304
0.37184375000000003,-0.0011826685373437576
0.37190625,-0.001173737180018064
0.37196874999999996,-0.0011742439738195165
0.37203125000000004,-0.0011680355691918165
0.37209375,-0.0011648107061041635
0.37215624999999997,-0.0011652518679253626
0.37221875,-0.0011694597296043469
0.37228125,-0.0011771191936955638
0.37234375,-0.0011786705477107862
0.37240625,-0.0011904885473379007
0.37246875,-0.001202485649040158
0.37253125,-0.0012133033796734374
0.37259375,-0.0012217031545911014
0.37265625,-0.0012268310739054766
0.37271875,-0.001228207693820496
0.37278125,-0.001225871151453159
0.37284375000000003,-0.0012203380050304566
0.37290625,-0.0012124798092405728
0.37296874999999996,-0.0012035779716136757
0.37303125000000004,-0.0011949696721401531
0.37309375,-0.0011967493536122198
0.37315624999999997,-0.0011925213660172462
0.37321875,-0.0011917760533977223
0.37328125,-0.0011948175207740497
0.37334375,-0.0012014512251041637
0.37340625,-0.0012110089328142282
0.37346875,-0.001213708859148066
0.37353125,-0.0012257825113064433
0.37359375,-0.0012370715453420555
0.37365625,-0.001246325849943393
0.37371875,-0.001252538806455955
0.37378125,-0.0012551173577825536
0.37384375000000003,-0.0012539208052063516
0.37390625,-0.0012492828477600054
0.37396874999999996,-0.0012420438270343837
0.37403125000000004,-0.0012333154451224723
0.37409375,-0.001224455176441555
0.37415624999999997,-0.0012255434992400616
0.37421875,-0.0012203135460265163
0.37428125,-0.0012183530849189383
0.37434375,-0.001220134253558186
0.37440625,-0.0012256190727262112
0.37446875,-0.0012342700037373117
0.37453125,-0.001236476258406033
0.37459375,-0.0012484670962774683
0.37465625,-0.0012601376764187905
0.37471875,-0.0012701609080017079
0.37478125,-0.0012774529912970567
0.37484375000000003,-0.0012812656412122536
0.37490625,-0.0012812906833000737
0.37496874999999996,-0.0012777311236890146
0.37503125000000004,-0.0012712387698612243
0.37509375,-0.001262873408656058
0.37515624999999997,-0.0012538903340273896
0.37521875,-0.0012544263712064851
0.37528125,-0.0012482422431424889
0.37534375,-0.0012450847194969972
0.37540625,-0.0012455640131620316
0.37546875,-0.0012497853921962093
0.37553125,-0.0012574249252205877
0.37559375,-0.00125894511023536
0.37565625,-0.001270712397096252
0.37571875,-0.001282638960862184
0.37578124999999996,-0.0012933709324006101
0.37584375000000003,-0.0013017248478324611
0.37590625,-0.0013068034329005163
0.37596874999999996,-0.0013081762429806298
0.37603125000000004,-0.001305826301331671
0.37609375,-0.0013002820528359438
0.37615624999999997,-0.0012924580480322342
0.37621875,-0.001283557817694847
0.37628125,-0.001274932998133832
0.37634375,-0.001276668661605071
0.37640625,-0.0012723550705876219
0.37646875,-0.0012715069278139146
0.37653125,-0.001274424839768848
0.37659375,-0.001280937993136888
0.37665625,-0.0012903853361279916
0.37671875,-0.001293047369189268
0.37678125,-0.0013050831398115081
0.37684375000000003,-0.0013164178510833707
0.37690625,-0.0013257634187880604
0.37696874999999996,-0.0013321507430074792
0.37703125000000004,-0.0013349432040028197
0.37709375,-0.0013339627142143623
0.37715624999999997,-0.0013295398147943824
0.37721875,-0.0013224595597341737
0.37728125,-0.0013138305075574633
0.37734375,-0.0013049782406060334
0.37740625,-0.0013059803149872568
0.37746875,-0.001300570962836839
0.37753125,-0.0012983926102531906
0.37759375,-0.0012999041570904285
0.37765625,-0.0013051107505008819
0.37771875,-0.0013135485924251067
0.37778125,-0.0013156180680591878
0.37784375000000003,-0.0013275917491855083
0.37790625,-0.0013393295253577714
0.37796874999999996,-0.0013495926265371591
0.37803125000000004,-0.0013572177209110955
0.37809375,-0.0013614128951284221
0.37815624999999997,-0.0013618660828907947
0.37821875,-0.0013587237029754201
0.37828125,-0.001352568001131177
0.37834375,-0.0013444184390736108
0.37840625,-0.0013354922271584246
0.37846875,-0.0013271942525227148
0.37853125,-0.0013295164633434498
0.37859375,-0.0013260033901031365
0.37865625,-0.001326058036612926
0.37871875,-0.0013298675113766062
0.37878125,-0.0013371077882141091
0.37884375000000003,-0.001338383222155931
0.37890625,-0.001350052418840883
0.37896874999999997,-0.0013620528736141974
0.37903125000000004,-0.0013730745118809146
0.37909375,-0.001381874394792905
0.37915625,-0.001387492807095353
0.37921875,-0.0013895058165101226
0.37928125,-0.0013877548937543463
0.37934375,-0.0013827213550863596
0.37940625,-0.0013752360524644652
0.37946875,-0.0013665053620845052
0.37953125,-0.0013577718004513517
0.37959375,-0.0013591929617936677
0.37965625000000003,-0.0013543875740528732
0.37971875,-0.001352972057814511
0.37978125,-0.0013552261692647977
0.37984375000000004,-0.0013611373495497764
0.37990625,-0.0013701250582811991
0.37996874999999997,-0.0013724902981596745
0.38003125000000004,-0.0013845338237149368
0.38009375,-0.0013960811138773038
0.38015625,-0.0014058537901114818
0.38021875,-0.0014129336772828044
0.38028125,-0.001416485159758396
0.38034375,-0.0014162197801034226
0.38040625,-0.0014125010798635568
0.38046875,-0.0014059259431916452
0.38053125,-0.0013975742633164437
0.38059375,-0.0013886941128576566
0.38065625000000003,-0.0013894044443352738
0.38071875,-0.0013834573055438726
0.38078125,-0.0013804920004615306
0.38084375000000004,-0.001381218129941908
0.38090625,-0.0013856496882265895
0.38096874999999997,-0.0013934283185958463
0.38103125000000004,-0.0013950324793807478
0.38109375,-0.0014068877803239052
0.38115625,-0.001418777476820135
0.38121875,-0.0014295244777263044
0.38128125,-0.0014378952466771316
0.38134375,-0.0014430119591143376
0.38140625,-0.0014444647619058643
0.38146875,-0.0014421685679133767
0.38153125,-0.0014367562905260728
0.38159375,-0.0014290226319522426
0.38165625000000003,-0.0014202186807430323
0.38171875,-0.0014116512632242895
0.38178124999999996,-0.001413396783765175
0.38184375000000004,-0.0014090428773615854
0.38190625,-0.001408110345636912
0.38196874999999997,-0.0014108767074015316
0.38203125000000004,-0.0014172406949928829
0.38209375,-0.0014265558761536734
0.38215625,-0.0014291290224936193
0.38221875,-0.0014411357551451023
0.38228125,-0.0014525528477108557
0.38234375,-0.0014620807775548167
0.38240625,-0.0014687181854989018
0.38246875,-0.0014717961043456823
0.38253125,-0.0014711351916147364
0.38259375,-0.0014670245726123854
0.38265625000000003,-0.0014601824476910136
0.38271875,-0.0014516788457769186
0.38278125,-0.001442821092545489
0.38284375000000004,-0.001443668771942852
0.38290625,-0.0014379670536236594
0.38296874999999997,-0.001435361225498366
0.38303125000000005,-0.0014364059686711866
0.38309375,-0.001441117944018841
0.38315625,-0.0014491415012487519
0.38321875,-0.0014508961471442622
0.38328125,-0.0014627085128018774
0.38334375,-0.001474524631135045
0.38340625,-0.0014850129445119
0.38346875,-0.001493051647027406
0.38353125,-0.0014977919927896127
0.38359375,-0.001498833209623976
0.38365625000000003,-0.0014962153568797848
0.38371875,-0.001490504222517619
0.38378125,-0.0014826098072424423
0.38384375000000004,-0.0014736981773623634
0.38390625,-0.0014651628674945683
0.38396874999999997,-0.0014670099282901583
0.38403125000000005,-0.0014628052847462797
0.38409375,-0.001462042540360406
0.38415625,-0.0014650035053040411
0.38421875,-0.0014714944070453456
0.38428125,-0.0014721466605940592
0.38434375,-0.001483446676656959
0.38440625,-0.001495379114881068
0.38446875,-0.0015066098434239408
0.38453125,-0.0015159186184432322
0.38459375,-0.00152228980637438
0.38465625000000003,-0.001525090265668369
0.38471875,-0.0015241727788419535
0.38478125,-0.0015198481766957872
0.38484375000000004,-0.0015128344231228052
0.38490625,-0.0015042478867960327
0.38496874999999997,-0.001495334057030763
0.38503125000000005,-0.001496183990947475
0.38509375,-0.0014905499840202063
0.38515625,-0.0014880217044162813
0.38521875,-0.0014891304535069316
0.38528125,-0.0014939039033939894
0.38534375,-0.0015019754050351747
0.38540625,-0.0015036991339927863
0.38546875,-0.0015154625220831497
0.38553125,-0.0015271918086818895
0.38559375,-0.001537576552355771
0.38565625000000003,-0.0015454812139926444
0.38571875,-0.0015501105999155135
0.38578124999999996,-0.0015510438501455254
0.38584375000000004,-0.0015483507716773787
0.38590625,-0.0015425734089211801
0.38596874999999997,-0.0015346270626417635
0.38603125000000005,-0.0015257312057707015
0.38609375,-0.0015171902682203364
0.38615625,-0.0015190292827733792
0.38621875,-0.001514859748800751
0.38628125,-0.0015140779057147835
0.38634375,-0.0015170260176774752
0.38640625,-0.001523512180891265
0.38646875,-0.0015241491093546944
0.38653125,-0.0015354257560066115
0.38659375,-0.0015473421223314715
0.38665625000000003,-0.001558576155386987
0.38671875,-0.001567880882176409
0.38678125,-0.001574273681373986
0.38684375000000004,-0.0015771270455399167
0.38690625,-0.0015762586967116854
0.38696875,-0.0015719988695090947
0.38703125000000005,-0.0015650211824497356
0.38709375,-0.0015564711960580346
0.38715625,-0.0015475753047205915
0.38721875,-0.0015484077370684912
0.38728125,-0.0015427014831504993
0.38734375,-0.0015400840224726042
0.38740625,-0.0015410851953845256
0.38746875000000003,-0.0015457620358564905
0.38753125,-0.0015537156867969637
0.38759375,-0.001555377578501077
0.38765625000000004,-0.001567124930431242
0.38771875,-0.0015788627798990554
0.38778125,-0.0015893320312338685
0.38784375000000004,-0.0015973609832885122
0.38790625,-0.001602153523377503
0.38796875,-0.0016032505661633667
0.38803125000000005,-0.001600723448141994
0.38809375,-0.001595108444903487
0.38815625,-0.001587256202268815
0.38821875,-0.0015783919282707226
0.38828125,-0.001569801264849735
0.38834375,-0.0015715503707391248
0.38840625,-0.0015672046652476512
0.38846875000000003,-0.0015662086476892628
0.38853125,-0.0015689485947491671
0.38859375,-0.0015752182333800546
0.38865625000000004,-0.0015756534511115194
0.38871875,-0.0015868525833454272
0.38878125,-0.001598745034141924
0.38884375000000004,-0.001610074408361327
0.38890625,-0.0016195293583568734
0.38896875,-0.0016261947248839836
0.38903125000000005,-0.0016293025669113503
0.38909375,-0.0016287343611751104
0.38915625,-0.0016247718035842726
0.38921875,-0.001618034829711519
0.38928125,-0.0016095704191015844
0.38934375,-0.0016006459539746679
0.38940625,-0.0015926613866730777
0.38946875000000003,-0.0015954576907611373
0.38953125,-0.0015925098120040115
0.38959375,-0.0015932208149812
0.38965625000000004,-0.0015974966447226957
0.38971875,-0.001605163601426568
0.38978125,-0.0016066019678798449
0.38984375000000004,-0.0016182556216388366
0.38990625,-0.0016300279513078095
0.38996875,-0.0016406279040390506
0.39003125000000005,-0.0016489562584681636
0.39009375,-0.0016541203323288262
0.39015625,-0.0016555800412255267
0.39021875,-0.0016534467768741512
0.39028125,-0.0016481275079354013
0.39034375,-0.001640473291170584
0.39040625,-0.0016316339873102478
0.39046875000000003,-0.0016230060261156615
0.39053125,-0.0016244648353843094
0.39059375,-0.0016197185324782482
0.39065625000000004,-0.001618260211061845
0.39071875,-0.0016205095319804519
0.39078125,-0.0016263362845378576
0.39084375000000005,-0.0016264223894507518
0.39090625,-0.001637346639770193
0.39096875,-0.0016492557931687135
0.39103125000000005,-0.0016606776178390709
0.39109375,-0.0016704526299144914
0.39115625,-0.0016775053764409298
0.39121875,-0.0016811466598225105
0.39128125,-0.0016811003543882874
0.39134375,-0.0016775355770569794
0.39140625,-0.0016711009667167709
0.39146875000000003,-0.0016628067897554721
0.39153125,-0.0016539149360669594
0.39159375,-0.0016456483316205223
0.39165625000000004,-0.0016480385555153743
0.39171875,-0.0016445782167012063
0.39178124999999997,-0.001644604937096325
0.39184375000000005,-0.0016483373859544626
0.39190625,-0.0016554411897751892
0.39196875,-0.001656496346901598
0.39203125000000005,-0.0016679337330687827
0.39209375,-0.0016797404768806937
0.39215625,-0.0016905984034876753
0.39221875,-0.0016993324929130207
0.39228125,-0.0017050231723077236
0.39234375,-0.001707156225403128
0.39240625,-0.001705606257809647
0.39246875000000003,-0.0017007418780075195
0.39253125,-0.0016933933352267783
0.39259375,-0.0016846857015894445
0.39265625000000004,-0.0016758126490879488
0.39271875,-0.0016768856845501556
0.39278125,-0.0016715309810770573
0.39284375000000005,-0.001669374354995673
0.39290625,-0.0016708095276128931
0.39296875,-0.0016758752421926482
0.39303125000000005,-0.0016840882609829716
0.39309375,-0.0016858736712455497
0.39315625,-0.0016975416654448003
0.39321875,-0.001709063135120252
0.39328125,-0.0017191951719400453
0.39334375,-0.0017267593006101423
0.39340625,-0.0017310414724990841
0.39346875000000003,-0.0017316493128700094
0.39353125,-0.0017287037477438025
0.39359375,-0.0017227519275212627
0.39365625000000004,-0.0017146833165491565
0.39371875,-0.0017056792262841111
0.39378125,-0.001697071830400007
0.39384375000000005,-0.0016988632777869828
0.39390625,-0.00169458266606963
0.39396875,-0.0016937134667344839
0.39403125000000006,-0.0016965175617134898
0.39409375,-0.0017027969921402097
0.39415625,-0.0017031930221948072
0.39421875,-0.0017142305683190834
0.39428125,-0.001725948414014522
0.39434375,-0.0017370316923396162
0.39440625,-0.0017462519244164226
0.39446875000000003,-0.0017526192185529296
0.39453125,-0.0017555137956713485
0.39459375,-0.0017547302951845117
0.39465625000000004,-0.0017505357354922063
0.39471875,-0.0017436214481069204
0.39478125000000003,-0.0017350403481538462
0.39484375000000005,-0.001725995746857785
0.39490625,-0.0017178291402546314
0.39496875,-0.0017204536554530359
0.39503125000000006,-0.001717352082524451
0.39509375,-0.001717765281786493
0.39515625,-0.001721840869609234
0.39521875,-0.0017292093439241485
0.39528125000000003,-0.0017303843902350124
0.39534375,-0.0017418094171912646
0.39540625,-0.0017534070100725108
0.39546875000000004,-0.0017639398430489492
0.39553125,-0.0017722012598399423
0.39559375,-0.0017773935782586792
0.39565625000000004,-0.00177894540962574
0.39571875,-0.0017768793492736815
0.39578125,-0.00177159622140894
0.39584375000000005,-0.001763971521047146
0.39590625,-0.0017550759972081095
0.39596875,-0.0017461961472335086
0.39603125000000006,-0.001747340985548601
0.39609375,-0.0017421913186946442
0.39615625,-0.0017402567357187732
0.39621875,-0.0017419382434062658
0.39628125000000003,-0.001747194382189482
0.39634375,-0.0017467826036833833
0.39640625,-0.0017573391287774298
0.39646875000000004,-0.001768940241175035
0.39653125,-0.0017802903948162044
0.39659375,-0.0017901266182748232
0.39665625000000004,-0.001797395531123007
0.39671875,-0.0018013296475879598
0.39678125000000003,-0.0018016215859164991
0.39684375000000005,-0.001798397818964334
0.39690625,-0.0017922015656927498
0.39696875,-0.0017839724233105828
0.39703125000000006,-0.0017749183964550566
0.39709375,-0.0017663084003005786
0.39715625,-0.0017681527776062383
0.39721875,-0.0017639846516047109
0.39728125000000003,-0.0017632180604660597
0.39734375,-0.0017661026538103586
0.39740625,-0.0017724301160018524
0.39746875000000004,-0.0017728760809380961
0.39753125,-0.001783868402709235
0.39759375,-0.0017955239371420934
0.39765625000000004,-0.0018065026033366044
0.39771875,-0.0018155961603303072
0.39778125000000003,-0.0018218300062522175
0.39784375000000005,-0.0018245955908562095
0.39790625,-0.001823692780355629
0.39796875,-0.001819435505165494
0.39803125000000006,-0.0018124930543548176
0.39809375,-0.0018038593785462131
0.39815625,-0.001794817881187745
0.39821875,-0.0017866284467566718
0.39828125000000003,-0.001789250787568128
0.39834375,-0.0017861289399800223
0.39840625,-0.001786472557694277
0.39846875000000004,-0.0017905058427602483
0.39853125,-0.0017977776599390205
0.39859375,-0.0017989177378339855
0.39865625000000005,-0.0018102675370851168
0.39871875,-0.0018218092491980795
0.39878125000000003,-0.0018323025098791745
0.39884375000000005,-0.001840593206122433
0.39890625,-0.0018458003836669679
0.39896875,-0.0018474598585718482
0.39903125000000006,-0.001845455116765829
0.39909375,-0.0018402708486207897
0.39915625,-0.0018326740746442347
0.39921875,-0.0018237909908611696
0.39928125000000003,-0.0018148679568347759
0.39934375,-0.0018071751515543188
0.39940625,-0.0018106056450372804
0.39946875000000004,-0.0018084665657830817
0.39953125,-0.0018099308424636418
0.39959375,-0.0018149644563509315
0.39965625000000005,-0.0018142796565462638
0.39971875,-0.0018247391001459112
0.39978125000000003,-0.0018361889709183968
0.39984375000000005,-0.0018475568927606295
0.39990625,-0.0018574170070405974
0.39996875,-0.001864914695373053
0.40003125000000006,-0.001868988101469335
0.40009375,-0.0018695654028281217
0.40015625,-0.0018664758130112966
0.40021875,-0.0018605351410392323
0.40028125000000003,-0.001852373378136804
0.40034375,-0.001843302162855047
0.40040625,-0.001834634764610113
0.40046875000000004,-0.0018361957138665619
0.40053125,-0.0018317197772504956
0.40059375,-0.0018305745472599055
0.40065625000000005,-0.0018330266266139844
0.40071875,-0.0018388970143283362
0.40078125,-0.0018389893110099254
0.40084375000000005,-0.0018498306141488743
0.40090625,-0.0018613548917554151
0.40096875,-0.001872413554379622
0.40103125000000006,-0.0018816983914068316
0.40109375,-0.001888265167261323
0.40115625,-0.0018914139423375775
0.40121875,-0.0018909171865958904
0.40128125000000003,-0.0018869727231128758
0.40134375,-0.0018802961004751317
0.40140625,-0.0018717833359771993
0.40146875000000004,-0.0018626345376985473
0.40153125,-0.0018542064005987041
0.40159374999999997,-0.001856411804345065
0.40165625000000005,-0.0018526968447652448
0.40171875,-0.001852479338046692
0.40178125,-0.0018558673466308878
0.40184375000000006,-0.0018626115756083528
0.40190625,-0.0018632820572744013
0.40196875,-0.0018743664172620744
0.40203125,-0.0018858457907554027
0.40209375,-0.0018964913236420716
0.40215625,-0.0019050974714199045
0.40221875,-0.0019107597476916288
0.40228125000000003,-0.0019129154826541261
0.40234375,-0.0019114360757906401
0.40240625,-0.0019066659582885198
0.40246875000000004,-0.0018993147593083237
0.40253125,-0.0018905033476117328
0.40259375,-0.0018813815329073655
0.40265625000000005,-0.0018732386585115085
0.40271875,-0.0018760507910025592
0.40278125,-0.0018731610843369106
0.40284375,-0.001873751848256472
0.40290625,-0.0018779577222218513
0.40296875,-0.001876642463229522
0.40303125,-0.0018865148255861053
0.40309375000000003,-0.0018977390897183602
0.40315625,-0.0019090783590274898
0.40321875,-0.0019192504918624578
0.40328125000000004,-0.001927140192416646
0.40334375,-0.001931904798129741
0.40340624999999997,-0.001933092311230039
0.40346875000000004,-0.0019307215907560307
0.40353125,-0.001925174725374068
0.40359375,-0.0019173106938724163
0.40365625000000005,-0.0019082324250209518
0.40371875,-0.0018991928566437222
0.40378125,-0.0018914551730851437
0.40384375,-0.0018948465930644504
0.40390625,-0.001892682997463202
0.40396875,-0.0018941110676073125
0.40403125,-0.0018990618245166013
0.40409375000000003,-0.0018983405518543522
0.40415625,-0.0019085876908241928
0.40421874999999996,-0.0019198862041209241
0.40428125000000004,-0.0019309993935491473
0.40434375,-0.0019406936654155355
0.40440624999999997,-0.0019478713931084524
0.40446875000000004,-0.0019517768966795385
0.40453125,-0.0019520921532644314
0.40459375,-0.0019488924137709487
0.40465625,-0.0019426980512949818
0.40471875,-0.0019344527391269573
0.40478125,-0.0019252131901348613
0.40484375,-0.0019163386374065339
0.40490625,-0.0019177609172823518
0.40496875,-0.0019130529316734868
0.40503125,-0.0019116241576107307
0.40509375000000003,-0.0019138255323541131
0.40515625,-0.001919477141266071
0.40521874999999996,-0.0019192886444079071
0.40528125000000004,-0.0019298425658940827
0.40534375,-0.0019411755510420486
0.40540624999999997,-0.0019520606323013695
0.40546875,-0.001961248478562626
0.40553125,-0.001967742467591793
0.40559375,-0.0019708972622298343
0.40565625,-0.0019704034453906713
0.40571875,-0.001966479557663693
0.40578125,-0.0019597471733320618
0.40584375,-0.0019511545954641954
0.40590625,-0.0019418684950810866
0.40596875,-0.0019331840991293758
0.40603124999999995,-0.0019350394881285787
0.40609375000000003,-0.0019309272496957353
0.40615625,-0.001930224682124962
0.40621874999999996,-0.0019331151184735496
0.40628125,-0.0019393869732106939
0.40634375,-0.0019396625113437677
0.40640624999999997,-0.0019504353517367165
0.40646875,-0.001961737306030803
0.40653125,-0.001972329770662612
0.40659375,-0.0019810109228446393
0.40665625,-0.00198685950808207
0.40671875,-0.0019892486289907196
0.40678125,-0.001988026794007225
0.40684374999999995,-0.0019834935271825435
0.40690625,-0.001976292465684329
0.40696875,-0.0019674458975259684
0.40703124999999996,-0.0019581717179672567
0.40709375000000003,-0.0019497308275735759
0.40715625,-0.001952023559145477
0.40721874999999996,-0.0019485273716599721
0.40728125,-0.0019485006174096292
0.40734375,-0.0019520598307753712
0.40740624999999997,-0.001958871383686764
0.40746875,-0.001959567019785835
0.40753125,-0.001970509299316775
0.40759375,-0.001981776870441092
0.40765624999999994,-0.0019920970100284346
0.40771875,-0.002000294536685668
0.40778125,-0.0020055254179615067
0.40784374999999995,-0.0020072487738149875
0.40790625,-0.002005398748478264
0.40796875,-0.0020003238356567296
0.40803124999999996,-0.0019927326987845204
0.40809375,-0.001983711077717165
0.40815625,-0.0019745173941846175
0.40821874999999996,-0.001966331649382355
0.40828125,-0.001969113742569542
0.40834375,-0.0019661618496988054
0.40840624999999997,-0.0019667658110364694
0.40846875,-0.0019709054856359987
0.40853125,-0.001969509813036452
0.40859375,-0.0019792415375791683
0.40865624999999994,-0.0019903398905454367
0.40871875,-0.002001489375668436
0.40878125,-0.002011490986074796
0.40884374999999995,-0.0020192727351877257
0.40890624999999997,-0.0020239249742970977
0.40896875,-0.002024969155220907
0.40903124999999996,-0.002022558840589349
0.40909375,-0.0020170058562325732
0.40915625,-0.002009045968767144
0.40921874999999996,-0.001999913253983243
0.40928125,-0.0019907413613575453
0.40934375,-0.0019828889872178512
0.40940624999999997,-0.001986069685803629
0.40946874999999994,-0.001983670101684834
0.40953125,-0.001984805097334244
0.40959375,-0.001989436395819985
0.40965624999999994,-0.0019884406794033194
0.40971875,-0.0019984360588001515
0.40978125,-0.0020095317016537856
0.40984374999999995,-0.00202057921256657
0.40990624999999997,-0.0020302716246661107
0.40996875,-0.0020374927087174893
0.41003125000000007,-0.0020416367230894766
0.41009375000000003,-0.002042114421320587
0.41015625,-0.002039100130736486
0.41021875,-0.002033067184276066
0.41028125000000004,-0.0020248500147747456
0.41034375,-0.0020156290364157503
0.41040625000000003,-0.0020065238559597853
0.41046875000000005,-0.0019988366444344957
0.41053125,-0.0020024534813134487
0.41059375000000004,-0.0020005270846011614
0.41065625000000006,-0.0020021118709362407
0.41071875,-0.0020072231885899516
0.41078125,-0.0020065735267498913
0.41084375000000006,-0.002016820350047105
0.41090625000000003,-0.002027905335379193
0.41096875,-0.0020388189613889107
0.41103125000000007,-0.0020481392453091316
0.41109375000000004,-0.0020549694451623968
0.41115625,-0.002058566076577492
0.41121875,-0.0020585521974003096
0.41128125000000004,-0.002055078779443574
0.41134375,-0.0020486566338741713
0.41140625000000003,-0.0020402255628374846
0.41146875000000005,-0.002030872779371827
0.41153125,-0.0020218982072282426
0.41159375,-0.0020144936659366453
0.41165625000000006,-0.002018409337632643
0.41171875,-0.0020168864094222416
0.41178125,-0.002018906426973416
0.41184375000000006,-0.002024402648921342
0.41190625000000003,-0.0020240215071687384
0.41196875,-0.0020343313743187846
0.41203125,-0.002045480677583124
0.41209375000000004,-0.0020561678465249034
0.41215625,-0.002065217190405616
0.41221875,-0.0020715978885278985
0.41228125000000004,-0.002074711201855012
0.41234375,-0.002074208052188914
0.41240625000000003,-0.0020702834929750003
0.41246875000000005,-0.0020635207487187807
0.41253125,-0.0020548592819460004
0.41259375,-0.002045436458870932
0.41265625000000006,-0.002036519859808128
0.41271875,-0.0020380738546997984
0.41278125,-0.0020335592993583756
0.41284375,-0.002032353331767378
0.41290625000000003,-0.0020347580004822508
0.41296875,-0.0020405340510623315
0.41303125,-0.002040359450953405
0.41309375000000004,-0.002050770207963619
0.41315625,-0.002061854587292515
0.41321875,-0.0020723857281855773
0.41328125000000004,-0.0020811008353790877
0.41334375,-0.002087113004948918
0.41340625,-0.0020897748623052576
0.41346875000000005,-0.0020888449665351153
0.41353125,-0.002084528262971959
0.41359375,-0.0020774631426947743
0.41365625000000006,-0.00206861653714132
0.41371875,-0.0020591353198582407
0.41378125,-0.0020503197988909205
0.41384375,-0.002052056933185553
0.41390625000000003,-0.002047806737290922
0.41396875,-0.0020469382954617366
0.41403125,-0.002049641981452119
0.41409375000000004,-0.0020556651663697356
0.41415625,-0.002055691475797733
0.41421874999999997,-0.0020661657033433645
0.41428125000000005,-0.00207722492094594
0.41434375,-0.0020875353667075824
0.41440625,-0.0020960178925195014
0.41446875000000005,-0.002101705004822943
0.41453125,-0.0021040023662195623
0.41459375,-0.002102704703544414
0.41465625,-0.0020980826600106584
0.41471875,-0.0020908030560083113
0.41478125,-0.0020818187220763354
0.41484375,-0.002072347630765803
0.41490625000000003,-0.002063608491249938
0.41496875,-0.0020655157100400445
0.41503125,-0.002061518518002556
0.41509375000000004,-0.002060912241065485
0.41515625,-0.0020638844716451554
0.41521874999999997,-0.0020613892437630482
0.41528125000000005,-0.002070296656496884
0.41534375,-0.0020808373358438548
0.41540625,-0.002091827601515127
0.41546875,-0.0021020231473125595
0.41553125,-0.00211027497106224
0.41559375,-0.002115660848700948
0.41565625,-0.0021176303837666666
0.41571875,-0.0021160400589458617
0.41578125,-0.0021111645446738325
0.41584375,-0.0021036916381573442
0.41590625000000003,-0.0020946069722418137
0.41596875,-0.0020851067933870746
0.41603124999999996,-0.0020764683519077926
0.41609375000000004,-0.0020785080839225006
0.41615625,-0.0020747186487555386
0.41621874999999997,-0.0020743462875998653
0.41628125,-0.0020775091895229164
0.41634375,-0.0020752195691021436
0.41640625,-0.0020842421743979683
0.41646875,-0.0020948325530701917
0.41653125,-0.0021057781278061224
0.41659375,-0.002115862728440776
0.41665625,-0.0021239212213076536
0.41671875,-0.0021290939861656893
0.41678125,-0.0021308374202948926
0.41684374999999996,-0.002129013212446046
0.41690625000000003,-0.002123951975402924
0.41696875,-0.0021163211835745765
0.41703124999999996,-0.002107217992445398
0.41709375000000004,-0.0020977246128077234
0.41715625,-0.0020891195113044436
0.41721874999999997,-0.002091326317365569
0.41728125,-0.0020877200143696317
0.41734375,-0.0020875425920134916
0.41740625,-0.002090926407237903
0.41746875,-0.002088775471975432
0.41753125,-0.002097911188103957
0.41759375,-0.002108557127321435
0.41765624999999995,-0.002119465930951338
0.41771875,-0.002129468082065003
0.41778125,-0.0021373967407348274
0.41784374999999996,-0.0021423816183264444
0.41790625000000003,-0.0021439724199519006
0.41796875,-0.002141982036574175
0.41803124999999997,-0.002136767932428389
0.41809375,-0.0021290832384455102
0.41815625,-0.002119915032104479
0.41821875,-0.002110440523842738
0.41828125,-0.0021019517546762567
0.41834375,-0.002104224767829524
0.41840625,-0.002100772545150037
0.41846875,-0.0021007573453875883
0.41853125,-0.0021042356070441748
0.41859375,-0.0021021844950279978
0.41865624999999995,-0.002111396999602222
0.41871875000000003,-0.0021220545087593107
0.41878125,-0.0021329820596056176
0.41884374999999996,-0.002142879973123561
0.41890625,-0.002150736200528011
0.41896875,-0.0021556070292613055
0.41903124999999997,-0.0021570254701648583
0.41909375,-0.0021549313189791197
0.41915625,-0.0021495799254424228
0.41921875,-0.0021418513963942926
0.41928125,-0.0021326139250623655
0.41934375,-0.0021231393151865258
0.41940625,-0.0021146854648712576
0.41946874999999995,-0.0021170030745825685
0.41953125,-0.002113643387363473
0.41959375,-0.002113660662235173
0.41965624999999995,-0.002117270122108203
0.41971875000000003,-0.0021152343652320604
0.41978125,-0.002124415716498837
0.41984374999999996,-0.002135094503324185
0.41990625,-0.002145948803974715
0.41996875,-0.002155781131061081
0.42003124999999997,-0.002163537881293552
0.42009375,-0.0021683176079757144
0.42015625,-0.0021695709700692567
0.42021875,-0.0021673622398743486
0.42028125,-0.0021620123931152743
0.42034375,-0.0021541600985758164
0.42040625,-0.002144915326684496
0.42046874999999995,-0.0021353947648381708
0.42053125,-0.0021269410343289497
0.42059375,-0.002129312699047939
0.42065624999999995,-0.00212596355048017
0.42071875,-0.0021259909284404577
0.42078125,-0.0021295981548631465
0.42084374999999996,-0.002127566127494665
0.42090625,-0.0021367926735623155
0.42096875,-0.0021473873806071644
0.42103124999999997,-0.002158229321575167
0.42109375,-0.0021680443522669873
0.42115625,-0.0021757426657333725
0.42121875,-0.002180500239894176
0.42128125,-0.0021817386965488628
0.42134375,-0.0021795209708604588
0.42140625,-0.002174043897317797
0.42146874999999995,-0.0021662284580617128
0.42153125,-0.002156925899541938
0.42159375,-0.0021474617715668484
0.42165624999999995,-0.0021389231157368793
0.42171875,-0.002141256970627281
0.42178125,-0.002137883536387844
0.42184374999999996,-0.002137894848041999
0.42190625,-0.0021414416985614387
0.42196875,-0.0021393724062883923
0.42203124999999997,-0.002148580688858537
0.42209375,-0.0021591208560831077
0.42215625,-0.002169908053905177
0.42221875,-0.002179669013441736
0.42228125,-0.002187331023704331
0.42234375,-0.0021920654162774084
0.42240625,-0.0021933499095423553
0.42246874999999995,-0.0021910694776000883
0.42253125,-0.0021856560392335828
0.42259375,-0.002177773513203453
0.42265624999999996,-0.0021684600939771426
0.42271875000000003,-0.0021589248183525173
0.42278125,-0.002150368364236155
0.42284374999999996,-0.0021526334084470272
0.42290625,-0.0021491291414915265
0.42296875,-0.0021490602182733243
0.42303124999999997,-0.0021525007421400177
0.42309375,-0.0021503521949302468
0.42315625,-0.0021594556025285316
0.42321875,-0.002169962104575353
0.42328125,-0.00218070762344702
0.42334375,-0.002190467109191685
0.42340625,-0.0021981615473372074
0.42346874999999995,-0.0022029081352545055
0.42353125,-0.0022042187556795406
0.42359375,-0.0022020149689477506
0.42365624999999996,-0.0021966245881391983
0.42371875,-0.0021887846089627613
0.42378125,-0.0021794536857011743
0.42384374999999996,-0.002169876193315899
0.42390625,-0.0021612695994921577
0.42396875,-0.002163470979280671
0.42403124999999997,-0.0021598573165311358
0.42409375,-0.002159617644383438
0.42415625,-0.0021629088947515696
0.42421875,-0.0021606799941722987
0.42428125,-0.0021696700513735706
0.42434375,-0.002180136309595751
0.42440625,-0.002190861414502747
0.42446874999999995,-0.002200640097533249
0.42453125,-0.0022084003274987635
0.42459375,-0.0022132317769865267
0.42465624999999996,-0.0022146547780081682
0.42471875,-0.002212540978207986
0.42478125,-0.0022072469719492394
0.42484374999999996,-0.00219944381296501
0.42490625,-0.002190150556850505
0.42496875,-0.002180526391976946
0.42503124999999997,-0.002171844447606597
0.42509375,-0.002173889278629562
0.42515625,-0.002170090094848809
0.42521875,-0.0021696972071316156
0.42528125,-0.0021728223564063953
0.42534375,-0.002170414342123936
0.42540625,-0.0021792931842642277
0.42546874999999995,-0.002189667539927609
0.42553125,-0.00220038465405626
0.42559375,-0.0022102130199467204
0.42565624999999996,-0.002218032196071071
0.42571875,-0.002223037643522649
0.42578125,-0.00222459717967409
0.42584374999999997,-0.002222638823821177
0.42590625,-0.002217492642830096
0.42596875,-0.0022097783468041643
0.42603125,-0.00220053116340696
0.42609375,-0.0021908910173186816
0.42615625,-0.0021820947504045812
0.42621875,-0.0021752738283667278
0.42628125,-0.0021800497022673726
0.42634375,-0.0021794399125350944
0.42640625,-0.00218236413913106
0.42646874999999995,-0.002179773098302834
0.42653125000000003,-0.002188511008720709
0.42659375,-0.0021988210765002195
0.42665624999999996,-0.002209531457699157
0.42671875000000004,-0.0022194582864390744
0.42678125,-0.002227442233056466
0.42684374999999997,-0.0022326183905667096
0.42690625,-0.002234419971052795
0.42696875,-0.0022326803575458617
0.42703125,-0.0022277207747925312
0.42709375,-0.002220154876493914
0.42715625,-0.0022109671129433572
0.42721875,-0.0022013600443095208
0.42728125,-0.002192475266403593
0.42734375,-0.002185472109187056
0.42740625,-0.0021900280448755027
0.42746874999999995,-0.0021891918062338506
0.42753125000000003,-0.002191895376592423
0.42759375,-0.0021890678666591223
0.42765624999999996,-0.002197655384395869
0.42771875,-0.002207875426593252
0.42778125,-0.002218637508902707
0.42784374999999997,-0.0022286524833499133
0.42790625,-0.0022368018732930248
0.42796875,-0.002242236309044243
0.42803125,-0.0022443281397449555
0.42809375,-0.00224280324842812
0.42815625,-0.002238120364773173
0.42821875,-0.0022307585763244597
0.42828125,-0.002221647404685133
0.42834375,-0.002211974717868083
0.42840625,-0.002203023442885893
0.42846874999999995,-0.0021958149472444677
0.42853125000000003,-0.0022001205030066917
0.42859375,-0.0021990195726825645
0.42865624999999996,-0.002201431241041066
0.42871875,-0.002198345636638538
0.42878125,-0.002206707303534783
0.42884374999999997,-0.0022168458391948406
0.42890625,-0.002227569770339957
0.42896875,-0.002237683193512731
0.42903125,-0.00224609434492945
0.42909375,-0.0022517462924409454
0.42915625,-0.0022540608500141585
0.42921875,-0.0022529664929320237
0.42928125,-0.0022485120401066067
0.42934375,-0.0022413176887190467
0.42940625,-0.002232333407451957
0.42946874999999995,-0.0022227017430776347
0.42953125000000003,-0.0022135867649214908
0.42959375,-0.0022061236255667416
0.42965624999999996,-0.002210130756239978
0.42971875,-0.0022086871760271937
0.42978125,-0.002210672300346689
0.42984374999999997,-0.002207291087664487
0.42990625,-0.0022154115961297433
0.42996875,-0.0022253808367732747
0.43003125,-0.002236047228460984
0.43009375,-0.00224630318821762
0.43015625,-0.0022548049141160667
0.43021875,-0.002260803677098619
0.43028125,-0.0022635276266840254
0.43034375,-0.002262716056597433
0.43040625,-0.0022584854644594685
0.43046874999999996,-0.002251576497056318
0.43053125000000003,-0.0022427204648550678
0.43059375,-0.0022331320432956506
0.43065624999999996,-0.002223872996867146
0.43071875,-0.0022161626222439584
0.43078125,-0.002219827653686085
0.43084374999999997,-0.00221794681952088
0.43090625,-0.0022195370980221396
0.43096875,-0.002215769636058351
0.43103125,-0.002223653865581196
0.43109375,-0.002233434251826892
0.43115625,-0.0022441112039257305
0.43121875,-0.0022543990084781806
0.43128125,-0.00226315121418761
0.43134375,-0.002269489275874073
0.43140625,-0.002272561613884047
0.43146874999999996,-0.0022721653289547034
0.43153125000000003,-0.0022683636848602542
0.43159375,-0.002261678777116194
0.43165624999999996,-0.0022530124494794593
0.43171875,-0.0022433733442736095
0.43178125,-0.0022340090902060322
0.43184374999999997,-0.0022260526191298924
0.43190625,-0.0022293699176094833
0.43196875,-0.0022270454952991736
0.43203125,-0.0022281870584473507
0.43209375,-0.002232802844185089
0.43215625,-0.002231544893633766
0.43221875,-0.0022411280546125872
0.43228125,-0.002251699444874418
0.43234375,-0.002262089648247749
0.43240625,-0.002271109846077507
0.43246874999999996,-0.002277741417340183
0.43253125000000003,-0.0022812420579791243
0.43259375,-0.0022812479788844736
0.43265624999999996,-0.002277882563276698
0.43271875000000004,-0.002271540797836369
0.43278125,-0.002263047259352266
0.43284374999999997,-0.0022534424669376565
0.43290625,-0.0022439281890899027
0.43296875,-0.0022357599933325867
0.43303125,-0.0022386110300142703
0.43309375,-0.0022358525698802922
0.43315625,-0.002236520110180079
0.43321875,-0.0022406204667314578
0.43328125,-0.0022389877582845025
0.43334375,-0.0022483234501667754
0.43340625,-0.002258819637299986
0.43346874999999996,-0.00226931612692486
0.43353125000000003,-0.0022785625259329825
0.43359375,-0.002285548044885788
0.43365624999999997,-0.0022894942774894372
0.43371875,-0.002290033211450798
0.43378125,-0.002287115130967729
0.43384375,-0.002281138373096063
0.43390625,-0.00227288212855236
0.43396875,-0.0022633815959094486
0.43403125,-0.0022537791927027817
0.43409375,-0.002245320013341656
0.43415625,-0.0022477971914897366
0.43421875,-0.002244492808555945
0.43428125,-0.0022446225180084434
0.43434375000000003,-0.002248204659323211
0.43440625,-0.0022461521303471094
0.43446874999999996,-0.0022551832489168255
0.43453125000000004,-0.0022655625896806503
0.43459375,-0.002276085891356916
0.43465624999999997,-0.002285587895995922
0.43471875,-0.002292969671573282
0.43478125,-0.002297419617580704
0.43484375,-0.002298459240146114
0.43490625,-0.00229604536505168
0.43496875,-0.0022904724513065217
0.43503125,-0.002282516832140938
0.43509375,-0.0022731083057402623
0.43515625,-0.0022634453744794503
0.43521875,-0.0022547054542352285
0.43528125,-0.0022480242290998237
0.43534375000000003,-0.002252948956149428
0.43540625,-0.0022525010623773017
0.43546874999999996,-0.0022555361409857116
0.43553125000000004,-0.002253016639486849
0.43559375,-0.002261719832783615
0.43565624999999997,-0.0022719567411218916
0.43571875,-0.002282510257923226
0.43578125,-0.0022922536836969543
0.43584375,-0.0023000605242805283
0.43590625,-0.002305039649641308
0.43596875,-0.0023066697850315787
0.43603125,-0.00230482919421697
0.43609375,-0.0022997579419372777
0.43615625,-0.0022921576441973512
0.43621875,-0.0022829199167208603
0.43628125,-0.0022732469030081887
0.43634375000000003,-0.0022642889092400614
0.43640625,-0.002257176995928631
0.43646874999999996,-0.0022615642521063017
0.43653125000000004,-0.0022605461231621077
0.43659375,-0.002262991447680565
0.43665624999999997,-0.00225992888466435
0.43671875000000004,-0.0022682874478457127
0.43678125,-0.0022783305299879444
0.43684375,-0.002288943620448111
0.43690625,-0.002298916120543136
0.43696875,-0.0023071443897367816
0.43703125,-0.002312690272165366
0.43709375,-0.0023149850529625704
0.43715625,-0.0023137696439479785
0.43721875,-0.0023092914039102574
0.43728125,-0.002302075436263429
0.43734375000000003,-0.0022930618326025137
0.43740625,-0.0022833984099185217
0.43746874999999996,-0.002274244599565975
0.43753125000000004,-0.002266719847748136
0.43759375,-0.0022705613230419586
0.43765624999999997,-0.0022688965659118376
0.43771875,-0.002270734412556444
0.43778125,-0.002267098272835638
0.43784375,-0.002275065765595316
0.43790625,-0.002284842046441783
0.43796875,-0.0022954476928744097
0.43803125,-0.0023056790735638405
0.43809375,-0.002314313943360194
0.43815625,-0.002320444462634262
0.43821875,-0.00232339198006995
0.43828125,-0.002322845972776308
0.43834375000000003,-0.002318938330819191
0.43840625,-0.0023122278207339947
0.43846874999999996,-0.002303515566306036
0.43853125000000004,-0.0022938988417908687
0.43859375,-0.0022845864079904382
0.43865624999999997,-0.0022766322266399713
0.43871875,-0.0022799141462732098
0.43878125,-0.00227762842324869
0.43884375,-0.0022787314303055473
0.43890625,-0.002274539731386499
0.43896875,-0.0022819418727719476
0.43903125,-0.0022914289502564134
0.43909375,-0.0023019665134824605
0.43915625,-0.0023123415968478098
0.43921875,-0.0023213726982400165
0.43928125,-0.002328065790699982
0.43934375000000003,-0.002331723031128108
0.43940625,-0.002331870684388282
0.43946874999999996,-0.0023286743511828426
0.43953125000000004,-0.0023224371084434037
0.43959375,-0.0023140358363817476
0.43965624999999997,-0.002304495665241886
0.43971875,-0.0022950062958830564
0.43978125,-0.002286668408282802
0.43984375,-0.0022893845450092237
0.43990625,-0.0022863850512859357
0.43996875,-0.0022867541820004167
0.44003125,-0.0022905622753961324
0.44009375,-0.0022886582043424447
0.44015625,-0.002297758902328667
0.44021875,-0.0023082347740688847
0.44028125,-0.0023186958772378682
0.44034375000000003,-0.0023280555041912954
0.44040625,-0.0023353129095174535
0.44046874999999996,-0.002339636015067356
0.44053125000000004,-0.0023405824971725886
0.44059375,-0.002338049157664064
0.44065624999999997,-0.002332479923778892
0.44071875,-0.002324400373601758
0.44078125,-0.0023150612233228188
0.44084375,-0.0023054398412543017
0.44090625,-0.0022967923653967326
0.44096875,-0.0022901323521170303
0.44103125,-0.0022951262399461686
0.44109375,-0.002294762416941473
0.44115625,-0.002297834749854566
0.44121875,-0.002295248609363615
0.44128125,-0.002303990055120525
0.44134375000000003,-0.0023142366100559544
0.44140625,-0.0023247631065706556
0.44146874999999997,-0.0023344920134660205
0.44153125000000004,-0.002342305544301322
0.44159375,-0.0023473548137171174
0.44165625,-0.0023490640415382846
0.44171875,-0.0023473183301668324
0.44178125,-0.002342332161202887
0.44184375,-0.0023347631048522763
0.44190625,-0.0023256107563235234
0.44196875,-0.00231597376241275
0.44203125,-0.002306975997943314
0.44209375,-0.0022998055419509167
0.44215625000000003,-0.002304039472703759
0.44221875,-0.0023028509393307334
0.44228125,-0.0023051281700256776
0.44234375000000004,-0.002301880305217177
0.44240625,-0.0023100626122332796
0.44246874999999997,-0.0023200185397928147
0.44253125000000004,-0.002330609675383871
0.44259375,-0.0023406282013535076
0.44265625,-0.0023489923977945554
0.44271875000000005,-0.002354747188075733
0.44278125,-0.002357259968304895
0.44284375,-0.0023563239599341534
0.44290625,-0.002352084735726845
0.44296875,-0.002345098543654646
0.44303125,-0.0023362291393444756
0.44309375,-0.002326574993055684
0.44315625000000003,-0.0023173022678112942
0.44321875,-0.0023096043877883082
0.44328125,-0.002313115446408706
0.44334375000000004,-0.0023110712519354704
0.44340625,-0.0023124979232833215
0.44346874999999997,-0.0023085058654600255
0.44353125000000004,-0.002316087806873965
0.44359375,-0.0023256803144763236
0.44365625,-0.0023362224311226087
0.44371875,-0.0023464747150563625
0.44378125,-0.0023553341944698783
0.44384375,-0.002361795897897888
0.44390625,-0.002365183331457965
0.44396875,-0.0023650797574655685
0.44403125,-0.0023616388280604875
0.44409375,-0.0023552191084602186
0.44415625000000003,-0.0023467701940031935
0.44421875,-0.002337165303794006
0.44428125,-0.002327702724343156
0.44434375000000004,-0.002319487596995712
0.44440625,-0.0023222899479654058
0.44446874999999997,-0.002319371163617953
0.44453125000000004,-0.0023198932065604944
0.44459375,-0.0023237959091556015
0.44465625,-0.0023219795556310985
0.44471875,-0.0023311321269912783
0.44478125,-0.0023415386004989255
0.44484375,-0.0023519652804924324
0.44490625,-0.0023613056877821448
0.44496875,-0.002368459545468639
0.44503125,-0.002372680067424096
0.44509375,-0.00237350131438345
0.44515625000000003,-0.0023709221539498365
0.44521875,-0.002365251263558847
0.44528125,-0.002357245509017253
0.44534375000000004,-0.0023478370797461665
0.44540625,-0.0023382255686421466
0.44546874999999997,-0.002329573083741779
0.44553125000000005,-0.0023229275702634083
0.44559375,-0.002327924103114956
0.44565625,-0.0023275322212787247
0.44571875,-0.002330553886717754
0.44578125,-0.0023280066643047714
0.44584375,-0.0023366606682441587
0.44590625,-0.0023468619402162577
0.44596875,-0.0023573834129974394
0.44603125,-0.0023671260740474667
0.44609375,-0.0023749930970289046
0.44615625000000003,-0.00238008545261853
0.44621875,-0.0023818566598519803
0.44628125,-0.002380198669926184
0.44634375000000004,-0.0023753401820829495
0.44640625,-0.002367895549964319
0.44646874999999997,-0.0023587696869327435
0.44653125000000005,-0.0023491279901144482
0.44659375,-0.002340136732699699
0.44665625,-0.002332877083996543
0.44671875000000005,-0.0023370174998756793
0.44678125,-0.002335661612306361
0.44684375,-0.002337780423085606
0.44690625,-0.0023344035337043018
0.44696875,-0.0023424541770543095
0.44703125,-0.002352338553043315
0.44709375,-0.0023629119187878606
0.44715625000000003,-0.0023730174161913226
0.44721875,-0.002381507853761948
0.44728125,-0.0023874761961616697
0.44734375000000004,-0.002390225134884072
0.44740625,-0.002389584153455665
0.44746874999999997,-0.0023856083870375175
0.44753125000000005,-0.002378829252718012
0.44759375,-0.0023700722337426927
0.44765625,-0.002360502213451375
0.44771875,-0.002351206766636832
0.44778125,-0.0023433433687640587
0.44784375,-0.002346665558225977
0.44790625,-0.002344347164637925
0.44796875,-0.0023455054832549893
0.44803125,-0.0023411828747263996
0.44809375,-0.002348618830892879
0.44815625000000003,-0.0023580662018665294
0.44821875,-0.0023685802333885536
0.44828125,-0.0023789436543325757
0.44834375000000004,-0.0023880203481949566
0.44840625,-0.002394777896757058
0.44846874999999997,-0.0023985682997739455
0.44853125000000005,-0.002398944922842247
0.44859375,-0.0023959025695174524
0.44865625,-0.0023899166360371107
0.44871875,-0.002381623013884962
0.44878125,-0.0023722561405436146
0.44884375,-0.002362733228242972
0.44890625,-0.0023543855205361564
0.44896875,-0.002348098577090882
0.44903125,-0.002353569839606953
0.44909375,-0.0023536561900992237
0.44915625000000003,-0.002357172979503941
0.44921875,-0.0023549887374283707
0.44928125,-0.002363917998657622
0.44934375000000004,-0.0023742162990600113
0.44940625,-0.002384748287411531
0.44946875,-0.002394369279978145
0.44953125000000005,-0.0024018822104226525
0.44959375,-0.0024066592135060377
0.44965625,-0.002408041871136843
0.44971875,-0.002405952216298711
0.44978125,-0.0024008597846952584
0.44984375,-0.002393196525892205
0.44990625,-0.002384011077638165
0.44996875000000003,-0.002374384789110666
0.45003125,-0.0023655491278258556
0.45009375,-0.00235859548650931
0.45015625000000004,-0.0023629509399372
0.45021875,-0.002361997465646054
0.45028125,-0.0023644718763141948
0.45034375000000004,-0.002361376422160638
0.45040625,-0.002369657451856008
0.45046875,-0.0023796317567902348
0.45053125000000005,-0.0023902109222142393
0.45059375,-0.002400179270745352
0.45065625,-0.0024084989490805314
0.45071875,-0.002414249828564703
0.45078125,-0.0024166729652812108
0.45084375,-0.0024157570323203245
0.45090625,-0.0024115456539752916
0.45096875000000003,-0.002404531722983508
0.45103125,-0.0023957586152547963
0.45109375,-0.00238610424365035
0.45115625000000004,-0.0023769119192514065
0.45121875,-0.0023692156598870973
0.45128125,-0.002372751464828751
0.45134375000000004,-0.0023707213524960663
0.45140625,-0.002372062139566866
0.45146875,-0.002367992719069942
0.45153125000000005,-0.002375553423995147
0.45159375,-0.0023851065816736725
0.45165625,-0.0023955909648165977
0.45171875,-0.0024059009942561174
0.45178125,-0.0024148442666483416
0.45184375,-0.0024214417174580477
0.45190625,-0.002425014389391675
0.45196875000000003,-0.002425216536476385
0.45203125,-0.0024219998328532874
0.45209375,-0.0024158489875185374
0.45215625000000004,-0.002407552875821513
0.45221875,-0.0023980915614201723
0.45228125,-0.0023886514900293143
0.45234375000000004,-0.002380334982243798
0.45240625,-0.0023742232468177416
0.45246875,-0.0023798088117734373
0.45253125000000005,-0.0023800266579863394
0.45259375,-0.0023836405846541786
0.45265625,-0.0023815892561626917
0.45271875000000006,-0.0023905471683393215
0.45278125,-0.00240088893034935
0.45284375,-0.0024113653728681933
0.45290625,-0.0024209201530004595
0.45296875000000003,-0.002428394963716364
0.45303125,-0.002433020833566696
0.45309375,-0.00243434437084325
0.45315625000000004,-0.0024322594502046296
0.45321875,-0.002427027868783606
0.45328125,-0.002419336405898788
0.45334375000000005,-0.0024101512807314374
0.45340625,-0.002400537184733806
0.45346875,-0.002391717067493332
0.45353125000000005,-0.0023847505015909126
0.45359375,-0.0023892779233253975
0.45365625,-0.0023883112731124534
0.45371875,-0.002390771604980982
0.45378125,-0.0023877253047000224
0.45384375,-0.002395989965074674
0.45390625,-0.0024059809120478004
0.45396875000000003,-0.002416547414201574
0.45403125,-0.0024264979053848917
0.45409375,-0.0024347872409109794
0.45415625000000004,-0.002440471964304955
0.45421875,-0.002442994177246527
0.45428125,-0.002442023642102893
0.45434375000000005,-0.0024378396532756877
0.45440625,-0.002430894518901508
0.45446875,-0.0024220762813463095
0.45453125000000005,-0.0024124648920646127
0.45459375,-0.002403295138066891
0.45465625,-0.0023955750427762934
0.45471875,-0.0023990748539764323
0.45478125,-0.0023969348957497694
0.45484375,-0.00239820762241158
0.45490625,-0.00239406428465902
0.45496875000000003,-0.002401545774174521
0.45503125,-0.0024110350649344525
0.45509375,-0.0024215020812536764
0.45515625000000004,-0.0024318371671495503
0.45521875,-0.002440839439923327
0.45528125,-0.0024475481260172807
0.45534375000000005,-0.002451206257094815
0.45540625,-0.0024515000854548052
0.45546875,-0.0024484058662117836
0.45553125000000005,-0.0024423865591283594
0.45559375,-0.002434147997093697
0.45565625,-0.002424716016093592
0.45571875,-0.0024152309805955396
0.45578125,-0.002406889003184212
0.45584375,-0.002400671487340772
0.45590625,-0.002406111343867895
0.45596875000000003,-0.002406175055760837
0.45603125,-0.002409639734548885
0.45609375,-0.002407394313559824
0.45615625000000004,-0.0024163086732004735
0.45621875,-0.002426535112599909
0.45628125,-0.002437092339548891
0.45634375000000005,-0.0024466976414566563
0.45640625,-0.0024543467126406024
0.45646875,-0.0024591854711254746
0.45653125000000006,-0.0024607641265069202
0.45659375,-0.00245887802519508
0.45665625,-0.002453877799279275
0.45671875000000006,-0.0024463228733121734
0.45678125,-0.0024372248187910645
0.45684375,-0.0024276575388613095
0.45690625,-0.0024187948660072955
0.45696875000000003,-0.002411682912012686
0.45703125,-0.002416001654427638
0.45709375,-0.002414830414922353
0.45715625000000004,-0.0024170488113531563
0.45721875,-0.0024137879302909004
0.45728125000000003,-0.0024219005439543584
0.45734375000000005,-0.0024318004749710465
0.45740625,-0.0024423719330692734
0.45746875,-0.002452447552335188
0.45753125000000006,-0.002460957874835086
0.45759375,-0.002466931826909116
0.45765625,-0.002469748708707392
0.45771875,-0.0024691780956948156
0.45778125000000003,-0.002465288275184392
0.45784375,-0.0024586357099870837
0.45790625,-0.0024499960517781125
0.45796875000000004,-0.0024404886734264303
0.45803125,-0.002431240266769663
0.45809375,-0.002423379551928617
0.45815625000000004,-0.0024178287118245823
0.45821875,-0.002424128305854825
0.45828125000000003,-0.00242511085457639
0.45834375000000005,-0.0024206263308283876
0.45840625,-0.0024278701420718946
0.45846875,-0.002437192134976493
0.45853125000000006,-0.0024476514174528383
0.45859375,-0.002458053318874283
0.45865625,-0.002467323673317298
0.45871875,-0.002474324468380834
0.45878125000000003,-0.002478393931667655
0.45884375,-0.002479117406101003
0.45890625,-0.002476479988039848
0.45896875000000004,-0.0024707828154928654
0.45903125,-0.0024628012377795883
0.45909375,-0.002453526710219235
0.45915625000000004,-0.002444011658415665
0.45921875,-0.002435534438811768
0.45928125000000003,-0.002428921696167388
0.45934375000000005,-0.00243398784206747
0.45940625,-0.0024335976714903174
0.45946875,-0.002436648416630674
0.45953125000000006,-0.002434110668772041
0.45959375,-0.0024427117527103664
0.45965625,-0.002452871753357358
0.45971875,-0.002463445716288655
0.45978125000000003,-0.0024732609620776516
0.45984375,-0.002481229788774006
0.45990625,-0.002486477295288614
0.45996875000000004,-0.0024885711559026746
0.46003125,-0.002487146023953432
0.46009375,-0.0024826004153582423
0.46015625000000004,-0.0024753791384980045
0.46021875,-0.0024664911078576823
0.46028125,-0.0024569273467769867
0.46034375000000005,-0.0024478793936618254
0.46040625,-0.0024404089983223604
0.46046875,-0.0024442722864687627
0.46053125000000006,-0.0024426338442496975
0.46059375,-0.002444194126818261
0.46065625,-0.0024404691083470265
0.46071875,-0.0024482518443540574
0.46078125000000003,-0.002457907779168371
0.46084375,-0.002468455182397085
0.46090625,-0.002478709175639103
0.46096875000000004,-0.0024875202758538467
0.46103125,-0.002493963676068578
0.46109375,-0.002497350531766418
0.46115625000000005,-0.002497314603056869
0.46121875,-0.0024939956428418203
0.46128125,-0.002487791466362535
0.46134375000000005,-0.002479428257514134
0.46140625,-0.002469983839942985
0.46146875,-0.0024605661463110717
0.46153125,-0.0024524197535941428
0.46159375,-0.002446422350990768
0.46165625,-0.0024521438979076826
0.46171875,-0.0024524469429550444
0.46178125000000003,-0.002447356889756294
0.46184375,-0.0024541205237851443
0.46190625,-0.0024631934701047076
0.46196875000000004,-0.0024734759983623122
0.46203125,-0.0024839718635725552
0.46209374999999997,-0.002493494677341647
0.46215625000000005,-0.0025009913518327306
0.46221875,-0.002505690716812406
0.46228125,-0.002507129854423487
0.46234375000000005,-0.002505058508378108
0.46240625,-0.002499929360674759
0.46246875,-0.002492328399039914
0.46253125,-0.0024832558200220192
0.46259375,-0.002473680017742369
0.46265625,-0.002464863549831664
0.46271875,-0.002457861607879655
0.46278125000000003,-0.0024623072499607573
0.46284375,-0.0024612253700054404
0.46290624999999996,-0.002463542537275168
0.46296875000000004,-0.002460339044949661
0.46303125,-0.0024685031877568903
0.46309374999999997,-0.0024784065383190307
0.46315625000000005,-0.0024889484577655663
0.46321875,-0.0024990090650635136
0.46328125,-0.0025074441434189965
0.46334375,-0.0025133555513862094
0.46340625,-0.00251615740489336
0.46346875,-0.0025155395171336803
0.46353125,-0.002511623373496752
0.46359375,-0.002504980006481153
0.46365625,-0.002496372778132694
0.46371875,-0.002486859968085911
0.46378125000000003,-0.002477577795384947
0.46384375,-0.0024697146555291427
0.46390624999999996,-0.002464169500067767
0.46396875000000004,-0.002470433004270564
0.46403125,-0.0024713184356886797
0.46409374999999997,-0.002466796526138987
0.46415625,-0.002473969759299241
0.46421875,-0.002483263825287352
0.46428125,-0.0024936693908436114
0.46434375,-0.0025040748244400807
0.46440625,-0.0025133118085764947
0.46446875,-0.002520415168168748
0.46453125,-0.0025245729361683816
0.46459375,-0.00252539731966106
0.46465625,-0.002522843883274707
0.46471874999999996,-0.0025172695684509763
0.46478125000000003,-0.0025093651488998156
0.46484375,-0.0025001152681181915
0.46490624999999997,-0.002490592211650995
0.46496875,-0.0024820162911209087
0.46503125,-0.0024753951083556214
0.46509375,-0.002480309909769718
0.46515625,-0.002479726822563158
0.46521875,-0.0024825825455139228
0.46528125,-0.0024797908302574972
0.46534375,-0.002488303256028085
0.46540625,-0.002498359483526523
0.46546875,-0.0025089103284616637
0.46553124999999995,-0.0025187822625664866
0.46559375000000003,-0.0025269088935990225
0.46565625,-0.00253241773715851
0.46571874999999996,-0.0025347083103784834
0.46578125000000004,-0.002533614128036793
0.46584375,-0.0025292791148871924
0.46590624999999997,-0.0025222606326706296
0.46596875,-0.0025134847959649223
0.46603125,-0.0025039719832185697
0.46609375,-0.0024948421830901235
0.46615625,-0.0024872393319634034
0.46621875,-0.0024821282813485834
0.46628125,-0.0024888587894180414
0.46634374999999995,-0.002490222703373124
0.46640625,-0.0024861623330319216
0.46646875,-0.002493689012857042
0.46653124999999995,-0.0025031900282297265
0.46659375000000003,-0.0025136701623417537
0.46665625,-0.0025239721551277294
0.46671874999999996,-0.0025329828393249876
0.46678125,-0.002539731896115477
0.46684375,-0.002543479979074531
0.46690624999999997,-0.002543879577739702
0.46696875,-0.002540906552959167
0.46703125,-0.0025350154791298624
0.46709375,-0.002526912843777672
0.46715625,-0.0025175505171128876
0.46721875,-0.002508116119061682
0.46728125,-0.002499731000558378
0.46734374999999995,-0.0024934093124591716
0.46740625,-0.0024987381589613167
0.46746875,-0.002498594714260685
0.46753124999999995,-0.0024930960280199616
0.46759375,-0.0024994304578939974
0.46765625,-0.0025081906214243915
0.46771874999999996,-0.0025183720467500323
0.46778125,-0.00252895316306833
0.46784375,-0.0025386275747006012
0.46790624999999997,-0.002546518076394999
0.46796875,-0.0025516593677691463
0.46803125,-0.002553557880718066
0.46809375,-0.0025520615980202735
0.46815624999999994,-0.0025474136911652623
0.46821875,-0.002540145005029651
0.46828125,-0.002531231923430133
0.46834374999999995,-0.002521675151058028
0.46840625,-0.0025126999136305117
0.46846875,-0.0025053700377862392
0.46853124999999995,-0.002509319360434664
0.46859375,-0.002507649059227221
0.46865625,-0.0025093858786842393
0.46871874999999996,-0.002505661151778679
0.46878125,-0.002513475841076751
0.46884375,-0.0025230907096060184
0.46890624999999997,-0.00253357619881462
0.46896875,-0.002543823397933326
0.46903125,-0.0025526591738953483
0.46909375,-0.0025591160055939838
0.46915624999999994,-0.0025625389511957364
0.46921875,-0.002562521224274819
0.46928125,-0.0025592571100141737
0.46934374999999995,-0.002552989834297782
0.46940624999999997,-0.0025447204540400836
0.46946875,-0.002535295952906573
0.46953124999999996,-0.002525905066881093
0.46959375,-0.002517756778584568
0.46965625,-0.0025116192295425166
0.46971874999999996,-0.0025172660586485623
0.46978125,-0.0025173727814891966
0.46984375,-0.002512297710090358
0.46990624999999997,-0.0025187707956918354
0.46996874999999994,-0.0025276681701121018
0.47003125,-0.002537972399362466
0.47009375000000003,-0.0025484344462363695
0.47015625000000005,-0.00255800496382199
0.47021875,-0.0025655854101007264
0.47028125,-0.002570429459742715
0.47034375000000006,-0.0025720999634440828
0.47040625,-0.0025701895494908977
0.47046875,-0.002565230574427424
0.47053125000000007,-0.002557855423064942
0.47059375000000003,-0.002548851657260473
0.47065625,-0.002539196404397731
0.47071875,-0.002530336519524806
0.47078125000000004,-0.0025231831935430826
0.47084375,-0.00252737360557774
0.47090625,-0.002525909072968638
0.47096875000000005,-0.002527940874116355
0.47103125,-0.0025244508950764133
0.47109375000000003,-0.0025323790553350156
0.47115625000000005,-0.002542107253958377
0.47121875,-0.002552602608743286
0.47128125,-0.0025627927115685137
0.47134375000000006,-0.0025714417264023418
0.47140625,-0.0025776334419589167
0.47146875,-0.0025807403141563934
0.47153125,-0.0025805312355217935
0.47159375000000003,-0.00257698318198777
0.47165625,-0.0025705900504061213
0.47171875,-0.0025621668182836746
0.47178125000000004,-0.0025527162556952462
0.47184375,-0.0025434223145008455
0.47190625,-0.0025352526224232813
0.47196875000000005,-0.002529381204511405
0.47203125,-0.002535154068684875
0.47209375,-0.002535595279829994
0.47215625000000006,-0.0025306406237380202
0.47221875,-0.002537339386466414
0.47228125,-0.002546332600564527
0.47234375000000006,-0.0025566210669885903
0.47240625,-0.0025670147500291285
0.47246875,-0.0025764874205451913
0.47253125,-0.0025839595535116708
0.47259375000000003,-0.0025885769999766522
0.47265625,-0.0025899221671991934
0.47271875,-0.0025878996115379707
0.47278125000000004,-0.002582743608325125
0.47284375,-0.0025751565460927148
0.47290625,-0.00256606316717016
0.47296875000000005,-0.002556487207973024
0.47303125,-0.002547640107152513
0.47309375,-0.0025406102787641494
0.47315625000000006,-0.0025449164842453464
0.47321875,-0.0025437077417196086
0.47328125,-0.0025458714046636133
0.47334375,-0.002542514063209725
0.47340625000000003,-0.002550528898990892
0.47346875,-0.002560308799284275
0.47353125,-0.002570823222727843
0.47359375000000004,-0.0025808586469259903
0.47365625,-0.0025893498475496463
0.47371875,-0.0025953910425788596
0.47378125000000004,-0.0025983222550986784
0.47384375,-0.0025978837260778043
0.47390625,-0.002594163864568781
0.47396875000000005,-0.0025876360090230782
0.47403125,-0.002579110370498322
0.47409375,-0.0025696201898829513
0.47415625,-0.0025602852034097984
0.47421875,-0.0025522373884843824
0.47428125,-0.0025464523111339843
0.47434375,-0.002552389223661994
0.47440625000000003,-0.002552908153097458
0.47446875,-0.002548056791257247
0.47453125,-0.0025548921045635553
0.47459375000000004,-0.0025639501684013855
0.47465625,-0.002574215670702068
0.47471874999999997,-0.0025846164406000266
0.47478125000000004,-0.0025939651742292735
0.47484375,-0.002601288435724769
0.47490625,-0.0026057582368563537
0.47496875,-0.0026069676754084115
0.47503125,-0.0026047863228347914
0.47509375,-0.002599509272597521
0.47515625,-0.002591833704175789
0.47521875,-0.0025826621778968495
0.47528125,-0.0025731201423993474
0.47534375,-0.0025642993348865134
0.47540625000000003,-0.0025572828047690926
0.47546875,-0.002561694789635749
0.47553124999999996,-0.0025605798114502754
0.47559375000000004,-0.0025628619915120388
0.47565625,-0.0025595797716793933
0.47571874999999997,-0.002567648980752346
0.47578125000000004,-0.0025774586385917675
0.47584375,-0.0025879267485125618
0.47590625,-0.0025979292922340205
0.47596875,-0.0026063256765811865
0.47603125,-0.0026122725153709253
0.47609375,-0.002615090469511319
0.47615625,-0.002614535278512173
0.47621875,-0.002610703706873288
0.47628125,-0.0026041142766330336
0.47634374999999995,-0.0025955296930149016
0.47640625000000003,-0.0025860141042101797
0.47646875,-0.002576674638843257
0.47653124999999996,-0.0025686847615566805
0.47659375000000004,-0.002562906581125443
0.47665625,-0.002568924433457437
0.47671874999999997,-0.0025695216709976654
0.47678125,-0.0025646985837495806
0.47684375,-0.00257158209855822
0.47690625,-0.0025806573688691437
0.47696875,-0.0025909287473655923
0.47703125,-0.002601288212478868
0.47709375,-0.0026106019616532056
0.47715625,-0.002617855588805909
0.47721875,-0.002622245915450766
0.47728125,-0.0026233682089307625
0.47734374999999996,-0.002621126113885243
0.47740625000000003,-0.0026157905742941884
0.47746875,-0.002608069625018125
0.47753124999999996,-0.0025988690750743462
0.47759375,-0.002589300154772288
0.47765625,-0.002580483715143328
0.47771874999999997,-0.002573524011709502
0.47778125,-0.0025779231940612907
0.47784375,-0.0025767988355193117
0.47790625,-0.002579115143830607
0.47796875,-0.002575852231442244
0.47803125,-0.0025839321808938526
0.47809375,-0.002593752733684479
0.47815624999999995,-0.0026041680632084285
0.47821875,-0.0026141000404880585
0.47828125,-0.002622494170765731
0.47834374999999996,-0.0026284252539356193
0.47840625000000003,-0.002631133028550489
0.47846875,-0.002630549465582485
0.47853124999999996,-0.002626683703752658
0.47859375,-0.0026200493434391584
0.47865625,-0.002611449592233063
0.47871874999999997,-0.0026018346039846027
0.47878125,-0.0025925553737176643
0.47884375,-0.002584445826368076
0.47890625,-0.0025787540216838795
0.47896875,-0.002584785504877382
0.47903125,-0.002585257508556843
0.47909375,-0.0025805373025865885
0.47915624999999995,-0.002587351767683016
0.47921875,-0.002596355923877469
0.47928125,-0.0026065941829165676
0.47934374999999996,-0.0026169660673779557
0.47940625,-0.002626232442548726
0.47946875,-0.0026333972064937136
0.47953124999999996,-0.002637751290763865
0.47959375,-0.0026388277985245068
0.47965625,-0.0026365553789575724
0.47971874999999997,-0.0026312296127501897
0.47978125,-0.002623530867589395
0.47984375,-0.0026142704627751742
0.47990625,-0.002604616027571671
0.47996874999999994,-0.0025958098954684677
0.48003125,-0.002588700990081516
0.48009375,-0.0025930804833245585
0.48015624999999995,-0.002591989774912276
0.48021874999999997,-0.002594313201534637
0.48028125,-0.0025908684738466525
0.48034374999999996,-0.00259882100908429
0.48040625,-0.002608629848836405
0.48046875,-0.0026190395399274813
0.48053124999999997,-0.002628960963542419
0.48059375,-0.0026373363597811394
0.48065625,-0.002643167319098548
0.48071875,-0.0026459191470330767
0.48078125,-0.0026453686148275174
0.48084375,-0.002641505319416551
0.48090625,-0.0026349324210979963
0.48096874999999994,-0.0026262289365695315
0.48103125,-0.0026167242864256063
0.48109375,-0.002607286075442833
0.48115624999999995,-0.002599211946644614
0.48121875,-0.0025933391140098433
0.48128125,-0.0025992739046035163
0.48134374999999996,-0.002599789073563716
0.48140625,-0.0025948213674030496
0.48146875,-0.0026015368136133032
0.48153124999999997,-0.0026105399678276048
0.48159375,-0.0026207705287913524
0.48165625,-0.002631057003305952
0.48171875,-0.0026403136478421046
0.48178124999999994,-0.002647599577866304
0.48184375,-0.0026519024868448676
0.48190625,-0.0026530533223068503
0.48196874999999995,-0.0026507982055559154
0.48203125,-0.0026455124700746416
0.48209375,-0.0026377129610309705
0.48215624999999995,-0.0026285078505225087
0.48221875,-0.002618896419318839
0.48228125,-0.002609937367637885
0.48234374999999996,-0.002602842611689929
0.48240625,-0.002607084373524887
0.48246875,-0.002605852212533996
0.48253124999999997,-0.002607964711014335
0.48259375,-0.002604477499751928
0.48265625,-0.0026123940345413182
0.48271875,-0.0026220839705709265
0.48278125,-0.0026324630066955484
0.48284375,-0.002642347700969473
0.48290625,-0.002650729681143618
0.48296874999999995,-0.00265662395996899
0.48303125,-0.0026594608509190876
0.48309375,-0.002658932310450529
0.48315624999999995,-0.0026551308395242265
0.48321875,-0.002648504182193305
0.48328125,-0.002639895830592341
0.48334374999999996,-0.00263031097466445
0.48340625,-0.0026208550310245216
0.48346875,-0.002612654524786137
0.48353124999999997,-0.002606718941816147
0.48359375,-0.0026124701872288353
0.48365625,-0.0026127948846740023
0.48371875,-0.0026077272817554564
0.48378125,-0.0026143482775439625
0.48384375,-0.002623225712146307
0.48390625,-0.0026333296621095584
0.48396874999999995,-0.00264358692847496
0.48403125,-0.002652881176308547
0.48409375,-0.0026601388591300235
0.48415624999999995,-0.002664633406811695
0.48421875,-0.0026658210626886863
0.48428125,-0.0026636759316835817
0.48434374999999996,-0.002658419301594883
0.48440625,-0.0026507093212643773
0.48446875,-0.0026414932360437696
0.48453124999999997,-0.002631792679337712
0.48459375,-0.00262283298486142
0.48465625,-0.0026155653614486074
0.48471875,-0.002619657176500395
0.48478125,-0.002618241591576448
0.48484375,-0.0026201528941842134
0.48490625,-0.002616558981534775
0.48496874999999995,-0.002624315120931295
0.48503125,-0.0026339080557202382
0.48509375,-0.0026442012019459796
0.48515624999999996,-0.002654127717795947
0.48521875,-0.0026625536499013114
0.48528125,-0.0026685449838973474
0.48534374999999996,-0.002671473479780334
0.48540625,-0.0026710593709928787
0.48546875,-0.002667344832227213
0.48553124999999997,-0.002660821022730131
0.48559375,-0.0026522573327376966
0.48565625,-0.002642637833694117
0.48571875,-0.002633109761975505
0.48578124999999994,-0.0026248328850850683
0.48584375,-0.0026187099743647663
0.48590625,-0.0026242444558514377
0.48596874999999995,-0.0026244170926351257
0.48603125,-0.0026191292473161654
0.48609375,-0.0026256001333619106
0.48615624999999996,-0.00263433926633308
0.48621875,-0.002644353085433551
0.48628125,-0.00265462776381873
0.48634374999999996,-0.002663914122683353
0.48640625,-0.0026712899073590493
0.48646875,-0.002675897487484452
0.48653124999999997,-0.0026771962005448513
0.48659375,-0.0026751851794559398
0.48665625,-0.0026700524328482217
0.48671875,-0.0026624094283628497
0.48678125,-0.002653192287792615
0.48684375,-0.0026434817886966736
0.48690625,-0.0026343910567657725
0.48696874999999995,-0.002627010869865193
0.48703125,-0.0026308688789666856
0.48709375,-0.0026292473830963337
0.48715624999999996,-0.0026309364510480188
0.48721875,-0.002627142192212495
0.48728125,-0.002634755225973895
0.48734374999999996,-0.002644183263344105
0.48740625,-0.0026544953846698582
0.48746875,-0.0026643695558953434
0.48753124999999997,-0.0026729011774073927
0.48759375,-0.0026789692135401055
0.48765625,-0.0026820991403519456
0.48771875,-0.002681813029560262
0.48778125,-0.0026782353860890715
0.48784375,-0.0026718343555503163
0.48790625,-0.0026633475427426737
0.48796874999999995,-0.0026536832746683545
0.48803125,-0.002644061470601075
0.48809375,-0.002635631081097989
0.48815624999999996,-0.002629359953377333
0.48821875,-0.002634687668256308
0.48828125,-0.0026345694523337987
0.48834374999999997,-0.002629080085575622
0.48840625,-0.0026353234354737215
0.48846875,-0.0026438895353617375
0.48853125,-0.002653867296798562
0.48859375,-0.002664111878508242
0.48865625,-0.00267342978407039
0.48871875,-0.0026808407139964074
0.48878125,-0.002685582498316852
0.48884375,-0.0026871197015143067
0.48890625,-0.002685276181957852
0.48896874999999995,-0.0026802780669970966
0.48903125000000003,-0.0026727751702122354
0.48909375,-0.0026635473162979414
0.48915624999999996,-0.0026537489428177727
0.48921875,-0.002644570284362699
0.48928125,-0.002636981944357436
0.48934374999999997,-0.002631906166716602
0.48940625,-0.0026387844695282825
0.48946875,-0.002640150971436536
0.48953125,-0.002636007996349693
0.48959375,-0.002643496339775897
0.48965625,-0.002652875253109005
0.48971875,-0.0026631001579791244
0.48978125,-0.002672993232223586
0.48984375,-0.002681420483872668
0.48990625,-0.0026878148409967134
0.48996874999999995,-0.00269096712457334
0.49003125000000003,-0.0026909587707694693
0.49009375,-0.0026876318700822036
0.49015624999999996,-0.002681306490336509
0.49021875,-0.0026728998578290503
0.49028125,-0.0026631931592078495
0.49034374999999997,-0.0026534461595657255
0.49040625,-0.0026449358474724405
0.49046875,-0.00263834414163569
0.49053125,-0.0026434958856881158
0.49059375,-0.0026430657501713417
0.49065625,-0.002637359484101681
0.49071875,-0.002643353556280398
0.49078125,-0.0026517266690818386
0.49084375,-0.002661491485971286
0.49090625,-0.0026716764796158865
0.49096874999999995,-0.0026811853267847546
0.49103125000000003,-0.0026887373188776292
0.49109375,-0.002693697772092732
0.49115624999999996,-0.0026952876599613262
0.49121875,-0.002693659531866198
0.49128125,-0.0026888650504231504
0.49134374999999997,-0.0026814430181996557
0.49140625,-0.002672315477198879
0.49146875,-0.0026624966725410162
0.49153125,-0.0026531505035572167
0.49159375,-0.0026453472797690197
0.49165625,-0.002640079454708219
0.49171875,-0.0026465671172917205
0.49178124999999995,-0.0026477382381206588
0.49184375,-0.0026433579323477674
0.49190625,-0.0026505487367198405
0.49196874999999995,-0.00265968748540904
0.49203125000000003,-0.0026698100940624053
0.49209375,-0.0026797643945308675
0.49215624999999996,-0.0026884707015071285
0.49221875,-0.0026948606159375305
0.49228125,-0.0026983176075527915
0.49234374999999997,-0.0026984030160080164
0.49240625,-0.002695220738756457
0.49246875,-0.0026891513290617855
0.49253125,-0.0026807337889082072
0.49259375,-0.002671146802302536
0.49265625,-0.002661390844679201
0.49271875,-0.002652588346008816
0.49278125,-0.0026458536882387335
0.49284375,-0.002650624392193379
0.49290625,-0.0026499322115580426
0.49296874999999996,-0.002643818500164763
0.49303125000000003,-0.002649515313270026
0.49309375,-0.0026577289178458807
0.49315624999999996,-0.002667430325972775
0.49321875,-0.002677574829145185
0.49328125,-0.002687050761968915
0.49334374999999997,-0.002694751499236765
0.49340625,-0.0026998528547143505
0.49346875,-0.002701798296869992
0.49353125,-0.002700365558153707
0.49359375,-0.0026957104565938153
0.49365625,-0.0026883956061278455
0.49371875,-0.002679337773328301
0.49378125,-0.0026695128035038734
0.49384375,-0.0026600236638606584
0.49390625,-0.002652019380944129
0.49396874999999996,-0.002646458193606177
0.49403125000000003,-0.0026526328665990584
0.49409375,-0.002653430850801289
0.49415624999999996,-0.002648795035064877
0.49421875,-0.002655734513660399
0.49428125,-0.0026647037756749037
0.49434374999999997,-0.002674710971170745
0.49440625,-0.0026847157487629586
0.49446875,-0.0026934514526270326
0.49453125,-0.002699994982219109
0.49459375,-0.0027036945885041686
0.49465625,-0.002704060181276599
0.49471875,-0.002701095087908223
0.49478125,-0.0026951051137942966
0.49484375,-0.00268685959280425
0.49490625,-0.0026772628508082152
0.49496874999999996,-0.0026674104111752556
0.49503125000000003,-0.002658491187694359
0.49509375,-0.0026514439003537116
0.49515624999999996,-0.002655908253141534
0.49521875,-0.00265483550699111
0.49528125,-0.0026484171905363785
0.49534374999999997,-0.00265386442594992
0.49540625,-0.0026618291082493306
0.49546875,-0.0026713631607396676
0.49553125,-0.0026814994295292494
0.49559375,-0.0026909940116324332
0.49565625,-0.0026988488864555446
0.49571875,-0.0027041228689997227
0.49578124999999995,-0.0027062853769746903
0.49584375,-0.0027050913691911427
0.49590625,-0.0027006568090927746
0.49596874999999996,-0.002693492281154952
0.49603125000000003,-0.002684515439898942
0.49609375,-0.002674629569460997
0.49615624999999997,-0.0026650186013539856
0.49621875,-0.002656789972015808
0.49628125,-0.0026508921867641755
0.49634375,-0.0026567722053380677
0.49640625,-0.002657247776223323
0.49646875,-0.002652291048329078
0.49653125,-0.0026588885705935428
0.49659375,-0.002667660426856802
0.49665625,-0.002677598095323294
0.49671875,-0.0026875731566500735
0.49678125,-0.0026964019572152734
0.49684375000000003,-0.0027031297558869974
0.49690625,-0.002707044112760848
0.49696874999999996,-0.002707670579513488
0.49703125000000004,-0.002704950723038932
0.49709375,-0.0026991574973933424
0.49715624999999997,-0.002691021531768964
0.49721875,-0.002681477230062561
0.49728125,-0.0026715355847185818
0.49734375,-0.002662390367401124
0.49740625,-0.0026551186778003555
0.49746875,-0.0026591661420348883
0.49753125,-0.0026578001482101266
0.49759375,-0.0026597642376285785
0.49765625,-0.0026561247859806653
0.49771875,-0.00266388801288725
0.49778125,-0.0026732522910169337
0.49784375000000003,-0.0026833410020120976
0.49790625,-0.0026929011870599207
0.49796874999999996,-0.0027008181667381934
0.49803125000000004,-0.002706407663163962
0.49809375,-0.002708787245168681
0.49815624999999997,-0.0027077946468441333
0.49821875,-0.0027035754137385154
0.49828125,-0.0026966056335388303
0.49834375,-0.0026876526928369393
0.49840625,-0.0026777599852169792
0.49846875,-0.00266809728741646
0.49853125,-0.002659606595863895
0.49859375,-0.002653413565640167
0.49865625,-0.0026589312930450637
0.49871875,-0.00265903663689257
0.49878125,-0.0026536693428504676
0.49884375000000003,-0.0026600129955065277
0.49890625,-0.00266860580176001
0.49896874999999996,-0.0026784273964357078
0.49903125000000004,-0.002688383959201776
0.49909375,-0.0026973205984650306
0.49915624999999997,-0.002704179215127625
0.49921875,-0.002708300828415028
0.49928125,-0.0027091945128809025
0.49934375,-0.0027066906022099324
0.49940625,-0.0027011683298125977
0.49946875,-0.002693230172683407
0.49953125,-0.00268369314653083
0.49959375,-0.0026736826632231606
0.49965625,-0.002664289707260681
0.49971875,-0.002656761489409687
0.49978125,-0.0026606211970699317
0.49984375000000003,-0.0026588174630973183
0.49990625,-0.0026602997071551587
0.49996874999999996,-0.002656365121541132
0.5000312499999999,-0.002663756086711183
0.50009375,-0.00267326792131016
0.5001562500000001,-0.002683057104780423
0.5002187499999999,-0.002692615480554675
0.50028125,-0.002700779121951505
0.5003437500000001,-0.002706413098182127
0.5004062499999999,-0.002709090946637502
0.50046875,-0.002708347005411685
0.50053125,-0.002704473418849565
0.50059375,-0.002697605617703401
0.50065625,-0.0026888214110316333
0.50071875,-0.0026789381811123114
0.50078125,-0.002669006756959219
0.50084375,-0.0026603911623408055
0.50090625,-0.0026538153043446505
0.50096875,-0.0026590133477494143
0.50103125,-0.0026587765086397153
0.50109375,-0.002653042766829955
0.50115625,-0.0026591373289649445
0.50121875,-0.002667561375048519
0.50128125,-0.0026771430836190838
0.50134375,-0.002687035482273198
0.50140625,-0.002696092977327716
0.50146875,-0.0027031593214719776
0.50153125,-0.0027075211176560837
0.5015937500000001,-0.0027087047359238142
0.5016562499999999,-0.0027063695240706134
0.50171875,-0.00270104299539084
0.5017812500000001,-0.002693163316263479
0.5018437499999999,-0.0026836952743690898
0.50190625,-0.002673599081988741
0.5019687500000001,-0.0026641168663437687
0.5020312499999999,-0.002656338688980117
0.50209375,-0.002651057631927786
0.5021562500000001,-0.0026577105883130864
0.5022187499999999,-0.002658874068044728
0.50228125,-0.002654567397248009
0.5023437500000001,-0.0026617617600267762
0.5024062499999999,-0.0026708651378835047
0.50246875,-0.002680663794162909
0.50253125,-0.0026904012155552146
0.50259375,-0.002698633269698811
0.50265625,-0.0027044991207699834
0.50271875,-0.0027073753935769607
0.50278125,-0.002706945637538219
0.50284375,-0.002703236267146872
0.50290625,-0.002696614345110225
0.50296875,-0.0026878300982227307
0.50303125,-0.002677877952577651
0.50309375,-0.00266791476771136
0.50315625,-0.002659081307280209
0.50321875,-0.002652314245000967
0.50328125,-0.0026571054771787894
0.50334375,-0.002656417653301976
0.50340625,-0.0026504054826146928
0.5034687499999999,-0.0026562093671843173
0.50353125,-0.002664322681706882
0.5035937500000001,-0.0026738623163320915
0.5036562499999999,-0.0026837256470720466
0.50371875,-0.002692798792740189
0.5037812500000001,-0.002700100042827433
0.5038437499999999,-0.0027046765591346306
0.50390625,-0.002706028702679983
0.5039687500000001,-0.002704013502819465
0.5040312499999999,-0.0026988948448388797
0.50409375,-0.002691129083781503
0.5041562500000001,-0.002681691346825589
0.5042187499999999,-0.0026715794556381525
0.50428125,-0.0026619405472639995
0.5043437500000001,-0.0026538825028813856
0.50440625,-0.002648343990322488
0.50446875,-0.00265458070350158
0.50453125,-0.0026554333688147552
0.50459375,-0.002650791329687055
0.50465625,-0.002657735652771484
0.50471875,-0.002666600772809391
0.50478125,-0.0026764106199815493
0.50484375,-0.0026860570831280448
0.50490625,-0.002694364087023081
0.50496875,-0.0027005128690788527
0.50503125,-0.0027036188228891644
0.50509375,-0.0027034231886306492
0.50515625,-0.002699917974137468
0.50521875,-0.002693483169085499
0.50528125,-0.0026848125339490464
0.50534375,-0.002674880522006144
0.5054062500000001,-0.0026648207713876673
0.50546875,-0.002655774849897083
0.50553125,-0.002648711205941276
0.5055937500000001,-0.0026531680181975242
0.5056562499999999,-0.0026522098042591064
0.50571875,-0.0026458240977004915
0.5057812500000001,-0.002651283878855118
0.5058437499999999,-0.002659178239322546
0.50590625,-0.002668584022857849
0.5059687500000001,-0.0026784440583019556
0.5060312499999999,-0.002687576528395526
0.50609375,-0.002695009560669648
0.5061562500000001,-0.002699775262748852
0.5062187499999999,-0.002701386429613442
0.50628125,-0.002699653503757095
0.5063437500000001,-0.002694678442980214
0.50640625,-0.002687077423755735
0.50646875,-0.0026776942315232463
0.50653125,-0.002667552965235978
0.50659375,-0.0026577730221324924
0.50665625,-0.002649500064381083
0.50671875,-0.0026435959586738472
0.50678125,-0.002649529525643096
0.50684375,-0.0026500246411767098
0.50690625,-0.0026450868999998017
0.50696875,-0.002651771891537716
0.50703125,-0.002660442711988134
0.50709375,-0.0026701411097456093
0.50715625,-0.0026798248642187633
0.50721875,-0.0026882991465806486
0.50728125,-0.0026944637893340367
0.50734375,-0.0026978810736575792
0.5074062500000001,-0.002697953549599272
0.50746875,-0.002694656218431568
0.50753125,-0.0026883368618262835
0.5075937500000001,-0.0026798150564880663
0.5076562499999999,-0.002669925838112902
0.50771875,-0.0026597966030392148
0.5077812500000001,-0.0026504479997992575
0.5078437499999999,-0.0026431951879620635
0.50790625,-0.0026473370410643876
0.5079687500000001,-0.002646025393059623
0.5080312499999999,-0.0026393678711777724
0.50809375,-0.0026445646153627905
0.5081562500000001,-0.002652204924637469
0.5082187499999999,-0.002661428203940032
0.50828125,-0.0026712730337263985
0.5083437500000001,-0.0026804744873969027
0.50840625,-0.0026880094572103927
0.50846875,-0.0026930229463921207
0.50853125,-0.002694843234671229
0.50859375,-0.0026932476011810175
0.50865625,-0.0026885304683843883
0.50871875,-0.002681110958636719
0.50878125,-0.002671667065451036
0.50884375,-0.002661566469810195
0.50890625,-0.002651675867618844
0.50896875,-0.0026431550950802712
0.50903125,-0.002636928027887106
0.50909375,-0.0026425919313413787
0.50915625,-0.0026428256940500827
0.50921875,-0.002637555187878504
0.50928125,-0.002643853151921227
0.50934375,-0.0026524498384187245
0.5094062500000001,-0.002662088357761487
0.50946875,-0.0026717609999006645
0.50953125,-0.002680258988410608
0.5095937500000001,-0.002686746169599366
0.5096562499999999,-0.0026903071778262705
0.50971875,-0.002690472829655982
0.5097812500000001,-0.0026874219065632712
0.5098437499999999,-0.002681250395135143
0.50990625,-0.0026729571093055543
0.5099687500000001,-0.0026630813195548803
0.5100312499999999,-0.002652739366688306
0.51009375,-0.002643342324188544
0.5101562500000001,-0.002635758641374983
0.5102187499999999,-0.002639757662644404
0.51028125,-0.0026381532136539737
0.5103437500000001,-0.0026398097380855023
0.51040625,-0.0026359872634376114
0.51046875,-0.0026434690926615823
0.51053125,-0.002652668154609565
0.51059375,-0.0026622933860409453
0.51065625,-0.002671555382825784
0.51071875,-0.0026792054824193723
0.51078125,-0.002684475820325251
0.51084375,-0.002686414186206104
0.51090625,-0.002685137100380458
0.51096875,-0.0026805620388683435
0.51103125,-0.0026732522852029802
0.51109375,-0.002663933430342262
0.51115625,-0.0026536853131962634
0.51121875,-0.002643597128253558
0.51128125,-0.0026351231956975307
0.51134375,-0.0026286236581437583
0.5114062500000001,-0.002633932713071191
0.51146875,-0.0026338329354756995
0.51153125,-0.002628327843839956
0.5115937500000001,-0.0026344865250815946
0.5116562499999999,-0.00264278910040322
0.51171875,-0.002652375564375406
0.5117812500000001,-0.0026620365570257584
0.5118437499999999,-0.0026706464687527437
0.51190625,-0.0026771901037781487
0.5119687500000001,-0.0026808774738820013
0.5120312499999999,-0.002681316454358651
0.51209375,-0.002678426838690559
0.5121562500000001,-0.0026725163118465
0.51221875,-0.0026641105007119484
0.51228125,-0.002654256210246224
0.5123437500000001,-0.0026439996676429073
0.51240625,-0.0026343501115763945
0.51246875,-0.002626640757121698
0.51253125,-0.0026302690253518224
0.51259375,-0.00262839799353827
0.51265625,-0.002629832757528705
0.51271875,-0.0026257813363963906
0.51278125,-0.002633041541446321
0.51284375,-0.0026420807730566723
0.51290625,-0.0026517655888029096
0.51296875,-0.0026610695674489718
0.51303125,-0.0026687790502952155
0.51309375,-0.00267406400218316
0.51315625,-0.0026762480615479534
0.5132187500000001,-0.0026751217249030568
0.51328125,-0.0026707240552259967
0.51334375,-0.002663499629341079
0.5134062500000001,-0.0026542027630526155
0.5134687499999999,-0.0026440138886509867
0.51353125,-0.00263390993594996
0.5135937500000001,-0.002625088032411599
0.5136562499999999,-0.002618469211346383
0.51371875,-0.002623533766835634
0.5137812500000001,-0.0026231731499200273
0.5138437499999999,-0.0026174679717984733
0.51390625,-0.002623437028976952
0.5139687500000001,-0.0026316325290207665
0.5140312499999999,-0.0026411074617661637
0.51409375,-0.0026507204819770022
0.5141562500000001,-0.00265935966152598
0.51421875,-0.0026660268168671106
0.51428125,-0.002669890324459856
0.5143437500000001,-0.002670514845887345
0.51440625,-0.002667758853171387
0.51446875,-0.002661892003791494
0.51453125,-0.0026536145322161864
0.51459375,-0.0026437504389402386
0.51465625,-0.00263343164436175
0.51471875,-0.002623780359348349
0.51478125,-0.0026158143965367836
0.51484375,-0.002619277063675804
0.51490625,-0.0026171407105132216
0.51496875,-0.002618416741402646
0.51503125,-0.002614095522421256
0.51509375,-0.0026212102398166792
0.51515625,-0.0026301385558116855
0.5152187500000001,-0.0026398133577314534
0.51528125,-0.002649091201346848
0.51534375,-0.0026569182831904445
0.5154062500000001,-0.0026622831770203095
0.51546875,-0.002664623090891008
0.51553125,-0.002663631853519491
0.5155937500000001,-0.002659297801267821
0.5156562499999999,-0.0026521816384294516
0.51571875,-0.002642956469668896
0.5157812500000001,-0.002632781017500682
0.5158437499999999,-0.0026225788103609315
0.51590625,-0.002613584222230056
0.5159687500000001,-0.0026068629837757984
0.5160312499999999,-0.002611692983040828
0.51609375,-0.0026111552444405134
0.5161562500000001,-0.0026052451226507845
0.51621875,-0.002611037720734566
0.51628125,-0.002619074764107207
0.5163437500000001,-0.002628431380000351
0.51640625,-0.00263809618928023
0.51646875,-0.002646762561585872
0.51653125,-0.0026535193358728157
0.51659375,-0.0026574944231962244
0.51665625,-0.002658235620939267
0.51671875,-0.0026555866904318243
0.51678125,-0.00264981627416519
0.51684375,-0.0026415808881039976
0.51690625,-0.0026317021198418444
0.51696875,-0.0026213228801182376
0.51703125,-0.0026116369038013676
0.51709375,-0.0026035471768598717
0.51715625,-0.0026068491271103444
0.5172187500000001,-0.0026045274608042374
0.51728125,-0.0026055601492915026
0.51734375,-0.002601107589009999
0.5174062500000001,-0.0026080732978696064
0.51746875,-0.002616932739446083
0.51753125,-0.002626558046780761
0.5175937500000001,-0.0026358242504718604
0.5176562499999999,-0.0026436831543366762
0.51771875,-0.0026491776607999173
0.5177812500000001,-0.002651602584524862
0.5178437499999999,-0.002650655418197173
0.51790625,-0.0026464516220702228
0.5179687500000001,-0.0026393273297284844
0.5180312499999999,-0.0026301646469328033
0.51809375,-0.0026198841533984774
0.5181562500000001,-0.002609742170220433
0.51821875,-0.0026006010454197037
0.51828125,-0.0025936849176330934
0.5183437500000001,-0.0025983968241087008
0.51840625,-0.002597717319711451
0.51846875,-0.0025915674398838684
0.51853125,-0.002597253694723911
0.51859375,-0.0026053064098156137
0.51865625,-0.002614556277520809
0.51871875,-0.0026242270426358877
0.51878125,-0.0026328794101178055
0.51884375,-0.0026395460081651764
0.51890625,-0.002643652173199257
0.51896875,-0.0026443653014416174
0.51903125,-0.0026419064843028195
0.51909375,-0.002636138800979057
0.51915625,-0.002627778277870786
0.5192187500000001,-0.002618045314586079
0.51928125,-0.0026076812736741534
0.51934375,-0.0025977759108873066
0.5194062500000001,-0.002589657657505226
0.51946875,-0.002592776203438951
0.51953125,-0.0025903724809737683
0.5195937500000001,-0.0025914025284214104
0.5196562499999999,-0.0025866877589223874
0.51971875,-0.002593642257959536
0.5197812500000001,-0.0026022711535890614
0.5198437499999999,-0.00261188173605284
0.51990625,-0.0026212332987316303
0.5199687500000001,-0.00262894811375141
0.52003125,-0.0026345623039610994
0.52009375,-0.002637096451232737
0.5201562500000001,-0.0026360777647677913
0.52021875,-0.002632023903716335
0.52028125,-0.0026248729765495846
0.5203437500000001,-0.0026157587719037173
0.52040625,-0.002605355489253558
0.52046875,-0.0025951708019903708
0.52053125,-0.0025861293623868353
0.52059375,-0.0025790295756194515
0.52065625,-0.002583632200970659
0.52071875,-0.0025828002368884356
0.52078125,-0.0025766048036146294
0.52084375,-0.0025822775134986403
0.52090625,-0.0025901777761006134
0.52096875,-0.002599463560984956
0.5210312500000001,-0.002608916397478886
0.52109375,-0.002617703134180867
0.52115625,-0.00262447145797301
0.5212187500000001,-0.0026284887150382075
0.52128125,-0.002629326340030977
0.52134375,-0.002626662405736356
0.5214062500000001,-0.0026210319588732267
0.52146875,-0.0026127695734207007
0.52153125,-0.0026029147983567813
0.5215937500000001,-0.00259246780131938
0.5216562499999999,-0.0025825914094051855
0.52171875,-0.0025743546278828716
0.5217812500000001,-0.0025774279513020304
0.5218437499999999,-0.002574889686406928
0.52190625,-0.002575713665681878
0.5219687500000001,-0.0025711459576413936
0.52203125,-0.002578003700861045
0.52209375,-0.002586629868750981
0.5221562500000001,-0.002596258075246473
0.52221875,-0.0026054938150537194
0.52228125,-0.0026133450012717774
0.5223437500000001,-0.0026187803314514924
0.52240625,-0.0026212232134436436
0.52246875,-0.0026203923517598704
0.52253125,-0.002616134607902998
0.52259375,-0.002609066910164229
0.52265625,-0.0025998711897359736
0.52271875,-0.0025894910561123086
0.52278125,-0.002579228351676857
0.52284375,-0.002570032965748842
0.52290625,-0.002562960052789484
0.52296875,-0.002567565699636676
0.5230312500000001,-0.0025667471010698273
0.52309375,-0.0025604962811835996
0.52315625,-0.002566064880849178
0.5232187500000001,-0.0025739386375660395
0.52328125,-0.0025832159095646873
0.52334375,-0.002592790298385536
0.5234062500000001,-0.0026014268103517757
0.5234687499999999,-0.0026081965943510754
0.52353125,-0.0026121770183680643
0.5235937500000001,-0.0026129726749937743
0.5236562499999999,-0.002610359742208218
0.52371875,-0.002604567666167436
0.5237812500000001,-0.002596264639072768
0.5238437499999999,-0.0025864021882315083
0.52390625,-0.0025759036452173284
0.5239687500000001,-0.002566002497854783
0.52403125,-0.0025577773916500707
0.52409375,-0.0025608183371711446
0.5241562500000001,-0.002558360076472005
0.52421875,-0.002559240883549363
0.52428125,-0.0025546171427444087
0.5243437500000001,-0.0025614717865772435
0.52440625,-0.002570149363025763
0.52446875,-0.002579723166548885
0.52453125,-0.0025889318124157693
0.52459375,-0.002596722218531744
0.52465625,-0.0026021596421551413
0.52471875,-0.002604545588821408
0.52478125,-0.002603610810844162
0.52484375,-0.0025993141123029917
0.52490625,-0.002592139939659191
0.52496875,-0.002582923802180094
0.5250312500000001,-0.0025725400710942814
0.52509375,-0.0025621867044676866
0.52515625,-0.0025530383451565636
0.5252187500000001,-0.0025460145933522416
0.52528125,-0.002550688103463261
0.52534375,-0.0025498477171328193
0.5254062500000001,-0.0025437004775172856
0.52546875,-0.0025493022928485543
0.52553125,-0.002557215176833383
0.5255937500000001,-0.0025665004924427318
0.5256562499999999,-0.0025759948307840994
0.52571875,-0.002584604035550532
0.5257812500000001,-0.002591319916248752
0.5258437499999999,-0.0025952263858701197
0.52590625,-0.0025959345686237117
0.5259687500000001,-0.0025932212297204715
0.52603125,-0.0025873326798638505
0.52609375,-0.00257898616424964
0.5261562500000001,-0.002569039028911542
0.52621875,-0.002558518358300281
0.52628125,-0.002548687082272072
0.5263437500000001,-0.002540446455353132
0.52640625,-0.0025436017541792255
0.52646875,-0.002541187324144753
0.52653125,-0.002542143667900801
0.52659375,-0.0025376268153122633
0.52665625,-0.0025445137284272196
0.52671875,-0.002553270338251798
0.52678125,-0.0025628174083124483
0.52684375,-0.0025719858807167137
0.52690625,-0.002579721961241198
0.52696875,-0.002585026433709975
0.5270312500000001,-0.0025873054637913645
0.52709375,-0.002586195430827415
0.52715625,-0.002581750261733233
0.5272187500000001,-0.002574519412608507
0.52728125,-0.002565167906659803
0.52734375,-0.002554752493026599
0.5274062500000001,-0.002544430769469974
0.52746875,-0.0025352766699780344
0.52753125,-0.0025283441071963647
0.5275937500000001,-0.0025330815792647954
0.5276562499999999,-0.0025324243925628764
0.52771875,-0.00252634297477905
0.5277812500000001,-0.002532043863348696
0.52784375,-0.0025400337716022375
0.52790625,-0.0025493419159020314
0.5279687500000001,-0.002558778814497231
0.52803125,-0.00256733258414759
0.52809375,-0.002573850483374829
0.5281562500000001,-0.00257766902734613
0.52821875,-0.0025781774662803347
0.52828125,-0.0025752810129423334
0.5283437500000001,-0.002569289336605343
0.52840625,-0.0025607795755963544
0.52846875,-0.002550668276828205
0.52853125,-0.002540207899069169
0.52859375,-0.0025304292368216047
0.52865625,-0.0025221742327494745
0.52871875,-0.002525500249242918
0.52878125,-0.0025231769429296808
0.5288437500000001,-0.0025243194775303596
0.52890625,-0.002519959145867251
0.52896875,-0.002526913373967099
0.5290312500000001,-0.002535751182996107
0.52909375,-0.0025452846241921234
0.52915625,-0.002554424992622331
0.5292187500000001,-0.0025619841606185703
0.52928125,-0.0025671068311746634
0.52934375,-0.0025692093727397447
0.5294062500000001,-0.0025678593577612013
0.52946875,-0.0025632571406416296
0.52953125,-0.0025557784099182745
0.5295937500000001,-0.0025463311216709084
0.5296562499999999,-0.002535785309446398
0.52971875,-0.0025256169311509286
0.5297812500000001,-0.002516590618205722
0.52984375,-0.0025097294079507726
0.52990625,-0.002514661478355884
0.5299687500000001,-0.0025141981004849767
0.53003125,-0.002508385716629244
0.53009375,-0.0025141631569244594
0.5301562500000001,-0.0025223437572245433
0.53021875,-0.002531804227251515
0.53028125,-0.002541109051973703
0.5303437500000001,-0.00254955494258291
0.53040625,-0.0025558804964517026
0.53046875,-0.0025594398356544174
0.53053125,-0.0025596124356802724
0.53059375,-0.0025564711493280615
0.53065625,-0.0025502642323307623
0.53071875,-0.0025415839303745483
0.53078125,-0.0025314294185469627
0.5308437500000001,-0.0025208065121797296
0.53090625,-0.0025111891242446394
0.53096875,-0.0025031852420483724
0.5310312500000001,-0.0025067674244002858
0.53109375,-0.002504616408322141
0.53115625,-0.0025060334998218553
0.5312187500000001,-0.0025018809890365867
0.53128125,-0.002509011170639716
0.53134375,-0.0025179966755651123
0.5314062500000001,-0.0025274487977601998
0.53146875,-0.002536458565369104
0.53153125,-0.0025438605561397126
0.5315937500000001,-0.0025487222460554362
0.5316562499999999,-0.002550516661187288
0.53171875,-0.0025488603421158496
0.5317812500000001,-0.002543902241690224
0.53184375,-0.0025362637117835735
0.53190625,-0.0025266782883155703
0.5319687500000001,-0.00251611237246311
0.53203125,-0.0025058390888160337
0.53209375,-0.0024969102816574107
0.5321562500000001,-0.0024903375846588166
0.53221875,-0.002495574932698419
0.53228125,-0.0024953962538376145
0.5323437500000001,-0.002489861012125061
0.53240625,-0.0024959876758305355
0.53246875,-0.0025042128247739076
0.53253125,-0.0025135686466975643
0.53259375,-0.002522927060013648
0.53265625,-0.0025311926038610183
0.53271875,-0.002537346866138941
0.53278125,-0.0025405328707789887
0.5328437500000001,-0.00254038476754348
0.53290625,-0.0025368970603679986
0.53296875,-0.0025303542815885496
0.5330312500000001,-0.002521477861491643
0.53309375,-0.0025112204109633204
0.53315625,-0.002500668474747045
0.5332187500000001,-0.002491044394844308
0.53328125,-0.0024833397540825475
0.53334375,-0.0024871011708338248
0.5334062500000001,-0.0024854777629602226
0.5334687499999999,-0.002487199246935301
0.53353125,-0.0024833335502149195
0.5335937500000001,-0.002490737689629083
0.5336562499999999,-0.002499818082078775
0.53371875,-0.0025092931887994094
0.5337812500000001,-0.0025181977320249196
0.53384375,-0.0025253360597846802
0.53390625,-0.0025299328956132697
0.5339687500000001,-0.00253125667010258
0.53403125,-0.002529273155758918
0.53409375,-0.0025239931215419106
0.5341562500000001,-0.0025160121152001877
0.53421875,-0.0025062588228016366
0.53428125,-0.0024957285973851093
0.5343437500000001,-0.002485537077286326
0.53440625,-0.0024768733753318395
0.53446875,-0.0024706344940527147
0.53453125,-0.002476260408940112
0.53459375,-0.00247650992757642
0.53465625,-0.0024713737366508087
0.53471875,-0.002477742027520491
0.53478125,-0.0024862310715448865
0.5348437500000001,-0.002495682682135167
0.53490625,-0.002504972334697049
0.53496875,-0.0025130223411962277
0.5350312500000001,-0.0025188352834815825
0.53509375,-0.002521650429862035
0.53515625,-0.002521097874371714
0.5352187500000001,-0.0025171637304137948
0.53528125,-0.002510274562099714
0.53534375,-0.0025012173906126256
0.5354062500000001,-0.0024908427567293043
0.53546875,-0.0024803836880069735
0.53553125,-0.0024709410218809597
0.5355937500000001,-0.0024635654467346224
0.53565625,-0.002467760497147836
0.53571875,-0.0024665957601831545
0.5357812500000001,-0.0024600222316433773
0.53584375,-0.0024653383776595122
0.53590625,-0.002473026084150662
0.5359687500000001,-0.0024821832242488753
0.53603125,-0.0024917245024821816
0.53609375,-0.002500449609149538
0.5361562500000001,-0.002507297664436914
0.53621875,-0.0025114811036582446
0.53628125,-0.002512374181927929
0.5363437500000001,-0.002509825038639682
0.53640625,-0.0025041479150981205
0.53646875,-0.00249589316993528
0.53653125,-0.0024859169508085893
0.53659375,-0.0024753787433922994
0.5366562500000001,-0.0024653345190669973
0.53671875,-0.0024569620832940176
0.53678125,-0.0024598817737536
0.5368437500000001,-0.002457294287384476
0.53690625,-0.002458081008829105
0.53696875,-0.0024533825490176686
0.5370312500000001,-0.002460170024817715
0.53709375,-0.0024688198529244088
0.53715625,-0.0024783218976046906
0.5372187500000001,-0.0024875541246574956
0.53728125,-0.0024953247178667037
0.53734375,-0.0025006832779786575
0.5374062500000001,-0.002502998482645194
0.53746875,-0.0025019440344388882
0.53753125,-0.002497502361338076
0.5375937500000001,-0.0024901794060399746
0.53765625,-0.0024807701063979046
0.53771875,-0.002470261206042011
0.5377812500000001,-0.0024599569175526304
0.53784375,-0.002450777598361417
0.53790625,-0.0024438313078895685
0.5379687500000001,-0.002448530915349828
0.53803125,-0.0024478663652756083
0.53809375,-0.002441867244227666
0.5381562500000001,-0.002447555869143289
0.53821875,-0.0024555578468443
0.53828125,-0.002464940145320116
0.5383437500000001,-0.002474392025936266
0.53840625,-0.0024829298024932403
0.53846875,-0.0024893649364226902
0.53853125,-0.0024929422868319173
0.53859375,-0.0024931337248406266
0.5386562500000001,-0.0024900223495085
0.53871875,-0.002483837864207833
0.53878125,-0.002475295780980824
0.5388437500000001,-0.002465135899445907
0.53890625,-0.0024545849060709224
0.53896875,-0.002444795785486245
0.5390312500000001,-0.002436742990640811
0.53909375,-0.0024402318138563583
0.53915625,-0.002438172444931788
0.5392187500000001,-0.0024395142073230652
0.53928125,-0.002435570105350185
0.53934375,-0.002442611227863295
0.5394062500000001,-0.002451668922474483
0.53946875,-0.0024612434664831803
0.53953125,-0.002470133367402573
0.5395937500000001,-0.0024776491748019214
0.53965625,-0.0024824235201425238
0.53971875,-0.0024841919571746696
0.5397812500000001,-0.002482360500171213
0.53984375,-0.0024773765142420134
0.53990625,-0.0024695987966794203
0.5399687500000001,-0.002459918100814147
0.54003125,-0.0024493604874403913
0.54009375,-0.0024389199296798864
0.5401562500000001,-0.0024302626633641022
0.54021875,-0.0024239161517569108
0.54028125,-0.0024292128106340877
0.5403437500000001,-0.0024292618782506686
0.54040625,-0.0024239230494504244
0.54046875,-0.0024302637608527855
0.54053125,-0.0024386407878114608
0.54059375,-0.002447996019171894
0.5406562500000001,-0.002457458339558613
0.54071875,-0.0024655359445489924
0.54078125,-0.0024715281230405298
0.5408437500000001,-0.002474410841543928
0.54090625,-0.002474056370042832
0.54096875,-0.002470244578684319
0.5410312500000001,-0.002463482774286388
0.54109375,-0.002454328613967459
0.54115625,-0.00244401084929171
0.5412187500000001,-0.002433541825057242
0.54128125,-0.0024240336894378323
0.54134375,-0.0024165884046985636
0.5414062500000001,-0.002420625055804218
0.54146875,-0.0024194002004026827
0.54153125,-0.0024215102969102897
0.5415937500000001,-0.0024179692255109075
0.54165625,-0.0024255918073450428
0.54171875,-0.0024347823990246015
0.5417812500000001,-0.002444294037816007
0.54184375,-0.002453054513606369
0.54190625,-0.002459906769059675
0.5419687500000001,-0.002464171544682779
0.54203125,-0.0024650117617338596
0.54209375,-0.0024625320504630052
0.5421562500000001,-0.002456827502316357
0.54221875,-0.002448540220276442
0.54228125,-0.002438559673916478
0.5423437500000001,-0.002427954598979154
0.54240625,-0.002417923657741655
0.54246875,-0.0024095407756208748
0.54253125,-0.0024125057510182013
0.54259375,-0.0024099947139903793
0.5426562500000001,-0.0024107502485326143
0.54271875,-0.002406138386563228
0.54278125,-0.002413001461766734
0.5428437500000001,-0.0024217512006433975
0.54290625,-0.0024312885094838824
0.54296875,-0.002440457675586871
0.5430312500000001,-0.0024481968143095917
0.54309375,-0.002453507795974058
0.54315625,-0.002455640164082701
0.5432187500000001,-0.0024544376765670423
0.54328125,-0.0024498899011453565
0.54334375,-0.0024424554134343246
0.5434062500000001,-0.0024330415495493612
0.54346875,-0.002422548747156257
0.54353125,-0.002412184927173447
0.5435937500000001,-0.0024030658089835982
0.54365625,-0.0023962893056184154
0.54371875,-0.00240115771561851
0.5437812500000001,-0.002400717547643594
0.54384375,-0.0023949523996950883
0.54390625,-0.002400939896754939
0.5439687500000001,-0.0024090035136142135
0.54403125,-0.0024184744744062056
0.54409375,-0.0024279259220141083
0.5441562500000001,-0.002436352967136117
0.54421875,-0.0024426201173332815
0.54428125,-0.0024460150733106867
0.5443437500000001,-0.002446026036609303
0.54440625,-0.002442748023897892
0.5444687500000001,-0.002436291159000875
0.54453125,-0.002427453539272567
0.54459375,-0.002417255516592151
0.5446562500000001,-0.0024067039745849783
0.54471875,-0.0023970525414469257
0.54478125,-0.0023892861042899838
0.5448437500000001,-0.002393064382362045
0.54490625,-0.0023915026921863813
0.54496875,-0.00239316713480435
0.5450312500000001,-0.0023894261246056453
0.54509375,-0.002396937852038858
0.54515625,-0.0024059582361013743
0.5452187500000001,-0.002415549070475441
0.54528125,-0.0024244874739526925
0.54534375,-0.002431687564847254
0.5454062500000001,-0.0024362070144517828
0.5454687500000001,-0.0024374421224614834
0.54553125,-0.002435347284205469
0.5455937500000001,-0.002430024531129539
0.54565625,-0.002421933966342639
0.54571875,-0.0024120608905156826
0.5457812500000001,-0.002401481712022556
0.54584375,-0.0023914147275321956
0.54590625,-0.002382894358646387
0.5459687500000001,-0.002385593676639347
0.54603125,-0.002382758025187448
0.54609375,-0.0023833447131409446
0.5461562500000001,-0.0023784998664340695
0.54621875,-0.0023852066361572805
0.54628125,-0.00239384153759091
0.5463437500000001,-0.0024033687579760807
0.54640625,-0.0024126518788011864
0.5464687500000001,-0.002420621127238211
0.54653125,-0.0024261184876092426
0.54659375,-0.00242858362622686
0.5466562500000001,-0.0024276411919434138
0.54671875,-0.0024232942180499317
0.54678125,-0.002416085253209299
0.5468437500000001,-0.0024067100570829975
0.54690625,-0.0023962768194692313
0.54696875,-0.0023859481845398267
0.5470312500000001,-0.0023767240441949777
0.54709375,-0.002369734349942365
0.54715625,-0.002374485676406829
0.5472187500000001,-0.002373858196638906
0.54728125,-0.0023678301697496185
0.54734375,-0.002373677128273549
0.5474062500000001,-0.0023817685480274214
0.5474687500000001,-0.0023912085802558006
0.54753125,-0.002400723702885868
0.5475937500000001,-0.0024092256288882202
0.54765625,-0.0024156162916716337
0.54771875,-0.002419199213648665
0.5477812500000001,-0.002419331039865788
0.54784375,-0.002416099140966327
0.54790625,-0.002409834653692537
0.5479687500000001,-0.0024011710320960764
0.54803125,-0.0023908685635767174
0.54809375,-0.002380307272092548
0.5481562500000001,-0.002370490705230016
0.54821875,-0.0023627892270299267
0.54828125,-0.0023664514729081487
0.5483437500000001,-0.0023647462295860733
0.54840625,-0.0023663784047764785
0.5484687500000001,-0.002362532896278996
0.54853125,-0.0023698506483605664
0.54859375,-0.002379033181087842
0.5486562500000001,-0.002388588619586067
0.54871875,-0.0023976365619328838
0.54878125,-0.002404720264315492
0.5488437500000001,-0.002409358038828073
0.54890625,-0.0024106329875489413
0.54896875,-0.0024086253943016167
0.5490312500000001,-0.0024031287935825096
0.54909375,-0.0023952154715253735
0.54915625,-0.002385424617933514
0.5492187500000001,-0.0023746826781038954
0.54928125,-0.0023646760660946675
0.54934375,-0.0023560673838653595
0.5494062500000001,-0.0023587305797435065
0.5494687500000001,-0.002355919342196325
0.54953125,-0.0023566690423068998
0.5495937500000001,-0.002351807063325162
0.54965625,-0.0023584948857938715
0.54971875,-0.0023670882798878246
0.5497812500000001,-0.0023765810370142207
0.54984375,-0.0023859357261509367
0.54990625,-0.002393674284795873
0.5499687500000001,-0.0023993959378715984
0.55003125,-0.0024017413690788775
0.55009375,-0.0024008359474373686
0.5501562500000001,-0.0023963186738769973
0.55021875,-0.0023890697706538955
0.55028125,-0.002379724342897155
0.5503437500000001,-0.0023691955345541693
0.55040625,-0.002358717211366851
0.5504687500000001,-0.0023497344745100762
0.55053125,-0.002342658827066413
0.55059375,-0.002347594295436198
0.5506562500000001,-0.002347021613083755
0.55071875,-0.002341144872150952
0.55078125,-0.002347126819426934
0.5508437500000001,-0.002355322136132862
0.55090625,-0.0023646593955265888
0.55096875,-0.002374217911594083
0.5510312500000001,-0.002382631131609865
0.55109375,-0.0023888837132472127
0.55115625,-0.002392412035365263
0.5512187500000001,-0.002392392683595132
0.5512812500000001,-0.0023890112522596887
0.55134375,-0.0023825885975986005
0.5514062500000001,-0.0023736312393768527
0.5514687500000001,-0.0023634374256244067
0.55153125,-0.002352878484126221
0.5515937500000001,-0.00234321843285111
0.55165625,-0.0023355044503956257
0.55171875,-0.002339311507321057
0.5517812500000001,-0.002337810166885501
0.55184375,-0.0023397284654634865
0.55190625,-0.0023360212076012493
0.5519687500000001,-0.00234361787265798
0.55203125,-0.0023526914774956997
0.55209375,-0.0023623557359174763
0.5521562500000001,-0.0023711678689580518
0.55221875,-0.002378294657968655
0.5522812500000001,-0.0023826326090455804
0.5523437500000001,-0.0023837130532800427
0.55240625,-0.0023813838639538884
0.5524687500000001,-0.002375692049524751
0.55253125,-0.002367446823179707
0.55259375,-0.0023575365354028058
0.5526562500000001,-0.002346917766923147
0.55271875,-0.0023368701318202817
0.55278125,-0.0023285375225486626
0.5528437500000001,-0.0023315409395119335
0.55290625,-0.0023289064034534845
0.55296875,-0.002329842030220186
0.5530312500000001,-0.002325295812107289
0.55309375,-0.0023322856955562132
0.55315625,-0.0023410790764016864
0.5532187500000001,-0.002350654251323664
0.5532812500000001,-0.0023599220041224597
0.55334375,-0.002367635725739413
0.5534062500000001,-0.0023728783877271786
0.55346875,-0.002374957853465809
0.55353125,-0.0023735155542576464
0.5535937500000001,-0.0023687943769188646
0.55365625,-0.0023612640407519314
0.55371875,-0.002351736989053367
0.5537812500000001,-0.002341221268346627
0.55384375,-0.0023309324096644213
0.55390625,-0.002322011349618902
0.5539687500000001,-0.0023240788444149063
0.55403125,-0.0023206442380121206
0.55409375,-0.002320657432126866
0.5541562500000001,-0.0023151643456194304
0.55421875,-0.0023214468817562006
0.5542812500000001,-0.002329864005248025
0.5543437500000001,-0.0023394078361894804
0.55440625,-0.002348922161428728
0.5544687500000001,-0.0023572014726797944
0.55453125,-0.0023631163324937185
0.55459375,-0.002366169296888279
0.5546562500000001,-0.0023657611885987417
0.55471875,-0.002361948852427527
0.55478125,-0.0023551203071607574
0.5548437500000001,-0.00234606709399713
0.55490625,-0.0023357036032687004
0.55496875,-0.002325223670848392
0.5550312500000001,-0.0023158234616905693
0.55509375,-0.0023085010862359534
0.55515625,-0.0023128742142094483
0.5552187500000001,-0.0023119459477740217
0.5552812500000001,-0.002314403172705537
0.55534375,-0.00231120618777933
0.5554062500000001,-0.002319185501334184
0.5554687500000001,-0.00232851818835917
0.55553125,-0.0023381172319772575
0.5555937500000001,-0.0023468814926676657
0.55565625,-0.002353540331580431
0.55571875,-0.002357392940442113
0.5557812500000001,-0.0023580049564514705
0.55584375,-0.002355023754252082
0.55590625,-0.0023489351621818477
0.5559687500000001,-0.0023402699197649993
0.55603125,-0.002330171450481512
0.55609375,-0.0023196466718089087
0.5561562500000001,-0.002309869366968559
0.55621875,-0.002301931306855201
0.5562812500000001,-0.0023054845364617327
0.5563437500000001,-0.0023036140885320106
0.55640625,-0.0023052225273892807
0.5564687500000001,-0.0023012910276383886
0.55653125,-0.0023087275638043886
0.55659375,-0.002317801357357603
0.5566562500000001,-0.0023274099318068564
0.55671875,-0.0023364631617065965
0.55678125,-0.0023437561014833866
0.5568437500000001,-0.002348428253121884
0.55690625,-0.002349887691432989
0.55696875,-0.0023477197057627935
0.5570312500000001,-0.0023423884662495675
0.55709375,-0.0023344189059041273
0.55715625,-0.002324451331890791
0.5572187500000001,-0.0023139035319797094
0.5572812500000001,-0.0023038145078211336
0.55734375,-0.0022953755440622142
0.5574062500000001,-0.00229809202293213
0.5574687500000001,-0.00229533225526779
0.55753125,-0.0022961300952444863
0.5575937500000001,-0.0022913484950590063
0.55765625,-0.002298222473023706
0.55771875,-0.00230703571594891
0.5577812500000001,-0.002316710681488296
0.55784375,-0.002326065024525245
0.55790625,-0.002333775179507183
0.5579687500000001,-0.002339143399791979
0.55803125,-0.0023413419043061406
0.55809375,-0.0023400876021948264
0.5581562500000001,-0.002335493827183302
0.55821875,-0.0023280901288752973
0.5582812500000001,-0.00231857644948838
0.5583437500000001,-0.0023080783796987636
0.55840625,-0.00229772744330696
0.5584687500000001,-0.0022887821883134374
0.55853125,-0.002290941717999498
0.55859375,-0.002287275201860367
0.5586562500000001,-0.0022871008753583277
0.55871875,-0.0022816354492979224
0.55878125,-0.0022879194411646875
0.5588437500000001,-0.002296393122859078
0.55890625,-0.0023058453708815346
0.55896875,-0.0023155150245968217
0.5590312500000001,-0.002323724686949434
0.5590937500000001,-0.0023295487372547163
0.55915625,-0.0023327363204506957
0.5592187500000001,-0.00233222483509668
0.5592812500000001,-0.0023283422530895395
0.55934375,-0.0023215001505735716
0.5594062500000001,-0.002312318806756003
0.5594687500000001,-0.002302013319845503
0.55953125,-0.0022914259491455258
0.5595937500000001,-0.0022819547509755345
0.55965625,-0.002274850858444588
0.55971875,-0.002279330896292134
0.5597812500000001,-0.002278293842032486
0.55984375,-0.002280858028037819
0.55990625,-0.00227783922121573
0.5599687500000001,-0.0022857451553593006
0.56003125,-0.002295224606445989
0.5600937500000001,-0.0023047778089710647
0.5601562500000001,-0.002313389517415429
0.56021875,-0.002320047529926976
0.5602812500000001,-0.002323729068573907
0.5603437500000001,-0.002324071727614868
0.56040625,-0.0023209544148559413
0.5604687500000001,-0.002314702688139124
0.56053125,-0.0023059494899148603
0.56059375,-0.002295688112167009
0.5606562500000001,-0.0022850875233707685
0.56071875,-0.002275305747929196
0.56078125,-0.002267472535320336
0.5608437500000001,-0.002271224606305952
0.56090625,-0.0022695026342137575
0.56096875,-0.002271407542880882
0.5610312500000001,-0.0022677806909409542
0.5610937500000001,-0.00227523487756838
0.56115625,-0.0022844696681619953
0.5612187500000001,-0.0022941343160007635
0.56128125,-0.0023031053989009537
0.56134375,-0.0023101518167695373
0.5614062500000001,-0.0023144474247456803
0.56146875,-0.0023155945978706183
0.56153125,-0.0023131485666512963
0.5615937500000001,-0.0023075103055406262
0.56165625,-0.0022990936688252056
0.56171875,-0.002288973116164772
0.5617812500000001,-0.002278530049397827
0.56184375,-0.00226850160005819
0.56190625,-0.002260140570271768
0.56196875,-0.002263249264873049
0.56203125,-0.002260936610592998
0.5620937500000001,-0.0022620104863776275
0.56215625,-0.0022575668304648105
0.56221875,-0.0022648343119942016
0.5622812500000001,-0.0022737432719097325
0.56234375,-0.0022834585917425668
0.56240625,-0.00229264989054509
0.5624687500000001,-0.002300090449336205
0.56253125,-0.0023051250735663525
0.56259375,-0.002306806796463348
0.5626562500000001,-0.0023051210558846374
0.5627187499999999,-0.0022999581818659368
0.56278125,-0.0022920386558653028
0.5628437500000001,-0.002282367077285956
0.5629062499999999,-0.0022717492039842566
0.56296875,-0.002261501378234429
0.5630312500000001,-0.0022528228530218214
0.56309375,-0.0022553933626019707
0.56315625,-0.00225239505301586
0.5632187500000001,-0.0022529037632603166
0.56328125,-0.002248031690690655
0.56334375,-0.0022547274419479624
0.5634062500000001,-0.002263394168318611
0.56346875,-0.002273045190091999
0.56353125,-0.0022824117806284974
0.56359375,-0.0022903623430580652
0.56365625,-0.0022958198735219607
0.56371875,-0.002298262134460591
0.56378125,-0.002297155977371859
0.56384375,-0.002292627531143239
0.56390625,-0.0022852284312588553
0.56396875,-0.0022757461249320043
0.56403125,-0.0022652155518432457
0.5640937500000001,-0.002254810861541001
0.56415625,-0.0022457866944616822
0.56421875,-0.002247911295471028
0.5642812500000001,-0.002244298026866709
0.5643437499999999,-0.00224413465192852
0.56440625,-0.0022474392198809368
0.5644687500000001,-0.0022449656698201176
0.5645312499999999,-0.002253464206817421
0.56459375,-0.002263024207860162
0.5646562500000001,-0.002272482031217035
0.5647187499999999,-0.002280751951098947
0.56478125,-0.0022867960956162933
0.5648437500000001,-0.002289761926440481
0.5649062499999999,-0.0022892213625410607
0.56496875,-0.002285303142892936
0.56503125,-0.0022784028255076125
0.56509375,-0.002269169075981292
0.56515625,-0.0022587144055363426
0.56521875,-0.002248239382027603
0.56528125,-0.0022388781649483186
0.56534375,-0.0022405690141309997
0.56540625,-0.0022363692478031827
0.56546875,-0.0022356560403979236
0.56553125,-0.0022384445721871093
0.56559375,-0.002235497594066521
0.56565625,-0.0022436843933238693
0.56571875,-0.0022531483113991807
0.5657812499999999,-0.002262710740906164
0.56584375,-0.0022712712358848447
0.56590625,-0.002277720559514723
0.5659687499999999,-0.002281192250636943
0.56603125,-0.0022812533760238896
0.5660937500000001,-0.0022777549132643182
0.5661562499999999,-0.0022712262410963593
0.56621875,-0.0022623693988248553
0.5662812500000001,-0.0022518616618454335
0.5663437499999999,-0.0022413427141388734
0.56640625,-0.002231810204251339
0.5664687500000001,-0.0022329757419843332
0.5665312499999999,-0.0022282694991653806
0.56659375,-0.0022269672341174163
0.56665625,-0.0022292324396057245
0.5667187499999999,-0.0022259079767218415
0.56678125,-0.0022336438154910154
0.56684375,-0.0022430017728038293
0.56690625,-0.002252746683572837
0.56696875,-0.0022614815269156735
0.56703125,-0.002268274064411595
0.56709375,-0.0022721960905518618
0.56715625,-0.002272693619476518
0.56721875,-0.002269814800180639
0.56728125,-0.002263657160228777
0.56734375,-0.0022549792152417106
0.5674062499999999,-0.0022447941824265405
0.56746875,-0.0022341784346862695
0.56753125,-0.0022242630923554607
0.5675937499999999,-0.002216211585263167
0.56765625,-0.0022199509191384303
0.56771875,-0.002218152384458605
0.5677812499999999,-0.0022198943499179558
0.56784375,-0.00221611557957363
0.5679062500000001,-0.0022238419287770733
0.5679687499999999,-0.002232926275736756
0.56803125,-0.0022425740274722647
0.5680937500000001,-0.002251403257702865
0.5681562499999999,-0.0022585793594562947
0.56821875,-0.0022627960689007645
0.56828125,-0.0022639049086117524
0.5683437499999999,-0.002261418807071258
0.56840625,-0.002255559927031754
0.56846875,-0.002247194059656614
0.5685312499999999,-0.002237197026981448
0.56859375,-0.002226379950429881
0.56865625,-0.0022164127086573837
0.5687187499999999,-0.0022080059930197765
0.56878125,-0.0022113346487996205
0.5688437499999999,-0.002209085216657053
0.56890625,-0.002210391178599863
0.56896875,-0.0022060759848909622
0.5690312499999999,-0.00221345585791001
0.56909375,-0.0022224898816277025
0.56915625,-0.0022319510993935865
0.5692187499999999,-0.002241147124943027
0.56928125,-0.0022483992113687123
0.56934375,-0.0022531242311908464
0.5694062499999999,-0.00225462754634706
0.56946875,-0.0022524338773138725
0.56953125,-0.0022470417297115255
0.5695937499999999,-0.0022386972106224687
0.56965625,-0.0022288942266185663
0.5697187499999999,-0.002218229167547131
0.5697812499999999,-0.002207952222114104
0.56984375,-0.0021994565339406025
0.56990625,-0.0022021446578461418
0.5699687499999999,-0.00219964823557664
0.57003125,-0.0022005077744925716
0.5700937500000001,-0.0021960301682661387
0.5701562500000001,-0.002202810733350158
0.57021875,-0.0022117918689207525
0.5702812500000001,-0.0022213847312048188
0.5703437500000001,-0.002230680894977431
0.57040625,-0.002238248952712081
0.5704687500000001,-0.0022431951271025055
0.57053125,-0.0022449542636986952
0.57059375,-0.00224323573196801
0.5706562500000001,-0.0022380691260115923
0.57071875,-0.002230220688568346
0.57078125,-0.0022202753262431443
0.5708437500000001,-0.0022095450438452888
0.5709062500000001,-0.002199255169168607
0.57096875,-0.0021903891491563826
0.5710312500000001,-0.0021930427740232683
0.5710937500000001,-0.00218983817489804
0.57115625,-0.0021904075191699346
0.5712187500000001,-0.0021855935875269294
0.57128125,-0.0021922291922951836
0.57134375,-0.0022009329450017184
0.5714062500000001,-0.002210535730503546
0.57146875,-0.002219833520859818
0.57153125,-0.002227486914873289
0.5715937500000001,-0.0022327971707571184
0.57165625,-0.0022349191244369765
0.57171875,-0.0022334228132373374
0.5717812500000001,-0.0022286642050896102
0.57184375,-0.0022209521085520684
0.5719062500000001,-0.002211294648818571
0.57196875,-0.002200415969295884
0.57203125,-0.0021899978353455835
0.5720937500000001,-0.0021810347177806944
0.57215625,-0.002183230227260538
0.57221875,-0.0021799781175323857
0.5722812500000001,-0.002180151808636288
0.57234375,-0.002183720308248191
0.57240625,-0.002181431151263666
0.5724687500000001,-0.0021899897138047963
0.57253125,-0.002199519355263038
0.57259375,-0.0022089538530066163
0.5726562500000001,-0.0022168588198729355
0.5727187499999999,-0.002222404065043343
0.57278125,-0.002224713057298461
0.5728437500000001,-0.002223611099221326
0.57290625,-0.00221906437979201
0.57296875,-0.0022114784281903194
0.5730312500000001,-0.0022018670949467134
0.57309375,-0.002191258919522196
0.57315625,-0.0021806773845388927
0.5732187500000001,-0.0021715870214522037
0.57328125,-0.0021735876136999843
0.57334375,-0.0021699686521651634
0.5734062500000001,-0.002169942986237336
0.57346875,-0.0021732613743320056
0.57353125,-0.0021708119644366364
0.57359375,-0.0021793047886045913
0.57365625,-0.0021888908208342536
0.57371875,-0.0021982740964141267
0.57378125,-0.002206345282730768
0.57384375,-0.002212082906923457
0.5739062500000001,-0.002214708528742948
0.57396875,-0.00221375869992263
0.57403125,-0.002209495026405925
0.5740937500000001,-0.0022021332643972005
0.57415625,-0.0021925341744189197
0.57421875,-0.0021819159105958136
0.5742812500000001,-0.0021714751707511415
0.5743437499999999,-0.0021620808086666166
0.57440625,-0.0021639054063120333
0.5744687500000001,-0.002160155993376031
0.5745312499999999,-0.0021598571076421186
0.57459375,-0.002162978576812441
0.5746562500000001,-0.002160449012670304
0.57471875,-0.002168808321881377
0.57478125,-0.002178288325230232
0.5748437500000001,-0.002187759263789092
0.57490625,-0.0021960277087052157
0.57496875,-0.002201857978958874
0.57503125,-0.002204675959975533
0.57509375,-0.002203994607471338
0.57515625,-0.0021996714517142565
0.57521875,-0.0021924457493862
0.57528125,-0.0021830970489180868
0.57534375,-0.002172360030421684
0.57540625,-0.0021618630865350708
0.57546875,-0.002152465256303915
0.57553125,-0.002154121981267479
0.57559375,-0.002150151419488544
0.57565625,-0.0021496542686887665
0.5757187500000001,-0.0021526081784070394
0.5757812499999999,-0.0021498860477528192
0.57584375,-0.0021581728368599423
0.5759062500000001,-0.002167664509995261
0.5759687499999999,-0.002177169914160594
0.57603125,-0.002185364693210033
0.5760937500000001,-0.0021912422506419754
0.5761562499999999,-0.0021942394874074067
0.57621875,-0.0021936523288610538
0.5762812500000001,-0.0021895384740883636
0.5763437499999999,-0.002182368775633735
0.57640625,-0.0021729957405008035
0.5764687500000001,-0.0021623554510033158
0.5765312499999999,-0.0021515382338044425
0.57659375,-0.0021421874332305246
0.57665625,-0.0021438610352227105
0.57671875,-0.0021396934228304215
0.57678125,-0.002138950788082905
0.57684375,-0.0021417949264928016
0.57690625,-0.0021389949409795633
0.57696875,-0.0021472569259638197
0.57703125,-0.0021566625911889764
0.57709375,-0.0021661736998494843
0.57715625,-0.0021743817714110145
0.57721875,-0.0021804736651041268
0.57728125,-0.002183293762716962
0.57734375,-0.0021828540974202226
0.5774062499999999,-0.0021788660315320077
0.57746875,-0.0021717233017815377
0.57753125,-0.0021623269626555586
0.5775937499999999,-0.0021516097824307717
0.57765625,-0.0021408956814970292
0.5777187500000001,-0.002131461181694272
0.5777812499999999,-0.002132843118602873
0.57784375,-0.002128610660112773
0.5779062500000001,-0.0021279983872567465
0.5779687499999999,-0.0021306032579380407
0.57803125,-0.002127752267293878
0.5780937500000001,-0.0021358404137887255
0.5781562499999999,-0.002145203100553779
0.57821875,-0.002154698965739013
0.57828125,-0.0021629104024755777
0.5783437499999999,-0.002168964959510869
0.57840625,-0.0021718174473014384
0.57846875,-0.002171437698828549
0.5785312499999999,-0.002167303222480113
0.57859375,-0.0021603273820785113
0.57865625,-0.002150897117675646
0.57871875,-0.0021402844452485803
0.57878125,-0.0021294269465145232
0.5788437499999999,-0.0021198490159079625
0.57890625,-0.002121242459337369
0.57896875,-0.002116902798816378
0.5790312499999999,-0.0021159997235274397
0.57909375,-0.0021187604355010076
0.57915625,-0.002115760077145812
0.5792187499999999,-0.0021238696874269075
0.57928125,-0.002133327455669895
0.57934375,-0.0021427427877061395
0.5794062499999999,-0.002150768257023178
0.57946875,-0.002156943427536341
0.57953125,-0.00215956593344295
0.5795937499999999,-0.0021593065014299667
0.57965625,-0.0021550900600529888
0.57971875,-0.0021480355182275507
0.5797812499999999,-0.002138612597291034
0.57984375,-0.0021279074422935265
0.57990625,-0.0021169513875624046
0.5799687499999999,-0.0021073016607073697
0.58003125,-0.002109006510642719
0.58009375,-0.002104824609685918
0.5801562499999999,-0.0021037608736703267
0.58021875,-0.0021067006485570305
0.58028125,-0.0021033768124006647
0.5803437499999999,-0.00211168546598485
0.58040625,-0.0021209400567819003
0.58046875,-0.002130399507126582
0.5805312499999999,-0.0021385407482643268
0.58059375,-0.0021446161240376363
0.5806562499999999,-0.0021473994636745375
0.58071875,-0.0021465942291666595
0.58078125,-0.0021427823429662207
0.5808437499999999,-0.0021352796162891693
0.58090625,-0.0021258807192898743
0.58096875,-0.002115038800406824
0.5810312499999999,-0.0021042816119108965
0.58109375,-0.0020944963594963506
0.58115625,-0.002096059679022766
0.5812187499999999,-0.0020918162593635548
0.58128125,-0.002090995345987723
0.58134375,-0.0020937280382246903
0.5814062499999999,-0.0020908133392436162
0.58146875,-0.002098964802731376
0.5815312499999999,-0.002108409648998867
0.5815937499999999,-0.0021177201901706466
0.58165625,-0.0021258395188838777
0.58171875,-0.0021317034403234084
0.5817812499999999,-0.0021342719760225476
0.58184375,-0.0021335261944350342
0.58190625,-0.002129325744013061
0.5819687499999999,-0.002122025921227004
0.58203125,-0.0021123758195478112
0.58209375,-0.002101489973046683
0.5821562499999999,-0.002090719400876337
0.58221875,-0.0020812586667293964
0.58228125,-0.002082698476741335
0.5823437499999999,-0.0020784983114854744
0.58240625,-0.002077797916397034
0.58246875,-0.002080764635059615
0.58253125,-0.0020779017285654927
0.58259375,-0.0020860642129338774
0.5826562499999999,-0.002095451931546033
0.58271875,-0.0021047930912699436
0.58278125,-0.002112870911579204
0.5828437499999999,-0.0021185855065286446
0.58290625,-0.0021211171990729027
0.58296875,-0.002120231196014649
0.5830312499999999,-0.0021158590188267087
0.58309375,-0.0021083925530767517
0.58315625,-0.002098614530205871
0.5832187499999999,-0.0020877358552128106
0.58328125,-0.0020769245793093027
0.58334375,-0.002067519697552825
0.5834062499999999,-0.0020691309533130003
0.58346875,-0.0020650944137926286
0.58353125,-0.0020646472761063073
0.5835937499999999,-0.0020677383732794624
0.58365625,-0.002064989384557958
0.58371875,-0.002073357406845777
0.5837812499999999,-0.002082765289198027
0.58384375,-0.002092013482282551
0.58390625,-0.002099971903985115
0.5839687499999999,-0.002105546080061166
0.58403125,-0.0021078825900019277
0.58409375,-0.002106799298903797
0.5841562499999999,-0.0021021616723345404
0.58421875,-0.0020944922635604823
0.58428125,-0.002084681364981661
0.5843437499999999,-0.002073770883536913
0.58440625,-0.002063069773108578
0.58446875,-0.002053656287134664
0.58453125,-0.0020553974236416084
0.58459375,-0.0020516191302751285
0.5846562499999999,-0.0020513880727450473
0.58471875,-0.0020546189311638485
0.58478125,-0.0020520730202813336
0.5848437499999999,-0.0020605307078793017
0.58490625,-0.0020699474863744988
0.58496875,-0.0020791189999604873
0.5850312499999999,-0.002086893126604636
0.58509375,-0.0020923318141088665
0.58515625,-0.0020943727793561323
0.5852187499999999,-0.002092956685132208
0.58528125,-0.0020880878630585298
0.58534375,-0.0020801656697106985
0.5854062499999999,-0.0020701446288382483
0.58546875,-0.0020591830515082205
0.5855312500000001,-0.0020484720378408233
0.5855937499999999,-0.002039176280206792
0.58565625,-0.002041163108878641
0.58571875,-0.0020375279112283123
0.5857812499999999,-0.002037577150452427
0.58584375,-0.0020411252798775564
0.58590625,-0.0020388222895520447
0.5859687499999999,-0.0020472312655209907
0.58603125,-0.0020566123825170313
0.58609375,-0.0020657663795237355
0.5861562499999999,-0.0020734486239656347
0.58621875,-0.002078469816907312
0.58628125,-0.002080124195266292
0.5863437499999999,-0.002078364758042503
0.58640625,-0.0020732498893260842
0.58646875,-0.002065076908464712
0.58653125,-0.0020548363437839084
0.58659375,-0.00204377987222127
0.5866562499999999,-0.002033156904772987
0.58671875,-0.0020240208456325237
0.58678125,-0.0020262287555531666
0.5868437499999999,-0.0020230343350984836
0.58690625,-0.0020233691802880177
0.58696875,-0.002027126805767221
0.5870312499999999,-0.0020249939143382883
0.58709375,-0.0020335300220255537
0.58715625,-0.0020429768810250465
0.5872187499999999,-0.0020519587421259367
0.58728125,-0.0020592903868567117
0.58734375,-0.002064021163533762
0.5874062499999999,-0.002065391896512031
0.58746875,-0.0020632228634726163
0.58753125,-0.0020575246566123806
0.5875937499999999,-0.00204914090704042
0.58765625,-0.002038868478159192
0.58771875,-0.002027683200740947
0.5877812499999999,-0.0020168609096758716
0.58784375,-0.0020166705327649137
0.58790625,-0.0020105614017236068
0.5879687499999999,-0.0020076624011360344
0.58803125,-0.0020082846548471894
0.58809375,-0.0020122926464731516
0.5881562499999999,-0.002010364899927619
0.58821875,-0.0020191266474442957
0.58828125,-0.0020284161397017206
0.5883437499999999,-0.0020372905544936357
0.58840625,-0.0020442647805825193
0.58846875,-0.002048673937015487
0.58853125,-0.0020495853146125786
0.58859375,-0.002046786307694677
0.5886562499999999,-0.002040756405621437
0.58871875,-0.0020320076685708677
0.58878125,-0.0020213238318505106
0.5888437499999999,-0.002010249414326537
0.58890625,-0.0019995388048950485
0.58896875,-0.001999512663712899
0.5890312499999999,-0.0019938800006108898
0.58909375,-0.0019911207972481554
0.58915625,-0.001992260797930523
0.5892187499999999,-0.001996736439825869
0.58928125,-0.001995084022406557
0.58934375,-0.002003704925089639
0.5894062499999999,-0.0020131449907002316
0.58946875,-0.0020218692824910053
0.58953125,-0.002028378747657586
0.5895937499999999,-0.0020321931619107086
0.58965625,-0.0020324229590268916
0.58971875,-0.0020294270202555684
0.5897812499999999,-0.002023029748219947
0.58984375,-0.0020138546631162865
0.58990625,-0.0020029552734517897
0.5899687499999999,-0.001991863676007663
0.59003125,-0.0019814554893820002
0.59009375,-0.0019816621717613087
0.5901562499999999,-0.0019762650494062894
0.59021875,-0.001974364407998558
0.59028125,-0.0019758479870696233
0.59034375,-0.0019718195814837497
0.59040625,-0.001979324176331357
0.59046875,-0.0019881601518377118
0.59053125,-0.001997357898113644
0.59059375,-0.0020056753027783494
0.5906562499999999,-0.002012100363504965
0.59071875,-0.0020154234561720608
0.59078125,-0.0020152955769766473
0.5908437499999999,-0.002011583181719012
0.59090625,-0.0020046615631998665
0.59096875,-0.0019949056850073824
0.5910312499999999,-0.001984014410049542
0.59109375,-0.0019728054953446067
0.59115625,-0.0019626617145168807
0.5912187499999999,-0.00196318597471129
0.59128125,-0.0019583425814627548
0.5913437500000001,-0.0019566826755284955
0.5914062499999999,-0.0019587395325626616
0.59146875,-0.0019550400451205235
0.59153125,-0.0019629767819803606
0.5915937499999999,-0.001971932673850735
0.59165625,-0.001981101740718777
0.59171875,-0.0019892554539216456
0.5917812499999999,-0.0019950067129448565
0.59184375,-0.001997724668060516
0.59190625,-0.001997024292185734
0.5919687499999999,-0.001992797081483179
0.59203125,-0.001985273674855223
0.59209375,-0.001975294194667125
0.5921562499999999,-0.001964268855229462
0.59221875,-0.001953144120389813
0.59228125,-0.0019432094471162759
0.59234375,-0.0019442162811385555
0.59240625,-0.001939788045071389
0.59246875,-0.001938840496274935
0.59253125,-0.0019413804200146545
0.59259375,-0.0019383696760994357
0.5926562499999999,-0.0019464404347175474
0.59271875,-0.0019556167768029833
0.59278125,-0.0019645454946075683
0.5928437499999999,-0.0019724535685841857
0.59290625,-0.001977723637836583
0.59296875,-0.0019799453931411137
0.5930312499999999,-0.001978479537394273
0.59309375,-0.001973554592028866
0.59315625,-0.0019655483266734844
0.5932187499999999,-0.0019553473018642034
0.59328125,-0.0019440659874553831
0.5933437500000001,-0.0019331127200827858
0.5934062499999999,-0.0019235774167464526
0.59346875,-0.0019252372407234097
0.59353125,-0.0019212661473970438
0.5935937499999999,-0.00192095531692682
0.59365625,-0.0019242847741279684
0.59371875,-0.0019216914259263251
0.5937812499999999,-0.0019299622338450478
0.59384375,-0.0019392312399567624
0.59390625,-0.0019481392709398346
0.5939687499999999,-0.001955566559370403
0.59403125,-0.0019602390524697186
0.59409375,-0.001961624277852375
0.5941562499999999,-0.001959689287737945
0.59421875,-0.001954054918410948
0.59428125,-0.0019454749915851013
0.59434375,-0.0019350254931130156
0.59440625,-0.0019235732727436936
0.59446875,-0.0019127313401233054
0.59453125,-0.0019123225348544881
0.59459375,-0.0019056629384319596
0.5946562499999999,-0.0019025482904380386
0.59471875,-0.0019029574615376799
0.59478125,-0.0019068333755848932
0.5948437499999999,-0.0019047199201114584
0.59490625,-0.0019133591571785374
0.59496875,-0.0019226714561193167
0.5950312499999999,-0.0019312038044615593
0.59509375,-0.0019379438192415055
0.59515625,-0.0019421694924227836
0.5952187499999999,-0.0019429387847551688
0.59528125,-0.001940167695121446
0.5953437500000001,-0.001933770911598548
0.5954062499999999,-0.0019245581943072368
0.59546875,-0.0019137317405605384
0.5955312500000001,-0.0019024417442489727
0.5955937499999999,-0.0018918127443527388
0.59565625,-0.001891779412338146
0.59571875,-0.0018859755764986663
0.5957812499999999,-0.001883424383015836
0.59584375,-0.001884565738396321
0.59590625,-0.0018890772752729046
0.5959687499999999,-0.001887572716983657
0.59603125,-0.0018962229779952641
0.59609375,-0.0019055237453488444
0.5961562499999999,-0.0019139326753196198
0.59621875,-0.0019201466931746888
0.59628125,-0.0019235305015094517
0.59634375,-0.0019234325748919978
0.59640625,-0.001919646175851275
0.59646875,-0.0019124992407221555
0.59653125,-0.0019029935552952945
0.59659375,-0.00189186751063887
0.5966562499999999,-0.0018805971770442312
0.59671875,-0.0018701803747469964
0.59678125,-0.0018706635266347305
0.5968437499999999,-0.0018654279882723973
0.59690625,-0.0018638069885416053
0.59696875,-0.0018657320099583902
0.5970312499999999,-0.0018621336312188985
0.59709375,-0.0018697725820591982
0.59715625,-0.0018787291040203227
0.5972187499999999,-0.0018877810631731315
0.59728125,-0.0018956771784668022
0.5973437500000001,-0.0019013412500041987
0.5974062499999999,-0.0019037826316084527
0.59746875,-0.0019026583396876684
0.59753125,-0.0018981815633160731
0.5975937499999999,-0.0018903132062518535
0.59765625,-0.0018801580697646036
0.59771875,-0.0018686666230468274
0.5977812499999999,-0.001857345809713612
0.59784375,-0.0018474859489694406
0.59790625,-0.0018485232636595295
0.5979687499999999,-0.001844172828700849
0.59803125,-0.0018433028309029487
0.59809375,-0.0018460992100516188
0.59815625,-0.0018430962252072025
0.59821875,-0.0018512623063062505
0.59828125,-0.0018602676181841901
0.59834375,-0.0018690078168626528
0.59840625,-0.001876358890067445
0.59846875,-0.0018812345783304832
0.59853125,-0.001882796975688189
0.59859375,-0.0018807783920155724
0.5986562499999999,-0.00187516624200397
0.59871875,-0.0018666176052218944
0.59878125,-0.0018559704629822552
0.5988437499999999,-0.0018442505841172949
0.59890625,-0.0018333559806400224
0.59896875,-0.0018326412193908348
0.5990312499999999,-0.0018255161642947715
0.59909375,-0.0018220562614632146
0.5991562500000001,-0.0018219765624707396
0.5992187499999999,-0.0018256785262288355
0.59928125,-0.0018234985955919158
0.5993437500000001,-0.001831733032719586
0.5994062499999999,-0.0018409866818884374
0.59946875,-0.0018494591873928767
0.59953125,-0.001856311790893718
0.5995937499999999,-0.0018601780041188828
0.59965625,-0.0018608602458703855
0.59971875,-0.0018576647187886902
0.5997812499999999,-0.0018509758094932688
0.59984375,-0.00184187119901328
0.59990625,-0.0018311050138873977
0.5999687499999999,-0.001819422034610621
0.60003125,-0.0018084988015021203
0.60009375,-0.001808625545397305
0.60015625,-0.0018022769827709256
0.60021875,-0.0017996684748534941
0.60028125,-0.0018008014673919076
0.60034375,-0.0018051530489137518
0.60040625,-0.0018036761441669324
0.60046875,-0.001812176630087696
0.60053125,-0.0018214038512583408
0.60059375,-0.001829599343133266
0.6006562499999999,-0.0018353981571582884
0.60071875,-0.0018384010228264386
0.60078125,-0.001838007639353309
0.6008437499999999,-0.0018337835331149188
0.60090625,-0.001826690685293085
0.60096875,-0.0018163863390666252
0.6010312499999999,-0.001805098182367612
0.60109375,-0.0017936954657043203
0.6011562500000001,-0.001783107318135857
0.6012187499999999,-0.0017835830255333446
0.60128125,-0.0017786316024823723
0.6013437500000001,-0.00177715724642942
0.6014062499999999,-0.001779175420999618
0.60146875,-0.0017758056794862226
0.60153125,-0.0017834159406932143
0.6015937499999999,-0.0017922817730760612
0.60165625,-0.00180122893194299
0.60171875,-0.001808874313085955
0.6017812499999999,-0.0018139290360166607
0.60184375,-0.0018160361714821965
0.60190625,-0.0018144253451620324
0.6019687499999999,-0.0018090294848738322
0.60203125,-0.0018008644608469015
0.60209375,-0.0017904359692225147
0.60215625,-0.0017787820362656845
0.60221875,-0.001767457394044214
0.60228125,-0.0017661355246489513
0.60234375,-0.0017588779934913368
0.60240625,-0.0017550189421193518
0.60246875,-0.001754524132779517
0.60253125,-0.0017576677737826257
0.60259375,-0.0017551876732265353
0.6026562499999999,-0.0017632356134637886
0.60271875,-0.0017722794494605676
0.60278125,-0.0017810288528579132
0.6028437499999999,-0.0017879388927738993
0.60290625,-0.0017922105954804174
0.60296875,-0.0017929490099375944
0.6030312499999999,-0.0017902003444234468
0.60309375,-0.001783919252065204
0.6031562500000001,-0.0017748758650376756
0.6032187499999999,-0.0017638142795572964
0.60328125,-0.0017521900177370556
0.6033437500000001,-0.0017411669448655631
0.6034062499999999,-0.001740669187733121
0.60346875,-0.0017345476023717527
0.60353125,-0.001731692486877906
0.6035937499999999,-0.0017323674121065141
0.60365625,-0.0017365038582923958
0.60371875,-0.001734688379739252
0.6037812499999999,-0.0017432976690207602
0.60384375,-0.0017523784752919366
0.60390625,-0.0017606289125986774
0.6039687499999999,-0.00176662081748577
0.60403125,-0.0017698071023962147
0.60409375,-0.0017695488756155342
0.60415625,-0.0017655071198944827
0.60421875,-0.0017581981616790338
0.60428125,-0.0017483052257505488
0.60434375,-0.0017367987341054755
0.60440625,-0.0017251552650990876
0.60446875,-0.001714626145089132
0.60453125,-0.001715097778798913
0.60459375,-0.0017100109358379884
0.6046562499999999,-0.001708359051275199
0.60471875,-0.0017101615048629032
0.60478125,-0.0017154400865174307
0.6048437499999999,-0.001714433686244174
0.60490625,-0.0017233200645128538
0.60496875,-0.0017320646503486067
0.6050312499999999,-0.0017396405774711965
0.60509375,-0.0017448794930208233
0.6051562500000001,-0.0017468585395512548
0.6052187499999999,-0.0017452226288691003
0.60528125,-0.0017399190657155297
0.6053437500000001,-0.0017314693556613192
0.6054062499999999,-0.0017210285687915758
0.60546875,-0.0017094575118373548
0.6055312500000001,-0.0016979713263896024
0.6055937499999999,-0.0016968377761148873
0.60565625,-0.0016894375200439682
0.60571875,-0.0016854673316250568
0.6057812499999999,-0.0016852644236179243
0.60584375,-0.0016884202335778198
0.60590625,-0.0016858738357876102
0.60596875,-0.001693973337371625
0.60603125,-0.001703061149820266
0.60609375,-0.001711583485919918
0.60615625,-0.0017183199620425943
0.60621875,-0.0017224442513952692
0.60628125,-0.001723012509678365
0.60634375,-0.0017200166852712681
0.60640625,-0.0017134714176453361
0.60646875,-0.001704071623377823
0.60653125,-0.001693018946007506
0.60659375,-0.001681194891021337
0.6066562499999999,-0.0016701177633315772
0.60671875,-0.0016697672334543279
0.60678125,-0.0016637096721180689
0.6068437499999999,-0.0016609145713564755
0.60690625,-0.0016618787821507247
0.6069687500000001,-0.0016662044386335784
0.6070312499999999,-0.0016645164070033386
0.60709375,-0.0016730974107839885
0.6071562500000001,-0.0016819722892427585
0.6072187499999999,-0.001689832758165262
0.60728125,-0.0016959360836219031
0.6073437500000001,-0.0016987223433903575
0.6074062499999999,-0.0016977926861305032
0.60746875,-0.0016932032649002032
0.60753125,-0.0016856176948361543
0.6075937499999999,-0.0016752775478638335
0.60765625,-0.0016636130282684236
0.60771875,-0.0016519353110672208
0.6077812499999999,-0.001650146964083929
0.60784375,-0.0016421060091060674
0.60790625,-0.001637091432551363
0.60796875,-0.001635861590296911
0.60803125,-0.0016381851910393375
0.60809375,-0.0016348953919775866
0.60815625,-0.001642622718817266
0.60821875,-0.0016515803930819556
0.60828125,-0.001660073285991187
0.60834375,-0.0016673570875694252
0.60840625,-0.0016720715967936048
0.60846875,-0.0016732848620828744
0.60853125,-0.0016708595524395492
0.60859375,-0.00166499726851526
0.6086562499999999,-0.001655975044667371
0.60871875,-0.0016452913003158764
0.60878125,-0.0016332569097720073
0.6088437499999999,-0.0016218255023778688
0.60890625,-0.0016206651510247971
0.6089687500000001,-0.001613928497981837
0.6090312499999999,-0.001610542031776005
0.60909375,-0.001610614836320981
0.6091562500000001,-0.0016142120437685897
0.6092187499999999,-0.0016117726572655727
0.60928125,-0.001620197102843321
0.6093437500000001,-0.0016294177276951968
0.6094062499999999,-0.0016372971527754618
0.60946875,-0.001643786378023232
0.60953125,-0.0016469339354552304
0.6095937499999999,-0.0016467819166988834
0.60965625,-0.0016427419056045736
0.60971875,-0.001635746239357208
0.6097812499999999,-0.0016254814135234844
0.60984375,-0.0016143049889380048
0.60990625,-0.0016025742081001923
0.60996875,-0.0016003747368399518
0.61003125,-0.0015914855784672916
0.61009375,-0.0015859392982918719
0.61015625,-0.0015842531868141274
0.61021875,-0.0015856257318500877
0.61028125,-0.0015906397265357808
0.61034375,-0.0015894690096247277
0.61040625,-0.001598112460938425
0.61046875,-0.001607059331940268
0.61053125,-0.0016144303295897444
0.61059375,-0.001619443547709494
0.6106562499999999,-0.0016213131457813307
0.61071875,-0.0016195430535476812
0.61078125,-0.0016139654465675002
0.6108437499999999,-0.0016055698675333657
0.61090625,-0.001594687352195645
0.6109687500000001,-0.0015828310667815176
0.6110312499999999,-0.0015712922775877464
0.61109375,-0.0015697948162480685
0.6111562500000001,-0.0015625550323313114
0.6112187499999999,-0.0015587267197331584
0.61128125,-0.001558235035021463
0.6113437500000001,-0.0015612713537553474
0.6114062499999999,-0.0015588670661092763
0.61146875,-0.0015669531820029087
0.61153125,-0.0015758207841674726
0.6115937499999999,-0.0015841280686084147
0.61165625,-0.0015907193629388638
0.61171875,-0.0015944189814666165
0.6117812499999999,-0.0015945049981760245
0.61184375,-0.0015911787855602613
0.61190625,-0.001584293554300703
0.61196875,-0.0015747305653459678
0.61203125,-0.0015633942683168922
0.61209375,-0.0015512440213965861
0.61215625,-0.00154019683432155
0.61221875,-0.0015399433381613342
0.61228125,-0.0015341641275658652
0.61234375,-0.0015316573792287513
0.61240625,-0.001532987621960663
0.61246875,-0.0015376443255684935
0.61253125,-0.0015362566744117762
0.61259375,-0.0015448979638229207
0.6126562499999999,-0.0015537438163688438
0.61271875,-0.0015613222986450848
0.61278125,-0.0015666283951144624
0.6128437499999999,-0.0015689069614292783
0.61290625,-0.0015672757739007004
0.6129687500000001,-0.0015623208137394984
0.6130312499999999,-0.0015539224849825811
0.61309375,-0.001543255573156585
0.6131562500000001,-0.001531479993026233
0.6132187499999999,-0.0015198530302773655
0.61328125,-0.0015182821798913615
0.6133437500000001,-0.0015106069253996157
0.6134062499999999,-0.0015063755046135635
0.61346875,-0.0015057756423504653
0.61353125,-0.0015088821447884065
0.6135937499999999,-0.001506004452628426
0.61365625,-0.0015138814382690685
0.61371875,-0.0015229860367641235
0.61378125,-0.0015315299530222065
0.61384375,-0.0015380827353271842
0.61390625,-0.001541963317533361
0.61396875,-0.001542404488921914
0.61403125,-0.0015392667531735765
0.61409375,-0.0015325464329642158
0.61415625,-0.0015229881202929244
0.61421875,-0.0015114995242741514
0.61428125,-0.0014994517317894474
0.61434375,-0.0014883956048862834
0.61440625,-0.0014881806434698108
0.61446875,-0.0014820679923160246
0.61453125,-0.001479517172712011
0.61459375,-0.0014808152234064287
0.6146562499999999,-0.0014853527238550962
0.61471875,-0.001483665124171002
0.6147812500000001,-0.0014923039968703297
0.6148437499999999,-0.0015011939119109335
0.61490625,-0.001508927095775256
0.6149687500000001,-0.0015143464845654708
0.6150312499999999,-0.0015166904531058178
0.61509375,-0.001515415579982804
0.6151562500000001,-0.0015103308085808037
0.6152187499999999,-0.0015020587341786698
0.61528125,-0.0014913587275589488
0.6153437500000001,-0.0014794586870459925
0.6154062499999999,-0.0014678000933193297
0.61546875,-0.0014663800851941189
0.6155312500000001,-0.0014587412481995021
0.6155937499999999,-0.0014543431626480585
0.61565625,-0.0014535546514770625
0.61571875,-0.001456574767626631
0.61578125,-0.0014537981541407063
0.61584375,-0.0014618863429340032
0.61590625,-0.0014707714640746494
0.61596875,-0.0014792635048064134
0.61603125,-0.001486041344184369
0.61609375,-0.001489848939594668
0.61615625,-0.0014901942173570215
0.61621875,-0.0014869372543653697
0.61628125,-0.0014801962429900617
0.61634375,-0.0014704543235471018
0.61640625,-0.0014589167106975262
0.61646875,-0.0014470904527051145
0.61653125,-0.0014446437962390424
0.61659375,-0.0014355643092977821
0.6166562499999999,-0.0014294321969550855
0.61671875,-0.0014270329541755805
0.6167812500000001,-0.0014282107671718391
0.6168437499999999,-0.001432742012769217
0.61690625,-0.0014312207319300552
0.6169687500000001,-0.001439914527001318
0.6170312499999999,-0.0014487107720475498
0.61709375,-0.0014563944477173907
0.6171562500000001,-0.0014615794449284666
0.6172187499999999,-0.0014638232216106634
0.61728125,-0.0014621202786833792
0.6173437500000001,-0.0014567997960532111
0.6174062499999999,-0.0014483306529300202
0.61746875,-0.0014376016302799777
0.61753125,-0.001425626384047432
0.6175937499999999,-0.0014139471547729987
0.61765625,-0.0014124551298240334
0.61771875,-0.001404782260658266
0.61778125,-0.0014006158853308581
0.61784375,-0.0014001464028719768
0.61790625,-0.0014032985050603103
0.61796875,-0.0014004792124710785
0.61803125,-0.0014084957980904991
0.61809375,-0.0014175326733206275
0.61815625,-0.0014259089074333889
0.61821875,-0.0014322748910327518
0.61828125,-0.0014358692173471813
0.61834375,-0.001435966396782784
0.61840625,-0.0014321335375919592
0.61846875,-0.0014251458826237337
0.61853125,-0.0014150690864200219
0.61859375,-0.0014034809980063845
0.6186562499999999,-0.0013915513916689243
0.61871875,-0.0013890655758221904
0.6187812500000001,-0.0013802338333041841
0.6188437499999999,-0.0013742700662155438
0.61890625,-0.0013722204684899764
0.6189687500000001,-0.001373725112057314
0.6190312499999999,-0.0013783896814167779
0.61909375,-0.0013771351462513737
0.6191562500000001,-0.0013858231016664752
0.6192187499999999,-0.0013946441365002005
0.61928125,-0.00140181615271176
0.6193437500000001,-0.0014071305396576167
0.6194062499999999,-0.0014085034207666908
0.61946875,-0.0014066508237737113
0.61953125,-0.0014009613390216086
0.6195937499999999,-0.0013920425260629116
0.61965625,-0.0013810707336136055
0.61971875,-0.001368891687388074
0.61978125,-0.0013576209699548702
0.61984375,-0.0013562697185950934
0.61990625,-0.0013489405838738866
0.61996875,-0.0013450999572189315
0.62003125,-0.0013451020200401786
0.62009375,-0.0013485493469053283
0.62015625,-0.0013462182686739266
0.62021875,-0.0013544492395542798
0.62028125,-0.0013636734603280215
0.62034375,-0.0013716410968733009
0.62040625,-0.0013777063847259033
0.62046875,-0.0013809389604820116
0.62053125,-0.001380825985845796
0.62059375,-0.0013764911085366177
0.6206562499999999,-0.00136865801565305
0.62071875,-0.0013587593829091915
0.6207812500000001,-0.0013468739223057857
0.6208437499999999,-0.0013347357180134023
0.62090625,-0.0013327045848435803
0.6209687500000001,-0.0013242167111421344
0.6210312499999999,-0.0013188166345319968
0.62109375,-0.0013173178678954206
0.6211562500000001,-0.0013193351342875997
0.6212187499999999,-0.001324640663259144
0.62128125,-0.0013239402924213606
0.6213437500000001,-0.0013326021401575197
0.6214062499999999,-0.001340992004320203
0.62146875,-0.0013482774620237614
0.62153125,-0.0013528507054039948
0.62159375,-0.0013538765714677103
0.62165625,-0.0013511187523671392
0.62171875,-0.0013449268208516052
0.62178125,-0.0013355392779429084
0.62184375,-0.0013241428231232366
0.62190625,-0.0013121298017948618
0.62196875,-0.001309682231515924
0.62203125,-0.0013000135189379647
0.62209375,-0.001293324465502066
0.62215625,-0.0012903223874880798
0.62221875,-0.0012910255943600207
0.62228125,-0.0012950132944179876
0.62234375,-0.0012930633518570545
0.62240625,-0.0013017324435450478
0.62246875,-0.0013106970920118213
0.62253125,-0.0013183986980822987
0.6225937500000001,-0.0013241114300509005
0.6226562499999999,-0.001326660476067873
0.62271875,-0.0013256932984240521
0.6227812500000001,-0.0013206350909967385
0.6228437499999999,-0.001312188282127029
0.62290625,-0.0013017640933529265
0.6229687500000001,-0.0012898691849631966
0.6230312499999999,-0.001278048722976502
0.62309375,-0.001276399583729132
0.6231562500000001,-0.0012683655546054662
0.6232187499999999,-0.001263913012018461
0.62328125,-0.001263141158691819
0.6233437500000001,-0.0012659800951916322
0.6234062499999999,-0.0012721085284926464
0.62346875,-0.001271440553714559
0.62353125,-0.0012802496406274788
0.62359375,-0.001288792042057181
0.62365625,-0.001295362398746773
0.62371875,-0.0012992554562616804
0.62378125,-0.001299433859261498
0.62384375,-0.0012959713471957374
0.62390625,-0.0012888467121865768
0.62396875,-0.0012790208977649514
0.62403125,-0.0012674398582535537
0.62409375,-0.0012554154018064312
0.62415625,-0.001253125832693866
0.62421875,-0.0012443160836877465
0.62428125,-0.0012384469619467209
0.62434375,-0.001236238820454344
0.62440625,-0.0012378810139550556
0.62446875,-0.0012429768517849132
0.62453125,-0.001241720706789337
0.6245937500000001,-0.0012505154088411075
0.6246562499999999,-0.001259362664984394
0.62471875,-0.0012667753074291355
0.6247812500000001,-0.0012717168930058281
0.6248437499999999,-0.00127325418482023
0.62490625,-0.0012712531795096432
0.6249687500000001,-0.0012652441286866226
0.6250312499999999,-0.0012563129430970058
0.62509375,-0.001245245402260696
0.6251562500000001,-0.0012331910533848953
0.6252187499999999,-0.0012303923960161611
0.62528125,-0.0012207194455548936
0.6253437500000001,-0.0012136829394581716
0.6254062499999999,-0.0012102540645839432
0.62546875,-0.0012105845863532028
0.6255312500000001,-0.0012146370217259866
0.62559375,-0.00121248779363467
0.62565625,-0.0012209134876957212
0.62571875,-0.0012300115118951196
0.62578125,-0.0012379468955628914
0.62584375,-0.0012437385873560677
0.62590625,-0.0012467169519437826
0.62596875,-0.0012458398438033175
0.62603125,-0.0012411386722591747
0.62609375,-0.001233101443175219
0.62615625,-0.001222578294677229
0.62621875,-0.0012107538213340374
0.62628125,-0.0011988194829383042
0.62634375,-0.0011970926859727615
0.62640625,-0.001189085035610174
0.62646875,-0.0011843069766891146
0.62653125,-0.0011834117041584769
0.6265937500000001,-0.0011861441675805884
0.6266562499999999,-0.0011921065594458075
0.62671875,-0.0011914235477451449
0.6267812500000001,-0.001200301605683303
0.6268437499999999,-0.0012086820437759715
0.62690625,-0.0012155962198651532
0.6269687500000001,-0.0012194358150587128
0.6270312499999999,-0.0012197061941738585
0.62709375,-0.0012161856578692815
0.6271562500000001,-0.0012092665208234543
0.6272187499999999,-0.0011993642193826454
0.62728125,-0.0011876205821340843
0.6273437500000001,-0.001175590229932813
0.6274062499999999,-0.0011732299957875059
0.62746875,-0.0011642933986464321
0.62753125,-0.0011584835807248728
0.62759375,-0.0011563195967127515
0.62765625,-0.0011579457610249727
0.62771875,-0.0011629712911802176
0.62778125,-0.0011616816511788586
0.62784375,-0.0011704667063865207
0.62790625,-0.0011793016152566796
0.62796875,-0.0011866641688206905
0.62803125,-0.0011912887892255794
0.62809375,-0.001192904091955882
0.62815625,-0.0011905725306676912
0.62821875,-0.0011844924223561107
0.62828125,-0.0011754482797804097
0.62834375,-0.0011642365370669455
0.62840625,-0.0011522581568937235
0.62846875,-0.001149252973016282
0.62853125,-0.0011396665567869058
0.6285937500000001,-0.0011328036471545538
0.6286562499999999,-0.001129548750033807
0.62871875,-0.0011299437271432289
0.6287812500000001,-0.001133983588538598
0.6288437499999999,-0.0011322497032427992
0.62890625,-0.0011408029593642163
0.6289687500000001,-0.001149471774702919
0.6290312499999999,-0.0011575044669344392
0.62909375,-0.0011633634375257454
0.6291562500000001,-0.0011659468042657939
0.6292187499999999,-0.0011644035125532859
0.62928125,-0.001159617445013944
0.6293437500000001,-0.0011514349367618762
0.62940625,-0.0011406458320890808
0.62946875,-0.0011286963808098613
0.62953125,-0.001116644540435155
0.62959375,-0.0011152735050604656
0.62965625,-0.0011075823605283808
0.62971875,-0.0011033715677983696
0.62978125,-0.0011027150706178213
0.62984375,-0.00110609023598085
0.62990625,-0.001112116288409723
0.62996875,-0.0011118066283887507
0.63003125,-0.001120519722572287
0.63009375,-0.0011292302900769505
0.63015625,-0.001135722520236429
0.63021875,-0.0011394050635708114
0.63028125,-0.0011394269568880955
0.63034375,-0.0011350450265643977
0.6304062500000001,-0.0011278088890593896
0.63046875,-0.0011178754999233778
0.63053125,-0.001105877970392334
0.6305937500000001,-0.0010940409144930274
0.6306562499999999,-0.0010920727025236499
0.63071875,-0.0010834164845949373
0.6307812500000001,-0.001078050810686168
0.6308437499999999,-0.001076716047448703
0.63090625,-0.001078715118556714
0.6309687500000001,-0.001084579643346087
0.6310312499999999,-0.001083458386643199
0.63109375,-0.001092532182974816
0.6311562500000001,-0.0011011446840047887
0.6312187499999999,-0.0011085772360289597
0.63128125,-0.0011128386512213387
0.6313437500000001,-0.0011136441898420002
0.63140625,-0.0011108162636731533
0.63146875,-0.0011041670873092047
0.63153125,-0.001094761145623957
0.63159375,-0.0010833371612363543
0.63165625,-0.0010713802038274517
0.63171875,-0.0010689455009781218
0.63178125,-0.0010596116440464848
0.63184375,-0.001053599600748828
0.63190625,-0.0010512743295893329
0.63196875,-0.001052566969837354
0.63203125,-0.0010574128565013219
0.63209375,-0.001055989748098965
0.63215625,-0.001064826212018491
0.63221875,-0.0010736361431527425
0.63228125,-0.0010815338400138874
0.63234375,-0.0010866962613542003
0.6324062500000001,-0.0010885974984174707
0.63246875,-0.0010865042660353486
0.63253125,-0.001080657610380592
0.6325937500000001,-0.0010721857956084227
0.6326562499999999,-0.0010609567070755319
0.63271875,-0.0010489241301012142
0.6327812500000001,-0.0010461852702168956
0.6328437499999999,-0.0010364714744654224
0.63290625,-0.0010296533974660238
0.6329687500000001,-0.0010263613911336567
0.6330312499999999,-0.0010268626955015903
0.63309375,-0.0010308999990231577
0.6331562500000001,-0.0010379355840715448
0.6332187499999999,-0.0010379350792775813
0.63328125,-0.0010470272998317695
0.6333437500000001,-0.001055112750790052
0.63340625,-0.0010609933308008135
0.63346875,-0.0010637440519052216
0.63353125,-0.00106278703990427
0.63359375,-0.0010579453592220733
0.63365625,-0.0010497138680052656
0.63371875,-0.0010390458140430436
0.63378125,-0.0010273644119260447
0.63384375,-0.0010244844802216463
0.63390625,-0.0010141538321215976
0.63396875,-0.0010066223827530224
0.63403125,-0.0010026818886638283
0.63409375,-0.001002371508711991
0.63415625,-0.0010055813449114104
0.63421875,-0.0010121590337835301
0.63428125,-0.0010120157992447448
0.63434375,-0.0010211452219897194
0.6344062500000001,-0.0010295363674421992
0.63446875,-0.0010361366857061308
0.63453125,-0.0010395740350065824
0.6345937500000001,-0.0010394298128759277
0.6346562499999999,-0.0010354142814393355
0.63471875,-0.001027960637726949
0.6347812500000001,-0.0010178097548981524
0.6348437499999999,-0.0010060648286921298
0.63490625,-0.0009940794171241912
0.6349687500000001,-0.000992338794489761
0.6350312499999999,-0.0009841808966274956
0.63509375,-0.0009794025722602573
0.6351562500000001,-0.0009783568135698084
0.6352187499999999,-0.000981100327083026
0.63528125,-0.0009870004904566076
0.6353437500000001,-0.0009865108114755217
0.63540625,-0.000995665398569802
0.63546875,-0.0010043485524412268
0.6355312500000001,-0.0010113997209126799
0.63559375,-0.0010154166110343046
0.63565625,-0.0010159482555580496
0.63571875,-0.0010126088547821252
0.63578125,-0.0010057828864256033
0.63584375,-0.0009959510171958647
0.63590625,-0.000984563835420206
0.63596875,-0.0009725226536025366
0.63603125,-0.000970317163102502
0.63609375,-0.0009615604676697226
0.63615625,-0.0009560655287077502
0.63621875,-0.0009542345024192295
0.63628125,-0.0009562887758164385
0.63634375,-0.0009616833119788643
0.6364062500000001,-0.0009607081844884707
0.63646875,-0.0009697574024199879
0.63653125,-0.0009785809965980052
0.6365937500000001,-0.0009860720116859345
0.6366562499999999,-0.0009906134526120186
0.63671875,-0.0009917856233135486
0.6367812500000001,-0.0009890073792094695
0.6368437499999999,-0.0009826279985467798
0.63690625,-0.0009734186987935267
0.6369687500000001,-0.0009620029418325945
0.6370312499999999,-0.0009499978535621595
0.63709375,-0.000947421384159583
0.6371562500000001,-0.0009380041244514553
0.63721875,-0.0009319383459727298
0.63728125,-0.0009291721425465777
0.6373437500000001,-0.0009306825400764163
0.63740625,-0.000935500479280052
0.63746875,-0.0009341713894998604
0.63753125,-0.0009429170897290173
0.63759375,-0.0009519142699518923
0.63765625,-0.0009594851103949184
0.63771875,-0.0009645396354069219
0.63778125,-0.0009664114188032702
0.63784375,-0.0009642563435771773
0.63790625,-0.000958366389889484
0.63796875,-0.0009490988147472929
0.63803125,-0.0009380161537231868
0.63809375,-0.0009257917738483556
0.63815625,-0.0009228252092279982
0.6382187500000001,-0.0009130879926945862
0.63828125,-0.0009062658607538604
0.63834375,-0.0009030677915579793
0.6384062500000001,-0.0009037341908541968
0.63846875,-0.0009078113735063176
0.63853125,-0.0009149424199220296
0.6385937500000001,-0.0009148506732847977
0.6386562499999999,-0.0009238095566479268
0.63871875,-0.0009314701748037793
0.6387812500000001,-0.0009369472876903165
0.6388437499999999,-0.000939308938345304
0.63890625,-0.000937607776538979
0.6389687500000001,-0.0009316241253898919
0.6390312499999999,-0.0009231259728187183
0.63909375,-0.0009119536101301548
0.6391562500000001,-0.0008994475879149991
0.63921875,-0.0008965807393476605
0.63928125,-0.0008863005514543054
0.6393437500000001,-0.0008787056957737793
0.63940625,-0.0008751052522734809
0.63946875,-0.0008748809866025165
0.63953125,-0.0008789543627325674
0.63959375,-0.000885077093910433
0.63965625,-0.0008850146978596346
0.63971875,-0.0008938555990023883
0.63978125,-0.0009017368347762622
0.63984375,-0.0009073349988083651
0.63990625,-0.0009093297001705608
0.63996875,-0.0009082444233051573
0.64003125,-0.0009029360800904343
0.64009375,-0.0008945263497627115
0.64015625,-0.0008831713721420276
0.6402187500000001,-0.0008707282587447629
0.64028125,-0.0008677138306296683
0.64034375,-0.0008572423052018441
0.6404062500000001,-0.0008493481936210495
0.64046875,-0.000844540861297538
0.64053125,-0.0008440334478755501
0.6405937500000001,-0.0008473574344516205
0.6406562499999999,-0.0008534812963377075
0.64071875,-0.0008529840600197333
0.6407812500000001,-0.000861645941774486
0.6408437499999999,-0.000869706430399339
0.64090625,-0.0008755336154970608
0.6409687500000001,-0.0008781531743497217
0.6410312499999999,-0.0008771432031672993
0.64109375,-0.0008725839991381712
0.6411562500000001,-0.0008640742005359969
0.64121875,-0.0008532268867696771
0.64128125,-0.0008407475963915362
0.6413437500000001,-0.0008370986028268385
0.64140625,-0.0008261012357849984
0.64146875,-0.000817467679282674
0.64153125,-0.0008124224876768227
0.64159375,-0.0008112886328849878
0.64165625,-0.0008139890616629952
0.64171875,-0.000819206415133264
0.64178125,-0.0008184705745273718
0.64184375,-0.0008269773475714989
0.64190625,-0.0008348200220351099
0.64196875,-0.0008403644718559811
0.64203125,-0.0008431531099865053
0.64209375,-0.0008423166087636602
0.64215625,-0.0008374540218476778
0.6422187500000001,-0.0008288346356828749
0.64228125,-0.0008178765462540163
0.64234375,-0.0008053327145197756
0.6424062500000001,-0.000800771031850056
0.64246875,-0.0007893244163702656
0.64253125,-0.0007801619277884031
0.6425937500000001,-0.0007743389667512757
0.6426562499999999,-0.0007723379150818832
0.64271875,-0.0007742246665547875
0.6427812500000001,-0.0007790516640569511
0.6428437499999999,-0.0007776146682704765
0.64290625,-0.0007855625800855109
0.6429687500000001,-0.0007929906540509388
0.6430312499999999,-0.0007985519712987721
0.64309375,-0.000801180228279387
0.6431562500000001,-0.0008000969877097891
0.64321875,-0.0007952934657878413
0.64328125,-0.0007864641839390174
0.6433437500000001,-0.0007751355821123823
0.64340625,-0.0007621372448597882
0.64346875,-0.0007488814334835614
0.64353125,-0.000745226344736824
0.64359375,-0.0007353277989402413
0.64365625,-0.0007286934819701607
0.64371875,-0.0007259711651343703
0.64378125,-0.0007272524758353549
0.64384375,-0.0007314284115843284
0.64390625,-0.0007292679632863314
0.64396875,-0.0007371134035114649
0.64403125,-0.0007442607726530978
0.64409375,-0.0007495500487460019
0.64415625,-0.0007519117899904282
0.6442187500000001,-0.000750730866779778
0.64428125,-0.0007456163693073115
0.64434375,-0.0007368127288661305
0.6444062500000001,-0.0007251488831810926
0.64446875,-0.0007116737853895758
0.64453125,-0.0006980602365610766
0.6445937500000001,-0.0006941702449452525
0.6446562499999999,-0.000683795006422877
0.64471875,-0.0006767007454512725
0.6447812500000001,-0.0006734412176827714
0.6448437499999999,-0.0006740097766177039
0.64490625,-0.0006779038978927121
0.6449687500000001,-0.0006754225823926291
0.64503125,-0.0006828107495635075
0.64509375,-0.000689794653237083
0.6451562500000001,-0.0006951598713713161
0.64521875,-0.0006976800364751623
0.64528125,-0.000696359845599584
0.6453437500000001,-0.000691227461118743
0.64540625,-0.0006824677923905065
0.64546875,-0.0006710246792325583
0.6455312500000001,-0.0006575618299840547
0.64559375,-0.0006436659955646323
0.64565625,-0.0006395621134067248
0.64571875,-0.0006291511994830773
0.64578125,-0.0006219533139805999
0.64584375,-0.0006185244863571582
0.64590625,-0.0006190398392003915
0.64596875,-0.0006229972628164354
0.6460312500000001,-0.0006206120611064736
0.64609375,-0.0006281346151350772
0.64615625,-0.0006353066057422779
0.6462187500000001,-0.0006407811657061224
0.64628125,-0.0006436556033744267
0.64634375,-0.0006429503318356872
0.6464062500000001,-0.0006382337619193906
0.64646875,-0.0006299774214683362
0.64653125,-0.0006189691862138885
0.6465937500000001,-0.0006059046468343404
0.6466562499999999,-0.0005924375654941805
0.64671875,-0.0005888268373522992
0.6467812500000001,-0.0005788580434501894
0.6468437499999999,-0.0005720919687431797
0.64690625,-0.0005692552055376887
0.6469687500000001,-0.0005702794123927379
0.64703125,-0.00057472417051041
0.64709375,-0.000581761658386859
0.6471562500000001,-0.0005813953263808513
0.64721875,-0.0005895139851648731
0.64728125,-0.0005960003833735683
0.6473437500000001,-0.0005997073182698667
0.64740625,-0.0005998054986804946
0.64746875,-0.0005964799937474702
0.64753125,-0.0005893241001702354
0.64759375,-0.0005792186311281283
0.64765625,-0.0005674413816701071
0.64771875,-0.0005552390436832783
0.64778125,-0.0005526685069003473
0.64784375,-0.0005439341972948986
0.64790625,-0.0005384502556962101
0.64796875,-0.0005369221082489883
0.6480312500000001,-0.0005393573589595468
0.64809375,-0.0005453378133047221
0.64815625,-0.0005538210595602555
0.6482187500000001,-0.0005550220081302348
0.64828125,-0.0005648944880424986
0.64834375,-0.0005732118151978299
0.6484062500000001,-0.000578992258808593
0.64846875,-0.0005808156737292652
0.64853125,-0.0005791171141674434
0.6485937500000001,-0.0005737339454496004
0.6486562499999999,-0.0005659766183683038
0.64871875,-0.0005561438772565402
0.6487812500000001,-0.000546097345317853
0.6488437499999999,-0.0005457889461014109
0.64890625,-0.0005393135501990665
0.6489687500000001,-0.0005365331795204459
0.64903125,-0.0005372626316981766
0.64909375,-0.0005421311943033663
0.6491562500000001,-0.000550454255897781
0.64921875,-0.0005616405210830122
0.64928125,-0.0005655508448009217
0.6493437500000001,-0.0005780039792720182
0.64940625,-0.0005893921154634177
0.64946875,-0.0005974857542195774
0.64953125,-0.0006025405719509713
0.64959375,-0.000603942201742147
0.64965625,-0.0006019703944181373
0.64971875,-0.0005969043178054023
0.64978125,-0.0005908201296135479
0.64984375,-0.0005923892636620423
0.64990625,-0.0005871268126497187
0.64996875,-0.0005841866142448776
0.6500312500000001,-0.0005844917530609534
0.65009375,-0.0005886416099477043
0.65015625,-0.0005964747087209843
0.6502187500000001,-0.0006074632726112278
0.65028125,-0.0006206638168632095
0.65034375,-0.000626608929280327
0.6504062500000001,-0.0006409287486265486
0.65046875,-0.000653148190234043
0.65053125,-0.0006622589454544359
0.6505937500000001,-0.000668286312829558
0.6506562499999999,-0.0006708774583791544
0.65071875,-0.0006693968817132398
0.6507812500000001,-0.0006651328086852218
0.6508437499999999,-0.0006591481320737946
0.65090625,-0.0006619260325545079
0.6509687500000001,-0.0006572171798900489
0.65103125,-0.0006550393710914454
0.65109375,-0.0006565911079770975
0.6511562500000001,-0.000662074055766515
0.65121875,-0.0006718484257164509
0.65128125,-0.0006854982673902554
0.6513437500000001,-0.0007017010466240925
0.65140625,-0.0007108914905802483
0.65146875,-0.0007287503141575474
0.65153125,-0.0007452640848647774
0.65159375,-0.0007596583161584777
0.65165625,-0.0007713233826848465
0.65171875,-0.0007789243504733312
0.65178125,-0.000783005233682306
0.65184375,-0.0007852451158996548
0.65190625,-0.0007866683897449142
0.65196875,-0.000796898634643245
0.6520312500000001,-0.0007998238462843393
0.65209375,-0.0008058735436038966
0.65215625,-0.0008160622471838769
0.6522187500000001,-0.0008309563153357791
0.65228125,-0.0008500365282777811
0.65234375,-0.0008729271863728988
0.6524062500000001,-0.0008989249656478071
0.65246875,-0.0009182990204678748
0.65253125,-0.000946500318967293
0.6525937500000001,-0.000973593950668275
0.6526562499999999,-0.0009984789517003476
0.65271875,-0.001020385344488603
0.6527812500000001,-0.0010389662077240416
0.65284375,-0.0010546627858435756
0.65290625,-0.001068431508965073
0.6529687500000001,-0.0010811600058485
0.65303125,-0.001103130125510804
0.65309375,-0.0011184761983796532
0.6531562500000001,-0.00113692261800602
0.65321875,-0.0011596519347509826
0.65328125,-0.0011868952848213404
0.6533437500000001,-0.0012186462245041135
0.65340625,-0.0012545267959840345
0.65346875,-0.001284373771218844
0.65353125,-0.0013252091545813693
0.65359375,-0.0013658692558697408
0.65365625,-0.001405564658815986
0.65371875,-0.0014426640141635416
0.65378125,-0.0014766797823969474
0.6538437500000001,-0.0015074531248350787
0.65390625,-0.0015357219555931154
0.65396875,-0.001561838953861687
0.6540312500000001,-0.0015868658063856247
0.65409375,-0.0016213552511241958
0.65415625,-0.0016487112807867244
0.6542187500000001,-0.0016794555758094937
0.65428125,-0.001714598744473772
0.65434375,-0.001754045158500958
0.6544062500000001,-0.001797891989866643
0.65446875,-0.001845229861533293
0.65453125,-0.0018868537979281202
0.6545937500000001,-0.0019384404993996462
0.6546562499999999,-0.0019897835534665245
0.65471875,-0.002039580385145248
0.6547812500000001,-0.002086877589306424
0.65484375,-0.002130566801968062
0.65490625,-0.00217099866180083
0.6549687500000001,-0.0022085025659667815
0.65503125,-0.002243398948085333
0.65509375,-0.002277243835182005
0.6551562500000001,-0.0023202456570164676
0.65521875,-0.0023564275529312784
0.65528125,-0.002395383800028933
0.6553437500000001,-0.0024382523320606447
0.65540625,-0.0024849989675736067
0.65546875,-0.0025357591169925114
0.6555312500000001,-0.002589838775490211
0.65559375,-0.0026373240807590903
0.65565625,-0.002694109454103276
0.65571875,-0.0027501701385192895
0.65578125,-0.002804104447460244
0.6558437500000001,-0.002854937361229812
0.65590625,-0.002901808393314706
0.65596875,-0.002944471027624289
0.6560312500000001,-0.0029838664169553122
0.65609375,-0.00302046514265316
0.65615625,-0.0030554843513790134
0.6562187500000001,-0.003099196718579611
0.65628125,-0.003135625902167885
0.65634375,-0.0031744974616585847
0.6564062500000001,-0.0032163322785996318
0.65646875,-0.0032618040492557315
0.65653125,-0.0033104792198030975
0.6565937500000001,-0.0033617077449033667
0.6566562499999999,-0.0034052642638989286
0.65671875,-0.003457439026208542
0.6567812500000001,-0.0035079097046913366
0.65684375,-0.0035555857371121283
0.65690625,-0.003599100201376257
0.6569687500000001,-0.003638018612183755
0.65703125,-0.0036721304153236045
0.65709375,-0.003702135697189711
0.6571562500000001,-0.0037285978374694342
0.65721875,-0.0037530249400669832
0.65728125,-0.003785324825339456
0.6573437500000001,-0.0038095409014555215
0.65740625,-0.0038354892877969504
0.65746875,-0.0038638276739101363
0.65753125,-0.0038948165228532977
0.65759375,-0.0039278659612838746
0.65765625,-0.003962434980998755
0.65771875,-0.003988369308851325
0.65778125,-0.004021781630875312
0.6578437500000001,-0.004052510876337012
0.65790625,-0.004079195046872125
0.65796875,-0.00410064065584774
0.6580312500000001,-0.004116317862287389
0.65809375,-0.004126472647238685
0.65815625,-0.004131244767466201
0.6582187500000001,-0.004132071689383829
0.65828125,-0.004129543165228768
0.65834375,-0.004133998117246601
0.6584062500000001,-0.004129603398181941
0.65846875,-0.004125979000492552
0.65853125,-0.004123617245997482
0.6585937500000001,-0.004122474008999635
0.6586562499999999,-0.004122203886270492
0.65871875,-0.0041225991756761865
0.6587812500000001,-0.004112529848303632
0.65884375,-0.004108676383314462
0.65890625,-0.004100892785778534
0.6589687500000001,-0.004087673606753273
0.65903125,-0.004067703407770601
0.65909375,-0.00404125378244552
0.6591562500000001,-0.00400723801910393
0.65921875,-0.003966912171112939
0.65928125,-0.0039213278409403335
0.6593437500000001,-0.003880127195368094
0.65940625,-0.003827502590791093
0.65946875,-0.0037732750404026044
0.65953125,-0.003718288091568517
0.65959375,-0.003664103296135396
0.65965625,-0.003609027302016482
0.65971875,-0.003553424309485659
0.65978125,-0.0034967151653651496
0.6598437500000001,-0.0034283878149865762
0.65990625,-0.003365000704189172
0.65996875,-0.0032948237372269346
0.6600312500000001,-0.003219515544255279
0.66009375,-0.003147110763532107
0.66015625,-0.0030785100349386627
0.6602187500000001,-0.0030125220726171936
0.66028125,-0.0029489961801720463
0.66034375,-0.002887261757565325
0.6604062500000001,-0.002837932875299147
0.66046875,-0.002783329578782051
0.66053125,-0.00273262203581022
0.6605937500000001,-0.0026858394476159814
0.66065625,-0.002642987608507688
0.66071875,-0.002602561589451366
0.6607812500000001,-0.002564805377975918
0.66084375,-0.002526675596336042
0.66090625,-0.002477231749565545
0.6609687500000001,-0.0024327544139378585
0.66103125,-0.0023818135907873114
0.66109375,-0.0023223979239216444
0.6611562500000001,-0.0022520092530769614
0.66121875,-0.0021708330168965506
0.66128125,-0.0020792490876797437
0.6613437500000001,-0.001976415690305447
0.66140625,-0.0018626026829972747
0.66146875,-0.001747915350874027
0.66153125,-0.0016148621633688964
0.66159375,-0.0014738834432097142
0.6616562500000001,-0.001324754494048161
0.66171875,-0.0011677512301270232
0.66178125,-0.0010016755332177135
0.6618437500000001,-0.0008260458893810801
0.66190625,-0.000639211312578547
0.66196875,-0.00043028372612980564
0.6620312500000001,-0.00021521373118717213
0.66209375,0.000016767876631559875
0.66215625,0.00026773672491037237
0.6622187500000001,0.0005377445631807171
0.66228125,0.0008284971766055887
0.66234375,0.0011392346706179113
0.6624062500000001,0.0014702526529072543
0.66246875,0.0018206727333820102
0.66253125,0.002180301962573669
0.6625937500000001,0.0025658334886821538
0.66265625,0.00296741673399048
0.66271875,0.003384416313956029
0.6627812500000001,0.0038164738226573874
0.66284375,0.004264467826833526
0.66290625,0.00472876033262952
0.6629687500000001,0.005211066126821456
0.66303125,0.005721100426428177
0.66309375,0.006242973085617477
0.6631562500000001,0.006787688136446375
0.66321875,0.0073563191454179555
0.66328125,0.007949776684923984
0.6633437500000001,0.008568570671426676
0.66340625,0.009212083551275368
0.66346875,0.009880019842630282
0.66353125,0.01056247534576129
0.66359375,0.011275405190822714
0.6636562500000001,0.01200881821893697
0.66371875,0.012761509569536103
0.66378125,0.013532208466195253
0.6638437500000001,0.014320336861894364
0.66390625,0.015126398610085912
0.66396875,0.015950821453426772
0.6640312500000001,0.016794402226663258
0.66409375,0.01766742652409012
0.66415625,0.018553931932147265
0.6642187500000001,0.01946400578723128
0.66428125,0.020398764812836215
0.66434375,0.021358806498432165
0.6644062500000001,0.02234434079021612
0.66446875,0.023354701103564253
0.66453125,0.024389235970466112
0.6645937500000001,0.025437173368092453
0.66465625,0.026514539837560226
0.66471875,0.027610543677818872
0.6647812500000001,0.028723558826639656
0.66484375,0.029852482236928074
0.66490625,0.030996128941405188
0.6649687500000001,0.03215407222093232
0.66503125,0.03332716121236509
0.66509375,0.03451586393699932
0.6651562500000001,0.0357300638103659
0.66521875,0.03695350135303017
0.66528125,0.038196282787237745
0.6653437500000001,0.03945907337388089
0.66540625,0.040742299565747805
0.66546875,0.04204550623677501
0.6655312500000001,0.043368030671759476
0.66559375,0.04469927857189563
0.6656562500000001,0.04605462516899366
0.66571875,0.0474230316076585
0.66578125,0.04880203907318587
0.6658437500000001,0.05018952751759298
0.66590625,0.051583504218462514
0.66596875,0.05298269109945622
0.6660312500000001,0.0543863851243315
0.66609375,0.055794727543368866
0.66615625,0.05720818126456376
0.6662187500000001,0.05863650282907595
0.66628125,0.0600629546830842
0.66634375,0.061497295975453795
0.6664062500000001,0.06293988783464953
0.66646875,0.06439049571576798
0.66653125,0.06584827614614422
0.6665937500000001,0.06731152709289073
0.66665625,0.06876906612173092
0.66671875,0.07023535729781055
0.6667812500000001,0.07169888375842569
0.66684375,0.07315561642700671
0.66690625,0.07460393344860144
0.6669687500000001,0.07604036427447744
0.66703125,0.07746345684517018
0.66709375,0.07887233476409714
0.6671562500000001,0.0802669323253041
0.66721875,0.08164722738629097
0.66728125,0.08302254867956368
0.6673437500000001,0.08437624862063935
0.66740625,0.08571713561972734
0.66746875,0.08704494788781247
0.66753125,0.08835906006836558
0.66759375,0.08965703899930874
0.6676562500000001,0.09092864477556549
0.66771875,0.09218692714913657
0.66778125,0.0934193405566814
0.6678437500000001,0.0946220457743986
0.66790625,0.09579125151931894
0.66796875,0.09692319241407985
0.6680312500000001,0.09801498427976793
0.66809375,0.0990653914658712
0.66815625,0.10007254707312987
0.6682187500000001,0.10103641228029811
0.66828125,0.10195700134070451
0.66834375,0.10284333981593599
0.6684062500000001,0.10367818410029787
0.6684687500000001,0.10446991591300524
0.66853125,0.10521783805969243
0.6685937500000001,0.10591936616735573
0.66865625,0.10656412406370395
0.66871875,0.10716471368319157
0.6687812500000001,0.10770831971849813
0.66884375,0.10819023857574293
0.66890625,0.10860580353536547
0.6689687500000001,0.10895096393541692
0.66903125,0.10922215372427652
0.66909375,0.10941719049074972
0.6691562500000001,0.10953312821475551
0.66921875,0.10957065618415956
0.66928125,0.10952930700553054
0.6693437500000001,0.1094099799256739
0.66940625,0.10922064399320341
0.6694687500000001,0.10894429428370368
0.66953125,0.10858947587970896
0.66959375,0.10815238434244802
0.6696562500000001,0.10763174971993497
0.66971875,0.1070153877112226
0.66978125,0.10631503899751363
0.6698437500000001,0.10551920607884246
0.66990625,0.10462108153566496
0.66996875,0.1036194265379296
0.6700312500000001,0.10251752405738095
0.67009375,0.10136271821793114
0.67015625,0.1001514935218378
0.6702187500000001,0.09887403436403047
0.67028125,0.09752420808912524
0.67034375,0.09609379575804586
0.6704062500000001,0.09458456340711166
0.6704687500000001,0.09297260980702111
0.67053125,0.09125398788383698
0.6705937500000001,0.08942262343377175
0.67065625,0.0874717315062031
0.67071875,0.08539072433281253
0.6707812500000001,0.08315984302408523
0.67084375,0.08078949444103536
0.67090625,0.07825813800836623
0.6709687500000001,0.07555912987962686
0.67103125,0.07268585939984559
0.67109375,0.06963052591158782
0.6711562500000001,0.06639056805590579
0.67121875,0.06296248990193705
0.67128125,0.059346096700850656
0.6713437500000001,0.05553890658376576
0.67140625,0.051542084795479864
0.6714687500000001,0.04736339576524441
0.67153125,0.04298463824176636
0.67159375,0.03841214502261981
0.6716562500000001,0.033645823267047896
0.67171875,0.028683071105830793
0.67178125,0.023521948186599875
0.6718437500000001,0.018162666123221288
0.67190625,0.012596545211356905
0.67196875,0.006843292691618069
0.6720312500000001,0.000897866501499478
0.67209375,-0.00523475351240002
0.67215625,-0.011547648285771053
0.6722187500000001,-0.018033388450298338
0.67228125,-0.024682534477873025
0.67234375,-0.03148815986251989
0.6724062500000001,-0.03843320340289034
0.6724687500000001,-0.04552667334706497
0.67253125,-0.052752582274543894
0.6725937500000001,-0.06010393602372663
0.67265625,-0.06757247999853129
0.67271875,-0.07515053945803657
0.6727812500000001,-0.08283005375797362
0.67284375,-0.09060087248819007
0.67290625,-0.09845175134964079
0.6729687500000001,-0.10637212155732265
0.67303125,-0.11434865195439198
0.67309375,-0.12236857045674909
0.6731562500000001,-0.13042798581185489
0.67321875,-0.13849613918717119
0.67328125,-0.14656023545038616
0.6733437500000001,-0.15462638031338571
0.67340625,-0.16267418076262719
0.6734687500000001,-0.17069207761682056
0.67353125,-0.1786699872505701
0.67359375,-0.18659686430955844
0.6736562500000001,-0.1944617908955477
0.67371875,-0.20225389670583377
0.67378125,-0.2099622294339545
0.6738437500000001,-0.21757513567201703
0.67390625,-0.22508176108114436
0.67396875,-0.2324710826455427
0.6740312500000001,-0.23973293961316125
0.67409375,-0.24684863791795225
0.67415625,-0.2538261881040347
0.6742187500000001,-0.26064848897052234
0.67428125,-0.2673076949213995
0.67434375,-0.27379657021735715
0.6744062500000001,-0.2801085365924253
0.6744687500000001,-0.28623710772500066
0.67453125,-0.29217656425223726
0.6745937500000001,-0.29792137260122215
0.67465625,-0.3034756676926436
0.67471875,-0.3088162688418709
0.6747812500000001,-0.3139481656296476
0.67484375,-0.3188677570857912
0.67490625,-0.3235631168427041
0.6749687500000001,-0.32804924360513454
0.67503125,-0.33231544483429654
0.67509375,-0.33636039330726974
0.6751562500000001,-0.3401833321299751
0.67521875,-0.34378395127183925
0.67528125,-0.3471625405775078
0.6753437500000001,-0.350319674606701
0.67540625,-0.35325633105680676
0.6754687500000001,-0.355973949146214
0.6755312500000001,-0.35847426109658953
0.67559375,-0.3607506502982618
0.6756562500000001,-0.3628230731253922
0.67571875,-0.3646855000349648
0.67578125,-0.366341160526961
0.6758437500000001,-0.3677934525702484
0.67590625,-0.3690461121401535
0.67596875,-0.37010316692424994
0.6760312500000001,-0.37096886895474374
0.67609375,-0.371647713702787
0.67615625,-0.3721443524501009
0.6762187500000001,-0.37246360512175836
0.6762812500000001,-0.3726015855721333
0.67634375,-0.3725811050173269
0.6764062500000001,-0.37239848159022343
0.6764687500000001,-0.3720589680450158
0.67653125,-0.37156791560644387
0.6765937500000001,-0.3709307372473912
0.67665625,-0.37015288024663057
0.67671875,-0.3692496062923042
0.6767812500000001,-0.3682068634516983
0.67684375,-0.3670399051413717
0.67690625,-0.36575420361083977
0.6769687500000001,-0.3643462772062909
0.67703125,-0.36283943593539314
0.67709375,-0.36123004081223153
0.6771562500000001,-0.35952338216719903
0.67721875,-0.35772467606774705
0.6772812500000001,-0.3558390964777675
0.6773437500000001,-0.35387163350133777
0.67740625,-0.3518272729498444
0.6774687500000001,-0.3497108406576718
0.67753125,-0.34752712516925477
0.67759375,-0.34527168165720273
0.6776562500000001,-0.34296718257568326
0.67771875,-0.34060893580270213
0.67778125,-0.3382012444710825
0.6778437500000001,-0.3357482543307309
0.67790625,-0.3332540255731818
0.67796875,-0.33072242968149523
0.6780312500000001,-0.32815727445774445
0.67809375,-0.325562235705128
0.67815625,-0.3229316051369483
0.6782187500000001,-0.32028723923709745
0.6782812500000001,-0.3176231721005558
0.67834375,-0.3149425481235246
0.6784062500000001,-0.3122483524436117
0.6784687500000001,-0.30954351369216027
0.67853125,-0.3068308072827521
0.6785937500000001,-0.3041128777798565
0.67865625,-0.3013922665218225
0.67871875,-0.29867141923342555
0.6787812500000001,-0.2959432933205935
0.67884375,-0.29322875583524666
0.67890625,-0.290520606898937
0.6789687500000001,-0.28782077134724543
0.67903125,-0.28513116056534593
0.67909375,-0.28245356739259875
0.6791562500000001,-0.27978967408717964
0.67921875,-0.2771410779427363
0.6792812500000001,-0.27450929997037504
0.6793437500000001,-0.2718862489579993
0.67940625,-0.2692923288596276
0.6794687500000001,-0.26671923953885945
0.67953125,-0.2641682260258009
0.67959375,-0.26164038982360105
0.6796562500000001,-0.25913676810231456
0.67971875,-0.25665834744488325
0.67978125,-0.2542060210235798
0.6798437500000001,-0.2517805694557408
0.67990625,-0.24938279368016797
0.67996875,-0.2470036799506438
0.6800312500000001,-0.2446644047818259
0.68009375,-0.24235707167908804
0.68015625,-0.2400817466826043
0.6802187500000001,-0.2378498572553903
0.6802812500000001,-0.23564007455760647
0.68034375,-0.23346381568850205
0.6804062500000001,-0.23132148942319566
0.68046875,-0.2292135394911568
0.68053125,-0.22713038066022853
0.6805937500000001,-0.22509215277403466
0.68065625,-0.2230892564012742
0.68071875,-0.22112187362899158
0.6807812500000001,-0.21919024437325277
0.68084375,-0.21729453603286913
0.68090625,-0.2154348970831547
0.6809687500000001,-0.21361153192939059
0.68103125,-0.2118244896237566
0.68109375,-0.21007388543050937
0.6811562500000001,-0.2083496970039238
0.68121875,-0.20667221026843519
0.6812812500000001,-0.20503133217321
0.68134375,-0.2034270838465727
0.68140625,-0.20185949163612166
0.6814687500000001,-0.2003285655722118
0.68153125,-0.1988343003240085
0.68159375,-0.1973766746173919
0.6816562500000001,-0.19595568297386404
0.68171875,-0.1945713116303161
0.68178125,-0.19321319684418592
0.6818437500000001,-0.19190202144267576
0.6819062499999999,-0.19062738894679748
0.68196875,-0.18938928003542066
0.6820312500000001,-0.18818765599838425
0.6820937499999999,-0.1870225273001668
0.68215625,-0.1858938592131634
0.6822187500000001,-0.1848016335480777
0.68228125,-0.18374588669063802
0.68234375,-0.18272659012611564
0.6824062500000001,-0.18173315692454275
0.68246875,-0.18078685694984037
0.68253125,-0.17987708073215938
0.6825937500000001,-0.17900388545201684
0.68265625,-0.17816730522703905
0.68271875,-0.1773788272928849
0.68278125,-0.17661577174982615
0.68284375,-0.1758895940040761
0.68290625,-0.17520043505149088
0.68296875,-0.1745484162342809
0.68303125,-0.17393369208008647
0.68309375,-0.1733564477970025
0.68315625,-0.17280600285488795
0.68321875,-0.17230434533607975
0.6832812500000001,-0.1718408209741133
0.68334375,-0.1714156976816243
0.68340625,-0.17102926540625718
0.6834687500000001,-0.17068185542596526
0.6835312499999999,-0.1703738062040419
0.68359375,-0.17010549319135032
0.6836562500000001,-0.16987734454885917
0.6837187499999999,-0.16968979626154396
0.68378125,-0.16954332940789738
0.6838437500000001,-0.16943846740047713
0.6839062499999999,-0.16937575599378973
0.68396875,-0.1693669882974297
0.6840312500000001,-0.16937925031123083
0.68409375,-0.1694467887615016
0.68415625,-0.1695591209016636
0.6842187500000001,-0.16971702761919977
0.68428125,-0.16992133752344718
0.68434375,-0.17017293294104802
0.68440625,-0.1704727579183829
0.68446875,-0.1708218052034109
0.68453125,-0.17122114067966476
0.68459375,-0.17167188942823058
0.68465625,-0.1721752544071936
0.68471875,-0.17273249547004543
0.68478125,-0.1733449640887566
0.68484375,-0.17402493940396202
0.68490625,-0.17475225085941595
0.68496875,-0.1755393288018417
0.68503125,-0.17638787815918364
0.6850937500000001,-0.17729968567851054
0.6851562499999999,-0.17827665424510208
0.68521875,-0.17932079590989858
0.6852812500000001,-0.1804342368875507
0.6853437499999999,-0.18161922909172748
0.68540625,-0.18287814990681656
0.6854687500000001,-0.18421242584097108
0.6855312499999999,-0.18562691351993713
0.68559375,-0.1871233100830778
0.6856562500000001,-0.18870457111442318
0.6857187499999999,-0.19037384123051684
0.68578125,-0.19213443096210006
0.68584375,-0.19398981024973028
0.6859062499999999,-0.19594367913982425
0.68596875,-0.19798932636054825
0.68603125,-0.20014074231527895
0.68609375,-0.20240218404853116
0.68615625,-0.20477812075581928
0.68621875,-0.20727322875915766
0.68628125,-0.20989241968736488
0.68634375,-0.21264084811739792
0.68640625,-0.21552388334780215
0.68646875,-0.2185470885455424
0.68653125,-0.22171632791364132
0.6865937499999999,-0.2250376007746464
0.68665625,-0.2285171046161048
0.68671875,-0.2321611922368898
0.6867812499999999,-0.23597634660859548
0.68684375,-0.2399806492437801
0.68690625,-0.2441575398602093
0.6869687499999999,-0.24852500044117626
0.68703125,-0.2530891317329461
0.6870937500000001,-0.25785574405185013
0.6871562499999999,-0.2628299534399184
0.68721875,-0.2680160132400093
0.6872812500000001,-0.2734168922808883
0.6873437499999999,-0.27903386439209577
0.68740625,-0.2848659356733435
0.68746875,-0.29090900862049196
0.6875312499999999,-0.29715492645281827
0.68759375,-0.30359037771813535
0.68765625,-0.31019496658571566
0.6877187499999999,-0.3169395831209082
0.68778125,-0.32378319049488336
0.68784375,-0.33066977658730157
0.6879062499999999,-0.33752351716355067
0.68796875,-0.34424290347943864
0.68803125,-0.350692647586476
0.68809375,-0.3567048958221043
0.68815625,-0.3620201527980028
0.6882187499999999,-0.3663362445541958
0.68828125,-0.3692385394870851
0.68834375,-0.3701776581345564
0.6884062499999999,-0.36842356980374863
0.68846875,-0.3630027018702853
0.68853125,-0.352610723778824
0.6885937499999999,-0.3354914572263413
0.68865625,-0.3092650500427366
0.68871875,-0.27068597379950365
0.6887812499999999,-0.21530247777572847
0.68884375,-0.13690506300266164
0.6889062499999999,-0.026841480497704212
0.6889687499999999,0.12713980273611625
0.68903125,0.3425684046123817
0.68909375,0.6448544123323385
0.6891562499999999,1.071327882662915
0.68921875,1.6776881266150077
0.68928125,2.5484073053856697
0.6893437499999999,3.8138857730670885
0.68940625,5.677923228591882
0.68946875,8.452197214957133
0.6895312499999999,12.471793909729188
0.68959375,16.37797600673867
0.6896562499999999,9.693597204963567
0.6897187499999999,1.2628182937026968
0.68978125,-0.10283229886035625
0.6898437499999999,-0.16206111236862786
0.6899062499999999,-0.11690768183419561
0.68996875,-0.08099509662947596
0.6900312500000001,-0.05754750137901221
0.6900937500000001,-0.04222360617554717
0.69015625,-0.03193697542398684
0.6902187500000001,-0.02477844828748623
0.6902812500000001,-0.01964479252976096
0.69034375,-0.015862100454866454
0.6904062500000001,-0.013008723368445087
0.69046875,-0.010812081006255334
0.69053125,-0.00910047284903718
0.6905937500000001,-0.007730579570643619
0.69065625,-0.006625203651209119
0.69071875,-0.005722297048473088
0.6907812500000001,-0.004976695191614587
0.69084375,-0.00436417944640911
0.69090625,-0.0038410144008773515
0.6909687500000001,-0.0033972521910451622
0.69103125,-0.003018052098306018
0.6910937500000001,-0.0026918296353012437
0.6911562500000001,-0.0024184415222679783
0.69121875,-0.002172622609993914
0.6912812500000001,-0.0019574753951293704
0.69134375,-0.0017682396202034624
0.69140625,-0.0016010292920555463
0.6914687500000001,-0.0014613748013672901
0.69153125,-0.0013292167836649457
0.69159375,-0.0012110301451293292
0.6916562500000001,-0.0011049636211891184
0.69171875,-0.0010094567841582183
0.69178125,-0.0009316437710268637
0.6918437500000001,-0.0008535281817355375
0.69190625,-0.000782560487602664
0.69196875,-0.0007179139815056936
0.6920312500000001,-0.0006670391293391777
0.69209375,-0.0006130338180742326
0.69215625,-0.0005634821627564626
0.6922187500000001,-0.0005179174335324637
0.69228125,-0.00048376272077020637
0.69234375,-0.00044496201858858464
0.6924062500000001,-0.0004090262194267355
0.69246875,-0.00037572621432425984
0.69253125,-0.0003447696884761911
0.6925937500000001,-0.00032364970673555746
0.69265625,-0.000296861402813174
0.69271875,-0.00027188049836838996
0.69278125,-0.0002485230693363374
0.69284375,-0.00023407962393006977
0.6929062500000001,-0.0002136421005657027
0.69296875,-0.0001944649094376158
0.69303125,-0.00017644417470369215
0.6930937500000001,-0.00016666240554199835
0.69315625,-0.0001507356424873594
0.69321875,-0.00013572036445225338
0.6932812500000001,-0.00012153208523209017
0.69334375,-0.00011507530956751399
0.69340625,-0.00010242704344106562
0.6934687500000001,-0.00009044263413555311
0.6935312499999999,-0.0000791076078234641
0.69359375,-0.00007505947960286858
0.6936562500000001,-0.00006490510675145722
0.6937187499999999,-0.000055280817449969734
0.69378125,-0.00005253646828387759
0.6938437500000001,-0.00004387306407871501
0.69390625,-0.00003563513112993784
0.69396875,-0.000027804951268936283
0.6940312500000001,-0.000026474581989177314
0.69409375,-0.000019378654094620105
0.69415625,-0.000012614575777241652
0.6942187500000001,-6.1611208589837485e-6
0.69428125,-5.876962069251682e-6


==> data/dataIForceDistribt0548SqueezeE100D41G160c0045YE105103DoubleAtTEST.csv <==
0.30865624999999997,-5.847682504452007e-6
0.30871875,-0.000011970362550424753
0.30878125,-0.00001838041388905586
0.30884375,-0.000019278099968931937
0.30890625,-0.000026333081194078018
0.30896875,-0.00003373846284263052
0.30903125,-0.00003543763745090005
0.30909375,-0.00004362264107141291
0.30915625,-0.00005223498902856621
0.30921875,-0.00006130075559696598
0.30928125,-0.00006451239128453516
0.30934375000000003,-0.00007459849240726631
0.30940625,-0.00008524047550109994
0.30946874999999996,-0.00009649061179450832
0.30953125000000004,-0.00010175802495019517
0.30959375,-0.00011435937131423574
0.30965624999999997,-0.00012767084535123848
0.30971875,-0.00013488363402385247
0.30978125,-0.00014983490119867195
0.30984375,-0.0001656897918327915
0.30990625,-0.00018251108962154977
0.30996875,-0.0001933085866713332
0.31003125,-0.00021235486362560408
0.31009375,-0.00023262710068635265
0.31015625,-0.00025424072056095295
0.31021875,-0.0002700226239758102
0.31028125,-0.0002947660946614361
0.31034375000000003,-0.00032128071246514077
0.31040625,-0.0003497296017007307
0.31046874999999996,-0.0003727440748056849
0.31053125000000004,-0.00040569241740669355
0.31059375,-0.0004412306254617696
0.31065624999999997,-0.0004796071648692439
0.31071875,-0.0005133221208488657
0.31078125,-0.0005583790030419021
0.31084375,-0.0006073380935204092
0.31090625,-0.0006605823259995001
0.31096875,-0.0007105637995808441
0.31103125,-0.0007740647956291253
0.31109375,-0.0008437178573356982
0.31115625,-0.0009203222321283901
0.31121875,-0.0009964242346601941
0.31128125,-0.0010899190442972204
0.31134375000000003,-0.001193654120505142
0.31140625,-0.0013091314937795115
0.31146874999999996,-0.001438130949861063
0.31153125000000004,-0.001574125226411343
0.31159375,-0.0017369923594506374
0.31165624999999997,-0.001921104177004128
0.31171875,-0.0021301767537708995
0.31178125,-0.0023597768679200965
0.31184375,-0.00263348729831734
0.31190625,-0.0029492300134034135
0.31196875,-0.003315695442896049
0.31203125,-0.0037438698066797663
0.31209375,-0.004238506060553325
0.31215625,-0.00483633477415284
0.31221875,-0.00555174148458124
0.31228125,-0.006416159003125373
0.31234375000000003,-0.007471888567039832
0.31240625,-0.008767200798016767
0.31246874999999996,-0.010402033885777725
0.31253125000000004,-0.012481533510092959
0.31259375,-0.015172883831022955
0.31265624999999997,-0.018725975640515834
0.31271875000000005,-0.023515402800540163
0.31278125,-0.030172256386982423
0.31284375,-0.0396910250781238
0.31290625,-0.053773212566708445
0.31296875,-0.0753179155942687
0.31303125,-0.108720754665815
0.31309375,-0.1545745062481533
0.31315625,-0.14281763831829966
0.31321875,0.7441144882866246
0.31328125,7.476221835406538
0.31334375000000003,15.86509802939398
0.31340625,12.183539123503582
0.31346874999999996,7.879221893483244
0.31353125000000004,5.0083316933615105
0.31359375,3.166640735875538
0.31365624999999997,1.9726656846536956
0.31371875,1.1873798594879954
0.31378125,0.6645250748048946
0.31384375,0.3132217366279826
0.31390625,0.07588731161184094
0.31396875,-0.08469180279888397
0.31403125,-0.19293482788816776
0.31409375,-0.2651375216467923
0.31415625,-0.31232031971803276
0.31421875,-0.3420281910260844
0.31428125,-0.3594834249254206
0.31434375000000003,-0.36833564633726684
0.31440625,-0.37114537645367485
0.31446874999999996,-0.3697611708772745
0.31453125000000004,-0.3654748570042845
0.31459375,-0.35922118093880295
0.31465624999999997,-0.3516726078046867
0.31471875,-0.3433136265632267
0.31478125,-0.3344931527377527
0.31484375,-0.32546179636021855
0.31490625,-0.31639853976720744
0.31496875,-0.3074300072528271
0.31503125,-0.29863253473342166
0.31509375,-0.29009004028895247
0.31515625,-0.28182998194418296
0.31521875,-0.27387657996361603
0.31528125,-0.2662429835448149
0.31534375000000003,-0.25893428220626336
0.31540625,-0.25194977455764134
0.31546874999999996,-0.24528463003726347
0.31553125000000004,-0.23893114829769613
0.31559375,-0.2328796909309246
0.31565624999999997,-0.22711936433027602
0.31571875,-0.22163854382721823
0.31578125,-0.216425237148034
0.31584375,-0.2114673715981154
0.31590625,-0.20675298594060704
0.31596875,-0.20225801238018984
0.31603125,-0.19799584222046157
0.31609375,-0.19394316502143472
0.31615625,-0.1900895077247069
0.31621875,-0.18642487913685124
0.31628125,-0.18293977895015473
0.31634375000000003,-0.1796251978457516
0.31640625,-0.176472608778884
0.31646874999999997,-0.17347395345168198
0.31653125000000004,-0.1706216261183479
0.31659375,-0.16790845825387068
0.31665625,-0.16532769499344155
0.31671875000000005,-0.16287297655601274
0.31678125,-0.16053831516683592
0.31684375,-0.1583180800772634
0.31690625,-0.1562069692613542
0.31696875,-0.15419999879513535
0.31703125,-0.15229247743965307
0.31709375,-0.15045954797839595
0.31715625000000003,-0.14872861460677683
0.31721875,-0.14708519456923036
0.31728125,-0.14552557512394615
0.31734375000000004,-0.1440462549218634
0.31740625,-0.14264394345874024
0.31746874999999997,-0.14131553946043138
0.31753125000000004,-0.1400471662993657
0.31759375,-0.1388580032752857
0.31765625,-0.13773447680606915
0.31771875,-0.13667413632388492
0.31778125,-0.13567467281843879
0.31784375,-0.13473390604781074
0.31790625,-0.1338497765887256
0.31796875,-0.13302033954352385
0.31803125,-0.13223236363408203
0.31809375,-0.13151938639707395
0.31815625000000003,-0.13084343956842398
0.31821875,-0.13021541005113396
0.31828125,-0.12963382546836144
0.31834375000000004,-0.1290972893130893
0.31840625,-0.12860447885268406
0.31846874999999997,-0.1281541382973306
0.31853125000000004,-0.12774507510733407
0.31859375,-0.12737615802027913
0.31865625,-0.12703451815191732
0.31871875,-0.12674274483437697
0.31878125,-0.12648804045883744
0.31884375,-0.12626947515101097
0.31890625,-0.12608616051063426
0.31896875,-0.12593724772239118
0.31903125,-0.12582192364298794
0.31909375,-0.12573941085439
0.31915625000000003,-0.12570111018631386
0.31921875,-0.1256820373260664
0.31928125,-0.12569361719010974
0.31934375000000004,-0.1257351817522576
0.31940625,-0.12579396213663002
0.31946874999999997,-0.1258936094057155
0.31953125000000004,-0.12602135866254943
0.31959375,-0.12617661444007028
0.31965625,-0.12635879737067052
0.31971875,-0.1265673379703222
0.31978125,-0.1268016771413224
0.31984375,-0.127061262333984
0.31990625,-0.12735741256759683
0.31996875,-0.12766589783000343
0.32003125,-0.12799746366582115
0.32009375,-0.12835669308579056
0.32015625000000003,-0.12874560690932535
0.32021875,-0.1291640600775993
0.32028125,-0.12961192958484333
0.32034375000000004,-0.13008911299812276
0.32040625,-0.13058322798612437
0.32046874999999997,-0.13111884576240712
0.32053125000000005,-0.13169514176313957
0.32059375,-0.1322890213222322
0.32065625,-0.1329119892651055
0.32071875,-0.13356405318281056
0.32078125,-0.13424523639618252
0.32084375,-0.1349555770163514
0.32090625,-0.1356951287518311
0.32096875,-0.13646395873567474
0.32103125,-0.13726214858990204
0.32109375,-0.13808979267771646
0.32115625000000003,-0.13895829723177883
0.32121875,-0.13984522687020678
0.32128125,-0.14076196907410857
0.32134375000000004,-0.14170866582898894
0.32140625,-0.14268547043254515
0.32146874999999997,-0.14369254522139244
0.32153125000000005,-0.14473006317681128
0.32159375,-0.14579820600131085
0.32165625,-0.14690816685632482
0.32171875,-0.14803818260448315
0.32178125,-0.14919941865608397
0.32184375,-0.15039208723102213
0.32190625,-0.15161640760113004
0.32196875,-0.1528604566880912
0.32203125,-0.15414879890974334
0.32209375,-0.15546948359824464
0.32215625000000003,-0.1568334910812656
0.32221875,-0.15821962766091027
0.32228125,-0.1596388330542971
0.32234375000000004,-0.16109135477070802
0.32240625,-0.16257744139273414
0.32246874999999997,-0.16409734056666184
0.32253125000000005,-0.165651302297406
0.32259375,-0.1672395738954358
0.32265625,-0.16887290827299298
0.32271875000000005,-0.17053058388434975
0.32278125,-0.17222330312322243
0.32284375,-0.1739513040442425
0.32290625,-0.17571482001292527
0.32296875,-0.17751408126728374
0.32303125,-0.17934930683910394
0.32309375,-0.18122070194640727
0.32315625000000003,-0.18313875220308906
0.32321875,-0.18508308283796743
0.32328125,-0.18706409404489294
0.32334375000000004,-0.18908192211366803
0.32340625,-0.19113669063292704
0.32346874999999997,-0.19322849944252962
0.32353125000000005,-0.1953574366218094
0.32359375,-0.19752356270224333
0.32365625,-0.19973702126098203
0.32371875,-0.20197766619036794
0.32378125,-0.20425553545389902
0.32384375,-0.20657058237856732
0.32390625,-0.20892272650163277
0.32396875,-0.21131185324241358
0.32403125,-0.2137378086770355
0.32409375,-0.2162102781582597
0.32415625000000003,-0.2187093103429791
0.32421875,-0.22124445571941997
0.32428125,-0.22381538038038504
0.32434375000000004,-0.2264216973058435
0.32440625,-0.22906296902893614
0.32446875,-0.231738693159991
0.32453125000000005,-0.23444831260383886
0.32459375,-0.23720091804071083
0.32465625,-0.23997642554897958
0.32471875,-0.24278374060709765
0.32478125,-0.2456220178874713
0.32484375,-0.24849033494306755
0.32490625,-0.2513876859593215
0.32496875000000003,-0.25431297652308266
0.32503125,-0.2572636248093586
0.32509375,-0.26024122742471606
0.32515625000000004,-0.2632429166499368
0.32521875,-0.2662672085176184
0.32528125,-0.2693125063440105
0.32534375000000004,-0.2723771028012979
0.32540625,-0.27545917417094135
0.32546875,-0.27855677027980763
0.32553125000000005,-0.2816771997954615
0.32559375,-0.284799551002462
0.32565625,-0.2879308191381133
0.32571875,-0.2910685308922385
0.32578125,-0.2942100678222323
0.32584375,-0.29735266965697954
0.32590625,-0.30049342469726337
0.32596875000000003,-0.3036292694693117
0.32603125,-0.3067662236273371
0.32609375,-0.3098824738461349
0.32615625000000004,-0.3129836704316887
0.32621875,-0.3160661125426704
0.32628125,-0.3191259272158927
0.32634375000000004,-0.3221590753966968
0.32640625,-0.32516135341308167
0.32646875,-0.32812838215689594
0.32653125000000005,-0.33106473074910947
0.32659375,-0.3339475053231401
0.32665625,-0.33678089053936944
0.32671875000000006,-0.33955984045668386
0.32678125,-0.34227914843263535
0.32684375,-0.34493344257248826
0.32690625,-0.34751720696093596
0.32696875000000003,-0.3500247673888762
0.32703125,-0.352450310384414
0.32709375,-0.35479692165689175
0.32715625000000004,-0.357040501767095
0.32721875,-0.35918383694524764
0.32728125,-0.3612206198625873
0.32734375000000004,-0.3631444483129484
0.32740625,-0.3649488274758917
0.32746875,-0.36662720287686046
0.32753125000000005,-0.3681729652989827
0.32759375,-0.36957854429773285
0.32765625,-0.37083921914767193
0.32771875,-0.37194732054288526
0.32778125,-0.37289620792336875
0.32784375,-0.3736792784217129
0.32790625,-0.37428998545370384
0.32796875000000003,-0.37472186122333906
0.32803125,-0.3749685444631743
0.32809375,-0.3750238104220103
0.32815625000000004,-0.3748904348129806
0.32821875,-0.3745449568460307
0.32828125,-0.3739905577530135
0.32834375000000005,-0.37322190367630514
0.32840625,-0.3722339588856677
0.32846875,-0.37102200357598886
0.32853125000000005,-0.3695816440405607
0.32859375,-0.367908840102909
0.32865625,-0.3659999174971066
0.32871875,-0.36385160024069546
0.32878125,-0.3614698699616864
0.32884375,-0.3588348795883375
0.32890625,-0.35595364725469947
0.32896875000000003,-0.3528250739341071
0.32903125,-0.34944871408997846
0.32909375,-0.34582478417401386
0.32915625000000004,-0.3419541584926326
0.32921875,-0.33782900174957975
0.32928125,-0.33347003111855994
0.32934375000000005,-0.32887920364730394
0.32940625,-0.32404234763841866
0.32946875,-0.31897197446395437
0.32953125000000005,-0.3136726903848721
0.32959375,-0.30814994980657
0.32965625,-0.30241016397407805
0.32971875,-0.2964607146367745
0.32978125,-0.29030988522778084
0.32984375,-0.28396673306703024
0.32990625,-0.27744089500944225
0.32996875000000003,-0.27074247517519134
0.33003125,-0.2638909594855181
0.33009375,-0.25687784361220845
0.33015625000000004,-0.24971963582101914
0.33021875,-0.24242510830026398
0.33028125,-0.2350036078852271
0.33034375000000005,-0.2274650592710083
0.33040625,-0.21982018325188854
0.33046875,-0.21207120050240302
0.33053125000000005,-0.20424773093730242
0.33059375,-0.19635218456198575
0.33065625,-0.18839560514132672
0.33071875,-0.18039703608821595
0.33078125,-0.1723488261214725
0.33084375,-0.16426876635909693
0.33090625,-0.15616584021783347
0.33096875000000003,-0.1480493109746685
0.33103125,-0.13992899029071204
0.33109375,-0.13181558196229368
0.33115625000000004,-0.12372050265236223
0.33121875,-0.11565557701853055
0.33128125,-0.10763243385861662
0.33134375000000005,-0.09966198873422064
0.33140625,-0.09176256149227288
0.33146875,-0.08392512338334121
0.33153125000000006,-0.07615622808221603
0.33159375,-0.06847961143682244
0.33165625,-0.06089198941822726
0.33171875,-0.05339935069487099
0.33178125,-0.046008595477431205
0.33184375,-0.03872773907053356
0.33190625,-0.03156568562685924
0.33196875000000003,-0.024531750341047487
0.33203125,-0.017634824042794178
0.33209375,-0.010882595074866053
0.33215625000000004,-0.004280913392169836
0.33221875,0.0021577087593109
0.33228125000000003,0.008448443001693617
0.33234375000000005,0.014581250667009549
0.33240625,0.020556033124254358
0.33246875,0.026381657028391584
0.33253125000000006,0.032038250516906855
0.33259375,0.03753081194523164
0.33265625,0.0428543445845075
0.33271875000000006,0.04800316243892316
0.33278125000000003,0.05297183109980125
0.33284375,0.05775605356640237
0.33290625,0.06235346893976047
0.33296875000000004,0.06675540121331078
0.33303125,0.07098138496932577
0.33309375,0.07502666464032072
0.33315625000000004,0.07889578160831291
0.33321875,0.08259289773138599
0.33328125000000003,0.08612094025845723
0.33334375000000005,0.08948097252160418
0.33340625,0.09268092261005068
0.33346875,0.09570115544823805
0.33353125000000006,0.09854782939323563
0.33359375,0.10121884037695705
0.33365625,0.10371368303045245
0.33371875,0.10603406257102745
0.33378125000000003,0.10817533579547536
0.33384375,0.1101609398436483
0.33390625,0.11198952376735227
0.33396875000000004,0.11366859374502947
0.33403125,0.1152047655485197
0.33409375,0.11660288989011566
0.33415625000000004,0.11786575765250387
0.33421875,0.11899419116652049
0.33428125000000003,0.11999630759673083
0.33434375000000005,0.12085371975510867
0.33440625,0.1215747732995018
0.33446875,0.12216068375893206
0.33453125000000006,0.12261471464101839
0.33459375,0.12294237380146847
0.33465625,0.12314224225076978
0.33471875,0.12323993101655663
0.33478125000000003,0.12323505160960606
0.33484375,0.12313479535671606
0.33490625,0.12294463130810795
0.33496875000000004,0.12266786812219371
0.33503125,0.12230586361320112
0.33509375,0.12185852934680844
0.33515625000000004,0.12133387265737905
0.33521875,0.12071432246267436
0.33528125000000003,0.12000963961047642
0.33534375000000005,0.1192227337601498
0.33540625,0.11835850216492318
0.33546875,0.11742346143462917
0.33553125000000006,0.1164164202868948
0.33559375,0.11536241520037702
0.33565625,0.1142595395634455
0.33571875,0.11311304071485784
0.33578125000000003,0.11192617864187565
0.33584375,0.11070030820305309
0.33590625,0.10943525874035435
0.33596875000000004,0.1081387261691347
0.33603125,0.10679243486834675
0.33609375,0.10540506522960126
0.33615625000000005,0.1039781029506929
0.33621875,0.10251476528494441
0.33628125000000003,0.10101988867840075
0.33634375000000005,0.09949937037124708
0.33640625,0.09795085381519529
0.33646875,0.09639763239705562
0.33653125000000006,0.09483574800423536
0.33659375,0.09326826411501951
0.33665625,0.09169645668107096
0.33671875000000007,0.09012008949522574
0.33678125000000003,0.08853772960781173
0.33684375,0.08695639452100017
0.33690625,0.08535745379330906
0.33696875000000004,0.08374940032985224
0.33703125,0.08213350276158773
0.33709375,0.08051252985233343
0.33715625000000005,0.07889057115619025
0.33721875,0.07727239505014509
0.33728125000000003,0.07565409163923911
0.33734375000000005,0.07405727049864269
0.33740625,0.07247613869092485
0.33746875,0.07091204020153831
0.33753125000000006,0.0693647685741865
0.33759375,0.06783287674216582
0.33765625,0.06632283414710591
0.33771875,0.06481500459084918
0.33778125000000003,0.06331648341574383
0.33784375,0.061826725277833366
0.33790625,0.06034656528193359
0.33796875000000004,0.05887817700333209
0.33803125,0.0574247354019594
0.33809375,0.05598122147306944
0.33815625000000005,0.054568566783001315
0.33821875,0.05318080290520466
0.33828125000000003,0.051819495114385106
0.33834375000000005,0.0504847005123486
0.33840625,0.049175160745141305
0.33846875,0.04789735583930391
0.33853125000000006,0.04663098283613706
0.33859375,0.045382146784155544
0.33865625,0.04414887241568713
0.33871875,0.04293030298004678
0.33878125000000003,0.04172682158903708
0.33884375,0.040540064086578814
0.33890625,0.03937241607589853
0.33896875000000004,0.038217958422774256
0.33903125,0.03709660273691631
0.33909375,0.036001275018035434
0.33915625000000005,0.0349324719421292
0.33921875,0.033889300204360734
0.33928125000000003,0.03286972730188659
0.33934375000000006,0.031879434496562525
0.33940625,0.030897816075423468
0.33946875,0.029930523567597928
0.33953125000000006,0.028975304776841626
0.33959375,0.028031016042792317
0.33965625,0.02709769899049609
0.33971875,0.02617651650070013
0.33978125000000003,0.02526927640344223
0.33984375,0.024369258536607596
0.33990625,0.023495534817678965
0.33996875000000004,0.02264012289947584
0.34003125,0.021803540433800284
0.34009375000000003,0.02098994013586339
0.34015625000000005,0.02020661857785229
0.34021875,0.01943327448534274
0.34028125,0.018675749661462696
0.34034375000000006,0.017931445356681383
0.34040625,0.01719870317464539
0.34046875,0.01647703430253837
0.34053125000000006,0.01576702368817448
0.34059375000000003,0.015070407245421233
0.34065625,0.014389377201343312
0.34071875,0.01371748997947353
0.34078125000000004,0.013074042337666403
0.34084375,0.012451309910084585
0.34090625,0.01184913955260955
0.34096875000000004,0.011266132048381228
0.34103125,0.01070874462268935
0.34109375000000003,0.010156786918505967
0.34115625000000005,0.009616183701119219
0.34121875,0.009084753602689039
0.34128125,0.008561139583801558
0.34134375000000006,0.008045140217005642
0.34140625,0.007537689000384151
0.34146875,0.007040553506867581
0.34153125,0.006556100347193422
0.34159375000000003,0.006078114091838643
0.34165625,0.005626356119391662
0.34171875,0.005192072333707803
0.34178125000000004,0.004773943095435523
0.34184375,0.004379710271922216
0.34190625,0.0039899283179933714
0.34196875000000004,0.003610713673487198
0.34203125,0.003239485341060791
0.34209375,0.002874303718424495
0.34215625000000005,0.0025141867567927967
0.34221875,0.002159292519764211
0.34228125,0.001810944094329886
0.34234375000000006,0.0014710752883993483
0.34240625,0.001133276064129607
0.34246875,0.0008170710768884426
0.34253125,0.0005151963528586267
0.34259375000000003,0.000228055831535956
0.34265625,-0.000045028612890962716
0.34271875,-0.0002970862342229902
0.34278125000000004,-0.000547982086208744
0.34284375,-0.0007916182878597716
0.34290624999999997,-0.0010303486157254155
0.34296875000000004,-0.0012657919535298962
0.34303125,-0.0014985274541846894
0.34309375,-0.0017280546419487508
0.34315625000000005,-0.0019528346103494243
0.34321875,-0.002170764907647782
0.34328125,-0.002388281678981835
0.34334375,-0.002585959301941748
0.34340625,-0.0027713463052908283
0.34346875,-0.002944338550943587
0.34353125,-0.0030971779922048526
0.34359375000000003,-0.0032493000778475237
0.34365625,-0.0033944013526478745
0.34371875,-0.003535047838619826
0.34378125000000004,-0.0036733545373345
0.34384375,-0.0038106562854092474
0.34390624999999997,-0.0039471662356023035
0.34396875000000005,-0.0040820334757940835
0.34403125,-0.00421347993926513
0.34409375,-0.004339297563103944
0.34415625,-0.00446597444166047
0.34421875,-0.004574269169193429
0.34428125,-0.0046720302406296765
0.34434375,-0.004759419955021826
0.34440625,-0.004829032725425668
0.34446875,-0.004900406091211729
0.34453125,-0.004967339326298392
0.34459375000000003,-0.0050322774281075094
0.34465625,-0.00509708544555168
0.34471874999999996,-0.005162726794376904
0.34478125000000004,-0.0052291163887536185
0.34484375,-0.005295001085139833
0.34490624999999997,-0.005358451440198475
0.34496875,-0.0054171479603842
0.34503125,-0.0054777153902547115
0.34509375,-0.005521074830586892
0.34515625,-0.005555412690934264
0.34521875,-0.005581234498024723
0.34528125,-0.005591383093036431
0.34534375,-0.005605577792515179
0.34540625,-0.00561761164838398
0.34546875,-0.0056297680226631425
0.34553124999999996,-0.0056436619172167135
0.34559375000000003,-0.005659898687488632
0.34565625,-0.00567795377193718
0.34571874999999996,-0.0056963682827568946
0.34578125000000004,-0.005712973686804873
0.34584375,-0.005734189889162994
0.34590624999999997,-0.005740524512612671
0.34596875,-0.005739396591947471
0.34603125,-0.0057305925849352735
0.34609375,-0.005706198925083061
0.34615625,-0.00568555224429329
0.34621875,-0.005662256645286974
0.34628125,-0.0056388046330308195
0.34634374999999995,-0.005617319814638325
0.34640625,-0.005599067819874806
0.34646875,-0.005584285974499739
0.34653124999999996,-0.005572084409618455
0.34659375000000003,-0.005560734826130648
0.34665625,-0.005547925498200712
0.34671874999999996,-0.005540085991719179
0.34678125,-0.005517922346208265
0.34684375,-0.005489143971191546
0.34690624999999997,-0.0054538879818161745
0.34696875,-0.005404606099299346
0.34703125,-0.005360775818488331
0.34709375,-0.005316159976741258
0.34715625,-0.005273119692040959
0.34721875,-0.005233549414042332
0.34728125,-0.005198384749142693
0.34734374999999995,-0.005167432331950189
0.34740625,-0.005139518110198235
0.34746875,-0.0051126030871508354
0.34753124999999996,-0.005084307828923329
0.34759375,-0.005061162842276923
0.34765625,-0.005024063489210112
0.34771874999999997,-0.004981100925992299
0.34778125,-0.004932699667414914
0.34784375,-0.004871689947496045
0.34790625,-0.004817703799629161
0.34796875,-0.004764529513430413
0.34803125,-0.00471440807737275
0.34809375,-0.004668904310769301
0.34815624999999994,-0.004628602641724294
0.34821875,-0.004592952874925366
0.34828125,-0.004560399244070354
0.34834374999999995,-0.0045287345951084135
0.34840625000000003,-0.004504260553196582
0.34846875,-0.00446745747075844
0.34853124999999996,-0.004425695215900388
0.34859375,-0.004378666515601426
0.34865625,-0.004318445074663384
0.34871874999999997,-0.004264307080863582
0.34878125,-0.004209875682956887
0.34884375,-0.004157579339003806
0.34890625,-0.004109479633194982
0.34896875,-0.004066846311087113
0.34903125,-0.004029826587654647
0.34909375,-0.003997522989540522
0.34915624999999995,-0.003968065866248427
0.34921875,-0.00393908299621748
0.34928125,-0.003916981046429124
0.34934374999999995,-0.0038823464599457014
0.34940625,-0.0038428811825644005
0.34946875,-0.003798660638621887
0.34953124999999996,-0.0037421126336338803
0.34959375,-0.0036927343196808612
0.34965625,-0.0036441718274305424
0.34971874999999997,-0.003598853455975437
0.34978125,-0.0035585775559315858
0.34984375,-0.003524179055934773
0.34990625,-0.003495541548148212
0.34996874999999994,-0.0034712323384321897
0.35003125,-0.003449256681573698
0.35009375000000004,-0.003435740427972067
0.35015625000000006,-0.0034109563418567856
0.35021875,-0.003382000261133583
0.35028125,-0.0033481057660470492
0.35034375000000006,-0.003309704565533478
0.35040625000000003,-0.003259554882006646
0.35046875,-0.0032173820406325784
0.35053125000000007,-0.0031767711948772065
0.35059375000000004,-0.0031400208614602992
0.35065625,-0.0031086478389919514
0.35071875,-0.0030831608419880085
0.35078125000000004,-0.003062898342359968
0.35084375,-0.0030462603947871703
0.35090625000000003,-0.0030309591768091226
0.35096875000000005,-0.0030232906977093743
0.35103125,-0.0030036683559352406
0.35109375000000004,-0.0029793226866000055
0.35115625000000006,-0.0029500359276221355
0.35121875,-0.002907867518826504
0.35128125,-0.0028720715221818155
0.35134375000000007,-0.002836222538585953
0.35140625000000003,-0.0028027378405569986
0.35146875,-0.0027737177628228415
0.35153125,-0.0027502708684706417
0.35159375000000004,-0.002732595154250561
0.35165625,-0.0027196464092001105
0.35171875,-0.002709563523360048
0.35178125000000005,-0.0026999211321401817
0.35184375,-0.0026970804003595694
0.35190625000000003,-0.002681600340382395
0.35196875000000005,-0.002661200343764575
0.35203125,-0.0026359104040986625
0.35209375,-0.002598206728950718
0.35215625000000006,-0.00256754951177722
0.35221875,-0.0025375980507254675
0.35228125,-0.0025107595307596875
0.35234375000000007,-0.0024888114561382457
0.35240625000000003,-0.0024726044023293536
0.35246875,-0.0024618504905280225
0.35253125,-0.0024552671534644466
0.35259375000000004,-0.0024506857888975664
0.35265625,-0.0024544165504341575
0.35271875,-0.00244669821037094
0.35278125000000005,-0.0024345504262145434
0.35284375,-0.002417306913816475
0.35290625,-0.0023954210097934803
0.35296875000000005,-0.002361651085713866
0.35303125,-0.0023356513163949044
0.35309375,-0.0023111597181791343
0.35315625000000006,-0.002290389456912359
0.35321875,-0.0022748901381296205
0.35328125,-0.0022650918555780913
0.35334375,-0.0022604174324001025
0.35340625000000003,-0.002259180981595388
0.35346875,-0.0022590928345662398
0.35353125,-0.0022664590368178528
0.35359375000000004,-0.0022616525763011763
0.35365625,-0.002252029753393947
0.35371875,-0.0022372649344934714
0.35378125000000005,-0.0022094671658247356
0.35384375,-0.002187894666198127
0.35390625,-0.0021661081574163715
0.35396875000000005,-0.002146594302699048
0.35403125,-0.0021313552746489717
0.35409375,-0.0021216147385298284
0.35415625,-0.002117453223790783
0.35421875,-0.002117885751842921
0.35428125,-0.002121018396751523
0.35434375,-0.002124429244400927
0.35440625000000003,-0.002134461815646471
0.35446875,-0.002131693486064512
0.35453125,-0.002123833015761828
0.35459375000000004,-0.002110946333553909
0.35465625,-0.0020854723596332586
0.35471874999999997,-0.002066897944836575
0.35478125000000005,-0.0020489090989497666
0.35484375,-0.0020338804076096284
0.35490625,-0.0020235861646259873
0.35496875,-0.00201889069142816
0.35503125,-0.002019546159115773
0.35509375,-0.0020241817507536536
0.35515625,-0.0020306943532072963
0.35521875,-0.0020453625762404948
0.35528125,-0.0020484038861280918
0.35534375,-0.0020468837594110334
0.35540625000000003,-0.0020401000649145906
0.35546875,-0.002028522595781762
0.35553124999999997,-0.0020049096844693207
0.35559375000000004,-0.0019889209996334714
0.35565625,-0.0019742923043418736
0.35571875,-0.00196325097086901
0.35578125000000005,-0.0019573172586328375
0.35584375,-0.001956974202513187
0.35590625,-0.0019615682397865486
0.35596875,-0.001969504308756004
0.35603125,-0.0019784437071557193
0.35609375,-0.0019946810553294614
0.35615625,-0.001998605193593961
0.35621875000000003,-0.0019975745501797093
0.35628125,-0.0019912523999260356
0.35634374999999996,-0.001971738596867896
0.35640625000000004,-0.001958289179189207
0.35646875,-0.0019445093659420098
0.35653124999999997,-0.0019328267246394998
0.35659375000000004,-0.0019252742237368808
0.35665625,-0.001923059368277344
0.35671875,-0.0019263289828048702
0.35678125,-0.001934034081066835
0.35684375,-0.001944320736849886
0.35690625,-0.001954733482597143
0.35696875,-0.0019716656853020764
0.35703125,-0.001975681995657924
0.35709375,-0.0019744434266579236
0.35715625,-0.0019680336812401
0.35721875000000003,-0.001948873060618514
0.35728125,-0.0019364818251930982
0.35734374999999996,-0.0019245018670178415
0.35740625000000004,-0.0019153456168900101
0.35746875,-0.0019107605779504072
0.35753124999999997,-0.0019116523204855546
0.35759375,-0.001917744958812917
0.35765625,-0.0019277117898035823
0.35771875,-0.0019394587708563837
0.35778125,-0.0019592133020249203
0.35784375,-0.001967227548293621
0.35790625,-0.001970573506338502
0.35796875,-0.0019685093310037594
0.35803125,-0.001961513080323135
0.35809375,-0.0019423042526233447
0.35815624999999995,-0.0019306015091066706
0.35821875000000003,-0.0019200587195534052
0.35828125,-0.0019129983024037955
0.35834374999999996,-0.001910903678136816
0.35840625000000004,-0.0019142167945131044
0.35846875,-0.0019223636855227738
0.35853124999999997,-0.0019337091055706135
0.35859375,-0.0019460219202236395
0.35865625,-0.0019655051094188136
0.35871875,-0.0019725775496093334
0.35878125,-0.001974538372865098
0.35884375,-0.001971127073949336
0.35890625,-0.0019543497102090246
0.35896875,-0.001943478887586489
0.35903125,-0.0019321232243922903
0.35909375,-0.001922691853795802
0.35915624999999995,-0.0019172690233019568
0.35921875000000003,-0.001917025575698783
0.35928125,-0.0019220988949423812
0.35934374999999996,-0.0019315707792927211
0.35940625,-0.0019435230214259747
0.35946875,-0.0019555386301254862
0.35953124999999997,-0.0019738614132158716
0.35959375,-0.0019792529657143842
0.35965625,-0.001979280998539057
0.35971875,-0.0019739469005778387
0.35978125,-0.0019558222260000133
0.35984375,-0.0019442000799197445
0.35990625,-0.0019328726712598276
0.35996874999999995,-0.0019241695350721288
0.36003125,-0.0019199389743108086
0.36009375,-0.0019210536584931132
0.36015624999999996,-0.0019273316245340816
0.36021875,-0.0019374008613485816
0.36028125,-0.001949212441043846
0.36034374999999996,-0.0019603234924367996
0.36040625,-0.0019770955484320896
0.36046875,-0.0019804415529232067
0.36053124999999997,-0.0019783441189999695
0.36059375,-0.001971166136862129
0.36065625,-0.0019517667698367713
0.36071875,-0.0019397110472182122
0.36078125,-0.0019287776437091758
0.36084375,-0.0019211720118124803
0.36090625,-0.0019184980090404952
0.36096874999999995,-0.0019212027725662578
0.36103125,-0.0019286927581351893
0.36109375,-0.0019394674968929576
0.36115624999999996,-0.0019511859140527443
0.36121875,-0.001970042132698302
0.36128125,-0.0019765299009775195
0.36134374999999996,-0.0019779269365386154
0.36140625,-0.001973901232206421
0.36146875,-0.001956487129995077
0.36153124999999997,-0.0019449265066650984
0.36159375,-0.0019328079995181574
0.36165625,-0.0019225527881716886
0.36171875,-0.0019162532107295932
0.36178124999999994,-0.0019151479398412247
0.36184375,-0.0019193689718737528
0.36190625,-0.0019279922837608515
0.36196874999999995,-0.0019391619232167756
0.36203125,-0.0019504105792340354
0.36209375,-0.001968145039946051
0.36215624999999996,-0.0019729324047792762
0.36221875,-0.0019723676702543824
0.36228125,-0.0019665155969244286
0.36234374999999996,-0.001947776251373462
0.36240625,-0.0019355920993330417
0.36246875,-0.0019236412256462138
0.36253124999999997,-0.001914324447654575
0.36259375,-0.0019094447044124413
0.36265625,-0.001909911401498432
0.36271875,-0.0019155495960420932
0.36278125,-0.0019250588515052208
0.36284375,-0.0019363555948773703
0.36290625,-0.0019469671778687136
0.36296874999999995,-0.001963347256845771
0.36303125,-0.0019662900456176857
0.36309375,-0.0019637838210011527
0.36315624999999996,-0.0019562439501105977
0.36321875,-0.0019363730234102927
0.36328125,-0.0019238191779585578
0.36334374999999997,-0.001912305961198943
0.36340625,-0.0019040921987188986
0.36346875,-0.0019007391964847853
0.36353125,-0.0019028218505220684
0.36359375,-0.0019097303960817907
0.36365625,-0.0019198998017283253
0.36371875,-0.0019310798965976594
0.36378125,-0.0019495401525631006
0.36384375,-0.0019556487240897646
0.36390625,-0.0019566862522520656
0.36396874999999995,-0.0019522839189663466
0.36403125000000003,-0.0019344722954861976
0.36409375,-0.0019224707440622657
0.36415624999999996,-0.0019098138956374494
0.36421875,-0.0018990006225271805
0.36428125,-0.001892079263161428
0.36434374999999997,-0.0018903266759714155
0.36440625,-0.0018939108826640239
0.36446875,-0.001901936170348631
0.36453125,-0.0019125647835779858
0.36459375,-0.0019233767896597587
0.36465625,-0.0019407332237099117
0.36471875,-0.001945157548391363
0.36478125,-0.001944269793870107
0.36484375,-0.0019380763905632592
0.36490625,-0.0019189425131881724
0.36496874999999995,-0.0019063027249372755
0.36503125000000003,-0.0018938396412602893
0.36509375,-0.001883946202204917
0.36515624999999996,-0.0018784541931763654
0.36521875,-0.0018783198941924317
0.36528125,-0.0018833643276753714
0.36534374999999997,-0.0018923291668314912
0.36540625,-0.0019031441809509164
0.36546875,-0.001913355687408247
0.36553125,-0.00192941850075809
0.36559375,-0.001932037517085372
0.36565625,-0.0019292624086605092
0.36571875,-0.0019214122213787599
0.36578124999999995,-0.0019011762475036817
0.36584375,-0.00188818810860817
0.36590625,-0.0018761786334026143
0.36596874999999995,-0.0018674151123815735
0.36603125000000003,-0.0018634861721723017
0.36609375,-0.0018649713675677748
0.36615624999999996,-0.001871347187975797
0.36621875,-0.001881036013084883
0.36628125,-0.0018918008220111804
0.36634374999999997,-0.0019099482685342173
0.36640625,-0.0019157878642616366
0.36646875,-0.0019165967957912033
0.36653125,-0.0019119583798269946
0.36659375,-0.0018938710683446824
0.36665625,-0.0018815348882670196
0.36671875,-0.001868498325289486
0.36678125,-0.0018571850243563615
0.36684375,-0.0018497504071753046
0.36690625,-0.001847473238815095
0.36696874999999995,-0.00185053369735233
0.36703125000000003,-0.0018580914409425386
0.36709375,-0.0018683156026093606
0.36715624999999996,-0.0018788107230617024
0.36721875,-0.0018959143490910324
0.36728125,-0.0019001656526831945
0.36734374999999997,-0.0018990982148825997
0.36740625,-0.0018927458482311255
0.36746875,-0.0018734056799127666
0.36753125,-0.00186048127288993
0.36759375,-0.0018476509004847763
0.36765625,-0.0018372943483999926
0.36771875,-0.0018313537322450502
0.36778125,-0.0018307388596770363
0.36784375,-0.0018353218806801408
0.36790625,-0.0018438850469098128
0.36796874999999996,-0.0018544004511553691
0.36803125000000003,-0.0018644096524041975
0.36809375,-0.0018803106989840612
0.36815624999999996,-0.0018828607260990282
0.36821875,-0.001880015694204873
0.36828125,-0.0018720338353967747
0.36834374999999997,-0.0018516568962531343
0.36840625,-0.0018384262084206252
0.36846875,-0.0018260821742205197
0.36853125,-0.0018169661899858913
0.36859375,-0.0018126221956223931
0.36865625,-0.001813721234117771
0.36871875,-0.0018197397890103578
0.36878125,-0.0018291390188371892
0.36884375,-0.0018396890459798365
0.36890625,-0.0018577342263569607
0.36896874999999996,-0.0018635349573576376
0.36903125000000003,-0.0018643289040009559
0.36909375,-0.001859705690144986
0.36915624999999996,-0.001850336023767024
0.36921875,-0.0018291592101325957
0.36928125,-0.0018159070299115995
0.36934374999999997,-0.0018043483259001236
0.36940625,-0.0017966258618186126
0.36946875,-0.0017940280605950737
0.36953125,-0.001796806383584787
0.36959375,-0.0018040969793089584
0.36965625,-0.0018141228934730746
0.36971875,-0.0018245878900288448
0.36978125,-0.0018417027088727667
0.36984375,-0.0018459892919076015
0.36990625,-0.0018450468506679973
0.36996874999999996,-0.001838790206168922
0.37003125000000003,-0.0018195123826543341
0.37009375,-0.0018065623825938154
0.37015624999999996,-0.0017936397895861322
0.37021875,-0.0017831323660298104
0.37028125,-0.001776884526354619
0.37034374999999997,-0.0017760148083234145
0.37040625,-0.0017804951589230483
0.37046875,-0.0017888707428938833
0.37053125,-0.0017993174223728536
0.37059375,-0.0018093363545306773
0.37065625,-0.0018253754449862047
0.37071875,-0.00182805188517976
0.37078125,-0.0018253793281583497
0.37084375,-0.0018175620680651872
0.37090625,-0.001797232353813745
0.37096874999999996,-0.0017840043312829096
0.37103125000000003,-0.0017716343345202251
0.37109375,-0.001762310791020738
0.37115624999999997,-0.0017577494552884487
0.37121875,-0.0017586532951579248
0.37128125,-0.0017645096445865344
0.37134375,-0.001773816653449195
0.37140625,-0.0017844183332435537
0.37146875,-0.0018025292742678
0.37153125,-0.0018084916689075081
0.37159375,-0.0018095030794842981
0.37165625,-0.001805053119799338
0.37171875,-0.001795845887970604
0.37178124999999995,-0.00177474667524926
0.37184375000000003,-0.0017614924901787204
0.37190625,-0.001749877614915879
0.37196874999999996,-0.0017419552773551839
0.37203125000000004,-0.0017391406519707275
0.37209375,-0.001741690706376392
0.37215624999999997,-0.0017488697772987671
0.37221875,-0.0017588506006503968
0.37228125,-0.0017693210163394202
0.37234375,-0.0017865517512417328
0.37240625,-0.0017910368683494715
0.37246875,-0.0017903067805525585
0.37253125,-0.001784234622723646
0.37259375,-0.001765030462263402
0.37265625,-0.0017521187666386662
0.37271875,-0.0017391195766180145
0.37278125,-0.0017284688050168279
0.37284375000000003,-0.0017221092140946997
0.37290625,-0.0017210159687377352
0.37296874999999996,-0.001725207503772072
0.37303125000000004,-0.0017335042394528988
0.37309375,-0.0017439129287364352
0.37315624999999997,-0.0017539953136330722
0.37321875,-0.00177014073880144
0.37328125,-0.0017730461756787774
0.37334375,-0.0017705624158758648
0.37340625,-0.0017629189203644535
0.37346875,-0.001742681426403797
0.37353125,-0.0017294860538363682
0.37359375,-0.0017169895788867462
0.37365625,-0.0017075269388618225
0.37371875,-0.001702776489268809
0.37378125,-0.0017034621541900802
0.37384375000000003,-0.0017091557866066587
0.37390625,-0.0017183694545086364
0.37396874999999996,-0.0017289593929453173
0.37403125000000004,-0.0017471539138796122
0.37409375,-0.0017532933180712806
0.37415624999999997,-0.0017545016774616617
0.37421875,-0.001750284543546754
0.37428125,-0.0017412098758948225
0.37434375,-0.001720197191171613
0.37440625,-0.0017069554627146197
0.37446875,-0.0016951865853970238
0.37453125,-0.0016871105996173058
0.37459375,-0.001684084758722379
0.37465625,-0.001686470588455946
0.37471875,-0.0016934816088884502
0.37478125,-0.0017034076249866081
0.37484375000000003,-0.0017139099847388317
0.37490625,-0.0017312687873216048
0.37496874999999996,-0.0017359577342949684
0.37503125000000004,-0.0017354366552861933
0.37509375,-0.0017295619761462655
0.37515624999999997,-0.0017105112224131483
0.37521875,-0.0016976722880352804
0.37528125,-0.0016846293304325355
0.37534375,-0.0016738454494121396
0.37540625,-0.0016672849140877827
0.37546875,-0.0016659944552978728
0.37553125,-0.0016699985688624214
0.37559375,-0.0016781820952245924
0.37565625,-0.001688567813672548
0.37571875,-0.0016987273425734806
0.37578124999999996,-0.0017150291177589205
0.37584375000000003,-0.001718147127711428
0.37590625,-0.001715871666006591
0.37596874999999996,-0.0017084345061530448
0.37603125000000004,-0.0016883346626047693
0.37609375,-0.001675154429731561
0.37615624999999997,-0.001662599964040945
0.37621875,-0.0016529902418919579
0.37628125,-0.0016480450341204572
0.37634375,-0.0016485220397250838
0.37640625,-0.001654027060219776
0.37646875,-0.0016631659223380751
0.37653125,-0.0016737533932647541
0.37659375,-0.0016920645940988188
0.37665625,-0.0016983673921212028
0.37671875,-0.001699821351763553
0.37678125,-0.0016958248828377875
0.37684375000000003,-0.0016869528718145843
0.37690625,-0.0016660074724008933
0.37696874999999996,-0.0016527520595987985
0.37703125000000004,-0.0016409157667764268
0.37709375,-0.0016326565120879655
0.37715624999999997,-0.0016294132922998195
0.37721875,-0.001631598562187031
0.37728125,-0.0016384728756960731
0.37734375,-0.0016483465137840658
0.37740625,-0.0016588710307938181
0.37746875,-0.0016763515826365427
0.37753125,-0.0016812509964782285
0.37759375,-0.001680966456769517
0.37765625,-0.001675282165088554
0.37771875,-0.0016563803272012442
0.37778125,-0.0016436097454517046
0.37784375000000003,-0.0016305606932570382
0.37790625,-0.0016196150913624502
0.37796874999999996,-0.0016128617941846973
0.37803125000000004,-0.0016113733825437737
0.37809375,-0.0016151704018837476
0.37815624999999997,-0.0016232236196863925
0.37821875,-0.0016335881166649469
0.37828125,-0.0016438055100838622
0.37834375,-0.0016602717969017577
0.37840625,-0.0016635737343332346
0.37846875,-0.0016615458634147706
0.37853125,-0.0016542716363794896
0.37859375,-0.0016342927781338515
0.37865625,-0.001621143895080314
0.37871875,-0.0016085138651420888
0.37878125,-0.001598702446761413
0.37884375000000003,-0.0015935638097313576
0.37890625,-0.0015938182254643524
0.37896874999999997,-0.0015991414103250084
0.37903125000000004,-0.0016081887153610308
0.37909375,-0.001618772899883908
0.37915625,-0.001637123852201161
0.37921875,-0.001643647294364281
0.37928125,-0.0016452915693159764
0.37934375,-0.0016415073068090646
0.37940625,-0.0016327765769572344
0.37946875,-0.0016119751621051365
0.37953125,-0.001598675548236013
0.37959375,-0.001586714349676499
0.37965625000000003,-0.0015782475363427528
0.37971875,-0.0015748380255146133
0.37978125,-0.0015767856094240917
0.37984375000000004,-0.001583507890457636
0.37990625,-0.0015933090198445021
0.37996874999999997,-0.0016038539399279572
0.38003125000000004,-0.0016214991978862614
0.38009375,-0.0016265526942288167
0.38015625,-0.0016264114605074598
0.38021875,-0.001621000360917696
0.38028125,-0.0016022724694853274
0.38034375,-0.0015894782716545583
0.38040625,-0.001576390852704529
0.38046875,-0.0015653430568076943
0.38053125,-0.0015583938049527762
0.38059375,-0.0015566737284158083
0.38065625000000003,-0.0015603039124472834
0.38071875,-0.001568230773808993
0.38078125,-0.0015784726018425455
0.38084375000000004,-0.00158878587906236
0.38090625,-0.0016053915162852206
0.38096874999999997,-0.0016089063874391019
0.38103125000000004,-0.0016070627128282888
0.38109375,-0.001600039679729326
0.38115625,-0.0015801191680659687
0.38121875,-0.0015670014411514471
0.38128125,-0.0015543012975294535
0.38134375,-0.0015443692876134507
0.38140625,-0.001539043704812476
0.38146875,-0.0015390212305441547
0.38153125,-0.001544201116220098
0.38159375,-0.001553099649494849
0.38165625000000003,-0.0015636646897528028
0.38171875,-0.0015821311338319044
0.38178124999999996,-0.0015887821239316535
0.38184375000000004,-0.001590640172315999
0.38190625,-0.001587078396063174
0.38196874999999997,-0.0015785011972819507
0.38203125000000004,-0.00155776474377399
0.38209375,-0.0015444946827357295
0.38215625,-0.001532447100234119
0.38221875,-0.0015237965815841636
0.38228125,-0.0015201329145883985
0.38234375,-0.0015218895999744853
0.38240625,-0.0015284477555228826
0.38246875,-0.0015381443044706067
0.38253125,-0.0015487069630585326
0.38259375,-0.0015664194768418294
0.38265625000000003,-0.001571668779247859
0.38271875,-0.0015717978653384812
0.38278125,-0.0015665288247957432
0.38284375000000004,-0.0015479195930502357
0.38290625,-0.0015352431548217513
0.38296874999999997,-0.0015220829293725174
0.38303125000000005,-0.001510921840229676
0.38309375,-0.0015037394558757716
0.38315625,-0.001501813876388161
0.38321875,-0.0015052406980692878
0.38328125,-0.0015130172394624553
0.38334375,-0.0015232734594085307
0.38340625,-0.0015335807261543932
0.38346875,-0.001550310638371799
0.38353125,-0.0015540232971245627
0.38359375,-0.001552410840616053
0.38365625000000003,-0.0015455013503748727
0.38371875,-0.0015257743119957284
0.38378125,-0.0015126928978890439
0.38384375000000004,-0.0014998937856584293
0.38390625,-0.0014898354594273105
0.38396874999999997,-0.0014842826891472566
0.38403125000000005,-0.0014840923549130913
0.38409375,-0.0014890660287776858
0.38415625,-0.0014978851680716998
0.38421875,-0.0015084340825639586
0.38428125,-0.0015182606637260954
0.38434375,-0.001533801427151621
0.38440625,-0.0015358698338777954
0.38446875,-0.0015324926579406983
0.38453125,-0.0015241205289816262
0.38459375,-0.001503478630178072
0.38465625000000003,-0.0014902028301837927
0.38471875,-0.0014780532540582536
0.38478125,-0.0014692786477313313
0.38484375000000004,-0.0014653941285725364
0.38490625,-0.0014669713747915841
0.38496874999999997,-0.0014733582781396581
0.38503125000000005,-0.0014829783701098276
0.38509375,-0.0014935889627110122
0.38515625,-0.001511410862038931
0.38521875,-0.0015168478480648284
0.38528125,-0.0015171866958413327
0.38534375,-0.001512151395553829
0.38540625,-0.001493676269292421
0.38546875,-0.0014810743082225228
0.38553125,-0.001467903370414969
0.38559375,-0.0014566147941745822
0.38565625000000003,-0.0014492726852504967
0.38571875,-0.0014471535827312448
0.38578124999999996,-0.0014503959484195167
0.38584375000000004,-0.0014580507828599598
0.38590625,-0.0014682668503373797
0.38596874999999997,-0.0014786351512911244
0.38603125000000005,-0.0014955087945317247
0.38609375,-0.0014994213228813058
0.38615625,-0.0014980021644158958
0.38621875,-0.0014913267096314797
0.38628125,-0.0014717098220627597
0.38634375,-0.0014586573214472529
0.38640625,-0.0014458383616851866
0.38646875,-0.0014356393260535755
0.38653125,-0.0014298892171420996
0.38659375,-0.0014295188510754508
0.38665625000000003,-0.0014343331751727473
0.38671875,-0.0014430472138780293
0.38678125,-0.001453590379683345
0.38684375000000004,-0.0014634936082254524
0.38690625,-0.0014791829337636453
0.38696875,-0.001481477151694166
0.38703125000000005,-0.0014782898920521481
0.38709375,-0.0014700962265143391
0.38715625,-0.0014495441453516306
0.38721875,-0.0014362863695607589
0.38728125,-0.001424055270863922
0.38734375,-0.0014151097366128657
0.38740625,-0.0014110410749488267
0.38746875000000003,-0.001412412114938963
0.38753125,-0.0014186731827329074
0.38759375,-0.0014282238884605614
0.38765625000000004,-0.0014388468553116485
0.38771875,-0.001456755757169803
0.38778125,-0.0014623642469117626
0.38784375000000004,-0.001462905909891149
0.38790625,-0.0014580361338914494
0.38796875,-0.0014396996011277821
0.38803125000000005,-0.0014271421336061046
0.38809375,-0.0014139566250055413
0.38815625,-0.0014025395385227762
0.38821875,-0.0013950390792035333
0.38828125,-0.0013927010778199689
0.38834375,-0.0013957697254956963
0.38840625,-0.001403298653636531
0.38846875000000003,-0.0014134193199846767
0.38853125,-0.0014238454409306323
0.38859375,-0.0014408305668745791
0.38865625000000004,-0.0014448842195741718
0.38871875,-0.0014436979326589439
0.38878125,-0.0014371455023074187
0.38884375000000004,-0.00141766172963452
0.38890625,-0.0014045967549638771
0.38896875,-0.0013917477867188693
0.38903125000000005,-0.0013813579529855513
0.38909375,-0.0013754162438642248
0.38915625,-0.0013749055051260894
0.38921875,-0.0013795666475700658
0.38928125,-0.0013881646692108646
0.38934375,-0.001398646276667137
0.38940625,-0.0014086656719984325
0.38946875000000003,-0.0014244774015765294
0.38953125,-0.0014268890840179183
0.38959375,-0.0014239892688075462
0.38965625000000004,-0.001415857798032799
0.38971875,-0.0013954244774077584
0.38978125,-0.0013821631718694896
0.38984375000000004,-0.0013698862993498095
0.38990625,-0.001360796596525049
0.38996875,-0.0013565203048176017
0.39003125000000005,-0.0013577388522787726
0.39009375,-0.0013638858268130716
0.39015625,-0.00137331667376131
0.39021875,-0.0013839387754636112
0.39028125,-0.001401952293186376
0.39034375,-0.0014076916220608915
0.39040625,-0.0014083969824413844
0.39046875000000003,-0.0014037691834986044
0.39053125,-0.0013942987352132952
0.39059375,-0.0013730713342164289
0.39065625000000004,-0.0013598197527254635
0.39071875,-0.0013483451501693083
0.39078125,-0.0013407133786418474
0.39084375000000005,-0.0013382011673512828
0.39090625,-0.0013410504821341068
0.39096875,-0.0013485325469247827
0.39103125000000005,-0.0013586208151102341
0.39109375,-0.0013690678451056537
0.39115625,-0.0013861468219640571
0.39121875,-0.001390390898209165
0.39128125,-0.0013893639463294638
0.39134375,-0.0013829734790029025
0.39140625,-0.0013635588781604202
0.39146875000000003,-0.0013505590717797084
0.39153125,-0.0013376787584843536
0.39159375,-0.0013272109665681542
0.39165625000000004,-0.0013211104388120565
0.39171875,-0.0013203706073149774
0.39178124999999997,-0.001324846410793265
0.39184375000000005,-0.001333382053284371
0.39190625,-0.0013438696617042722
0.39196875,-0.0013538869190514724
0.39203125000000005,-0.0013698396638949506
0.39209375,-0.0013724577777948777
0.39215625,-0.0013696410638167622
0.39221875,-0.0013617109464005295
0.39228125,-0.0013413176992665213
0.39234375,-0.0013280978868542778
0.39240625,-0.0013157242218168191
0.39246875000000003,-0.0013064799190010828
0.39253125,-0.0013020568553362283
0.39259375,-0.0013031237663231887
0.39265625000000004,-0.0013090803026870462
0.39271875,-0.001318508513790867
0.39278125,-0.001329105946385467
0.39284375000000005,-0.0013472119366323698
0.39290625,-0.0013530796800090006
0.39296875,-0.0013539839249044616
0.39303125000000005,-0.0013494361642324426
0.39309375,-0.0013401072686607396
0.39315625,-0.0013189440038368846
0.39321875,-0.0013057059514882952
0.39328125,-0.0012941688600186102
0.39334375,-0.0012863521891607749
0.39340625,-0.001283685820924807
0.39346875000000003,-0.0012864117157096455
0.39353125,-0.0012937201884536398
0.39359375,-0.0013038247726931962
0.39365625000000004,-0.0013143144141399554
0.39371875,-0.0013314859559203085
0.39378125,-0.001335877944018904
0.39384375000000005,-0.0013350236733482568
0.39390625,-0.0013287813928546943
0.39396875,-0.0013095071360155197
0.39403125000000006,-0.0012965801647322958
0.39409375,-0.0012836331130097467
0.39415625,-0.0012730771100285254
0.39421875,-0.0012668411382567302
0.39428125,-0.0012659693713290149
0.39434375,-0.0012703520892420467
0.39440625,-0.001278800232234853
0.39446875000000003,-0.001289287870014505
0.39453125,-0.001299379094592934
0.39459375,-0.0013154573528857405
0.39465625000000004,-0.0013182335215580765
0.39471875,-0.00131559001794318
0.39478125000000003,-0.0013078273459626866
0.39484375000000005,-0.0012875178327887982
0.39490625,-0.0012743119460112556
0.39496875,-0.0012618798015896493
0.39503125000000006,-0.0012525965056445487
0.39509375,-0.0012480522832175739
0.39515625,-0.0012489638074464904
0.39521875,-0.0012548425350826647
0.39528125000000003,-0.0012641953133244316
0.39534375,-0.001274863751509675
0.39540625,-0.001293027531080987
0.39546875000000004,-0.0012990711052978943
0.39553125,-0.0013001098475706185
0.39559375,-0.0012957537085725723
0.39565625000000004,-0.001286533240688753
0.39571875,-0.0012654603375533355
0.39578125,-0.0012522244983100145
0.39584375000000005,-0.0012406161199815663
0.39590625,-0.0012327263336996547
0.39596875,-0.001229942968504344
0.39603125000000006,-0.001232558388837568
0.39609375,-0.0012397977951270067
0.39615625,-0.0012498636383906359
0.39621875,-0.0012603911535546963
0.39628125000000003,-0.0012776862426253088
0.39634375,-0.0012822181705728908
0.39640625,-0.001281509519805768
0.39646875000000004,-0.0012754439623692826
0.39653125,-0.0012562693863464452
0.39659375,-0.0012433643782646248
0.39665625000000004,-0.001230398893871984
0.39671875,-0.001219767891373319
0.39678125000000003,-0.0012134384213375454
0.39684375000000005,-0.0012124552135212852
0.39690625,-0.0012167258834624994
0.39696875,-0.0012250993156430606
0.39703125000000006,-0.0012355872135417778
0.39709375,-0.0012457123268936332
0.39715625,-0.001261889370891195
0.39721875,-0.0012647980734016018
0.39728125000000003,-0.0012623044681602802
0.39734375,-0.001254642862011851
0.39740625,-0.001234405656280857
0.39746875000000004,-0.0012212273231958642
0.39753125,-0.0012087294563059292
0.39759375,-0.0011993520137667385
0.39765625000000004,-0.0011947051549930227
0.39771875,-0.0011954848819295538
0.39778125000000003,-0.0012012592693624036
0.39784375000000005,-0.0012105692639829968
0.39790625,-0.0012211878288010125
0.39796875,-0.0012394327070640587
0.39803125000000006,-0.0012455764902220834
0.39809375,-0.0012467405698888545
0.39815625,-0.0012424711297053526
0.39821875,-0.0012333487572780688
0.39828125000000003,-0.0012123096420695242
0.39834375,-0.0011991041967463617
0.39840625,-0.0011873715169031657
0.39846875000000004,-0.0011794150816740734
0.39853125,-0.0011764758884571513
0.39859375,-0.0011790249453033919
0.39865625000000005,-0.001186185422244329
0.39871875,-0.0011961827838187777
0.39878125000000003,-0.0012067175044922496
0.39884375000000005,-0.0012240743412404442
0.39890625,-0.0012287075280566495
0.39896875,-0.0012281401241509837
0.39903125000000006,-0.0012221318920090651
0.39909375,-0.0012030232914828423
0.39915625,-0.0011901398230737131
0.39921875,-0.0011771555451732946
0.39928125000000003,-0.001166472319366077
0.39934375,-0.0011600418438179882
0.39940625,-0.00115894426554225
0.39946875000000004,-0.0011631345327576537
0.39953125,-0.0011714817730097693
0.39959375,-0.0011819743683774975
0.39965625000000005,-0.0011920632539586251
0.39971875,-0.0012084093139040908
0.39978125000000003,-0.0012113544013596378
0.39984375000000005,-0.0012090039816344822
0.39990625,-0.0012013590640601868
0.39996875,-0.0011813041088735016
0.40003125000000006,-0.0011680182375509926
0.40009375,-0.0011556001475605676
0.40015625,-0.0011460324348424589
0.40021875,-0.0011413927703035481
0.40028125000000003,-0.0011420339204576413
0.40034375,-0.0011477423144440335
0.40040625,-0.001157105452994689
0.40046875000000004,-0.001167708323423805
0.40053125,-0.001186030302790908
0.40059375,-0.0011922741377322632
0.40065625000000005,-0.0011935507294909553
0.40071875,-0.0011892900273599571
0.40078125,-0.001180249411045331
0.40084375000000005,-0.0011593003173999833
0.40090625,-0.0011460137755255062
0.40096875,-0.0011343074671591458
0.40103125000000006,-0.0011262301762184068
0.40109375,-0.001123263108221445
0.40115625,-0.0011257050565137428
0.40121875,-0.0011327943519401917
0.40128125000000003,-0.0011427682416240148
0.40134375,-0.0011533797251539468
0.40140625,-0.001170800798404037
0.40146875000000004,-0.0011754756865053617
0.40153125,-0.0011749784977042044
0.40159374999999997,-0.0011690934714080614
0.40165625000000005,-0.0011500033591358427
0.40171875,-0.0011371827331275314
0.40178125,-0.001124175608165398
0.40184375000000006,-0.0011134481198949858
0.40190625,-0.0011069399988542228
0.40196875,-0.001105772420648271
0.40203125,-0.0011098679597781047
0.40209375,-0.0011181672189329028
0.40215625,-0.0011286329563973685
0.40221875,-0.0011388439492785174
0.40228125000000003,-0.0011551647042955249
0.40234375,-0.0011582471353625001
0.40240625,-0.0011559373589996869
0.40246875000000004,-0.00114841112058911
0.40253125,-0.0011283291699684117
0.40259375,-0.001115140815163486
0.40265625000000005,-0.0011025909922698918
0.40271875,-0.001093102114205463
0.40278125,-0.0010883298657958784
0.40284375,-0.0010889315037317798
0.40290625,-0.001094602654709842
0.40296875,-0.0011038828064291462
0.40303125,-0.0011145416141827291
0.40309375000000003,-0.0011328623349639022
0.40315625,-0.001139152337993693
0.40321875,-0.001140523834738616
0.40328125000000004,-0.0011364331458150467
0.40334375,-0.0011274573493778584
0.40340624999999997,-0.0011064865568496743
0.40346875000000004,-0.0010932815664654177
0.40353125,-0.0010815176371929136
0.40359375,-0.0010734198980094645
0.40365625000000005,-0.0010704000605919334
0.40371875,-0.0010728145031562303
0.40378125,-0.001079911170716305
0.40384375,-0.001089910669459515
0.40390625,-0.0011005083218748046
0.40396875,-0.001117995827507573
0.40403125,-0.0011227811451889058
0.40409375000000003,-0.0011223609223219577
0.40415625,-0.001116554840663947
0.40421874999999996,-0.001097547081491422
0.40428125000000004,-0.0010847377333067162
0.40434375,-0.0010717697178213303
0.40440624999999997,-0.001061033326211075
0.40446875000000004,-0.0010544972241937622
0.40453125,-0.0010533008928800547
0.40459375,-0.0010574081156767556
0.40465625,-0.0010656888079846327
0.40471875,-0.001076224747703386
0.40478125,-0.0010864496455286754
0.40484375,-0.001102852098349899
0.40490625,-0.0011060316754644695
0.40496875,-0.0011038069720781807
0.40503125,-0.001096351025516279
0.40509375000000003,-0.0010762923255759893
0.40515625,-0.0010631547394998192
0.40521874999999996,-0.001050664848428945
0.40528125000000004,-0.0010411698747449932
0.40534375,-0.0010363418557573084
0.40540624999999997,-0.001036986195921158
0.40546875,-0.0010426637455280968
0.40553125,-0.0010519456172887742
0.40559375,-0.001062680179059472
0.40565625,-0.0010810499227463244
0.40571875,-0.0010873820717661187
0.40578125,-0.0010888256694282228
0.40584375,-0.0010848107491151782
0.40590625,-0.0010758890983682545
0.40596875,-0.0010549743807045306
0.40603124999999995,-0.0010417788076259316
0.40609375000000003,-0.0010300397376659665
0.40615625,-0.0010219659226028133
0.40621874999999996,-0.001018935134042498
0.40628125,-0.0010213455035593538
0.40634375,-0.0010284326174955088
0.40640624999999997,-0.0010384707007060623
0.40646875,-0.0010490899288920774
0.40653125,-0.0010666129268081248
0.40659375,-0.0010714495656730383
0.40665625,-0.0010710893929464504
0.40671875,-0.0010653054642929816
0.40678125,-0.0010463304146405353
0.40684374999999995,-0.0010335601979334086
0.40690625,-0.0010205838441512544
0.40696875,-0.0010098465985455551
0.40703124999999996,-0.0010033253588132701
0.40709375000000003,-0.0010021155345601718
0.40715625,-0.0010061923424903724
0.40721874999999996,-0.00101450517372563
0.40728125,-0.0010250325508441849
0.40734375,-0.0010353132634485784
0.40740624999999997,-0.0010516934085174623
0.40746875,-0.0010549158013556104
0.40753125,-0.0010526980403436914
0.40759375,-0.0010452993626210993
0.40765624999999994,-0.0010252649444307052
0.40771875,-0.0010121173148916612
0.40778125,-0.0009996293578839466
0.40784374999999995,-0.000990108891448488
0.40790625,-0.0009853082115836437
0.40796875,-0.0009859639490035488
0.40803124999999996,-0.0009916319598786694
0.40809375,-0.0010009158807941787
0.40815625,-0.001011659593868619
0.40821874999999996,-0.0010300227826549047
0.40828125,-0.0010363915558435355
0.40834375,-0.001037807442869465
0.40840624999999997,-0.0010338108898347853
0.40846875,-0.001024885826976435
0.40853125,-0.001003993109232347
0.40859375,-0.000990766517012985
0.40865624999999994,-0.0009790602758574934
0.40871875,-0.0009709494982838018
0.40878125,-0.0009679243920643205
0.40884374999999995,-0.0009703989156235604
0.40890624999999997,-0.0009775012180837511
0.40896875,-0.0009874593732029646
0.40903124999999996,-0.0009981526072910252
0.40909375,-0.0010157153041906453
0.40915625,-0.001020496892974232
0.40921874999999996,-0.0010201446815221171
0.40928125,-0.0010143368872133351
0.40934375,-0.0009954418674071458
0.40940624999999997,-0.0009826388836864167
0.40946874999999994,-0.0009696796453122214
0.40953125,-0.0009589599680276811
0.40959375,-0.0009524272711583515
0.40965624999999994,-0.0009512652519123171
0.40971875,-0.0009553965814615012
0.40978125,-0.0009636769250663813
0.40984374999999995,-0.0009742494775288046
0.40990624999999997,-0.0009845679633160576
0.40996875,-0.0010009361942032446
0.41003125000000007,-0.0010042317483260899
0.41009375000000003,-0.0010019859836654932
0.41015625,-0.0009945611717590563
0.41021875,-0.0009745098179870168
0.41028125000000004,-0.0009613767994686648
0.41034375,-0.0009489633383301943
0.41040625000000003,-0.0009394350017958852
0.41046875000000005,-0.000934613966442302
0.41053125,-0.0009353326734178186
0.41059375000000004,-0.0009410795126248012
0.41065625000000006,-0.0009503562242463709
0.41071875,-0.0009611032641526629
0.41078125,-0.0009795161091129545
0.41084375000000006,-0.0009859363412172695
0.41090625000000003,-0.0009872738463761466
0.41096875,-0.0009832996290514984
0.41103125000000007,-0.0009743201733789786
0.41109375000000004,-0.0009534067245210373
0.41115625,-0.0009402584629906313
0.41121875,-0.0009285495801440447
0.41128125000000004,-0.0009205106335438695
0.41134375,-0.0009175242951511009
0.41140625000000003,-0.0009200149659484014
0.41146875000000005,-0.0009271382757810309
0.41153125,-0.0009372201173168948
0.41159375,-0.0009478904664813048
0.41165625000000006,-0.0009653881763088124
0.41171875,-0.0009702300779608763
0.41178125,-0.0009698064079040891
0.41184375000000006,-0.0009640440591217603
0.41190625000000003,-0.0009450744396372265
0.41196875,-0.0009322663972198414
0.41203125,-0.0009193350169338921
0.41209375000000004,-0.0009086558004582218
0.41215625,-0.0009022278944334494
0.41221875,-0.0009010883061161962
0.41228125000000004,-0.000905322198546249
0.41234375,-0.0009136975592213409
0.41240625000000003,-0.0009242554638793088
0.41246875000000005,-0.0009345485771802831
0.41253125,-0.000950962405153355
0.41259375,-0.00095412046183313
0.41265625000000006,-0.0009518661026702291
0.41271875,-0.000944456731743204
0.41278125,-0.000924392221822036
0.41284375,-0.0009112588137773076
0.41290625000000003,-0.000898848276513653
0.41296875,-0.0008894354343899208
0.41303125,-0.0008847390285978973
0.41309375000000004,-0.000885488207102561
0.41315625,-0.0008912906901095141
0.41321875,-0.0009007218543059942
0.41328125000000004,-0.0009114675510394354
0.41334375,-0.000929884381066115
0.41340625,-0.0009362402994426422
0.41346875000000005,-0.0009376548676900132
0.41353125,-0.0009335803088087458
0.41359375,-0.0009246352970747052
0.41365625000000006,-0.000903730315983127
0.41371875,-0.000890565836096889
0.41378125,-0.0008789567012820743
0.41384375,-0.0008710335955881554
0.41390625000000003,-0.0008681701837328082
0.41396875,-0.0008707649273990564
0.41403125,-0.0008780189980874264
0.41409375000000004,-0.000888152787514751
0.41415625,-0.0008988696445851596
0.41421874999999997,-0.0009163811343241013
0.41428125000000005,-0.0009212249118419613
0.41434375,-0.0009207607871946633
0.41440625,-0.0009149470139125371
0.41446875000000005,-0.000895975865203083
0.41453125,-0.0008832337679237703
0.41459375,-0.00087033864234215
0.41465625,-0.0008597683008280121
0.41471875,-0.0008534774318072619
0.41478125,-0.0008524881877258195
0.41484375,-0.0008568180449580742
0.41490625000000003,-0.0008652964995140566
0.41496875,-0.000875932939813362
0.41503125,-0.0008862649403375
0.41509375000000004,-0.0009026611501216919
0.41515625,-0.0009058136766644798
0.41521874999999997,-0.0009035280954555192
0.41528125000000005,-0.0008960644031926757
0.41534375,-0.0008759966687324205
0.41540625,-0.0008629320627722217
0.41546875,-0.0008505910888154944
0.41553125,-0.000841297110498157
0.41559375,-0.0008367372125229755
0.41565625,-0.0008376354820566062
0.41571875,-0.0008435659983968419
0.41578125,-0.0008530529728813102
0.41584375,-0.0008638875634803533
0.41590625000000003,-0.0008822995021614266
0.41596875,-0.0008885884452912163
0.41603124999999996,-0.0008899677324368249
0.41609375000000004,-0.0008858165560263198
0.41615625,-0.0008768464773973583
0.41621874999999997,-0.0008559446186895206
0.41628125,-0.0008428253067288005
0.41634375,-0.0008312970010267567
0.41640625,-0.000823462685759932
0.41646875,-0.0008207534024617102
0.41653125,-0.0008234704937820914
0.41659375,-0.0008308367889915541
0.41665625,-0.000841042223966415
0.41671875,-0.0008517641589770308
0.41678125,-0.0008692760077553818
0.41684374999999996,-0.0008740207084038665
0.41690625000000003,-0.0008735253579047197
0.41696875,-0.0008675991447566755
0.41703124999999996,-0.0008486275762345508
0.41709375000000004,-0.0008358532120604223
0.41715625,-0.0008229768269183702
0.41721874999999997,-0.0008125026736497676
0.41728125,-0.0008063366404250788
0.41734375,-0.0008055085485639407
0.41740625,-0.0008099902572944878
0.41746875,-0.000818568810036599
0.41753125,-0.000829252944741371
0.41759375,-0.0008395933909076669
0.41765624999999995,-0.0008559105206302486
0.41771875,-0.0008589686940302377
0.41778125,-0.0008565715070866231
0.41784374999999996,-0.0008489840292461859
0.41790625000000003,-0.0008289152223677695
0.41796875,-0.0008158439717547775
0.41803124999999997,-0.0008035421506399631
0.41809375,-0.0007943811898703801
0.41815625,-0.0007899923438042245
0.41821875,-0.0007910258928234964
0.41828125,-0.0007971064583471577
0.41834375,-0.0008066185513522089
0.41840625,-0.0008174990831930351
0.41846875,-0.000835906552692306
0.41853125,-0.0008420928064858668
0.41859375,-0.0008433066028081804
0.41865624999999995,-0.0008390842555478506
0.41871875000000003,-0.0008300290590519677
0.41878125,-0.000809116473954416
0.41884374999999996,-0.0007960076164553048
0.41890625,-0.0007845866197133955
0.41896875,-0.0007768881471598432
0.41903124999999997,-0.0007743291824533621
0.41909375,-0.0007772407859110153
0.41915625,-0.0007846665172088346
0.41921875,-0.0007950202509422744
0.41928125,-0.0008057185056761784
0.41934375,-0.0008231478950945781
0.41940625,-0.0008278182639823717
0.41946874999999995,-0.0008271138305654957
0.41953125,-0.000821168122198096
0.41959375,-0.0008020422336059221
0.41965624999999995,-0.0007893347875039466
0.41971875000000003,-0.0007765013099833157
0.41978125,-0.0007661035639572045
0.41984374999999996,-0.0007601608691666512
0.41990625,-0.0007595253981640959
0.41996875,-0.0007641421399280646
0.42003124999999997,-0.0007728855974899473
0.42009375,-0.0007836399517837656
0.42015625,-0.000793857991138569
0.42021875,-0.0008101265145660508
0.42028125,-0.0008131083820023532
0.42034375,-0.0008105749135721985
0.42040625,-0.0008029298602652002
0.42046874999999995,-0.0007827094529097509
0.42053125,-0.0007696921654555267
0.42059375,-0.0007574867373450894
0.42065624999999995,-0.000748512603297613
0.42071875,-0.0007442633363176632
0.42078125,-0.0007455607821854338
0.42084374999999996,-0.0007517335146396964
0.42090625,-0.000761438304618306
0.42096875,-0.0007722955619067218
0.42103124999999997,-0.0007906605718570048
0.42109375,-0.0007967775441718727
0.42115625,-0.0007978780419615195
0.42121875,-0.0007935380082178256
0.42128125,-0.0007843182730351006
0.42134375,-0.000763379042939015
0.42140625,-0.0007502784600481593
0.42146874999999995,-0.0007390188193050623
0.42153125,-0.000731498445503298
0.42159375,-0.0007292239701808118
0.42165624999999995,-0.0007322711335201043
0.42171875,-0.0007398979054415306
0.42178125,-0.000750351309765751
0.42184374999999996,-0.0007610762168113183
0.42190625,-0.0007784739925749407
0.42196875,-0.0007829466661684603
0.42203124999999997,-0.0007822246149084833
0.42209375,-0.0007760405603833009
0.42215625,-0.0007568644525284135
0.42221875,-0.0007440664454944207
0.42228125,-0.000731364687616462
0.42234375,-0.0007211994270211741
0.42240625,-0.0007154312104055705
0.42246874999999995,-0.0007149968647207072
0.42253125,-0.0007198742007313991
0.42259375,-0.000728741058191526
0.42265624999999996,-0.0007395501102399893
0.42271875000000003,-0.0007585883806531524
0.42278125,-0.000766025427836714
0.42284374999999996,-0.0007687861942926588
0.42290625,-0.0007661217509092877
0.42296875,-0.0007583445712637527
0.42303124999999997,-0.0007381312598189332
0.42309375,-0.0007250928474005561
0.42315625,-0.0007130643232044487
0.42321875,-0.0007042461038221787
0.42328125,-0.0007002934199641653
0.42334375,-0.0007018050863475123
0.42340625,-0.0007082810501145981
0.42346874999999995,-0.0007181125942157807
0.42353125,-0.0007290533483364503
0.42359375,-0.0007473706130771696
0.42365624999999996,-0.0007533720818640177
0.42371875,-0.0007543389014432189
0.42378125,-0.0007497918646094393
0.42384374999999996,-0.0007405284501929565
0.42390625,-0.0007195523316524954
0.42396875,-0.0007066268807456866
0.42403124999999997,-0.0006954920106106433
0.42409375,-0.0006882134547199215
0.42415625,-0.0006861698654556103
0.42421875,-0.0006895776008335047
0.42428125,-0.000697453973759421
0.42434375,-0.0007079884734104147
0.42440625,-0.0007187451147756541
0.42446874999999995,-0.000736046718893768
0.42453125,-0.0007404531648150803
0.42459375,-0.0007395013270297957
0.42465624999999996,-0.000733223446139547
0.42471875,-0.0007139518741806905
0.42478125,-0.0007012075942324017
0.42484374999999996,-0.0006886382162126503
0.42490625,-0.0006786791763375155
0.42496875,-0.000673156898918531
0.42503124999999997,-0.000673093647177353
0.42509375,-0.0006782099716790974
0.42515625,-0.0006872609271342395
0.42521875,-0.0006981626730311052
0.42528125,-0.0007171759425687319
0.42534375,-0.0007245009598142726
0.42540625,-0.0007271288107520979
0.42546874999999995,-0.0007242645506990719
0.42553125,-0.0007163403136480062
0.42559375,-0.0006960597413228353
0.42565624999999996,-0.0006830639547159498
0.42571875,-0.0006712021930782436
0.42578125,-0.0006626156874878081
0.42584374999999997,-0.0006589438797281466
0.42590625,-0.0006607885717121453
0.42596875,-0.0006674860792640347
0.42603125,-0.0006774909043283095
0.42609375,-0.0006884761834625164
0.42615625,-0.0007067197015777071
0.42621875,-0.000712587256618713
0.42628125,-0.0007133338794240718
0.42634375,-0.0007085962181921923
0.42640625,-0.0006992018357089014
0.42646874999999995,-0.0006781623769571421
0.42653125000000003,-0.0006653020948558658
0.42659375,-0.0006543466239980616
0.42665624999999996,-0.0006473661254407237
0.42671875000000004,-0.0006456489058130066
0.42678125,-0.0006493166327389416
0.42684374999999997,-0.0006574290865009047
0.42690625,-0.0006680722378870074
0.42696875,-0.0006788074098382224
0.42703125,-0.0006960221222532537
0.42709375,-0.000700196154897581
0.42715625,-0.0006990068438313679
0.42721875,-0.0006925586644575543
0.42728125,-0.0006731722373186089
0.42734375,-0.0006603864976217275
0.42740625,-0.0006479243350803465
0.42746874999999995,-0.000638170970580082
0.42753125000000003,-0.0006329938614045988
0.42759375,-0.0006331738385876862
0.42765624999999996,-0.0006385834167988991
0.42771875,-0.0006478184313947061
0.42778125,-0.0006588409511246174
0.42784374999999997,-0.0006777972096027041
0.42790625,-0.0006849312706002919
0.42796875,-0.0006873418004108012
0.42803125,-0.0006842704211434958
0.42809375,-0.0006760376018508096
0.42815625,-0.0006557153066946847
0.42821875,-0.0006427946860895276
0.42828125,-0.0006310050314423804
0.42834375,-0.0006226430447857922
0.42840625,-0.0006193400997668297
0.42846874999999995,-0.0006214404511800803
0.42853125000000003,-0.0006284115169667703
0.42859375,-0.0006385880449430448
0.42865624999999996,-0.0006496319086060354
0.42871875,-0.0006677373040204493
0.42878125,-0.0006733461659717555
0.42884374999999997,-0.0006738456075554566
0.42890625,-0.0006688711240180889
0.42896875,-0.0006505514277186236
0.42903125,-0.0006382563518674764
0.42909375,-0.0006254260988924065
0.42915625,-0.0006145794043770636
0.42921875,-0.0006079678908650077
0.42928125,-0.0006065751845493045
0.42934375,-0.0006105307639972524
0.42940625,-0.0006188577088042518
0.42946874999999995,-0.0006296299794770754
0.42953125000000003,-0.0006403461885210737
0.42959375,-0.0006573215546636368
0.42965624999999996,-0.0006612883081551502
0.42971875,-0.0006598956991731575
0.42978125,-0.0006531175055172755
0.42984374999999997,-0.0006336110594891697
0.42990625,-0.0006208275273509589
0.42996875,-0.0006085057190833021
0.43003125,-0.0005989860452844664
0.43009375,-0.0005941931143001178
0.43015625,-0.0005946943476206196
0.43021875,-0.0006004616563092396
0.43028125,-0.0006099450396261502
0.43034375,-0.0006209792718971097
0.43040625,-0.0006397561747700231
0.43046874999999996,-0.0006467739900740399
0.43053125000000003,-0.0006488844033724905
0.43059375,-0.0006455920379550006
0.43065624999999996,-0.0006372104746590612
0.43071875,-0.0006166573040840562
0.43078125,-0.0006037817389508496
0.43084374999999997,-0.0005922089671643593
0.43090625,-0.0005841613002715573
0.43096875,-0.0005811805993011787
0.43103125,-0.0005837362765509224
0.43109375,-0.00059096866474731
0.43115625,-0.0006013139557713709
0.43121875,-0.0006123240758801329
0.43128125,-0.0006302931774079257
0.43134375,-0.0006357654640761767
0.43140625,-0.0006359277947087794
0.43146874999999996,-0.0006306989992476697
0.43153125000000003,-0.0006121827529600582
0.43159375,-0.0005997419832700981
0.43165624999999996,-0.0005870823164476346
0.43171875,-0.0005765569751366856
0.43178125,-0.0005702314849481138
0.43184374999999997,-0.0005691797760905698
0.43190625,-0.0005735858156859508
0.43196875,-0.0005821700101166505
0.43203125,-0.0005930091184523367
0.43209375,-0.0006037801344978555
0.43215625,-0.0006206352772221979
0.43221875,-0.0006243053452699987
0.43228125,-0.0006225425024958264
0.43234375,-0.0006155616433200506
0.43240625,-0.0005959017417951767
0.43246874999999996,-0.0005831271311672395
0.43253125000000003,-0.000570950545004556
0.43259375,-0.0005617197104298421
0.43265624999999996,-0.000557268488379406
0.43271875000000004,-0.000558255734666821
0.43278125,-0.0005643257998741991
0.43284374999999997,-0.0005740017104101242
0.43290625,-0.0005850880520838209
0.43296875,-0.0006039248359449023
0.43303125,-0.0006106388301800048
0.43309375,-0.0006124957778393669
0.43315625,-0.0006088253992568571
0.43321875,-0.0006002581146304087
0.43328125,-0.0005796783037955167
0.43334375,-0.0005668444747644261
0.43340625,-0.000555504505314719
0.43346874999999996,-0.0005478905208027296
0.43353125000000003,-0.0005453392306775107
0.43359375,-0.0005482504263117499
0.43365624999999997,-0.0005558255666618522
0.43371875,-0.0005663498405656942
0.43378125,-0.0005774114594202517
0.43384375,-0.0005952895611974762
0.43390625,-0.0006004366577126441
0.43396875,-0.0006003394472780532
0.43403125,-0.0005947964658819804
0.43409375,-0.0005761120961896224
0.43415625,-0.0005636841411437651
0.43421875,-0.0005511100538940772
0.43428125,-0.0005408956079904353
0.43434375000000003,-0.0005349727464535603
0.43440625,-0.0005344278193415708
0.43446874999999996,-0.0005391649564365081
0.43453125000000004,-0.0005480693661546465
0.43459375,-0.0005590793684575046
0.43465624999999997,-0.0005697565153108541
0.43471875,-0.0005864307744513075
0.43478125,-0.0005897888243146243
0.43484375,-0.0005877055155096289
0.43490625,-0.0005804599898728002
0.43496875,-0.0005606186062687354
0.43503125,-0.0005478769970331671
0.43509375,-0.0005358963199923045
0.43515625,-0.000527048158667956
0.43521875,-0.0005229742951924354
0.43528125,-0.0005244320116345458
0.43534375000000003,-0.0005308688105523235
0.43540625,-0.0005407963478029354
0.43546874999999996,-0.0005519923335461085
0.43553125000000004,-0.0005707021178532334
0.43559375,-0.0005771810260467025
0.43565624999999997,-0.000578680966201589
0.43571875,-0.0005746440812233744
0.43578125,-0.0005658324559097427
0.43584375,-0.000545174426269418
0.43590625,-0.000532413276901747
0.43596875,-0.0005213260599605252
0.43603125,-0.0005140773871656346
0.43609375,-0.0005119747576293604
0.43615625,-0.0005153526962596161
0.43621875,-0.0005232689158195802
0.43628125,-0.0005339808480842589
0.43634375000000003,-0.0005450239574519566
0.43640625,-0.0005627206244703808
0.43646874999999996,-0.0005675423623338061
0.43653125000000004,-0.0005670852549375383
0.43659375,-0.0005612287957604267
0.43665624999999997,-0.0005422971349924727
0.43671875000000004,-0.0005298123091511814
0.43678125,-0.0005173905063457634
0.43684375,-0.0005074854973966814
0.43690625,-0.000501991390793155
0.43696875,-0.0005019143445538499
0.43703125,-0.0005070789872458903
0.43709375,-0.0005162885363638875
0.43715625,-0.0005274002064554473
0.43721875,-0.0005467381003597116
0.43728125,-0.0005544032550099387
0.43734375000000003,-0.0005573920661599008
0.43740625,-0.0005549526619779144
0.43746874999999996,-0.0005473811386324801
0.43753125000000004,-0.0005273578340186935
0.43759375,-0.0005145989397132844
0.43765624999999997,-0.0005028302727916739
0.43771875,-0.0004943784336255558
0.43778125,-0.0004907476154037416
0.43784375,-0.0004926980006635107
0.43790625,-0.0004994627320087236
0.43796875,-0.0005096282465459345
0.43803125,-0.0005209037427628682
0.43809375,-0.0005394245908017792
0.43815625,-0.0005456006352719256
0.43821875,-0.000546685646893863
0.43828125,-0.0005422671517518185
0.43834375000000003,-0.0005331196913178071
0.43840625,-0.0005123418336975202
0.43846874999999996,-0.0004996676942673334
0.43853125000000004,-0.0004888685336448956
0.43859375,-0.0004820648840620778
0.43865624999999997,-0.00048038663910386636
0.43871875,-0.00048420476230189025
0.43878125,-0.0004925299257710347
0.43884375,-0.0005033415890081661
0.43890625,-0.0005144037829467318
0.43896875,-0.0005318237870414189
0.43903125,-0.0005362425311448982
0.43909375,-0.0005353441293135808
0.43915625,-0.0005291179986621208
0.43921875,-0.0005099615598965004
0.43928125,-0.0004973970499372732
0.43934375000000003,-0.000485181962711273
0.43940625,-0.000475574815671273
0.43946874999999996,-0.0004705969227031953
0.43953125000000004,-0.00047096303995236566
0.43959375,-0.00047656115392065435
0.43965624999999997,-0.00048603705550072374
0.43971875,-0.0004972775058746104
0.43978125,-0.0005164296779357758
0.43984375,-0.0005238771074553561
0.43990625,-0.0005265363322078664
0.43996875,-0.0005236506554903708
0.44003125,-0.000515754395376794
0.44009375,-0.0004955733812997132
0.44015625,-0.00048280177417441006
0.44021875,-0.0004713896553963648
0.44028125,-0.00046329308687416415
0.44034375000000003,-0.00046016757143546583
0.44040625,-0.0004625760241296767
0.44046874999999996,-0.0004698216579595571
0.44053125000000004,-0.0004802540555263468
0.44059375,-0.000491491750075207
0.44065624999999997,-0.0005099218111882242
0.44071875,-0.0005156405825320343
0.44078125,-0.0005163634794338456
0.44084375,-0.0005115567081915018
0.44090625,-0.000502168940835046
0.44096875,-0.00048123855223685535
0.44103125,-0.00046867864448640884
0.44109375,-0.0004582350047791367
0.44115625,-0.0004518950381557224
0.44121875,-0.00045074289773829046
0.44128125,-0.00045510439719305407
0.44134375000000003,-0.0004638068244475768
0.44140625,-0.00047477453495553545
0.44146874999999997,-0.0004857172753243155
0.44153125000000004,-0.0005029345687980469
0.44159375,-0.000507026732705973
0.44165625,-0.0005056852250522881
0.44171875,-0.0004990945769850763
0.44178125,-0.0004796884619872946
0.44184375,-0.00046706907264657677
0.44190625,-0.0004550338483891997
0.44196875,-0.00044591522815430606
0.44203125,-0.0004414082035523459
0.44209375,-0.000442404647275782
0.44215625000000003,-0.00044846418850816305
0.44221875,-0.000458288075881802
0.44228125,-0.0004696263752041463
0.44234375000000004,-0.0004886728944989427
0.44240625,-0.0004957498086141654
0.44246874999999997,-0.0004979482417027392
0.44253125000000004,-0.0004946497707909447
0.44259375,-0.0004863758174054045
0.44265625,-0.0004660625206908131
0.44271875000000005,-0.0004534124963049557
0.44278125,-0.0004421589784108365
0.44284375,-0.0004345661647047333
0.44290625,-0.00043205562935660913
0.44296875,-0.0004350130659204199
0.44303125,-0.0004426906858621127
0.44309375,-0.00045335788785197395
0.44315625000000003,-0.0004646147646304444
0.44321875,-0.00048279908451645537
0.44328125,-0.0004882317861570895
0.44334375000000004,-0.000488430438554871
0.44340625,-0.00048321937828366135
0.44346874999999997,-0.0004647974345871053
0.44353125000000004,-0.0004525317894691558
0.44359375,-0.0004401257238307449
0.44365625,-0.0004300515484324807
0.44371875,-0.0004242141050767312
0.44378125,-0.00042374741215951695
0.44384375,-0.0004285962166768881
0.44390625,-0.00043765156929244375
0.44396875,-0.0004487996527046956
0.44403125,-0.0004597047044720137
0.44409375,-0.00047658148697701797
0.44415625000000003,-0.0004802938966554371
0.44421875,-0.0004784441237924708
0.44428125,-0.0004714561275369622
0.44434375000000004,-0.000451858316856249
0.44440625,-0.0004392718389945524
0.44446874999999997,-0.00042744178316464487
0.44453125000000004,-0.00041875589360160226
0.44459375,-0.00041481945398447184
0.44465625,-0.00041637934528310216
0.44471875,-0.0004229508102062962
0.44478125,-0.00043308933035307584
0.44484375,-0.000444466137994759
0.44490625,-0.0004634097748870136
0.44496875,-0.00047011655001785724
0.44503125,-0.0004718241884030805
0.44509375,-0.00046801687958578087
0.44515625000000003,-0.0004594172776780092
0.44521875,-0.0004389290374919863
0.44528125,-0.0004263867135682331
0.44534375000000004,-0.00041545124631996166
0.44540625,-0.0004083590300133916
0.44546874999999997,-0.0004064537530358847
0.44553125000000005,-0.00040996773944879106
0.44559375,-0.00041810318356723386
0.44565625,-0.0004290133522160122
0.44571875,-0.00044024478564366754
0.44578125,-0.0004581530079694196
0.44584375,-0.0004631584868955152
0.44590625,-0.0004628934767824666
0.44596875,-0.00045717525014837834
0.44603125,-0.00043845121379719465
0.44609375,-0.00042614820304735096
0.44615625000000003,-0.00041391246114583224
0.44621875,-0.0004041803528121307
0.44628125,-0.0003989135096011953
0.44634375000000004,-0.00039906070688310036
0.44640625,-0.00040446777632745234
0.44646874999999997,-0.0004138439459020343
0.44653125000000005,-0.0004251743680042108
0.44659375,-0.00044468991590237983
0.44665625,-0.00045254138383221676
0.44671875000000005,-0.000455690660820407
0.44678125,-0.0004533558506719382
0.44684375,-0.00044593420255784055
0.44690625,-0.00042608253738958546
0.44696875,-0.00041347758520797473
0.44703125,-0.0004019381891003371
0.44709375,-0.0003936951421796564
0.44715625000000003,-0.00039038540720334747
0.44721875,-0.0003925467415185069
0.44728125,-0.00039964170093012563
0.44734375000000004,-0.0004099975584815341
0.44740625,-0.0004214535639172623
0.44746874999999997,-0.00044014611552634086
0.44753125000000005,-0.0004464258210384042
0.44759375,-0.0004475435632541047
0.44765625,-0.0004432605522268762
0.44771875,-0.0004342431367750643
0.44778125,-0.0004135651521052844
0.44784375,-0.0004010927062772923
0.44790625,-0.00039051885325891433
0.44796875,-0.0003840214370890854
0.44803125,-0.00038264891713449267
0.44809375,-0.000386835076167949
0.44815625000000003,-0.00039536254963234985
0.44821875,-0.0004064574973202395
0.44828125,-0.0004176192748227836
0.44834375000000004,-0.00043518229974151557
0.44840625,-0.00043964814760308335
0.44846874999999997,-0.00043880864860434965
0.44853125000000005,-0.00043264212011273617
0.44859375,-0.00041356428059232536
0.44865625,-0.0004011923961895966
0.44871875,-0.00038906996366634694
0.44878125,-0.00037989803178617443
0.44884375,-0.0003751705602416944
0.44890625,-0.0003759782810933837
0.44896875,-0.000381842999101073
0.44903125,-0.0003916205738336981
0.44909375,-0.0004030401641860193
0.44915625000000003,-0.00042238178613612787
0.44921875,-0.0004297929431021086
0.44928125,-0.0004323848010294451
0.44934375000000004,-0.00042948091907024644
0.44940625,-0.00042158760922217375
0.44946875,-0.0004015617619283762
0.44953125000000005,-0.0003889212727925459
0.44959375,-0.00037771473002197464
0.44965625,-0.00036995527549806007
0.44971875,-0.00036717899726970704
0.44978125,-0.00037008496605148156
0.44984375,-0.0003776716867615465
0.44990625,-0.0003883691955277324
0.44996875000000003,-0.0003997709436869279
0.45003125,-0.0004182139312300104
0.45009375,-0.0004241017120517887
0.45015625000000004,-0.00042453373683914997
0.45021875,-0.00041973005621881443
0.45028125,-0.0004016379195953268
0.45034375000000004,-0.00038955032388147265
0.45040625,-0.00037719561275674496
0.45046875,-0.00036702126636056764
0.45053125000000005,-0.00036107571211749234
0.45059375,-0.00036042020356626125
0.45065625,-0.00036519063621962
0.45071875,-0.00037426295709235
0.45078125,-0.000385434602935969
0.45084375,-0.0003965563694586782
0.45090625,-0.000413800168073547
0.45096875000000003,-0.0004177094044616192
0.45103125,-0.000416323685048986
0.45109375,-0.0004095581348266264
0.45115625000000004,-0.00039022011437325754
0.45121875,-0.000377758446118745
0.45128125,-0.0003659764115581804
0.45134375000000004,-0.0003572558173237095
0.45140625,-0.00035320750740802653
0.45146875,-0.00035463605563379463
0.45153125000000005,-0.00036118705461285483
0.45159375,-0.0003713208116485345
0.45165625,-0.00038279650351769057
0.45171875,-0.0004019185160697991
0.45178125,-0.0004089051505756225
0.45184375,-0.00041090803133048137
0.45190625,-0.00040743028534193093
0.45196875000000003,-0.00039912828136937084
0.45203125,-0.00037881080935944084
0.45209375,-0.00036631752531722517
0.45215625000000004,-0.00035544806410239826
0.45221875,-0.0003483075599931551
0.45228125,-0.0003463363528049407
0.45234375000000004,-0.00034977174783845655
0.45240625,-0.0003578825991716744
0.45246875,-0.00036882028885451557
0.45253125000000005,-0.0003802117389934967
0.45259375,-0.00039832329680472567
0.45265625,-0.00040366197820934646
0.45271875000000006,-0.0004036123708484052
0.45278125,-0.00039822801433439525
0.45284375,-0.00037968916100658556
0.45290625,-0.0003675546139826069
0.45296875000000003,-0.00035537434778294685
0.45303125,-0.00034563703107243215
0.45309375,-0.00034031584618175736
0.45315625000000004,-0.0003404299109572989
0.45321875,-0.0003457995633690536
0.45328125,-0.0003552313408239499
0.45334375000000005,-0.000366679149080007
0.45340625,-0.00038631052914162023
0.45346875,-0.00039438929955634694
0.45353125000000005,-0.00039780763866859026
0.45359375,-0.0003957617976355632
0.45365625,-0.00038853947025210833
0.45371875,-0.0003688638363998145
0.45378125,-0.000356420453246839
0.45384375,-0.0003448921912605485
0.45390625,-0.0003366924572011931
0.45396875000000003,-0.0003333682174804925
0.45403125,-0.00033549482980860246
0.45409375,-0.00034260712163484974
0.45415625000000004,-0.0003530647591823699
0.45421875,-0.0003646584748449866
0.45428125,-0.00038348003286214905
0.45434375000000005,-0.0003900218564428237
0.45440625,-0.00039142108208500836
0.45446875,-0.00038732180561770746
0.45453125000000005,-0.0003784984314049167
0.45459375,-0.0003580585321603866
0.45465625,-0.00034566857740722656
0.45471875,-0.00033520272285206265
0.45478125,-0.0003286701356794014
0.45484375,-0.0003273905346826145
0.45490625,-0.00033153977803325463
0.45496875000000003,-0.0003401634655625374
0.45503125,-0.00035133241691975847
0.45509375,-0.0003626292759325578
0.45515625000000004,-0.00038042859559900277
0.45521875,-0.0003851554973761384
0.45528125,-0.0003845144674307077
0.45534375000000005,-0.00037850365682379206
0.45540625,-0.0003596206511265465
0.45546875,-0.0003473346394858856
0.45553125000000005,-0.00033542337153225077
0.45559375,-0.0003262103051722559
0.45565625,-0.00032157405178989684
0.45571875,-0.0003223781918539059
0.45578125,-0.00032841410559243667
0.45584375,-0.0003382835372267301
0.45590625,-0.0003498163282183442
0.45596875000000003,-0.0003692924192209568
0.45603125,-0.0003769226551061655
0.45609375,-0.00037966540899003753
0.45615625000000004,-0.00037698768574206953
0.45621875,-0.0003691952263873699
0.45628125,-0.0003492999604626443
0.45634375000000005,-0.0003368541160828839
0.45640625,-0.00032570234234662043
0.45646875,-0.0003180522749518383
0.45653125000000006,-0.00031547551257574136
0.45659375,-0.000318322516121905
0.45665625,-0.0003260184060621535
0.45671875000000006,-0.0003367601836634093
0.45678125,-0.0003483082446708585
0.45684375,-0.00036687622145972765
0.45690625,-0.00037285262649486284
0.45696875000000003,-0.00037357698812137685
0.45703125,-0.000368862018230498
0.45709375,-0.0003596062491477148
0.45715625000000004,-0.0003389028578327097
0.45721875,-0.0003266785389224869
0.45728125000000003,-0.0003165935547683324
0.45734375000000005,-0.000310736434481651
0.45740625,-0.00031021049675068746
0.45746875,-0.0003150317330601615
0.45753125000000006,-0.00032414687173654144
0.45759375,-0.000335514762309419
0.45765625,-0.00034668393573458745
0.45771875,-0.0003640417265138862
0.45778125000000003,-0.0003681261270948588
0.45784375,-0.0003668023984931268
0.45790625,-0.0003601848786667916
0.45796875000000004,-0.0003409325587926809
0.45803125,-0.00032859816255224883
0.45809375,-0.0003169218548705194
0.45815625000000004,-0.0003082018943929704
0.45821875,-0.00030427169446937963
0.45828125000000003,-0.00030587379963964434
0.45834375000000005,-0.00031245966418115556
0.45840625,-0.00032272829475418763
0.45846875,-0.0003343022213004032
0.45853125000000006,-0.0003535250247525268
0.45859375,-0.00036059006446925723
0.45865625,-0.0003627497543150504
0.45871875,-0.0003593051597814978
0.45878125000000003,-0.00035100837014456765
0.45884375,-0.0003307851846450008
0.45890625,-0.00031842311194676953
0.45896875000000004,-0.00030760909071346487
0.45903125,-0.0003006038834011543
0.45909375,-0.00029879436514726465
0.45915625000000004,-0.00030236865292043724
0.45921875,-0.00031067150473282346
0.45928125000000003,-0.00032160201269151867
0.45934375000000005,-0.0003330983837799839
0.45940625,-0.0003512585729910367
0.45946875,-0.00035662641804870554
0.45953125000000006,-0.0003567134322807197
0.45959375,-0.00035130975673727804
0.45965625,-0.0003328705187682149
0.45971875,-0.0003207960081081998
0.45978125000000003,-0.0003087575983335422
0.45984375,-0.0002991836115429497
0.45990625,-0.0002939800136797094
0.45996875000000004,-0.0002943034320582738
0.46003125,-0.00029976575263802874
0.46009375,-0.0003093930743058859
0.46015625000000004,-0.0003208943972610734
0.46021875,-0.0003406901450030142
0.46028125,-0.00034882140943182094
0.46034375000000005,-0.00035224504433573056
0.46040625,-0.0003501164554304548
0.46046875,-0.00034294406083248963
0.46053125000000006,-0.00032344596859294056
0.46059375,-0.0003108890895356445
0.46065625,-0.00029957123007327835
0.46071875,-0.00029155468749733626
0.46078125000000003,-0.0002884121331973438
0.46084375,-0.00029080379046018956
0.46090625,-0.0002980993782198682
0.46096875000000004,-0.00030869389889021104
0.46103125,-0.0003203372856030451
0.46109375,-0.000339264166339337
0.46115625000000005,-0.0003457470399789997
0.46121875,-0.0003471633112061556
0.46128125,-0.0003430987466510327
0.46134375000000005,-0.00033427258174470453
0.46140625,-0.00031381508225543364
0.46146875,-0.0003015093243659145
0.46153125,-0.00029122589174025715
0.46159375,-0.0002848917072061641
0.46165625,-0.00028386589505641213
0.46171875,-0.00028822703761532953
0.46178125000000003,-0.00029696692597275254
0.46184375,-0.0003083230471275511
0.46190625,-0.00031978376070473935
0.46196875000000004,-0.00033750335538651477
0.46203125,-0.0003422148964740135
0.46209374999999997,-0.0003415212113198063
0.46215625000000005,-0.00033547211848336533
0.46221875,-0.00031658883434087376
0.46228125,-0.00030444304700736474
0.46234375000000005,-0.0002925551815677885
0.46240625,-0.00028353338130375494
0.46246875,-0.0002791208783383542
0.46253125,-0.000280266588118222
0.46259375,-0.00028647881688802224
0.46265625,-0.0002964974955929067
0.46271875,-0.0003081545174268008
0.46278125000000003,-0.0003277070565624318
0.46284375,-0.00033528637576574205
0.46290624999999996,-0.000337985789436529
0.46296875000000004,-0.00033519831235731545
0.46303125,-0.00032742568137195116
0.46309374999999997,-0.0003075060407975866
0.46315625000000005,-0.00029513765716694673
0.46321875,-0.00028416538962480753
0.46328125,-0.00027674779251030124
0.46334375,-0.00027437677108980985
0.46340625,-0.00027755179862400114
0.46346875,-0.00028547521636315687
0.46353125,-0.00029640296925950715
0.46359375,-0.0003080678838527362
0.46365625,-0.00032663288453613215
0.46371875,-0.00033251759992569685
0.46378125000000003,-0.0003331241944473651
0.46384375,-0.0003283451411720817
0.46390624999999996,-0.00031029658466148746
0.46396875000000004,-0.0002983844654185219
0.46403125,-0.00028626382313357013
0.46409374999999997,-0.0002764300266804576
0.46415625,-0.00027088768637531513
0.46421875,-0.00027067316440794464
0.46428125,-0.0002757935392568994
0.46434375,-0.0002851430616911538
0.46440625,-0.00029665746256915537
0.46446875,-0.00031664357881164285
0.46453125,-0.0003251805842309774
0.46459375,-0.00032917227094103607
0.46465625,-0.0003277021053628426
0.46471874999999996,-0.000321025065354974
0.46478125000000003,-0.00030172691921021705
0.46484375,-0.0002894684080964466
0.46490624999999997,-0.0002779449260957856
0.46496875,-0.0002695716907975265
0.46503125,-0.0002660059518593272
0.46509375,-0.0002679436489813336
0.46515625,-0.00027485635847326884
0.46521875,-0.0002853390946317147
0.46528125,-0.0002970185638920264
0.46534375,-0.0003162657896769727
0.46540625,-0.0003232414073565948
0.46546875,-0.0003252023012147165
0.46553124999999995,-0.0003216556414319949
0.46559375000000003,-0.0003132851197462927
0.46565625,-0.0002930861445202826
0.46571874999999996,-0.000280812375771447
0.46578125000000004,-0.00027027794217542034
0.46584375,-0.0002635756592070382
0.46590624999999997,-0.00026206521471032473
0.46596875,-0.00026605619873820707
0.46603125,-0.0002746057712552791
0.46609375,-0.000285825812301882
0.46615625,-0.00029735802312619297
0.46621875,-0.0003155223376696825
0.46628125,-0.0003207151170391276
0.46634374999999995,-0.0003205495625363819
0.46640625,-0.0003150288399288992
0.46646875,-0.0002965226679547128
0.46653124999999995,-0.0002844410884499035
0.46659375000000003,-0.0002725407790348522
0.46665625,-0.0002632445027971192
0.46671874999999996,-0.00025845270550300947
0.46678125,-0.0002591057505806904
0.46684375,-0.0002649812697700371
0.46690624999999997,-0.000274834023512624
0.46696875,-0.0002864822401679179
0.46703125,-0.00030623898407697303
0.46709375,-0.00031426558885655487
0.46715625,-0.00031747273749524463
0.46721875,-0.0003151973515677642
0.46728125,-0.0003078385186940924
0.46734374999999995,-0.0002881500390584865
0.46740625,-0.00027588970658322387
0.46746875,-0.000264711867225334
0.46753124999999995,-0.00025696943946168505
0.46759375,-0.000254205698011406
0.46765625,-0.00025698798438875126
0.46771874999999996,-0.0002645875547883231
0.46778125,-0.00027548301748009374
0.46784375,-0.0002871345209319587
0.46790624999999997,-0.00030602866960527386
0.46796875,-0.0003123395024101361
0.46803125,-0.0003134742432554516
0.46809375,-0.0003091530656874619
0.46815624999999994,-0.0003002215506646977
0.46821875,-0.00027970931321696924
0.46828125,-0.00026757981404906817
0.46834374999999995,-0.0002574764826028114
0.46840625,-0.0002515538733211531
0.46846875,-0.0002509529192114557
0.46853124999999995,-0.00025573788675599396
0.46859375,-0.0002647991699794572
0.46865625,-0.0002762559527801356
0.46871874999999996,-0.0002876423477181922
0.46878125,-0.000305351263248127
0.46884375,-0.00030975297347435315
0.46890624999999997,-0.00030873926935157114
0.46896875,-0.0003025091990056794
0.46903125,-0.00028352724498831305
0.46909375,-0.00027136443276772754
0.46915624999999994,-0.0002597670400946023
0.46921875,-0.00025102226797661664
0.46928125,-0.00024710279361415954
0.46934374999999995,-0.00024850004089199684
0.46940624999999997,-0.0002551589752732286
0.46946875,-0.0002654211645079785
0.46953124999999996,-0.0002771691439669155
0.46959375,-0.0002967424939271379
0.46965625,-0.00030403321814714834
0.46971874999999996,-0.00030651939825285246
0.46978125,-0.00030333208261107414
0.46984375,-0.00029551652473847057
0.46990624999999997,-0.0002753495122130162
0.46996874999999994,-0.00026309567078790924
0.47003125,-0.0002524656712924317
0.47009375000000003,-0.0002454507738209599
0.47015625000000005,-0.00024357276286132712
0.47021875,-0.00024713243886384517
0.47028125,-0.00025542293118957504
0.47034375000000006,-0.0002667095105035877
0.47040625,-0.0002782322453227515
0.47046875,-0.00029661885449205894
0.47053125000000007,-0.00030233261291298663
0.47059375000000003,-0.0003027234019745695
0.47065625,-0.00029746505117386746
0.47071875,-0.00027928525272971627
0.47078125000000004,-0.00026741994891583964
0.47084375,-0.00025549513741610075
0.47090625,-0.0002458585754067516
0.47096875000000005,-0.00024077553319087897
0.47103125,-0.0002410687745034723
0.47109375000000003,-0.0002466567835048422
0.47115625000000005,-0.00025627495366058184
0.47121875,-0.0002679123819619156
0.47128125,-0.0002879556557773
0.47134375000000006,-0.0002962886555636923
0.47140625,-0.000299896864377841
0.47146875,-0.00029806618678029917
0.47153125,-0.00029115985463859517
0.47159375000000003,-0.0002717090908550199
0.47165625,-0.00025945211813774294
0.47171875,-0.0002481785358378896
0.47178125000000004,-0.00024019331528052357
0.47184375,-0.00023714838673455363
0.47190625,-0.00023946300926182273
0.47196875000000005,-0.0002469071809973744
0.47203125,-0.00025757392069053475
0.47209375,-0.0002693680295411671
0.47215625000000006,-0.00028848050788596313
0.47221875,-0.00029511521773750715
0.47228125,-0.0002967219541832322
0.47234375000000006,-0.00029283486294956473
0.47240625,-0.00028414292591399937
0.47246875,-0.00026388884363656717
0.47253125,-0.0002517499026889608
0.47259375000000003,-0.00024147388139005022
0.47265625,-0.0002352611354340256
0.47271875,-0.0002343232862825062
0.47278125000000004,-0.00023874738425953834
0.47284375,-0.00024764318227457616
0.47290625,-0.0002591136990656162
0.47296875000000005,-0.0002706117918412909
0.47303125,-0.00028852800888695684
0.47309375,-0.00029343379240287515
0.47315625000000006,-0.0002928608694640622
0.47321875,-0.00028697896727084005
0.47328125,-0.0002682245895913593
0.47334375,-0.00025614394091487414
0.47340625000000003,-0.00024443390801114073
0.47346875,-0.00023553313434514223
0.47353125,-0.00023129463120905025
0.47359375000000004,-0.0002324768492228818
0.47365625,-0.0002388356478979503
0.47371875,-0.00024900992523685384
0.47378125000000004,-0.00026078525734679614
0.47384375,-0.00028042878981740516
0.47390625,-0.0002881333175389078
0.47396875000000005,-0.0002909725565336807
0.47403125,-0.0002882871822940669
0.47409375,-0.000280627565935776
0.47415625,-0.00026080226170767384
0.47421875,-0.00024858317661028556
0.47428125,-0.0002377415911562486
0.47434375,-0.00023048238867728887
0.47440625000000003,-0.0002282676946620127
0.47446875,-0.00023158458847967467
0.47453125,-0.00023964390448640016
0.47459375000000004,-0.0002507486810815196
0.47465625,-0.0002624793997080266
0.47471874999999997,-0.0002811684837739914
0.47478125000000004,-0.0002871191102876147
0.47484375,-0.0002878317585875978
0.47490625,-0.00028308980635610714
0.47496875,-0.00026515626682330207
0.47503125,-0.00025335275401273255
0.47509375,-0.00024134210482898433
0.47515625,-0.00023166667369131644
0.47521875,-0.0002262549156916288
0.47528125,-0.00022624980935372074
0.47534375,-0.000231560350214724
0.47540625000000003,-0.0002410382746542289
0.47546875,-0.00025269482384007724
0.47553124999999996,-0.00027275541336804765
0.47559375000000004,-0.0002813896349770362
0.47565625,-0.0002854101294554323
0.47571874999999997,-0.0002839741114966654
0.47578125000000004,-0.00027734194753104013
0.47584375,-0.00025811163586286073
0.47590625,-0.00024596578019073917
0.47596875,-0.00023456919341988125
0.47603125,-0.00022637694405365505
0.47609375,-0.00022299140481847612
0.47615625,-0.00022511856409358766
0.47621875,-0.00023223704496078135
0.47628125,-0.00024286736863943226
0.47634374999999995,-0.00025469566673314015
0.47640625000000003,-0.00027398525659821926
0.47646875,-0.0002809868356875578
0.47653124999999996,-0.0002829806055949513
0.47659375000000004,-0.00027938094735874275
0.47665625,-0.0002710534236455564
0.47671874999999997,-0.0002508962685927596
0.47678125,-0.00023873024634078754
0.47684375,-0.00022835413159162654
0.47690625,-0.00022189003085745784
0.47696875,-0.00022063859979606915
0.47703125,-0.00022484150169158057
0.47709375,-0.00023357816651596586
0.47715625,-0.00024498231661670977
0.47721875,-0.0002565888835805996
0.47728125,-0.0002747572876478088
0.47734374999999996,-0.0002799546583831525
0.47740625000000003,-0.0002797382073741195
0.47746875,-0.0002741823571167923
0.47753124999999996,-0.000255651501452972
0.47759375,-0.00024365904848925451
0.47765625,-0.000231897897936581
0.47771874999999997,-0.00022286403047973302
0.47778125,-0.00021829135649435727
0.47784375,-0.00021915908164427123
0.47790625,-0.00022533367977728425
0.47796875,-0.00023537345726154513
0.47803125,-0.0002471745176882145
0.47809375,-0.00026699205940308723
0.47815624999999995,-0.00027493045302670605
0.47821875,-0.0002780736865169997
0.47828125,-0.0002757421617490263
0.47834374999999996,-0.0002684046059980849
0.47840625000000003,-0.0002486686573205804
0.47846875,-0.00023649860994385402
0.47853124999999996,-0.0002255294249688955
0.47859375,-0.00021805686018584736
0.47865625,-0.0002156077386264027
0.47871874999999997,-0.00021856958401066107
0.47878125,-0.0002265310598083825
0.47884375,-0.00023743494150502142
0.47890625,-0.0002493403510661629
0.47896875,-0.0002682658655889514
0.47903125,-0.00027437311203440395
0.47909375,-0.00027558275858702297
0.47915624999999995,-0.0002710992403828216
0.47921875,-0.0002620740505187291
0.47928125,-0.0002416371902518588
0.47934374999999996,-0.00022968657420335825
0.47940625,-0.0002198423644999975
0.47946875,-0.0002141466055259611
0.47953124999999996,-0.0002138324523660029
0.47959375,-0.00021890963754350734
0.47965625,-0.00022826492353784922
0.47971874999999997,-0.000239923725257718
0.47978125,-0.0002601838777081533
0.47984375,-0.00026898599533037304
0.47990625,-0.00027325001774000657
0.47996874999999994,-0.0002722190332026808
0.48003125,-0.0002657550126662078
0.48009375,-0.00024671532947002917
0.48015624999999995,-0.00023468937771683324
0.48021874999999997,-0.00022340424112719803
0.48028125,-0.0002148734971712113
0.48034374999999996,-0.00021118589699639645
0.48040625,-0.00021313388269351974
0.48046875,-0.00022009281664782387
0.48053124999999997,-0.00023065227333743388
0.48059375,-0.0002425562967376671
0.48065625,-0.00026192092169322057
0.48071875,-0.00026916114468619745
0.48078125,-0.00027149866025188985
0.48084375,-0.0002682554215039379
0.48090625,-0.00026022019618318626
0.48096874999999994,-0.00024006926120334615
0.48103125,-0.0002280357802229016
0.48109375,-0.00021749079684373063
0.48115624999999995,-0.00021084067341028967
0.48121875,-0.00020929014706086435
0.48128125,-0.00021332968743667524
0.48134374999999996,-0.0002219436899747046
0.48140625,-0.00023324553137538118
0.48146875,-0.00024490013186037607
0.48153124999999997,-0.000263298546387708
0.48159375,-0.00026881252550983725
0.48165625,-0.00026891527354425127
0.48171875,-0.00026359606978376693
0.48178124999999994,-0.000245351507174911
0.48184375,-0.00023332915139258337
0.48190625,-0.00022157974998585073
0.48196874999999995,-0.00021232665690498753
0.48203125,-0.00020762723472458888
0.48209375,-0.00020827951303535597
0.48215624999999995,-0.00021426511359730338
0.48221875,-0.00022421078383608184
0.48228125,-0.00023595145295221553
0.48234374999999996,-0.00025592329043436224
0.48240625,-0.0002640881520238336
0.48246875,-0.00026757177053798875
0.48253124999999997,-0.0002655382636220227
0.48259375,-0.00025832676421533307
0.48265625,-0.00023882658497965947
0.48271875,-0.00022668923695818438
0.48278125,-0.00021567300789408772
0.48284375,-0.00020800003178043924
0.48290625,-0.0002053699087933708
0.48296874999999995,-0.00020818685705754902
0.48303125,-0.0002158938716456671
0.48309375,-0.00022687767972978667
0.48315624999999995,-0.00023875855870661433
0.48321875,-0.0002577497659208283
0.48328125,-0.0002642550592221182
0.48334374999999996,-0.0002655863877506215
0.48340625,-0.0002614291860653095
0.48346875,-0.000252619458805059
0.48353124999999997,-0.00023233662609455086
0.48359375,-0.00022031830944611863
0.48365625,-0.00021034668495628628
0.48371875,-0.00020454709612861832
0.48378125,-0.00020404216653452378
0.48384375,-0.00020897321687732284
0.48390625,-0.00021819344496240567
0.48396874999999995,-0.00022980400614452945
0.48403125,-0.00024137390204415077
0.48409375,-0.0002591273627328139
0.48415624999999995,-0.00026374201327400426
0.48421875,-0.000262872145742582
0.48428125,-0.0002567744851916798
0.48434374999999996,-0.00023787584831381353
0.48440625,-0.00022581277667865773
0.48446875,-0.0002143690484398414
0.48453124999999997,-0.00020582746359638915
0.48459375,-0.00020207106790687268
0.48465625,-0.00020372043574458376
0.48471875,-0.00021049132543851656
0.48478125,-0.0002209850868215013
0.48484375,-0.00023286712816247834
0.48490625,-0.0002524558604377336
0.48496874999999995,-0.0002599095073799462
0.48503125,-0.00026246517279385206
0.48509375,-0.0002594458139352773
0.48515624999999996,-0.0002515554047710089
0.48521875,-0.00023166903950727624
0.48528125,-0.00021954270612448146
0.48534374999999996,-0.0002089564078039674
0.48540625,-0.0002021433553220653
0.48546875,-0.0002004701967719541
0.48553124999999997,-0.0002042842926816696
0.48559375,-0.00021275330563173822
0.48565625,-0.00022405967434421803
0.48571875,-0.00023583629391424332
0.48578124999999994,-0.00025438503301700166
0.48584375,-0.0002600558584031909
0.48590625,-0.00026039636069555283
0.48596874999999995,-0.0002553955924599616
0.48603125,-0.00023720087439170479
0.48609375,-0.00022538890851511728
0.48615624999999996,-0.00021360189632231574
0.48621875,-0.00020423655654469575
0.48628125,-0.00019937212478035593
0.48634374999999996,-0.00019985383051793204
0.48640625,-0.00020567090257965492
0.48646875,-0.00021553296764098562
0.48653124999999997,-0.00022729633890511414
0.48659375,-0.00024734629117084683
0.48665625,-0.0002557342498112347
0.48671875,-0.00025940739160346116
0.48678125,-0.00025760128623053546
0.48684375,-0.00025066348219399126
0.48690625,-0.00023130226138141224
0.48696874999999995,-0.0002192282384409494
0.48703125,-0.00020805816080750328
0.48709375,-0.00020033614093203922
0.48715624999999996,-0.00019747341389077244
0.48721875,-0.00020016289196642112
0.48728125,-0.00020774406467058415
0.48734374999999996,-0.0002186137893140927
0.48740625,-0.00023061055389048124
0.48746875,-0.0002496919537718356
0.48753124999999997,-0.0002564696635461994
0.48759375,-0.00025795981350854036
0.48765625,-0.00025410010047668963
0.48771875,-0.00024546664544145
0.48778125,-0.00022521355976116986
0.48784375,-0.00021322491711385505
0.48790625,-0.0002032430897448978
0.48796874999999995,-0.000197212265970359
0.48803125,-0.00019649339089873596
0.48809375,-0.0002012598361118556
0.48815624999999996,-0.00021047507710506008
0.48821875,-0.000222078199391601
0.48828125,-0.00023366699328833396
0.48834374999999997,-0.00025163295725944
0.48840625,-0.00025642010687157435
0.48846875,-0.00025578718512453413
0.48853125,-0.0002499007031499523
0.48859375,-0.00023121568312121227
0.48865625,-0.00021916121192909477
0.48871875,-0.00020757973805654584
0.48878125,-0.00019896153090877278
0.48884375,-0.00019502295439377537
0.48890625,-0.00019655858379163949
0.48896874999999995,-0.00020321803748785117
0.48903125000000003,-0.0002136597664290779
0.48909375,-0.00022554599812540932
0.48915624999999996,-0.00024517929713810394
0.48921875,-0.0002528906297767364
0.48928125,-0.0002556287889290132
0.48934374999999997,-0.00025281250679670686
0.48940625,-0.00024517968348355956
0.48946875,-0.00022530053601951816
0.48953125,-0.0002130660852396396
0.48959375,-0.00020255061115928563
0.48965625,-0.00019567582525048532
0.48971875,-0.00019389494183169598
0.48978125,-0.00019747495639979573
0.48984375,-0.0002056306639709321
0.48990625,-0.00021715672141991993
0.48996874999999995,-0.00022886038798800024
0.49003125000000003,-0.000247628922556864
0.49009375,-0.00025360678554553484
0.49015624999999996,-0.00025412798251184254
0.49021875,-0.0002493450358219129
0.49028125,-0.00023121854160284422
0.49034374999999997,-0.0002193628250319532
0.49040625,-0.0002076849604251002
0.49046875,-0.00019819273389382053
0.49053125,-0.0001932846934295518
0.49059375,-0.00019359149762540606
0.49065625,-0.00019937397450264793
0.49071875,-0.00020909270792730805
0.49078125,-0.00022090867441268425
0.49084375,-0.00024092186074514688
0.49090625,-0.00024943047550296527
0.49096874999999995,-0.000253493987508846
0.49103125000000003,-0.0002518418451823434
0.49109375,-0.0002451755493498575
0.49115624999999996,-0.00022577744575479758
0.49121875,-0.0002137292174233113
0.49128125,-0.00020262822541110281
0.49134374999999997,-0.0001947322100513682
0.49140625,-0.0001917702471095628
0.49146875,-0.0001943224299735674
0.49153125,-0.00020182114675307283
0.49159375,-0.00021265780921045363
0.49165625,-0.00022466401148102388
0.49171875,-0.0002438679484192685
0.49178124999999995,-0.000250795722698538
0.49184375,-0.00025250358395007
0.49190625,-0.00024879525943355407
0.49196874999999995,-0.0002403002727163761
0.49203125000000003,-0.00022017880799853062
0.49209375,-0.00020818603810120184
0.49215624999999996,-0.00019814674580320712
0.49221875,-0.0001920283712181503
0.49228125,-0.00019121727651462417
0.49234374999999997,-0.00019578312042324575
0.49240625,-0.00020486645099940248
0.49246875,-0.00021653673135874074
0.49253125,-0.00022814023141626283
0.49259375,-0.000246266258848854
0.49265625,-0.0002512737877175819
0.49271875,-0.0002508243144520861
0.49278125,-0.00024512410442995014
0.49284375,-0.00022651857087861021
0.49290625,-0.0002146101020624458
0.49296874999999996,-0.00020307156927482084
0.49303125000000003,-0.00019428341161445428
0.49309375,-0.00019022788796388412
0.49315624999999996,-0.00019158328544417735
0.49321875,-0.00019812889909369413
0.49328125,-0.00020848733497724758
0.49334374999999997,-0.00022041512286324894
0.49340625,-0.00024020175986469439
0.49346875,-0.0002480577321404276
0.49353125,-0.0002510223138063039
0.49359375,-0.0002484196203390576
0.49365625,-0.00024080960770050952
0.49371875,-0.00022113733260017282
0.49378125,-0.00020908648697225835
0.49384375,-0.00019838338900228514
0.49390625,-0.00019133132607683512
0.49396874999999996,-0.00018942553908174453
0.49403125000000003,-0.0001929015099456921
0.49409375,-0.00020115224811408094
0.49415624999999996,-0.00021242878245672503
0.49421875,-0.00022432596057539445
0.49428125,-0.00024309306704362044
0.49434374999999997,-0.00024912461948542464
0.49440625,-0.00024997074797916685
0.49446875,-0.0002452726744574807
0.49453125,-0.00022736906922400657
0.49459375,-0.00021571782508279097
0.49465625,-0.00020388617443339863
0.49471875,-0.00019441905121378444
0.49478125,-0.0001892240080693386
0.49484375,-0.00018945473079810815
0.49490625,-0.00019500298013383488
0.49496874999999996,-0.00020469842755106715
0.49503125000000003,-0.00021657348893025508
0.49509375,-0.00023673882526847878
0.49515624999999996,-0.0002454408936256314
0.49521875,-0.00024947670060343485
0.49528125,-0.0002481014817563576
0.49534374999999997,-0.00024151288229706802
0.49540625,-0.00022237434079581953
0.49546875,-0.00021027734163621414
0.49553125,-0.00019916444915062115
0.49559375,-0.00019119099612593948
0.49565625,-0.00018808838539678685
0.49571875,-0.00019045093435673954
0.49578124999999995,-0.00019784790202245772
0.49584375,-0.00020868524810579991
0.49590625,-0.000220664417000499
0.49596874999999996,-0.00023999775073749174
0.49603125000000003,-0.0002471015904661755
0.49609375,-0.00024904697253635977
0.49615624999999997,-0.00024549581945565446
0.49621875,-0.00023716566211567924
0.49628125,-0.00021708974825137423
0.49634375,-0.0002051184724054661
0.49640625,-0.00019498435230727584
0.49646875,-0.00018882403835759898
0.49653125,-0.00018781624178211553
0.49659375,-0.00019231061228967838
0.49665625,-0.00020131367828854496
0.49671875,-0.00021292770257880234
0.49678125,-0.00022466207013452366
0.49684375000000003,-0.00024283551386630742
0.49690625,-0.00024799890334378794
0.49696874999999996,-0.0002477920844447534
0.49703125000000004,-0.0002422669144096501
0.49709375,-0.00022374670056019008
0.49715624999999997,-0.00021184871050827087
0.49721875,-0.0002003457880582482
0.49728125,-0.0001915273931892142
0.49734375,-0.00018727641956513275
0.49740625,-0.00018856359249945498
0.49746875,-0.00019492706238580237
0.49753125,-0.0002052581292378286
0.49759375,-0.00021722680257596494
0.49765625,-0.00023707253404703366
0.49771875,-0.000245132475190063
0.49778125,-0.00024817401403082195
0.49784375000000003,-0.00024582354632612935
0.49790625,-0.0002384146766997719
0.49796874999999996,-0.00021872541825364994
0.49803125000000004,-0.0002067862822598479
0.49809375,-0.000196020774959893
0.49815624999999997,-0.00018883562280441746
0.49821875,-0.00018669219517218616
0.49828125,-0.00019009818440468562
0.49834375,-0.00019832054295178259
0.49840625,-0.0002095559811405856
0.49846875,-0.00022155466231985055
0.49853125,-0.0002403853581989246
0.49859375,-0.00024662977103423467
0.49865625,-0.0002475953771456374
0.49871875,-0.00024309055789192846
0.49878125,-0.00023401146869819756
0.49884375000000003,-0.00021363160121999625
0.49890625,-0.0002018127581356055
0.49896874999999996,-0.00019229831718635404
0.49903125000000004,-0.00018706600134800466
0.49909375,-0.0001871796064008835
0.49915624999999997,-0.00019253750862775754
0.49921875,-0.00020216971503039805
0.49928125,-0.00021403073128159478
0.49934375,-0.00023427707406933895
0.49940625,-0.00024315068536573392
0.49946875,-0.0002474803297694006
0.49953125,-0.0002462632550498667
0.49959375,-0.0002398399807309881
0.49965625,-0.00022064419215736542
0.49971875,-0.00020865160255479492
0.49978125,-0.00019760422879223916
0.49984375000000003,-0.00018948353390915718
0.49990625,-0.00018611271450252875
0.49996874999999996,-0.00018840493567830185
0.5000312499999999,-0.00019562114046910162
0.50009375,-0.0002068502767494651
0.5001562500000001,-0.00021860470317697223
0.5002187499999999,-0.00023796873422576859
0.50028125,-0.00024525664851898776
0.5003437500000001,-0.00024730713734363863
0.5004062499999999,-0.00024396984493010865
0.50046875,-0.00023570381011944752
0.50053125,-0.00021585221664422588
0.50059375,-0.0002037812157461294
0.50065625,-0.00019370939468781045
0.50071875,-0.00018744838454765045
0.50078125,-0.00018628041498747194
0.50084375,-0.00019076226960822174
0.50090625,-0.0001995673133166065
0.50096875,-0.00021118641596146182
0.50103125,-0.0002230496944410909
0.50109375,-0.00024129777352507875
0.50115625,-0.00024666161320896496
0.50121875,-0.00024672863099250986
0.50128125,-0.0002411848708950004
0.50134375,-0.00022276632882882452
0.50140625,-0.00021098184057841834
0.50146875,-0.00019938928730339756
0.50153125,-0.0001905254074595769
0.5015937500000001,-0.00018629807921718977
0.5016562499999999,-0.00018730933330418642
0.50171875,-0.00019372784616950023
0.5017812500000001,-0.00020396791686198845
0.5018437499999999,-0.00021599770450542177
0.50190625,-0.00023589093121301197
0.5019687500000001,-0.00024397549793520046
0.5020312499999999,-0.0002473039120107212
0.50209375,-0.00024509113043719166
0.5021562500000001,-0.0002378654070015751
0.5022187499999999,-0.0002182550916591669
0.50228125,-0.0002061991586517417
0.5023437500000001,-0.0001954695811048346
0.5024062499999999,-0.00018829499615150014
0.50246875,-0.0001859498029490314
0.50253125,-0.0001894120698771734
0.50259375,-0.0001975184734617219
0.50265625,-0.00020868993496092614
0.50271875,-0.00022063619055229244
0.50278125,-0.00023963520542419348
0.50284375,-0.0002460461676726533
0.50290625,-0.00024717951860991905
0.50296875,-0.00024282439093242791
0.50303125,-0.000233894240560778
0.50309375,-0.00021359463206905432
0.50315625,-0.0002018233535001357
0.50321875,-0.0001922490306752178
0.50328125,-0.00018684502458936325
0.50334375,-0.0001867538501378052
0.50340625,-0.00019213249064159443
0.5034687499999999,-0.0002017957502775669
0.50353125,-0.00021361694440213963
0.5035937500000001,-0.00023392678092284958
0.5036562499999999,-0.00024284282042080774
0.50371875,-0.00024722111705133276
0.5037812500000001,-0.00024622935272219926
0.5038437499999999,-0.00023992860355653844
0.50390625,-0.00022096439177583804
0.5039687500000001,-0.00020898566613051367
0.5040312499999999,-0.00019781691261211432
0.50409375,-0.000189646517548131
0.5041562500000001,-0.00018633950059751547
0.5042187499999999,-0.00018849681065494228
0.50428125,-0.0001956949164977212
0.5043437500000001,-0.0002064636886494886
0.50440625,-0.0002185891616671709
0.50446875,-0.0002381048320793111
0.50453125,-0.00024541910965047986
0.50459375,-0.0002476860382835677
0.50465625,-0.0002445211730980057
0.50471875,-0.00023646642349273161
0.50478125,-0.00021654735949935833
0.50484375,-0.00020459653293558588
0.50490625,-0.0001942952495234962
0.50496875,-0.0001879824070590841
0.50503125,-0.00018676271649349652
0.50509375,-0.00019104993948593219
0.50515625,-0.00019991295714139046
0.50521875,-0.00021149935580649926
0.50528125,-0.00022335702561351867
0.50534375,-0.00024176101074319112
0.5054062500000001,-0.0002472448323984633
0.50546875,-0.0002474000011766231
0.50553125,-0.00024212497560996415
0.5055937500000001,-0.0002238310469125926
0.5056562499999999,-0.00021211552746551454
0.50571875,-0.00020052084734842324
0.5057812500000001,-0.00019158147893319488
0.5058437499999999,-0.00018716723892818476
0.50590625,-0.00018816514692540642
0.5059687500000001,-0.00019444489398239007
0.5060312499999999,-0.00020461728352488828
0.50609375,-0.0002166472389250329
0.5061562500000001,-0.00023664791947203279
0.5062187499999999,-0.00024490161575918545
0.50628125,-0.00024837094897470213
0.5063437500000001,-0.00024628487184269465
0.50640625,-0.000239164829988342
0.50646875,-0.00021976501759857214
0.50653125,-0.0002077698130304173
0.50659375,-0.00019694823980620502
0.50665625,-0.00018964099560740688
0.50671875,-0.00018731380151544574
0.50678125,-0.00019050254714961246
0.50684375,-0.00019848259007025637
0.50690625,-0.00020967462122237213
0.50696875,-0.00022175093054804806
0.50703125,-0.0002408109960850835
0.50709375,-0.00024730477130735506
0.50715625,-0.00024867340221024214
0.50721875,-0.0002445264451136353
0.50728125,-0.00023561984431258454
0.50734375,-0.00021550184507292125
0.5074062500000001,-0.00020371516847977889
0.50746875,-0.00019401907605431923
0.50753125,-0.00018852463682261789
0.5075937500000001,-0.00018844237487447568
0.5076562499999999,-0.00019367657210007938
0.50771875,-0.00020323786335964267
0.5077812500000001,-0.00021491528607353594
0.5078437499999999,-0.00023540185349069098
0.50790625,-0.0002444302351217731
0.5079687500000001,-0.0002490213494571458
0.5080312499999999,-0.00024823044258384663
0.50809375,-0.00024212293478939606
0.5081562500000001,-0.00022324183171883866
0.5082187499999999,-0.00021125850485247122
0.50828125,-0.0002000667221854907
0.5083437500000001,-0.00019187035022014132
0.50840625,-0.00018842876251223828
0.50846875,-0.00019047748725570246
0.50853125,-0.00019761561500190872
0.50859375,-0.00020826970175200077
0.50865625,-0.00022033714166608265
0.50871875,-0.00024008817982490438
0.50878125,-0.0002474697316180996
0.50884375,-0.00025002463225543003
0.50890625,-0.0002469868259004915
0.50896875,-0.00023905809568186553
0.50903125,-0.0002191105922253883
0.50909375,-0.0002072539856390332
0.50915625,-0.00019702480269989664
0.50921875,-0.0001905009040544109
0.50928125,-0.00018905436341147552
0.50934375,-0.00019330247712284754
0.5094062500000001,-0.0002020876231658697
0.50946875,-0.00021372121162926971
0.50953125,-0.0002255584943910982
0.5095937500000001,-0.00024416965051135553
0.5096562499999999,-0.0002498553226192024
0.50971875,-0.0002500397003756538
0.5097812500000001,-0.00024500995834381145
0.5098437499999999,-0.000226787848447485
0.50990625,-0.00021528482120042325
0.5099687500000001,-0.000203718357874777
0.5100312499999999,-0.00019456144532017938
0.51009375,-0.0001900134426864042
0.5101562500000001,-0.0001908270334917972
0.5102187499999999,-0.0001971298190980575
0.51028125,-0.0002072929974223786
0.5103437500000001,-0.00021920670234809592
0.51040625,-0.00023934609676479202
0.51046875,-0.00024773571961222984
0.51053125,-0.00025145331862408415
0.51059375,-0.0002493916912720273
0.51065625,-0.00024245398820349484
0.51071875,-0.0002231668807138043
0.51078125,-0.00021137892737826264
0.51084375,-0.0002004169177031584
0.51090625,-0.00019307899838062748
0.51096875,-0.0001906140215594404
0.51103125,-0.00019368121656167248
0.51109375,-0.00020157169913213868
0.51115625,-0.00021271441556955373
0.51121875,-0.00022465717253902784
0.51128125,-0.00024412097563447643
0.51134375,-0.00025067025126015996
0.5114062500000001,-0.0002521867272844702
0.51146875,-0.0002481980787583937
0.51153125,-0.00023955605356384968
0.5115937500000001,-0.00021942122582976203
0.5116562499999999,-0.0002075981227881163
0.51171875,-0.00019790386839350915
0.5117812500000001,-0.000192298569928126
0.5118437499999999,-0.0001920483712233162
0.51190625,-0.00019716820000403867
0.5119687500000001,-0.0002065696605592221
0.5120312499999999,-0.00021838433799359347
0.51209375,-0.00023014689544798017
0.5121562500000001,-0.00024819108522136646
0.51221875,-0.00025291591742859776
0.51228125,-0.00025224672801135717
0.5123437500000001,-0.00024632689050835266
0.51240625,-0.0002275037583967035
0.51246875,-0.00021570400904113302
0.51253125,-0.00020439913626288386
0.51259375,-0.0001961357340543035
0.51265625,-0.00019251726085738052
0.51271875,-0.00019448355662471384
0.51278125,-0.0002014814320329822
0.51284375,-0.0002121604393564569
0.51290625,-0.0002242247500448824
0.51296875,-0.00024403046032900333
0.51303125,-0.0002516424757420255
0.51309375,-0.0002543332023859646
0.51315625,-0.00025150854766389785
0.5132187500000001,-0.00024381909653145573
0.51328125,-0.00022410896336906572
0.51334375,-0.00021217889701469206
0.5134062500000001,-0.00020175630814907308
0.5134687499999999,-0.00019521513112132072
0.51353125,-0.00019373099279557104
0.5135937500000001,-0.00019778405986839442
0.5136562499999999,-0.0002064943622656079
0.51371875,-0.00021800541261354778
0.5137812500000001,-0.0002299331212342881
0.5138437499999999,-0.0002486765258432888
0.51390625,-0.0002545430815960592
0.5139687500000001,-0.00025507050638728934
0.5140312499999999,-0.00025016586706319566
0.51409375,-0.0002321564684277591
0.5141562500000001,-0.00022050410204933063
0.51421875,-0.00020894070214622085
0.51428125,-0.00019982430704917897
0.5143437500000001,-0.00019516300911195938
0.51440625,-0.0001958956244245691
0.51446875,-0.00020188768550317981
0.51453125,-0.00021197870503730787
0.51459375,-0.00022399532499836616
0.51465625,-0.0002442290441076467
0.51471875,-0.00025279841174497
0.51478125,-0.0002565806789673053
0.51484375,-0.0002549668905669211
0.51490625,-0.00024816453636641866
0.51496875,-0.00022902313025099236
0.51503125,-0.00021706433503699413
0.51509375,-0.0002061894721035601
0.51515625,-0.00019866861053818852
0.5152187500000001,-0.00019604330689639016
0.51528125,-0.00019894491712951767
0.51534375,-0.00020678919439369448
0.5154062500000001,-0.0002178628048455089
0.51546875,-0.00022999031035331186
0.51553125,-0.00024937164439253756
0.5155937500000001,-0.00025619859024009206
0.5156562499999999,-0.00025794873556705955
0.51571875,-0.0002541401433656665
0.5157812500000001,-0.0002457684894798251
0.5158437499999999,-0.00022568158981247505
0.51590625,-0.00021385874630254487
0.5159687500000001,-0.00020414197383143706
0.5160312499999999,-0.00019833549232679826
0.51609375,-0.0001978927239018602
0.5161562500000001,-0.00020290795111528592
0.51621875,-0.0002122641339514647
0.51628125,-0.00022403106042440113
0.5163437500000001,-0.00023579604961473932
0.51640625,-0.0002539720958915914
0.51646875,-0.00025891780374229234
0.51653125,-0.0002585205517162126
0.51659375,-0.00025274853223125615
0.51665625,-0.0002342059296582752
0.51671875,-0.00022240372579595408
0.51678125,-0.0002110797644190865
0.51684375,-0.00020269003141715203
0.51690625,-0.00019895439303803386
0.51696875,-0.00020068555337279803
0.51703125,-0.0002076285866570715
0.51709375,-0.000218183550927592
0.51715625,-0.00023034865630428003
0.5172187500000001,-0.0002502281012291274
0.51728125,-0.00025802319328416257
0.51734375,-0.0002609302885861753
0.5174062500000001,-0.00025835789797912234
0.51746875,-0.0002508330803089043
0.51753125,-0.0002312481752694412
0.5175937500000001,-0.000219331996091518
0.5176562499999999,-0.00020887300032385037
0.51771875,-0.00020216228837381667
0.5177812500000001,-0.00020055475716088123
0.5178437499999999,-0.00020444611108642874
0.51790625,-0.0002130457493116772
0.5179687500000001,-0.00022446766233263915
0.5180312499999999,-0.00023655614794812485
0.51809375,-0.00025533576839947836
0.5181562500000001,-0.00026147888871977387
0.51821875,-0.00026218502872360494
0.51828125,-0.0002575503290628556
0.5183437500000001,-0.0002396891600911777
0.51840625,-0.00022822282398407556
0.51846875,-0.00021656625829499787
0.51853125,-0.0002073646138782692
0.51859375,-0.00020263524165374525
0.51865625,-0.00020305514222135335
0.51871875,-0.0002090531897891157
0.51878125,-0.00021899265731419038
0.51884375,-0.00023080688812426864
0.51890625,-0.00025121025657001694
0.51896875,-0.0002599090349645894
0.51903125,-0.0002640895043708458
0.51909375,-0.000262613284123997
0.51915625,-0.0002559775375925444
0.5192187500000001,-0.00023711617348834424
0.51928125,-0.00022523457806995079
0.51934375,-0.000214242984034968
0.5194062500000001,-0.00020661920546773127
0.51946875,-0.0002037242998821076
0.51953125,-0.0002064985291480026
0.5195937500000001,-0.00021434306497342126
0.5196562499999999,-0.00022517071959374246
0.51971875,-0.00023743390642946838
0.5197812500000001,-0.00025674642114828505
0.5198437499999999,-0.0002638403614809992
0.51990625,-0.0002659500278795468
0.5199687500000001,-0.00026226003582272006
0.52003125,-0.0002541319548170773
0.52009375,-0.00023425630063762803
0.5201562500000001,-0.00022226653995055523
0.52021875,-0.00021254232404972762
0.52028125,-0.00020650460722272668
0.5203437500000001,-0.00020598390388680554
0.52040625,-0.00021062361374968308
0.52046875,-0.00022002915232846587
0.52053125,-0.00023196749448992082
0.52059375,-0.0002437062766960374
0.52065625,-0.0002619618560980863
0.52071875,-0.00026717596323394543
0.52078125,-0.0002670066651946912
0.52084375,-0.0002615839657102992
0.52090625,-0.00024320791122445923
0.52096875,-0.0002315206745884743
0.5210312500000001,-0.00022003579776498638
0.52109375,-0.00021157668221508108
0.52115625,-0.00020766175165368161
0.5212187500000001,-0.0002091675337783372
0.52128125,-0.00021590919327996172
0.52134375,-0.00022628890673526136
0.5214062500000001,-0.000238579085811097
0.52146875,-0.0002585488808540537
0.52153125,-0.0002666656891433805
0.5215937500000001,-0.0002698624758476764
0.5216562499999999,-0.0002675627367687561
0.52171875,-0.00026022147896445635
0.5217812500000001,-0.0002407565911304449
0.5218437499999999,-0.0002288680281985339
0.52190625,-0.00021830558630465957
0.5219687500000001,-0.00021148244473712108
0.52203125,-0.00020968868717310962
0.52209375,-0.0002132423217563184
0.5221562500000001,-0.00022177281573951269
0.52221875,-0.00023321852035274038
0.52228125,-0.00024532995745524255
0.5223437500000001,-0.00026426338357796175
0.52240625,-0.0002705989582041102
0.52246875,-0.00027174742348734515
0.52253125,-0.00026726226920248397
0.52259375,-0.0002584232103980122
0.52265625,-0.0002382834397329156
0.52271875,-0.00022657377280116409
0.52278125,-0.00021731070235098127
0.52284375,-0.0002122767539112086
0.52290625,-0.00021259163790283975
0.52296875,-0.00021828191007414177
0.5230312500000001,-0.000228166993283499
0.52309375,-0.0002401417696683561
0.52315625,-0.0002605764101879515
0.5232187500000001,-0.00026951844249031853
0.52328125,-0.00027391249578781474
0.52334375,-0.00027286205815466036
0.5234062500000001,-0.0002665094510571897
0.5234687499999999,-0.000247661494657235
0.52353125,-0.00023579856042726943
0.5235937500000001,-0.0002248270111717271
0.5236562499999999,-0.00021698704234848765
0.52371875,-0.00021392871389151746
0.5237812500000001,-0.00021640185250941524
0.5238437499999999,-0.00022398729599967804
0.52390625,-0.00023494677259680574
0.5239687500000001,-0.0002471318666690536
0.52403125,-0.00026676440255352096
0.52409375,-0.00027407952859759277
0.5241562500000001,-0.0002764283390980782
0.52421875,-0.0002732009026189808
0.52428125,-0.0002651815903053911
0.5243437500000001,-0.0002454024365021318
0.52440625,-0.00023356388060455369
0.52446875,-0.0002235853132527693
0.52453125,-0.0002174541978837985
0.52459375,-0.00021658638337182512
0.52465625,-0.00022116211879276426
0.52471875,-0.0002302290703361104
0.52478125,-0.00024203059003988225
0.52484375,-0.0002539907475700154
0.52490625,-0.00027247483870929123
0.52496875,-0.000278014244018826
0.5250312500000001,-0.00027812532643647914
0.52509375,-0.00027288757767626737
0.52515625,-0.00025474816348581425
0.5252187500000001,-0.00024310998741750717
0.52528125,-0.00023175328417465724
0.52534375,-0.0002229870374025611
0.5254062500000001,-0.00021886556275280133
0.52546875,-0.00022014448958908306
0.52553125,-0.0002266505622555981
0.5255937500000001,-0.000237052019072842
0.5256562499999999,-0.00024917541398616905
0.52571875,-0.00026932143240335216
0.5257812500000001,-0.00027767783843168914
0.5258437499999999,-0.0002811665437974509
0.52590625,-0.0002792105207202744
0.5259687500000001,-0.00027216891156461864
0.52603125,-0.0002528166444148716
0.52609375,-0.00024101535598718832
0.5261562500000001,-0.0002304074173021392
0.52621875,-0.0002232609345597103
0.52628125,-0.00022128165509299746
0.5263437500000001,-0.00022461797222794733
0.52640625,-0.0002328653800190289
0.52646875,-0.00024426177474057287
0.52653125,-0.0002564082453330452
0.52659375,-0.0002756871747023881
0.52665625,-0.00028225178275906315
0.52671875,-0.00028363757504101805
0.52678125,-0.0002796183290730836
0.52684375,-0.0002709786875867426
0.52690625,-0.00025089281303358746
0.52696875,-0.00023921104151899963
0.5270312500000001,-0.00022975985328055337
0.52709375,-0.00022454185546617877
0.52715625,-0.0002245772508456534
0.5272187500000001,-0.0002300212418770986
0.52728125,-0.00023970579460341757
0.52734375,-0.00025169021476972864
0.5274062500000001,-0.00026355251303383787
0.52746875,-0.0002814601922334625
0.52753125,-0.000286132940939432
0.5275937500000001,-0.00028536982014060186
0.5276562499999999,-0.00027943429289559174
0.52771875,-0.0002607527289533104
0.5277812500000001,-0.00024899942651632895
0.52784375,-0.0002379172996661988
0.52790625,-0.000229884936159247
0.5279687500000001,-0.0002265358549012192
0.52803125,-0.00022878269456008682
0.52809375,-0.00023610457726945533
0.5281562500000001,-0.00024701058943718546
0.52821875,-0.00025927303998643514
0.52828125,-0.0002790735907584052
0.5283437500000001,-0.00028678319976277455
0.52840625,-0.00028948375604256893
0.52846875,-0.00028657489892564003
0.52853125,-0.0002788385207349031
0.52859375,-0.00025927368256920685
0.52865625,-0.0002473560870282082
0.52871875,-0.00023727036663344359
0.52878125,-0.00023085493813877755
0.5288437500000001,-0.00022968980120219307
0.52890625,-0.00023402750083613422
0.52896875,-0.00024291328568336323
0.5290312500000001,-0.0002546795310776895
0.52909375,-0.00026672032957861247
0.52915625,-0.00028546710173027456
0.5292187500000001,-0.0002913249216285052
0.52928125,-0.00029184700448486867
0.52934375,-0.0002870468941255644
0.5294062500000001,-0.0002690865286944649
0.52946875,-0.0002575536142726473
0.52953125,-0.0002460771488909663
0.5295937500000001,-0.00023723937928726846
0.5296562499999999,-0.00023269417590604524
0.52971875,-0.00023384311604691954
0.5297812500000001,-0.00024011840012500008
0.52984375,-0.00025029148087452047
0.52990625,-0.00026240999774962415
0.5299687500000001,-0.00028269457744459214
0.53003125,-0.00029135629316540124
0.53009375,-0.0002951425786297812
0.5301562500000001,-0.00029363599053033873
0.53021875,-0.00028709968529883056
0.53028125,-0.00026779068924881466
0.5303437500000001,-0.00025606307355526686
0.53040625,-0.00024532694628848217
0.53046875,-0.00023803031401530006
0.53053125,-0.00023556591670909066
0.53059375,-0.0002386861392411066
0.53065625,-0.0002467729003335639
0.53071875,-0.0002580164054710732
0.53078125,-0.0002702772409851617
0.5308437500000001,-0.00028960922879595064
0.53090625,-0.00029679892791498186
0.53096875,-0.00029849988023780694
0.5310312500000001,-0.000294965388086571
0.53109375,-0.00028643878921427723
0.53115625,-0.00026660389502770193
0.5312187500000001,-0.00025498403505186396
0.53128125,-0.00024529334236803035
0.53134375,-0.00023986242678339376
0.5314062500000001,-0.00023949399860380416
0.53146875,-0.0002446693325428989
0.53153125,-0.0002541926057195165
0.5315937500000001,-0.0002661500217272794
0.5316562499999999,-0.0002781472782092953
0.53171875,-0.0002963791896901935
0.5317812500000001,-0.00030143602027918326
0.53184375,-0.0003011712660710153
0.53190625,-0.00029560343591975013
0.5319687500000001,-0.0002771185491594122
0.53203125,-0.0002654498048088663
0.53209375,-0.00025428338871025247
0.5321562500000001,-0.00024602759487762915
0.53221875,-0.00024247004736988043
0.53228125,-0.0002443138705633119
0.5323437500000001,-0.0002513701100215898
0.53240625,-0.00026216772577737635
0.53246875,-0.0002744090986007697
0.53253125,-0.00029441906289481845
0.53259375,-0.0003023988212871309
0.53265625,-0.0003054682827425548
0.53271875,-0.00030311220567788566
0.53278125,-0.00029570501627018686
0.5328437500000001,-0.0002762494537704094
0.53290625,-0.0002645256297231155
0.53296875,-0.00025422452423562447
0.5330312500000001,-0.0002476060935482083
0.53309375,-0.0002460968649592443
0.53315625,-0.0002500357039100093
0.5332187500000001,-0.00025874426659677763
0.53328125,-0.00027036537942742855
0.53334375,-0.0002825231293381303
0.5334062500000001,-0.00030158153892806405
0.5334687499999999,-0.0003078076451014933
0.53353125,-0.0003087752104998509
0.5335937500000001,-0.00030431577920286834
0.5336562499999999,-0.0002867786770727257
0.53371875,-0.00027532914313618123
0.5337812500000001,-0.00026389571044566074
0.53384375,-0.0002547499321999963
0.53390625,-0.00025000941682830347
0.5339687500000001,-0.00025057548510129535
0.53403125,-0.0002566047488986589
0.53409375,-0.00026665017180993456
0.5341562500000001,-0.0002787317046094029
0.53421875,-0.0002992621177594912
0.53428125,-0.0003082441455901641
0.5343437500000001,-0.0003125131653691493
0.53440625,-0.000311380080589313
0.53446875,-0.0003050810410552829
0.53453125,-0.0002862542534933579
0.53459375,-0.00027449588063372526
0.53465625,-0.0002636938065452149
0.53471875,-0.0002560503690939575
0.53478125,-0.0002533361057029393
0.5348437500000001,-0.0002560675919557054
0.53490625,-0.0002637773126749482
0.53496875,-0.00027493669395114995
0.5350312500000001,-0.00028725638725576874
0.53509375,-0.0003069487764344181
0.53515625,-0.00031430615819494356
0.5352187500000001,-0.0003165820997182156
0.53528125,-0.00031332791089425105
0.53534375,-0.00030539356851877475
0.5354062500000001,-0.0002856524317913292
0.53546875,-0.00027400568857935403
0.53553125,-0.0002641660184341532
0.5355937500000001,-0.0002582980454015893
0.53565625,-0.0002575926120725047
0.53571875,-0.00026241005457008915
0.5357812500000001,-0.0002716803255099348
0.53584375,-0.0002836374129025765
0.53590625,-0.00029570194456565724
0.5359687500000001,-0.000314235325392459
0.53603125,-0.0003197891489333249
0.53609375,-0.0003199646393196587
0.5361562500000001,-0.0003147367766627718
0.53621875,-0.00029669793964708785
0.53628125,-0.000285207188034195
0.5363437500000001,-0.0002738997729537923
0.53640625,-0.00026537559330595817
0.53646875,-0.00026138062510079607
0.53653125,-0.00026286139312589607
0.53659375,-0.00026961842500207445
0.5366562500000001,-0.00028013869881501896
0.53671875,-0.000292429046176379
0.53678125,-0.0003126689345429867
0.5368437500000001,-0.0003210571322643796
0.53690625,-0.0003246258477634656
0.53696875,-0.00032273077456343446
0.5370312500000001,-0.0003157887301693807
0.53709375,-0.00029657521894604216
0.53715625,-0.0002848436147861802
0.5372187500000001,-0.00027445100636787345
0.53728125,-0.00026753067316404033
0.53734375,-0.00026565395970828964
0.5374062500000001,-0.00026919705731269505
0.53746875,-0.00027759774220972866
0.53753125,-0.0002891023970958695
0.5375937500000001,-0.0003013824726530445
0.53765625,-0.0003206802006291143
0.53771875,-0.0003274106858593695
0.5377812500000001,-0.0003290428763250697
0.53784375,-0.000325078173713661
0.53790625,-0.00031652410748603255
0.5379687500000001,-0.000296520942250314
0.53803125,-0.0002850254001433711
0.53809375,-0.00027575800480501844
0.5381562500000001,-0.000270544860604377
0.53821875,-0.0002707171139404857
0.53828125,-0.0002764178885324986
0.5383437500000001,-0.00028621292800927456
0.53840625,-0.0002983765863273369
0.53846875,-0.00031024526147632736
0.53853125,-0.0003283703167665797
0.53859375,-0.00033309222517996506
0.5386562500000001,-0.0003324563568433969
0.53871875,-0.00032663864180068614
0.53878125,-0.0003082745850498253
0.5388437500000001,-0.00029667103454272814
0.53890625,-0.00028571166661787994
0.53896875,-0.00027778286590096624
0.5390312500000001,-0.0002745067675024304
0.53909375,-0.00027689734088988394
0.53915625,-0.0002842952166438456
0.5392187500000001,-0.00029516805114604416
0.53928125,-0.00030778626918276375
0.53934375,-0.000327530473176324
0.5394062500000001,-0.0003355414173470961
0.53946875,-0.0003383946941643845
0.53953125,-0.00033558467849875706
0.5395937500000001,-0.0003282511847308711
0.53965625,-0.0003086754349130097
0.53971875,-0.0002971588390855845
0.5397812500000001,-0.0002869809400025819
0.53984375,-0.00028075012037265257
0.53990625,-0.00027965057438270047
0.5399687500000001,-0.0002840255128332969
0.54003125,-0.00029301058947434067
0.54009375,-0.0003045538673593917
0.5401562500000001,-0.00031702586690895984
0.54021875,-0.0003360422914055472
0.54028125,-0.00034198184334538473
0.5403437500000001,-0.0003427872738243354
0.54040625,-0.00033817878404135415
0.54046875,-0.000320547125396968
0.54053125,-0.00030922514375861937
0.54059375,-0.00029782511721244964
0.5406562500000001,-0.0002891239174075272
0.54071875,-0.0002846472367959707
0.54078125,-0.0002857619115933796
0.5408437500000001,-0.00029196831584452076
0.54090625,-0.0003024054485424865
0.54096875,-0.000314663423918643
0.5410312500000001,-0.0003351629754169694
0.54109375,-0.0003438919604685231
0.54115625,-0.0003481069028842543
0.5412187500000001,-0.00034682508708874793
0.54128125,-0.00034036105719076337
0.54134375,-0.0003215848235672211
0.5414062500000001,-0.00030986348518009105
0.54146875,-0.00029935471893437204
0.54153125,-0.00029206067315849793
0.5415937500000001,-0.0002896530844952172
0.54165625,-0.00029271882337106314
0.54171875,-0.00030079921858508496
0.5417812500000001,-0.000312156955766002
0.54184375,-0.000324609074306037
0.54190625,-0.0003442013848698744
0.5419687500000001,-0.000351585113988806
0.54203125,-0.0003535999708171589
0.54209375,-0.0003502730619004135
0.5421562500000001,-0.00034222224270086254
0.54221875,-0.00032253325145179673
0.54228125,-0.00031102028218252253
0.5423437500000001,-0.0003014083388438171
0.54240625,-0.0002958569440283526
0.54246875,-0.0002955668119113408
0.54253125,-0.0003006863942941057
0.54259375,-0.00031031484819443733
0.5426562500000001,-0.00032228443412218866
0.54271875,-0.0003344407028483265
0.54278125,-0.00035297287411731326
0.5428437500000001,-0.00035844838416310143
0.54290625,-0.000358477764741183
0.54296875,-0.0003531741140883893
0.5430312500000001,-0.0003350791197974934
0.54309375,-0.00032365911528025454
0.54315625,-0.00031252271865256365
0.5432187500000001,-0.0003042490690337296
0.54328125,-0.00030060266535561486
0.54334375,-0.0003023867127119606
0.5434062500000001,-0.000309434519959656
0.54346875,-0.00032023196383032526
0.54353125,-0.0003326025968417856
0.5435937500000001,-0.000352794725577088
0.54365625,-0.0003612416198180146
0.54371875,-0.00036460978987401527
0.5437812500000001,-0.0003625163077894955
0.54384375,-0.0003555678403799334
0.54390625,-0.0003364610134334034
0.5439687500000001,-0.00032472028577100465
0.54403125,-0.00031457255670061524
0.54409375,-0.0003078823010713855
0.5441562500000001,-0.00030629688688975365
0.54421875,-0.0003100722821471613
0.54428125,-0.000318727704578442
0.5443437500000001,-0.0003303855041768555
0.54440625,-0.00034279281460714017
0.5444687500000001,-0.00036207865477733137
0.54453125,-0.0003687485958607517
0.54459375,-0.00037020631533424275
0.5446562500000001,-0.00036613697671475376
0.54471875,-0.00034889056224290255
0.54478125,-0.000337739624195553
0.5448437500000001,-0.00032632740822824413
0.54490625,-0.00031728000605286966
0.54496875,-0.0003123063688142136
0.5450312500000001,-0.00031285250470981796
0.54509375,-0.0003186818172018213
0.54515625,-0.0003286387619594877
0.5452187500000001,-0.00034086010120454313
0.54528125,-0.0003528603669961383
0.54534375,-0.0003709958263845292
0.5454062500000001,-0.00037578444949470935
0.5454687500000001,-0.00037506603593354115
0.54553125,-0.0003692605101996982
0.5455937500000001,-0.0003508262480752533
0.54565625,-0.00033928989122444797
0.54571875,-0.00032848043876136657
0.5457812500000001,-0.0003207087581903606
0.54584375,-0.0003178262175783375
0.54590625,-0.00032037929445496993
0.5459687500000001,-0.00032797618537562523
0.54603125,-0.0003391262863498279
0.54609375,-0.00035153729228237784
0.5461562500000001,-0.000371584540350578
0.54621875,-0.000379504220420962
0.54628125,-0.00038226431586996235
0.5463437500000001,-0.00037952369835056454
0.54640625,-0.0003720044904522435
0.5464687500000001,-0.0003526306951947625
0.54653125,-0.0003410833688963777
0.54659375,-0.0003312479611869562
0.5466562500000001,-0.0003251726520999143
0.54671875,-0.00032423046102013353
0.54678125,-0.00032884217618615874
0.5468437500000001,-0.00033806697344998526
0.54690625,-0.0003500365713375031
0.54696875,-0.0003623802779623986
0.5470312500000001,-0.00038125606788474986
0.54709375,-0.00038734359546127584
0.54715625,-0.00038813338839294165
0.5472187500000001,-0.0003835252343353246
0.54728125,-0.00036578820956308794
0.54734375,-0.0003545348240184404
0.5474062500000001,-0.0003433166172337465
0.5474687500000001,-0.000334817507602142
0.54753125,-0.00033061452680663295
0.5475937500000001,-0.00033185360562867916
0.54765625,-0.0003382554766589996
0.54771875,-0.0003487482603606179
0.5477812500000001,-0.0003610761223463155
0.54784375,-0.0003816532928198335
0.54790625,-0.0003906285268182319
0.5479687500000001,-0.000394868511314983
0.54803125,-0.0003934750664470188
0.54809375,-0.00038710026478777637
0.5481562500000001,-0.000368199307366833
0.54821875,-0.0003568156024310182
0.54828125,-0.00034627225557454233
0.5483437500000001,-0.0003392098744290639
0.54840625,-0.00033696070079272666
0.5484687500000001,-0.0003402660954119341
0.54853125,-0.00034826081891452254
0.54859375,-0.0003599151508710541
0.5486562500000001,-0.0003723697130987025
0.54871875,-0.0003921962433496018
0.54878125,-0.00039935405779775723
0.5488437500000001,-0.00040163950978933105
0.54890625,-0.0003982560577484584
0.54896875,-0.00039042327686941714
0.5490312500000001,-0.00037068622874131957
0.54909375,-0.000359511408005872
0.54915625,-0.00035010007597656434
0.5492187500000001,-0.0003443745700296291
0.54928125,-0.0003443866918220462
0.54934375,-0.0003495912406720064
0.5494062500000001,-0.0003592104903094029
0.5494687500000001,-0.0003713868954341448
0.54953125,-0.00038388124141103264
0.5495937500000001,-0.000402509529191436
0.54965625,-0.0004079773931742192
0.54971875,-0.000408057817462143
0.5497812500000001,-0.000402842799200831
0.54984375,-0.000384855464222858
0.54990625,-0.00037324557132732694
0.5499687500000001,-0.00036259631428034456
0.55003125,-0.0003543829854970315
0.55009375,-0.0003509876302987547
0.5501562500000001,-0.0003527540115661615
0.55021875,-0.00035988040983916947
0.55028125,-0.00037078139178353675
0.5503437500000001,-0.0003832564734777555
0.55040625,-0.0004035215681929549
0.5504687500000001,-0.0004122409054833631
0.55053125,-0.00041566129367329174
0.55059375,-0.0004138701005971801
0.5506562500000001,-0.0004068744074878783
0.55071875,-0.0003878723794451741
0.55078125,-0.00037648582101910966
0.5508437500000001,-0.00036638853930434645
0.55090625,-0.0003597418461636498
0.55096875,-0.0003582928429812088
0.5510312500000001,-0.0003622352229936676
0.55109375,-0.0003708640801358132
0.55115625,-0.0003828066111072337
0.5512187500000001,-0.0003952305916811727
0.5512812500000001,-0.0004147089502833379
0.55134375,-0.0004215866285825487
0.5514062500000001,-0.0004230528946083112
0.5514687500000001,-0.00041932596392763033
0.55153125,-0.0004022452094846682
0.5515937500000001,-0.0003912541432817551
0.55165625,-0.0003800081551757206
0.55171875,-0.00037090002733210226
0.5517812500000001,-0.00036614745071741894
0.55184375,-0.000366701624296889
0.55190625,-0.00037255162578933576
0.5519687500000001,-0.0003827290432050906
0.55203125,-0.0003949819499209084
0.55209375,-0.0004071799965451317
0.5521562500000001,-0.0004253333255480052
0.55221875,-0.0004304546020902078
0.5522812500000001,-0.00043000794881836724
0.5523437500000001,-0.0004243083191503849
0.55240625,-0.0004060473126378805
0.5524687500000001,-0.00039456767819727456
0.55253125,-0.00038389244879001583
0.55259375,-0.00037629258872477755
0.5526562500000001,-0.00037335318148784546
0.55271875,-0.00037594528782089465
0.55278125,-0.0003836512195763142
0.5528437500000001,-0.00039492037579244577
0.55290625,-0.0004073928152603379
0.55296875,-0.00042760915994249915
0.5530312500000001,-0.00043558729216691683
0.55309375,-0.0004386315080425751
0.55315625,-0.0004361711449727135
0.5532187500000001,-0.00042885985101512314
0.5532812500000001,-0.0004096999658399561
0.55334375,-0.0003982608204342042
0.5534062500000001,-0.00038842360620372496
0.55346875,-0.0003824513843185551
0.55353125,-0.00038152447106305776
0.5535937500000001,-0.00038606128722162847
0.55365625,-0.00039528923776713243
0.55371875,-0.0004073477080468735
0.5537812500000001,-0.00041976567653725927
0.55384375,-0.00043891211295352117
0.55390625,-0.0004452942836667695
0.5539687500000001,-0.0004462911048961349
0.55403125,-0.00044195637678853816
0.55409375,-0.0004245065826968958
0.5541562500000001,-0.000413278322525204
0.55421875,-0.00040219039466984907
0.5542812500000001,-0.0003936282750540837
0.5543437500000001,-0.0003894083500580181
0.55440625,-0.0003905715762659162
0.5544687500000001,-0.0003970741079303841
0.55453125,-0.0004074545883830383
0.55459375,-0.0004199925848674124
0.5546562500000001,-0.00044067994369828556
0.55471875,-0.00044988170899504243
0.55478125,-0.0004543329952217401
0.5548437500000001,-0.0004533900796888646
0.55490625,-0.00044721820739795914
0.55496875,-0.000428635105354791
0.5550312500000001,-0.0004172536768054305
0.55509375,-0.0004067956268280909
0.55515625,-0.0003996272408700319
0.5552187500000001,-0.00039737654509100495
0.5552812500000001,-0.0004006011158178002
0.55534375,-0.0004087241979101319
0.5554062500000001,-0.0004202889955699507
0.5554687500000001,-0.00043288374817240793
0.55553125,-0.0004527652161057105
0.5555937500000001,-0.00046049929875674467
0.55565625,-0.0004629172120275693
0.55571875,-0.0004599403007341796
0.5557812500000001,-0.0004523005579571415
0.55584375,-0.0004328362825745599
0.55590625,-0.0004216049674537481
0.5559687500000001,-0.00041204959743786074
0.55603125,-0.0004065315297538258
0.55609375,-0.00040629878574442724
0.5561562500000001,-0.00041155557678300425
0.55621875,-0.00042120122700507745
0.5562812500000001,-0.0004333998335460665
0.5563437500000001,-0.0004458287527784044
0.55640625,-0.0004646784200927623
0.5564687500000001,-0.0004705694849168329
0.55653125,-0.0004711318846707391
0.55659375,-0.0004662730496265144
0.5566562500000001,-0.0004484169932933921
0.55671875,-0.00043734991221629216
0.55678125,-0.0004264297358521768
0.5568437500000001,-0.0004182058608615258
0.55690625,-0.0004146554579659706
0.55696875,-0.0004162817618436898
0.5570312500000001,-0.00042331940933851286
0.55709375,-0.0004343326087838245
0.55715625,-0.000446761980274768
0.5572187500000001,-0.0004674237660962921
0.5572812500000001,-0.0004762226841450168
0.55734375,-0.0004802581826370278
0.5574062500000001,-0.00047876723641629426
0.5574687500000001,-0.0004721700602690615
0.55753125,-0.00045343551052557524
0.5575937500000001,-0.00044205561258665177
0.55765625,-0.00043192524860120873
0.55771875,-0.0004252498057350229
0.5577812500000001,-0.00042360966112228726
0.55784375,-0.0004274692425547122
0.55790625,-0.0004360227213527912
0.5579687500000001,-0.0004479294818874324
0.55803125,-0.0004604560028472482
0.55809375,-0.0004800865027453638
0.5581562500000001,-0.0004873193575818946
0.55821875,-0.0004894654884742
0.5582812500000001,-0.00048609709329242023
0.5583437500000001,-0.00047815358241506956
0.55840625,-0.00045855006437566653
0.5584687500000001,-0.0004474285134550837
0.55853125,-0.0004384287025567257
0.55859375,-0.0004333502853458848
0.5586562500000001,-0.00043362282880082814
0.55871875,-0.0004393103931621123
0.55878125,-0.0004493694611951843
0.5588437500000001,-0.00046188670866081916
0.55890625,-0.0004741035596591281
0.55896875,-0.0004929214612194588
0.5590312500000001,-0.0004983465200089632
0.5590937500000001,-0.0004981664871197278
0.55915625,-0.0004931566542566157
0.5592187500000001,-0.0004750685605010574
0.5592812500000001,-0.00046384697986596307
0.55934375,-0.0004532344087782858
0.5594062500000001,-0.00044549927059073235
0.5594687500000001,-0.0004425797137580234
0.55953125,-0.00044476125291488533
0.5595937500000001,-0.0004521174095160063
0.55965625,-0.0004635136290495473
0.55971875,-0.00047627188217375105
0.5597812500000001,-0.0004966105674944765
0.55984375,-0.0005050401413124184
0.55990625,-0.0005086496408684971
0.5599687500000001,-0.0005065808648180292
0.56003125,-0.0004998074925303686
0.5600937500000001,-0.0004807888873737398
0.5601562500000001,-0.000469531213148508
0.56021875,-0.00045980458869331053
0.5602812500000001,-0.00045353038784406996
0.5603437500000001,-0.00045245406223531903
0.56040625,-0.00045681105991260407
0.5604687500000001,-0.00046589319836290444
0.56053125,-0.00047797879499564266
0.56059375,-0.0004906413228850937
0.5606562500000001,-0.0005101438907980094
0.56071875,-0.000516933721441265
0.56078125,-0.0005184622687362528
0.5608437500000001,-0.0005146404191102016
0.56090625,-0.0004975585832384527
0.56096875,-0.00048679599254417005
0.5610312500000001,-0.0004758920260843902
0.5610937500000001,-0.00046701448586973504
0.56115625,-0.0004626351956316388
0.5612187500000001,-0.0004635604545728672
0.56128125,-0.00046987835252634835
0.56134375,-0.00048024537862903505
0.5614062500000001,-0.0004927104511013303
0.56146875,-0.0005051480360923066
0.56153125,-0.0005234537815118623
0.5615937500000001,-0.0005285561860089438
0.56165625,-0.0005280426287237461
0.56171875,-0.0005223530405910337
0.5617812500000001,-0.0005044059636098372
0.56184375,-0.0004932338794477811
0.56190625,-0.0004826457238869819
0.56196875,-0.0004752892011053167
0.56203125,-0.0004728119192177471
0.5620937500000001,-0.00047561932645971694
0.56215625,-0.0004834135999135236
0.56221875,-0.000495053051218719
0.5622812500000001,-0.000507734085200634
0.56234375,-0.0005280961707823661
0.56240625,-0.0005362625149403499
0.5624687500000001,-0.0005392805247190768
0.56253125,-0.000537034323383756
0.56259375,-0.0005298062042372875
0.5626562500000001,-0.0005107968116094264
0.5627187499999999,-0.0004994966493702818
0.56278125,-0.0004899006466022732
0.5628437500000001,-0.0004842620442390422
0.5629062499999999,-0.00048359638847095265
0.56296875,-0.0004884482206789359
0.5630312500000001,-0.0004978953854311019
0.56309375,-0.000510178692737645
0.56315625,-0.0005228468349390281
0.5632187500000001,-0.0005420944365982505
0.56328125,-0.0005486006264282528
0.56334375,-0.0005497305043167811
0.5634062500000001,-0.0005454725138734073
0.56346875,-0.0005282416370810047
0.56353125,-0.0005172536888562937
0.56359375,-0.0005063808242107004
0.56365625,-0.0004979692519958973
0.56371875,-0.0004940851911964389
0.56378125,-0.0004954596124088495
0.56384375,-0.0005020459286169121
0.56390625,-0.0005127919619365984
0.56396875,-0.0005255304732808552
0.56403125,-0.0005464455683764358
0.5640937500000001,-0.0005556797835742089
0.56415625,-0.0005603053635409583
0.56421875,-0.0005595402205772759
0.5642812500000001,-0.0005536321915102227
0.5643437499999999,-0.0005351506240300272
0.56440625,-0.0005240579707436327
0.5644687500000001,-0.0005138216135936319
0.5645312499999999,-0.0005068160425017731
0.56459375,-0.000504727152447107
0.5646562500000001,-0.0005080926961070625
0.5647187499999999,-0.0005164024867423817
0.56478125,-0.0005281570807074976
0.5648437500000001,-0.0005409806824600849
0.5649062499999999,-0.0005611122154316472
0.56496875,-0.000568852940231318
0.56503125,-0.0005717083961921943
0.56509375,-0.0005689685344376361
0.56515625,-0.0005614102749240124
0.56521875,-0.0005422552094520652
0.56528125,-0.0005312298241696156
0.56534375,-0.0005220046562010583
0.56540625,-0.0005165243636482686
0.56546875,-0.0005164314253478103
0.56553125,-0.0005217853201555794
0.56559375,-0.0005315543395455757
0.56565625,-0.0005439163608951803
0.56571875,-0.0005565223690722765
0.5657812499999999,-0.0005756454749495654
0.56584375,-0.000581774612138819
0.56590625,-0.0005826174437074672
0.5659687499999999,-0.0005779888500261066
0.56603125,-0.0005604726392273163
0.5660937500000001,-0.0005495543525589341
0.5661562499999999,-0.0005387696173517337
0.56621875,-0.0005307774334423754
0.5662812500000001,-0.000527188946458354
0.5663437499999999,-0.0005291811584525741
0.56640625,-0.0005361477767202028
0.5664687500000001,-0.0005470874541427945
0.5665312499999999,-0.0005599552752054981
0.56659375,-0.0005807246692802748
0.56665625,-0.0005897599227344674
0.5667187499999999,-0.0005941823662435342
0.56678125,-0.0005929866242755655
0.56684375,-0.0005866796725278456
0.56690625,-0.0005682818323192451
0.56696875,-0.0005570699930778009
0.56703125,-0.0005470240771730667
0.56709375,-0.0005405214438601591
0.56715625,-0.0005388675875573207
0.56721875,-0.0005427477690640864
0.56728125,-0.0005514377836124684
0.56734375,-0.000563445742573998
0.5674062499999999,-0.0005762839215965321
0.56746875,-0.0005962623663101074
0.56753125,-0.0006037408111544407
0.5675937499999999,-0.0006060821679225448
0.56765625,-0.0006030828019359946
0.56771875,-0.0005953370192246787
0.5677812499999999,-0.0005761491025289209
0.56784375,-0.0005651681158710398
0.5679062500000001,-0.000556363325788442
0.5679687499999999,-0.0005513725178518392
0.56803125,-0.0005516661582946336
0.5680937500000001,-0.0005572401377895442
0.5681562499999999,-0.0005675201174844824
0.56821875,-0.000579925115421015
0.56828125,-0.0005926221704841694
0.5683437499999999,-0.0006115961343381993
0.56840625,-0.000617282253743745
0.56846875,-0.0006178743989050939
0.5685312499999999,-0.0006131443224162425
0.56859375,-0.0005953218446500819
0.56865625,-0.0005845290674555345
0.5687187499999999,-0.0005737904190398768
0.56878125,-0.0005662500289203704
0.5688437499999999,-0.0005631354176359182
0.56890625,-0.0005654911921880862
0.56896875,-0.0005728362416317911
0.5690312499999999,-0.0005842519278036751
0.56909375,-0.0005971076578522028
0.56915625,-0.0006175831717135372
0.5692187499999999,-0.0006266195386447349
0.56928125,-0.0006305205357433619
0.56934375,-0.0006291160603884571
0.5694062499999999,-0.0006227869931189622
0.56946875,-0.0006040661442274081
0.56953125,-0.000593043490711348
0.5695937499999999,-0.0005830128965608611
0.56965625,-0.0005769968089307936
0.5697187499999999,-0.0005758824644985783
0.5697812499999999,-0.0005800536025439285
0.56984375,-0.0005891205107824982
0.56990625,-0.0006010816324005797
0.5699687499999999,-0.0006141710504286024
0.57003125,-0.0006340276799782218
0.5700937500000001,-0.0006414146275240673
0.5701562500000001,-0.000643192936882947
0.57021875,-0.0006399677256420933
0.5702812500000001,-0.000623342148681004
0.5703437500000001,-0.0006129629239333273
0.57040625,-0.0006020790078672955
0.5704687500000001,-0.0005933050414744512
0.57053125,-0.000588708835795107
0.57059375,-0.0005895075076228773
0.5706562500000001,-0.0005955761382613611
0.57071875,-0.0006060663761490309
0.57078125,-0.0006186640645878816
0.5708437500000001,-0.0006312238730366571
0.5709062500000001,-0.0006500415995616404
0.57096875,-0.0006554925524361876
0.5710312500000001,-0.0006559103100713393
0.5710937500000001,-0.0006505860090488536
0.57115625,-0.0006328389773272852
0.5712187500000001,-0.0006220160188888796
0.57128125,-0.0006115816325327067
0.57134375,-0.0006041494770398226
0.5714062500000001,-0.0006014395486498292
0.57146875,-0.000604182645621773
0.57153125,-0.0006118428235592777
0.5715937500000001,-0.0006233782750206807
0.57165625,-0.0006363824775210691
0.57171875,-0.0006569367618126098
0.5717812500000001,-0.0006657258880268802
0.57184375,-0.0006694752819509375
0.5719062500000001,-0.000667826642835323
0.57196875,-0.0006609569927744363
0.57203125,-0.0006423043925602723
0.5720937500000001,-0.0006312600815544037
0.57215625,-0.0006216915939040862
0.57221875,-0.000615875269739094
0.5722812500000001,-0.0006149809611703527
0.57234375,-0.0006196226035410091
0.57240625,-0.0006289382553386208
0.5724687500000001,-0.0006411873982794802
0.57253125,-0.0006539221466700107
0.57259375,-0.0006737702219060948
0.5726562500000001,-0.0006808570957835269
0.5727187499999999,-0.0006827522919732321
0.57278125,-0.0006790600540431957
0.5728437500000001,-0.0006623179415922303
0.57290625,-0.0006517166297096491
0.57296875,-0.0006409211809909054
0.5730312500000001,-0.0006324430324830266
0.57309375,-0.0006282263152620482
0.57315625,-0.0006292636328778523
0.5732187500000001,-0.0006357638762649886
0.57328125,-0.0006463244344225016
0.57334375,-0.0006590660811540139
0.5734062500000001,-0.0006716831130433032
0.57346875,-0.0006901949674050223
0.57353125,-0.0006954676012923267
0.57359375,-0.0006953702564096442
0.57365625,-0.0006901293860794577
0.57371875,-0.000672142712777199
0.57378125,-0.0006613146316638008
0.57384375,-0.0006510664971345059
0.5739062500000001,-0.0006437614871381003
0.57396875,-0.0006413190340078118
0.57403125,-0.0006445226850325531
0.5740937500000001,-0.000652584530822703
0.57415625,-0.0006642359189136526
0.57421875,-0.0006771684537462408
0.5742812500000001,-0.0006978286547157098
0.5743437499999999,-0.0007062223425459979
0.57440625,-0.0007096472412941035
0.5744687500000001,-0.000707645669321022
0.5745312499999999,-0.0007008000615726095
0.57459375,-0.0006819426187230984
0.5746562500000001,-0.0006710731669777037
0.57471875,-0.000661692901337177
0.57478125,-0.0006559598737955752
0.5748437500000001,-0.0006555294790296373
0.57490625,-0.0006605628651604606
0.57496875,-0.0006700828309021689
0.57503125,-0.0006824240878242349
0.57509375,-0.0006953857790509554
0.57515625,-0.0007149920061834403
0.57521875,-0.0007217071023494781
0.57528125,-0.0007233227795524766
0.57534375,-0.0007195912593927212
0.57540625,-0.0007027104604578963
0.57546875,-0.000691962984224706
0.57553125,-0.0006813354740399513
0.57559375,-0.0006730197183871661
0.57565625,-0.000669093210977717
0.5757187500000001,-0.0006705554595159285
0.5757812499999999,-0.0006772397248570872
0.57584375,-0.0006881483893010631
0.5759062500000001,-0.0007009334957917279
0.5759687499999999,-0.0007133058297661976
0.57603125,-0.0007318390150623522
0.5760937500000001,-0.0007369726958835754
0.5761562499999999,-0.0007366185667434522
0.57621875,-0.0007311207522714414
0.5762812500000001,-0.0007130385992126856
0.5763437499999999,-0.0007021238352167627
0.57640625,-0.0006921026560266635
0.5764687500000001,-0.000685206407215061
0.5765312499999999,-0.0006830196947024414
0.57659375,-0.0006864932373808752
0.57665625,-0.000694834332675906
0.57671875,-0.00070662804369373
0.57678125,-0.0007195832239881295
0.57684375,-0.0007401257340020062
0.57690625,-0.000748402883345628
0.57696875,-0.000751749553072445
0.57703125,-0.0007494825715376741
0.57709375,-0.0007425661689422491
0.57715625,-0.0007236450897116983
0.57721875,-0.0007129011631269999
0.57728125,-0.0007036359932934
0.57734375,-0.0006982843148799489
0.5774062499999999,-0.0006980309151756181
0.57746875,-0.0007032686544220373
0.57753125,-0.0007131281685674173
0.5775937499999999,-0.0007256241547774489
0.57765625,-0.000738524074175767
0.5777187500000001,-0.0007581457566216143
0.5777812499999999,-0.0007647427899261372
0.57784375,-0.000766164239257322
0.5779062500000001,-0.0007623626564468855
0.5779687499999999,-0.0007451700600189445
0.57803125,-0.0007346742392535799
0.5780937500000001,-0.000724047713845058
0.5781562499999999,-0.0007158910362510401
0.57821875,-0.0007123186604544168
0.57828125,-0.0007139849019403705
0.5783437499999999,-0.0007211094721417538
0.57840625,-0.0007319346342536115
0.57846875,-0.000745052185685352
0.5785312499999999,-0.0007574123903865138
0.57859375,-0.0007758526611581773
0.57865625,-0.0007808346884171924
0.57871875,-0.000780567169734514
0.57878125,-0.0007748177764933251
0.5788437499999999,-0.0007567046897722571
0.57890625,-0.000745837921549676
0.57896875,-0.0007358948791870851
0.5790312499999999,-0.0007291171912863215
0.57909375,-0.0007273708867276685
0.57915625,-0.0007309321194754609
0.5792187499999999,-0.0007395110037324432
0.57928125,-0.0007515694366397319
0.57934375,-0.0007646489023846736
0.5794062499999999,-0.0007848761606144561
0.57946875,-0.0007933155708042539
0.57953125,-0.0007960061694183562
0.5795937499999999,-0.0007940450864859505
0.57965625,-0.0007867064100253174
0.57971875,-0.000767997058661582
0.5797812499999999,-0.0007572994839531028
0.57984375,-0.0007483115274322244
0.57990625,-0.0007429077367199777
0.5799687499999999,-0.0007429010198947705
0.58003125,-0.0007487930824247313
0.58009375,-0.0007588929807018779
0.5801562499999999,-0.0007711897768866716
0.58021875,-0.0007844432255551259
0.58028125,-0.000803462149597256
0.5803437499999999,-0.000810229980516608
0.58040625,-0.0008112822505132733
0.58046875,-0.0008073099539823436
0.5805312499999999,-0.000790176712313212
0.58059375,-0.0007797947879539385
0.5806562499999999,-0.0007692470696062936
0.58071875,-0.0007610818490604437
0.58078125,-0.0007580875951034433
0.5808437499999999,-0.0007597702088589092
0.58090625,-0.0007671677619919132
0.58096875,-0.000778213804684097
0.5810312499999999,-0.0007913286324790769
0.58109375,-0.0008123233895471205
0.58115625,-0.0008220457710438334
0.5812187499999999,-0.00082680487464043
0.58128125,-0.0008260648060838816
0.58134375,-0.0008203761148807276
0.5814062499999999,-0.0008022908634788689
0.58146875,-0.0007914556024737965
0.5815312499999999,-0.000781794681180531
0.5815937499999999,-0.00077527911843428
0.58165625,-0.0007736287551477761
0.58171875,-0.0007775374206017843
0.5817812499999999,-0.0007860996188332331
0.58184375,-0.0007981376594596024
0.58190625,-0.0008113234947905446
0.5819687499999999,-0.0008318383170837496
0.58203125,-0.0008398451665858064
0.58209375,-0.0008427542026618329
0.5821562499999999,-0.0008403772080914085
0.58221875,-0.0008333158491417025
0.58228125,-0.0008143717712230936
0.5823437499999999,-0.0008035665826862243
0.58240625,-0.000794589283499042
0.58246875,-0.0007897352107777283
0.58253125,-0.0007899491146016874
0.58259375,-0.0007956067403426942
0.5826562499999999,-0.0008057605331306256
0.58271875,-0.0008184969962491406
0.58278125,-0.0008313975707789634
0.5828437499999999,-0.0008508004995917418
0.58290625,-0.0008571494946796876
0.58296875,-0.0008583058173157743
0.5830312499999999,-0.000854185666969598
0.58309375,-0.0008369656407914011
0.58315625,-0.0008263406695829603
0.5832187499999999,-0.0008159932817108362
0.58328125,-0.000808229727054896
0.58334375,-0.0008049518576385417
0.5834062499999999,-0.0008071203345470651
0.58346875,-0.0008144666712378845
0.58353125,-0.000825702342321849
0.5835937499999999,-0.0008388183231980151
0.58365625,-0.0008599180415410634
0.58371875,-0.0008694376684676153
0.5837812499999999,-0.0008741270473626994
0.58384375,-0.0008733504201343945
0.58390625,-0.0008675390091734403
0.5839687499999999,-0.0008493060708040928
0.58403125,-0.0008384784575308293
0.58409375,-0.0008289272874661829
0.5841562499999999,-0.000822566258261187
0.58421875,-0.0008210425197286431
0.58428125,-0.0008250049554801575
0.5843437499999999,-0.0008339721871790801
0.58440625,-0.0008461978320595531
0.58446875,-0.0008592924219158471
0.58453125,-0.0008796176276003875
0.58459375,-0.0008874610124053328
0.5846562499999999,-0.0008903898077881611
0.58471875,-0.0008879372863635493
0.58478125,-0.0008806119588669337
0.5848437499999999,-0.000861726920951808
0.58490625,-0.0008510319668995903
0.58496875,-0.0008422938706918043
0.5850312499999999,-0.0008374494590235038
0.58509375,-0.0008378818139114369
0.58515625,-0.0008436801079694106
0.5852187499999999,-0.0008539875102353683
0.58528125,-0.0008667445660699158
0.58534375,-0.0008796019939745492
0.5854062499999999,-0.0008989460332771981
0.58546875,-0.0009053425294553163
0.5855312500000001,-0.0009063713348516633
0.5855937499999999,-0.0009020083907665122
0.58565625,-0.0008848172733621901
0.58571875,-0.0008742353415954612
0.5857812499999999,-0.0008639543513053738
0.58584375,-0.0008563332492655396
0.58590625,-0.0008532269680076587
0.5859687499999999,-0.000855478453154257
0.58603125,-0.0008629389140904359
0.58609375,-0.0008743648856792685
0.5861562499999999,-0.0008875416146854609
0.58621875,-0.000908697341137854
0.58628125,-0.0009179041850206349
0.5863437499999999,-0.0009225410350627294
0.58640625,-0.0009218554786577793
0.58646875,-0.0009159433715709153
0.58653125,-0.0008977284215006542
0.58659375,-0.0008869968238768011
0.5866562499999999,-0.0008773953195674589
0.58671875,-0.0008712189273357013
0.58678125,-0.0008698688389322806
0.5868437499999999,-0.000874039202541671
0.58690625,-0.00088309590696041
0.58696875,-0.0008953407757654741
0.5870312499999999,-0.000908505286325384
0.58709375,-0.0009288537523786111
0.58715625,-0.0009368590544974464
0.5872187499999999,-0.0009396594959055482
0.58728125,-0.000937037906463295
0.58734375,-0.0009210819644523693
0.5874062499999999,-0.0009109266963692464
0.58746875,-0.0009003920661546233
0.58753125,-0.0008916537005381059
0.5875937499999999,-0.0008869705933447353
0.58765625,-0.0008876752913050817
0.58771875,-0.000893558568014638
0.5877812499999999,-0.0009037338562666308
0.58784375,-0.0009166153321148451
0.58790625,-0.0009296726331407823
0.5879687499999999,-0.0009490847014641535
0.58803125,-0.00095539246608628
0.58809375,-0.0009563058950096404
0.5881562499999999,-0.0009519359802943328
0.58821875,-0.0009348277224475107
0.58828125,-0.0009242098547261254
0.5883437499999999,-0.0009141588796136579
0.58840625,-0.000906541967827329
0.58846875,-0.0009036894489550806
0.58853125,-0.0009061255151190384
0.58859375,-0.0009135852650439813
0.5886562499999999,-0.0009250393575155336
0.58871875,-0.000938320888644234
0.58878125,-0.0009593008906094713
0.5888437499999999,-0.0009688599181431057
0.58890625,-0.0009732884874189829
0.58896875,-0.000972361441812869
0.5890312499999999,-0.0009668259543820223
0.58909375,-0.0009484087276853057
0.58915625,-0.0009378436900188275
0.5892187499999999,-0.0009283981385671963
0.58928125,-0.0009222610290850614
0.58934375,-0.0009207713278714114
0.5894062499999999,-0.0009251324557359719
0.58946875,-0.0009344479771980219
0.58953125,-0.0009465779550630327
0.5895937499999999,-0.0009597313154755815
0.58965625,-0.0009798293557506388
0.58971875,-0.0009879553447081912
0.5897812499999999,-0.0009909072785880824
0.58984375,-0.0009882376383543168
0.58990625,-0.0009719899371986723
0.5899687499999999,-0.0009621094591587137
0.59003125,-0.0009514963112939867
0.59009375,-0.0009427170192270184
0.5901562499999999,-0.000938266097533641
0.59021875,-0.0009390575804968798
0.59028125,-0.0009450176192178639
0.59034375,-0.0009553374507529355
0.59040625,-0.0009684218591982374
0.59046875,-0.0009812252439511115
0.59053125,-0.0010004357270380904
0.59059375,-0.0010067103718865988
0.5906562499999999,-0.001007818052312759
0.59071875,-0.0010035247432580996
0.59078125,-0.000986293015941081
0.5908437499999999,-0.0009758208018204942
0.59090625,-0.0009657885067858862
0.59096875,-0.0009579983032187434
0.5910312499999999,-0.0009551525516990483
0.59109375,-0.0009577008751737726
0.59115625,-0.000965433044666536
0.5912187499999999,-0.0009766119770169002
0.59128125,-0.000990185360250001
0.5913437500000001,-0.0010112082940581524
0.5914062499999999,-0.0010205961358837057
0.59146875,-0.0010249656458481693
0.59153125,-0.0010243599719045038
0.5915937499999999,-0.001018335763573297
0.59165625,-0.0010001409963599564
0.59171875,-0.0009896150620562413
0.5917812499999999,-0.0009800646193392215
0.59184375,-0.0009739716642418461
0.59190625,-0.0009728266151139975
0.5919687499999999,-0.000977108010072003
0.59203125,-0.0009862736578649667
0.59209375,-0.000998526210200884
0.5921562499999999,-0.0010117985908597305
0.59221875,-0.0010321526291676153
0.59228125,-0.0010401421676530243
0.59234375,-0.001042826615574699
0.59240625,-0.0010402385370938405
0.59246875,-0.0010241323677597919
0.59253125,-0.0010140066853004462
0.59259375,-0.0010035988696655146
0.5926562499999999,-0.000994948589151598
0.59271875,-0.00099042627664217
0.59278125,-0.0009910318033653776
0.5928437499999999,-0.0009971649313953862
0.59290625,-0.0010075222714228532
0.59296875,-0.00102046538986858
0.5930312499999999,-0.0010332308207513519
0.59309375,-0.0010528094067073779
0.59315625,-0.0010591027893841753
0.5932187499999999,-0.001060037441693834
0.59328125,-0.0010555577715024023
0.5933437500000001,-0.0010385439988438924
0.5934062499999999,-0.0010280770435114883
0.59346875,-0.0010177928376698259
0.59353125,-0.0010103367991887158
0.5935937499999999,-0.001007443480404685
0.59365625,-0.0010101513150188868
0.59371875,-0.0010177947590655212
0.5937812499999999,-0.001029157546065293
0.59384375,-0.001042280767328263
0.59390625,-0.0010635483871625495
0.5939687499999999,-0.0010729458008448267
0.59403125,-0.001077476793042903
0.59409375,-0.0010765913572453045
0.5941562499999999,-0.0010706848473939212
0.59421875,-0.0010525706420451836
0.59428125,-0.0010419444668839165
0.59434375,-0.0010325267631944302
0.59440625,-0.0010262533413450264
0.59446875,-0.0010251459457160939
0.59453125,-0.0010295654915060543
0.59459375,-0.0010386385749615312
0.5946562499999999,-0.0010509381364920134
0.59471875,-0.0010641403669349736
0.59478125,-0.0010846265451077974
0.5948437499999999,-0.0010924305701332515
0.59490625,-0.0010952847044919944
0.59496875,-0.0010926507485455872
0.5950312499999999,-0.0010767561261904035
0.59509375,-0.0010666144565020727
0.59515625,-0.0010560455501660293
0.5952187499999999,-0.0010474314443623262
0.59528125,-0.0010429928279483136
0.5953437500000001,-0.0010437014293498692
0.5954062499999999,-0.0010496729474812339
0.59546875,-0.0010600396820112795
0.5955312500000001,-0.0010730227905513812
0.5955937499999999,-0.0010860474883611915
0.59565625,-0.001105371556964857
0.59571875,-0.0011117657016457005
0.5957812499999999,-0.0011127141544666763
0.59584375,-0.001108383502489152
0.59590625,-0.0010912468425726476
0.5959687499999999,-0.001080855301115409
0.59603125,-0.0010705956596694238
0.59609375,-0.0010631264402744811
0.5961562499999999,-0.0010602887378006187
0.59621875,-0.0010628503277369666
0.59628125,-0.0010705883884737782
0.59634375,-0.0010819695605189944
0.59640625,-0.001095184164324886
0.59646875,-0.0011163899909478192
0.59653125,-0.0011259044340770907
0.59659375,-0.0011304574512248367
0.5966562499999999,-0.0011297467635326686
0.59671875,-0.0011239612338215244
0.59678125,-0.0011058939026152709
0.5968437499999999,-0.0010951994459340517
0.59690625,-0.0010857949985094706
0.59696875,-0.0010796101689147936
0.5970312499999999,-0.0010784261019782665
0.59709375,-0.001082862349686145
0.59715625,-0.0010919467146201234
0.5972187499999999,-0.0011043307831093974
0.59728125,-0.001117557146656345
0.5973437500000001,-0.0011381226407062295
0.5974062499999999,-0.0011460344129707867
0.59746875,-0.0011488416092612919
0.59753125,-0.0011464725692400257
0.5975937499999999,-0.0011304672279360967
0.59765625,-0.0011204849034693251
0.59771875,-0.0011098615743002083
0.5977812499999999,-0.001101323469027804
0.59784375,-0.001096907714336029
0.59790625,-0.0010973830457805395
0.5979687499999999,-0.0011035754299383305
0.59803125,-0.0011139973028234385
0.59809375,-0.0011269808157705619
0.59815625,-0.0011399004690578196
0.59821875,-0.0011595515418927338
0.59828125,-0.0011659614428178866
0.59834375,-0.0011669067798873445
0.59840625,-0.0011626969414574861
0.59846875,-0.0011456859859308166
0.59853125,-0.001135176460384947
0.59859375,-0.001125102430241498
0.5986562499999999,-0.0011176780525120195
0.59871875,-0.0011148219911684965
0.59878125,-0.0011172652815319983
0.5988437499999999,-0.0011247145585267376
0.59890625,-0.0011365067465740064
0.59896875,-0.0011498417022558494
0.5990312499999999,-0.001170737674287159
0.59909375,-0.0011803355019510964
0.5991562500000001,-0.0011848756673977778
0.5992187499999999,-0.0011844401340754818
0.59928125,-0.0011788176613708734
0.5993437500000001,-0.0011605575772882168
0.5994062499999999,-0.0011501963216990346
0.59946875,-0.0011406221391347254
0.59953125,-0.0011346114163739845
0.5995937499999999,-0.0011333360076121873
0.59965625,-0.0011377625732652136
0.59971875,-0.001146640870726634
0.5997812499999999,-0.0011587765945302309
0.59984375,-0.0011722485769906366
0.59990625,-0.001193036824668453
0.5999687499999999,-0.001200951837394798
0.60003125,-0.0012038260208149243
0.60009375,-0.0012016831377894
0.60015625,-0.0011854712974615073
0.60021875,-0.0011754607123137112
0.60028125,-0.0011650099733094832
0.60034375,-0.001156336410063158
0.60040625,-0.0011519360916738552
0.60046875,-0.0011523036432286166
0.60053125,-0.0011584983783854003
0.60059375,-0.0011689667406799276
0.6006562499999999,-0.0011816816200605207
0.60071875,-0.0011946926872141994
0.60078125,-0.0012142673925874259
0.6008437499999999,-0.0012206752340452598
0.60090625,-0.001222140207065625
0.60096875,-0.001217544133393006
0.6010312499999999,-0.0012007285904956644
0.60109375,-0.0011905913633473639
0.6011562500000001,-0.001180210278099239
0.6012187499999999,-0.001172627982809038
0.60128125,-0.0011698203881087277
0.6013437500000001,-0.0011722433717291092
0.6014062499999999,-0.0011797087943146295
0.60146875,-0.0011912957504539023
0.60153125,-0.0012045207957451232
0.6015937499999999,-0.0012257885922667966
0.60165625,-0.001235328856907747
0.60171875,-0.0012403365127043875
0.6017812499999999,-0.0012395604530898996
0.60184375,-0.0012340106567389209
0.60190625,-0.001216004960858559
0.6019687499999999,-0.0012051878993614706
0.60203125,-0.001195839493604925
0.60209375,-0.001189804043116055
0.60215625,-0.001188426109989038
0.60221875,-0.0011926180341579329
0.60228125,-0.0012014810014688432
0.60234375,-0.0012138650864968181
0.60240625,-0.001227232197202749
0.60246875,-0.0012477920229427009
0.60253125,-0.0012559150930850915
0.60259375,-0.0012590842828360815
0.6026562499999999,-0.0012566002928642572
0.60271875,-0.0012408715330629455
0.60278125,-0.0012310707866174317
0.6028437499999999,-0.0012205558163876917
0.60290625,-0.0012119200863486973
0.60296875,-0.001206938780749553
0.6030312499999999,-0.0012075736627413236
0.60309375,-0.0012135494390182605
0.6031562500000001,-0.001224049644858824
0.6032187499999999,-0.001236715309825026
0.60328125,-0.001249714006409386
0.6033437500000001,-0.0012693815518619866
0.6034062499999999,-0.0012759603508493145
0.60346875,-0.0012773162521635961
0.60353125,-0.0012732368543810213
0.6035937499999999,-0.0012562041774087096
0.60365625,-0.0012459125116664749
0.60371875,-0.001235802146067888
0.6037812499999999,-0.0012281826334424317
0.60384375,-0.001224979079810451
0.60390625,-0.0012274007493391914
0.6039687499999999,-0.0012347871234652252
0.60403125,-0.0012461272879593088
0.60409375,-0.0012595152192242942
0.60415625,-0.0012721693737098305
0.60421875,-0.0012903735846084285
0.60428125,-0.0012954013029597145
0.60434375,-0.0012948868021551707
0.60440625,-0.0012892984899500193
0.60446875,-0.0012714736785714928
0.60453125,-0.0012607420855067844
0.60459375,-0.0012512711191729198
0.6046562499999999,-0.0012451398292285532
0.60471875,-0.0012436230056347558
0.60478125,-0.0012477024374251966
0.6048437499999999,-0.001256647360287938
0.60490625,-0.001268842265401332
0.60496875,-0.0012820700203627355
0.6050312499999999,-0.0013027567395240414
0.60509375,-0.0013110101908782035
0.6051562500000001,-0.0013141942991402589
0.6052187499999999,-0.001312116436517602
0.60528125,-0.0012964954751819996
0.6053437500000001,-0.0012864395685630303
0.6054062499999999,-0.0012759796535593282
0.60546875,-0.0012672882759354326
0.6055312500000001,-0.001262446542013601
0.6055937499999999,-0.0012629722514418268
0.60565625,-0.0012685771775875626
0.60571875,-0.0012788773725873198
0.6057812499999999,-0.0012919617832126695
0.60584375,-0.0013048788924961974
0.60590625,-0.001324510697661846
0.60596875,-0.0013312674430485671
0.60603125,-0.0013327757424776432
0.60609375,-0.001328832358628379
0.60615625,-0.0013120314928883742
0.60621875,-0.00130166778505348
0.60628125,-0.0012914903170734293
0.60634375,-0.0012839223294947855
0.60640625,-0.0012806846482043832
0.60646875,-0.0012828111882538795
0.60653125,-0.0012902825598292145
0.60659375,-0.0013015940952063182
0.6066562499999999,-0.0013148302583984028
0.60671875,-0.0013274571035192528
0.60678125,-0.0013460785678882647
0.6068437499999999,-0.00135105579085959
0.60690625,-0.0013507044936381662
0.6069687500000001,-0.0013451976966736556
0.6070312499999999,-0.0013274632791654278
0.60709375,-0.0013169187190424855
0.6071562500000001,-0.0013073291922212626
0.6072187499999999,-0.0013008410241499013
0.60728125,-0.0012996675725803902
0.6073437500000001,-0.001303622093974749
0.6074062499999999,-0.0013124141068724116
0.60746875,-0.0013245416604976967
0.60753125,-0.0013379596424382412
0.6075937499999999,-0.0013585587879111072
0.60765625,-0.0013669856746810483
0.60771875,-0.0013703868203056857
0.6077812499999999,-0.0013682418686421227
0.60784375,-0.001361550863712202
0.60790625,-0.0013429129418292135
0.60796875,-0.0013324924967818286
0.60803125,-0.0013237934831286657
0.60809375,-0.0013189005966641743
0.60815625,-0.0013191272122372033
0.60821875,-0.001324890413335389
0.60828125,-0.0013348475787190173
0.60834375,-0.0013477978207300512
0.60840625,-0.0013609891393485118
0.60846875,-0.0013805772103895608
0.60853125,-0.0013874881548226192
0.60859375,-0.0013891879046954991
0.6086562499999999,-0.0013853003314001078
0.60871875,-0.0013690508751291117
0.60878125,-0.0013585707123943969
0.6088437499999999,-0.0013482935452014955
0.60890625,-0.001340268253146995
0.6089687500000001,-0.0013372148542839801
0.6090312499999999,-0.001339366425228472
0.60909375,-0.0013465638258272905
0.6091562500000001,-0.0013577725282917785
0.6092187499999999,-0.001370693983325455
0.60928125,-0.0013835123660853876
0.6093437500000001,-0.0014025577480628604
0.6094062499999999,-0.0014074073654801178
0.60946875,-0.0014075748953608358
0.60953125,-0.0014021161867763254
0.6095937499999999,-0.001384486368810646
0.60965625,-0.0013738035953179198
0.60971875,-0.001364493336359504
0.6097812499999999,-0.0013575601058823383
0.60984375,-0.0013563235183550598
0.60990625,-0.001360180656082552
0.60996875,-0.0013687054142213217
0.61003125,-0.0013806108009564166
0.61009375,-0.0013939703009707427
0.61015625,-0.0014151464002656322
0.61021875,-0.0014232591556770091
0.61028125,-0.0014268446104216126
0.61034375,-0.0014251425248141825
0.61040625,-0.001418443206842701
0.61046875,-0.0014001991109832343
0.61053125,-0.0013894519933883576
0.61059375,-0.0013804517995700538
0.6106562499999999,-0.0013754770776497893
0.61071875,-0.0013757428984174924
0.61078125,-0.001381050729422087
0.6108437499999999,-0.0013912917443626438
0.61090625,-0.0014038700912397672
0.6109687500000001,-0.001416966567317407
0.6110312499999999,-0.0014370042474053935
0.61109375,-0.0014437967541707786
0.6111562500000001,-0.001445841996469882
0.6112187499999999,-0.0014425275020890638
0.61128125,-0.0014258442396812288
0.6113437500000001,-0.0014154064151367038
0.6114062499999999,-0.0014053337353116119
0.61146875,-0.0013974114727463849
0.61153125,-0.0013938858794508846
0.6115937499999999,-0.0013957101551052148
0.61165625,-0.0014030145981508146
0.61171875,-0.0014140305273258463
0.6117812499999999,-0.001426933411795006
0.61184375,-0.001440096201920038
0.61190625,-0.0014588066712974135
0.61196875,-0.0014643141470764842
0.61203125,-0.001464411000702992
0.61209375,-0.0014590302472393402
0.61215625,-0.0014416403395252492
0.61221875,-0.0014311553486489534
0.61228125,-0.001421524158373183
0.61234375,-0.0014146863007619415
0.61240625,-0.0014127903647402767
0.61246875,-0.0014165179428396318
0.61253125,-0.001425340223341634
0.61259375,-0.0014372143167813711
0.6126562499999999,-0.0014505371198960393
0.61271875,-0.0014713338405553666
0.61278125,-0.0014800701278566142
0.6128437499999999,-0.0014838760874744672
0.61290625,-0.0014819005940526486
0.6129687500000001,-0.001475643009568428
0.6130312499999999,-0.0014571427885663388
0.61309375,-0.0014466599484875553
0.6131562500000001,-0.0014377701378717328
0.6132187499999999,-0.0014325702726953188
0.61328125,-0.001432496083064061
0.6133437500000001,-0.001437696112749215
0.6134062499999999,-0.0014474826070714486
0.61346875,-0.0014601879458478462
0.61353125,-0.0014735342695857967
0.6135937499999999,-0.0014936077215524646
0.61365625,-0.0015007800140207084
0.61371875,-0.0015027184004909322
0.61378125,-0.0014993823750037438
0.61384375,-0.0014829040510876829
0.61390625,-0.001472752295628002
0.61396875,-0.001462464909340211
0.61403125,-0.0014545468514824827
0.61409375,-0.001450845884050117
0.61415625,-0.0014524914950111156
0.61421875,-0.0014593239912896877
0.61428125,-0.001470393565564651
0.61434375,-0.001483653063575896
0.61440625,-0.0014963346319089577
0.61446875,-0.0015152153171076321
0.61453125,-0.001520890769081129
0.61459375,-0.0015212743974065135
0.6146562499999999,-0.0015163021745647765
0.61471875,-0.0014987468804419854
0.6147812500000001,-0.0014882817824390104
0.6148437499999999,-0.0014784843538155484
0.61490625,-0.0014716580361128773
0.6149687500000001,-0.0014696659671481621
0.6150312499999999,-0.0014730514728783228
0.61509375,-0.0014816241213081172
0.6151562500000001,-0.0014935285969488454
0.6152187499999999,-0.0015068150355186105
0.61528125,-0.0015278280958380408
0.6153437500000001,-0.0015366921313153536
0.6154062499999999,-0.001540605881256929
0.61546875,-0.0015391653518166126
0.6155312500000001,-0.0015327952942530143
0.6155937499999999,-0.0015145249715458053
0.61565625,-0.0015039146974914694
0.61571875,-0.001495006695219847
0.61578125,-0.001489587210037252
0.61584375,-0.0014892100362464689
0.61590625,-0.0014943195396579928
0.61596875,-0.0015041474092568896
0.61603125,-0.0015168330755045145
0.61609375,-0.0015300254383656398
0.61615625,-0.001550154778100582
0.61621875,-0.0015576220014842657
0.61628125,-0.0015598541293623258
0.61634375,-0.0015567115162060663
0.61640625,-0.0015403336215362787
0.61646875,-0.0015303141325292424
0.61653125,-0.001519886167126186
0.61659375,-0.0015118739868153624
0.6166562499999999,-0.0015079346791503218
0.61671875,-0.0015094573144158185
0.6167812500000001,-0.001516182174607389
0.6168437499999999,-0.0015270507745721584
0.61690625,-0.0015402440915303628
0.6169687500000001,-0.001553174614540409
0.6170312499999999,-0.0015721679187241655
0.61709375,-0.001578093507978967
0.6171562500000001,-0.0015784608598946315
0.6172187499999999,-0.0015739168964343797
0.61728125,-0.0015564983034176277
0.6173437500000001,-0.001545993155262805
0.6174062499999999,-0.0015360564926892861
0.61746875,-0.0015293485106507437
0.61753125,-0.0015271564694901707
0.6175937499999999,-0.0015303864524654903
0.61765625,-0.0015385119364356298
0.61771875,-0.0015503118105394675
0.61778125,-0.0015637837905421448
0.61784375,-0.0015849241699308902
0.61790625,-0.0015940974649454598
0.61796875,-0.001598092347651292
0.61803125,-0.0015966816106099402
0.61809375,-0.0015907235089904215
0.61815625,-0.0015726350471629916
0.61821875,-0.0015620639015526752
0.61828125,-0.001552890603444823
0.61834375,-0.0015473055929679375
0.61840625,-0.0015465598780188688
0.61846875,-0.0015516738777939104
0.61853125,-0.0015611936141626676
0.61859375,-0.0015738780535536068
0.6186562499999999,-0.0015871347684878745
0.61871875,-0.0016071968616170607
0.6187812500000001,-0.0016150362105655236
0.6188437499999999,-0.0016172740153887477
0.61890625,-0.0016144779657285835
0.6189687500000001,-0.0015983383987229205
0.6190312499999999,-0.0015880919944230507
0.61909375,-0.0015779038983015359
0.6191562500000001,-0.0015696775569313537
0.6192187499999999,-0.0015658067019604371
0.61928125,-0.001566802993409333
0.6193437500000001,-0.0015737857053574333
0.6194062499999999,-0.0015841561606003418
0.61946875,-0.0015973797397351719
0.61953125,-0.0016102423933510024
0.6195937499999999,-0.0016294676923822027
0.61965625,-0.0016356002134852443
0.61971875,-0.001636123019997049
0.61978125,-0.0016319843457632266
0.61984375,-0.0016144179426644673
0.61990625,-0.001603900809158204
0.61996875,-0.001594182989949039
0.62003125,-0.0015872110232224013
0.62009375,-0.0015845619805539002
0.62015625,-0.0015875319638214702
0.62021875,-0.0015955648601067157
0.62028125,-0.0016076769106924682
0.62034375,-0.0016206490218728664
0.62040625,-0.0016418199470792927
0.62046875,-0.0016511671605876077
0.62053125,-0.0016556891176376376
0.62059375,-0.0016544208771430424
0.6206562499999999,-0.0016484905760458801
0.62071875,-0.0016308845531085858
0.6207812500000001,-0.0016199190125515406
0.6208437499999999,-0.0016105047306543135
0.62090625,-0.0016049997318747372
0.6209687500000001,-0.0016042509688179302
0.6210312499999999,-0.0016088292499644857
0.62109375,-0.0016184027723594313
0.6211562500000001,-0.0016308736589014938
0.6212187499999999,-0.0016439954364320386
0.62128125,-0.0016646729801360616
0.6213437500000001,-0.00167244341269715
0.6214062499999999,-0.0016749335909912455
0.62146875,-0.001672377268725822
0.62153125,-0.0016564724580167695
0.62159375,-0.0016463340484253325
0.62165625,-0.0016358837827476075
0.62171875,-0.0016276771676932283
0.62178125,-0.001623416866353089
0.62184375,-0.0016243565703510099
0.62190625,-0.0016306122248796462
0.62196875,-0.0016414650455209706
0.62203125,-0.0016543513044379732
0.62209375,-0.0016673222704089996
0.62215625,-0.0016868358171925057
0.62221875,-0.0016930069549013216
0.62228125,-0.001693721573084228
0.62234375,-0.0016894387835112434
0.62240625,-0.0016725474100604126
0.62246875,-0.0016621708295297827
0.62253125,-0.0016520934667683396
0.6225937500000001,-0.0016450199724915016
0.6226562499999999,-0.0016422342287764902
0.62271875,-0.00164505420832467
0.6227812500000001,-0.001652901359802117
0.6228437499999999,-0.001664465860211295
0.62290625,-0.0016779291527523055
0.6229687500000001,-0.0016990694248721905
0.6230312499999999,-0.0017084821250042959
0.62309375,-0.001713150750254161
0.6231562500000001,-0.0017121384687153185
0.6232187499999999,-0.0017064770680687569
0.62328125,-0.0016885122427064067
0.6233437500000001,-0.0016778908229800882
0.6234062499999999,-0.0016685692141316238
0.62346875,-0.0016627802799123598
0.62353125,-0.001661814565280223
0.62359375,-0.0016662019131828965
0.62365625,-0.0016754768214595483
0.62371875,-0.0016879160821466899
0.62378125,-0.001701089258053512
0.62384375,-0.0017216840464211736
0.62390625,-0.0017297342319295972
0.62396875,-0.001732594000627169
0.62403125,-0.0017299562743030017
0.62409375,-0.0017142490889222942
0.62415625,-0.0017044021786352045
0.62421875,-0.0016939718138193893
0.62428125,-0.0016855195392615069
0.62434375,-0.0016811607448573712
0.62440625,-0.001681802172584998
0.62446875,-0.0016878560313776936
0.62453125,-0.001698378099262543
0.6245937500000001,-0.0017114069276672195
0.6246562499999999,-0.0017245722402621233
0.62471875,-0.0017439699859104207
0.6247812500000001,-0.0017504373426516229
0.6248437499999999,-0.001751638168090791
0.62490625,-0.0017475982749249885
0.6249687500000001,-0.001730485109490032
0.6250312499999999,-0.001720209642202715
0.62509375,-0.0017102387336246916
0.6251562500000001,-0.0017029039156373632
0.6252187499999999,-0.0016999866019389576
0.62528125,-0.001702558244948943
0.6253437500000001,-0.001710184521060143
0.6254062499999999,-0.001721736421915726
0.62546875,-0.0017350429089449948
0.6255312500000001,-0.0017477624014282656
0.62559375,-0.0017659183554755709
0.62565625,-0.0017707157446590904
0.62571875,-0.0017702259231127393
0.62578125,-0.0017646196212622034
0.62584375,-0.0017466146624801407
0.62590625,-0.001736240039579319
0.62596875,-0.0017268275504331299
0.62603125,-0.0017207745768061944
0.62609375,-0.0017195357603830702
0.62615625,-0.0017237690459916688
0.62621875,-0.001732948303616727
0.62628125,-0.0017452344354610544
0.62634375,-0.0017585978811696379
0.62640625,-0.0017791845119517202
0.62646875,-0.0017873469913415874
0.62653125,-0.0017906175919397693
0.6265937500000001,-0.0017883414050395008
0.6266562499999999,-0.001772594436958451
0.62671875,-0.0017626750902680344
0.6267812500000001,-0.0017523588673662438
0.6268437499999999,-0.0017437875239288692
0.62690625,-0.001739296804184165
0.6269687500000001,-0.0017397933120460313
0.6270312499999999,-0.0017456949518172282
0.62709375,-0.0017560391063055902
0.6271562500000001,-0.0017690211871615458
0.6272187499999999,-0.0017820292789996195
0.62728125,-0.0018016041664425386
0.6273437500000001,-0.0018083851681874041
0.6274062499999999,-0.001809753850306628
0.62746875,-0.0018058228477420835
0.62753125,-0.001789102740126676
0.62759375,-0.00177881148860954
0.62765625,-0.0017686398581591156
0.62771875,-0.0017612570403789524
0.62778125,-0.001758266820197335
0.62784375,-0.0017604731159231446
0.62790625,-0.0017679626238343293
0.62796875,-0.001779437941233919
0.62803125,-0.0017924607925939307
0.62809375,-0.0018053077093985737
0.62815625,-0.0018237342845135729
0.62821875,-0.0018287330622328846
0.62828125,-0.0018285854312928562
0.62834375,-0.0018231242264794278
0.62840625,-0.0018053647879215304
0.62846875,-0.0017946444367106101
0.62853125,-0.0017854105510233254
0.6285937500000001,-0.0017790510459169545
0.6286562499999999,-0.0017776366464889587
0.62871875,-0.0017816912287826892
0.6287812500000001,-0.001790729398255253
0.6288437499999999,-0.0018030867012787943
0.62890625,-0.0018162127356546598
0.6289687500000001,-0.0018365496117309366
0.6290312499999999,-0.0018452055366285358
0.62909375,-0.0018487333075196677
0.6291562500000001,-0.0018466741806093812
0.6292187499999999,-0.0018307043866888084
0.62928125,-0.0018212595788723862
0.6293437500000001,-0.001810835734298924
0.62940625,-0.0018020095347291987
0.62946875,-0.001797220350707715
0.62953125,-0.0017973977855051948
0.62959375,-0.0018034341127037695
0.62965625,-0.0018134879061165732
0.62971875,-0.0018264437353226193
0.62978125,-0.0018394400053493853
0.62984375,-0.001859380933397603
0.62990625,-0.0018660413391948794
0.62996875,-0.0018680156438755369
0.63003125,-0.001863782785761131
0.63009375,-0.0018473097581454614
0.63015625,-0.0018371661683761822
0.63021875,-0.0018271835621192778
0.63028125,-0.0018197669768961755
0.63034375,-0.001815785121382113
0.6304062500000001,-0.001817931120360411
0.63046875,-0.0018257059043381985
0.63053125,-0.001836697986653757
0.6305937500000001,-0.0018500668616332205
0.6306562499999999,-0.001862850162427765
0.63071875,-0.0018813075366207188
0.6307812500000001,-0.001886521517461326
0.6308437499999999,-0.0018865153365521803
0.63090625,-0.0018808424126675605
0.6309687500000001,-0.0018636606158029673
0.6310312499999999,-0.001853051522688061
0.63109375,-0.0018436251961602562
0.6311562500000001,-0.0018369008929733505
0.6312187499999999,-0.0018355893704000426
0.63128125,-0.0018393947449207998
0.6313437500000001,-0.0018481933311237236
0.63140625,-0.001860215024018147
0.63146875,-0.0018733884281468827
0.63153125,-0.0018942255814362596
0.63159375,-0.001902753988887368
0.63165625,-0.0019064862565107699
0.63171875,-0.00190454635689849
0.63178125,-0.0018976493340363831
0.63184375,-0.0018794302298078824
0.63190625,-0.001869090556292058
0.63196875,-0.0018601272877335623
0.63203125,-0.0018551075281051654
0.63209375,-0.0018550397159932813
0.63215625,-0.0018605589905939246
0.63221875,-0.001870458349852444
0.63228125,-0.0018833980416438634
0.63234375,-0.0018963989891374045
0.6324062500000001,-0.0019163642522557478
0.63246875,-0.001923254507957578
0.63253125,-0.0019249110246524481
0.6325937500000001,-0.001921522823374655
0.6326562499999999,-0.0019046262489060134
0.63271875,-0.00189435266987871
0.6327812500000001,-0.0018840659809955945
0.6328437499999999,-0.0018762377277030257
0.63290625,-0.0018727758022110685
0.6329687500000001,-0.0018744341608689652
0.6330312499999999,-0.0018813550441214993
0.63309375,-0.001892533860387749
0.6331562500000001,-0.0019056209848670735
0.6332187499999999,-0.0019181170414654947
0.63328125,-0.00193684521684917
0.6333437500000001,-0.001942105169096875
0.63340625,-0.0019420140726524593
0.63346875,-0.001936652699489727
0.63353125,-0.0019189504295182153
0.63359375,-0.0019083221410873957
0.63365625,-0.0018985319713824417
0.63371875,-0.0018918867854807453
0.63378125,-0.0018898852052183501
0.63384375,-0.0018932254256871228
0.63390625,-0.0019015907259271325
0.63396875,-0.0019133807116067103
0.63403125,-0.001926479198809783
0.63409375,-0.0019471532804395952
0.63415625,-0.001955479164710283
0.63421875,-0.001958996256614026
0.63428125,-0.0019570611847459507
0.63434375,-0.0019503737392677079
0.6344062500000001,-0.0019316861951717487
0.63446875,-0.0019209720801975083
0.63453125,-0.0019116835836113927
0.6345937500000001,-0.0019061418779514616
0.6346562499999999,-0.0019058554769966207
0.63471875,-0.0019109376495249353
0.6347812500000001,-0.0019205235707633744
0.6348437499999999,-0.0019328586534501369
0.63490625,-0.0019454960576973934
0.6349687500000001,-0.0019652150638141963
0.6350312499999999,-0.001972090793607384
0.63509375,-0.0019737208435636477
0.6351562500000001,-0.0019699862188461426
0.6352187499999999,-0.001953248806803677
0.63528125,-0.0019425210760368392
0.6353437500000001,-0.001931958765445621
0.63540625,-0.0019236496887649057
0.63546875,-0.0019194976795758878
0.6355312500000001,-0.0019207716896366134
0.63559375,-0.0019271388334323736
0.63565625,-0.0019378136164122373
0.63571875,-0.001950407235886742
0.63578125,-0.001962742047753041
0.63584375,-0.0019811170617878293
0.63590625,-0.0019862979552226767
0.63596875,-0.0019858979859309345
0.63603125,-0.00198057208390387
0.63609375,-0.001962449185273954
0.63615625,-0.00195150714141034
0.63621875,-0.0019410971064525162
0.63628125,-0.0019338819013682562
0.63634375,-0.0019314002787968187
0.6364062500000001,-0.0019341708877582686
0.63646875,-0.0019420152495281118
0.63653125,-0.0019532159711194153
0.6365937500000001,-0.001966035985813852
0.6366562499999999,-0.0019862366508642815
0.63671875,-0.001994529917794613
0.6367812500000001,-0.0019976523569643634
0.6368437499999999,-0.001995521598693123
0.63690625,-0.0019884848037204916
0.6369687500000001,-0.0019694737568302714
0.6370312499999999,-0.001958371290133612
0.63709375,-0.0019487632262527865
0.6371562500000001,-0.0019426013522900187
0.63721875,-0.0019416274996873067
0.63728125,-0.0019456967953681986
0.6373437500000001,-0.0019550371891038643
0.63740625,-0.0019668849166334934
0.63746875,-0.0019794059089148774
0.63753125,-0.0019985848918804283
0.63759375,-0.0020050542586316777
0.63765625,-0.0020063046843094012
0.63771875,-0.002002391344469945
0.63778125,-0.0019854812452354334
0.63784375,-0.0019744850314533935
0.63790625,-0.001963205137031354
0.63796875,-0.001954076329114471
0.63803125,-0.0019497826710028754
0.63809375,-0.0019503732877686197
0.63815625,-0.0019561008066702884
0.6382187500000001,-0.0019660125336243006
0.63828125,-0.0019781515399427962
0.63834375,-0.0019901838318111265
0.6384062500000001,-0.0020083693999501107
0.63846875,-0.002013029799493138
0.63853125,-0.002012439900795082
0.6385937500000001,-0.0020067445310897047
0.6386562499999999,-0.0019884383907855657
0.63871875,-0.001976754809214762
0.6387812500000001,-0.001966211073895524
0.6388437499999999,-0.001958729741195958
0.63890625,-0.001955348005408114
0.6389687500000001,-0.001957003531711715
0.6390312499999999,-0.00196466631428234
0.63909375,-0.0019755182483567058
0.6391562500000001,-0.001987521019627597
0.63921875,-0.002007669700321457
0.63928125,-0.0020154072811969515
0.6393437500000001,-0.0020182393229330187
0.63940625,-0.002015871800358615
0.63946875,-0.0020082726577274057
0.63953125,-0.001989778912780432
0.63959375,-0.0019774697570270824
0.63965625,-0.001967570396435525
0.63971875,-0.0019608411483454102
0.63978125,-0.0019593795057331886
0.63984375,-0.001963392401622993
0.63990625,-0.0019711611015307134
0.63996875,-0.0019827380313431064
0.64003125,-0.001994815164597513
0.64009375,-0.0020137674666191874
0.64015625,-0.0020195026084479095
0.6402187500000001,-0.0020204443212571976
0.64028125,-0.0020163336282956745
0.64034375,-0.0019986315755329692
0.6404062500000001,-0.001987183956939212
0.64046875,-0.0019751007504503343
0.64053125,-0.0019656715330060165
0.6405937500000001,-0.0019603200813737565
0.6406562499999999,-0.0019599617336295283
0.64071875,-0.001965174891013055
0.6407812500000001,-0.0019743665850655845
0.6408437499999999,-0.0019859861497857623
0.64090625,-0.0019973029000775744
0.6409687500000001,-0.0020144959660937933
0.6410312499999999,-0.0020186937407681294
0.64109375,-0.0020178817800993454
0.6411562500000001,-0.0020116201271352108
0.64121875,-0.001992768293885644
0.64128125,-0.0019805398743503316
0.6413437500000001,-0.0019690123331843196
0.64140625,-0.001960564807782006
0.64146875,-0.0019567344562906874
0.64153125,-0.001958412467026549
0.64159375,-0.001964933313012493
0.64165625,-0.001975747521787946
0.64171875,-0.0019874463024110167
0.64178125,-0.002007065626461607
0.64184375,-0.0020146092068499266
0.64190625,-0.0020176464667487903
0.64196875,-0.0020150196209135496
0.64203125,-0.0020076522050145595
0.64209375,-0.0019880298651597586
0.64215625,-0.0019764818109668167
0.6422187500000001,-0.001966295793971562
0.64228125,-0.0019598378530130828
0.64234375,-0.001958328449801039
0.6424062500000001,-0.001962115591280497
0.64246875,-0.001971159066062239
0.64253125,-0.0019829615548553337
0.6425937500000001,-0.001995487656471756
0.6426562499999999,-0.002015025190609948
0.64271875,-0.0020223011558312687
0.6427812500000001,-0.002024062116062264
0.6428437499999999,-0.0020209673797426386
0.64290625,-0.002004416459291808
0.6429687500000001,-0.0019940682831422266
0.6430312499999999,-0.00198362397038232
0.64309375,-0.001975669078246839
0.6431562500000001,-0.001971822226889436
0.64321875,-0.001973486587470513
0.64328125,-0.0019803466228175554
0.6433437500000001,-0.001991673213771597
0.64340625,-0.00200530392858031
0.64346875,-0.002019008041085346
0.64353125,-0.002038753162491025
0.64359375,-0.002045748244082962
0.64365625,-0.0020475606276916802
0.64371875,-0.0020441539796686448
0.64378125,-0.0020282832017905414
0.64384375,-0.0020192030450795484
0.64390625,-0.002011043339667354
0.64396875,-0.0020060634813510586
0.64403125,-0.002005636558360571
0.64409375,-0.0020108558458015874
0.64415625,-0.0020212827642468595
0.6442187500000001,-0.0020355220599978657
0.64428125,-0.0020512717823737148
0.64434375,-0.002074987567924541
0.6444062500000001,-0.0020871546865728063
0.64446875,-0.0020944376646548635
0.64453125,-0.00209658843915983
0.6445937500000001,-0.0020940219960215445
0.6446562499999999,-0.0020794886106097754
0.64471875,-0.00207266394017485
0.6447812500000001,-0.002067591148941339
0.6448437499999999,-0.0020662342712437776
0.64490625,-0.0020701066430485193
0.6449687500000001,-0.0020795645566977217
0.64503125,-0.0020937948159383685
0.64509375,-0.0021114349076536976
0.6451562500000001,-0.0021299244385521166
0.64521875,-0.0021557781662980835
0.64528125,-0.0021688896691918202
0.6453437500000001,-0.0021772038518731995
0.64540625,-0.0021803450693612114
0.64546875,-0.00217056862842354
0.6455312500000001,-0.00216707310615627
0.64559375,-0.0021634563653679106
0.64565625,-0.002162333410406045
0.64571875,-0.0021656704665401066
0.64578125,-0.0021743316937000157
0.64584375,-0.0021885906348829004
0.64590625,-0.0022075024050359077
0.64596875,-0.002228800572529832
0.6460312500000001,-0.0022503888527817817
0.64609375,-0.002278276135607965
0.64615625,-0.002293081272486064
0.6462187500000001,-0.002302848222116266
0.64628125,-0.002308119770896927
0.64634375,-0.002300753951349488
0.6464062500000001,-0.0023003096613374643
0.64646875,-0.002300849883096312
0.64653125,-0.0023047964674616367
0.6465937500000001,-0.002313501679177321
0.6466562499999999,-0.00232772475703151
0.64671875,-0.002347348716471312
0.6467812500000001,-0.002370949903227948
0.6468437499999999,-0.0023964611183596995
0.64690625,-0.0024300943262897945
0.6469687500000001,-0.0024518480305517065
0.64703125,-0.0024691650535879073
0.64709375,-0.0024815563001830965
0.6471562500000001,-0.0024891262199348285
0.64721875,-0.002485123810096891
0.64728125,-0.0024889701097392386
0.6473437500000001,-0.0024946597723068953
0.64740625,-0.002503917260520322
0.64746875,-0.0025187388276237815
0.64753125,-0.002539545001837798
0.64759375,-0.002564971195070792
0.64765625,-0.0025939507814671525
0.64771875,-0.0026241186513176473
0.64778125,-0.002661163089959423
0.64784375,-0.002686234697758111
0.64790625,-0.002706442432118261
0.64796875,-0.0027219587985479743
0.6480312500000001,-0.0027244633641796065
0.64809375,-0.0027329582158471324
0.64815625,-0.0027417627470913003
0.6482187500000001,-0.00275371988188558
0.64828125,-0.002769914868175849
0.64834375,-0.0027916424022072645
0.6484062500000001,-0.0028188869962092467
0.64846875,-0.0028506290764752223
0.64853125,-0.0028856201424301564
0.6485937500000001,-0.0029203952643482856
0.6486562499999999,-0.0029620745588596897
0.64871875,-0.0029907058239496964
0.6487812500000001,-0.0030145516851053655
0.6488437499999999,-0.003033625506829757
0.64890625,-0.003040308636261528
0.6489687500000001,-0.0030548617697027936
0.64903125,-0.003069808205221139
0.64909375,-0.003088010512382361
0.6491562500000001,-0.003111232980434281
0.64921875,-0.003140775048837821
0.64928125,-0.003175742927207348
0.6493437500000001,-0.003214066030991211
0.64940625,-0.0032550365584694263
0.64946875,-0.0033037533111281714
0.64953125,-0.0033414995834571415
0.64959375,-0.00337442038120378
0.64965625,-0.0034025480584309875
0.64971875,-0.0034261580396987013
0.64978125,-0.0034389633317640084
0.64984375,-0.0034588216677080216
0.64990625,-0.0034808212343631906
0.64996875,-0.0035067771100258105
0.6500312500000001,-0.003538414518390126
0.65009375,-0.0035759802474324143
0.65015625,-0.003618734099188961
0.6502187500000001,-0.0036651117524532373
0.65028125,-0.003712420342359579
0.65034375,-0.0037675675734003544
0.6504062500000001,-0.003810326331543934
0.65046875,-0.003848768334330316
0.65053125,-0.0038819203062425145
0.6505937500000001,-0.003902256275953017
0.6506562499999999,-0.003930002074450059
0.65071875,-0.003957453061995811
0.6507812500000001,-0.003987498084399729
0.6508437499999999,-0.00402210963459905
0.65090625,-0.004062236867301686
0.6509687500000001,-0.004107883550050984
0.65103125,-0.004158011437937398
0.65109375,-0.0042108805940559435
0.6511562500000001,-0.004263837173536816
0.65121875,-0.0043230473826710025
0.65128125,-0.004369361823375273
0.6513437500000001,-0.004410216007048551
0.65140625,-0.004446057046562396
0.65146875,-0.004469760301472295
0.65153125,-0.00450044238488842
0.65159375,-0.004531562665866157
0.65165625,-0.004565672141370519
0.65171875,-0.004603979004315625
0.65178125,-0.004647820040062214
0.65184375,-0.004696724296091956
0.65190625,-0.004748939165154509
0.65196875,-0.004802254538002648
0.6520312500000001,-0.004862894506569099
0.65209375,-0.0049114496802458996
0.65215625,-0.004954567843186486
0.6522187500000001,-0.004992127104066629
0.65228125,-0.005024366708784617
0.65234375,-0.005043992564634003
0.6524062500000001,-0.00507077438012192
0.65246875,-0.005098610725672234
0.65253125,-0.005129067457402117
0.6525937500000001,-0.005163667147542919
0.6526562499999999,-0.005202950556160046
0.65271875,-0.005246094482161512
0.6527812500000001,-0.00529095715282335
0.65284375,-0.005335629229355793
0.65290625,-0.005386232414281766
0.6529687500000001,-0.005423187917962535
0.65303125,-0.005453793113840283
0.65309375,-0.0054779225751169225
0.6531562500000001,-0.005487497035480321
0.65321875,-0.005501993584530275
0.65328125,-0.005514793216351205
0.6533437500000001,-0.00552816954831957
0.65340625,-0.005544361832761691
0.65346875,-0.0055636800017905
0.65353125,-0.005587010519700578
0.65359375,-0.005612118571659067
0.65365625,-0.005637856398435337
0.65371875,-0.005661365716543326
0.65378125,-0.005688965011068581
0.6538437500000001,-0.005701392751370826
0.65390625,-0.005706469795434849
0.65396875,-0.005704013946118691
0.6540312500000001,-0.005686414815898003
0.65409375,-0.005673660673596696
0.65415625,-0.005658711753292717
0.6542187500000001,-0.005643945913470533
0.65428125,-0.005631085876515993
0.65434375,-0.005620586147489226
0.6544062500000001,-0.005612386025853303
0.65446875,-0.0056045516227792025
0.65453125,-0.005595253454351995
0.6545937500000001,-0.005590412902926251
0.6546562499999999,-0.005570231457267316
0.65471875,-0.005541955115004854
0.6547812500000001,-0.0055049319724087276
0.65484375,-0.005459220394680164
0.65490625,-0.0053979417808888985
0.6549687500000001,-0.005340792747631488
0.65503125,-0.005280851252539631
0.65509375,-0.005220233778972572
0.6551562500000001,-0.005160559075129537
0.65521875,-0.005102117809138981
0.65528125,-0.0050437471712353465
0.6553437500000001,-0.004984126390393834
0.65540625,-0.00492032282324939
0.65546875,-0.004858808041320439
0.6555312500000001,-0.004780023935801209
0.65559375,-0.004691467940756061
0.65565625,-0.00459222947265342
0.65571875,-0.0044747466746296455
0.65578125,-0.004358012323465256
0.6558437500000001,-0.004235563006777798
0.65590625,-0.0041096567233498
0.65596875,-0.003982053664027013
0.6560312500000001,-0.003854076033150411
0.65609375,-0.0037251728237991943
0.65615625,-0.0035942384349024192
0.6562187500000001,-0.003459582743092521
0.65628125,-0.003318705802344196
0.65634375,-0.0031774513170308716
0.6564062500000001,-0.003016496868964519
0.65646875,-0.002843678094184593
0.65653125,-0.0026585799404042487
0.6565937500000001,-0.002453746425570745
0.6566562499999999,-0.0022482906651315193
0.65671875,-0.0020358179690851685
0.6567812500000001,-0.001818705283858052
0.65684375,-0.0015986705348456226
0.65690625,-0.0013761895270855279
0.6569687500000001,-0.0011507259851694929
0.65703125,-0.0009208185646573663
0.65709375,-0.0006845138855025301
0.6571562500000001,-0.000447356969231566
0.65721875,-0.0001897539907626533
0.65728125,0.0000813438992904314
0.6573437500000001,0.00036661530525211594
0.65740625,0.0006661815828445938
0.65746875,0.0009874550401476195
0.65753125,0.0013105710746309507
0.65759375,0.0016424485447079779
0.65765625,0.0019803688409981146
0.65771875,0.0023234028279462138
0.65778125,0.0026716485535603768
0.6578437500000001,0.0030252935119216284
0.65790625,0.003385789568107672
0.65796875,0.003756025040044686
0.6580312500000001,0.004130388951231856
0.65809375,0.004528487422787636
0.65815625,0.004943271753834744
0.6582187500000001,0.0053749046421857904
0.65828125,0.005831825479930108
0.65834375,0.0062951290528954484
0.6584062500000001,0.006770753131089616
0.65846875,0.007256289662811
0.65853125,0.007750351408143105
0.6585937500000001,0.008252840510989928
0.6586562499999999,0.008763209579636055
0.65871875,0.009281216519111846
0.6587812500000001,0.009810238458177523
0.65884375,0.010343462529654013
0.65890625,0.010901561045306013
0.6589687500000001,0.011478182232047107
0.65903125,0.012074963666448585
0.65909375,0.01269122864716335
0.6591562500000001,0.013336310269301883
0.65921875,0.013990198279539776
0.65928125,0.0146595255691917
0.6593437500000001,0.015341910481767987
0.65940625,0.016035869259607288
0.65946875,0.016740466098521645
0.65953125,0.017455878070255976
0.65959375,0.01818318626421013
0.65965625,0.018926103599484462
0.65971875,0.019678045898309154
0.65978125,0.020459180239280256
0.6598437500000001,0.02126351847684113
0.65990625,0.022091420752682472
0.65996875,0.022944917110026775
0.6600312500000001,0.0238290429677573
0.66009375,0.024721077086054213
0.66015625,0.025626370819712196
0.6602187500000001,0.02654382809526193
0.66028125,0.027471433797643996
0.66034375,0.02841007078628316
0.6604062500000001,0.029360234545581607
0.66046875,0.030324312857187508
0.66053125,0.03129607645953161
0.6605937500000001,0.03229660203480153
0.66065625,0.03332021546302538
0.66071875,0.03436968551303182
0.6607812500000001,0.035444800615987676
0.66084375,0.036546468664198944
0.66090625,0.03768210975346556
0.6609687500000001,0.03883133756285773
0.66103125,0.04000048391399907
0.66109375,0.041186999691298215
0.6611562500000001,0.042389701923614354
0.66121875,0.04360762781030869
0.66128125,0.044840636228051234
0.6613437500000001,0.04609227683669634
0.66140625,0.04735606147749602
0.66146875,0.04865138960345297
0.66153125,0.049973058421532546
0.66159375,0.051321686448573545
0.6616562500000001,0.052698217963760924
0.66171875,0.054100890220036155
0.66178125,0.05553594140678543
0.6618437500000001,0.056982647885338335
0.66190625,0.05844632876206257
0.66196875,0.059923635165335845
0.6620312500000001,0.061412204581417135
0.66209375,0.06291129911793866
0.66215625,0.0644215288367674
0.6622187500000001,0.06593504480947458
0.66228125,0.0674722991510662
0.66234375,0.06902570526992857
0.6624062500000001,0.07059826923616459
0.66246875,0.07219010485233598
0.66253125,0.07379964917229867
0.6625937500000001,0.07542486799143071
0.66265625,0.07707010157318447
0.66271875,0.07871392237156004
0.6627812500000001,0.08035938772464322
0.66284375,0.08200332720554633
0.66290625,0.08364250813897417
0.6629687500000001,0.08527550510056824
0.66303125,0.0869019410364389
0.66309375,0.0885145692647868
0.6631562500000001,0.09013288373618467
0.66321875,0.09174930525018588
0.66328125,0.09336454710746733
0.6633437500000001,0.09497758620079991
0.66340625,0.09658562344858139
0.66346875,0.09818460358333927
0.66353125,0.09977729633950674
0.66359375,0.10134021903158191
0.6636562500000001,0.1028762180797502
0.66371875,0.10438022700926541
0.66378125,0.10584866644933232
0.6638437500000001,0.10727980448667616
0.66390625,0.10866503722181392
0.66396875,0.11002246530776617
0.6640312500000001,0.11134428859158552
0.66409375,0.11263113889380777
0.66415625,0.11388189510957406
0.6642187500000001,0.11509390332365899
0.66428125,0.11626201612393713
0.66434375,0.1173886497654706
0.6644062500000001,0.11844906016165083
0.66446875,0.11944378626456963
0.66453125,0.12036656629451294
0.6645937500000001,0.12121204300028018
0.66465625,0.12197726780508178
0.66471875,0.12265151866696611
0.6647812500000001,0.12325248247754873
0.66484375,0.12377216938857216
0.66490625,0.12421071798592125
0.6649687500000001,0.12456689141482852
0.66503125,0.12483828667188157
0.66509375,0.12501958251271733
0.6651562500000001,0.12510381949319993
0.66521875,0.1250912610037331
0.66528125,0.12495657992486638
0.6653437500000001,0.12470023102752235
0.66540625,0.12431652191727205
0.66546875,0.12380146167513634
0.6655312500000001,0.12315358057458242
0.66559375,0.12236377512571694
0.6656562500000001,0.12145052608494081
0.66571875,0.12040568613859397
0.66578125,0.11922843257995405
0.6658437500000001,0.11791704124328538
0.66590625,0.11646630118954421
0.66596875,0.11486932921316582
0.6660312500000001,0.1131192809251951
0.66609375,0.11121699309804357
0.66615625,0.10913787724475368
0.6662187500000001,0.10688606761715838
0.66628125,0.10445883462487868
0.66634375,0.10185662960651067
0.6664062500000001,0.09908057124834113
0.66646875,0.09612415186913559
0.66653125,0.09300691105052872
0.6665937500000001,0.08972092625755147
0.66665625,0.08626608405936644
0.66671875,0.08263887904492566
0.6667812500000001,0.078835257663821
0.66684375,0.07484965121407092
0.66690625,0.07068738186379919
0.6669687500000001,0.06632656716838028
0.66703125,0.061775495004987996
0.66709375,0.057035614617382824
0.6671562500000001,0.052110979858658424
0.66721875,0.04700552112494291
0.66728125,0.041725190645281574
0.6673437500000001,0.0362753137438121
0.66740625,0.03064997556155233
0.66746875,0.024869145567027157
0.66753125,0.018924645571399723
0.66759375,0.01281621082732759
0.6676562500000001,0.006545177092781823
0.66771875,0.00011968700506539975
0.66778125,-0.006473877679218254
0.6678437500000001,-0.013222249508458822
0.66790625,-0.020118481728145343
0.66796875,-0.027153582572972942
0.6680312500000001,-0.034318765674487134
0.66809375,-0.041604860377272235
0.66815625,-0.04900368505630123
0.6682187500000001,-0.05650877628376688
0.66828125,-0.0641140439797173
0.66834375,-0.07182247851128315
0.6684062500000001,-0.07961195412379188
0.6684687500000001,-0.08747635474622234
0.66853125,-0.09542447792196568
0.6685937500000001,-0.10343912078835787
0.66865625,-0.11150951696824357
0.66871875,-0.1196247530944424
0.6687812500000001,-0.1277722711242261
0.66884375,-0.1359407730431942
0.66890625,-0.14411950673283808
0.6689687500000001,-0.15229794655989715
0.66903125,-0.16046721360347355
0.66909375,-0.16861769012430114
0.6691562500000001,-0.17674133569652845
0.66921875,-0.18481892428767616
0.66928125,-0.19285798851790933
0.6693437500000001,-0.2008384648650373
0.66940625,-0.20875822415415546
0.6694687500000001,-0.21658718911390853
0.66953125,-0.22432228344378685
0.66959375,-0.2319528011749818
0.6696562500000001,-0.23946821136591312
0.66971875,-0.24685821947905062
0.66978125,-0.25411412374643283
0.6698437500000001,-0.26122650433243433
0.66990625,-0.26817854938813457
0.66996875,-0.27497796240375627
0.6700312500000001,-0.2816085441729245
0.67009375,-0.28805973119235107
0.67015625,-0.2943207261431295
0.6702187500000001,-0.3003821099125258
0.67028125,-0.3062345018343593
0.67034375,-0.3118701898830898
0.6704062500000001,-0.31728270825572713
0.6704687500000001,-0.3224652984190223
0.67053125,-0.3274048775285032
0.6705937500000001,-0.33211422874793783
0.67065625,-0.3365902076266748
0.67071875,-0.34081098470842547
0.6707812500000001,-0.34478368414054317
0.67084375,-0.3485058364222362
0.67090625,-0.35197682606873776
0.6709687500000001,-0.3551958777826026
0.67103125,-0.3581631716850736
0.67109375,-0.36087984497112285
0.6711562500000001,-0.3633386913471206
0.67121875,-0.365559479442209
0.67128125,-0.36753600938380276
0.6713437500000001,-0.369271638338195
0.67140625,-0.37076978767992885
0.6714687500000001,-0.3720345118773096
0.67153125,-0.3730701980981571
0.67159375,-0.3738816145353414
0.6716562500000001,-0.374473803982583
0.67171875,-0.3748433771942855
0.67178125,-0.37501370861724537
0.6718437500000001,-0.37498188239989116
0.67190625,-0.374754087320194
0.67196875,-0.37433666408085126
0.6720312500000001,-0.37373611021982545
0.67209375,-0.37295902503202594
0.67215625,-0.37201211506396936
0.6722187500000001,-0.37091193712758846
0.67228125,-0.36963686037678056
0.67234375,-0.3682212477641864
0.6724062500000001,-0.3666629957880763
0.6724687500000001,-0.36496894690103887
0.67253125,-0.36314591355697323
0.6725937500000001,-0.3612005681778613
0.67265625,-0.35913961955442086
0.67271875,-0.35696966649768336
0.6727812500000001,-0.35469712188642666
0.67284375,-0.3523194141378451
0.67290625,-0.3498607998546495
0.6729687500000001,-0.34731827036318463
0.67303125,-0.344697903758805
0.67309375,-0.34200545404117916
0.6731562500000001,-0.33924662471128686
0.67321875,-0.3364268592755387
0.67328125,-0.3335515991519543
0.6733437500000001,-0.3306168681652367
0.67340625,-0.32764585946549396
0.6734687500000001,-0.3246343631991599
0.67353125,-0.32158696023857347
0.67359375,-0.3185081436649726
0.6736562500000001,-0.31540226175987784
0.67371875,-0.3122733822980159
0.67378125,-0.3091254773973825
0.6738437500000001,-0.30595319849912145
0.67390625,-0.30277853848509617
0.67396875,-0.2995957358844662
0.6740312500000001,-0.29640805706309326
0.67409375,-0.2932186247647135
0.67415625,-0.29003043153443797
0.6742187500000001,-0.2868462677656901
0.67428125,-0.28366881147977474
0.67434375,-0.2804912669918169
0.6744062500000001,-0.2773346451881193
0.6744687500000001,-0.27419188479678713
0.67453125,-0.27106503850726726
0.6745937500000001,-0.2679560897186798
0.67465625,-0.2648669025227438
0.67471875,-0.2617991845147485
0.6747812500000001,-0.25875457293457926
0.67484375,-0.2557360180337967
0.67490625,-0.2527420684987469
0.6749687500000001,-0.24977537384590576
0.67503125,-0.24683714938259543
0.67509375,-0.24392848898215008
0.6751562500000001,-0.24105038794358616
0.67521875,-0.2382037884747133
0.67528125,-0.2353895225982135
0.6753437500000001,-0.2325987417507842
0.67540625,-0.22985142093799316
0.6754687500000001,-0.22713848986113097
0.6755312500000001,-0.22446051932200062
0.67559375,-0.22181797952581644
0.6756562500000001,-0.21921131847395933
0.67571875,-0.21664091228850255
0.67578125,-0.2140972330793423
0.6758437500000001,-0.21160025647553501
0.67590625,-0.20914033357103273
0.67596875,-0.20671765937807682
0.6760312500000001,-0.20433234178217424
0.67609375,-0.2019844982015488
0.67615625,-0.1996741746460144
0.6762187500000001,-0.19740140869039052
0.6762812500000001,-0.19515620769352016
0.67634375,-0.19295854029729215
0.6764062500000001,-0.19079836353427782
0.6764687500000001,-0.18867553664141293
0.67653125,-0.18658998999244883
0.6765937500000001,-0.1845415690781328
0.67665625,-0.18253011940860414
0.67671875,-0.18054527796810702
0.6767812500000001,-0.1786073549851604
0.67684375,-0.17670587937559695
0.67690625,-0.17484064193306792
0.6769687500000001,-0.17301143022722842
0.67703125,-0.1712180329571385
0.67709375,-0.1694601928802315
0.6771562500000001,-0.1677376638533257
0.67721875,-0.16603974471462227
0.6772812500000001,-0.164387101097212
0.6773437500000001,-0.1627689502524861
0.67740625,-0.1611850306202155
0.6774687500000001,-0.15963504586884597
0.67753125,-0.15811874087498023
0.67759375,-0.1566358116527473
0.6776562500000001,-0.15517530012363587
0.67771875,-0.1537583678202935
0.67778125,-0.15237400404357865
0.6778437500000001,-0.15102193711316203
0.67790625,-0.1497018923152968
0.67796875,-0.14841359927785017
0.6780312500000001,-0.14715681042463236
0.67809375,-0.14593127690542784
0.67815625,-0.14473813155528645
0.6782187500000001,-0.14357442728484926
0.6782812500000001,-0.1424412385169586
0.67834375,-0.1413383423195289
0.6784062500000001,-0.14026549623324605
0.6784687500000001,-0.1392225020919548
0.67853125,-0.13820915102200987
0.6785937500000001,-0.1372252417322903
0.67865625,-0.136270580728233
0.67871875,-0.1353338107686367
0.6787812500000001,-0.1344371792333674
0.67884375,-0.1335692828518258
0.67890625,-0.13273000006226657
0.6789687500000001,-0.13191917329327596
0.67903125,-0.13113668691447347
0.67909375,-0.13038242549070692
0.6791562500000001,-0.129656295656835
0.67921875,-0.1289466876126483
0.6792812500000001,-0.12827661237594679
0.6793437500000001,-0.12763444489263642
0.67940625,-0.1270201480668912
0.6794687500000001,-0.126433683717521
0.67953125,-0.12587505763965504
0.67959375,-0.12534426590517403
0.6796562500000001,-0.12484132177438906
0.67971875,-0.12437877391477428
0.67978125,-0.12393171099633456
0.6798437500000001,-0.12350085648267509
0.67990625,-0.12310997627264897
0.67996875,-0.12274732107180034
0.6800312500000001,-0.12241092796863526
0.68009375,-0.12209655044296427
0.68015625,-0.12180525994169869
0.6802187500000001,-0.12153752590988288
0.6802812500000001,-0.12129384154110909
0.68034375,-0.12107468627963026
0.6804062500000001,-0.12088056356787168
0.68046875,-0.12071196993083383
0.68053125,-0.12055732680058256
0.6805937500000001,-0.1204413958260033
0.68065625,-0.1203525812099092
0.68071875,-0.1203037490837231
0.6807812500000001,-0.12027089471269894
0.68084375,-0.12026688384204115
0.68090625,-0.12029235153169852
0.6809687500000001,-0.12034791349744767
0.68103125,-0.12043425711097556
0.68109375,-0.12055207076755266
0.6811562500000001,-0.12070208984005043
0.68121875,-0.12088505826634463
0.6812812500000001,-0.12110178095440743
0.68134375,-0.12134067257998815
0.68140625,-0.12162747062950512
0.6814687500000001,-0.1219626165706025
0.68153125,-0.12232317675883522
0.68159375,-0.12272208857822434
0.6816562500000001,-0.12316044376174622
0.68171875,-0.12363934143806464
0.68178125,-0.12416000217943977
0.6818437500000001,-0.12472364682443424
0.6819062499999999,-0.1253316242152221
0.68196875,-0.12598530139960332
0.6820312500000001,-0.1266977232303551
0.6820937499999999,-0.1274473741421283
0.68215625,-0.12824743651342813
0.6822187500000001,-0.12909965462654338
0.68228125,-0.13000584761153863
0.68234375,-0.13096799763663183
0.6824062500000001,-0.13198818621327574
0.68246875,-0.13306857822399454
0.68253125,-0.13422262142875263
0.6825937500000001,-0.13543059760103188
0.68265625,-0.13670623516244798
0.68271875,-0.13805227539852694
0.68278125,-0.1394717095772161
0.68284375,-0.14096764850281607
0.68290625,-0.14254340648190228
0.68296875,-0.1442025666759167
0.68303125,-0.1459595415061824
0.68309375,-0.1477970400531886
0.68315625,-0.14971923183818442
0.68321875,-0.15174069137807722
0.6832812500000001,-0.15386620267828166
0.68334375,-0.15610082742422526
0.68340625,-0.15844995177844323
0.6834687500000001,-0.16091932373073098
0.6835312499999999,-0.16351508158814695
0.68359375,-0.1662437047172006
0.6836562500000001,-0.16911210922079029
0.6837187499999999,-0.17212764011895093
0.68378125,-0.17529809991200732
0.6838437500000001,-0.1786317929032247
0.6839062499999999,-0.1821375048186636
0.68396875,-0.18582449409268503
0.6840312500000001,-0.1897026183171629
0.68409375,-0.19378218168988445
0.68415625,-0.1980741379175057
0.6842187500000001,-0.20258984666603236
0.68428125,-0.20734116435387678
0.68434375,-0.21234039460485482
0.68440625,-0.21760018687263433
0.68446875,-0.22313333172967023
0.68453125,-0.2289526149785135
0.68459375,-0.23507071884557648
0.68465625,-0.24149943531369605
0.68471875,-0.24826193249645148
0.68478125,-0.25534266073242834
0.68484375,-0.2627601383316427
0.68490625,-0.2705165626630889
0.68496875,-0.27860852979261486
0.68503125,-0.28702471738315405
0.6850937500000001,-0.29574255057514304
0.6851562499999999,-0.30472447185801943
0.68521875,-0.31391195765597424
0.6852812500000001,-0.3232178318809599
0.6853437499999999,-0.3325158584424258
0.68540625,-0.34163795125186946
0.6854687500000001,-0.35030668899787637
0.6855312499999999,-0.3581784289217893
0.68559375,-0.3647566860501614
0.6856562500000001,-0.3693485179068056
0.6857187499999999,-0.3709855683721373
0.68578125,-0.36831035661656664
0.68584375,-0.35941142806100723
0.6859062499999999,-0.34158072351045465
0.68596875,-0.3109656328124581
0.68603125,-0.2619822276832552
0.68609375,-0.18655772482169264
0.68615625,-0.07280812003677642
0.68621875,0.09695773710847465
0.68628125,0.3494516824768503
0.68634375,0.7256602911030191
0.68640625,1.2895534667599353
0.68646875,2.142982697407445
0.68653125,3.4512803952666453
0.6865937499999999,5.486132193070157
0.68665625,8.671708785254516
0.68671875,13.284677167998645
0.6867812499999999,15.317433755666691
0.68684375,4.904522538065824
0.68690625,0.30483492648557686
0.6869687499999999,-0.16557406926200666
0.68703125,-0.14336986941408159
0.6870937500000001,-0.09943838785622679
0.6871562499999999,-0.06931379851642919
0.68721875,-0.0498987202337516
0.6872812500000001,-0.03711157068189781
0.6873437499999999,-0.028394497891358405
0.68740625,-0.02225076944685947
0.68746875,-0.0177911820113062
0.6875312499999999,-0.01448020548919026
0.68759375,-0.011951970136498048
0.68765625,-0.009989901695433399
0.6877187499999999,-0.008441397024074163
0.68778125,-0.007201137193329618
0.68784375,-0.006204239697954807
0.6879062499999999,-0.005377960086277644
0.68796875,-0.004692445215373233
0.68803125,-0.004118347995748305
0.68809375,-0.003633418780234056
0.68815625,-0.0032298761278887348
0.6882187499999999,-0.002876024488865362
0.68828125,-0.0025706870243460975
0.68834375,-0.002305620512703504
0.6884062499999999,-0.002074236334209158
0.68846875,-0.0018801664679557175
0.68853125,-0.0017012188963833432
0.6885937499999999,-0.0015427538972687073
0.68865625,-0.00140183888558489
0.68871875,-0.0012846754730215762
0.6887812499999999,-0.0011720084390354811
0.68884375,-0.0010707149381119327
0.6889062499999999,-0.0009793487813432365
0.6889687499999999,-0.0009050159747696686
0.68903125,-0.0008300512197813975
0.68909375,-0.0007618432322974032
0.6891562499999999,-0.000699565086996223
0.68921875,-0.0006425329846103911
0.68928125,-0.0005982905164896719
0.6893437499999999,-0.000550233462124758
0.68940625,-0.0005059484635220649
0.68946875,-0.00046510223381299415
0.6895312499999999,-0.00043514178043700625
0.68959375,-0.0004002005225756121
0.6896562499999999,-0.000367769067270895
0.6897187499999999,-0.0003376416568436979
0.68978125,-0.00031715272131716525
0.6898437499999999,-0.00029104061174666684
0.6899062499999999,-0.00026665605436480784
0.68996875,-0.0002511485102818568
0.6900312500000001,-0.00022979715196477446
0.6900937500000001,-0.00020975633025114866
0.69015625,-0.00019093826932746588
0.6902187500000001,-0.00018031815702290824
0.6902812500000001,-0.0001637055129495433
0.69034375,-0.00014805740790805336
0.6904062500000001,-0.00013329000749324644
0.69046875,-0.00012618834295660976
0.69053125,-0.00011303655997922551
0.6905937500000001,-0.00010059793503605463
0.69065625,-0.00008883350123964065
0.69071875,-0.00008429138364435466
0.6907812500000001,-0.00007377077842652965
0.69084375,-0.00006380423638255971
0.69090625,-0.00006064191308976338
0.6909687500000001,-0.00005167745750041348
0.69103125,-0.0000431626043706216
0.6910937500000001,-0.00003506480096901079
0.6911562500000001,-0.00003339263894796909
0.69121875,-0.00002606542393176929
0.6912812500000001,-0.000019082985319669197
0.69134375,-0.000018196484539307145
0.69140625,-0.0000118503052861029
0.6914687500000001,-5.791420901208846e-6


==> data/dataIForceDistribt0664SqueezeE100D41G160c0045YE105103DoubleAt.csv <==
0.31234375000000003,-6.5383477429707916e-6
0.31240625,-6.871264126054607e-6
0.31246874999999996,-0.000014092256751960311
0.31253125000000004,-0.000021685285735070492
0.31259375,-0.000029681115766588467
0.31265624999999997,-0.000038102323945577566
0.31271875000000005,-0.0000401254281318294
0.31278125,-0.00004947594321462954
0.31284375,-0.0000593149516856293
0.31290625,-0.0000696842601242075
0.31296875,-0.000080617205616336
0.31303125,-0.00008508063893971631
0.31309375,-0.00009730967344052761
0.31315625,-0.00011024453363759727
0.31321875,-0.00012394241904123665
0.31328125,-0.00013846439166184004
0.31334375000000003,-0.00014653493362265724
0.31340625,-0.00016293235264925902
0.31346874999999996,-0.00018038399356214775
0.31353125000000004,-0.0001989819780906363
0.31359375,-0.00021882840016516312
0.31365624999999997,-0.00023241090746319287
0.31371875,-0.00025513136405517063
0.31378125,-0.0002794800172813248
0.31384375,-0.00030561402844461386
0.31390625,-0.00033370942808575913
0.31396875,-0.0003639638220931821
0.31403125,-0.0003886988218653249
0.31409375,-0.0004239907683650723
0.31415625,-0.0004621986728044906
0.31421875,-0.000503644752058572
0.31428125,-0.0005486956965602974
0.31434375000000003,-0.0005977701290250897
0.31440625,-0.0006431485553392887
0.31446874999999996,-0.0007018028531464416
0.31453125000000004,-0.0007661461880159793
0.31459375,-0.0008369143835618313
0.31465624999999997,-0.0009149627792582675
0.31471875,-0.0010012898576080723
0.31478125,-0.0010885433905374322
0.31484375,-0.0011951708098651604
0.31490625,-0.0013142598889834141
0.31496875,-0.001447754916310236
0.31503125,-0.001597983564699061
0.31509375,-0.0017677495590091277
0.31515625,-0.001960451748344061
0.31521875,-0.002171383932315082
0.31528125,-0.0024233812429326936
0.31534375000000003,-0.002713894900796187
0.31540625,-0.0030508385691342104
0.31546874999999996,-0.0034442038914965604
0.31553125000000004,-0.003906734968127992
0.31559375,-0.004454869029279871
0.31565624999999997,-0.005110067973903511
0.31571875,-0.005891524431759103
0.31578125,-0.006855812015835281
0.31584375,-0.008045777644395076
0.31590625,-0.009533822624937018
0.31596875,-0.011422686963281584
0.31603125,-0.01386154608714928
0.31609375,-0.017072649873780474
0.31615625,-0.021396864286199198
0.31621875,-0.027374137610008068
0.31628125,-0.035880537406478105
0.31634375000000003,-0.04843812097344685
0.31640625,-0.0676374583301836
0.31646874999999997,-0.09773687190893796
0.31653125000000004,-0.14237648131422762
0.31659375,-0.16733283920559372
0.31665625,0.29912647567872164
0.31671875000000005,4.670255212375259
0.31678125,12.994874748578134
0.31684375,11.870467810624831
0.31690625,8.732838323274104
0.31696875,6.295319889297936
0.31703125,4.543098202982826
0.31709375,3.279696544485394
0.31715625000000003,2.3586566072486423
0.31721875,1.6800176820654638
0.31728125,1.1752955792165067
0.31734375000000004,0.7969058782087981
0.31740625,0.5113120819517438
0.31746874999999997,0.2945654199026848
0.31753125000000004,0.12936037168867162
0.31759375,0.0030565283442021834
0.31765625,-0.09367067789496393
0.31771875,-0.16776262077017218
0.31778125,-0.224429692102828
0.31784375,-0.26761354051620484
0.31790625,-0.3003173991824131
0.31796875,-0.3248446091886813
0.31803125,-0.3429726111283834
0.31809375,-0.35608078122436804
0.31815625000000003,-0.36524509950665673
0.31821875,-0.37130890297195657
0.31828125,-0.3749360267415942
0.31834375000000004,-0.37665106402067333
0.31840625,-0.37687001085878324
0.31846874999999997,-0.37592376209508543
0.31853125000000004,-0.37407621129360125
0.31859375,-0.37153828481993256
0.31865625,-0.36847886309405986
0.31871875,-0.3650333281579738
0.31878125,-0.36131028874994836
0.31884375,-0.35739688637180744
0.31890625,-0.3533629968465647
0.31896875,-0.3492645794983017
0.31903125,-0.3451463466176129
0.31909375,-0.341043921532734
0.31915625000000003,-0.33698553685026034
0.31921875,-0.3329934437131017
0.31928125,-0.32908501903664333
0.31934375000000004,-0.32527368360041375
0.31940625,-0.3215696413850739
0.31946874999999997,-0.31798048471420076
0.31953125000000004,-0.31451167176636285
0.31959375,-0.3111669313133363
0.31965625,-0.30794861396493933
0.31971875,-0.3048579312354462
0.31978125,-0.3018951940417466
0.31984375,-0.29905998275438406
0.31990625,-0.29635129916928776
0.31996875,-0.29376770301212796
0.32003125,-0.29130321261668524
0.32009375,-0.2889517395057476
0.32015625000000003,-0.2867139615429907
0.32021875,-0.28458761048282755
0.32028125,-0.28257033082108646
0.32034375000000004,-0.2806701760955707
0.32040625,-0.2788638090497968
0.32046874999999997,-0.2771592217501913
0.32053125000000005,-0.27554458850052355
0.32059375,-0.2740274762094732
0.32065625,-0.27260547537138663
0.32071875,-0.2712762420073258
0.32078125,-0.2700276989149092
0.32084375,-0.2688772321324675
0.32090625,-0.26781285780912856
0.32096875,-0.2668324829314291
0.32103125,-0.2659340855132901
0.32109375,-0.2651157165638257
0.32115625000000003,-0.2643754929087623
0.32121875,-0.2637219217625685
0.32128125,-0.2631326591152287
0.32134375000000004,-0.26260630004495045
0.32140625,-0.2621612939023481
0.32146874999999997,-0.26178604304741054
0.32153125000000005,-0.2614790602859269
0.32159375,-0.2612389163545507
0.32165625,-0.26106423900907133
0.32171875,-0.26095370943422747
0.32178125,-0.2609060630715231
0.32184375,-0.2609200807941692
0.32190625,-0.2609945922131176
0.32196875,-0.26112846658974065
0.32203125,-0.261320710557602
0.32209375,-0.26157019279997806
0.32215625000000003,-0.26187590587705
0.32221875,-0.2622368754322528
0.32228125,-0.2626521591025023
0.32234375000000004,-0.26312084583393547
0.32240625,-0.263642049772148
0.32246874999999997,-0.26421491099162187
0.32253125000000005,-0.2648385925720661
0.32259375,-0.2655223134961368
0.32265625,-0.26624524567760605
0.32271875000000005,-0.26700631561001414
0.32278125,-0.26782536343364854
0.32284375,-0.26869130388439827
0.32290625,-0.26960338808338036
0.32296875,-0.2705608744826874
0.32303125,-0.27156302472192195
0.32309375,-0.2726091033670395
0.32315625000000003,-0.27370825586512726
0.32321875,-0.274840030051596
0.32328125,-0.27601352041980143
0.32334375000000004,-0.2772279779474133
0.32340625,-0.2784826495080347
0.32346874999999997,-0.27977676277517316
0.32353125000000005,-0.28109923218887384
0.32359375,-0.28246992206444294
0.32365625,-0.28388737075171444
0.32371875,-0.28533138503343
0.32378125,-0.28681076496141555
0.32384375,-0.28832463005928943
0.32390625,-0.2898720737762742
0.32396875,-0.2914521600929759
0.32403125,-0.29306392137686366
0.32409375,-0.29470635474595114
0.32415625000000003,-0.2963784204961958
0.32421875,-0.2980886419026666
0.32428125,-0.2998167526748857
0.32434375000000004,-0.30157113846689887
0.32440625,-0.3033505946960281
0.32446875,-0.30514363841070674
0.32453125000000005,-0.3069694568132775
0.32459375,-0.3088164192163966
0.32465625,-0.31068310831107404
0.32471875,-0.3125775143761025
0.32478125,-0.3144792267167044
0.32484375,-0.31639606105671036
0.32490625,-0.3183263572586945
0.32496875000000003,-0.3202683857975577
0.32503125,-0.3222203465669088
0.32509375,-0.3241803727220203
0.32515625000000004,-0.326146516981779
0.32521875,-0.3281261034826962
0.32528125,-0.3300984042391687
0.32534375000000004,-0.332070535493858
0.32540625,-0.33404024372667335
0.32546875,-0.3360051888788921
0.32553125000000005,-0.3379529420448838
0.32559375,-0.33990106792433467
0.32565625,-0.34183691897947904
0.32571875,-0.3437670512327722
0.32578125,-0.3456702888707951
0.32584375,-0.3475529638247662
0.32590625,-0.34941213813837624
0.32596875000000003,-0.35124478873482556
0.32603125,-0.3530478050980428
0.32609375,-0.35481800905579164
0.32615625000000004,-0.3565521656470084
0.32621875,-0.35825614166703035
0.32628125,-0.3599083454431395
0.32634375000000004,-0.36151433533288546
0.32640625,-0.36307055398561283
0.32646875,-0.36457335674929037
0.32653125000000005,-0.36601896142689694
0.32659375,-0.3673937212053693
0.32665625,-0.36871329732682534
0.32671875000000006,-0.3699729456341724
0.32678125,-0.3711506428558783
0.32684375,-0.37225133952349404
0.32690625,-0.3732709724459174
0.32696875000000003,-0.3742054430632469
0.32703125,-0.3750506271330598
0.32709375,-0.3758023784128355
0.32715625000000004,-0.37645653111298516
0.32721875,-0.3770178636981016
0.32728125,-0.3774643645134481
0.32734375000000004,-0.3778007966460122
0.32740625,-0.3780230626188432
0.32746875,-0.37812712184878017
0.32753125000000005,-0.37810899632890316
0.32759375,-0.37795522384802804
0.32765625,-0.3776811092884377
0.32771875,-0.3772732772111309
0.32778125,-0.376736944442735
0.32784375,-0.3760507229955452
0.32790625,-0.37521999823986807
0.32796875000000003,-0.3742414503377995
0.32803125,-0.373111951455551
0.32809375,-0.37182858964732046
0.32815625000000004,-0.3703886803302697
0.32821875,-0.3687897454731842
0.32828125,-0.3670383377838774
0.32834375000000005,-0.3651147140279895
0.32840625,-0.3630257147207274
0.32846875,-0.3607695959088246
0.32853125000000005,-0.3583448616448188
0.32859375,-0.35574104766594467
0.32865625,-0.35297606767361495
0.32871875,-0.35004021401304397
0.32878125,-0.3469335731924758
0.32884375,-0.34366537431417243
0.32890625,-0.3402187407524768
0.32896875000000003,-0.3366033088376882
0.32903125,-0.3328201190111416
0.32909375,-0.32887043351874656
0.32915625000000004,-0.3247558817248156
0.32921875,-0.320478590010149
0.32928125,-0.31604129669386183
0.32934375000000005,-0.311447387885932
0.32940625,-0.30670960388746005
0.32946875,-0.3018147747176435
0.32953125000000005,-0.29676699747456514
0.32959375,-0.291589002313547
0.32965625,-0.2862760525858815
0.32971875,-0.28083266896779446
0.32978125,-0.2752637255215593
0.32984375,-0.26957475240306494
0.32990625,-0.26377211248957977
0.32996875000000003,-0.2578718004116902
0.33003125,-0.2518635349478306
0.33009375,-0.2457690603436085
0.33015625000000004,-0.23959760598013533
0.33021875,-0.2333552602776064
0.33028125,-0.2270475475620193
0.33034375000000005,-0.22067054916512985
0.33040625,-0.21424774596149454
0.33046875,-0.2077761978881863
0.33053125000000005,-0.20127172373668784
0.33059375,-0.19472501774793605
0.33065625,-0.18815318706375114
0.33071875,-0.18156434505612398
0.33078125,-0.1749656820948904
0.33084375,-0.16836304221865836
0.33090625,-0.16176111510470345
0.33096875000000003,-0.15516405274995987
0.33103125,-0.14857620180916786
0.33109375,-0.14200307285203861
0.33115625000000004,-0.13545140419755755
0.33121875,-0.12892982631328526
0.33128125,-0.1224466286504639
0.33134375000000005,-0.11600982225289397
0.33140625,-0.10962584663674246
0.33146875,-0.10329920621934793
0.33153125000000006,-0.09703252784113955
0.33159375,-0.09082768655584654
0.33165625,-0.0846868214545316
0.33171875,-0.07861348228300119
0.33178125,-0.0726218866950184
0.33184375,-0.06670191313490337
0.33190625,-0.060861280722820446
0.33196875000000003,-0.05512493732299544
0.33203125,-0.04948927475986176
0.33209375,-0.043956942238190605
0.33215625000000004,-0.038528169719928285
0.33221875,-0.03320185711346543
0.33228125000000003,-0.027977059043833213
0.33234375000000005,-0.022854547050604523
0.33240625,-0.01784618524046938
0.33246875,-0.012940116626618495
0.33253125000000006,-0.008151805485687086
0.33259375,-0.0034875033079573986
0.33265625,0.00105728374783777
0.33271875000000006,0.005463737813314495
0.33278125000000003,0.009742550030245045
0.33284375,0.013897558056771675
0.33290625,0.01793282465784743
0.33296875000000004,0.02185086127722588
0.33303125,0.025651390121618073
0.33309375,0.029322471950704948
0.33315625000000004,0.03287621956242731
0.33321875,0.03629843227602464
0.33328125000000003,0.03958532038835651
0.33334375000000005,0.04273617816372907
0.33340625,0.0457625564697859
0.33346875,0.04865255407668867
0.33353125000000006,0.05142159263568702
0.33359375,0.0540752010961279
0.33365625,0.05661624317144828
0.33371875,0.05903548183027815
0.33378125000000003,0.06134677736343086
0.33384375,0.06353678736272003
0.33390625,0.06560157633954951
0.33396875000000004,0.0675399426335261
0.33403125,0.06935436627117779
0.33409375,0.07105938734740197
0.33415625000000004,0.07264547599379279
0.33421875,0.07412923182595464
0.33428125000000003,0.07551637673417572
0.33434375000000005,0.07680922947485719
0.33440625,0.07799785466174748
0.33446875,0.07909603733625475
0.33453125000000006,0.08009101158449342
0.33459375,0.08098041458992476
0.33465625,0.08176513896986717
0.33471875,0.08244976087278602
0.33478125000000003,0.08305061699960178
0.33484375,0.08355905683964353
0.33490625,0.08399168776884569
0.33496875000000004,0.08435355930309581
0.33503125,0.0846461262700449
0.33509375,0.0848588203275206
0.33515625000000004,0.08500537684517645
0.33521875,0.08507365504611422
0.33528125000000003,0.08506168197183919
0.33534375000000005,0.08496924384962692
0.33540625,0.0848026033802685
0.33546875,0.08458240998852895
0.33553125000000006,0.08429941312194444
0.33559375,0.08396759445216473
0.33565625,0.08359052160920677
0.33571875,0.0831685548970806
0.33578125000000003,0.0826903723614329
0.33584375,0.0821694924517664
0.33590625,0.0815940396309519
0.33596875000000004,0.08096330345944652
0.33603125,0.0802800045186112
0.33609375,0.07955005285806738
0.33615625000000005,0.07879000156778806
0.33621875,0.07799037304427478
0.33628125000000003,0.0771659403225173
0.33634375000000005,0.07631953547599371
0.33640625,0.07545070712942839
0.33646875,0.0745475394905599
0.33653125000000006,0.07362343713598347
0.33659375,0.07266664347978231
0.33665625,0.07167665845612987
0.33671875000000007,0.07065633736792656
0.33678125000000003,0.0696112625130737
0.33684375,0.06855743783160502
0.33690625,0.06748449272897372
0.33696875000000004,0.06640620760248271
0.33703125,0.06532458112309716
0.33709375,0.06423839770353876
0.33715625000000005,0.06313549270203675
0.33721875,0.062029111346856194
0.33728125000000003,0.06090754860891688
0.33734375000000005,0.05977023796427766
0.33740625,0.058619731191543005
0.33746875,0.05746118878866457
0.33753125000000006,0.056309807617398844
0.33759375,0.05515441821517811
0.33765625,0.05400793599912346
0.33771875,0.05287166726943503
0.33778125000000003,0.05174400570745365
0.33784375,0.05061248807082114
0.33790625,0.04949027374774177
0.33796875000000004,0.04836552433095799
0.33803125,0.04723747150884426
0.33809375,0.046108301971967205
0.33815625000000005,0.044982587393243754
0.33821875,0.043874776243855274
0.33828125000000003,0.04277298037250868
0.33834375000000005,0.04168943043489537
0.33840625,0.040624957153021946
0.33846875,0.039577705443169464
0.33853125000000006,0.03853496091515282
0.33859375,0.037509825688197496
0.33865625,0.03649030344629399
0.33871875,0.03547537406799668
0.33878125000000003,0.034466687145228034
0.33884375,0.03346829990956692
0.33890625,0.03249398197356593
0.33896875000000004,0.03153128486978932
0.33903125,0.03059197821089893
0.33909375,0.029676510660861105
0.33915625000000005,0.028782774972468977
0.33921875,0.027898016368546608
0.33928125000000003,0.027035238886540067
0.33934375000000006,0.02618217082822287
0.33940625,0.025337554225084047
0.33946875,0.024502587609395422
0.33953125000000006,0.023689469842726033
0.33959375,0.022885413334383403
0.33965625,0.022103486895365565
0.33971875,0.021346439249520566
0.33978125000000003,0.020614476858935554
0.33984375,0.01990533630321087
0.33990625,0.019206186172049042
0.33996875000000004,0.018529831667194657
0.34003125,0.017863522661303505
0.34009375000000003,0.017203887336970064
0.34015625000000005,0.01655138875274531
0.34021875,0.01591772446340735
0.34028125,0.015289721467497575
0.34034375000000006,0.014680050560305136
0.34040625,0.014091187339918959
0.34046875,0.01352326487364966
0.34053125000000006,0.012973822012462999
0.34059375000000003,0.012430115417905618
0.34065625,0.011904879021979703
0.34071875,0.011385701973279608
0.34078125000000004,0.010870832116156567
0.34084375,0.010361091175081993
0.34090625,0.009868163771516475
0.34096875000000004,0.009378642613492916
0.34103125,0.008905226731274501
0.34109375000000003,0.00845037462811113
0.34115625000000005,0.008014161954026322
0.34121875,0.007594399419310477
0.34128125,0.007178314652903944
0.34134375000000006,0.00677879736895709
0.34140625,0.0063835275247113715
0.34146875,0.005990795869353582
0.34153125,0.005601447919668975
0.34159375000000003,0.005227040656993198
0.34165625,0.00485418270404811
0.34171875,0.00449550201639215
0.34178125000000004,0.004153414960940821
0.34184375,0.0038281008022629237
0.34190625,0.0035173006300233123
0.34196875000000004,0.0032083807132329
0.34203125,0.002914331422375488
0.34209375,0.0026229101130312293
0.34215625000000005,0.0023324596147025617
0.34221875,0.0020437281494445902
0.34228125,0.0017684059352194026
0.34234375000000006,0.0014929952369948374
0.34240625,0.0012301106628039293
0.34246875,0.0009821188267173375
0.34253125,0.0007491832409372012
0.34259375000000003,0.0005290903252052614
0.34265625,0.0003092721541546467
0.34271875,0.00010276122934835263
0.34278125000000004,-0.00010262912681432979
0.34284375,-0.0003084838859768596
0.34290624999999997,-0.0005139892637565507
0.34296875000000004,-0.0007075489159225901
0.34303125,-0.0009025791089677937
0.34309375,-0.0010865649538901179
0.34315625000000005,-0.0012571063441539077
0.34321875,-0.0014141292996036892
0.34328125,-0.0015598067147503114
0.34334375,-0.0017067034051401198
0.34340625,-0.0018417141976891094
0.34346875,-0.0019769863327566
0.34353125,-0.0021140208668347787
0.34359375000000003,-0.0022519826575727875
0.34365625,-0.0023792443529193907
0.34371875,-0.0025092491510473602
0.34378125000000004,-0.0026294455864376565
0.34384375,-0.0027375529085700845
0.34390624999999997,-0.002833467055525063
0.34396875000000005,-0.002919418487371067
0.34403125,-0.0030079442117482147
0.34409375,-0.0030859488326012985
0.34415625,-0.0031654815747570314
0.34421875,-0.0032480083145150357
0.34428125,-0.0033326352438245305
0.34434375,-0.0034076801897502396
0.34440625,-0.003486614276002775
0.34446875,-0.0035567285238190804
0.34453125,-0.0036155571263772612
0.34459375000000003,-0.0036633603226927103
0.34465625,-0.0037026614373963374
0.34471874999999996,-0.003745827538094784
0.34478125000000004,-0.003779608172768012
0.34484375,-0.0038159148627376904
0.34490624999999997,-0.0038561655038085313
0.34496875,-0.003899364278308809
0.34503125,-0.003933828996406069
0.34509375,-0.003972919179677126
0.34515625,-0.004004186221999162
0.34521875,-0.0040253717276789724
0.34528125,-0.004036511812972099
0.34534375,-0.004039903730604505
0.34540625,-0.004048156467189923
0.34546875,-0.004048047208304428
0.34553124999999996,-0.0040515378239008165
0.34559375000000003,-0.004059909936329709
0.34565625,-0.004072055181078532
0.34571874999999996,-0.004076243715269989
0.34578125000000004,-0.004085814998966125
0.34584375,-0.004088322662053834
0.34590624999999997,-0.004081590828864834
0.34596875,-0.004065696006894326
0.34603125,-0.004043037809450201
0.34609375,-0.004026199556131108
0.34615625,-0.004001994989499116
0.34621875,-0.003982295421356918
0.34628125,-0.003968281540398785
0.34634374999999995,-0.003958796762703498
0.34640625,-0.003941967896936904
0.34646875,-0.003931144052415708
0.34653124999999996,-0.003913864533509143
0.34659375000000003,-0.003888074941163805
0.34665625,-0.0038539262615806535
0.34671874999999996,-0.003813832868065109
0.34678125,-0.0037805106287918805
0.34684375,-0.003740664972246302
0.34690624999999997,-0.0037061573341401477
0.34696875,-0.0036780579372535094
0.34703125,-0.0036550357119668753
0.34709375,-0.003625234832951435
0.34715625,-0.0036018966585150414
0.34721875,-0.003572656619013792
0.34728125,-0.003535476178791297
0.34734374999999995,-0.003490595300449262
0.34740625,-0.0034405915317948788
0.34746875,-0.0033981439550099524
0.34753124999999996,-0.0033499758254527112
0.34759375,-0.0033078242320331297
0.34765625,-0.0032726804905785917
0.34771874999999997,-0.003243142216195344
0.34778125,-0.003207156581430476
0.34784375,-0.00317805590686715
0.34790625,-0.003143415675750938
0.34796875,-0.0031013350985264476
0.34803125,-0.003052165284906261
0.34809375,-0.0029985008318693385
0.34815624999999994,-0.00295312136974496
0.34821875,-0.002902731050981072
0.34828125,-0.002858984943406251
0.34834374999999995,-0.002822736165505796
0.34840625000000003,-0.0027924063138743613
0.34846875,-0.002755953449003812
0.34853124999999996,-0.0027266091635897716
0.34859375,-0.0026920317707816166
0.34865625,-0.002650354771226854
0.34871874999999997,-0.0026020808031533837
0.34878125,-0.0025499517982024156
0.34884375,-0.002506716687309493
0.34890625,-0.0024590329641676345
0.34896875,-0.0024185043883163393
0.34903125,-0.0023858170457279337
0.34909375,-0.002350632219296697
0.34915624999999995,-0.002326915506427024
0.34921875,-0.002301680678124862
0.34928125,-0.002271413495255059
0.34934374999999995,-0.002234331063983963
0.34940625,-0.002191052634896856
0.34946875,-0.0021443813545699852
0.34953124999999996,-0.0021071470139071152
0.34959375,-0.0020659896345315704
0.34965625,-0.002032332387439273
0.34971874999999997,-0.002006818687326911
0.34978125,-0.0019789062821925774
0.34984375,-0.001962441741542864
0.34990625,-0.0019445845991876987
0.34996874999999994,-0.0019216679216688959
0.35003125,-0.0018921483412416285
0.35009375000000004,-0.0018564297608898161
0.35015625000000006,-0.0018173837347503774
0.35021875,-0.0017879469655081304
0.35028125,-0.0017545839828016913
0.35034375000000006,-0.0017286457229295366
0.35040625000000003,-0.0017105556246592157
0.35046875,-0.0016897483053872064
0.35053125000000007,-0.0016798592006160296
0.35059375000000004,-0.0016679767721384242
0.35065625,-0.0016506541710233358
0.35071875,-0.0016263623208216116
0.35078125000000004,-0.0015959105018706066
0.35084375,-0.0015623003431549654
0.35090625000000003,-0.0015384085189294183
0.35096875000000005,-0.0015107466080966497
0.35103125,-0.001490604249949401
0.35109375000000004,-0.0014781539596000481
0.35115625000000006,-0.001462723828774451
0.35121875,-0.001458016798813938
0.35128125,-0.0014510237413509763
0.35134375000000007,-0.0014383771230281062
0.35140625000000003,-0.0014186270950003466
0.35146875,-0.0013928445979204673
0.35153125,-0.0013639842863028273
0.35159375000000004,-0.0013450752445536562
0.35165625,-0.001322512984137214
0.35171875,-0.001307482103919691
0.35178125000000005,-0.00130010387222812
0.35184375,-0.001289497223106631
0.35190625000000003,-0.0012892877357803256
0.35196875000000005,-0.0012865259901611303
0.35203125,-0.0012778816184899344
0.35209375,-0.0012621197946983131
0.35215625000000006,-0.0012403314377786856
0.35221875,-0.0012156573339095894
0.35228125,-0.0012011117092725204
0.35234375000000007,-0.0011830786803537496
0.35240625000000003,-0.0011725851276460225
0.35246875,-0.0011696089774095864
0.35253125,-0.001163188791753103
0.35259375000000004,-0.0011668549258738448
0.35265625,-0.0011676890298431553
0.35271875,-0.0011624785116448877
0.35278125000000005,-0.0011500487110572
0.35284375,-0.0011316738492340161
0.35290625,-0.0011106249112324829
0.35296875000000005,-0.001099868738669449
0.35303125,-0.0010857416382076407
0.35309375,-0.0010791731343908068
0.35315625000000006,-0.001080014832018819
0.35321875,-0.0010771740863626533
0.35328125,-0.0010841065260530636
0.35334375,-0.0010879436011361765
0.35340625000000003,-0.001085520582993743
0.35346875,-0.0010758244549465001
0.35353125,-0.0010602864319785577
0.35359375000000004,-0.001042236259538365
0.35365625,-0.001034700285485038
0.35371875,-0.001023937958108248
0.35378125000000005,-0.0010207557895329095
0.35384375,-0.0010248560108827437
0.35390625,-0.0010249682806095506
0.35396875000000005,-0.0010346164559868753
0.35403125,-0.0010408429031292243
0.35409375,-0.0010406808095579367
0.35415625,-0.001033216553953914
0.35421875,-0.001019997995412636
0.35428125,-0.0010044793043454403
0.35434375,-0.0009996633168269514
0.35440625000000003,-0.0009917561532848534
0.35446875,-0.0009914176347887854
0.35453125,-0.0009982473075459547
0.35459375000000004,-0.0010008703233325977
0.35465625,-0.0010126990699355076
0.35471874999999997,-0.001020847416623144
0.35478125000000005,-0.0010224201957077794
0.35484375,-0.001016699409960936
0.35490625,-0.0010053253024196185
0.35496875,-0.0009918415387896173
0.35503125,-0.0009892997554862837
0.35509375,-0.0009837752527066812
0.35515625,-0.0009858353073881332
0.35521875,-0.0009949277777846488
0.35528125,-0.0009995305984709657
0.35534375,-0.0010130471174926714
0.35540625000000003,-0.0010226071320764418
0.35546875,-0.0010254535091828998
0.35553124999999997,-0.0010209849973724927
0.35559375000000004,-0.001011002132862926
0.35565625,-0.0010078522776930665
0.35571875,-0.0009983800374039203
0.35578125000000005,-0.0009948142224760481
0.35584375,-0.0009988264389438756
0.35590625,-0.0010096802601650412
0.35596875,-0.0010158375349230142
0.35603125,-0.0010305604699438198
0.35609375,-0.0010410818304695257
0.35615625,-0.0010447288830368051
0.35621875000000003,-0.0010410858639467446
0.35628125,-0.0010320596010738592
0.35634374999999996,-0.0010300973803239882
0.35640625000000004,-0.0010220189252750783
0.35646875,-0.001019990398981166
0.35653124999999997,-0.0010255234536708374
0.35659375000000004,-0.0010377446907076648
0.35665625,-0.0010449635637021781
0.35671875,-0.0010604978284173006
0.35678125,-0.0010715376358011175
0.35684375,-0.0010755936736547012
0.35690625,-0.0010723290466268243
0.35696875,-0.0010638901535455214
0.35703125,-0.0010627527243077667
0.35709375,-0.0010557043140084488
0.35715625,-0.0010548175009985061
0.35721875000000003,-0.0010614670620124889
0.35728125,-0.0010746775465230451
0.35734374999999996,-0.0010825914204719567
0.35740625000000004,-0.0010985080692853533
0.35746875,-0.001109679101057942
0.35753124999999997,-0.0011137418626244455
0.35759375,-0.0011105523571403875
0.35765625,-0.0011023211975163538
0.35771875,-0.0011016522902121129
0.35778125,-0.0010952916934985346
0.35784375,-0.0010951975366190053
0.35790625,-0.001102669652007754
0.35796875,-0.0011164700097572033
0.35803125,-0.0011247424452662247
0.35809375,-0.001140643646820122
0.35815624999999995,-0.001151636729222888
0.35821875000000003,-0.0011553404214499075
0.35828125,-0.001151906751853199
0.35834374999999996,-0.0011436307217477792
0.35840625000000004,-0.00114308003474059
0.35846875,-0.0011370886971365374
0.35853124999999997,-0.0011374955693274624
0.35859375,-0.001145462936849126
0.35865625,-0.0011595769003128337
0.35871875,-0.0011678690640300748
0.35878125,-0.001183482210572545
0.35884375,-0.0011939548310756776
0.35890625,-0.0011970633163644884
0.35896875,-0.0011930264785753875
0.35903125,-0.0011843641831918994
0.35909375,-0.0011837336203162352
0.35915624999999995,-0.0011779173224841094
0.35921875000000003,-0.0011786036014166112
0.35928125,-0.001186732116087344
0.35934374999999996,-0.0012009012786115686
0.35940625,-0.0012089668452790747
0.35946875,-0.001224079321190119
0.35953124999999997,-0.0012336593301746634
0.35959375,-0.0012359382240091643
0.35965625,-0.0012311496674904665
0.35971875,-0.0012218480990736913
0.35978125,-0.0012209973294101534
0.35984375,-0.0012150596589319412
0.35990625,-0.001215807530641308
0.35996874999999995,-0.0012239601134608619
0.36003125,-0.0012379269033873375
0.36009375,-0.0012454814139747916
0.36015624999999996,-0.0012598437932352102
0.36021875,-0.001268553538113476
0.36028125,-0.0012698206590562866
0.36034374999999996,-0.001264202691145716
0.36040625,-0.0012543285540380922
0.36046875,-0.001253158065601473
0.36053124999999997,-0.001247275960474345
0.36059375,-0.0012481208051898368
0.36065625,-0.0012564419366548757
0.36071875,-0.0012703475621242827
0.36078125,-0.001277611997493766
0.36084375,-0.001291334934349464
0.36090625,-0.0012993101767486692
0.36096874999999995,-0.0012997354951936047
0.36103125,-0.0012933184036372225
0.36109375,-0.0012830623928417606
0.36115624999999996,-0.0012817602554761054
0.36121875,-0.001275899133972358
0.36128125,-0.0012770036710470778
0.36134374999999996,-0.001285463114749641
0.36140625,-0.0012906299793894876
0.36146875,-0.0013062902370093166
0.36153124999999997,-0.0013194158629419583
0.36159375,-0.0013265714320076505
0.36165625,-0.0013261706480567625
0.36171875,-0.0013191206042524883
0.36178124999999994,-0.0013084196990648667
0.36184375,-0.001306954360175569
0.36190625,-0.001301285894482751
0.36196874999999995,-0.0013026778143106627
0.36203125,-0.0013113032451513573
0.36209375,-0.0013164410116473652
0.36215624999999996,-0.0013318028665277593
0.36221875,-0.0013443089308978196
0.36228125,-0.0013506580735269669
0.36234374999999996,-0.001349475823529983
0.36240625,-0.0013417748980933952
0.36246875,-0.001330678340558819
0.36253124999999997,-0.0013291712975747744
0.36259375,-0.0013236689628286502
0.36265625,-0.0013252843715728657
0.36271875,-0.001334149431038309
0.36278125,-0.001339277292013774
0.36284375,-0.0013542995924841483
0.36290625,-0.001366211855658439
0.36296874999999995,-0.0013717788953607202
0.36303125,-0.0013697971103261986
0.36309375,-0.0013614599027073904
0.36315624999999996,-0.0013500383936595473
0.36321875,-0.0013484971679716684
0.36328125,-0.0013432247736213515
0.36334374999999997,-0.0013451785595327975
0.36340625,-0.0013542736810314426
0.36346875,-0.001359391617819214
0.36353125,-0.0013741004004240165
0.36359375,-0.0013853934560175973
0.36365625,-0.0013901720475177903
0.36371875,-0.0013874164380809628
0.36378125,-0.0013785054621731907
0.36384375,-0.0013667933464656112
0.36390625,-0.0013652814499617721
0.36396874999999995,-0.0013602640742962913
0.36403125000000003,-0.0013625691306226456
0.36409375,-0.001371918962259619
0.36415624999999996,-0.0013770218192594164
0.36421875,-0.0013913967854497222
0.36428125,-0.0014020854897874302
0.36434374999999997,-0.0014061108480883933
0.36440625,-0.001402588943260119
0.36446875,-0.0013931124619967483
0.36453125,-0.001381160141135554
0.36459375,-0.0013797211613674337
0.36465625,-0.0013750306840704524
0.36471875,-0.001377707242561324
0.36478125,-0.0013872927323751727
0.36484375,-0.0013924012478373493
0.36490625,-0.0014064288062959063
0.36496874999999995,-0.0014164875700604929
0.36503125000000003,-0.0014197375156397574
0.36509375,-0.0014155121744978405
0.36515624999999996,-0.0014055125716530281
0.36521875,-0.0014020680489383042
0.36528125,-0.001392030265616101
0.36534374999999997,-0.0013876676472570626
0.36540625,-0.0013907330619091773
0.36546875,-0.0014005842070316799
0.36553125,-0.0014057031114017848
0.36559375,-0.0014193469215205978
0.36565625,-0.0014287970413547624
0.36571875,-0.0014312890958244617
0.36578124999999995,-0.0014263324570871483
0.36584375,-0.0014158431224887413
0.36590625,-0.0014122371093108765
0.36596874999999995,-0.001402358996802161
0.36603125000000003,-0.0013983759762669495
0.36609375,-0.001401856051799863
0.36615624999999996,-0.0014119842989275544
0.36621875,-0.0014170495384150383
0.36628125,-0.0014303480669357882
0.36634374999999997,-0.001439170544585755
0.36640625,-0.0014408952882462855
0.36646875,-0.001435249657790294
0.36653125,-0.0014242973122851055
0.36659375,-0.0014205684237022925
0.36665625,-0.0014108898596406766
0.36671875,-0.0014073238369902846
0.36678125,-0.0014112171359945136
0.36684375,-0.0014216187921630846
0.36690625,-0.0014266920869360489
0.36696874999999995,-0.00143961561960812
0.36703125000000003,-0.0014477720923107285
0.36709375,-0.00144874701113884
0.36715624999999996,-0.001442420623842089
0.36721875,-0.0014310604826325568
0.36728125,-0.0014272811386919493
0.36734374999999997,-0.0014178141186694526
0.36740625,-0.0014146969091762135
0.36746875,-0.0014190906578093604
0.36753125,-0.0014297517752654143
0.36759375,-0.0014347564002931967
0.36765625,-0.001447279530621709
0.36771875,-0.0014548036948194842
0.36778125,-0.0014550158574235528
0.36784375,-0.0014480361412070597
0.36790625,-0.0014362810181570984
0.36796874999999996,-0.0014324641427298362
0.36803125000000003,-0.0014233384960707501
0.36809375,-0.0014206845746191354
0.36815624999999996,-0.0014255332251545266
0.36821875,-0.0014365040911817062
0.36828125,-0.001441446476141306
0.36834374999999997,-0.001453628570244031
0.36840625,-0.0014604642924302969
0.36846875,-0.0014599140689542378
0.36853125,-0.001452359500101169
0.36859375,-0.0014402805346598047
0.36865625,-0.0014365017064302543
0.36871875,-0.0014277089385112962
0.36878125,-0.0014255560494296216
0.36884375,-0.0014308595834069543
0.36890625,-0.001442115198421197
0.36896874999999996,-0.0014470315616540164
0.36903125000000003,-0.001458766438520498
0.36909375,-0.001464965398666196
0.36915624999999996,-0.0014637366412688368
0.36921875,-0.0014555628553282185
0.36928125,-0.001443169446700171
0.36934374999999997,-0.0014394429519416496
0.36940625,-0.0014310718587496607
0.36946875,-0.0014295288685110263
0.36953125,-0.0014354071281048042
0.36959375,-0.001446899227707736
0.36965625,-0.0014517266820686936
0.36971875,-0.0014631196456681428
0.36978125,-0.0014686638656443984
0.36984375,-0.0014666835374634313
0.36990625,-0.0014579600965252126
0.36996874999999996,-0.0014453890234978062
0.37003125000000003,-0.0014418619302345448
0.37009375,-0.001433898681531251
0.37015624999999996,-0.0014329280025216634
0.37021875,-0.001439326496197671
0.37028125,-0.0014423115400470643
0.37034374999999997,-0.0014557933701180026
0.37040625,-0.0014668251642215302
0.37046875,-0.00147162874812784
0.37053125,-0.0014689644813999092
0.37059375,-0.0014596921851728895
0.37065625,-0.0014469146561787438
0.37071875,-0.001443453844362827
0.37078125,-0.0014359691975051325
0.37084375,-0.0014355650150602584
0.37090625,-0.0014424359391242009
0.37096874999999996,-0.0014457255446579664
0.37103125000000003,-0.0014591420256107046
0.37109375,-0.0014695293036968426
0.37115624999999997,-0.001473663442564832
0.37121875,-0.0014702995015633824
0.37128125,-0.0014605073674239244
0.37134375,-0.0014474736450448417
0.37140625,-0.001444263663239062
0.37146875,-0.0014372265619249647
0.37153125,-0.0014374105731497222
0.37159375,-0.001444791489647143
0.37165625,-0.001448270299429899
0.37171875,-0.001461487714283699
0.37178124999999995,-0.0014713772008115023
0.37184375000000003,-0.001474783891715542
0.37190625,-0.0014707036288565678
0.37196874999999996,-0.0014603777122511041
0.37203125000000004,-0.0014472177305767109
0.37209375,-0.0014441761094896588
0.37215624999999997,-0.0014376586028518462
0.37221875,-0.0014384365632310742
0.37228125,-0.001446316477742654
0.37234375,-0.001450008875243547
0.37240625,-0.001462991768834132
0.37246875,-0.0014723506570838152
0.37253125,-0.0014750718223101034
0.37259375,-0.001470227115559275
0.37265625,-0.0014594301753250438
0.37271875,-0.0014548575049255358
0.37278125,-0.0014433971805182522
0.37284375000000003,-0.0014374435274415315
0.37290625,-0.0014388311390772235
0.37296874999999996,-0.001447186738140871
0.37303125000000004,-0.0014510491294567607
0.37309375,-0.0014638133081142368
0.37315624999999997,-0.0014725974018837407
0.37321875,-0.0014745471612886973
0.37328125,-0.0014690222589586743
0.37334375,-0.0014577826856502774
0.37340625,-0.0014531514504860232
0.37346875,-0.0014419610386443987
0.37353125,-0.0014365633249690535
0.37359375,-0.0014386078057577745
0.37365625,-0.0014474290971100146
0.37371875,-0.001451429455496922
0.37378125,-0.0014639433513621847
0.37384375000000003,-0.0014721432062514694
0.37390625,-0.0014733138772600463
0.37396874999999996,-0.0014670945271726965
0.37403125000000004,-0.0014554032352548374
0.37409375,-0.0014507383959076747
0.37415624999999997,-0.001439903403689019
0.37421875,-0.0014350856840769088
0.37428125,-0.00143775830282597
0.37434375,-0.0014470344867788948
0.37440625,-0.0014511530445001086
0.37446875,-0.001463326598854009
0.37453125,-0.0014708960329359588
0.37459375,-0.0014713119573284694
0.37465625,-0.0014643942368212648
0.37471875,-0.0014522942554640317
0.37478125,-0.0014476149675377442
0.37484375000000003,-0.0014371773753098088
0.37490625,-0.0014329652381569191
0.37496874999999996,-0.0014362824393249485
0.37503125000000004,-0.0014459715864132416
0.37509375,-0.0014501589893613498
0.37515624999999997,-0.001461999774580447
0.37521875,-0.0014688995610758482
0.37528125,-0.0014685022696695471
0.37534375,-0.0014608937507617492
0.37540625,-0.0014484485345122589
0.37546875,-0.0014437916583256993
0.37553125,-0.0014337508078761108
0.37559375,-0.0014301724941002125
0.37565625,-0.0014341177793082416
0.37571875,-0.001444221459705533
0.37578124999999996,-0.0014484146903820938
0.37584375000000003,-0.0014598752056680375
0.37590625,-0.001466046964797768
0.37596874999999996,-0.0014648807131662778
0.37603125000000004,-0.0014565895605787305
0.37609375,-0.0014437810246264171
0.37615624999999997,-0.0014392237138849268
0.37621875,-0.001429631863380354
0.37628125,-0.001426701758722726
0.37634375,-0.0014312753069530143
0.37640625,-0.001441732429886003
0.37646875,-0.0014459100457479002
0.37653125,-0.0014569305486396011
0.37659375,-0.0014623917806231013
0.37665625,-0.0014603785828094795
0.37671875,-0.001451455113026412
0.37678125,-0.0014383407914943525
0.37684375000000003,-0.001433917036419624
0.37690625,-0.001424772677055694
0.37696874999999996,-0.0014225079736636947
0.37703125000000004,-0.0014277102417177556
0.37709375,-0.0014385303803119767
0.37715624999999997,-0.0014426413756455092
0.37721875,-0.0014531912665250724
0.37728125,-0.001457887189365098
0.37734375,-0.0014550808282502714
0.37740625,-0.001445499105453052
0.37746875,-0.0014321005794745711
0.37753125,-0.00142783713035885
0.37759375,-0.0014192460114951927
0.37765625,-0.0014176639860334767
0.37771875,-0.0014234551005395113
0.37778125,-0.00142588821046509
0.37784375000000003,-0.001438659079511101
0.37790625,-0.0014486519448329016
0.37796874999999996,-0.0014525874884037115
0.37803125000000004,-0.0014489618705149365
0.37809375,-0.0014387595491914262
0.37815624999999997,-0.001425143297051179
0.37821875,-0.0014210977007642622
0.37828125,-0.001413061872162863
0.37834375,-0.0014122160795777688
0.37840625,-0.0014185999880254735
0.37846875,-0.0014213273324248654
0.37853125,-0.0014339207665889364
0.37859375,-0.0014434045388888317
0.37865625,-0.0014465390492348351
0.37871875,-0.0014421129978765823
0.37878125,-0.0014313124620242146
0.37884375000000003,-0.0014175496720286174
0.37890625,-0.0014137539917589842
0.37896874999999997,-0.0014063024894897386
0.37903125000000004,-0.0014061853613048514
0.37909375,-0.001413205122170788
0.37915625,-0.0014161286808070661
0.37921875,-0.001428614892177077
0.37928125,-0.0014375149229468864
0.37934375,-0.0014398384721788504
0.37940625,-0.0014346009741214027
0.37946875,-0.001423355044973068
0.37953125,-0.001418128097601029
0.37959375,-0.001405923376055121
0.37965625000000003,-0.0013991065679905823
0.37971875,-0.0013997779788542802
0.37978125,-0.001407352610335491
0.37984375000000004,-0.0014105763521517212
0.37990625,-0.0014228100523384357
0.37996874999999997,-0.0014311061831847327
0.38003125000000004,-0.0014326618096085209
0.38009375,-0.0014266354515563573
0.38015625,-0.0014147610940182243
0.38021875,-0.0014095971212716857
0.38028125,-0.0013977986626854816
0.38034375,-0.001391604692587145
0.38040625,-0.0013929931873197798
0.38046875,-0.001401158218705692
0.38053125,-0.0014045753209282197
0.38059375,-0.001416506154386682
0.38065625000000003,-0.0014241670380792104
0.38071875,-0.0014248233808233923
0.38078125,-0.001417955564945006
0.38084375000000004,-0.001405739628536129
0.38090625,-0.0014004747552625596
0.38096874999999997,-0.0013890316105883704
0.38103125000000004,-0.0013835804172873667
0.38109375,-0.0013857375820943846
0.38115625,-0.001394352306152577
0.38121875,-0.00139790784897878
0.38128125,-0.0014095291975711466
0.38134375,-0.00141645890603459
0.38140625,-0.0014162831619088934
0.38146875,-0.0014086485822707162
0.38153125,-0.0013959808380054617
0.38159375,-0.001390698883285274
0.38165625000000003,-0.0013797281290046648
0.38171875,-0.0013750261972958339
0.38178124999999996,-0.0013778863740331188
0.38184375000000004,-0.00138709374440453
0.38190625,-0.0013907512298207136
0.38196874999999997,-0.0014019661246196802
0.38203125000000004,-0.0014081922877275943
0.38209375,-0.0014071064715981685
0.38215625,-0.00139882729984242
0.38221875,-0.001385709768422505
0.38228125,-0.001380564276269508
0.38234375,-0.0013701055904861703
0.38240625,-0.0013661893851845824
0.38246875,-0.0013697874370502128
0.38253125,-0.0013794872952877096
0.38259375,-0.0013831879215296938
0.38265625000000003,-0.0013940193010646418
0.38271875,-0.001399462451676492
0.38278125,-0.0013975169607277904
0.38284375000000004,-0.0013885102723162623
0.38290625,-0.0013750876367087939
0.38296874999999997,-0.0013700597335431636
0.38303125000000005,-0.0013601811708821854
0.38309375,-0.0013570111583922767
0.38315625,-0.0013613787336555494
0.38321875,-0.0013715567149253233
0.38328125,-0.001375258897700321
0.38334375,-0.0013856338610814256
0.38340625,-0.0013902832633059803
0.38346875,-0.0013874559743474457
0.38353125,-0.001377757039433991
0.38359375,-0.001364054485723687
0.38365625000000003,-0.0013592133495727715
0.38371875,-0.0013499294285228142
0.38378125,-0.0013476169304154628
0.38384375000000004,-0.0013526803816325539
0.38390625,-0.0013632843588792243
0.38396874999999997,-0.0013669585555963204
0.38403125000000005,-0.0013767923189181852
0.38409375,-0.0013806303744515191
0.38415625,-0.0013769238289393915
0.38421875,-0.001366566586025797
0.38428125,-0.0013526315984343784
0.38434375,-0.001348069804763971
0.38440625,-0.001339418490140687
0.38446875,-0.001337894334558637
0.38453125,-0.0013437243812156746
0.38459375,-0.0013459650684841118
0.38465625000000003,-0.0013582304230597142
0.38471875,-0.0013675141259262003
0.38478125,-0.0013705117946025414
0.38484375000000004,-0.0013659113563324055
0.38490625,-0.001354947040158705
0.38496874999999997,-0.0013407998424777717
0.38503125000000005,-0.0013365341471077846
0.38509375,-0.0013286004242095556
0.38515625,-0.0013279261077261129
0.38521875,-0.0013344501315429441
0.38528125,-0.0013369933772890003
0.38534375,-0.001349154340251596
0.38540625,-0.001357800518745983
0.38546875,-0.00135990060496044
0.38553125,-0.0013544395194365344
0.38559375,-0.0013428588588405566
0.38565625000000003,-0.0013373107504750792
0.38571875,-0.0013247166335219052
0.38578124999999996,-0.0013174954784457016
0.38584375000000004,-0.0013176676415999067
0.38590625,-0.0013248694578536224
0.38596874999999997,-0.0013277096079295225
0.38603125000000005,-0.001339612126722789
0.38609375,-0.001347615575783806
0.38615625,-0.0013487899664107739
0.38621875,-0.0013424953937216655
0.38628125,-0.0013303553685038716
0.38634375,-0.0013247572569099475
0.38640625,-0.0013125756147244066
0.38646875,-0.0013061236962095962
0.38653125,-0.0013071457915975748
0.38659375,-0.001314992803330764
0.38665625000000003,-0.0013180766243823527
0.38671875,-0.0013296810764494293
0.38678125,-0.0013369763721696182
0.38684375000000004,-0.0013372558486251795
0.38690625,-0.0013300763886571754
0.38696875,-0.0013174724162827445
0.38703125000000005,-0.0013118348411645941
0.38709375,-0.001300152979535965
0.38715625,-0.0012944951183380682
0.38721875,-0.0012963764587847343
0.38728125,-0.0013048440827311963
0.38734375,-0.001308093999566995
0.38740625,-0.0013193612163029944
0.38746875000000003,-0.001325896160071477
0.38753125,-0.001325247756000708
0.38759375,-0.001317248827764017
0.38765625000000004,-0.0013041921628717257
0.38771875,-0.0012986371989935352
0.38778125,-0.0012874856716314081
0.38784375000000004,-0.0012826570362884648
0.38790625,-0.0012854207985576183
0.38796875,-0.0012944627773474188
0.38803125000000005,-0.0012978277108886271
0.38809375,-0.0013087231538158883
0.38815625,-0.0013144442072138551
0.38821875,-0.001312845415220698
0.38828125,-0.0013040461427562822
0.38834375,-0.0012905922798258918
0.38840625,-0.001285196416701384
0.38846875000000003,-0.0012745877169641068
0.38853125,-0.0012706681955355764
0.38859375,-0.00127427656950993
0.38865625000000004,-0.001283855944648693
0.38871875,-0.0012873443852016997
0.38878125,-0.0012977366632702103
0.38884375000000004,-0.0013026636552134485
0.38890625,-0.001300062339650021
0.38896875,-0.0012905601813846534
0.38903125000000005,-0.0012766931731406361
0.38909375,-0.0012714776176050019
0.38915625,-0.0012616416629311622
0.38921875,-0.0012586232730665836
0.38928125,-0.0012630526105087136
0.38934375,-0.0012731356785392889
0.38940625,-0.0012766729979936386
0.38946875000000003,-0.0012865556790111199
0.38953125,-0.0012905483233015547
0.38959375,-0.0012871506474136096
0.38965625000000004,-0.0012767995440006452
0.38971875,-0.001262770771286531
0.38978125,-0.0012578337867692468
0.38984375000000004,-0.0012486870906664171
0.38990625,-0.0012465666775666323
0.38996875,-0.0012518128038876003
0.39003125000000005,-0.0012624375552838102
0.39009375,-0.0012658898493442816
0.39015625,-0.0012751505426218945
0.39021875,-0.001278290916898711
0.39028125,-0.0012738485703394642
0.39034375,-0.0012628903423946847
0.39040625,-0.0012485792112019028
0.39046875000000003,-0.0012440908985082016
0.39053125,-0.0012356334878076969
0.39059375,-0.0012344318791975978
0.39065625000000004,-0.0012404692696759562
0.39071875,-0.0012427599884166363
0.39078125,-0.0012547861294021911
0.39084375000000005,-0.0012634735836964117
0.39090625,-0.0012656247422631883
0.39096875,-0.0012603360965509625
0.39103125000000005,-0.0012487078430755139
0.39109375,-0.0012430139487726033
0.39115625,-0.001230095279713253
0.39121875,-0.0012224819331071168
0.39128125,-0.0012222654749521333
0.39134375,-0.001229102823987957
0.39140625,-0.0012316948099413139
0.39146875000000003,-0.0012434776953921256
0.39153125,-0.001251544174321828
0.39159375,-0.0012527715844195542
0.39165625000000004,-0.0012464558467210063
0.39171875,-0.0012342692586372606
0.39178124999999997,-0.001228490523413353
0.39184375000000005,-0.0012160832088348866
0.39190625,-0.0012093182192749463
0.39196875,-0.0012100550199377613
0.39203125000000005,-0.001217666316954663
0.39209375,-0.0012205888704759082
0.39215625,-0.0012321036835704624
0.39221875,-0.0012393563756180892
0.39228125,-0.0012396089148236644
0.39234375,-0.0012324341080969803
0.39240625,-0.0012197222737099778
0.39246875000000003,-0.001213942515151098
0.39253125,-0.0012020441698470385
0.39259375,-0.001196243208479164
0.39265625000000004,-0.0011979182892083717
0.39271875,-0.0012062583186601833
0.39278125,-0.0012093765181699079
0.39284375000000005,-0.0012205839442212263
0.39290625,-0.0012270243075510612
0.39296875,-0.0012262927613135854
0.39303125000000005,-0.0012182108562165672
0.39309375,-0.0012050227770595556
0.39315625,-0.0011993585160242626
0.39321875,-0.0011880760865757845
0.39328125,-0.0011832130220519876
0.39334375,-0.0011858442956238918
0.39340625,-0.001194828910482476
0.39346875000000003,-0.0011981117967557742
0.39353125,-0.0012088876709535623
0.39359375,-0.001214538494029277
0.39365625000000004,-0.001212800543449355
0.39371875,-0.001203846896284666
0.39378125,-0.001190246817985574
0.39384375000000005,-0.0011847750993929096
0.39390625,-0.0011741470383776764
0.39396875,-0.0011702172884385242
0.39403125000000006,-0.0011738541913771938
0.39409375,-0.0011834691272079034
0.39415625,-0.0011868474100909798
0.39421875,-0.0011971167621254442
0.39428125,-0.0012018468958352457
0.39434375,-0.0011990940604686695
0.39440625,-0.001189359131725659
0.39446875000000003,-0.0011754191656166146
0.39453125,-0.0011701885384994282
0.39459375,-0.0011603333292330431
0.39465625000000004,-0.0011573936834855109
0.39471875,-0.0011619359427897241
0.39478125000000003,-0.0011721248689530311
0.39484375000000005,-0.0011755086468233922
0.39490625,-0.001185256777115229
0.39496875,-0.001189021842855853
0.39503125000000006,-0.0011852737698368754
0.39509375,-0.001174764857008681
0.39515625,-0.0011605774155184212
0.39521875,-0.0011556597031776306
0.39528125000000003,-0.0011465810160644074
0.39534375,-0.0011446956880052095
0.39540625,-0.0011501373409193438
0.39546875000000004,-0.0011608293482996412
0.39553125,-0.0011641325907257027
0.39559375,-0.0011732816573147564
0.39565625000000004,-0.0011760672658133187
0.39571875,-0.00117129252915818
0.39578125,-0.0011600624926798586
0.39584375000000005,-0.0011457014887977512
0.39590625,-0.0011411969005658967
0.39596875,-0.001133002964665869
0.39603125000000006,-0.0011321038022427538
0.39609375,-0.001138452152840197
0.39615625,-0.0011408454104645527
0.39621875,-0.0011527548749456218
0.39628125000000003,-0.0011611721410789144
0.39634375,-0.001162967565608214
0.39640625,-0.0011571838716884497
0.39646875000000004,-0.0011453201738060304
0.39653125,-0.0011395645874041072
0.39659375,-0.0011268091731212182
0.39665625000000004,-0.0011195344807033714
0.39671875,-0.0011196894047623418
0.39678125000000003,-0.001126872071922455
0.39684375000000005,-0.001129641642718393
0.39690625,-0.001141310084662589
0.39696875,-0.0011489498433863987
0.39703125000000006,-0.001149716470095069
0.39709375,-0.0011429389500902387
0.39715625,-0.0011304646381338213
0.39721875,-0.0011246838276602333
0.39728125000000003,-0.0011125083706215594
0.39734375,-0.0011061988515895932
0.39740625,-0.0011074138014705026
0.39746875000000004,-0.0011154353946688372
0.39753125,-0.001118435654026445
0.39759375,-0.001129810431270889
0.39765625000000004,-0.001136649414156865
0.39771875,-0.0011363517063951167
0.39778125000000003,-0.0011286255758899688
0.39784375000000005,-0.0011156078590880136
0.39790625,-0.0011098566148866201
0.39796875,-0.0010983185999072498
0.39803125000000006,-0.0010930316632914994
0.39809375,-0.0010952800645379623
0.39815625,-0.0011040161806794985
0.39821875,-0.0011072617344828062
0.39828125000000003,-0.0011182096570256372
0.39834375,-0.001124194778664489
0.39840625,-0.0011227702335775691
0.39846875000000004,-0.0011141809156504368
0.39853125,-0.0011006611847075576
0.39859375,-0.001095132194968998
0.39865625000000005,-0.0010842979725073781
0.39871875,-0.0010799885886736554
0.39878125000000003,-0.0010832813641485084
0.39884375000000005,-0.0010927003935635032
0.39890625,-0.0010960780234780254
0.39896875,-0.001106569897475207
0.39903125000000006,-0.0011115275715484763
0.39909375,-0.0011090675662316918
0.39915625,-0.0010995427056837426
0.39921875,-0.001085696965247518
0.39928125000000003,-0.0010803723787534414
0.39934375,-0.0010702929284285706
0.39940625,-0.0010670864761825327
0.39946875000000004,-0.0010714162153771106
0.39953125,-0.001081499956381654
0.39959375,-0.0010849501845216492
0.39965625000000005,-0.0010947233941061008
0.39971875,-0.001098847004617376
0.39978125000000003,-0.0010952137696330355
0.39984375000000005,-0.0010849344681712614
0.39990625,-0.0010706985693067494
0.39996875,-0.0010658679982777225
0.40003125000000006,-0.0010565454622763204
0.40009375,-0.001054551107556867
0.40015625,-0.001059745678895968
0.40021875,-0.0010704992925720733
0.40028125000000003,-0.0010738189801230702
0.40034375,-0.0010830545803393044
0.40040625,-0.0010861451746008721
0.40046875000000004,-0.0010814631223899085
0.40053125,-0.0010704110963047908
0.40059375,-0.001056107724329125
0.40065625000000005,-0.001051555334073459
0.40071875,-0.0010431648215092348
0.40078125,-0.0010421902756689444
0.40084375000000005,-0.0010485348638084174
0.40090625,-0.0010508511780372154
0.40096875,-0.0010628523713365756
0.40103125000000006,-0.001071349555352763
0.40109375,-0.0010732915775061025
0.40115625,-0.0010676084764768001
0.40121875,-0.0010557926310390542
0.40128125000000003,-0.0010500150742454722
0.40134375,-0.0010373178958909685
0.40140625,-0.0010300248652174854
0.40146875000000004,-0.0010301264550546668
0.40153125,-0.00103732563030344
0.40159374999999997,-0.0010401185930211387
0.40165625000000005,-0.001051797320430814
0.40171875,-0.0010595496004917604
0.40178125,-0.0010603695419717785
0.40184375000000006,-0.0010536564226518164
0.40190625,-0.0010411947019322576
0.40196875,-0.0010354520887255053
0.40203125,-0.001023268454031473
0.40209375,-0.0010170114796982516
0.40215625,-0.0010182945920799436
0.40221875,-0.0010263527960183427
0.40228125000000003,-0.0010294589549834088
0.40234375,-0.0010408339737794092
0.40240625,-0.0010476737628751231
0.40246875000000004,-0.0010473324872904977
0.40253125,-0.0010396551880132998
0.40259375,-0.0010266354873603167
0.40265625000000005,-0.001020912851718181
0.40271875,-0.0010094767550918454
0.40278125,-0.001004332395295987
0.40284375,-0.0010067055282159398
0.40290625,-0.0010155559049298823
0.40296875,-0.001018901682039719
0.40303125,-0.001029844356152415
0.40309375000000003,-0.0010357305144999274
0.40315625,-0.0010342949406289548
0.40321875,-0.0010256043818407945
0.40328125000000004,-0.0010121308805673968
0.40334375,-0.001006638967523954
0.40340624999999997,-0.000995937281610293
0.40346875000000004,-0.0009919042318856097
0.40353125,-0.0009954120926741888
0.40359375,-0.0010050039651635784
0.40365625000000005,-0.0010084760669437642
0.40371875,-0.0010189183466441099
0.40378125,-0.0010238415944164025
0.40384375,-0.0010212292859937966
0.40390625,-0.0010116149468034075
0.40396875,-0.0009977742996435113
0.40403125,-0.0009925647037952179
0.40409375000000003,-0.0009827392817660097
0.40415625,-0.0009798544388192887
0.40421874999999996,-0.000984456246689011
0.40428125000000004,-0.0009947244645241021
0.40434375,-0.000998263800545962
0.40440624999999997,-0.0010080925588431822
0.40446875000000004,-0.0010119151882564958
0.40453125,-0.0010081796362161888
0.40459375,-0.0009977153434628239
0.40465625,-0.0009835573717320856
0.40471875,-0.0009788073112411422
0.40478125,-0.0009698818709343304
0.40484375,-0.0009681985690068728
0.40490625,-0.00097389013832197
0.40496875,-0.000984751912367618
0.40503125,-0.0009881621783907335
0.40509375000000003,-0.000997299308796551
0.40515625,-0.0010000580043547092
0.40521874999999996,-0.0009951976756910064
0.40528125000000004,-0.0009839652619384187
0.40534375,-0.0009783488534850782
0.40540624999999997,-0.0009653372993282949
0.40546875,-0.0009574605131961594
0.40553125,-0.0009569564200007652
0.40559375,-0.0009636857880428729
0.40565625,-0.0009663018576360205
0.40571875,-0.0009782845968392129
0.40578125,-0.0009866317413767534
0.40584375,-0.0009882671348665495
0.40590625,-0.00098228301374792
0.40596875,-0.0009703215718719904
0.40603124999999995,-0.0009646628599226381
0.40609375000000003,-0.0009522200054010027
0.40615625,-0.0009454417454481667
0.40621874999999996,-0.0009461514849589958
0.40628125,-0.0009538115076803688
0.40634375,-0.0009568538434891471
0.40640624999999997,-0.000968572657936706
0.40646875,-0.0009760253931091478
0.40653125,-0.0009764859734932019
0.40659375,-0.000969426301416304
0.40665625,-0.0009568494400046812
0.40671875,-0.0009512104588367543
0.40678125,-0.0009394464772918415
0.40684374999999995,-0.0009338025100204539
0.40690625,-0.000935728608041933
0.40696875,-0.0009442780859946487
0.40703124999999996,-0.0009476213168796987
0.40709375000000003,-0.0009589346719531266
0.40715625,-0.0009654168269474517
0.40721874999999996,-0.0009646875100790542
0.40728125,-0.0009566121515473813
0.40734375,-0.0009434767051696158
0.40740624999999997,-0.0009379525492454605
0.40746875,-0.0009270070380243828
0.40753125,-0.00092249025765756
0.40759375,-0.0009256153857096355
0.40765624999999994,-0.0009350108909513821
0.40771875,-0.0009385265240196006
0.40778125,-0.0009493411118997042
0.40784374999999995,-0.0009548148699181358
0.40790625,-0.0009528668440543786
0.40796875,-0.0009438002147915958
0.40803124999999996,-0.0009301799919176068
0.40809375,-0.0009249225401297551
0.40815625,-0.0009148431562860382
0.40821874999999996,-0.000911502234775402
0.40828125,-0.0009157770716992503
0.40834375,-0.0009258315184302868
0.40840624999999997,-0.0009294622535886976
0.40846875,-0.0009396238417643532
0.40853125,-0.0009440214899841259
0.40859375,-0.0009407878381320622
0.40865624999999994,-0.0009307828597918677
0.40871875,-0.0009168037834397236
0.40878125,-0.0009119084758675011
0.40884374999999995,-0.0009028023480163183
0.40890624999999997,-0.0009007379799039067
0.40896875,-0.0009060110470862082
0.40903124999999996,-0.0009168170941641213
0.40909375,-0.0009204383296097518
0.40915625,-0.0009298347797385142
0.40921874999999996,-0.0009330982839953761
0.40928125,-0.0009286620743810259
0.40934375,-0.0009178346846690222
0.40940624999999997,-0.0009123511569993636
0.40946874999999994,-0.0008992516677294726
0.40953125,-0.000891129500736873
0.40959375,-0.0008902897878647065
0.40965624999999994,-0.0008967877660740614
0.40971875,-0.0008993742895311851
0.40978125,-0.000911485482301605
0.40984374999999995,-0.0009202321846246697
0.40990624999999997,-0.0009223337622906169
0.40996875,-0.000916719602046312
0.41003125000000007,-0.0009051771923229701
0.41009375000000003,-0.0008995747697846529
0.41015625,-0.0008870435119645304
0.41021875,-0.0008800438438894137
0.41028125000000004,-0.0008805242418974402
0.41034375,-0.0008881150213158051
0.41040625000000003,-0.000891106185489543
0.41046875000000005,-0.000902950813424036
0.41053125,-0.0009108135963781516
0.41059375000000004,-0.0009116867498044356
0.41065625000000006,-0.0009049209965170391
0.41071875,-0.00089257094114778
0.41078125,-0.0008870304061992379
0.41084375000000006,-0.0008752937478384015
0.41090625000000003,-0.0008693351493887919
0.41096875,-0.0008711681995448722
0.41103125000000007,-0.0008795601929190572
0.41109375000000004,-0.0008829519432565491
0.41115625,-0.0008945030078315042
0.41121875,-0.0009013037848883132
0.41128125000000004,-0.0009008910779905732
0.41134375,-0.000893050297023773
0.41140625000000003,-0.0008801090005141898
0.41146875000000005,-0.000874649188268295
0.41153125,-0.0008636268073957676
0.41159375,-0.0008590283009048821
0.41165625000000006,-0.0008620049063965546
0.41171875,-0.000871361501966636
0.41178125,-0.0008749381206767104
0.41184375000000006,-0.0008859729113966097
0.41190625000000003,-0.00089171587450948
0.41196875,-0.0008899903010974319
0.41203125,-0.0008811410091178196
0.41209375000000004,-0.0008676835601494348
0.41215625,-0.0008625093035864589
0.41221875,-0.0008523402355573723
0.41228125000000004,-0.0008490423259800567
0.41234375,-0.0008532761099075831
0.41240625000000003,-0.0008634037861536548
0.41246875000000005,-0.0008671155738575465
0.41253125,-0.0008775003366485457
0.41259375,-0.0008820907232254815
0.41265625000000006,-0.000879112285296163
0.41271875,-0.0008692928032466019
0.41278125,-0.0008554652304692545
0.41284375,-0.0008506261100492268
0.41290625000000003,-0.0008415184404840098
0.41296875,-0.0008394825745522139
0.41303125,-0.0008449083482037906
0.41309375000000004,-0.0008557294562877293
0.41315625,-0.0008594366630449435
0.41321875,-0.000869139464357932
0.41328125000000004,-0.0008725223762144629
0.41334375,-0.0008683117422639552
0.41340625,-0.0008575783769270706
0.41346875000000005,-0.0008522468388653948
0.41353125,-0.0008392085668050692
0.41359375,-0.0008311552915336584
0.41365625000000006,-0.0008304514120431039
0.41371875,-0.000837003110468193
0.41378125,-0.0008397352571479222
0.41384375,-0.0008520576844386341
0.41390625000000003,-0.0008608654129450832
0.41396875,-0.0008630602142911115
0.41403125,-0.000857631132880482
0.41409375000000004,-0.000846045967639153
0.41415625,-0.0008406225438558068
0.41421874999999997,-0.0008282006942623849
0.41428125000000005,-0.0008213710709569916
0.41434375,-0.0008219618595669415
0.41440625,-0.0008296370588769392
0.41446875000000005,-0.000832836940618642
0.41453125,-0.000844872579095185
0.41459375,-0.0008527540279311407
0.41465625,-0.00085367572988862
0.41471875,-0.000847068271940532
0.41478125,-0.000834775796784093
0.41484375,-0.000829359334507021
0.41490625000000003,-0.0008177048097500333
0.41496875,-0.0008120883778889587
0.41503125,-0.0008140771014214787
0.41509375000000004,-0.0008227521196807475
0.41515625,-0.0008263292669469513
0.41521874999999997,-0.0008379422782318624
0.41528125000000005,-0.0008448176564609666
0.41534375,-0.0008444269656944781
0.41540625,-0.0008366618818365923
0.41546875,-0.0008238008227298699
0.41553125,-0.0008185393837278621
0.41559375,-0.0008077417703018508
0.41565625,-0.0008034187084646205
0.41571875,-0.0008067357160859434
0.41578125,-0.0008163490723800543
0.41584375,-0.0008201629592130555
0.41590625000000003,-0.0008312486082132642
0.41596875,-0.0008369976543212698
0.41603124999999996,-0.0008353371458120484
0.41609375000000004,-0.0008264524362052161
0.41615625,-0.0008131088252631979
0.41621874999999997,-0.0008081356135775375
0.41628125,-0.0007982818335905278
0.41634375,-0.0007953250642846743
0.41640625,-0.0007999117207935363
0.41646875,-0.0008103445921007271
0.41653125,-0.0008142348512449882
0.41659375,-0.000824676236941102
0.41665625,-0.0008292281620116138
0.41671875,-0.0008262055371215105
0.41678125,-0.0008163493502485186
0.41684374999999996,-0.0008026205386935659
0.41690625000000003,-0.0007980687740438558
0.41696875,-0.0007892592924857306
0.41703124999999996,-0.0007877061188673873
0.41709375000000004,-0.0007935106877059589
0.41715625,-0.0008045862039164978
0.41721874999999997,-0.0008084375645916464
0.41728125,-0.0008180839834237008
0.41734375,-0.0008213842692618156
0.41740625,-0.0008170630271184254
0.41746875,-0.0008062431808956161
0.41753125,-0.0008009992473796551
0.41759375,-0.0007882600326731687
0.41765624999999995,-0.0007805808024612115
0.41771875,-0.0007803386307185939
0.41778125,-0.0007873101992065257
0.41784374999999996,-0.0007902478930705836
0.41790625000000003,-0.000802670326956384
0.41796875,-0.0008113748084057348
0.41803124999999997,-0.0008133289121936005
0.41809375,-0.0008077083831541099
0.41815625,-0.0007960721185431563
0.41821875,-0.0007906987880230282
0.41828125,-0.0007786337095390672
0.41834375,-0.0007721475283759133
0.41840625,-0.0007733223934075495
0.41846875,-0.0007814367103428643
0.41853125,-0.0007848210518955623
0.41859375,-0.0007968257872380813
0.41865624999999995,-0.0008045538341169278
0.41871875000000003,-0.0008051901983859022
0.41878125,-0.0007983465486495478
0.41884374999999996,-0.0007859299948920762
0.41890625,-0.0007806761171939708
0.41896875,-0.0007693618558828746
0.41903124999999997,-0.0007642335615134499
0.41909375,-0.0007667830889249855
0.41915625,-0.0007758066264361846
0.41921875,-0.0007796448361417907
0.41928125,-0.0007911742304968772
0.41934375,-0.0007977576369582184
0.41940625,-0.0007970573620630639
0.41946874999999995,-0.0007889103449342239
0.41953125,-0.0007760307948245782
0.41959375,-0.0007709083644346082
0.41965624999999995,-0.0007606266108257931
0.41971875000000003,-0.0007568127618716308
0.41978125,-0.0007606441308149886
0.41984374999999996,-0.0007707511477011986
0.41990625,-0.0007747136768262441
0.41996875,-0.0007856597952630717
0.42003124999999997,-0.000791131645971388
0.42009375,-0.0007890459795410198
0.42015625,-0.0007797772278460846
0.42021875,-0.0007663633680748405
0.42028125,-0.0007617033806541357
0.42034375,-0.0007523609377616397
0.42040625,-0.0007500471809204212
0.42046874999999995,-0.0007551794986887239
0.42053125,-0.0007660466364463533
0.42059375,-0.0007700291425366268
0.42065624999999995,-0.0007803154015458003
0.42071875,-0.0007844117866318279
0.42078125,-0.0007809798422649117
0.42084374999999996,-0.0007707220542534643
0.42090625,-0.0007657245572975924
0.42096875,-0.0007527077728708836
0.42103124999999997,-0.0007445448498362428
0.42109375,-0.00074363353603836
0.42115625,-0.000750091379836143
0.42121875,-0.0007616342732774395
0.42128125,-0.0007654445732026838
0.42134375,-0.0007748383983189611
0.42140625,-0.0007775531275681091
0.42146874999999995,-0.0007727955880566795
0.42153125,-0.0007616488074383976
0.42159375,-0.0007565087162467871
0.42165624999999995,-0.0007440807827797935
0.42171875,-0.0007370820348258089
0.42178125,-0.0007376850870482177
0.42184374999999996,-0.0007453067452459494
0.42190625,-0.0007486529690969856
0.42196875,-0.0007609367247948529
0.42203124999999997,-0.0007693709572829666
0.42209375,-0.0007707523355408585
0.42215625,-0.0007646035824622199
0.42221875,-0.0007526593986603158
0.42228125,-0.0007474234672785601
0.42234375,-0.0007358580868932346
0.42240625,-0.0007302337496804256
0.42246874999999995,-0.0007321521446032181
0.42253125,-0.0007409240523697375
0.42259375,-0.000744660864096941
0.42265624999999996,-0.0007565760176769798
0.42271875000000003,-0.0007638489144713712
0.42278125,-0.0007638743233147338
0.42284374999999996,-0.0007564434577628787
0.42290625,-0.0007438591538167227
0.42296875,-0.0007387862879874862
0.42303124999999997,-0.0007281035426371235
0.42309375,-0.0007238117605103817
0.42315625,-0.0007272447930953135
0.42321875,-0.0007369859168084164
0.42328125,-0.0007409913374544774
0.42334375,-0.0007523482264092385
0.42340625,-0.0007584441257874053
0.42346874999999995,-0.0007570473513473508
0.42353125,-0.0007484628246624547
0.42359375,-0.0007353471589201799
0.42365624999999996,-0.0007305607319153529
0.42371875,-0.0007209326463142318
0.42378125,-0.0007180848633496356
0.42384374999999996,-0.0007228667349759438
0.42390625,-0.0007335300890556201
0.42396875,-0.00073768361685983
0.42403124999999997,-0.0007483673763365728
0.42409375,-0.0007531178559323226
0.42415625,-0.0007503035432374905
0.42421875,-0.0007406808138705756
0.42428125,-0.0007271686547456746
0.42434375,-0.0007228583625972923
0.42440625,-0.0007143406722146806
0.42446874999999995,-0.0007129956237672957
0.42453125,-0.0007191566290933316
0.42459375,-0.0007305609068172861
0.42465624999999996,-0.0007346675869634722
0.42471875,-0.0007444851022969934
0.42478125,-0.0007479695395040953
0.42484374999999996,-0.0007437729035860152
0.42490625,-0.0007331493311614201
0.42496875,-0.0007281210329476984
0.42503124999999997,-0.0007157216055520832
0.42509375,-0.0007084641013670456
0.42515625,-0.0007086225780714855
0.42521875,-0.0007160087689920963
0.42528125,-0.0007193262537123213
0.42534375,-0.0007319471129413613
0.42540625,-0.0007408411898929268
0.42546874999999995,-0.0007428962811907025
0.42553125,-0.0007373407786797903
0.42559375,-0.000725836887873782
0.42565624999999996,-0.0007207309287756702
0.42571875,-0.0007090979745868753
0.42578125,-0.0007031657273452313
0.42584374999999997,-0.0007048206097620691
0.42590625,-0.0007134288608989098
0.42596875,-0.0007172115908309629
0.42603125,-0.0007294663880827723
0.42609375,-0.0007372279295892736
0.42615625,-0.0007378414600885674
0.42621875,-0.0007309919699333423
0.42628125,-0.0007187481895999659
0.42634375,-0.0007137345613478369
0.42640625,-0.0007029273333839098
0.42646874999999995,-0.0006984132046006786
0.42653125000000003,-0.0007015684866076566
0.42659375,-0.0007111969066835033
0.42665624999999996,-0.000715281062517753
0.42671875000000004,-0.0007269822125035019
0.42678125,-0.0007335276090218168
0.42684374999999997,-0.0007326662479841262
0.42690625,-0.0007245288513792469
0.42696875,-0.0007116429157011384
0.42703125,-0.0007069228054033677
0.42709375,-0.0006971046358564131
0.42715625,-0.0006940365715721875
0.42721875,-0.0006986613289179655
0.42728125,-0.0007092118636294609
0.42734375,-0.0007134389281743259
0.42740625,-0.0007244155072613501
0.42746874999999995,-0.0007296521642275455
0.42753125000000003,-0.0007273457252663929
0.42759375,-0.0007180016289486391
0.42765624999999996,-0.0007046947763668654
0.42771875,-0.0007003355260758598
0.42778125,-0.0006917257402119237
0.42784374999999997,-0.0006901753529612725
0.42790625,-0.0006960912476388914
0.42796875,-0.0007075009533693069
0.42803125,-0.0007117612470939338
0.42809375,-0.0007217562552853385
0.42815625,-0.0007256845349171981
0.42821875,-0.0007218984646358839
0.42828125,-0.0007115014606607073
0.42834375,-0.000706558297553922
0.42840625,-0.0006941166646826091
0.42846874999999995,-0.0006866608155446097
0.42853125000000003,-0.0006866492992166351
0.42859375,-0.0006939493954281478
0.42865624999999996,-0.0007060216121401175
0.42871875,-0.0007100141608568922
0.42878125,-0.0007191239751929146
0.42884374999999997,-0.0007215503161369652
0.42890625,-0.0007163018041821401
0.42896875,-0.0007050168485229769
0.42903125,-0.000700107718069165
0.42909375,-0.0006883153053621194
0.42915625,-0.0006821471247822758
0.42921875,-0.0006837410962708956
0.42928125,-0.0006922201928349497
0.42934375,-0.0006960032273437278
0.42940625,-0.0007083925519736078
0.42946874999999995,-0.0007164567748485784
0.42953125000000003,-0.0007173536094515764
0.42959375,-0.0007106615280767503
0.42965624999999996,-0.0006986325245389446
0.42971875,-0.0006937779499346097
0.42978125,-0.0006828616088193351
0.42984374999999997,-0.0006782786842284838
0.42990625,-0.000681329856541471
0.42996875,-0.0006909356066250039
0.43003125,-0.0006950790758515624
0.43009375,-0.0007070544551121827
0.43015625,-0.0007137736305304343
0.43021875,-0.0007132629100209398
0.43028125,-0.0007053997927274902
0.43034375,-0.0006926764142986819
0.43040625,-0.0006878557361795767
0.43046874999999996,-0.0006781034009377962
0.43053125000000003,-0.0006749981228399426
0.43059375,-0.000679634060890888
0.43065624999999996,-0.0006901641722626695
0.43071875,-0.0006944185609177034
0.43078125,-0.0007056150492582569
0.43084374999999997,-0.0007110769323105948
0.43090625,-0.0007089140898293989
0.43096875,-0.0006998010298769064
0.43103125,-0.0006866861626596277
0.43109375,-0.0006823802618923375
0.43115625,-0.0006737602057805131
0.43121875,-0.0006721717335756161
0.43128125,-0.0006780686457671797
0.43134375,-0.0006895801760629372
0.43140625,-0.0006938754221161303
0.43146874999999996,-0.0007041849987174387
0.43153125000000003,-0.0007082157046663373
0.43159375,-0.0007045637045451913
0.43165624999999996,-0.0006944169145955137
0.43171875,-0.0006896307891696707
0.43178125,-0.0006772105661255884
0.43184374999999997,-0.0006697724894980939
0.43190625,-0.0006698588529738259
0.43196875,-0.000677146855448757
0.43203125,-0.0006892115414657077
0.43209375,-0.0006934569874688379
0.43215625,-0.000702730167651211
0.43221875,-0.0007053006212394408
0.43228125,-0.0007001952166205971
0.43234375,-0.0006890515725558322
0.43240625,-0.0006841787668550037
0.43246874999999996,-0.0006725256957662018
0.43253125000000003,-0.000666530028922821
0.43259375,-0.0006680750567879812
0.43265624999999996,-0.0006766840606194785
0.43271875000000004,-0.0006806189972367871
0.43278125,-0.0006931536275512906
0.43284374999999997,-0.0007012911936636612
0.43290625,-0.0007022809559965038
0.43296875,-0.000695835887939672
0.43303125,-0.0006838431164682413
0.43309375,-0.0006790779829134869
0.43315625,-0.0006683278650836261
0.43321875,-0.0006638369475784889
0.43328125,-0.0006669957818900424
0.43334375,-0.0006767090331841752
0.43340625,-0.0006809947806842853
0.43346874999999996,-0.0006930135080287225
0.43353125000000003,-0.0006999085806900229
0.43359375,-0.00069940310714936
0.43365624999999997,-0.000691582083674841
0.43371875,-0.0006790047100067031
0.43378125,-0.000674456877302998
0.43384375,-0.0006647844721246465
0.43390625,-0.0006618509081758456
0.43396875,-0.0006665747477987288
0.43403125,-0.0006772872913465011
0.43409375,-0.0006817720199081279
0.43415625,-0.0006930705198538445
0.43421875,-0.0006985993516390732
0.43428125,-0.000696559180970141
0.43434375000000003,-0.0006875377048601583
0.43440625,-0.0006744781369394104
0.43446874999999996,-0.0006703537423549677
0.43453125000000004,-0.0006619150526115392
0.43459375,-0.000660579523455232
0.43465624999999997,-0.000666785238397069
0.43471875,-0.000678395069976391
0.43478125,-0.0006828671338477421
0.43484375,-0.0006932440771027504
0.43490625,-0.0006973638861957621
0.43496875,-0.0006937597826280895
0.43503125,-0.0006836783634263099
0.43509375,-0.0006790332287122114
0.43515625,-0.0006668107983204552
0.43521875,-0.0006596568956056814
0.43528125,-0.0006599881283569364
0.43534375000000003,-0.0006675471316309467
0.43540625,-0.0006798486642710586
0.43546874999999996,-0.0006841367231346929
0.43553125000000004,-0.000693509695655431
0.43559375,-0.0006960703111905941
0.43565624999999997,-0.0006910229717939642
0.43571875,-0.0006798913918989458
0.43578125,-0.0006751537889464476
0.43584375,-0.0006637327425286499
0.43590625,-0.0006580269428356905
0.43596875,-0.0006599028034982579
0.43603125,-0.0006687392588956842
0.43609375,-0.0006728287194616711
0.43615625,-0.0006854651106790177
0.43621875,-0.0006936059726458665
0.43628125,-0.0006946358573650113
0.43634375000000003,-0.0006881116573756452
0.43640625,-0.0006761896807894741
0.43646874999999996,-0.0006715041171862085
0.43653125000000004,-0.0006610361506695916
0.43659375,-0.0006568555055795067
0.43665624999999997,-0.0006603073339293969
0.43671875000000004,-0.0006703104009898736
0.43678125,-0.0006747559693726368
0.43684375,-0.0006867672978027595
0.43690625,-0.0006936007346800555
0.43696875,-0.0006930109665219397
0.43703125,-0.0006851331108657099
0.43709375,-0.0006725928838501316
0.43715625,-0.0006681831670667104
0.43721875,-0.0006588262540316858
0.43728125,-0.000656197049193008
0.43734375000000003,-0.0006612006668579029
0.43740625,-0.0006722104706158721
0.43746874999999996,-0.0006768129924073496
0.43753125000000004,-0.0006880124935579324
0.43759375,-0.0006934236033993013
0.43765624999999997,-0.0006912173710085512
0.43771875,-0.0006821380794876097
0.43778125,-0.0006690312864539028
0.43784375,-0.0006651700137646765
0.43790625,-0.0006569482494262618
0.43796875,-0.0006559774567078819
0.43803125,-0.0006625484936687714
0.43809375,-0.0006743623073837274
0.43815625,-0.0006789061120403006
0.43821875,-0.000689202194145172
0.43828125,-0.0006930753262706923
0.43834375000000003,-0.000689246956052797
0.43840625,-0.0006790315023640636
0.43846874999999996,-0.0006744294067831669
0.43853125000000004,-0.0006624248027781304
0.43859375,-0.0006556924137078451
0.43865624999999997,-0.0006562703735705777
0.43871875,-0.0006641751571530713
0.43878125,-0.0006767469474030299
0.43884375,-0.0006809882208070328
0.43890625,-0.0006902506136245712
0.43896875,-0.000692511647107541
0.43903125,-0.0006871444100222113
0.43909375,-0.0006759328873225945
0.43915625,-0.0006712559395996853
0.43921875,-0.0006600584146918831
0.43928125,-0.0006547453044440099
0.43934375000000003,-0.0006571258491900323
0.43940625,-0.0006662445671702238
0.43946874999999996,-0.0006705738621015367
0.43953125000000004,-0.000683072960545178
0.43959375,-0.0006910019150741797
0.43965624999999997,-0.0006917042074223168
0.43971875,-0.0006849704299956849
0.43978125,-0.0006728941811127431
0.43984375,-0.0006684056186676141
0.43990625,-0.0006582982925077557
0.43996875,-0.0006545574756839229
0.44003125,-0.0006585261796296371
0.44009375,-0.0006688288727561831
0.44015625,-0.0006733518831026353
0.44021875,-0.0006854110773016897
0.44028125,-0.0006919480468403072
0.44034375000000003,-0.0006909588967397851
0.44040625,-0.0006828421628641557
0.44046874999999996,-0.000670222607316473
0.44053125000000004,-0.0006660392080255206
0.44059375,-0.0006570090639375914
0.44065624999999997,-0.0006550041650733446
0.44071875,-0.0006603785938860962
0.44078125,-0.000671771752981401
0.44084375,-0.0006764449578115506
0.44090625,-0.00068754423749251
0.44096875,-0.0006925971926562136
0.44103125,-0.0006900364171857909
0.44109375,-0.0006807213145108293
0.44115625,-0.0006764099364414411
0.44121875,-0.0006638754139090819
0.44128125,-0.0006562351232614894
0.44134375000000003,-0.0006558818836691072
0.44140625,-0.0006628107388100685
0.44146874999999997,-0.0006749242075900636
0.44153125000000004,-0.0006794952355131112
0.44159375,-0.0006895952581089659
0.44165625,-0.0006931168713620317
0.44171875,-0.0006889819636143601
0.44178125,-0.0006784849744727317
0.44184375,-0.0006738707416456408
0.44190625,-0.0006621965144253533
0.44196875,-0.0006559884096915963
0.44203125,-0.0006572302532555085
0.44209375,-0.0006656539500292102
0.44215625000000003,-0.000669649875776307
0.44221875,-0.0006826713335924828
0.44228125,-0.0006916136256554795
0.44234375000000004,-0.0006934871983777513
0.44240625,-0.0006877940139102812
0.44246874999999997,-0.0006764292289158924
0.44253125000000004,-0.0006718733979821784
0.44259375,-0.0006610600094102276
0.44265625,-0.0006563663226159672
0.44271875000000005,-0.0006593190424731693
0.44278125,-0.0006689469389755676
0.44284375,-0.000673446704841818
0.44290625,-0.0006859117425333794
0.44296875,-0.0006935106348338049
0.44303125,-0.0006937681479941837
0.44309375,-0.0006866485040061265
0.44315625000000003,-0.0006744907324267579
0.44321875,-0.0006701639521495134
0.44328125,-0.0006604459690638664
0.44334375000000004,-0.0006573649417192101
0.44340625,-0.0006619658828207198
0.44346874999999997,-0.0006727581582254005
0.44353125000000004,-0.0006774824033504712
0.44359375,-0.0006892226134677104
0.44365625,-0.0006954349382566338
0.44371875,-0.000694029220387582
0.44378125,-0.0006855728799799454
0.44384375,-0.0006728685895768527
0.44390625,-0.0006689607156633998
0.44396875,-0.0006604690926528267
0.44403125,-0.0006591181055834033
0.44409375,-0.0006652147300459793
0.44415625000000003,-0.0006770461956074336
0.44421875,-0.0006817707846686893
0.44428125,-0.000692645608625031
0.44434375000000004,-0.0006973029914255635
0.44440625,-0.000694259373406253
0.44446874999999997,-0.0006845550153755375
0.44453125000000004,-0.0006802539152460096
0.44459375,-0.0006681828078525798
0.44465625,-0.000661122362088748
0.44471875,-0.0006614301016799606
0.44478125,-0.000669135135998436
0.44484375,-0.0006816314576065727
0.44490625,-0.00068626122737242
0.44496875,-0.0006959974116043377
0.44503125,-0.0006990172485069057
0.44509375,-0.0006943400918164033
0.44515625000000003,-0.0006836231755412703
0.44521875,-0.0006791355868255994
0.44528125,-0.000667925500928937
0.44534375000000004,-0.0006623419953715876
0.44540625,-0.0006643774744438113
0.44546874999999997,-0.0006733906546759483
0.44553125000000005,-0.0006777159808515343
0.44559375,-0.0006906552040950864
0.44565625,-0.0006991831733648146
0.44571875,-0.0007005079623066401
0.44578125,-0.0006943397891961967
0.44584375,-0.0006827015311632878
0.44590625,-0.0006783326386782251
0.44596875,-0.0006680293243442603
0.44603125,-0.0006640973417162133
0.44609375,-0.0006678683731530521
0.44615625000000003,-0.0006781063837214968
0.44621875,-0.0006827840500958915
0.44628125,-0.0006950780747992102
0.44634375000000004,-0.0007021974392054098
0.44640625,-0.0007018528354069131
0.44646874999999997,-0.0006941867511553457
0.44653125000000005,-0.0006818792652565631
0.44659375,-0.0006777876121424331
0.44665625,-0.0006686988722281045
0.44671875000000005,-0.00066642968390139
0.44678125,-0.0006717950380900339
0.44684375,-0.0006831308998164198
0.44690625,-0.000687990433756891
0.44696875,-0.0006994099474279536
0.44703125,-0.000705020327874506
0.44709375,-0.0007029662703137984
0.44715625000000003,-0.0006940322805518706
0.44721875,-0.0006899299812909987
0.44728125,-0.0006776035876239483
0.44734375000000004,-0.0006697841638240443
0.44740625,-0.0006692870128772455
0.44746874999999997,-0.0006762301483804328
0.44753125000000005,-0.0006884066279193857
0.44759375,-0.0006931308476887943
0.44765625,-0.0007035997656342774
0.44771875,-0.0007075635531861857
0.44778125,-0.000703811230182233
0.44784375,-0.0006937024252725854
0.44790625,-0.0006893160568323398
0.44796875,-0.000677739852759443
0.44803125,-0.0006713330497887388
0.44809375,-0.0006726107642460316
0.44815625000000003,-0.0006809569003889404
0.44821875,-0.0006938467600410142
0.44828125,-0.0006983276093752433
0.44834375000000004,-0.0007075524174295633
0.44840625,-0.000709775199446816
0.44846874999999997,-0.0007044696614839918
0.44853125000000005,-0.0006933705658180855
0.44859375,-0.0006889288090174694
0.44865625,-0.0006782301829609538
0.44871875,-0.0006733951732411786
0.44878125,-0.0006764461092932939
0.44884375,-0.00068607922999947
0.44890625,-0.0006907482612702742
0.44896875,-0.0007033344265383323
0.44903125,-0.0007112361701045455
0.44909375,-0.0007117968091270854
0.44915625000000003,-0.0007049652287890729
0.44921875,-0.0006929847440330927
0.44928125,-0.0006887250124286703
0.44934375000000004,-0.0006790634514677041
0.44940625,-0.0006760075958865963
0.44946875,-0.0006807031809063085
0.44953125000000005,-0.0006914492131525757
0.44959375,-0.0006963909693127324
0.44965625,-0.0007082902822102
0.44971875,-0.0007145784477564088
0.44978125,-0.0007135468042481496
0.44984375,-0.0007052848788475785
0.44990625,-0.0006927651665736279
0.44996875000000003,-0.0006889016503620615
0.45003125,-0.0006805621751592578
0.45009375,-0.0006793385947878455
0.45015625000000004,-0.0006853801413238408
0.45021875,-0.0006972875791042416
0.45028125,-0.0007022572006281647
0.45034375000000004,-0.0007132258321957685
0.45040625,-0.0007180305373907236
0.45046875,-0.0007151374855537962
0.45053125000000005,-0.0007056255659252664
0.45059375,-0.0007013802924681345
0.45065625,-0.0006894815055942943
0.45071875,-0.0006826295072228511
0.45078125,-0.0006829606822276318
0.45084375,-0.0006908134148441991
0.45090625,-0.0007034824084042463
0.45096875000000003,-0.0007080999286073197
0.45103125,-0.0007180571524939838
0.45109375,-0.0007210999205881641
0.45115625000000004,-0.0007165826555395327
0.45121875,-0.0007059412642365925
0.45128125,-0.0007015962544666965
0.45134375000000004,-0.0006905537124084343
0.45140625,-0.0006851361612916634
0.45146875,-0.0006873229069625786
0.45153125000000005,-0.0006965435925396501
0.45159375,-0.0007010507908234986
0.45165625,-0.000714030879167743
0.45171875,-0.0007226103970142395
0.45178125,-0.000723994445668924
0.45184375,-0.0007178262198514473
0.45190625,-0.0007062772191959998
0.45196875000000003,-0.000702057754695451
0.45203125,-0.0006919524907809393
0.45209375,-0.0006882094923135462
0.45215625000000004,-0.0006922075660057425
0.45221875,-0.0007026475844990054
0.45228125,-0.0007075418955036217
0.45234375000000004,-0.0007198658037599059
0.45240625,-0.0007270017524863004
0.45246875,-0.0007266399401699708
0.45253125000000005,-0.0007190414082788588
0.45259375,-0.0007067908695219949
0.45265625,-0.0007028719132691347
0.45271875000000006,-0.0006939591235716608
0.45278125,-0.00069199804488497
0.45284375,-0.0006976046802409513
0.45290625,-0.0007091891354690238
0.45296875000000003,-0.0007141701675998369
0.45303125,-0.0007256219953468146
0.45309375,-0.0007311797290286692
0.45315625000000004,-0.0007291199705029838
0.45321875,-0.0007201744014582179
0.45328125,-0.0007161706237181209
0.45334375000000005,-0.000704059827219064
0.45340625,-0.0006965580906741209
0.45346875,-0.0006963441144693383
0.45353125000000005,-0.0007035791832278454
0.45359375,-0.0007160345323168407
0.45365625,-0.0007209145631758562
0.45371875,-0.0007313177279887895
0.45378125,-0.000735239683673089
0.45384375,-0.0007313966498229685
0.45390625,-0.0007213075966025773
0.45396875000000003,-0.0007170667271431536
0.45403125,-0.0007056281064285186
0.45409375,-0.0006996958777314988
0.45415625000000004,-0.0007012673657534607
0.45421875,-0.0007100422597498546
0.45428125,-0.0007143332910469202
0.45434375000000005,-0.0007276510154218818
0.45440625,-0.0007368086918964067
0.45446875,-0.0007389470798076503
0.45453125000000005,-0.0007334593458808991
0.45459375,-0.0007223957349691834
0.45465625,-0.0007181088777969691
0.45471875,-0.0007077191601126548
0.45478125,-0.0007033990798176876
0.45484375,-0.0007067497597504913
0.45490625,-0.0007167970699298171
0.45496875000000003,-0.0007216346813666563
0.45503125,-0.0007343154209633052
0.45509375,-0.0007420473996785637
0.45515625000000004,-0.00074246685794499
0.45521875,-0.000735460711073832
0.45528125,-0.0007235347073351328
0.45534375000000005,-0.0007194613586792298
0.45540625,-0.0007102061746459554
0.45546875,-0.0007076107280575838
0.45553125000000005,-0.000712738018369713
0.45559375,-0.0007239440812673165
0.45565625,-0.0007289789603228403
0.45571875,-0.0007408504925583148
0.45578125,-0.000747095856666935
0.45584375,-0.000745704478147563
0.45590625,-0.0007372650797154157
0.45596875000000003,-0.0007334780542685992
0.45603125,-0.0007211913263982656
0.45609375,-0.0007132084745110068
0.45615625000000004,-0.0007124670170604308
0.45621875,-0.0007191472164038842
0.45628125,-0.0007313907381063453
0.45634375000000005,-0.0007363992056919066
0.45640625,-0.0007473001484569197
0.45646875,-0.0007518294135832604
0.45653125000000006,-0.0007487094565195029
0.45659375,-0.0007389864059562656
0.45665625,-0.0007348714411111179
0.45671875000000006,-0.0007231966492336622
0.45678125,-0.0007167694258735924
0.45684375,-0.0007178023099703168
0.45690625,-0.0007261159745536455
0.45696875000000003,-0.0007390302372149091
0.45703125,-0.0007437877188886388
0.45709375,-0.000753476478896703
0.45715625000000004,-0.0007562394659149374
0.45721875,-0.0007513950636241495
0.45728125000000003,-0.0007405936862115992
0.45734375000000005,-0.0007363665655162888
0.45740625,-0.0007256344468608567
0.45746875,-0.0007207927082913818
0.45753125000000006,-0.000723643316987238
0.45759375,-0.0007333117733377276
0.45765625,-0.0007380332483160335
0.45771875,-0.0007510332052395041
0.45778125000000003,-0.000759294116308401
0.45784375,-0.0007603159200936793
0.45790625,-0.0007537991937708044
0.45796875000000004,-0.0007421492287543185
0.45803125,-0.0007380648190223327
0.45809375,-0.0007284576550428273
0.45815625000000004,-0.0007252880337233064
0.45821875,-0.0007298601746323907
0.45828125000000003,-0.0007408068121537575
0.45834375000000005,-0.0007457663342326226
0.45840625,-0.0007580052181935526
0.45846875,-0.0007646967272902927
0.45853125000000006,-0.0007638848903648299
0.45859375,-0.0007558900770231192
0.45865625,-0.0007436257772875376
0.45871875,-0.0007398509767472528
0.45878125000000003,-0.0007315011844056668
0.45884375,-0.0007301858667013439
0.45890625,-0.0007364988503293923
0.45896875000000004,-0.0007483993462211805
0.45903125,-0.0007534841524839686
0.45909375,-0.000764770646523083
0.45915625000000004,-0.0007698005288905851
0.45921875,-0.0007672665832925418
0.45928125000000003,-0.0007577984477332156
0.45934375000000005,-0.0007537754632902238
0.45940625,-0.0007419085530034619
0.45946875,-0.0007350699285689488
0.45953125000000006,-0.0007356603572611226
0.45959375,-0.0007434937128567992
0.45965625,-0.0007562795350680163
0.45971875,-0.0007611853500577581
0.45978125000000003,-0.0007712670606939975
0.45984375,-0.0007745921726815819
0.45990625,-0.0007701704190050673
0.45996875000000004,-0.0007597916296059326
0.46003125,-0.0007554824389538195
0.46009375,-0.0007445735535979991
0.46015625000000004,-0.000739271013377979
0.46021875,-0.0007416910903860208
0.46028125,-0.0007510372703484341
0.46034375000000005,-0.0007556762041350251
0.46040625,-0.0007687436887980348
0.46046875,-0.0007774700821943092
0.46053125000000006,-0.0007791446129326862
0.46059375,-0.0007728967406469001
0.46065625,-0.0007615474845351355
0.46071875,-0.0007574663875720145
0.46078125000000003,-0.0007475497739731912
0.46084375,-0.000744057181570848
0.46090625,-0.0007482285656316146
0.46096875000000004,-0.0007588248346778875
0.46103125,-0.0007638385261392322
0.46109375,-0.0007763213198513363
0.46115625000000005,-0.000783468119029157
0.46121875,-0.0007831867651051372
0.46128125,-0.0007756819252978664
0.46134375000000005,-0.0007635070905369079
0.46140625,-0.0007596812621862709
0.46146875,-0.000750975744059329
0.46153125,-0.0007493040240050819
0.46159375,-0.0007551920516892519
0.46165625,-0.0007669407613258988
0.46171875,-0.0007720424571886209
0.46178125000000003,-0.000783509799637705
0.46184375,-0.0007891147603412141
0.46190625,-0.0007870862222053299
0.46196875000000004,-0.0007780785527514711
0.46203125,-0.0007741829284128865
0.46209374999999997,-0.0007622245421462087
0.46215625000000005,-0.0007549823158060631
0.46221875,-0.0007550922557428008
0.46228125,-0.0007627017201870534
0.46234375000000005,-0.0007752053554302835
0.46240625,-0.0007801691077665707
0.46246875,-0.0007905637112603781
0.46253125,-0.0007944634099056602
0.46259375,-0.0007905144147422605
0.46265625,-0.0007803278316321216
0.46271875,-0.000776176589097427
0.46278125000000003,-0.0007650807697962697
0.46284375,-0.0007594552668675897
0.46290624999999996,-0.0007613802525624491
0.46296875000000004,-0.0007704169406756445
0.46303125,-0.0007749785909802465
0.46309374999999997,-0.0007883201397139994
0.46315625000000005,-0.0007973592510207572
0.46321875,-0.0007993598151523895
0.46328125,-0.0007937350137939281
0.46334375,-0.0007825164909097126
0.46340625,-0.0007783893129436614
0.46346875,-0.0007682572310046959
0.46353125,-0.0007643146542416629
0.46359375,-0.0007681207780779464
0.46365625,-0.0007785030222524081
0.46371875,-0.0007834795920197424
0.46378125000000003,-0.0007961153060811743
0.46384375,-0.0008037198831516712
0.46390624999999996,-0.0008038442365623233
0.46396875000000004,-0.0007966493101737304
0.46403125,-0.0007846480365288344
0.46409374999999997,-0.0007807575588847787
0.46415625,-0.0007718859356290048
0.46421875,-0.0007697707468758419
0.46428125,-0.0007752893913596931
0.46434375,-0.000786831811620349
0.46440625,-0.00079197346646942
0.46446875,-0.0008037869758040772
0.46453125,-0.0008096989710192348
0.46459375,-0.0008079789606315058
0.46465625,-0.0007993449837683242
0.46471874999999996,-0.0007955326119798989
0.46478125000000003,-0.0007834440446389118
0.46484375,-0.0007759716356951774
0.46490624999999997,-0.000775674102019383
0.46496875,-0.0007829029691255457
0.46503125,-0.0007953958608986067
0.46509375,-0.0008004997175844464
0.46515625,-0.0008111432339529823
0.46521875,-0.0008153601209450467
0.46528125,-0.00081178425001599
0.46534375,-0.0008019232366710816
0.46540625,-0.0007978019630057592
0.46546875,-0.0007864824006722781
0.46553124999999995,-0.0007805435176305997
0.46559375000000003,-0.0007821504674931645
0.46565625,-0.0007909389934602912
0.46571874999999996,-0.0008041159531543343
0.46578125000000004,-0.0008088620270631786
0.46584375,-0.0008182240096690219
0.46590624999999997,-0.0008205618298223194
0.46596875,-0.0008153430884446922
0.46603125,-0.0008043932657588737
0.46609375,-0.000800219496307486
0.46615625,-0.0007898669606538067
0.46621875,-0.0007856888798884604
0.46628125,-0.0007891353726821454
0.46634374999999995,-0.0007992687804224685
0.46640625,-0.0008042197039043464
0.46646875,-0.0008170975057082142
0.46653124999999995,-0.0008249650950997167
0.46659375000000003,-0.0008254611716505544
0.46665625,-0.0008185547897188727
0.46671874999999996,-0.000806719441031778
0.46678125,-0.0008028126531188229
0.46684375,-0.0007936667865366259
0.46690624999999997,-0.0007912561341376634
0.46696875,-0.000796479161130445
0.46703125,-0.000807858317243032
0.46709375,-0.0008130499048959461
0.46715625,-0.0008249952343500899
0.46721875,-0.0008312384622158331
0.46728125,-0.0008298496212168216
0.46734374999999995,-0.0008214516801568483
0.46740625,-0.0008177880080808553
0.46746875,-0.0008055764988990771
0.46753124999999995,-0.000797809587921916
0.46759375,-0.0007972156106724748
0.46765625,-0.0008042026190929474
0.46771874999999996,-0.000816515914554436
0.46778125,-0.0008217117326423384
0.46784375,-0.0008325165682226132
0.46790624999999997,-0.0008370724488167836
0.46796875,-0.0008338328965830089
0.46803125,-0.0008241143800945538
0.46809375,-0.0008200486088247999
0.46815624999999994,-0.0008086151876888492
0.46821875,-0.0008023698954095215
0.46828125,-0.0008036855899469925
0.46834374999999995,-0.000812164637295415
0.46840625,-0.0008252754432415688
0.46846875,-0.0008300932312073628
0.46853124999999995,-0.0008397149300809481
0.46859375,-0.0008423205778108622
0.46865625,-0.0008373012251785272
0.46871874999999996,-0.0008264795255192581
0.46878125,-0.0008224245108700567
0.46884375,-0.0008118458203169587
0.46890624999999997,-0.0008072904177168216
0.46896875,-0.0008104826254507203
0.46903125,-0.0008204701269223236
0.46909375,-0.00082536924481455
0.46915624999999994,-0.000838330835928186
0.46921875,-0.0008463576525671312
0.46928125,-0.0008471991873310603
0.46934374999999995,-0.0008403871276401742
0.46940624999999997,-0.0008287032842439201
0.46946875,-0.0008246888492469961
0.46953124999999996,-0.0008153465345195621
0.46959375,-0.0008127911866042392
0.46965625,-0.0008176563820890548
0.46971874999999996,-0.0008289211469170027
0.46978125,-0.0008339160032157511
0.46984375,-0.0008462604667039686
0.46990624999999997,-0.0008525678453970009
0.46996874999999994,-0.0008514656727955927
0.47003125,-0.0008434118583604822
0.47009375000000003,-0.0008397478076212495
0.47015625000000005,-0.0008274769347063199
0.47021875,-0.0008194785387814346
0.47028125,-0.0008186624851560242
0.47034375000000006,-0.0008255294152452741
0.47040625,-0.0008375769066832212
0.47046875,-0.0008426785415354965
0.47053125000000007,-0.0008538471091431576
0.47059375000000003,-0.0008586819448288263
0.47065625,-0.0008555293969521593
0.47071875,-0.000846079834796426
0.47078125000000004,-0.0008421264786895311
0.47084375,-0.0008305994766892449
0.47090625,-0.0008240413451971879
0.47096875000000005,-0.00082515599817648
0.47103125,-0.0008335152425741343
0.47109375000000003,-0.0008465282823996861
0.47115625000000005,-0.0008513408002460143
0.47121875,-0.0008611060484007282
0.47128125,-0.0008641604249189083
0.47134375000000006,-0.0008594099913947773
0.47140625,-0.0008486729223367295
0.47146875,-0.0008444871120900505
0.47153125,-0.0008339351617895063
0.47159375000000003,-0.0008292180942714028
0.47165625,-0.0008321266680875461
0.47171875,-0.0008419176159744496
0.47178125000000004,-0.0008467575189526344
0.47184375,-0.0008598678705606377
0.47190625,-0.0008680811615825457
0.47196875000000005,-0.0008691796741855107
0.47203125,-0.0008626751934940891
0.47209375,-0.0008510971985009053
0.47215625000000006,-0.0008471147475796748
0.47221875,-0.000837545875319895
0.47228125,-0.0008346481063725986
0.47234375000000006,-0.0008394557384316798
0.47240625,-0.0008504316633762693
0.47246875,-0.0008555857927295685
0.47253125,-0.0008678640958760531
0.47259375000000003,-0.0008745401935049968
0.47265625,-0.0008736383647243162
0.47271875,-0.0008656349328879653
0.47278125000000004,-0.0008532847097030283
0.47284375,-0.0008497021557687529
0.47290625,-0.0008416349680099022
0.47296875000000005,-0.0008405357476700681
0.47303125,-0.000847075902895636
0.47309375,-0.0008592415337199885
0.47315625000000006,-0.0008643210190097395
0.47321875,-0.0008755009144105486
0.47328125,-0.0008804416089255029
0.47334375,-0.0008776780797495887
0.47340625000000003,-0.00086824956779738
0.47346875,-0.0008642105742685952
0.47353125,-0.0008526010313847643
0.47359375000000004,-0.0008460038713984097
0.47365625,-0.0008468369660864367
0.47371875,-0.0008550104488842802
0.47378125000000004,-0.0008679252084766928
0.47384375,-0.0008728230028329786
0.47390625,-0.0008827338893016567
0.47396875000000005,-0.0008858194981561929
0.47403125,-0.0008812165011027606
0.47409375,-0.000870646659419827
0.47415625,-0.0008664732057735158
0.47421875,-0.0008557350479399678
0.47428125,-0.0008508682632980269
0.47434375,-0.0008536212670270382
0.47440625000000003,-0.0008632137323173333
0.47446875,-0.0008680071631372022
0.47453125,-0.0008810896829754
0.47459375000000004,-0.000889559559109715
0.47465625,-0.0008907241373236063
0.47471874999999997,-0.0008844519482777702
0.47478125000000004,-0.0008728804882823515
0.47484375,-0.0008688421591865059
0.47490625,-0.0008592238006620845
0.47496875,-0.0008561677220578628
0.47503125,-0.0008607693032754993
0.47509375,-0.0008716733652865127
0.47515625,-0.0008767878173422117
0.47521875,-0.0008890838071433649
0.47528125,-0.0008959498719964543
0.47534375,-0.0008952051091772883
0.47540625000000003,-0.0008872909444992416
0.47546875,-0.0008750364446272474
0.47553124999999996,-0.0008713862694138402
0.47559375000000004,-0.0008631573441366946
0.47565625,-0.0008619241724548976
0.47571874999999997,-0.0008683005516039871
0.47578125000000004,-0.0008803269957710913
0.47584375,-0.0008854629337946562
0.47590625,-0.0008967681761075375
0.47596875,-0.000901796532869148
0.47603125,-0.0008991870504013455
0.47609375,-0.0008898809247859241
0.47615625,-0.0008858941403683401
0.47621875,-0.0008741412027827716
0.47628125,-0.0008674442067347354
0.47634374999999995,-0.0008681229943198199
0.47640625000000003,-0.0008761637461173338
0.47646875,-0.0008890051350903053
0.47653124999999996,-0.0008939558672056702
0.47659375000000004,-0.0009039006519206694
0.47665625,-0.0009071582683221058
0.47671874999999997,-0.0009026838707762996
0.47678125,-0.0008921420830758087
0.47684375,-0.0008879819464227001
0.47690625,-0.0008771619833863736
0.47696875,-0.0008721221199826518
0.47703125,-0.000874723715677192
0.47709375,-0.0008842542151708821
0.47715625,-0.0008889949534992836
0.47721875,-0.0009020815998924125
0.47728125,-0.000910645628863449
0.47734374999999996,-0.0009119731520056407
0.47740625000000003,-0.0009057307673320247
0.47746875,-0.0008942241837117393
0.47753124999999996,-0.000890145053093358
0.47759375,-0.0008804370802715095
0.47765625,-0.0008771762468306327
0.47771874999999997,-0.0008816811100941513
0.47778125,-0.0008924663501929664
0.47784375,-0.0008974651971966896
0.47790625,-0.0009098365109049822
0.47796875,-0.0009167551187222456
0.47803125,-0.0009161251292867656
0.47809375,-0.0009083408968163231
0.47815624999999995,-0.0008960383975454567
0.47821875,-0.0008923001523032381
0.47828125,-0.0008839475957428677
0.47834374999999996,-0.000882647894633451
0.47840625000000003,-0.0008887844478786405
0.47846875,-0.0009007416639700838
0.47853124999999996,-0.0009058395717259082
0.47859375,-0.0009171391439519172
0.47865625,-0.0009223015461235495
0.47871874999999997,-0.0009196249507893162
0.47878125,-0.0009104616861206338
0.47884375,-0.000906324800660635
0.47890625,-0.0008946386821143959
0.47896875,-0.0008878810749558819
0.47903125,-0.0008882335613171755
0.47909375,-0.0008963448797134621
0.47915624999999995,-0.0009090553160140818
0.47921875,-0.0009139032025757554
0.47928125,-0.0009239444979260714
0.47934374999999996,-0.0009272906659764379
0.47940625,-0.0009228664814641685
0.47946875,-0.0009122991530185198
0.47953124999999996,-0.00090806911881261
0.47959375,-0.000897123781940054
0.47965625,-0.0008919630781465127
0.47971874999999997,-0.0008944603738380574
0.47978125,-0.000903966595933059
0.47984375,-0.0009085765864755291
0.47990625,-0.0009216052712742451
0.47996874999999994,-0.0009303103039696448
0.48003125,-0.0009315524012628584
0.48009375,-0.0009253932550535859
0.48015624999999995,-0.0009139943112681514
0.48021874999999997,-0.0009100711507211562
0.48028125,-0.0009000865319211959
0.48034374999999996,-0.0008966368860435919
0.48040625,-0.0009010836277848627
0.48046875,-0.0009118368278873551
0.48053124999999997,-0.0009168839858803568
0.48059375,-0.0009292726585443667
0.48065625,-0.0009361449661395571
0.48071875,-0.0009355411609545394
0.48078125,-0.0009278752507005661
0.48084375,-0.0009155940394953155
0.48090625,-0.0009119375491562637
0.48096874999999994,-0.0009033436801294259
0.48103125,-0.0009020075139036521
0.48109375,-0.0009080733711750721
0.48115624999999995,-0.0009199745746676577
0.48121875,-0.0009249810070067754
0.48128125,-0.00093637973178895
0.48134374999999996,-0.0009416170432506032
0.48140625,-0.0009390448433511667
0.48146875,-0.0009297519066254756
0.48153124999999997,-0.0009258055670613441
0.48159375,-0.0009140143544538876
0.48165625,-0.0009070631735122736
0.48171875,-0.0009074663871821848
0.48178124999999994,-0.0009154037051112562
0.48184375,-0.0009280054882129102
0.48190625,-0.0009329119392440521
0.48196874999999995,-0.0009429211536120807
0.48203125,-0.0009463056708253759
0.48209375,-0.0009418687474897491
0.48215624999999995,-0.0009314272096361542
0.48221875,-0.0009272458413706469
0.48228125,-0.0009161679897253111
0.48234374999999996,-0.000910964770793124
0.48240625,-0.0009132790531889701
0.48246875,-0.0009226961136591522
0.48253124999999997,-0.0009273489227135667
0.48259375,-0.0009403596502805533
0.48265625,-0.0009489424957873638
0.48271875,-0.0009503630138381625
0.48278125,-0.0009442612066248857
0.48284375,-0.0009327097253408745
0.48290625,-0.0009285680827970655
0.48296874999999995,-0.0009186725528112505
0.48303125,-0.0009152072401208133
0.48309375,-0.0009194715791961405
0.48315624999999995,-0.0009301545891284707
0.48321875,-0.0009351022027718481
0.48328125,-0.0009474345496723879
0.48334374999999996,-0.0009544138433570659
0.48340625,-0.0009538254012044778
0.48346875,-0.0009460283384996326
0.48353124999999997,-0.0009338134283695954
0.48359375,-0.000930005028890693
0.48365625,-0.0009214298244040187
0.48371875,-0.0009198643219040653
0.48378125,-0.0009259149833856783
0.48384375,-0.0009377591365379231
0.48390625,-0.0009427827962066315
0.48396874999999995,-0.0009540621655841908
0.48403125,-0.0009592842873339391
0.48409375,-0.0009567614819604997
0.48415624999999995,-0.0009475594995213832
0.48421875,-0.000943483335124673
0.48428125,-0.0009315911790811898
0.48434374999999996,-0.0009245609846515318
0.48440625,-0.0009249159855950762
0.48446875,-0.0009326977309368212
0.48453124999999997,-0.0009453513319173379
0.48459375,-0.0009502510706584366
0.48465625,-0.0009602556894952041
0.48471875,-0.0009635534153844549
0.48478125,-0.0009592277890802525
0.48484375,-0.0009487097729190819
0.48490625,-0.000944468125772549
0.48496874999999995,-0.0009333699992672834
0.48503125,-0.0009280874875893519
0.48509375,-0.0009303531218807365
0.48515624999999996,-0.0009396517272932253
0.48521875,-0.0009442540920784614
0.48528125,-0.0009573140724543627
0.48534374999999996,-0.0009658881740309544
0.48540625,-0.0009672940526131713
0.48546875,-0.0009611363678278528
0.48553124999999997,-0.0009496185386182188
0.48559375,-0.0009454311758337469
0.48565625,-0.0009354850265564929
0.48571875,-0.0009319544185906747
0.48578124999999994,-0.0009361942691506059
0.48584375,-0.0009468080189525552
0.48590625,-0.0009517036344948715
0.48596874999999995,-0.0009640551121929408
0.48603125,-0.0009709757809441
0.48609375,-0.0009704212492055442
0.48615624999999996,-0.0009626322567034828
0.48621875,-0.0009502700962479016
0.48628125,-0.0009464718231591424
0.48634374999999996,-0.0009378498225108833
0.48640625,-0.0009362519941408798
0.48646875,-0.0009422706360249361
0.48653124999999997,-0.0009539511355917754
0.48659375,-0.0009589919066171071
0.48665625,-0.0009702745985510908
0.48671875,-0.0009754187878715237
0.48678125,-0.0009728864974470341
0.48684375,-0.0009636335243181915
0.48690625,-0.0009595585856372324
0.48696874999999995,-0.0009476391587859845
0.48703125,-0.0009404811854002576
0.48709375,-0.0009408500763924688
0.48715624999999996,-0.0009484924775635534
0.48721875,-0.0009611409115154873
0.48728125,-0.000965924468176671
0.48734374999999996,-0.0009758817132900499
0.48740625,-0.0009792704094714055
0.48746875,-0.0009747717724261362
0.48753124999999997,-0.0009643137783669209
0.48759375,-0.0009598910068536748
0.48765625,-0.0009488784727271216
0.48771875,-0.0009434852337527055
0.48778125,-0.0009456956979321529
0.48784375,-0.0009549402251149419
0.48790625,-0.0009595158106922297
0.48796874999999995,-0.0009724535078892149
0.48803125,-0.0009809305186811168
0.48809375,-0.0009822902320392735
0.48815624999999996,-0.000976166199312567
0.48821875,-0.0009645854496704853
0.48828125,-0.0009602882578446242
0.48834374999999997,-0.0009503321793703084
0.48840625,-0.0009467407892913005
0.48846875,-0.0009508493672717028
0.48853125,-0.0009614450339596597
0.48859375,-0.0009663821485354773
0.48865625,-0.0009785554710464717
0.48871875,-0.0009853533347849719
0.48878125,-0.0009847211187734295
0.48884375,-0.0009769095487038026
0.48890625,-0.000964572171548661
0.48896874999999995,-0.0009606412096626049
0.48903125000000003,-0.0009520641369140936
0.48909375,-0.0009503362138945787
0.48915624999999996,-0.000956199287710513
0.48921875,-0.0009679302553440849
0.48928125,-0.0009728780769545364
0.48934374999999997,-0.000984044141942808
0.48940625,-0.0009892684953216602
0.48946875,-0.0009865621686486192
0.48953125,-0.0009770697939884554
0.48959375,-0.0009730453933443073
0.48965625,-0.0009611176141739036
0.48971875,-0.0009540940325766245
0.48978125,-0.0009542500609391047
0.48984375,-0.0009616269050020942
0.48990625,-0.0009745078668671886
0.48996874999999995,-0.0009790621373870212
0.49003125000000003,-0.0009891296793143045
0.49009375,-0.00099247669946817
0.49015624999999996,-0.000987945867961082
0.49021875,-0.0009774285459553944
0.49028125,-0.0009728985057560063
0.49034374999999997,-0.0009616444743123509
0.49040625,-0.0009563828367221971
0.49046875,-0.0009584583155311938
0.49053125,-0.0009678163992555278
0.49059375,-0.0009722395513115933
0.49065625,-0.0009853551376979852
0.49071875,-0.0009937594460474597
0.49078125,-0.000995029771250433
0.49084375,-0.0009886522026729405
0.49090625,-0.0009769537733125555
0.49096874999999995,-0.000972839749065299
0.49103125000000003,-0.0009627735195944648
0.49109375,-0.0009592713861663604
0.49115624999999996,-0.0009631526153420361
0.49121875,-0.0009737441164517496
0.49128125,-0.0009786017702431982
0.49134374999999997,-0.0009907711822123577
0.49140625,-0.0009976396950323596
0.49146875,-0.0009969396813955533
0.49153125,-0.000989023206845352
0.49159375,-0.0009765294914990397
0.49165625,-0.0009726486825852865
0.49171875,-0.0009639214082517444
0.49178124999999995,-0.0009622538592577584
0.49184375,-0.000968062096232028
0.49190625,-0.0009797240657473463
0.49196874999999995,-0.0009845607821120927
0.49203125000000003,-0.0009957101737239071
0.49209375,-0.0010007743081827947
0.49215624999999996,-0.0009981911565312696
0.49221875,-0.000988732817532173
0.49228125,-0.0009845379868689275
0.49234374999999997,-0.0009723953596672275
0.49240625,-0.0009652547573258119
0.49246875,-0.000965564308726588
0.49253125,-0.0009730652692694075
0.49259375,-0.000985655332110827
0.49265625,-0.0009903170053875976
0.49271875,-0.0010001353896889054
0.49278125,-0.0010033328863743585
0.49284375,-0.0009987720629787422
0.49290625,-0.0009881471681084386
0.49296874999999996,-0.0009836965555960475
0.49303125000000003,-0.0009724033828957812
0.49309375,-0.0009670017706092798
0.49315624999999996,-0.0009691476381925856
0.49321875,-0.0009782694375838619
0.49328125,-0.0009827134838781837
0.49334374999999997,-0.0009955722188270122
0.49340625,-0.001003967493193647
0.49346875,-0.001005184257554359
0.49353125,-0.000998858284635501
0.49359375,-0.0009871187775881973
0.49365625,-0.0009826988529310077
0.49371875,-0.0009726755133243892
0.49378125,-0.0009690679216904363
0.49384375,-0.0009730930233768226
0.49390625,-0.0009835661737035567
0.49396874999999996,-0.0009884096247485818
0.49403125000000003,-0.0010004590379382727
0.49409375,-0.0010071930350476488
0.49415624999999996,-0.001006410945498637
0.49421875,-0.0009984044758237498
0.49428125,-0.0009859032866068873
0.49434374999999997,-0.000981850928265235
0.49440625,-0.0009732168997623469
0.49446875,-0.000971442617546947
0.49453125,-0.0009772796228434966
0.49459375,-0.0009889238026647568
0.49465625,-0.0009937394860280724
0.49471875,-0.001004837953554688
0.49478125,-0.001009745880535512
0.49484375,-0.0010069990405239537
0.49490625,-0.0009975062435377546
0.49496874999999996,-0.0009932246088492913
0.49503125000000003,-0.0009811723655153565
0.49509375,-0.0009739616177382865
0.49515624999999996,-0.0009741783759918965
0.49521875,-0.0009817075267081893
0.49528125,-0.0009942260479004622
0.49534374999999997,-0.000998840139188134
0.49540625,-0.001008643483748961
0.49546875,-0.0010116222018349275
0.49553125,-0.0010070476305411302
0.49559375,-0.0009962686314835822
0.49565625,-0.0009917833054444297
0.49571875,-0.0009805154779355535
0.49578124999999995,-0.0009750394397398804
0.49584375,-0.0009771873405871184
0.49590625,-0.0009862805944756553
0.49596874999999996,-0.0009906033577987972
0.49603125000000003,-0.0010035012829982537
0.49609375,-0.0010117911314745376
0.49615624999999997,-0.0010128736527881266
0.49621875,-0.0010064083220567288
0.49628125,-0.0009946196017764364
0.49634375,-0.0009902331915916385
0.49640625,-0.000980153357764857
0.49646875,-0.0009765199451387263
0.49653125,-0.0009804689814360695
0.49659375,-0.0009909045021864876
0.49665625,-0.0009956401981593421
0.49671875,-0.0010077097037141658
0.49678125,-0.0010143342326766336
0.49684375000000003,-0.0010133873790503234
0.49690625,-0.0010052958609591822
0.49696874999999996,-0.0009927561922735695
0.49703125000000004,-0.0009887477622674001
0.49709375,-0.0009799562686506474
0.49715624999999997,-0.0009781947273299896
0.49721875,-0.0009841155227438975
0.49728125,-0.0009956392922762236
0.49734375,-0.0010003531119397169
0.49740625,-0.0010113793276847471
0.49746875,-0.0010160990643400536
0.49753125,-0.0010132930553360397
0.49759375,-0.0010037330576042613
0.49765625,-0.0009993641804919712
0.49771875,-0.0009873137474096932
0.49778125,-0.0009800313788074777
0.49784375000000003,-0.0009802733279155318
0.49790625,-0.0009878145974299007
0.49796874999999996,-0.0010001294176301967
0.49803125000000004,-0.001004810137313128
0.49809375,-0.0010144600643671176
0.49815624999999997,-0.0010173583064215785
0.49821875,-0.0010125488516109504
0.49828125,-0.0010017060496768093
0.49834375,-0.0009971623998075163
0.49840625,-0.0009858838404136483
0.49846875,-0.0009804798112213325
0.49853125,-0.0009825072588016404
0.49859375,-0.0009916042823192306
0.49865625,-0.0009959592416104168
0.49871875,-0.0010087190901275633
0.49878125,-0.001016836609829097
0.49884375000000003,-0.0010177614935208412
0.49890625,-0.0010112126484447814
0.49896874999999996,-0.000999358553941787
0.49903125000000004,-0.0009949155890963818
0.49909375,-0.0009848151111026548
0.49915624999999997,-0.0009810315539142411
0.49921875,-0.0009850322814149437
0.49928125,-0.0009954760567577603
0.49934375,-0.0010001036123876428
0.49940625,-0.0010121140272643103
0.49946875,-0.0010187602055183598
0.49953125,-0.001017748102368654
0.49959375,-0.0010095742880108782
0.49965625,-0.0009967789529405358
0.49971875,-0.0009926805553369805
0.49978125,-0.000984022270182433
0.49984375000000003,-0.0009821809952632599
0.49990625,-0.0009878233281037374
0.49996874999999996,-0.0009993402420920838
0.5000312499999999,-0.0010039202072466002
0.50009375,-0.001015328493994494
0.5001562500000001,-0.0010197687872371963
0.5002187499999999,-0.0010167005237328997
0.50028125,-0.0010070813388765587
0.5003437500000001,-0.0010025676664331962
0.5004062499999999,-0.0009904634042308125
0.50046875,-0.000983140322707951
0.50053125,-0.0009834460578648507
0.50059375,-0.0009908161808051402
0.50065625,-0.001003365639368009
0.50071875,-0.0010078860876342466
0.50078125,-0.0010173204575525396
0.50084375,-0.0010202732423968686
0.50090625,-0.0010152902830854738
0.50096875,-0.0010043895734353492
0.50103125,-0.0009998158488548209
0.50109375,-0.0009884263493439571
0.50115625,-0.0009829450931972822
0.50121875,-0.0009851716460245602
0.50128125,-0.0009940621832940366
0.50134375,-0.000998289824679588
0.50140625,-0.001010990015801655
0.50146875,-0.0010190437554644105
0.50153125,-0.0010199265166598581
0.5015937500000001,-0.0010133879558568426
0.5016562499999999,-0.0010012607141668406
0.50171875,-0.0009967942901366184
0.5017812500000001,-0.0009866246118088035
0.5018437499999999,-0.0009829695970874353
0.50190625,-0.0009868962490403865
0.5019687500000001,-0.0009972321754445762
0.5020312499999999,-0.001001858830789959
0.50209375,-0.0010137390705371452
0.5021562500000001,-0.001020263402872701
0.5022187499999999,-0.0010189893179104736
0.50228125,-0.0010106578254070464
0.5023437500000001,-0.0009979786530500412
0.5024062499999999,-0.0009938923463438248
0.50246875,-0.0009848934599356318
0.50253125,-0.000983282962348439
0.50259375,-0.0009890600319840959
0.50265625,-0.001000482626319743
0.50271875,-0.0010050758891151368
0.50278125,-0.0010158696076645046
0.50284375,-0.0010205719973168104
0.50290625,-0.001017484111792949
0.50296875,-0.001007701122311161
0.50303125,-0.001003178427391449
0.50309375,-0.0009908893862854568
0.50315625,-0.0009836667114923592
0.50321875,-0.0009838521265538996
0.50328125,-0.0009912893269441447
0.50334375,-0.0010035073518177492
0.50340625,-0.0010079402996516773
0.5034687499999999,-0.001017532555360412
0.50353125,-0.0010202438681924386
0.5035937500000001,-0.0010152669784388169
0.5036562499999999,-0.0010041984770214896
0.50371875,-0.0009994695383697683
0.5037812500000001,-0.0009881876740156226
0.5038437499999999,-0.0009826217424690475
0.50390625,-0.0009846540335697873
0.5039687500000001,-0.0009936178348382424
0.5040312499999999,-0.0009978844887357508
0.50409375,-0.0010104123853917901
0.5041562500000001,-0.001018442739984804
0.5042187499999999,-0.0010191862544947083
0.50428125,-0.0010124101464654423
0.5043437500000001,-0.0010003736768615101
0.50440625,-0.0009958662204025692
0.50446875,-0.0009856036202088997
0.50453125,-0.000981834430346551
0.50459375,-0.0009857344813266194
0.50465625,-0.000996119376972568
0.50471875,-0.001000635634837349
0.50478125,-0.0010123889922413198
0.50484375,-0.001018744059484905
0.50490625,-0.0010174546892690317
0.50496875,-0.0010091508356004364
0.50503125,-0.0009962868022183602
0.50509375,-0.0009920566829121763
0.50515625,-0.000983210845872995
0.50521875,-0.000981392673141776
0.50528125,-0.0009871492266748383
0.50534375,-0.0009985389911765369
0.5054062500000001,-0.0010030976902709876
0.50546875,-0.0010138411552233773
0.50553125,-0.0010183523654375137
0.5055937500000001,-0.001015140073280768
0.5056562499999999,-0.001005354387448948
0.50571875,-0.0010007659874292085
0.5057812500000001,-0.0009884548606782922
0.5058437499999999,-0.000981160410948645
0.50590625,-0.0009812281600232592
0.5059687500000001,-0.000988692294666374
0.5060312499999999,-0.001000941913399625
0.50609375,-0.0010053031900940923
0.5061562500000001,-0.0010146865343876321
0.5062187499999999,-0.0010173216981392563
0.50628125,-0.0010122788354922363
0.5063437500000001,-0.0010011349357357813
0.50640625,-0.0009963883192354167
0.50646875,-0.0009849991868746966
0.50653125,-0.000979394593073446
0.50659375,-0.0009813977303531063
0.50665625,-0.0009903865306586934
0.50671875,-0.0009945214310629613
0.50678125,-0.0010070300446786973
0.50684375,-0.0010148916295553978
0.50690625,-0.0010155517255210633
0.50696875,-0.0010087775485736195
0.50703125,-0.0009966214626566938
0.50709375,-0.000991932217570865
0.50715625,-0.0009817344834031627
0.50721875,-0.0009779746095541497
0.50728125,-0.0009817116720055585
0.50734375,-0.000992113463825356
0.5074062500000001,-0.0009966013285647723
0.50746875,-0.0010082777840666468
0.50753125,-0.0010145108187954999
0.5075937500000001,-0.0010132576403930615
0.5076562499999999,-0.001004781033503599
0.50771875,-0.000991939587329238
0.5077812500000001,-0.0009874646406078519
0.5078437499999999,-0.0009786794962459155
0.50790625,-0.0009767340654945333
0.5079687500000001,-0.0009824805765706601
0.5080312499999999,-0.0009939540512369713
0.50809375,-0.0009984819062549555
0.5081562500000001,-0.0010090464127218146
0.5082187499999999,-0.001013399382600505
0.50828125,-0.0010102171440196095
0.5083437500000001,-0.0010002987265158025
0.50840625,-0.000995649953340283
0.50846875,-0.0009833125162874157
0.50853125,-0.0009759726436791433
0.50859375,-0.0009759103285745946
0.50865625,-0.0009833384438963783
0.50871875,-0.0009956842162011578
0.50878125,-0.0009997676003319356
0.50884375,-0.0010091982373355568
0.50890625,-0.0010117324404455008
0.50896875,-0.0010065202696606934
0.50903125,-0.000995198227311589
0.50909375,-0.0009904980782625
0.50915625,-0.0009791289305967066
0.50921875,-0.0009734053197665848
0.50928125,-0.0009751758513337483
0.50934375,-0.0009842063268673401
0.5094062500000001,-0.000988315610533641
0.50946875,-0.0010008135844867816
0.50953125,-0.0010085565395610563
0.5095937500000001,-0.0010092262991925893
0.5096562499999999,-0.0010023335970707203
0.50971875,-0.0009899794799117512
0.5097812500000001,-0.0009853004782983676
0.5098437499999999,-0.0009748451202362257
0.50990625,-0.0009713052176011511
0.5099687500000001,-0.0009752045017077798
0.5100312499999999,-0.0009852148542145028
0.51009375,-0.0009896138661873166
0.5101562500000001,-0.0010011254188491414
0.5102187499999999,-0.0010075012723266275
0.51028125,-0.0010061704933101434
0.5103437500000001,-0.000997466702671701
0.51040625,-0.0009845613595068081
0.51046875,-0.000980207226579391
0.51053125,-0.0009713337023818797
0.51059375,-0.0009691629851794753
0.51065625,-0.0009748473316846529
0.51071875,-0.000986201364173614
0.51078125,-0.0009908674834765152
0.51084375,-0.0010012578575644138
0.51090625,-0.001005731977725438
0.51096875,-0.001002381478894726
0.51103125,-0.0009924258617725057
0.51109375,-0.0009876807998670106
0.51115625,-0.0009751905779968317
0.51121875,-0.0009676106847514576
0.51128125,-0.0009679581450692115
0.51134375,-0.000975122818246868
0.5114062500000001,-0.0009872564217845228
0.51146875,-0.000991428067662753
0.51153125,-0.001000720562780999
0.5115937500000001,-0.0010031695310982747
0.5116562499999999,-0.0009979151645707895
0.51171875,-0.0009867423365135797
0.5117812500000001,-0.0009818473831085806
0.5118437499999999,-0.0009703508491366031
0.51190625,-0.0009646451510240128
0.5119687500000001,-0.0009664801114914606
0.5120312499999999,-0.0009753164127638825
0.51209375,-0.0009793655835711457
0.5121562500000001,-0.0009918115691050222
0.51221875,-0.0009995779437949048
0.51228125,-0.001000132509578755
0.5123437500000001,-0.0009931742470344063
0.51240625,-0.0009807608791354838
0.51246875,-0.0009760385580457054
0.51253125,-0.0009656139972379907
0.51259375,-0.0009617731931131218
0.51265625,-0.0009655001832124532
0.51271875,-0.0009757140746403659
0.51278125,-0.0009800398159129364
0.51284375,-0.0009916016982529918
0.51290625,-0.0009976615850703086
0.51296875,-0.0009963122344452957
0.51303125,-0.0009876665548223806
0.51309375,-0.0009746332393917867
0.51315625,-0.0009701893305845422
0.5132187500000001,-0.0009612347642672936
0.51328125,-0.0009592522755692418
0.51334375,-0.0009648011140405838
0.5134062500000001,-0.0009759394740096322
0.5134687499999999,-0.0009804071313286866
0.51353125,-0.0009908766250163181
0.5135937500000001,-0.0009952092335986096
0.5136562499999999,-0.0009918490572020378
0.51371875,-0.000981782754611582
0.5137812500000001,-0.0009769721936934983
0.5138437499999999,-0.0009645142697813913
0.51390625,-0.0009570248085492145
0.5139687500000001,-0.0009569446498112616
0.5140312499999999,-0.000964192874855968
0.51409375,-0.0009762423393403843
0.5141562500000001,-0.0009803478112956898
0.51421875,-0.000989611608651797
0.51428125,-0.0009920106120219485
0.5143437500000001,-0.0009867640333769967
0.51440625,-0.0009754644285407676
0.51446875,-0.000970483957364765
0.51453125,-0.0009589168432965756
0.51459375,-0.000953117934726605
0.51465625,-0.0009549694913222884
0.51471875,-0.0009637204926884607
0.51478125,-0.0009675870601343617
0.51484375,-0.0009799680310067782
0.51490625,-0.0009876684934430613
0.51496875,-0.0009882262944622133
0.51503125,-0.0009811510225704867
0.51509375,-0.0009688460066835658
0.51515625,-0.0009640073715969921
0.5152187500000001,-0.0009535301965064163
0.51528125,-0.0009495359694939587
0.51534375,-0.000953267827322482
0.5154062500000001,-0.0009632773272994499
0.51546875,-0.000967565255081182
0.51553125,-0.0009791296853793596
0.5155937500000001,-0.0009851566084167485
0.5156562499999999,-0.0009837265236633808
0.51571875,-0.0009750394672730645
0.5157812500000001,-0.0009620821929371692
0.5158437499999999,-0.0009575432629932851
0.51590625,-0.0009483780727353036
0.5159687500000001,-0.0009463913464899942
0.5160312499999999,-0.0009518014645582412
0.51609375,-0.0009629566918317317
0.5161562500000001,-0.0009673316195787374
0.51621875,-0.0009777907346859016
0.51628125,-0.0009820444151735774
0.5163437500000001,-0.0009785882049758443
0.51640625,-0.0009686024015419514
0.51646875,-0.0009637444781239457
0.51653125,-0.0009512113390034299
0.51659375,-0.0009435946758158675
0.51665625,-0.0009434522588015193
0.51671875,-0.00095061939849099
0.51678125,-0.0009625855173302569
0.51684375,-0.0009666841616062516
0.51690625,-0.0009758871703346439
0.51696875,-0.0009783157680721688
0.51703125,-0.000973162836666347
0.51709375,-0.0009617427038483839
0.51715625,-0.0009568117602828524
0.5172187500000001,-0.0009451457481142872
0.51728125,-0.000939194734768195
0.51734375,-0.0009409007658389146
0.5174062500000001,-0.0009495318948864045
0.51746875,-0.0009534598703507535
0.51753125,-0.0009657726551881574
0.5175937500000001,-0.000973529927516037
0.5176562499999999,-0.0009740019448329362
0.51771875,-0.0009670186746958687
0.5177812500000001,-0.0009546978174210796
0.5178437499999999,-0.0009497921660414355
0.51790625,-0.0009392438867694142
0.5179687500000001,-0.0009350373522713507
0.5180312499999999,-0.0009386932629593392
0.51809375,-0.0009485976421901438
0.5181562500000001,-0.0009529606482095165
0.51821875,-0.000964378910222774
0.51828125,-0.0009704825010155571
0.5183437500000001,-0.0009689887180749368
0.51840625,-0.0009604325315223095
0.51846875,-0.0009472730443311206
0.51853125,-0.0009427612157087012
0.51859375,-0.0009336461065167639
0.51865625,-0.0009312285014855815
0.51871875,-0.0009367863130330806
0.51878125,-0.0009477840621228903
0.51884375,-0.0009518138043526081
0.51890625,-0.0009624361482676036
0.51896875,-0.0009666725280091659
0.51903125,-0.0009634153434700532
0.51909375,-0.0009532570603220658
0.51915625,-0.0009482736188515251
0.5192187500000001,-0.0009357934040125221
0.51928125,-0.0009281242210244511
0.51934375,-0.0009277315847839029
0.5194062500000001,-0.0009348319508119818
0.51946875,-0.000946650644958448
0.51953125,-0.0009507396978808702
0.5195937500000001,-0.0009601489671380303
0.5196562499999999,-0.0009623414042626566
0.51971875,-0.000957265714277733
0.5197812500000001,-0.0009457120099811422
0.5198437499999999,-0.0009406467359753812
0.51990625,-0.0009290078974600463
0.5199687500000001,-0.0009227370486699082
0.52003125,-0.0009245175314298859
0.52009375,-0.0009331539352575857
0.5201562500000001,-0.0009367115918496038
0.52021875,-0.0009492246521150549
0.52028125,-0.0009568012426181549
0.5203437500000001,-0.000957484193451652
0.52040625,-0.0009503140568715152
0.52046875,-0.0009381728929285793
0.52053125,-0.0009333913792583942
0.52059375,-0.0009225303175853655
0.52065625,-0.0009182675215326508
0.52071875,-0.0009217194796460326
0.52078125,-0.0009315469105528607
0.52084375,-0.0009358440097980147
0.52090625,-0.0009473665946519716
0.52096875,-0.0009535389289866136
0.5210312500000001,-0.0009519731426266553
0.52109375,-0.0009434923640559145
0.52115625,-0.0009304153272226001
0.5212187500000001,-0.0009257486677908683
0.52128125,-0.000916423030190211
0.52134375,-0.0009138914780515983
0.5214062500000001,-0.000919319664890339
0.52146875,-0.0009302509843944901
0.52153125,-0.0009345668068028445
0.5215937500000001,-0.0009450619525564474
0.5216562499999999,-0.000949452226516545
0.52171875,-0.0009461314493425799
0.5217812500000001,-0.0009360676124845202
0.5218437499999999,-0.0009311769219873811
0.52190625,-0.0009183952426591036
0.5219687500000001,-0.0009106444702497163
0.52203125,-0.0009102088453430968
0.52209375,-0.0009169962923288311
0.5221562500000001,-0.00092895521121171
0.52221875,-0.0009329524989188653
0.52228125,-0.0009422393120894768
0.5223437500000001,-0.0009446798863412265
0.52240625,-0.0009395209018383255
0.52246875,-0.0009283417010708117
0.52253125,-0.000923138588887637
0.52259375,-0.000911300714920904
0.52265625,-0.000905173405418111
0.52271875,-0.0009064989644630567
0.52278125,-0.0009150067798315009
0.52284375,-0.0009187472104165706
0.52290625,-0.0009309851051823859
0.52296875,-0.0009388125607318887
0.5230312500000001,-0.0009394555457731824
0.52309375,-0.0009324875801571542
0.52315625,-0.0009202097447480739
0.5232187500000001,-0.000915148250938802
0.52328125,-0.0009043736080019266
0.52334375,-0.0009000191633865562
0.5234062500000001,-0.0009032383117408005
0.5234687499999999,-0.0009130107513668356
0.52353125,-0.000917058273141591
0.5235937500000001,-0.0009286195453676871
0.5236562499999999,-0.0009348400506697663
0.52371875,-0.0009334728708399465
0.5237812500000001,-0.0009249116534113255
0.5238437499999999,-0.0009119057526759677
0.52390625,-0.000907162440363915
0.5239687500000001,-0.0008976584199935772
0.52403125,-0.0008951026166507392
0.52409375,-0.0009001080623082525
0.5241562500000001,-0.0009110282444812351
0.52421875,-0.0009152131689674492
0.52428125,-0.0009257484988408615
0.5243437500000001,-0.0009302482153834002
0.52440625,-0.0009269816135992204
0.52446875,-0.0009170497347907591
0.52453125,-0.0009121426376719199
0.52459375,-0.0008992841073777041
0.52465625,-0.0008912694623054301
0.52471875,-0.0008905674326229601
0.52478125,-0.0008973530202179836
0.52484375,-0.0009090721605976362
0.52490625,-0.0009130404949908855
0.52496875,-0.0009224088237163308
0.5250312500000001,-0.0009250269169290282
0.52509375,-0.0009199487554718555
0.52515625,-0.0009087597042217732
0.5252187500000001,-0.0009036345873857099
0.52528125,-0.000891664289539365
0.52534375,-0.0008852055552775184
0.5254062500000001,-0.0008864880594338098
0.52546875,-0.0008947334077519242
0.52553125,-0.0008983751021307551
0.5255937500000001,-0.000910662494889164
0.5256562499999999,-0.000918548134938385
0.52571875,-0.0009193198102901701
0.5257812500000001,-0.0009125441663066225
0.5258437499999999,-0.0009002347805942001
0.52590625,-0.0008952419795454081
0.5259687500000001,-0.000884304060701821
0.52603125,-0.000879604503999154
0.52609375,-0.000882731731385214
0.5261562500000001,-0.0008923513254652654
0.52621875,-0.0008963588720802829
0.52628125,-0.0009080126596031912
0.5263437500000001,-0.0009142607132132108
0.52640625,-0.0009131555452828177
0.52646875,-0.0009047451213183844
0.52653125,-0.0008916545540817999
0.52659375,-0.000886951848030823
0.52665625,-0.0008772559067823926
0.52671875,-0.0008744900695598634
0.52678125,-0.0008793991216596297
0.52684375,-0.0008900874553099819
0.52690625,-0.000894226868097564
0.52696875,-0.0009048184110095336
0.5270312500000001,-0.0009095145446419983
0.52709375,-0.0009065114770149818
0.52715625,-0.0008965837896512951
0.5272187500000001,-0.0008917704445508268
0.52728125,-0.0008788156926755053
0.52734375,-0.0008706088833665276
0.5274062500000001,-0.0008697490945349107
0.52746875,-0.0008762413027261495
0.52753125,-0.0008878203266804788
0.5275937500000001,-0.0008917595807131085
0.5276562499999999,-0.0009012924391580412
0.52771875,-0.0009041517436053637
0.5277812500000001,-0.0008992241533492817
0.52784375,-0.0008880663804608224
0.52790625,-0.0008829580652136848
0.5279687500000001,-0.0008707832073677202
0.52803125,-0.0008642372220065975
0.52809375,-0.0008651408622545459
0.5281562500000001,-0.0008732591225505404
0.52821875,-0.0008769049317944866
0.52828125,-0.0008892176676240926
0.5283437500000001,-0.000897336108475616
0.52840625,-0.0008983241613942095
0.52846875,-0.0008916300015961443
0.52853125,-0.0008794525251036855
0.52859375,-0.0008744323989876429
0.52865625,-0.0008631124473013341
0.52871875,-0.0008583033254680877
0.52878125,-0.0008610540891603458
0.5288437500000001,-0.0008704966730109509
0.52890625,-0.0008745199603239218
0.52896875,-0.0008860852226584559
0.5290312500000001,-0.0008926793224620644
0.52909375,-0.0008917110046542664
0.52915625,-0.0008835071371446346
0.5292187500000001,-0.0008704589769902016
0.52928125,-0.0008655880801961002
0.52934375,-0.0008558390132916427
0.5294062500000001,-0.000852766133800642
0.52946875,-0.0008573496449425788
0.52953125,-0.0008678647710996107
0.5295937500000001,-0.000872079426840644
0.5296562499999999,-0.0008826857288670997
0.52971875,-0.0008877032622118253
0.5297812500000001,-0.0008849165897178157
0.52984375,-0.0008750886219170417
0.52990625,-0.0008702232813628807
0.5299687500000001,-0.000857138070646371
0.53003125,-0.0008487728370951686
0.53009375,-0.0008474488812186959
0.5301562500000001,-0.0008538854463040896
0.53021875,-0.0008656091023931667
0.53028125,-0.0008693773556739948
0.5303437500000001,-0.0008790458689753589
0.53040625,-0.0008820928782746207
0.53046875,-0.000877498956373568
0.53053125,-0.0008664073851722132
0.53059375,-0.0008612962947561476
0.53065625,-0.0008490986265916045
0.53071875,-0.0008422323954295763
0.53078125,-0.0008429583176825517
0.5308437500000001,-0.0008506547846958007
0.53090625,-0.0008631380635901534
0.53096875,-0.0008666804866717392
0.5310312500000001,-0.0008751251236135682
0.53109375,-0.0008761254135469798
0.53115625,-0.0008698259361403504
0.5312187500000001,-0.0008578221438266809
0.53128125,-0.0008525988511131483
0.53134375,-0.0008414796765908172
0.5314062500000001,-0.0008362018653993164
0.53146875,-0.0008387821654670669
0.53153125,-0.0008479917953307242
0.5315937500000001,-0.0008519203560399258
0.5316562499999999,-0.0008637634055763121
0.53171875,-0.0008705206242405616
0.5317812500000001,-0.0008698029558924791
0.53184375,-0.0008618444468677933
0.53190625,-0.0008490225563348441
0.5319687500000001,-0.0008440101200568456
0.53203125,-0.000833934507739692
0.53209375,-0.0008305678742739075
0.5321562500000001,-0.0008348787450133538
0.53221875,-0.0008453090840536137
0.53228125,-0.0008493902548649956
0.5323437500000001,-0.0008603060186872791
0.53240625,-0.0008654996245386903
0.53246875,-0.0008629532277626695
0.53253125,-0.0008534379054516428
0.53259375,-0.0008486424578679486
0.53265625,-0.0008354699498698825
0.53271875,-0.0008268603010454789
0.53278125,-0.0008253293854132843
0.5328437500000001,-0.0008313428988159927
0.53290625,-0.0008427067031475874
0.53296875,-0.0008467451503860468
0.5330312500000001,-0.0008565223268702238
0.53309375,-0.0008598792030493074
0.53315625,-0.0008554925276645087
0.5332187500000001,-0.0008447417053103756
0.53328125,-0.0008396325437069474
0.53334375,-0.0008271256752641065
0.5334062500000001,-0.0008200448538917132
0.5334687499999999,-0.0008203694253658134
0.53353125,-0.0008279411041221818
0.5335937500000001,-0.0008400000899073529
0.5336562499999999,-0.0008438353293561962
0.53371875,-0.000852265004865016
0.5337812500000001,-0.0008538472349093329
0.53384375,-0.0008476743196613179
0.53390625,-0.0008358154325042444
0.5339687500000001,-0.0008305656720238308
0.53403125,-0.0008191672224051316
0.53409375,-0.0008136608548439672
0.5341562500000001,-0.0008157760046366702
0.53421875,-0.0008248099484139959
0.53428125,-0.0008286913343383828
0.5343437500000001,-0.0008405117790434846
0.53440625,-0.0008475480828280813
0.53446875,-0.0008472410168844924
0.53453125,-0.0008395277896000586
0.53459375,-0.0008267174176679049
0.53465625,-0.0008217759402953384
0.53471875,-0.0008113737608118482
0.53478125,-0.0008077157925549527
0.5348437500000001,-0.0008116837408148753
0.53490625,-0.0008218495121412317
0.53496875,-0.0008259532919631385
0.5350312500000001,-0.0008370286349745626
0.53509375,-0.0008424792753951582
0.53515625,-0.000840297883434038
0.5352187500000001,-0.0008310733957754557
0.53528125,-0.0008176278034060236
0.53534375,-0.0008131456870864723
0.5354062500000001,-0.0008041411858266262
0.53546875,-0.0008022830789150004
0.53553125,-0.0008079714125706072
0.5355937500000001,-0.0008191085466236828
0.53565625,-0.0008231424887261418
0.53571875,-0.0008332760128914596
0.5357812500000001,-0.0008369735265401079
0.53584375,-0.000833031785917232
0.53590625,-0.0008224356781309228
0.5359687500000001,-0.0008173417779134828
0.53603125,-0.0008047693060454636
0.53609375,-0.0007973331129414452
0.5361562500000001,-0.0007972715464180519
0.53621875,-0.0008045586779299035
0.53628125,-0.0008165438220915644
0.5363437500000001,-0.0008203104063022049
0.53640625,-0.0008291066029053051
0.53646875,-0.0008310521244546676
0.53653125,-0.0008252738121173886
0.53659375,-0.0008136847134738168
0.5366562500000001,-0.0008084580676860631
0.53671875,-0.0007967935663694553
0.53678125,-0.0007909529478739158
0.5368437500000001,-0.0007926958517331245
0.53690625,-0.0008013424223131532
0.53696875,-0.0008051716562038624
0.5370312500000001,-0.0008172423275771834
0.53709375,-0.0008246251923990366
0.53715625,-0.0008246963846537947
0.5372187500000001,-0.0008174106833396255
0.53728125,-0.0008048203306640633
0.53734375,-0.000799738839361866
0.5374062500000001,-0.000789146815228195
0.53746875,-0.0007850940513371152
0.53753125,-0.0007886565463165601
0.5375937500000001,-0.000798545274317608
0.53765625,-0.0008025976227178933
0.53771875,-0.000813867981649119
0.5377812500000001,-0.000819807846245163
0.53784375,-0.0008180635778379519
0.53790625,-0.0008091731388328582
0.5379687500000001,-0.0007958166839184266
0.53803125,-0.0007911767214068971
0.53809375,-0.0007819537772672386
0.5381562500000001,-0.0007795463012392617
0.53821875,-0.0007848095821178513
0.53828125,-0.0007959014964443803
0.5383437500000001,-0.0007999489345467958
0.53840625,-0.0008102928510061169
0.53846875,-0.0008144274035464805
0.53853125,-0.0008109532359544813
0.53859375,-0.0008005167550543535
0.5386562500000001,-0.0007954799724493034
0.53871875,-0.0007827477264701621
0.53878125,-0.0007750907276644486
0.5388437500000001,-0.0007746208222886575
0.53890625,-0.0007815095226878649
0.53896875,-0.0007933210220348735
0.5390312500000001,-0.0007970873338436768
0.53909375,-0.0008062864334434927
0.53915625,-0.0008086701642339711
0.5392187500000001,-0.0008032380155679197
0.53928125,-0.0007921627683513954
0.53934375,-0.0007867349442776395
0.5394062500000001,-0.0007750281383956809
0.53946875,-0.0007688098036515711
0.53953125,-0.0007699716528210832
0.5395937500000001,-0.0007785519760857007
0.53965625,-0.0007821090964642841
0.53971875,-0.0007944736684612763
0.5397812500000001,-0.0008020620494408603
0.53984375,-0.0008026810594678746
0.53990625,-0.000795751160041408
0.5399687500000001,-0.0007834129413943902
0.54003125,-0.0007782731585018188
0.54009375,-0.0007670148266539362
0.5401562500000001,-0.000762771168330359
0.54021875,-0.0007660588536262114
0.54028125,-0.0007755339571750564
0.5403437500000001,-0.0007796080194155119
0.54040625,-0.0007911809202079123
0.54046875,-0.0007975663620743145
0.54053125,-0.0007963673929928528
0.54059375,-0.0007877645951846479
0.5406562500000001,-0.0007748447904523392
0.54071875,-0.0007699648932104203
0.54078125,-0.0007604189688771301
0.5408437500000001,-0.0007575001950033133
0.54090625,-0.0007624794317943884
0.54096875,-0.0007731764405852493
0.5410312500000001,-0.0007773512601368937
0.54109375,-0.0007878201634026749
0.54115625,-0.000792559340269755
0.5412187500000001,-0.0007896111087819513
0.54128125,-0.0007797443905432078
0.54134375,-0.0007750030920996853
0.5414062500000001,-0.0007619012170766576
0.54146875,-0.0007537854849343495
0.54153125,-0.0007528146145528991
0.5415937500000001,-0.0007592328629855566
0.54165625,-0.000770768057108108
0.54171875,-0.0007748614475889259
0.5417812500000001,-0.0007843676819246914
0.54184375,-0.0007873871887671136
0.54190625,-0.0007825424877478948
0.5419687500000001,-0.000771647918981877
0.54203125,-0.0007664011582508429
0.54209375,-0.0007542335742910522
0.5421562500000001,-0.0007475396497671066
0.54221875,-0.0007483899398841726
0.54228125,-0.0007563334927425808
0.5423437500000001,-0.0007598428026283632
0.54240625,-0.0007722556667207059
0.54246875,-0.000780464947480547
0.54253125,-0.0007816339522533355
0.54259375,-0.0007753183716975864
0.5426562500000001,-0.0007631284720616693
0.54271875,-0.0007580374937594947
0.54278125,-0.0007468590336531661
0.5428437500000001,-0.0007418237008966766
0.54290625,-0.0007444117720803722
0.54296875,-0.0007536532734127577
0.5430312500000001,-0.0007576826241097734
0.54309375,-0.0007694695942285501
0.54315625,-0.0007761699445739123
0.5432187500000001,-0.0007755707307471049
0.54328125,-0.0007676025646816131
0.54334375,-0.0007546963150869279
0.5434062500000001,-0.000749884788084132
0.54346875,-0.0007398583049538776
0.54353125,-0.0007364681923787558
0.5435937500000001,-0.0007407453037254347
0.54365625,-0.0007512830604103488
0.54371875,-0.0007552959912894008
0.5437812500000001,-0.0007662185063150861
0.54384375,-0.0007714818543742563
0.54390625,-0.0007691735790988918
0.5439687500000001,-0.0007596147826768318
0.54403125,-0.0007550471095152389
0.54409375,-0.000741886732696373
0.5441562500000001,-0.0007331869935907342
0.54421875,-0.000731537400406726
0.54428125,-0.0007375239222887631
0.5443437500000001,-0.0007488226157603278
0.54440625,-0.0007530451512490488
0.5444687500000001,-0.0007629348797688063
0.54453125,-0.0007664968050998255
0.54459375,-0.0007623645449469363
0.5446562500000001,-0.0007517240082333676
0.54471875,-0.0007467178039843453
0.54478125,-0.0007342143409632407
0.5448437500000001,-0.0007269507450643198
0.54490625,-0.0007273120520840115
0.54496875,-0.0007346748255102065
0.5450312500000001,-0.0007468315224445771
0.54509375,-0.0007506787607512166
0.54515625,-0.0007593278990923047
0.5452187500000001,-0.0007611746212398129
0.54528125,-0.0007554071817289509
0.54534375,-0.0007436835936390496
0.5454062500000001,-0.0007385958661141057
0.5454687500000001,-0.0007270206817872465
0.54553125,-0.000721448221164156
0.5455937500000001,-0.0007235453716447904
0.54565625,-0.0007323891409397043
0.54571875,-0.0007362088311195225
0.5457812500000001,-0.0007481898099661322
0.54584375,-0.0007556111271967147
0.54590625,-0.000755693261911522
0.5459687500000001,-0.0007482679158841987
0.54603125,-0.0007358030599713405
0.54609375,-0.0007308039551649492
0.5461562500000001,-0.0007203602848488283
0.54621875,-0.00071650721405421
0.54628125,-0.000720149642938317
0.5463437500000001,-0.0007300999772296424
0.54640625,-0.0007343075903546992
0.5464687500000001,-0.0007457850010043621
0.54653125,-0.0007515950521993497
0.54659375,-0.0007498943358416332
0.5466562500000001,-0.0007410556170347193
0.54671875,-0.0007278121343516908
0.54678125,-0.0007232656857607406
0.5468437500000001,-0.0007141257334890017
0.54690625,-0.0007119177295366319
0.54696875,-0.0007173448225626794
0.5470312500000001,-0.0007283417650744972
0.54709375,-0.0007325598317408921
0.54715625,-0.0007429377755564237
0.5472187500000001,-0.0007472136120874884
0.54728125,-0.0007437796159313337
0.54734375,-0.0007337031528874549
0.5474062500000001,-0.0007287598747132695
0.5474687500000001,-0.0007161803304040343
0.54753125,-0.0007083848049195263
0.5475937500000001,-0.0007080337207882176
0.54765625,-0.0007149313268617619
0.54771875,-0.0007268126730676436
0.5477812500000001,-0.000730718284336962
0.54784375,-0.0007400886938108975
0.54790625,-0.0007427822510062132
0.5479687500000001,-0.0007377287657093778
0.54803125,-0.0007263750855128204
0.54809375,-0.000721374810565889
0.5481562500000001,-0.0007093234831001827
0.54821875,-0.0007032872835868731
0.54828125,-0.0007045685947931479
0.5483437500000001,-0.0007130200980370871
0.54840625,-0.0007166632798768502
0.5484687500000001,-0.0007291002123764878
0.54853125,-0.000736908221790511
0.54859375,-0.00073794406979516
0.5486562500000001,-0.0007312376225750428
0.54871875,-0.0007192253722426989
0.54878125,-0.0007140155726177017
0.5488437500000001,-0.0007032405716250745
0.54890625,-0.0006985356441406021
0.54896875,-0.0007018337180334788
0.5490312500000001,-0.0007112566522751024
0.54909375,-0.0007155902987566742
0.54915625,-0.0007274084102254774
0.5492187500000001,-0.0007336430388987791
0.54928125,-0.000733006425035293
0.54934375,-0.0007248578516316218
0.5494062500000001,-0.0007118762474432883
0.5494687500000001,-0.0007071546231775527
0.54953125,-0.0006978013612770201
0.5495937500000001,-0.0006948925412185725
0.54965625,-0.0006995730482693419
0.54971875,-0.0007101781690690007
0.5497812500000001,-0.0007143631222310542
0.54984375,-0.0007253518186136065
0.54990625,-0.0007300868342633715
0.5499687500000001,-0.0007278537212648262
0.55003125,-0.0007182856677246663
0.55009375,-0.0007138154461152624
0.5501562500000001,-0.000700681662704622
0.55021875,-0.0006923855692562986
0.55028125,-0.0006912285895126352
0.5503437500000001,-0.0006974916850800844
0.55040625,-0.0007089576240581277
0.5504687500000001,-0.0007135067822233165
0.55053125,-0.0007231552405000952
0.55059375,-0.000726694582134646
0.5506562500000001,-0.0007223167025976196
0.55071875,-0.0007117022963970543
0.55078125,-0.0007069035851812039
0.5508437500000001,-0.0006947313096679203
0.55090625,-0.0006877235558511302
0.55096875,-0.0006883899139263489
0.5510312500000001,-0.0006961272692007081
0.55109375,-0.0007083430781279001
0.55115625,-0.0007124842067416093
0.5512187500000001,-0.0007210870956163296
0.5512812500000001,-0.0007228586821517724
0.55134375,-0.0007170880904840415
0.5514062500000001,-0.000705273611574575
0.5514687500000001,-0.0007004142420999476
0.55153125,-0.0006890900646593784
0.5515937500000001,-0.0006837669520662476
0.55165625,-0.0006861105990415284
0.55171875,-0.0006951040947094367
0.5517812500000001,-0.0006991884072560517
0.55184375,-0.0007113727441241113
0.55190625,-0.0007186870564411807
0.5519687500000001,-0.0007188653924783406
0.55203125,-0.0007113704556797606
0.55209375,-0.0006989944405187132
0.5521562500000001,-0.0006940269040510011
0.55221875,-0.0006838590367865688
0.5522812500000001,-0.0006801668389993243
0.5523437500000001,-0.0006841760591132506
0.55240625,-0.0006945175713653218
0.5524687500000001,-0.0006986460908914027
0.55253125,-0.0007100075105604953
0.55259375,-0.0007160331509848405
0.5526562500000001,-0.0007143815798074105
0.55271875,-0.0007056197647709317
0.55278125,-0.0006925745043964149
0.5528437500000001,-0.000688198573262494
0.55290625,-0.0006790184346660705
0.55296875,-0.0006770299613565733
0.5530312500000001,-0.0006826013198603653
0.55309375,-0.0006938987016693043
0.55315625,-0.0006981888148177573
0.5532187500000001,-0.0007086169768507067
0.5532812500000001,-0.0007130785084470959
0.55334375,-0.0007097578309890329
0.5534062500000001,-0.0006997442798844511
0.55346875,-0.000695025134339361
0.55353125,-0.0006823595310642278
0.5535937500000001,-0.0006746978290633754
0.55365625,-0.0006744392946055194
0.55371875,-0.0006815323951345487
0.5537812500000001,-0.0006935402822632955
0.55384375,-0.0006977072454590061
0.55390625,-0.000707143384652581
0.5539687500000001,-0.0007097871388959676
0.55403125,-0.0007049342718476737
0.55409375,-0.0006938727899678254
0.5541562500000001,-0.0006887444068745252
0.55421875,-0.0006770154475557177
0.5542812500000001,-0.0006709411275067356
0.5543437500000001,-0.0006723605707697755
0.55440625,-0.0006808124598652043
0.5544687500000001,-0.0006847115591831487
0.55453125,-0.0006971140753990468
0.55459375,-0.0007053535450451953
0.5546562500000001,-0.0007063612969372413
0.55471875,-0.000699990099194886
0.55478125,-0.0006879594610917361
0.5548437500000001,-0.00068310720756104
0.55490625,-0.0006722006404518144
0.55496875,-0.0006677454709579783
0.5550312500000001,-0.0006709010337676014
0.55509375,-0.0006804212089096817
0.55515625,-0.0006846336856956015
0.5552187500000001,-0.0006966327938348615
0.5552812500000001,-0.0007035277722881872
0.55534375,-0.0007028840805458347
0.5554062500000001,-0.0006949919868409205
0.5554687500000001,-0.0006822820582860212
0.55553125,-0.0006775603972350303
0.5555937500000001,-0.000668017093267706
0.55565625,-0.0006650737746999869
0.55571875,-0.000669734698554747
0.5557812500000001,-0.0006805757093057696
0.55584375,-0.0006848754708537463
0.55590625,-0.000696052694794308
0.5559687500000001,-0.0007013501547008527
0.55603125,-0.0006990272416326493
0.55609375,-0.0006898085404212495
0.5561562500000001,-0.0006767311695820011
0.55621875,-0.0006726163828101872
0.5562812500000001,-0.0006641861977838281
0.5563437500000001,-0.0006629473161084698
0.55640625,-0.0006691963320581418
0.5564687500000001,-0.0006809082531020819
0.55653125,-0.0006852766276664313
0.55659375,-0.0006954445590424407
0.5566562500000001,-0.0006991903233883601
0.55671875,-0.0006953524034538361
0.55678125,-0.0006849549086549445
0.5568437500000001,-0.0006801312463142889
0.55690625,-0.0006680803773295441
0.55696875,-0.0006609879115546252
0.5570312500000001,-0.0006615229684372725
0.55709375,-0.000669343821396079
0.55715625,-0.0006814106435666586
0.5572187500000001,-0.0006856834996525063
0.5572812500000001,-0.0006947552506814392
0.55734375,-0.0006970704699796049
0.5574062500000001,-0.0006916014516868407
0.5574687500000001,-0.000680148486408072
0.55753125,-0.0006753451656910381
0.5575937500000001,-0.0006640074168599991
0.55765625,-0.0006585831789237273
0.55771875,-0.000660723962472104
0.5577812500000001,-0.000669787110457426
0.55784375,-0.0006739456047830661
0.55790625,-0.0006863002664495577
0.5579687500000001,-0.000694218749573372
0.55803125,-0.0006946684594685282
0.55809375,-0.0006876741599533276
0.5581562500000001,-0.000675525140457045
0.55821875,-0.0006709534480682372
0.5582812500000001,-0.0006606897680852541
0.5583437500000001,-0.0006569088034682896
0.55840625,-0.0006606202236060371
0.5584687500000001,-0.0006708900052107142
0.55853125,-0.0006753755335816292
0.55859375,-0.0006869618931228116
0.5586562500000001,-0.0006933009048307459
0.55871875,-0.0006922178263020218
0.55878125,-0.0006840508732630923
0.5588437500000001,-0.0006713629944090915
0.55890625,-0.0006668102752356436
0.55896875,-0.0006579360116664712
0.5590312500000001,-0.0006556658710658025
0.5590937500000001,-0.0006607515829331334
0.55915625,-0.0006722315185032982
0.5592187500000001,-0.0006766410081010255
0.5592812500000001,-0.0006875076521358769
0.55934375,-0.0006925396189351729
0.5594062500000001,-0.0006898908475537202
0.5594687500000001,-0.0006806022365482833
0.55953125,-0.0006759094360522522
0.5595937500000001,-0.0006632011459447723
0.55965625,-0.000655590649590504
0.55971875,-0.0006550355150711507
0.5597812500000001,-0.0006617053608580364
0.55984375,-0.0006736625734934804
0.55990625,-0.0006782175442033023
0.5599687500000001,-0.0006879507181793976
0.56003125,-0.0006915017609543939
0.5600937500000001,-0.0006871757644743848
0.5601562500000001,-0.0006766303847882404
0.56021875,-0.0006720868594369128
0.5602812500000001,-0.0006601390896359832
0.5603437500000001,-0.0006537105269651261
0.56040625,-0.0006547719502227878
0.5604687500000001,-0.0006630265578753403
0.56053125,-0.0006669284831512801
0.56059375,-0.0006798131274177721
0.5606562500000001,-0.0006886391908001444
0.56071875,-0.000690413877816376
0.56078125,-0.0006846018912397001
0.5608437500000001,-0.0006731432183793573
0.56090625,-0.0006683427158732103
0.56096875,-0.0006575221426776551
0.5610312500000001,-0.0006527075478214017
0.5610937500000001,-0.0006551744369970025
0.56115625,-0.000664736361843235
0.5612187500000001,-0.0006691134962006906
0.56128125,-0.0006815715592324578
0.56134375,-0.0006890721984977033
0.5614062500000001,-0.0006891730728630918
0.56146875,-0.0006822407852538626
0.56153125,-0.0006700030818392599
0.5615937500000001,-0.0006655398306883026
0.56165625,-0.0006554543316107803
0.56171875,-0.0006519812423700366
0.5617812500000001,-0.0006565767449040888
0.56184375,-0.0006670764205038704
0.56190625,-0.0006714753276943486
0.56196875,-0.0006831509106701439
0.56203125,-0.0006894457128563958
0.5620937500000001,-0.0006880292308670266
0.56215625,-0.0006793216142386982
0.56221875,-0.0006666860087359283
0.5622812500000001,-0.0006624716961255578
0.56234375,-0.0006537598750658985
0.56240625,-0.0006520835849098405
0.5624687500000001,-0.000657716500752456
0.56253125,-0.0006692559322251518
0.56259375,-0.0006738395255493079
0.5626562500000001,-0.0006847927792982267
0.5627187499999999,-0.0006893850871747265
0.56278125,-0.0006863377113460467
0.5628437500000001,-0.0006768796231223506
0.5629062499999999,-0.000672362188556902
0.56296875,-0.0006600386877316511
0.5630312500000001,-0.0006525667458359835
0.56309375,-0.0006523953285921813
0.56315625,-0.0006596430767615707
0.5632187500000001,-0.000671894022591539
0.56328125,-0.0006763376046544922
0.56334375,-0.0006862083683204789
0.5634062500000001,-0.0006893604379689944
0.56346875,-0.0006848834287157268
0.56353125,-0.0006741905477576082
0.56359375,-0.0006695936238061834
0.56365625,-0.0006578799707747801
0.56371875,-0.0006519532682507378
0.56378125,-0.0006534235544979339
0.56384375,-0.0006618681109627211
0.56390625,-0.0006659044205602482
0.56396875,-0.000678848468369686
0.56403125,-0.0006876037328057416
0.5640937500000001,-0.0006891237231778091
0.56415625,-0.0006831688240624134
0.56421875,-0.0006717400017687281
0.5642812500000001,-0.0006671745593828105
0.5643437499999999,-0.0006563079852118375
0.56440625,-0.0006517594922423042
0.5644687500000001,-0.0006548887206668796
0.5645312499999999,-0.0006645714632720345
0.56459375,-0.000668923917016423
0.5646562500000001,-0.0006813191743427482
0.5647187499999999,-0.0006887370538211091
0.56478125,-0.0006888594453423602
0.5648437500000001,-0.0006816262762325276
0.5649062499999999,-0.0006692892697524044
0.56496875,-0.0006648674627157958
0.56503125,-0.0006553283323946779
0.56509375,-0.0006521605096762029
0.56515625,-0.0006567470023182281
0.56521875,-0.0006676210306413299
0.56528125,-0.0006722788877682184
0.56534375,-0.0006838995872995579
0.56540625,-0.0006899084946441203
0.56546875,-0.0006884819723585178
0.56553125,-0.000679942559950103
0.56559375,-0.0006671717777650688
0.56565625,-0.0006632881804192747
0.56571875,-0.0006546963105176773
0.5657812499999999,-0.0006531884899806661
0.56584375,-0.0006592729348403048
0.56590625,-0.0006709200054481959
0.5659687499999999,-0.000675637979310667
0.56603125,-0.0006865034824116989
0.5660937500000001,-0.0006911323760595556
0.5661562499999999,-0.0006881031011088667
0.56621875,-0.0006785494011046778
0.5662812500000001,-0.0006740998407717136
0.5663437499999999,-0.0006620423922766988
0.56640625,-0.0006547399393640879
0.5664687500000001,-0.0006548383477485847
0.5665312499999999,-0.0006623459346404431
0.56659375,-0.0006746631071446046
0.56665625,-0.0006792652393469711
0.5667187499999999,-0.0006892148739104931
0.56678125,-0.0006923800065977981
0.56684375,-0.0006878859143257532
0.56690625,-0.0006773622751657937
0.56696875,-0.000672800856348077
0.56703125,-0.000661334864394042
0.56709375,-0.0006556050542505382
0.56715625,-0.0006573069764051059
0.56721875,-0.00066608363404419
0.56728125,-0.0006703042830519812
0.56734375,-0.0006833935304663419
0.5674062499999999,-0.0006921342967050881
0.56746875,-0.000693790951356299
0.56753125,-0.000687897174236396
0.5675937499999999,-0.0006763433270494112
0.56765625,-0.0006720044346907178
0.56771875,-0.0006613874823499372
0.5677812499999999,-0.0006570997651332011
0.56784375,-0.0006604225390420548
0.5679062500000001,-0.0006705701122811936
0.5679687499999999,-0.0006751042035840482
0.56803125,-0.0006874934897905804
0.5680937500000001,-0.0006948424322425484
0.5681562499999999,-0.0006952357674345211
0.56821875,-0.0006878649601635423
0.56828125,-0.0006759285091290923
0.5683437499999999,-0.0006717630170274824
0.56840625,-0.0006620735231398361
0.56846875,-0.0006593230529728655
0.5685312499999999,-0.0006642761212660719
0.56859375,-0.0006750393905273488
0.56865625,-0.0006800519177591613
0.5687187499999999,-0.0006916001584771625
0.56878125,-0.0006980587286613826
0.5688437499999999,-0.0006967325857727968
0.56890625,-0.000688343899195476
0.56896875,-0.0006755403846882835
0.5690312499999999,-0.0006718799617700527
0.56909375,-0.0006635367906419332
0.56915625,-0.0006619183543800367
0.5692187499999999,-0.0006683760532184418
0.56928125,-0.0006800552397446744
0.56934375,-0.0006849866514288261
0.5694062499999999,-0.0006961066907544
0.56946875,-0.0007008107630917526
0.56953125,-0.0006980404101329107
0.5695937499999999,-0.0006882047547508152
0.56965625,-0.0006842498059400626
0.5697187499999999,-0.0006723764606473004
0.5697812499999999,-0.0006651453160232135
0.56984375,-0.000665435640612666
0.56990625,-0.0006728135220465808
0.5699687499999999,-0.0006855405630822875
0.57003125,-0.0006902343787850151
0.5700937500000001,-0.0007003839471163842
0.5701562500000001,-0.0007033752740383536
0.57021875,-0.0006992562938878399
0.5702812500000001,-0.0006887786654466432
0.5703437500000001,-0.0006846498779657234
0.57040625,-0.0006733186091786858
0.5704687500000001,-0.0006674912839759739
0.57053125,-0.000669224940248056
0.57059375,-0.0006781103538659738
0.5706562500000001,-0.0006824069091710128
0.57071875,-0.0006956709084324497
0.57078125,-0.0007045276627080654
0.5708437500000001,-0.0007064452483586114
0.5709062500000001,-0.0007008579554960426
0.57096875,-0.0006894884629374542
0.5710312500000001,-0.0006854492964556425
0.5710937500000001,-0.0006746397948677457
0.57115625,-0.0006704100068923163
0.5712187500000001,-0.0006739133205014847
0.57128125,-0.0006837655330391851
0.57134375,-0.0006884148836781845
0.5714062500000001,-0.000701081511871926
0.57146875,-0.0007089516769647197
0.57153125,-0.0007092053387266761
0.5715937500000001,-0.0007023210115199019
0.57165625,-0.0006904562030366768
0.57171875,-0.0006862095026176213
0.5717812500000001,-0.000676930239944501
0.57184375,-0.0006740595911822606
0.5719062500000001,-0.0006789475095730912
0.57196875,-0.0006896719565432502
0.57203125,-0.000694684524396777
0.5720937500000001,-0.0007066450839292027
0.57215625,-0.0007131019720579834
0.57221875,-0.0007122321660638087
0.5722812500000001,-0.0007039904316876455
0.57234375,-0.000691561227567361
0.57240625,-0.0006877905911459314
0.5724687500000001,-0.0006793967718819738
0.57253125,-0.0006779066742621104
0.57259375,-0.0006842513331614675
0.5726562500000001,-0.0006959252015682968
0.5727187499999999,-0.0007009595690031234
0.57278125,-0.0007121662756953695
0.5728437500000001,-0.0007173206248586306
0.57290625,-0.0007148932599483626
0.57296875,-0.0007056411746768076
0.5730312500000001,-0.0007015051875731426
0.57309375,-0.0006896686087257825
0.57315625,-0.0006824310354466567
0.5732187500000001,-0.0006825573191511086
0.57328125,-0.0006900036481633925
0.57334375,-0.0007024101114604803
0.5734062500000001,-0.0007074167367412953
0.57346875,-0.0007177715139199958
0.57353125,-0.0007214077800833107
0.57359375,-0.0007174672186982534
0.57365625,-0.0007074235067557333
0.57371875,-0.0007031254947017507
0.57378125,-0.0006918309529508893
0.57384375,-0.0006859710814796638
0.5739062500000001,-0.0006875630251979292
0.57396875,-0.0006960921534008291
0.57403125,-0.0007005522739932657
0.5740937500000001,-0.0007139704961945104
0.57415625,-0.0007231996814766606
0.57421875,-0.0007254182899897044
0.5742812500000001,-0.0007202451882973859
0.5743437499999999,-0.0007091146684721772
0.57440625,-0.0007048826306612077
0.5744687500000001,-0.0006943552584848522
0.5745312499999999,-0.0006898270267564899
0.57459375,-0.0006929165637090118
0.5746562500000001,-0.0007027011885104295
0.57471875,-0.0007074281496002588
0.57478125,-0.0007203302804131284
0.5748437500000001,-0.0007285450901585722
0.57490625,-0.000729422907939925
0.57496875,-0.000722840782768519
0.57503125,-0.0007110918250627096
0.57509375,-0.0007070954140944302
0.57515625,-0.0006974672558789641
0.57521875,-0.0006943300133968322
0.57528125,-0.0006989480272441423
0.57534375,-0.0007097274606149562
0.57540625,-0.0007148193193953767
0.57546875,-0.0007270433773306773
0.57553125,-0.0007340085424013543
0.57559375,-0.0007333964347755184
0.57565625,-0.0007256777235085388
0.5757187500000001,-0.0007135756929368131
0.5757812499999999,-0.0007097317850023044
0.57584375,-0.0007013189176452717
0.5759062500000001,-0.0006995718315805505
0.5759687499999999,-0.000705472297550247
0.57603125,-0.0007173051459686483
0.5760937500000001,-0.0007223462460178576
0.5761562499999999,-0.0007339176288554128
0.57621875,-0.0007396103022070388
0.5762812500000001,-0.0007376441004596224
0.5763437499999999,-0.0007288554697656435
0.57640625,-0.0007163316612350257
0.5764687500000001,-0.0007130687337439656
0.5765312499999999,-0.000705631839134982
0.57659375,-0.000705565698088606
0.57665625,-0.0007127967704894378
0.57671875,-0.000725299738382465
0.57678125,-0.0007302890985181609
0.57684375,-0.0007410120440111412
0.57690625,-0.0007453262952545059
0.57696875,-0.0007421037395793084
0.57703125,-0.0007324009483560545
0.57709375,-0.0007284428802798171
0.57715625,-0.0007168865215505804
0.57721875,-0.0007109504239548314
0.57728125,-0.0007120704548987389
0.57734375,-0.0007206038095888823
0.5774062499999999,-0.0007249632079659729
0.57746875,-0.0007385667763363246
0.57753125,-0.0007483792065556549
0.5775937499999999,-0.0007513319360781534
0.57765625,-0.0007467118001570072
0.5777187500000001,-0.0007363125101311763
0.5777812499999999,-0.0007320801270265243
0.57784375,-0.0007214616094579074
0.5779062500000001,-0.00071683410083688
0.5779687499999999,-0.00071929577208453
0.57803125,-0.000729059820443842
0.5780937500000001,-0.0007338361615143174
0.5781562499999999,-0.0007469381312831813
0.57821875,-0.0007557662515832175
0.57828125,-0.0007572633398729156
0.5783437499999999,-0.0007515498141100752
0.57840625,-0.0007400944963577016
0.57846875,-0.0007363140044406302
0.5785312499999999,-0.0007264152860265022
0.57859375,-0.0007230339076712
0.57865625,-0.000727210363910824
0.57871875,-0.0007380927214144517
0.57878125,-0.0007430540417383835
0.5788437499999999,-0.000755710960747058
0.57890625,-0.0007633218019521548
0.57896875,-0.0007635190490607457
0.5790312499999999,-0.0007562767661444258
0.57909375,-0.0007445580083188519
0.57915625,-0.0007407389113974483
0.5792187499999999,-0.0007319480476245532
0.57928125,-0.0007299803560892881
0.57934375,-0.0007354279001246244
0.5794062499999999,-0.0007465819601906454
0.57946875,-0.0007522301763179806
0.57953125,-0.0007637854335666439
0.5795937499999999,-0.0007706235947371187
0.57965625,-0.0007691191616572557
0.57971875,-0.0007611727564794668
0.5797812499999999,-0.0007490892463606902
0.57984375,-0.0007457324035247542
0.57990625,-0.0007375864825466816
0.5799687499999999,-0.0007367964081697737
0.58003125,-0.0007441401708995349
0.58009375,-0.0007565613946395669
0.5801562499999999,-0.0007613802303286232
0.58021875,-0.0007731560939775728
0.58028125,-0.0007776673128625511
0.5803437499999999,-0.0007754474757736551
0.58040625,-0.0007661134219805743
0.58046875,-0.0007624562038315852
0.5805312499999999,-0.0007507628367906666
0.58059375,-0.0007444915134212915
0.5806562499999999,-0.0007450782509642317
0.58071875,-0.0007527175619324727
0.58078125,-0.0007662160831377815
0.5808437499999999,-0.0007709665623934769
0.58090625,-0.0007816568288709913
0.58096875,-0.0007853425124478286
0.5810312499999999,-0.000781622258324427
0.58109375,-0.0007713743961947073
0.58115625,-0.0007677375757997873
0.5812187499999999,-0.0007568470776720126
0.58128125,-0.000751326446561007
0.58134375,-0.0007534475737936835
0.5814062499999999,-0.0007625859704055299
0.58146875,-0.0007673050407014936
0.5815312499999999,-0.0007810477291472773
0.5815937499999999,-0.0007904931015978445
0.58165625,-0.0007929759380863599
0.58171875,-0.0007879265192386742
0.5817812499999999,-0.0007769969397739551
0.58184375,-0.0007731375931832457
0.58190625,-0.0007630103349169359
0.5819687499999999,-0.0007588894023516091
0.58203125,-0.0007623962321838401
0.58209375,-0.0007725242893123763
0.5821562499999999,-0.0007776702032081251
0.58221875,-0.0007909566339124596
0.58228125,-0.000799345455557543
0.5823437499999999,-0.0008003844706601093
0.58240625,-0.0007940260538061295
0.58246875,-0.000782831173905485
0.58253125,-0.0007789238600777459
0.58259375,-0.000769593806717761
0.5826562499999999,-0.0007669210916484703
0.58271875,-0.0007718156398656417
0.58278125,-0.0007829186077387418
0.5828437499999999,-0.0007881509382151042
0.58290625,-0.0008005953449292946
0.58296875,-0.0008079685875374831
0.5830312499999999,-0.0008078772578552218
0.58309375,-0.0008005064745979784
0.58315625,-0.0007884952056251282
0.5832187499999999,-0.0007849822745003704
0.58328125,-0.0007767555464991832
0.58334375,-0.0007752962485941123
0.5834062499999999,-0.0007812867215227781
0.58346875,-0.0007931443762547591
0.58353125,-0.0007985859279025231
0.5835937499999999,-0.0008105885199391483
0.58365625,-0.0008164802640859836
0.58371875,-0.0008150747176003947
0.5837812499999999,-0.0008067887742274626
0.58384375,-0.0007944668823941514
0.58390625,-0.0007914069357693038
0.5839687499999999,-0.0007840383123265682
0.58403125,-0.0007838593030995988
0.58409375,-0.0007913577208190498
0.5841562499999999,-0.0008039478474137843
0.58421875,-0.0008091639069481016
0.58428125,-0.0008203569117197773
0.5843437499999999,-0.0008252502641228621
0.58440625,-0.0008224610691985046
0.58446875,-0.0008131125525981941
0.58453125,-0.0008094071232266214
0.58459375,-0.0007980060961084029
0.5846562499999999,-0.0007918603116613687
0.58471875,-0.0007932264113236637
0.58478125,-0.0008016692250230051
0.5848437499999999,-0.0008061337873687957
0.58490625,-0.0008199866352504859
0.58496875,-0.0008303356436680231
0.5850312499999999,-0.0008339009643225093
0.58509375,-0.0008299191415210017
0.58515625,-0.0008198076549057465
0.5852187499999999,-0.000816099764195069
0.58528125,-0.000805549186012694
0.58534375,-0.0008004805872709325
0.5854062499999999,-0.0008029668272592355
0.58546875,-0.0008125710046153201
0.5855312500000001,-0.0008175258186777778
0.5855937499999999,-0.0008311020064469266
0.58565625,-0.0008404829129498026
0.58571875,-0.0008427900632360374
0.5857812499999999,-0.0008375780846925918
0.58584375,-0.0008268642498787393
0.58590625,-0.000823105133812202
0.5859687499999999,-0.0008132027709134987
0.58603125,-0.0008095459383870435
0.58609375,-0.0008134644961773907
0.5861562499999999,-0.0008240131405756745
0.58621875,-0.0008293269670937298
0.58628125,-0.0008423522217415047
0.5863437499999999,-0.0008507397718736653
0.58640625,-0.0008519061719998167
0.58646875,-0.0008455341494435775
0.58653125,-0.0008341838569556892
0.58659375,-0.0008306208860801856
0.5866562499999999,-0.0008216717625881137
0.58671875,-0.0008193078370445084
0.58678125,-0.0008244609748273984
0.5868437499999999,-0.0008359132090243471
0.58690625,-0.0008414471176529381
0.58696875,-0.0008540835742969766
0.5870312499999999,-0.0008613093046365983
0.58709375,-0.0008610989432298599
0.58715625,-0.0008538034066469524
0.5872187499999999,-0.0008420721776784268
0.58728125,-0.0008387766365680199
0.58734375,-0.0008308239400058176
0.5874062499999999,-0.0008296491025879676
0.58746875,-0.0008362101454303383
0.58753125,-0.0008482809975407235
0.5875937499999999,-0.0008538154264074449
0.58765625,-0.0008660533511576085
0.58771875,-0.0008720923645358092
0.5877812499999999,-0.000870410566075619
0.58784375,-0.0008621541623241857
0.58790625,-0.0008501931636288318
0.5879687499999999,-0.0008474393231601984
0.58803125,-0.0008404744022780658
0.58809375,-0.0008405419036154466
0.5881562499999999,-0.000848032125492254
0.58821875,-0.0008609398890435174
0.58828125,-0.0008663795985847655
0.5883437499999999,-0.0008778737126724223
0.58840625,-0.0008826244470671596
0.58846875,-0.0008801343699777475
0.58853125,-0.0008710003513136277
0.58859375,-0.0008672961603036489
0.5886562499999999,-0.00085624872964285
0.58871875,-0.0008504040398504276
0.58878125,-0.0008516394849618775
0.5888437499999999,-0.0008605740271346723
0.58890625,-0.000865039652641203
0.58896875,-0.0008790230535625776
0.5890312499999999,-0.0008898598238799016
0.58909375,-0.0008931861965979226
0.58915625,-0.0008894766714642177
0.5892187499999999,-0.0008797541848850621
0.58928125,-0.0008760282262572361
0.58934375,-0.0008652693430934166
0.5894062499999999,-0.000860653454114263
0.58946875,-0.0008636243927865328
0.58953125,-0.0008730617338463531
0.5895937499999999,-0.000878129571535019
0.58965625,-0.0008914847926265457
0.58971875,-0.0009012020811899613
0.5897812499999999,-0.0009039996076879164
0.58984375,-0.0008989042611695919
0.58990625,-0.0008880613915589475
0.5899687499999999,-0.0008847139070329024
0.59003125,-0.000874919768893978
0.59009375,-0.0008710666865061889
0.5901562499999999,-0.0008752180949614108
0.59021875,-0.0008860951478439072
0.59028125,-0.0008914991602127498
0.59034375,-0.0009047744005351577
0.59040625,-0.0009133816078276957
0.59046875,-0.0009144272535954456
0.59053125,-0.0009083348163714533
0.59059375,-0.0008971373695427498
0.5906562499999999,-0.0008938109874988831
0.59071875,-0.0008849728153358521
0.59078125,-0.0008826129363715685
0.5908437499999999,-0.0008878639276395373
0.59090625,-0.0008994754140905642
0.59096875,-0.0009046022035560097
0.5910312499999999,-0.0009176852871663199
0.59109375,-0.0009251919649115037
0.59115625,-0.000925290686017155
0.5912187499999999,-0.0009179756701973019
0.59128125,-0.0009068000223564354
0.5913437500000001,-0.0009034710978978316
0.5914062499999999,-0.0008955362166243458
0.59146875,-0.0008939439467458149
0.59153125,-0.0009008207667249718
0.5915937499999999,-0.0009129186776440923
0.59165625,-0.0009185117327693559
0.59171875,-0.0009308625445283714
0.5917812499999999,-0.0009372501121996668
0.59184375,-0.0009361097494039738
0.59190625,-0.0009279774863580892
0.5919687499999999,-0.0009161220792370528
0.59203125,-0.0009134244765943295
0.59209375,-0.0009063401314716446
0.5921562499999999,-0.0009065178901611903
0.59221875,-0.0009138768634482514
0.59228125,-0.0009266946439912549
0.59234375,-0.000932318305543467
0.59240625,-0.000943877221400824
0.59246875,-0.0009491398700750275
0.59253125,-0.0009467675653621055
0.59259375,-0.0009378568912663254
0.5926562499999999,-0.0009257442989035469
0.59271875,-0.0009235563718005407
0.59278125,-0.0009174099328959073
0.5928437499999999,-0.0009187246125047926
0.59290625,-0.0009271117921093308
0.59296875,-0.0009318591082091432
0.5930312499999999,-0.0009458853592236305
0.59309375,-0.0009566984990870275
0.59315625,-0.0009609175277542625
0.5932187499999999,-0.000957415491648711
0.59328125,-0.0009475970690062951
0.5933437500000001,-0.0009441528477773381
0.5934062499999999,-0.0009337822287613096
0.59346875,-0.0009288974189533283
0.59353125,-0.0009312760764927097
0.5935937499999999,-0.000940602675459451
0.59365625,-0.000945811267067026
0.59371875,-0.0009597339856651788
0.5937812499999999,-0.0009696534570742543
0.59384375,-0.000972527307617016
0.59390625,-0.0009680088158447175
0.5939687499999999,-0.0009577950340628749
0.59403125,-0.0009541989628122916
0.59409375,-0.0009442648502892281
0.5941562499999999,-0.0009403704039536026
0.59421875,-0.0009440680883264219
0.59428125,-0.0009545245443390998
0.59434375,-0.0009600277441211558
0.59440625,-0.0009734740106348005
0.59446875,-0.0009824085974983743
0.59453125,-0.0009842029551992981
0.59459375,-0.0009786501290605654
0.5946562499999999,-0.0009679083272779165
0.59471875,-0.000964320247072839
0.59478125,-0.0009553157576961541
0.5948437499999999,-0.0009525473542702917
0.59490625,-0.0009574388119380633
0.59496875,-0.000968596000978969
0.5950312499999999,-0.0009742637613031624
0.59509375,-0.0009873813263558406
0.59515625,-0.000995439647805546
0.5952187499999999,-0.000996048010760836
0.59528125,-0.0009896408372470078
0.5953437500000001,-0.000978308152197821
0.5954062499999999,-0.000974967398141624
0.59546875,-0.0009666654528736746
0.5955312500000001,-0.0009651169554095312
0.5955937499999999,-0.0009711917131658143
0.59565625,-0.000983091885320933
0.59571875,-0.0009889750031242817
0.5957812499999999,-0.0010015238425240824
0.59584375,-0.001008463655438635
0.59590625,-0.0010078969271845317
0.5959687499999999,-0.0010005308497434695
0.59603125,-0.0009887999063884212
0.59609375,-0.0009859459838672813
0.5961562499999999,-0.000978613726157096
0.59621875,-0.0009781477164573366
0.59628125,-0.0009852570007575778
0.59634375,-0.000997788295146268
0.59640625,-0.0010035916456477278
0.59646875,-0.0010155493908644564
0.59653125,-0.0010216115365545564
0.59659375,-0.0010198586062876158
0.5966562499999999,-0.001011708244065379
0.59671875,-0.0009998252005334052
0.59678125,-0.0009973877198010128
0.5968437499999999,-0.0009908233552827772
0.59690625,-0.0009915867888138086
0.59696875,-0.0009995423921715374
0.5970312499999999,-0.0010127217134325364
0.59709375,-0.0010185622102886205
0.59715625,-0.001029804003969903
0.5972187499999999,-0.001034736209394982
0.59728125,-0.0010319347363687836
0.5973437500000001,-0.0010230117097906888
0.5974062499999999,-0.001019559450699009
0.59746875,-0.0010087618087759043
0.59753125,-0.0010035489990954938
0.5975937499999999,-0.0010053433077315543
0.59765625,-0.0010143298987038002
0.59771875,-0.0010190982847833041
0.5977812499999999,-0.0010334033225631867
0.59784375,-0.0010440663679717188
0.59790625,-0.00104764315245362
0.5979687499999999,-0.0010441066385721565
0.59803125,-0.0010342963432374286
0.59809375,-0.0010309885949898595
0.59815625,-0.0010207556352183067
0.59821875,-0.0010165023214193658
0.59828125,-0.0010194633773215611
0.59834375,-0.0010292399341301495
0.59840625,-0.001034456397628447
0.59846875,-0.0010485014792231961
0.59853125,-0.0010581798403935527
0.59859375,-0.0010609129103191506
0.5986562499999999,-0.0010561456532385272
0.59871875,-0.0010458394968446139
0.59878125,-0.0010424132455581908
0.5988437499999999,-0.0010326140008341117
0.59890625,-0.001029511447275755
0.59896875,-0.0010338402828608817
0.5990312499999999,-0.0010441942167508517
0.59909375,-0.001049824800952004
0.5991562500000001,-0.0010631629163688483
0.5992187499999999,-0.0010721905748014848
0.59928125,-0.0010739200566085016
0.5993437500000001,-0.001067907729022155
0.5994062499999999,-0.0010574739779045939
0.59946875,-0.0010540508195638204
0.59953125,-0.0010453550145360646
0.5995937499999999,-0.0010428264316691277
0.59965625,-0.0010481829474359716
0.59971875,-0.0010593511150329415
0.5997812499999999,-0.001064822842717278
0.59984375,-0.0010782395560520186
0.59990625,-0.0010865268164426123
0.5999687499999999,-0.0010867107613786176
0.60003125,-0.0010800163586833222
0.60009375,-0.0010691537026500664
0.60015625,-0.0010655754642482362
0.60021875,-0.0010574201405518513
0.60028125,-0.001056226723901113
0.60034375,-0.0010623635031240392
0.60040625,-0.0010748379879729764
0.60046875,-0.0010803436901886954
0.60053125,-0.0010931810978339063
0.60059375,-0.0011003176689591276
0.6006562499999999,-0.0010993740557093123
0.60071875,-0.001091783899520804
0.60078125,-0.0010804488196020645
0.6008437499999999,-0.0010774498045641873
0.60090625,-0.0010705697276642001
0.60096875,-0.001069806518328359
0.6010312499999999,-0.0010773015641816902
0.60109375,-0.001090409956771718
0.6011562500000001,-0.001095978195648356
0.6012187499999999,-0.0011077329443663075
0.60128125,-0.0011138582625185856
0.6013437500000001,-0.0011123106847178155
0.6014062499999999,-0.0011039808595161016
0.60146875,-0.0010922496370755486
0.60153125,-0.0010897261835241256
0.6015937499999999,-0.0010833380383839103
0.60165625,-0.0010843543412106943
0.60171875,-0.001092604866323496
0.6017812499999999,-0.00109680583815977
0.60184375,-0.0011113775716008467
0.60190625,-0.0011227866380036367
0.6019687499999999,-0.0011275113448584728
0.60203125,-0.0011249547708846452
0.60209375,-0.0011159377044267227
0.60215625,-0.0011124603716282933
0.60221875,-0.001101942703689629
0.60228125,-0.0010962247810243075
0.60234375,-0.0010981984722933658
0.60240625,-0.0011074709519908466
0.60246875,-0.001112260812192345
0.60253125,-0.001126484039878528
0.60259375,-0.0011373378121372069
0.6026562499999999,-0.0011410266007358116
0.60271875,-0.001137382236846618
0.60278125,-0.0011276888418148834
0.6028437499999999,-0.0011242142876664862
0.60290625,-0.001114212625463351
0.60296875,-0.0011094701084400915
0.6030312499999999,-0.001112533191822196
0.60309375,-0.0011223876778357483
0.6031562500000001,-0.0011278382824313204
0.6032187499999999,-0.0011416530254767798
0.60328125,-0.0011514743900915003
0.6033437500000001,-0.0011543365778821368
0.6034062499999999,-0.001149573795266784
0.60346875,-0.0011395017846551336
0.60353125,-0.001136146014000472
0.6035937499999999,-0.0011263789954727987
0.60365625,-0.00112283203894184
0.60371875,-0.0011268297310367964
0.6037812499999999,-0.001137481780910568
0.60384375,-0.0011429671003715391
0.60390625,-0.001156731973771169
0.6039687499999999,-0.0011656424936632437
0.60403125,-0.0011673539571677716
0.60409375,-0.001161837037511465
0.60415625,-0.0011511647701245575
0.60421875,-0.0011478311424029247
0.60428125,-0.0011389235989773816
0.60434375,-0.0011363195433129886
0.60440625,-0.001141328838861061
0.60446875,-0.0011526771591181262
0.60453125,-0.0011582892865023564
0.60459375,-0.001171565394595231
0.6046562499999999,-0.0011798407100864772
0.60471875,-0.0011803770182402251
0.60478125,-0.0011739233784761327
0.6048437499999999,-0.0011628440177317012
0.60490625,-0.0011597042181376582
0.60496875,-0.0011513606899452716
0.6050312499999999,-0.0011498537210616333
0.60509375,-0.0011558301807221005
0.6051562500000001,-0.0011677280199484108
0.6052187499999999,-0.001173682840471646
0.60528125,-0.0011864897191359025
0.6053437500000001,-0.0011935146007270303
0.6054062499999999,-0.0011933660544465041
0.60546875,-0.001186048436208259
0.6055312500000001,-0.0011744426699344113
0.6055937499999999,-0.0011717986446492662
0.60565625,-0.0011641779843130223
0.60571875,-0.0011635741065295913
0.6057812499999999,-0.0011706876992047949
0.60584375,-0.001183097736117071
0.60590625,-0.0011888891694946946
0.60596875,-0.0012010639792764954
0.60603125,-0.0012073855597738992
0.60609375,-0.0012060298957927984
0.60615625,-0.001198006007249508
0.60621875,-0.0011862646162038026
0.60628125,-0.0011837600949109878
0.60634375,-0.001177111365941147
0.60640625,-0.0011774535234710948
0.60646875,-0.0011851881376434975
0.60653125,-0.0011983449615492608
0.60659375,-0.001204031062524591
0.6066562499999999,-0.0012155512332306384
0.60671875,-0.0012209239405728822
0.60678125,-0.0012188213827329653
0.6068437499999999,-0.00120985824811215
0.60690625,-0.0011979186434755706
0.6069687500000001,-0.0011956967845746513
0.6070312499999999,-0.0011898281650412068
0.60709375,-0.00119120975000922
0.6071562500000001,-0.001199849629421712
0.6072187499999999,-0.0012043431056247833
0.60728125,-0.0012191741310575432
0.6073437500000001,-0.0012301120005825394
0.6074062499999999,-0.0012343533358655512
0.60746875,-0.0012310038659561762
0.60753125,-0.0012217790100319537
0.6075937499999999,-0.0012182914244441984
0.60765625,-0.0012078904438415916
0.60771875,-0.0012028615379196528
0.6077812499999999,-0.0012051456267739707
0.60784375,-0.0012147066104240822
0.60790625,-0.0012195925740393632
0.60796875,-0.0012337832914663671
0.60803125,-0.0012440558269732893
0.60809375,-0.0012473746078102144
0.60815625,-0.0012431913731535404
0.60821875,-0.0012335234076721047
0.60828125,-0.0012298700321188433
0.60834375,-0.0012201327766561132
0.60840625,-0.0012159463882765453
0.60846875,-0.0012189808689709453
0.60853125,-0.0012292036969854814
0.60859375,-0.0012346446409945422
0.6086562499999999,-0.001248191052720643
0.60871875,-0.001258156816761835
0.60878125,-0.0012603141465887813
0.6088437499999999,-0.001255271603086472
0.60890625,-0.0012445030818528102
0.6089687500000001,-0.0012414745375753794
0.6090312499999999,-0.0012321862058499583
0.60909375,-0.0012287212233828282
0.6091562500000001,-0.0012329696487429764
0.6092187499999999,-0.0012434416757879374
0.60928125,-0.0012491135339926795
0.6093437500000001,-0.0012630519454774891
0.6094062499999999,-0.0012712008327824265
0.60946875,-0.0012731210583780128
0.60953125,-0.0012668355783676533
0.6095937499999999,-0.0012560346026808111
0.60965625,-0.00125257460742062
0.60971875,-0.001244217612628648
0.6097812499999999,-0.0012413516113023854
0.60984375,-0.0012469963252515343
0.60990625,-0.0012583567049155864
0.60996875,-0.001263996189879768
0.61003125,-0.001276679635993816
0.61009375,-0.0012843752745541892
0.61015625,-0.0012852942201109774
0.61021875,-0.0012780714449207586
0.61028125,-0.001266990713299554
0.61034375,-0.001264262796529969
0.61040625,-0.0012558249209986688
0.61046875,-0.0012544865757399548
0.61053125,-0.0012601580431150644
0.61059375,-0.001272129874432662
0.6106562499999999,-0.0012779802400075813
0.61071875,-0.0012906371547648232
0.61078125,-0.0012973991534269147
0.6108437499999999,-0.0012972208474303915
0.61090625,-0.0012895913016538474
0.6109687500000001,-0.0012778349086932927
0.6110312499999999,-0.0012750539103716096
0.61109375,-0.001267205463933968
0.6111562500000001,-0.0012668339636270343
0.6112187499999999,-0.001274099325846767
0.61128125,-0.0012864258948937224
0.6113437500000001,-0.0012918348715231787
0.6114062499999999,-0.0013042456286995185
0.61146875,-0.0013101283398723462
0.61153125,-0.0013084601268220086
0.6115937499999999,-0.0013002845931388285
0.61165625,-0.0012886489273915003
0.61171875,-0.0012860393287990463
0.6117812499999999,-0.001278972424198374
0.61184375,-0.001279500543233808
0.61190625,-0.0012870450698119207
0.61196875,-0.001291453154759259
0.61203125,-0.0013059450797737182
0.61209375,-0.0013169797173132325
0.61215625,-0.001322361826282148
0.61221875,-0.0013199483087841246
0.61228125,-0.001311166403173053
0.61234375,-0.001298926888354618
0.61240625,-0.0012968082467034597
0.61246875,-0.0012907321916877657
0.61253125,-0.0012919500571813153
0.61259375,-0.001300215998686488
0.6126562499999999,-0.001304809637309584
0.61271875,-0.0013188462502060072
0.61278125,-0.0013297199314378227
0.6128437499999999,-0.0013342200369468316
0.61290625,-0.0013305812487442448
0.6129687500000001,-0.0013214041574680646
0.6130312499999999,-0.0013177925530320211
0.61309375,-0.001307224831310988
0.6131562500000001,-0.0013018623461864276
0.6132187499999999,-0.0013039404495227835
0.61328125,-0.0013130044488188497
0.6133437500000001,-0.0013177664683245438
0.6134062499999999,-0.0013317530706490888
0.61346875,-0.0013418881550472106
0.61353125,-0.0013454313949705088
0.6135937499999999,-0.0013412503383727625
0.61365625,-0.0013311765353646032
0.61371875,-0.0013276878375859669
0.61378125,-0.0013175069697392294
0.61384375,-0.001312851610671989
0.61390625,-0.0013157127195623092
0.61396875,-0.0013254637325732371
0.61403125,-0.0013306159618062252
0.61409375,-0.001344176491432425
0.61415625,-0.0013536534414299861
0.61421875,-0.0013561899717453307
0.61428125,-0.0013512555090691158
0.61434375,-0.0013407540477843594
0.61440625,-0.0013370713988658522
0.61446875,-0.0013273416867192606
0.61453125,-0.0013235219130251635
0.61459375,-0.0013273037441430408
0.6146562499999999,-0.0013376340597945485
0.61471875,-0.0013427972795040377
0.6147812500000001,-0.0013561350084650148
0.6148437499999999,-0.0013648772441776091
0.61490625,-0.0013664183169288246
0.6149687500000001,-0.0013606836999354999
0.6150312499999999,-0.0013496856983896133
0.61509375,-0.0013463174096695757
0.6151562500000001,-0.0013369459081740143
0.6152187499999999,-0.0013338790580836174
0.61528125,-0.0013384637239804431
0.6153437500000001,-0.0013493999544994806
0.6154062499999999,-0.001354662832876663
0.61546875,-0.001367615713502579
0.6155312500000001,-0.0013756245219844476
0.6155937499999999,-0.0013764132485387381
0.61565625,-0.0013696762476401725
0.61571875,-0.0013583627313714652
0.61578125,-0.0013548702713837013
0.61584375,-0.0013461062342176588
0.61590625,-0.0013439200747072666
0.61596875,-0.001349272090637968
0.61603125,-0.0013606596597732779
0.61609375,-0.001366012032442715
0.61615625,-0.0013786079653866912
0.61621875,-0.0013858525927405996
0.61628125,-0.0013856978181135404
0.61634375,-0.001378334781998558
0.61640625,-0.0013664863542629524
0.61646875,-0.0013632971411562667
0.61653125,-0.0013550275217866503
0.61659375,-0.0013537806734400804
0.6166562499999999,-0.0013595823185918732
0.61671875,-0.0013714878055159502
0.6167812500000001,-0.0013769919706086986
0.6168437499999999,-0.0013890022790700174
0.61690625,-0.0013953939580676478
0.6169687500000001,-0.0013943374011578802
0.6170312499999999,-0.0013863567775015129
0.61709375,-0.001374381285013937
0.6171562500000001,-0.0013710580196022865
0.6172187499999999,-0.0013637513109941296
0.61728125,-0.001363105552782587
0.6173437500000001,-0.0013697684064800097
0.6174062499999999,-0.0013819558299831974
0.61746875,-0.0013874567186206443
0.61753125,-0.0013989958103134137
0.6175937499999999,-0.0014047241734397864
0.61765625,-0.0014026124755558977
0.61771875,-0.0013939735530880404
0.61778125,-0.001381832236947933
0.61784375,-0.0013789188046029327
0.61790625,-0.0013720660577334481
0.61796875,-0.001372161392754867
0.61803125,-0.0013794433297936448
0.61809375,-0.0013835200628853073
0.61815625,-0.0013976320267210518
0.61821875,-0.001408639994814942
0.61828125,-0.0014131708355543116
0.61834375,-0.0014102820077188383
0.61840625,-0.001400970809326746
0.61846875,-0.0013888042465147188
0.61853125,-0.0013858755825532226
0.61859375,-0.0013795750044091615
0.6186562499999999,-0.0013808498877547482
0.61871875,-0.0013887203578894086
0.6187812500000001,-0.0013929025308687393
0.6188437499999999,-0.0014065451842006915
0.61890625,-0.0014172543635066204
0.6189687500000001,-0.0014212455963786008
0.6190312499999999,-0.001417326475920716
0.61909375,-0.0014076943571894873
0.6191562500000001,-0.0013951475177622213
0.6192187499999999,-0.0013929586203737798
0.61928125,-0.0013868070226803475
0.6193437500000001,-0.0013892709793236202
0.6194062499999999,-0.001397426526531978
0.61946875,-0.0014019938097781515
0.61953125,-0.0014156292036072715
0.6195937499999999,-0.001425299696503457
0.61965625,-0.0014285630064723165
0.61971875,-0.0014238573479707362
0.61978125,-0.0014141230616420142
0.61984375,-0.0014097803156163657
0.61990625,-0.0013990048556942886
0.61996875,-0.001394009217510539
0.62003125,-0.001396399924547348
0.62009375,-0.0014055847463018967
0.62015625,-0.001410166499567822
0.62021875,-0.0014232283046771155
0.62028125,-0.0014328412818718494
0.62034375,-0.0014350471203080362
0.62040625,-0.001429723143227063
0.62046875,-0.0014189998830877182
0.62053125,-0.0014153342428893517
0.62059375,-0.0014047618974236814
0.6206562499999999,-0.001400204762114915
0.62071875,-0.0014037442126568767
0.6207812500000001,-0.0014133582723830918
0.6208437499999999,-0.0014179425604796125
0.62090625,-0.0014310417778283513
0.6209687500000001,-0.001439592083299912
0.6210312499999999,-0.0014407405835389075
0.62109375,-0.0014349767524897417
0.6211562500000001,-0.0014238125057851048
0.6212187499999999,-0.0014196498518894152
0.62128125,-0.001410245171011043
0.6213437500000001,-0.0014063726726502995
0.6214062499999999,-0.0014098511933511443
0.62146875,-0.0014205004074502453
0.62153125,-0.0014254762686171651
0.62159375,-0.001437931461902603
0.62165625,-0.0014455747659800344
0.62171875,-0.001446245147475822
0.62178125,-0.001439597423047917
0.62184375,-0.0014279262218270528
0.62190625,-0.001423943139008399
0.62196875,-0.0014146557529582937
0.62203125,-0.0014115034413219874
0.62209375,-0.001416126977036039
0.62215625,-0.0014269043857035174
0.62221875,-0.0014317719003582585
0.62228125,-0.0014439201868549079
0.62234375,-0.0014511287881301127
0.62240625,-0.001450807136712945
0.62246875,-0.00144346653686378
0.62253125,-0.001431455828999173
0.6225937500000001,-0.0014277428213493731
0.6226562499999999,-0.0014185392090838578
0.62271875,-0.0014162723927706455
0.6227812500000001,-0.0014215409198660572
0.6228437499999999,-0.0014324134032519115
0.62290625,-0.0014374640230582492
0.6229687500000001,-0.001449440885320924
0.6230312499999999,-0.0014557935714386017
0.62309375,-0.0014547135873850259
0.6231562500000001,-0.0014464293581420151
0.6232187499999999,-0.001434198120532193
0.62328125,-0.0014305028969445743
0.6233437500000001,-0.0014219249531878253
0.6234062499999999,-0.0014203097840749385
0.62346875,-0.0014261557345622566
0.62353125,-0.0014375630790740557
0.62359375,-0.0014424282059107563
0.62365625,-0.0014537657025422146
0.62371875,-0.0014594725594438418
0.62378125,-0.0014574515273494404
0.62384375,-0.0014488116081327884
0.62390625,-0.0014362695755521793
0.62396875,-0.0014326010524504523
0.62403125,-0.0014244278684382161
0.62409375,-0.0014235936477104416
0.62415625,-0.0014299986457873004
0.62421875,-0.0014417128968839815
0.62428125,-0.0014464729576214308
0.62434375,-0.001457479019274066
0.62440625,-0.0014622341993298094
0.62446875,-0.0014595092930581866
0.62453125,-0.00145020526174372
0.6245937500000001,-0.0014372755797581738
0.6246562499999999,-0.0014340602799720326
0.62471875,-0.001426545775436494
0.6247812500000001,-0.0014261111340838073
0.6248437499999999,-0.0014330740950554005
0.62490625,-0.0014363985198921625
0.6249687500000001,-0.0014495931184588529
0.6250312499999999,-0.0014601461006649163
0.62509375,-0.0014641476722067615
0.6251562500000001,-0.0014607140885858072
0.6252187499999999,-0.0014508999615857332
0.62528125,-0.001437871436253707
0.6253437500000001,-0.0014345417151428175
0.6254062499999999,-0.0014277192596438698
0.62546875,-0.0014279983429986987
0.6255312500000001,-0.0014355170124323996
0.62559375,-0.001438915447797784
0.62565625,-0.0014521389579709165
0.62571875,-0.001461949449278993
0.62578125,-0.0014652047902198873
0.62584375,-0.0014609124058183598
0.62590625,-0.001450697617538299
0.62596875,-0.0014375361485405858
0.62603125,-0.0014344509869470695
0.62609375,-0.0014280936819575235
0.62615625,-0.001429101850210085
0.62621875,-0.0014369689613935033
0.62628125,-0.0014405181625705143
0.62634375,-0.0014536833726248866
0.62640625,-0.0014629602751681792
0.62646875,-0.0014653243900648039
0.62653125,-0.0014605721553656026
0.6265937500000001,-0.0014498047355376298
0.6266562499999999,-0.001445181482214869
0.62671875,-0.0014336947563452773
0.6267812500000001,-0.001427732521480346
0.6268437499999999,-0.0014292175748586572
0.62690625,-0.0014380479707788302
0.6269687500000001,-0.001441737114497299
0.6270312499999999,-0.0014543493979054523
0.62709375,-0.0014632549411753015
0.6271562500000001,-0.001465005929773333
0.6272187499999999,-0.0014591594532150087
0.62728125,-0.0014478139209792296
0.6273437500000001,-0.001443317359333729
0.6274062499999999,-0.0014322502695172656
0.62746875,-0.0014269193380760936
0.62753125,-0.0014290900999288092
0.62759375,-0.0014378379272146358
0.62765625,-0.0014417969373957673
0.62771875,-0.001454522160367261
0.62778125,-0.0014626817244150214
0.62784375,-0.001463501003416301
0.62790625,-0.0014572316634944016
0.62796875,-0.0014455659124418263
0.62803125,-0.0014406029107881801
0.62809375,-0.0014300113517949214
0.62815625,-0.0014251570826137872
0.62821875,-0.0014279594449279759
0.62828125,-0.0014374541246919004
0.62834375,-0.001441398455479831
0.62840625,-0.0014537567913523453
0.62846875,-0.001461001088012337
0.62853125,-0.0014614528173836627
0.6285937500000001,-0.0014544362874775452
0.6286562499999999,-0.0014423706703994843
0.62871875,-0.0014374297961875088
0.6287812500000001,-0.0014271316776713616
0.6288437499999999,-0.0014233230592768376
0.62890625,-0.001426304934225145
0.6289687500000001,-0.0014355928249630279
0.6290312499999999,-0.0014399185939487635
0.62909375,-0.0014519670871675494
0.6291562500000001,-0.0014590487440363231
0.6292187499999999,-0.0014580266099637196
0.62928125,-0.001450426716360892
0.6293437500000001,-0.0014380562936538166
0.62940625,-0.001433380553061192
0.62946875,-0.0014233839021608463
0.62953125,-0.001419324162619598
0.62959375,-0.001423615737921033
0.62965625,-0.001433610288150436
0.62971875,-0.0014377164907382334
0.62978125,-0.001448982239601465
0.62984375,-0.0014556254870961294
0.62990625,-0.0014540814724404993
0.62996875,-0.0014460891112401675
0.63003125,-0.001432864882614876
0.63009375,-0.0014285497014712711
0.63015625,-0.0014188829095121425
0.63021875,-0.0014159854705950853
0.63028125,-0.0014207189254929475
0.63034375,-0.0014303624454284208
0.6304062500000001,-0.0014344585757792294
0.63046875,-0.0014458364931455858
0.63053125,-0.001451182423703068
0.6305937500000001,-0.0014495501323373294
0.6306562499999999,-0.0014407155110469916
0.63071875,-0.0014274703668736566
0.6307812500000001,-0.001422777453943952
0.6308437499999999,-0.0014135889586260053
0.63090625,-0.0014106932321275717
0.6309687500000001,-0.0014163068991579209
0.6310312499999999,-0.0014265678885105465
0.63109375,-0.0014308951569977912
0.6311562500000001,-0.00144122249237022
0.6312187499999999,-0.0014464693873643963
0.63128125,-0.0014438553297418943
0.6313437500000001,-0.0014344261054227703
0.63140625,-0.0014208775546939167
0.63146875,-0.0014165260731594104
0.63153125,-0.0014078296175525362
0.63159375,-0.0014057565828476393
0.63165625,-0.0014111931312618398
0.63171875,-0.0014133432717785416
0.63178125,-0.0014258218876294082
0.63184375,-0.0014361916702553545
0.63190625,-0.0014406246091382968
0.63196875,-0.0014373359549795794
0.63203125,-0.0014273401062024904
0.63209375,-0.0014134128914899402
0.63215625,-0.0014092937448767218
0.63221875,-0.001400683885586923
0.63228125,-0.0013994031031902415
0.63234375,-0.001405083423231382
0.6324062500000001,-0.0014076157445700732
0.63246875,-0.0014201562502825782
0.63253125,-0.0014296918280485293
0.6325937500000001,-0.0014334499759226238
0.6326562499999999,-0.001429029242686286
0.63271875,-0.0014186830829251151
0.6327812500000001,-0.0014048401513465647
0.6328437499999999,-0.001400648811096139
0.63290625,-0.0013927112542112402
0.6329687500000001,-0.0013916041079026359
0.6330312499999999,-0.0013977920454866233
0.63309375,-0.0014004231574432924
0.6331562500000001,-0.001412814717715205
0.6332187499999999,-0.0014217973975469422
0.63328125,-0.0014247754245849398
0.6333437500000001,-0.0014199454803637546
0.63340625,-0.0014090134457543924
0.63346875,-0.0013947894379797154
0.63353125,-0.0013907111546120898
0.63359375,-0.0013829883025293782
0.63365625,-0.0013825865718157387
0.63371875,-0.0013892427693296822
0.63378125,-0.001391919216124346
0.63384375,-0.0014039077224229923
0.63390625,-0.001412463412019449
0.63396875,-0.001414565580404703
0.63403125,-0.001409207222928921
0.63409375,-0.0013976107605961352
0.63415625,-0.001383181490243482
0.63421875,-0.0013792241480835993
0.63428125,-0.0013718264865686947
0.63434375,-0.0013719323684838192
0.6344062500000001,-0.0013787689148910542
0.63446875,-0.0013814846939098901
0.63453125,-0.0013932457939228593
0.6345937500000001,-0.0014011795954800288
0.6346562499999999,-0.001402621380880209
0.63471875,-0.0013964989950785711
0.6347812500000001,-0.0013844836350405398
0.6348437499999999,-0.0013699493032015564
0.63490625,-0.00136590521309303
0.6349687500000001,-0.0013589860903793355
0.6350312499999999,-0.001359370499937368
0.63509375,-0.0013666633667924616
0.6351562500000001,-0.0013693262046127752
0.6352187499999999,-0.0013809640595705552
0.63528125,-0.0013881430691009555
0.6353437500000001,-0.0013888335667940899
0.63540625,-0.0013820562516481394
0.63546875,-0.0013694282514974676
0.6355312500000001,-0.0013635296952972387
0.63559375,-0.001350846797237959
0.63565625,-0.0013441549823030308
0.63571875,-0.0013449860152526527
0.63578125,-0.0013526260732553003
0.63584375,-0.0013551772506881776
0.63590625,-0.0013662402492603531
0.63596875,-0.0013729652011618965
0.63603125,-0.0013730045800257051
0.63609375,-0.0013653777648795495
0.63615625,-0.0013523822683956244
0.63621875,-0.0013461347332190954
0.63628125,-0.0013338359168067054
0.63634375,-0.00132746323830496
0.6364062500000001,-0.0013284798306037598
0.63646875,-0.001336360023621877
0.63653125,-0.0013387968173861897
0.6365937500000001,-0.0013496304032096507
0.6366562499999999,-0.0013555285292261021
0.63671875,-0.001354764578892803
0.6367812500000001,-0.0013463665087617427
0.6368437499999999,-0.0013328753245596403
0.63690625,-0.0013266288763748024
0.6369687500000001,-0.0013145040108103745
0.6370312499999999,-0.0013084909803508238
0.63709375,-0.0013097455481828613
0.6371562500000001,-0.001317670271389626
0.63721875,-0.0013203625622026094
0.63728125,-0.0013301303792679353
0.6373437500000001,-0.0013357701170058078
0.63740625,-0.001334028723931624
0.63746875,-0.001325290738645929
0.63753125,-0.0013109867282220522
0.63759375,-0.0013044933036854
0.63765625,-0.00129252768913031
0.63771875,-0.0012868212319088468
0.63778125,-0.001288598765372323
0.63784375,-0.0012965972240200352
0.63790625,-0.0012988803972442398
0.63796875,-0.0013084516352244169
0.63803125,-0.0013135149188842898
0.63809375,-0.0013108348317845409
0.63815625,-0.0013010394481410836
0.6382187500000001,-0.001286519365541694
0.63828125,-0.0012798052401987725
0.63834375,-0.0012678274680318624
0.6384062500000001,-0.0012623212395552336
0.63846875,-0.0012641725714875596
0.63853125,-0.001272447747468472
0.6385937500000001,-0.00127444825262088
0.6386562499999999,-0.0012838488940775383
0.63871875,-0.0012878092627282844
0.6387812500000001,-0.001284785925617149
0.6388437499999999,-0.0012746006891835027
0.63890625,-0.0012593341140928471
0.6389687500000001,-0.0012517084203767098
0.6390312499999999,-0.0012403415330412976
0.63909375,-0.0012351366587982776
0.6391562500000001,-0.001236957919746276
0.63921875,-0.0012453876309490158
0.63928125,-0.0012471768983830234
0.6393437500000001,-0.001255632770653825
0.63940625,-0.0012592073745479049
0.63946875,-0.0012547434758776177
0.63953125,-0.0012443403708677914
0.63959375,-0.00122818004289732
0.63965625,-0.0012217224648775893
0.63971875,-0.0012097510613743867
0.63978125,-0.001204610447150145
0.63984375,-0.0012071536415317885
0.63990625,-0.0012144872037445562
0.63996875,-0.001216238203426534
0.64003125,-0.0012240800158317133
0.64009375,-0.0012268023416496243
0.64015625,-0.0012214001766796823
0.6402187500000001,-0.0012093221716970026
0.64028125,-0.0011937402534437647
0.64034375,-0.0011865796865998535
0.6404062500000001,-0.0011748370371050948
0.64046875,-0.0011693882368376818
0.64053125,-0.0011718393913545122
0.6405937500000001,-0.001171102001411517
0.6406562499999999,-0.0011806835656735792
0.64071875,-0.0011884551159430101
0.6407812500000001,-0.001190007857930775
0.6408437499999999,-0.0011840720584153086
0.64090625,-0.0011712109606762944
0.6409687500000001,-0.0011545256341115584
0.6410312499999999,-0.001147057878614216
0.64109375,-0.0011353670459804815
0.6411562500000001,-0.0011303206856956155
0.64121875,-0.0011331447086202068
0.64128125,-0.0011322226709798017
0.6413437500000001,-0.0011416116187358827
0.64140625,-0.001148409914572407
0.64146875,-0.0011489597198875712
0.64153125,-0.0011423328177946335
0.64159375,-0.0011289322784134859
0.64165625,-0.0011124501410321175
0.64171875,-0.0011047103603088748
0.64178125,-0.0010932469053873128
0.64184375,-0.0010885494336374812
0.64190625,-0.0010915193549036056
0.64196875,-0.0010905107752545162
0.64203125,-0.0010999184327591394
0.64209375,-0.001106202391688238
0.64215625,-0.001106621785091133
0.6422187500000001,-0.0010992714464388154
0.64228125,-0.0010855941238074318
0.64234375,-0.0010686135788112588
0.6424062500000001,-0.0010611264425972877
0.64246875,-0.0010503216726078513
0.64253125,-0.0010461704261037208
0.6425937500000001,-0.0010493588656473318
0.6426562499999999,-0.001049024376420335
0.64271875,-0.0010585818585053808
0.6427812500000001,-0.0010646388887006197
0.6428437499999999,-0.0010648243614239106
0.64290625,-0.0010572279184788147
0.6429687500000001,-0.0010434136816586115
0.6430312499999999,-0.0010266421241472978
0.64309375,-0.0010199646850868327
0.6431562500000001,-0.0010093243757336168
0.64321875,-0.0010064091921268559
0.64328125,-0.001010386122161186
0.6433437500000001,-0.0010106336121164239
0.64340625,-0.0010202823591607957
0.64346875,-0.0010268379328273736
0.64353125,-0.0010268214878897952
0.64359375,-0.0010196562353266547
0.64365625,-0.0010058715953522313
0.64371875,-0.0009894011334301567
0.64378125,-0.0009836180297092545
0.64384375,-0.0009743042157691895
0.64390625,-0.0009724274059367544
0.64396875,-0.00097774369808519
0.64403125,-0.0009787392100914227
0.64409375,-0.000989356287905363
0.64415625,-0.0009962989335047245
0.6442187500000001,-0.0009966742092206993
0.64428125,-0.0009894777072784744
0.64434375,-0.000976529186638514
0.6444062500000001,-0.000961562393385143
0.64446875,-0.0009567262854908165
0.64453125,-0.0009488458250221377
0.6445937500000001,-0.0009485030140788941
0.6446562499999999,-0.0009551040655628312
0.64471875,-0.0009574663464321786
0.6447812500000001,-0.0009691193892487904
0.6448437499999999,-0.0009768927929315052
0.64490625,-0.0009782696604920815
0.6449687500000001,-0.0009721327163967064
0.64503125,-0.0009603498971201829
0.64509375,-0.0009464058055712599
0.6451562500000001,-0.000943197673592272
0.64521875,-0.0009374723179220029
0.64528125,-0.0009389371731582663
0.6453437500000001,-0.0009474520619917048
0.64540625,-0.0009514703256298385
0.64546875,-0.000964810666667204
0.6455312500000001,-0.0009742044138877637
0.64559375,-0.0009763245777443808
0.64565625,-0.0009712706854516084
0.64571875,-0.0009614534411257758
0.64578125,-0.0009580744829050941
0.64584375,-0.0009484612622972094
0.64590625,-0.0009448347229510101
0.64596875,-0.0009485880272075697
0.6460312500000001,-0.0009596082973205716
0.64609375,-0.000966104607863838
0.64615625,-0.0009811841686140077
0.6462187500000001,-0.000992017366029052
0.64628125,-0.000996238994495191
0.64634375,-0.0009934526812580002
0.6464062500000001,-0.0009850289335955331
0.64646875,-0.0009841732167749778
0.64653125,-0.0009773718293696193
0.6465937500000001,-0.0009762651928684196
0.6466562499999999,-0.000983037401237133
0.64671875,-0.0009973054336763348
0.6467812500000001,-0.0010065282617011395
0.6468437499999999,-0.0010234712608192253
0.64690625,-0.0010366696887873228
0.6469687500000001,-0.0010434244520033387
0.64703125,-0.0010430099223157352
0.64709375,-0.0010374291923042622
0.6471562500000001,-0.0010392473867205654
0.64721875,-0.0010356251927112897
0.64728125,-0.001038309478301816
0.6473437500000001,-0.0010485574808028475
0.64740625,-0.001065237938323138
0.64746875,-0.0010774637474639803
0.64753125,-0.001098289503379174
0.64759375,-0.0011144488026164356
0.64765625,-0.0011241193288133722
0.64771875,-0.001126607860274742
0.64778125,-0.0011239663354527252
0.64784375,-0.0011294965066971363
0.64790625,-0.0011293660019342927
0.64796875,-0.0011359626389499666
0.6480312500000001,-0.0011501226544231719
0.64809375,-0.001171319952049929
0.64815625,-0.0011873857624836726
0.6482187500000001,-0.0012118090961202033
0.64828125,-0.001231686348472233
0.64834375,-0.0012444991147391726
0.6484062500000001,-0.0012505611178551257
0.64846875,-0.0012517352919218516
0.64853125,-0.0012616087963838313
0.6485937500000001,-0.001265954996730101
0.6486562499999999,-0.0012774791140179875
0.64871875,-0.0012963888843701837
0.6487812500000001,-0.0013222375897199573
0.6488437499999999,-0.0013424809754634393
0.64890625,-0.001371026953514709
0.6489687500000001,-0.0013954747385728217
0.64903125,-0.0014123883926127068
0.64909375,-0.0014228363478652473
0.6491562500000001,-0.0014285587568554359
0.64921875,-0.0014428008568307948
0.64928125,-0.0014525748945302813
0.6493437500000001,-0.0014692099695205046
0.64940625,-0.0014942479810381298
0.64946875,-0.0015245689653480554
0.64953125,-0.0015505323284372707
0.64959375,-0.0015840565176057642
0.64965625,-0.0016130972853289904
0.64971875,-0.0016347456165926588
0.64978125,-0.0016508073375758603
0.64984375,-0.0016617159468580167
0.64990625,-0.0016821090088916107
0.64996875,-0.0016976583870985523
0.6500312500000001,-0.0017201374113469253
0.65009375,-0.0017506107685277827
0.65015625,-0.001787922757870361
0.6502187500000001,-0.0018198542922968908
0.65028125,-0.0018592814768345622
0.65034375,-0.0018943022800538556
0.6504062500000001,-0.0019223331675646826
0.65046875,-0.0019442801480571426
0.65053125,-0.0019621869726207386
0.6505937500000001,-0.001988904620940271
0.6506562499999999,-0.0020120290108206484
0.65071875,-0.0020418337852760593
0.6507812500000001,-0.0020796822740781207
0.6508437499999999,-0.00212411427741363
0.65090625,-0.0021625161043668795
0.6509687500000001,-0.002208273876597555
0.65103125,-0.0022490536784102733
0.65109375,-0.0022831128556538016
0.6511562500000001,-0.002310634588672922
0.65121875,-0.0023342697738338025
0.65128125,-0.002367280422968715
0.6513437500000001,-0.002395505870212686
0.65140625,-0.002430852187952595
0.65146875,-0.0024741091121154996
0.65153125,-0.002523552028124487
0.65159375,-0.0025665365504825566
0.65165625,-0.0026165552474081144
0.65171875,-0.0026609430130807576
0.65178125,-0.0026982882962350574
0.65184375,-0.002728981785031781
0.65190625,-0.0027559649296174105
0.65196875,-0.002791994013856325
0.6520312500000001,-0.0028233906238148976
0.65209375,-0.002861585151299917
0.65215625,-0.002906937124325784
0.6522187500000001,-0.0029493782138628466
0.65228125,-0.0030024148311324217
0.65234375,-0.0030529514612468722
0.6524062500000001,-0.0030977226295277605
0.65246875,-0.0031347990950504057
0.65253125,-0.0031648783451083407
0.6525937500000001,-0.0031910154962705994
0.6526562499999999,-0.0032258949166402012
0.65271875,-0.003256122234175235
0.6527812500000001,-0.0032925606912548866
0.65284375,-0.0033358771052943437
0.65290625,-0.003375374618926688
0.6529687500000001,-0.0034251170272172615
0.65303125,-0.0034716398759842004
0.65309375,-0.0035115888354740332
0.6531562500000001,-0.003543310396773136
0.65321875,-0.0035677889271772123
0.65328125,-0.0035879214014436223
0.6533437500000001,-0.003616387420995071
0.65340625,-0.003639854685302396
0.65346875,-0.003668785427705948
0.65353125,-0.003704604146589935
0.65359375,-0.003735250382591482
0.65365625,-0.0037754840264866973
0.65371875,-0.00381158848302271
0.65378125,-0.0038405817067346526
0.6538437500000001,-0.0038608462022039214
0.65390625,-0.00387334016359947
0.65396875,-0.003880914731841295
0.6540312500000001,-0.0038961596361985484
0.65409375,-0.003905814201347488
0.65415625,-0.003920721411723824
0.6542187500000001,-0.00394110105729123
0.65428125,-0.003956283974831096
0.65434375,-0.003979345316539568
0.6544062500000001,-0.0039981396844372685
0.65446875,-0.004008539351417595
0.65453125,-0.004009509494434849
0.6545937500000001,-0.004001792253260555
0.6546562499999999,-0.00398875256093241
0.65471875,-0.003983062799518058
0.6547812500000001,-0.003970905931571872
0.65484375,-0.00396300472323699
0.65490625,-0.0039596780535851445
0.6549687500000001,-0.003950307354491561
0.65503125,-0.003948372134092049
0.65509375,-0.00394038897623003
0.6551562500000001,-0.003922958768999174
0.65521875,-0.0038958208482704204
0.65528125,-0.003859248143687599
0.6553437500000001,-0.0038165418483765007
0.65540625,-0.003779791265638585
0.65546875,-0.003735934019002171
0.6555312500000001,-0.003695610928869539
0.65559375,-0.003659207735545539
0.65565625,-0.0036153117705561566
0.65571875,-0.0035775823602658963
0.65578125,-0.003533060234747004
0.6558437500000001,-0.0034787564637207558
0.65590625,-0.0034129989381036507
0.65596875,-0.003336099892689154
0.6560312500000001,-0.003252646640526269
0.65609375,-0.0031748783620587084
0.65615625,-0.003088921860004104
0.6562187500000001,-0.003005519913158991
0.65628125,-0.002924769620133008
0.65634375,-0.002835345231610581
0.6564062500000001,-0.002750662429979178
0.65646875,-0.0026585594423894077
0.65653125,-0.002554890077537675
0.6565937500000001,-0.0024384000238221737
0.6566562499999999,-0.0023106876316533187
0.65671875,-0.002174482235840408
0.6567812500000001,-0.002042537993620669
0.65684375,-0.0019017588673643365
0.65690625,-0.001762041268544956
0.6569687500000001,-0.0016236840783097894
0.65703125,-0.0014753496177330877
0.65709375,-0.0013306605481699374
0.6571562500000001,-0.001176508444541896
0.65721875,-0.0010095382407678544
0.65728125,-0.0008283198782041978
0.6573437500000001,-0.0006346197913515428
0.65740625,-0.00043105991814577915
0.65746875,-0.00023072520510707129
0.65753125,-0.000020007249967340934
0.65759375,0.00019100570438146391
0.65765625,0.0004020949222486858
0.65771875,0.0006249216205997388
0.65778125,0.0008456514353429312
0.6578437500000001,0.001077176478615799
0.65790625,0.0013229245156982927
0.65796875,0.0015843140424452173
0.6580312500000001,0.0018603428061945149
0.65809375,0.002147743721937337
0.65815625,0.0024333661541490748
0.6582187500000001,0.002730710120202526
0.65828125,0.003030051638749809
0.65834375,0.003331158680962898
0.6584062500000001,0.0036451701957626037
0.65846875,0.00395886052848568
0.65853125,0.004285100995968016
0.6585937500000001,0.004627697377143192
0.6586562499999999,0.004988012628134114
0.65871875,0.005363874717023431
0.6587812500000001,0.005744880944495434
0.65884375,0.006142993077026523
0.65890625,0.006546378452735979
0.6589687500000001,0.006952735099510762
0.65903125,0.0073628517922981335
0.65909375,0.007786992561368361
0.6591562500000001,0.008213765039374932
0.65921875,0.008654967415555714
0.65928125,0.009114226379672102
0.6593437500000001,0.009593216609553756
0.65940625,0.010090401979221342
0.65946875,0.010594061006665711
0.65953125,0.011117488539878859
0.65959375,0.011646904034967417
0.65965625,0.012182483288173243
0.65971875,0.012723516382841693
0.65978125,0.013281065747815471
0.6598437500000001,0.013842615380168205
0.65990625,0.014420153449974049
0.65996875,0.015019732175586886
0.6600312500000001,0.015640424807169345
0.66009375,0.016280791274985107
0.66015625,0.01692872453360847
0.6602187500000001,0.017597904152868604
0.66028125,0.018274654384125413
0.66034375,0.018958536985957078
0.6604062500000001,0.019648687098923798
0.66046875,0.02035724484102487
0.66053125,0.02107090726207092
0.6605937500000001,0.021803004993463826
0.66065625,0.022556867085194637
0.66071875,0.023334689004906456
0.6607812500000001,0.024133283798390193
0.66084375,0.024942461373194905
0.66090625,0.025774844224175475
0.6609687500000001,0.026616449182715884
0.66103125,0.02746529860763175
0.66109375,0.028321225709780018
0.6611562500000001,0.0291959113253574
0.66121875,0.03007589672283456
0.66128125,0.030973159052027854
0.6613437500000001,0.031892806906313326
0.66140625,0.032835648424043073
0.66146875,0.033799230934423954
0.66153125,0.03477201303454454
0.66159375,0.03576502464388648
0.6616562500000001,0.036766082893618324
0.66171875,0.03777108562494794
0.66178125,0.03877992874437889
0.6618437500000001,0.03980371609262741
0.66190625,0.040828934308351716
0.66196875,0.041868536645090576
0.6620312500000001,0.04292601306706523
0.66209375,0.044002002776640625
0.66215625,0.04509497550071938
0.6622187500000001,0.04619072331517124
0.66228125,0.04730201524980865
0.66234375,0.04841343606713089
0.6624062500000001,0.04952256815353079
0.66246875,0.050628129248415754
0.66253125,0.05174054158490102
0.6625937500000001,0.05284656129948144
0.66265625,0.053958832504825804
0.66271875,0.055081063421204945
0.6627812500000001,0.05621258989971739
0.66284375,0.05735185355383782
0.66290625,0.05848449134118214
0.6629687500000001,0.059621267687450186
0.66303125,0.060747130658264356
0.66309375,0.06185855224902173
0.6631562500000001,0.06295402183522839
0.66321875,0.06403509601886725
0.66328125,0.06511489633440913
0.6633437500000001,0.066179447020422
0.66340625,0.06724010338882098
0.66346875,0.06829705590522159
0.66353125,0.06934674585936616
0.66359375,0.0703744387440707
0.6636562500000001,0.07139015150659271
0.66371875,0.07237847887006904
0.66378125,0.07333434830475358
0.6638437500000001,0.07425676805799797
0.66390625,0.07514785428461322
0.66396875,0.07601933834880448
0.6640312500000001,0.07685791759532287
0.66409375,0.07767487182268429
0.66415625,0.07846840718142983
0.6642187500000001,0.079226359202549
0.66428125,0.0799582182507263
0.66434375,0.08064763501590361
0.6644062500000001,0.08128717074746677
0.66446875,0.08187166354243766
0.66453125,0.08240096509192446
0.6645937500000001,0.08287613735078746
0.66465625,0.08331009774070351
0.66471875,0.08368811627972009
0.6647812500000001,0.08402092256470788
0.66484375,0.0843076370379258
0.66490625,0.08453441975350047
0.6649687500000001,0.08471158949254157
0.66503125,0.0848186744682013
0.66509375,0.08484688124318161
0.6651562500000001,0.08479495066509336
0.66521875,0.08466244603969748
0.66528125,0.08445158109536946
0.6653437500000001,0.08417534950436897
0.66540625,0.08381893420597147
0.66546875,0.08339119050271598
0.6655312500000001,0.08289058539539004
0.66559375,0.08229992372965361
0.6656562500000001,0.08162867270348485
0.66571875,0.08086038365290253
0.66578125,0.07998762481244512
0.6658437500000001,0.0790076615241966
0.66590625,0.07792088682538169
0.66596875,0.07673098288791032
0.6660312500000001,0.07545039090104128
0.66609375,0.07406417969152018
0.66615625,0.07258141967716673
0.6662187500000001,0.0709974627119428
0.66628125,0.06930572603346552
0.66634375,0.06748935714389787
0.6664062500000001,0.0655583013647462
0.66646875,0.06349955494937515
0.66653125,0.06131211882533549
0.6665937500000001,0.058998529601367436
0.66665625,0.056571936007816376
0.66671875,0.054019397993183615
0.6667812500000001,0.05135256784756226
0.66684375,0.04856860516856701
0.66690625,0.0456655881225384
0.6669687500000001,0.042635665494988956
0.66703125,0.039463630126243376
0.66709375,0.036163335183420076
0.6671562500000001,0.032725013457115606
0.66721875,0.02914996023540352
0.66728125,0.025443210935876037
0.6673437500000001,0.021619790097288816
0.66740625,0.017666130879089442
0.66746875,0.013593076268317184
0.66753125,0.00940008768259415
0.66759375,0.005082767677711139
0.6676562500000001,0.0006385249180374392
0.66771875,-0.003945406308367191
0.66778125,-0.008651828449509819
0.6678437500000001,-0.013486477850431604
0.66790625,-0.018443593307504336
0.66796875,-0.023507889347616412
0.6680312500000001,-0.028690553397552054
0.66809375,-0.033977672229735634
0.66815625,-0.03936754117895466
0.6682187500000001,-0.04485990432172894
0.66828125,-0.05045600230069135
0.66834375,-0.05615599083418092
0.6684062500000001,-0.061958173376265274
0.6684687500000001,-0.06786803761788383
0.66853125,-0.07386059784718316
0.6685937500000001,-0.07993666157416097
0.66865625,-0.08607935247534375
0.66871875,-0.09230027806534274
0.6687812500000001,-0.09858536714874902
0.66884375,-0.10493167198250616
0.66890625,-0.11133707401406776
0.6689687500000001,-0.11779919416131122
0.66903125,-0.12431417342627908
0.66909375,-0.13087580135479923
0.6691562500000001,-0.1374774806696953
0.66921875,-0.1441092405417741
0.66928125,-0.15076357289809905
0.6693437500000001,-0.1574314080268739
0.66940625,-0.16410715900001718
0.6694687500000001,-0.17078538310883026
0.66953125,-0.1774611145529158
0.66959375,-0.1841307202655727
0.6696562500000001,-0.19078799546825925
0.66971875,-0.19742576320631616
0.66978125,-0.20403692068853904
0.6698437500000001,-0.2106028349825752
0.66990625,-0.21713378952849904
0.66996875,-0.22361194730823508
0.6700312500000001,-0.2300298943658048
0.67009375,-0.23638405731952705
0.67015625,-0.24265111153794075
0.6702187500000001,-0.24883445041979046
0.67028125,-0.2549266258845118
0.67034375,-0.26092098673468667
0.6704062500000001,-0.2668105936118745
0.6704687500000001,-0.27257811557456496
0.67053125,-0.27823511257022815
0.6705937500000001,-0.28376607915456964
0.67065625,-0.2891654061872005
0.67071875,-0.29442852018363075
0.6707812500000001,-0.29955183149766396
0.67084375,-0.3045301832960993
0.67090625,-0.30936982527222345
0.6709687500000001,-0.3140480131362635
0.67103125,-0.3185611465112852
0.67109375,-0.3229232714613428
0.6711562500000001,-0.3271223204589277
0.67121875,-0.3311560896617541
0.67128125,-0.33502211611169536
0.6713437500000001,-0.33871948934103663
0.67140625,-0.34224682024387953
0.6714687500000001,-0.345603468969795
0.67153125,-0.3487889687545222
0.67159375,-0.35179431522428223
0.6716562500000001,-0.3546367260777743
0.67171875,-0.35730753761249767
0.67178125,-0.35980749468455575
0.6718437500000001,-0.3621466495524479
0.67190625,-0.36430773330958904
0.67196875,-0.3663017051323492
0.6720312500000001,-0.3681304870602244
0.67209375,-0.36978743361084576
0.67215625,-0.3712924498739306
0.6722187500000001,-0.37263922152959306
0.67228125,-0.3738303042257888
0.67234375,-0.3748685439801942
0.6724062500000001,-0.3757569900039845
0.6724687500000001,-0.37649885559949225
0.67253125,-0.37709749519803776
0.6725937500000001,-0.3775565129568448
0.67265625,-0.3778707686777261
0.67271875,-0.37806172998404813
0.6727812500000001,-0.37812438838040424
0.67284375,-0.37807227723134956
0.67290625,-0.37789017242088957
0.6729687500000001,-0.3775916798972178
0.67303125,-0.3771808725754754
0.67309375,-0.3766618479108413
0.6731562500000001,-0.3760298661995565
0.67321875,-0.3753069998723486
0.67328125,-0.3744884897997518
0.6733437500000001,-0.37357845960159713
0.67340625,-0.37258106498281685
0.6734687500000001,-0.3715004881103543
0.67353125,-0.37034078006071197
0.67359375,-0.36910599317953513
0.6736562500000001,-0.3677911769798783
0.67371875,-0.36641835031883657
0.67378125,-0.3649823859656716
0.6738437500000001,-0.36349708375423057
0.67390625,-0.36194662317827486
0.67396875,-0.36034458411352216
0.6740312500000001,-0.35869455564770286
0.67409375,-0.35700006307616405
0.67415625,-0.3552555145874534
0.6742187500000001,-0.35348249470167814
0.67428125,-0.3516750949378511
0.67434375,-0.3498365196314171
0.6744062500000001,-0.34796986273409825
0.6744687500000001,-0.3460782641976344
0.67453125,-0.3441646753258137
0.6745937500000001,-0.3422319828539909
0.67465625,-0.3402738145322197
0.67471875,-0.33831133726417045
0.6747812500000001,-0.33633794908363734
0.67484375,-0.3343561622433687
0.67490625,-0.33237856727873927
0.6749687500000001,-0.3303873972177731
0.67503125,-0.32839499977859726
0.67509375,-0.32640358334762387
0.6751562500000001,-0.3244059678558128
0.67521875,-0.3224228935284339
0.67528125,-0.3204469747526587
0.6753437500000001,-0.31848012559669264
0.67540625,-0.31652418506921076
0.6754687500000001,-0.3145808901875732
0.6755312500000001,-0.31265195514052285
0.67559375,-0.3107389830765292
0.6756562500000001,-0.30883412784728986
0.67571875,-0.30695781724341276
0.67578125,-0.3051019692354502
0.6758437500000001,-0.3032679886427538
0.67590625,-0.3014572066370418
0.67596875,-0.29968119211625066
0.6760312500000001,-0.2979206249700647
0.67609375,-0.296186953251847
0.67615625,-0.2944717158525871
0.6762187500000001,-0.2927952065264211
0.6762812500000001,-0.2911488614262038
0.67634375,-0.2895336550834946
0.6764062500000001,-0.28795063227833756
0.6764687500000001,-0.2864006853272843
0.67653125,-0.28488475461205054
0.6765937500000001,-0.2834037083037806
0.67665625,-0.2819583961034628
0.67671875,-0.28054001369066245
0.6767812500000001,-0.27916874787975976
0.67684375,-0.2778356716933131
0.67690625,-0.27655193469105666
0.6769687500000001,-0.27529760055313823
0.67703125,-0.2740837684067935
0.67709375,-0.2729111614386044
0.6771562500000001,-0.2717804983956241
0.67721875,-0.270682655532085
0.6772812500000001,-0.269638160115246
0.6773437500000001,-0.2686377702697822
0.67740625,-0.26768224585829536
0.6774687500000001,-0.2667722977429312
0.67753125,-0.26590866785543843
0.67759375,-0.26509207950046143
0.6776562500000001,-0.2643232953218929
0.67771875,-0.2636134123023656
0.67778125,-0.2629425768325423
0.6778437500000001,-0.2623118836200161
0.67790625,-0.26174218429732066
0.67796875,-0.26122423003441353
0.6780312500000001,-0.26075890610181934
0.67809375,-0.26034711178872194
0.67815625,-0.25998972255183594
0.6782187500000001,-0.25968770847885997
0.6782812500000001,-0.2594420364459453
0.67834375,-0.25925369718621205
0.6784062500000001,-0.2591237409499885
0.6784687500000001,-0.2590533595586003
0.67853125,-0.259043571653867
0.6785937500000001,-0.2590955556767387
0.67865625,-0.2592105508655891
0.67871875,-0.25938982550254475
0.6787812500000001,-0.2596347104715998
0.67884375,-0.25994654656427385
0.67890625,-0.26032684892768687
0.6789687500000001,-0.26077704087783216
0.67903125,-0.2612987250372757
0.67909375,-0.2619036073656009
0.6791562500000001,-0.2625629473745541
0.67921875,-0.2633092190475864
0.6792812500000001,-0.26413388804492527
0.6793437500000001,-0.26503892202113805
0.67940625,-0.266026179965945
0.6794687500000001,-0.26709780710740033
0.67953125,-0.26825591725198306
0.67959375,-0.2695027021285442
0.6796562500000001,-0.2708502599010686
0.67971875,-0.272281304735834
0.67978125,-0.27380801906871716
0.6798437500000001,-0.27543281292550187
0.67990625,-0.27714834685364576
0.67996875,-0.2789663877394728
0.6800312500000001,-0.28087827489949346
0.68009375,-0.282908848881704
0.68015625,-0.28505125103699896
0.6802187500000001,-0.2873082669676498
0.6802812500000001,-0.2896824476419055
0.68034375,-0.29217621836618807
0.6804062500000001,-0.29479186776155697
0.68046875,-0.2975312846218389
0.68053125,-0.30039620988325355
0.6805937500000001,-0.3033878049900189
0.68065625,-0.30650664359304686
0.68071875,-0.3097527371706773
0.6807812500000001,-0.31312517338157564
0.68084375,-0.3166219238162984
0.68090625,-0.3202396687829306
0.6809687500000001,-0.32397318142652204
0.68103125,-0.3278154944862114
0.68109375,-0.3317568767808813
0.6811562500000001,-0.3357845946350884
0.68121875,-0.33988189324357887
0.6812812500000001,-0.34402742407824055
0.68134375,-0.3481940017036829
0.68140625,-0.35234709471109793
0.6814687500000001,-0.35644341344403285
0.68153125,-0.3604287006456023
0.68159375,-0.36423501256458823
0.6816562500000001,-0.3677776338140739
0.68171875,-0.37095073139029394
0.68178125,-0.373622468629526
0.6818437500000001,-0.37562805599691207
0.6819062499999999,-0.3767617035797496
0.68196875,-0.37676571306678297
0.6820312500000001,-0.37531682752293605
0.6820937499999999,-0.3720085348609413
0.68215625,-0.36632792422767846
0.6822187500000001,-0.35762562782704455
0.68228125,-0.3450767982006794
0.68234375,-0.32762824402240454
0.6824062500000001,-0.30392970344535997
0.68246875,-0.2722413812036335
0.68253125,-0.23030685827849973
0.6825937500000001,-0.17518579819506058
0.68265625,-0.10301511872668198
0.68271875,-0.008691575738129065
0.68278125,0.11458862882274573
0.68284375,0.2759629076229381
0.68290625,0.4878182728929495
0.68296875,0.7671211666672659
0.68303125,1.1373461892859247
0.68309375,1.6313715867709542
0.68315625,2.2958395901313917
0.68321875,3.197883697966339
0.6832812500000001,4.435505331542355
0.68334375,6.152573323586761
0.68340625,8.545415533547185
0.6834687500000001,11.672700191789525
0.6835312499999999,13.222988984142475
0.68359375,5.3125470559258945
0.6836562500000001,0.40585439311716864
0.6837187499999999,-0.16316582151052395
0.68378125,-0.1459933004215897
0.6838437500000001,-0.10053367806307231
0.6839062499999999,-0.06944066406999111
0.68396875,-0.04960915593026011
0.6840312500000001,-0.036677306265596066
0.68409375,-0.027922683096238195
0.68415625,-0.02179161584328794
0.6842187500000001,-0.017364770764108417
0.68428125,-0.014082987008757389
0.68434375,-0.011594063796709986
0.68440625,-0.009668856355723
0.68446875,-0.008153852406052382
0.68453125,-0.006943515720885226
0.68459375,-0.005963555331376073
0.68465625,-0.0051699169436245935
0.68471875,-0.004505047739558881
0.68478125,-0.003949168625462605
0.68484375,-0.0034803656461453386
0.68490625,-0.0030818728390180237
0.68496875,-0.0027406968924077856
0.68503125,-0.0024466584924103555
0.6850937500000001,-0.0021917069729954003
0.6851562499999999,-0.0019783184741529874
0.68521875,-0.0017834921788583652
0.6852812500000001,-0.0016119095260302735
0.6853437499999999,-0.0014601169671042361
0.68540625,-0.0013252682592034062
0.6854687500000001,-0.0012050019334020356
0.6855312499999999,-0.0010973456106564577
0.68559375,-0.0010092304002878557
0.6856562500000001,-0.0009221080878105562
0.6857187499999999,-0.0008433558526925961
0.68578125,-0.0007719622189583153
0.68584375,-0.000707061967419621
0.6859062499999999,-0.0006479087915193896
0.68596875,-0.0006021244114590533
0.68603125,-0.0005526479654457575
0.68609375,-0.0005072341554681446
0.68615625,-0.00046545955045190464
0.68621875,-0.00042695341533707223
0.68628125,-0.0003913903650599136
0.68634375,-0.0003664493240488159
0.68640625,-0.00033596909752378775
0.68646875,-0.00030766705225820565
0.68653125,-0.0002813431147072172
0.6865937499999999,-0.0002568196755924294
0.68665625,-0.0002416047701035502
0.68671875,-0.00022024823029146974
0.6867812499999999,-0.00020026457854289335
0.68684375,-0.0001815393614299716
0.68690625,-0.0001639696414807607
0.6869687499999999,-0.00014745931263929587
0.68703125,-0.00013932547680066607
0.6870937500000001,-0.0001247098496864067
0.6871562499999999,-0.00011091786258670888
0.68721875,-0.00009790011521268539
0.6872812500000001,-0.00008559448693441432
0.6873437499999999,-0.0000810986773854799
0.68740625,-0.0000700930095135256
0.68746875,-0.000059658069989231645
0.6875312499999999,-0.00004975992146939873
0.68759375,-0.00004723164494178437
0.68765625,-0.00003831384206547945
0.6877187499999999,-0.00002984395326127633
0.68778125,-0.000021805298759077148
0.68784375,-0.000014168453974656453
0.6879062499999999,-0.000013477857162537046
0.68796875,-6.5727457200667195e-6


==> data/dataIForceDistribt0678SqueezeE100D41G160c0045YE105103DoubleAtTEST.csv <==
0.31271875000000005,-6.877109567091726e-6
0.31278125,-0.000014106153595926024
0.31284375,-0.000021714718382812546
0.31290625,-0.000022854995133985867
0.31296875,-0.00003128797016397707
0.31303125,-0.00004015621126265919
0.31309375,-0.00004948476982278964
0.31315625,-0.0000593074944712231
0.31321875,-0.00006966308133175367
0.31328125,-0.00007348710602357207
0.31334375000000003,-0.00008505172504762245
0.31340625,-0.00009727083426507308
0.31346874999999996,-0.00011020674059190755
0.31353125000000004,-0.00012391700150860563
0.31359375,-0.00013108684992381553
0.31365624999999997,-0.00014656364515974981
0.31371875,-0.0001630241774613315
0.31378125,-0.00018055329945771477
0.31384375,-0.00019924492675929914
0.31390625,-0.0002192032066155929
0.31396875,-0.00023289244088467304
0.31403125,-0.0002557654135988214
0.31409375,-0.00028029295674686784
0.31415625,-0.0003066358169130646
0.31421875,-0.00033497416097399665
0.31428125,-0.00036551040968219907
0.31434375000000003,-0.0003905253910929723
0.31440625,-0.0004261914079743303
0.31446874999999996,-0.0004648320491706542
0.31453125000000004,-0.0005067784788645355
0.31459375,-0.000552407953052339
0.31465624999999997,-0.0006021515725225068
0.31471875,-0.0006482353906245919
0.31478125,-0.0007077840848574878
0.31484375,-0.000773166081527999
0.31490625,-0.0008451426038283211
0.31496875,-0.0009245996504384066
0.31503125,-0.0010125728902662025
0.31509375,-0.0011102785284369666
0.31515625,-0.0012105522786522286
0.31521875,-0.001332312718009854
0.31528125,-0.001468971584795624
0.31534375000000003,-0.001622963223924002
0.31540625,-0.0017972253463678389
0.31546874999999996,-0.0019953271920909207
0.31553125000000004,-0.0022216357925732436
0.31559375,-0.0024815353193229197
0.31565624999999997,-0.002772769811769011
0.31571875,-0.0031216489435416292
0.31578125,-0.0035298391401598927
0.31584375,-0.004010947081662986
0.31590625,-0.004582587849035801
0.31596875,-0.005267853046528788
0.31603125,-0.006097436524188304
0.31609375,-0.007112763336247636
0.31615625,-0.008370698968228918
0.31621875,-0.009950792696755941
0.31628125,-0.011957384905802816
0.31634375000000003,-0.014575432993179451
0.31640625,-0.018045541480856298
0.31646874999999997,-0.02275479992205528
0.31653125000000004,-0.02932303248907902
0.31659375,-0.03877848630514816
0.31665625,-0.05288293669785765
0.31671875000000005,-0.0746825042049669
0.31678125,-0.10888453419849345
0.31684375,-0.15614844234674904
0.31690625,-0.13775501692651
0.31696875,0.8481851294275085
0.31703125,7.16825851068384
0.31709375,12.577941339669465
0.31715625000000003,10.423136226216773
0.31721875,7.736336719120677
0.31728125,5.698216882681043
0.31734375000000004,4.205277890246522
0.31740625,3.1043019506003082
0.31746874999999997,2.2838746183769034
0.31753125000000004,1.6665622399259798
0.31759375,1.1981193391042317
0.31765625,0.8400180702165034
0.31771875,0.5645298508706302
0.31778125,0.3514598291771035
0.31784375,0.18593977267466993
0.31790625,0.05691509527468874
0.31796875,-0.04390745904593174
0.31803125,-0.12280176476275373
0.31809375,-0.1845508103391252
0.31815625000000003,-0.2328270193263024
0.31821875,-0.2704690891878284
0.31828125,-0.2996848127597807
0.31834375000000004,-0.3222013061357774
0.31840625,-0.3393768704151478
0.31846874999999997,-0.3522851280818537
0.31853125000000004,-0.3617785882619222
0.31859375,-0.3685370667048027
0.31865625,-0.3731048192706301
0.31871875,-0.37591913361367657
0.31878125,-0.37733249545924313
0.31884375,-0.37762987276540816
0.31890625,-0.3770422502982055
0.31896875,-0.37575728070803055
0.31903125,-0.37392770649172224
0.31909375,-0.37167805757009215
0.31915625000000003,-0.3691099762864151
0.31921875,-0.36630649916234115
0.31928125,-0.3633354808246094
0.31934375000000004,-0.36025236742246364
0.31940625,-0.35710243786157625
0.31946874999999997,-0.3539226255534266
0.31953125000000004,-0.3507429877099871
0.31959375,-0.3475879171732383
0.31965625,-0.3444771530182562
0.31971875,-0.34142656678346084
0.31978125,-0.33844884709959355
0.31984375,-0.3355540408661422
0.31990625,-0.3327500110958282
0.31996875,-0.3300428286143909
0.32003125,-0.32742977471467133
0.32009375,-0.3249068906811033
0.32015625000000003,-0.32248122062103607
0.32021875,-0.3201541419563685
0.32028125,-0.31792639395355593
0.32034375000000004,-0.3158084154558732
0.32040625,-0.3137795713537149
0.32046874999999997,-0.3118494937440439
0.32053125000000005,-0.31001733994611314
0.32059375,-0.30828205195363156
0.32065625,-0.30664237587144577
0.32071875,-0.30509693602789956
0.32078125,-0.3036442495595065
0.32084375,-0.3022736217844325
0.32090625,-0.30098350411496744
0.32096875,-0.29979145871186624
0.32103125,-0.2986861311165223
0.32109375,-0.2976658108356367
0.32115625000000003,-0.29672878731891594
0.32121875,-0.2958834626335084
0.32128125,-0.2951080052853296
0.32134375000000004,-0.2944108272504244
0.32140625,-0.2937903034391066
0.32146874999999997,-0.29323503214928537
0.32153125000000005,-0.29276311905276825
0.32159375,-0.2923631897119877
0.32165625,-0.29203375632578565
0.32171875,-0.2917733660748356
0.32178125,-0.2915806042833794
0.32184375,-0.2914540867380112
0.32190625,-0.2913924655428127
0.32196875,-0.29140440653053395
0.32203125,-0.29146870620876464
0.32209375,-0.29158407887472504
0.32215625000000003,-0.2917692818805368
0.32221875,-0.29201310451161344
0.32228125,-0.2923143717972998
0.32234375000000004,-0.2926719333295471
0.32240625,-0.29308465690037677
0.32246874999999997,-0.29355143041757104
0.32253125000000005,-0.29407115821518515
0.32259375,-0.29465259880836336
0.32265625,-0.29527504510898905
0.32271875000000005,-0.2959472346675273
0.32278125,-0.296668117282595
0.32284375,-0.29742660922063924
0.32290625,-0.298241779281349
0.32296875,-0.29910250802064464
0.32303125,-0.30000775013549286
0.32309375,-0.3009564570141695
0.32315625000000003,-0.30195726981094884
0.32321875,-0.3029897779399884
0.32328125,-0.30406255875484406
0.32334375000000004,-0.30517452259614053
0.32340625,-0.3063245690254426
0.32346874999999997,-0.30751157071633267
0.32353125000000005,-0.30873439061116326
0.32359375,-0.3099817790783037
0.32365625,-0.3112727512098542
0.32371875,-0.3126055430484277
0.32378125,-0.3139597969446915
0.32384375,-0.3153437620052168
0.32390625,-0.3167561231143652
0.32396875,-0.31819552726250305
0.32403125,-0.3196605820471964
0.32409375,-0.3211498517994157
0.32415625000000003,-0.3226618561309699
0.32421875,-0.32420450623263036
0.32428125,-0.32575740801382935
0.32434375000000004,-0.3273283205914406
0.32440625,-0.32891556968535307
0.32446875,-0.33051741863814343
0.32453125000000005,-0.3321221133798371
0.32459375,-0.33374778285331463
0.32465625,-0.3353825013508931
0.32471875,-0.3370242972386911
0.32478125,-0.33868048411387264
0.32484375,-0.340330294403119
0.32490625,-0.34198086246386383
0.32496875000000003,-0.34362994473727937
0.32503125,-0.34527522643132447
0.32509375,-0.34691432591715454
0.32515625000000004,-0.34854478249944754
0.32521875,-0.35016406816364687
0.32528125,-0.3517788184341511
0.32534375000000004,-0.3533679179333882
0.32540625,-0.35493780448084494
0.32546875,-0.3564758160627531
0.32553125000000005,-0.3579987490704324
0.32559375,-0.35949374738265905
0.32565625,-0.36095775877817066
0.32571875,-0.3623876617395772
0.32578125,-0.36378940240692464
0.32584375,-0.3651414920543452
0.32590625,-0.36644969431144897
0.32596875000000003,-0.3677106175791563
0.32603125,-0.36892080287881135
0.32609375,-0.37007673496760873
0.32615625000000004,-0.37117483603899143
0.32621875,-0.37221148239322593
0.32628125,-0.37319205205311623
0.32634375000000004,-0.3740948107912377
0.32640625,-0.3749154244022148
0.32646875,-0.3756696357383961
0.32653125000000005,-0.3763439956436556
0.32659375,-0.37693461888514523
0.32665625,-0.37743773270421876
0.32671875000000006,-0.3778495820795166
0.32678125,-0.378175251204543
0.32684375,-0.3783929585594487
0.32690625,-0.37850774292997946
0.32696875000000003,-0.3785157960499269
0.32703125,-0.37841338381821277
0.32709375,-0.37819684810516635
0.32715625000000004,-0.377862605463015
0.32721875,-0.37740714131637043
0.32728125,-0.3768358823652245
0.32734375000000004,-0.37612773312598785
0.32740625,-0.37527878803776793
0.32746875,-0.3743047425634106
0.32753125000000005,-0.37319305604744984
0.32759375,-0.3719408432323337
0.32765625,-0.3705454188437689
0.32771875,-0.36900431205230944
0.32778125,-0.36731525457315206
0.32784375,-0.3654849973695561
0.32790625,-0.3634939353261014
0.32796875000000003,-0.3613490484652412
0.32803125,-0.3590486626115379
0.32809375,-0.35659130723386406
0.32815625000000004,-0.35397580342407287
0.32821875,-0.3512013180575556
0.32828125,-0.3482581561562367
0.32834375000000005,-0.34517363631561004
0.32840625,-0.3419212303069426
0.32846875,-0.3385101851704545
0.32853125000000005,-0.33494114970482824
0.32859375,-0.33121490250898605
0.32865625,-0.32733235476789846
0.32871875,-0.32329466757701775
0.32878125,-0.31910346531773537
0.32884375,-0.3147609235148381
0.32890625,-0.3102785769737886
0.32896875000000003,-0.3056423286288857
0.32903125,-0.300864558438084
0.32909375,-0.2959490622027001
0.32915625000000004,-0.2908904806555692
0.32921875,-0.28571070208681126
0.32928125,-0.2804041808135743
0.32934375000000005,-0.2749748002899839
0.32940625,-0.2694270557923043
0.32946875,-0.2637749518009591
0.32953125000000005,-0.2580072233954004
0.32959375,-0.2521392198204818
0.32965625,-0.24617780748792106
0.32971875,-0.2401295701341017
0.32978125,-0.23400050036829712
0.32984375,-0.22779600646359197
0.32990625,-0.2215212078199078
0.32996875000000003,-0.21517257139179202
0.33003125,-0.20877371230927552
0.33009375,-0.20233858515960637
0.33015625000000004,-0.19586053422553099
0.33021875,-0.1893564525590634
0.33028125,-0.18283432903730745
0.33034375000000005,-0.17630095768875803
0.33040625,-0.16976192415026709
0.33046875,-0.16322156239572938
0.33053125000000005,-0.15668370157215378
0.33059375,-0.15015262968295978
0.33065625,-0.14364252672993574
0.33071875,-0.13714300818161784
0.33078125,-0.13066205913261325
0.33084375,-0.1242259183717743
0.33090625,-0.11783332378546198
0.33096875000000003,-0.11149021875226384
0.33103125,-0.1052003638049294
0.33109375,-0.09896600767009794
0.33115625000000004,-0.09278880596645322
0.33121875,-0.08667116648348969
0.33128125,-0.08062588045689897
0.33134375000000005,-0.07464178629914911
0.33140625,-0.06873518350572616
0.33146875,-0.06291403067346128
0.33153125000000006,-0.05717610616725069
0.33159375,-0.05154337641028345
0.33165625,-0.046008535514089594
0.33171875,-0.040571030430901295
0.33178125,-0.03522965493918492
0.33184375,-0.02998421755337198
0.33190625,-0.024845438604809117
0.33196875000000003,-0.01980067317578979
0.33203125,-0.014865175339847131
0.33209375,-0.010045933836635018
0.33215625000000004,-0.005348471997012841
0.33221875,-0.0007667010321014134
0.33228125000000003,0.0036824522351080052
0.33234375000000005,0.008010948717291994
0.33240625,0.012222910232507794
0.33246875,0.016321419980781182
0.33253125000000006,0.02029811151283556
0.33259375,0.02416762125510913
0.33265625,0.027916036416690868
0.33271875000000006,0.03153727708800401
0.33278125000000003,0.035026658083411336
0.33284375,0.03838249283306075
0.33290625,0.041606788799800065
0.33296875000000004,0.04471336415565842
0.33303125,0.04769126122049061
0.33309375,0.05055491124107789
0.33315625000000004,0.05330725307910275
0.33321875,0.055938921789545765
0.33328125000000003,0.05846361287093918
0.33334375000000005,0.060867449292752035
0.33340625,0.06314603574586454
0.33346875,0.065297770930041
0.33353125000000006,0.06732502793047844
0.33359375,0.06923366816287257
0.33365625,0.07104032400364885
0.33371875,0.07273531555644988
0.33378125000000003,0.07433263124960263
0.33384375,0.0758252031392017
0.33390625,0.07722831380900037
0.33396875000000004,0.07852900087961433
0.33403125,0.07972290031256686
0.33409375,0.08080777639201593
0.33415625000000004,0.08178514649744567
0.33421875,0.08266045966954916
0.33428125000000003,0.08344190703795323
0.33434375000000005,0.08414700706416187
0.33440625,0.08476555487472827
0.33446875,0.0853100682736582
0.33453125000000006,0.08577163467235176
0.33459375,0.08616445031899758
0.33465625,0.08647548138920166
0.33471875,0.08670149800515395
0.33478125000000003,0.08684247362947464
0.33484375,0.08690222656386387
0.33490625,0.08688803226710633
0.33496875000000004,0.08681749202251555
0.33503125,0.08668155925076243
0.33509375,0.08649464932536496
0.33515625000000004,0.08624994419952464
0.33521875,0.08596306343301316
0.33528125000000003,0.08562142023380231
0.33534375000000005,0.0852210597407651
0.33540625,0.08476015283325053
0.33546875,0.08424023032449642
0.33553125000000006,0.08366569910051767
0.33559375,0.08304222678610011
0.33565625,0.08238837203179612
0.33571875,0.08169702105502549
0.33578125000000003,0.0809795789994383
0.33584375,0.08022600032224787
0.33590625,0.07945041466180836
0.33596875000000004,0.07863980242318366
0.33603125,0.07779061932893305
0.33609375,0.076901908297319
0.33615625000000005,0.07597627303684536
0.33621875,0.0750195537612427
0.33628125000000003,0.07403944830155551
0.33634375000000005,0.07305207690394627
0.33640625,0.07204556626763088
0.33646875,0.07103059672442741
0.33653125000000006,0.06999706219761241
0.33659375,0.06895851066900677
0.33665625,0.06790180329948999
0.33671875000000007,0.06682395043961506
0.33678125000000003,0.06572465822170792
0.33684375,0.0646071743822866
0.33690625,0.06347738842867534
0.33696875000000004,0.06235108953218055
0.33703125,0.061217199209399886
0.33709375,0.06008831527506871
0.33715625000000005,0.05896507109684507
0.33721875,0.0578362248081247
0.33728125000000003,0.056714910934154816
0.33734375000000005,0.0555880563941025
0.33740625,0.05445308359250592
0.33746875,0.053310316599721075
0.33753125000000006,0.052163206867584896
0.33759375,0.05101748532816405
0.33765625,0.049888153757251696
0.33771875,0.04876298946233834
0.33778125000000003,0.04765333639048472
0.33784375,0.04655861230370076
0.33790625,0.045466820352554296
0.33796875000000004,0.04439080934153532
0.33803125,0.04331766930336661
0.33809375,0.0422452541989697
0.33815625000000005,0.041174253941395636
0.33821875,0.0401081791136564
0.33828125000000003,0.0390524424420585
0.33834375000000005,0.03802124539763563
0.33840625,0.03700135597140994
0.33846875,0.03600306135818798
0.33853125000000006,0.0350247730878471
0.33859375,0.03405398248237712
0.33865625,0.03310341142287482
0.33871875,0.03216036536589101
0.33878125000000003,0.03122294313096889
0.33884375,0.0302921635027254
0.33890625,0.029371492816139703
0.33896875000000004,0.028474714917012006
0.33903125,0.027589252492749683
0.33909375,0.026727022011522328
0.33915625000000005,0.02588861754462446
0.33921875,0.025071778104601775
0.33928125000000003,0.02426357892888427
0.33934375000000006,0.023476593278879285
0.33940625,0.022698388336178543
0.33946875,0.021927351367431624
0.33953125000000006,0.021164675071493604
0.33959375,0.020413888243926842
0.33965625,0.019688292465834395
0.33971875,0.01897473253511578
0.33978125000000003,0.018284288875012322
0.33984375,0.01761671891620209
0.33990625,0.016960410337489823
0.33996875000000004,0.016328182917679304
0.34003125,0.01570649195793225
0.34009375000000003,0.0150920699598317
0.34015625000000005,0.014483684922872678
0.34021875,0.013882793321348577
0.34028125,0.013293054662365543
0.34034375000000006,0.012727514034392429
0.34040625,0.0121725512885065
0.34046875,0.011638708014174937
0.34053125000000006,0.011125032651558703
0.34059375000000003,0.010619641712756978
0.34065625,0.010135257616489396
0.34071875,0.009658622893015154
0.34078125000000004,0.009186643524601718
0.34084375,0.008718761756438292
0.34090625,0.008256982009158649
0.34096875000000004,0.007813752636640192
0.34103125,0.007375987764594416
0.34109375000000003,0.006955847186592479
0.34115625000000005,0.006554528615796307
0.34121875,0.006170766580789938
0.34128125,0.005792213497352705
0.34134375000000006,0.00543164971166786
0.34140625,0.005076122851870854
0.34146875,0.004723071905850612
0.34153125,0.004372558914177066
0.34159375000000003,0.004026965569837518
0.34165625,0.003698997315437852
0.34171875,0.0033754366028433125
0.34178125000000004,0.0030680036871177097
0.34184375,0.0027774400210472117
0.34190625,0.002501856153612342
0.34196875000000004,0.0022286753250306546
0.34203125,0.0019707476306253385
0.34209375,0.0017154633981598666
0.34215625000000005,0.0014608218951124852
0.34221875,0.001207359669122221
0.34228125,0.0009580474506271017
0.34234375000000006,0.0007256512711302787
0.34240625,0.0004968157860183731
0.34246875,0.000282775346783698
0.34253125,0.00008369402658967018
0.34259375000000003,-0.00010278321690854186
0.34265625,-0.00028946893899567394
0.34271875,-0.0004634293007422241
0.34278125000000004,-0.0006368973911885373
0.34284375,-0.000811273032110385
0.34290624999999997,-0.0009854019383293278
0.34296875000000004,-0.0011472939275279648
0.34303125,-0.0013101729870497736
0.34309375,-0.0014615245538214805
0.34315625000000005,-0.001599277071676397
0.34321875,-0.0017239164260001716
0.34328125,-0.0018469537629003663
0.34334375,-0.001955233246197008
0.34340625,-0.002061821374008982
0.34346875,-0.0021698020971883947
0.34353125,-0.0022799441911035973
0.34359375000000003,-0.0023905491357964215
0.34365625,-0.0024892778252231795
0.34371875,-0.0025893402376756525
0.34378125000000004,-0.0026784821958567573
0.34384375,-0.0027552572632381644
0.34390624999999997,-0.002820669962096428
0.34396875000000005,-0.0028867136878348854
0.34403125,-0.002940318808457826
0.34409375,-0.0029943900393181594
0.34415625,-0.003051462501063265
0.34421875,-0.0031117059352857024
0.34428125,-0.0031728671864046376
0.34434375,-0.003222298026458237
0.34440625,-0.0032732999301691157
0.34446875,-0.003313992992325543
0.34453125,-0.003343527509137384
0.34459375000000003,-0.0033635193912166794
0.34465625,-0.0033862758809160842
0.34471874999999996,-0.00339860674025827
0.34478125000000004,-0.003413093283889293
0.34484375,-0.0034320051493406667
0.34490624999999997,-0.0034549618709348306
0.34496875,-0.003478978800435975
0.34503125,-0.00349120001685288
0.34509375,-0.0035049352528443156
0.34515625,-0.003508855663170718
0.34521875,-0.0035026424766519404
0.34528125,-0.0034884853321485443
0.34534375,-0.0034790991338492505
0.34540625,-0.0034614495096211423
0.34546875,-0.003447722052196678
0.34553124999999996,-0.003439322810216
0.34559375000000003,-0.0034351237995962486
0.34565625,-0.0034231229707973043
0.34571874999999996,-0.003416574897269292
0.34578125000000004,-0.0034028386130853794
0.34584375,-0.0033798122350846838
0.34590624999999997,-0.0033478354939578403
0.34596875,-0.0033183318987647648
0.34603125,-0.003278128446626477
0.34609375,-0.003240190246731098
0.34615625,-0.003207589013426465
0.34621875,-0.003181055528033855
0.34628125,-0.003158825721888442
0.34634374999999995,-0.003128553189614469
0.34640625,-0.0031033449178917705
0.34646875,-0.003070931768430235
0.34653124999999996,-0.0030297504803127873
0.34659375000000003,-0.00298084337043783
0.34665625,-0.0029361280504689724
0.34671874999999996,-0.0028825203329664456
0.34678125,-0.0028328842241874957
0.34684375,-0.00278967452438017
0.34690624999999997,-0.0027530066585931268
0.34696875,-0.0027205082366754257
0.34703125,-0.002679444676860321
0.34709375,-0.0026430460579981163
0.34715625,-0.0025993851415287983
0.34721875,-0.002547595966882199
0.34728125,-0.002489298797280215
0.34734374999999995,-0.00243684835589722
0.34740625,-0.0023772974246846212
0.34746875,-0.002323132898360683
0.34753124999999996,-0.0022762573096735406
0.34759375,-0.002236046072773515
0.34765625,-0.002199605153886959
0.34771874999999997,-0.002154015724127406
0.34778125,-0.0021125189170286274
0.34784375,-0.0020638175077915544
0.34790625,-0.0020076117669479976
0.34796875,-0.0019461913449230206
0.34803125,-0.0018922846011480698
0.34809375,-0.0018328198930803452
0.34815624999999994,-0.0017799506713582491
0.34821875,-0.0017349373169968513
0.34828125,-0.001696470127141081
0.34834374999999995,-0.0016524238993557705
0.34840625000000003,-0.0016158559769636205
0.34846875,-0.0015741798297267406
0.34853124999999996,-0.0015253234471481192
0.34859375,-0.001469712412162122
0.34865625,-0.0014188816295785667
0.34871874999999997,-0.0013596698982779043
0.34878125,-0.0013051063465695234
0.34884375,-0.0012580513720580888
0.34890625,-0.0012190597385309532
0.34896875,-0.0011861994325113034
0.34903125,-0.0011469031908914462
0.34909375,-0.001114270267531442
0.34915624999999995,-0.001075996600269996
0.34921875,-0.0010306262884195172
0.34928125,-0.0009793209043016393
0.34934374999999995,-0.0009341175446097583
0.34940625,-0.0008819883345368013
0.34946875,-0.0008356925200319193
0.34953124999999996,-0.000797557468955698
0.34959375,-0.000767446564402266
0.34965625,-0.0007427229467619478
0.34971874999999997,-0.0007106067681320882
0.34978125,-0.000684180041956528
0.34984375,-0.0006515771063025644
0.34990625,-0.0006121812170976626
0.34996874999999994,-0.0005676017707359204
0.35003125,-0.0005304652447983421
0.35009375000000004,-0.0004874965143662341
0.35015625000000006,-0.00045110477090762324
0.35021875,-0.0004230583998838522
0.35028125,-0.00040238115454191425
0.35034375000000006,-0.0003859222781985028
0.35040625000000003,-0.00036062671621825415
0.35046875,-0.00033986705684047047
0.35053125000000007,-0.00031220856349437054
0.35059375000000004,-0.0002776738102522325
0.35065625,-0.00024738988075317936
0.35071875,-0.00020803917250027115
0.35078125000000004,-0.00017265512390843285
0.35084375,-0.0001445089936218391
0.35090625000000003,-0.0001245903563000944
0.35096875000000005,-0.00011133059500050002
0.35103125,-0.00009243458111432568
0.35109375000000004,-0.0000807970053047502
0.35115625000000006,-0.00006394303771264931
0.35121875,-0.00003992867950375345
0.35128125,-9.38253541094003e-6
0.35134375000000007,0.000015982326177360617
0.35140625000000003,0.00004931465788167444
0.35146875,0.00007760980844265242
0.35153125,0.00009827359509570477
0.35159375000000004,0.0001109012228661943
0.35165625,0.00011777949374831842
0.35171875,0.0001315674047052684
0.35178125000000005,0.00013928385852929326
0.35184375,0.00015307035496384125
0.35190625000000003,0.00017420867325945721
0.35196875000000005,0.00020132137812245432
0.35203125,0.0002222320023729102
0.35209375,0.0002498972842660263
0.35215625000000006,0.00027170085348647566
0.35221875,0.00028555661220781847
0.35228125,0.0002918236303055266
0.35234375000000007,0.00029333811526045805
0.35240625000000003,0.00030307071932036966
0.35246875,0.00030793068402779067
0.35253125,0.00031950360966770397
0.35259375000000004,0.0003383956996261539
0.35265625,0.0003625474384698346
0.35271875,0.0003793310134399125
0.35278125000000005,0.0004017887393183428
0.35284375,0.00041762966121854095
0.35290625,0.0004253890853481296
0.35296875000000005,0.0004262107960543299
0.35303125,0.00042344145977796926
0.35309375,0.00043018617498313816
0.35315625000000006,0.00043311108876575855
0.35321875,0.00044322131185633995
0.35328125,0.0004604133310467662
0.35334375,0.00047324906733747785
0.35340625000000003,0.0004950224293028271
0.35346875,0.0005126814652780531
0.35353125,0.0005231149380788558
0.35359375000000004,0.000525594328023779
0.35365625,0.0005219224669062508
0.35371875,0.0005246171735848737
0.35378125000000005,0.0005206586807841307
0.35384375,0.0005225017276436206
0.35390625,0.0005318331118999431
0.35396875000000005,0.0005477305187989723
0.35403125,0.0005583433482607147
0.35409375,0.0005766696649402575
0.35415625,0.0005898946863898274
0.35421875,0.0005954914060352368
0.35428125,0.0005934141709486307
0.35434375,0.0005861288054369931
0.35440625000000003,0.0005864540106808036
0.35446875,0.0005813732851116249
0.35453125,0.0005828505936988082
0.35459375000000004,0.0005918793258156696
0.35465625,0.0006068648089660733
0.35471874999999997,0.0006154064049766206
0.35478125000000005,0.0006304946186051624
0.35484375,0.0006395904094767813
0.35490625,0.0006408468341287527
0.35496875,0.0006349396567695842
0.35503125,0.000624870564873127
0.35509375,0.0006237329283000637
0.35515625,0.0006183103353749053
0.35521875,0.0006200144418088416
0.35528125,0.0006291522679355566
0.35534375,0.0006347023759048775
0.35540625000000003,0.0006500769994555733
0.35546875,0.0006621222761758749
0.35553124999999997,0.0006674743547432777
0.35559375000000004,0.0006649470771880467
0.35565625,0.0006559344840848663
0.35571875,0.0006526826040853806
0.35578125000000005,0.0006421755879316704
0.35584375,0.0006371186983515909
0.35590625,0.0006396085659620132
0.35596875,0.0006491229734273962
0.35603125,0.0006541258348198298
0.35609375,0.0006677269578295175
0.35615625,0.0006769448789804011
0.35621875000000003,0.0006789029648108513
0.35628125,0.0006731659123873635
0.35634374999999996,0.000661784355174895
0.35640625000000004,0.0006574138289368314
0.35646875,0.0006470414180209105
0.35653124999999997,0.0006429746777895928
0.35659375000000004,0.0006466205095525812
0.35665625,0.0006567803000959715
0.35671875,0.0006612791966258413
0.35678125,0.0006731958516388165
0.35684375,0.000679740884017857
0.35690625,0.0006787160392555114
0.35696875,0.0006703143837943071
0.35703125,0.0006572596195953476
0.35709375,0.0006525140437473875
0.35715625,0.000642973169410116
0.35721875000000003,0.000640422566874882
0.35728125,0.0006455018577333771
0.35734374999999996,0.0006563834390386214
0.35740625000000004,0.0006604243995137205
0.35746875,0.0006706910820930834
0.35753124999999997,0.0006747591629355509
0.35759375,0.0006710580179044995
0.35765625,0.0006605839919423678
0.35771875,0.0006465571713452911
0.35778125,0.0006421353916100658
0.35784375,0.000634021036871546
0.35790625,0.000633325315911315
0.35796875,0.0006400644773417175
0.35803125,0.0006429285620853376
0.35809375,0.0006552347263066305
0.35815624999999995,0.0006638179559117219
0.35821875000000003,0.0006656059666592523
0.35828125,0.0006595971078336149
0.35834374999999996,0.0006475456235382482
0.35840625000000004,0.0006419612600154778
0.35846875,0.0006297921003699525
0.35853124999999997,0.0006235799070274106
0.35859375,0.0006250380054765303
0.35865625,0.0006334676941960604
0.35871875,0.0006369819973499891
0.35878125,0.0006486880989042404
0.35884375,0.0006556122268219777
0.35890625,0.0006552273661524222
0.35896875,0.0006473664900807086
0.35903125,0.0006343514020099097
0.35909375,0.0006290204717176451
0.35915624999999995,0.0006183102506090166
0.35921875000000003,0.0006143391474700277
0.35928125,0.0006181830596672377
0.35934374999999996,0.0006282532178031874
0.35940625,0.0006322369682057322
0.35946875,0.0006431356178795006
0.35953124999999997,0.0006484878440988218
0.35959375,0.0006460842189039834
0.35965625,0.0006366552792121394
0.35971875,0.0006232218977103646
0.35978125,0.0006186124770178325
0.35984375,0.0006098983149789572
0.35990625,0.0006084347022425884
0.35996874999999995,0.000614621463687598
0.36003125,0.0006262272201839336
0.36009375,0.0006305247151611598
0.36015624999999996,0.0006404758083639883
0.36021875,0.0006440024216953222
0.36028125,0.0006397671810190325
0.36034374999999996,0.0006290676307703774
0.36040625,0.0006242261819409123
0.36046875,0.0006120863236648288
0.36053124999999997,0.0006054456047538403
0.36059375,0.0006065172646330663
0.36065625,0.0006147512682818657
0.36071875,0.0006187086144107401
0.36078125,0.0006314733265677525
0.36084375,0.0006400812941218942
0.36090625,0.0006415403496029259
0.36096874999999995,0.0006354182944108971
0.36103125,0.0006237277704661398
0.36109375,0.0006189491091525556
0.36115624999999996,0.000608187829659157
0.36121875,0.0006038656342585713
0.36128125,0.0006072881356058712
0.36134374999999996,0.0006173613173987569
0.36140625,0.0006219614819140129
0.36146875,0.000634107191906555
0.36153124999999997,0.0006410398903057835
0.36159375,0.0006404338464298248
0.36165625,0.0006325506794403607
0.36171875,0.0006200141511742141
0.36178124999999994,0.0006157450289813737
0.36184375,0.0006067086774641794
0.36190625,0.000604665151358097
0.36196874999999995,0.0006103203766658072
0.36203125,0.000621913253145423
0.36209375,0.0006267752363741663
0.36215624999999996,0.000637889694722546
0.36221875,0.0006429352928204041
0.36228125,0.0006402341219274577
0.36234374999999996,0.0006307483191861918
0.36240625,0.0006177383850263923
0.36246875,0.0006143102566187608
0.36253124999999997,0.0006071537113968017
0.36259375,0.0006074981796372336
0.36265625,0.0006153051363473883
0.36271875,0.0006192820281733791
0.36278125,0.0006327142064028873
0.36284375,0.0006425006794874288
0.36290625,0.0006454707166969192
0.36296874999999995,0.0006407139964142439
0.36303125,0.0006299064518357073
0.36309375,0.000625498722479606
0.36315624999999996,0.0006144916495281205
0.36321875,0.0006094475102534358
0.36328125,0.0006121396724955708
0.36334374999999997,0.0006217814049912507
0.36340625,0.0006265134906343062
0.36346875,0.0006393987387365296
0.36353125,0.0006475111850020032
0.36359375,0.0006482922457856644
0.36365625,0.0006415778708165898
0.36371875,0.0006297223195261895
0.36378125,0.0006255237201967523
0.36384375,0.0006159745908817238
0.36390625,0.0006131465262585178
0.36396874999999995,0.0006181030175980706
0.36403125000000003,0.0006292968355472994
0.36409375,0.000634361879030515
0.36415624999999996,0.0006463089906524333
0.36421875,0.0006525054002691905
0.36428125,0.000651038752407504
0.36434374999999997,0.0006425132619078816
0.36440625,0.0006299410045621234
0.36446875,0.0006263248305922453
0.36453125,0.0006184866270957934
0.36459375,0.0006179525418327225
0.36465625,0.0006249925788998079
0.36471875,0.0006286903856469461
0.36478125,0.0006424357655157586
0.36484375,0.0006530632621551957
0.36490625,0.000657152977045633
0.36496874999999995,0.0006534837532962967
0.36503125000000003,0.0006434054146970403
0.36509375,0.0006391473189324981
0.36515624999999996,0.0006277319337797405
0.36521875,0.0006218526743292929
0.36528125,0.0006236136505799739
0.36534374999999997,0.0006325689355110575
0.36540625,0.0006371256178024087
0.36546875,0.0006504090264807944
0.36553125,0.0006593861897753739
0.36559375,0.0006612630710830097
0.36565625,0.0006554554043998462
0.36571875,0.0006440928326941764
0.36578124999999995,0.0006398330997823276
0.36584375,0.000629683971103745
0.36590625,0.0006259218771099417
0.36596874999999995,0.0006299397071142798
0.36603125000000003,0.0006405331900821154
0.36609375,0.0006455538709410902
0.36615624999999996,0.000657973746372012
0.36621875,0.0006650861604977631
0.36628125,0.0006646324528709474
0.36634374999999997,0.0006568565718577807
0.36640625,0.0006445486035846076
0.36646875,0.0006406415284062605
0.36653125,0.000632064929664472
0.36659375,0.0006305384383258061
0.36665625,0.0006367022909012088
0.36671875,0.0006486215172130938
0.36678125,0.0006537214583917372
0.36684375,0.0006649125953229612
0.36690625,0.0006698685888870126
0.36696874999999995,0.0006671049094301856
0.36703125000000003,0.0006576116986082431
0.36709375,0.0006447026063143707
0.36715624999999996,0.0006415325601451527
0.36721875,0.0006347642446705715
0.36728125,0.0006354939617800592
0.36734374999999997,0.0006436579711982526
0.36740625,0.0006478201039499254
0.36746875,0.000661249186121704
0.36753125,0.000670888754206761
0.36759375,0.0006735994447685523
0.36765625,0.0006686098059317525
0.36771875,0.0006576300345155009
0.36778125,0.0006532338560056583
0.36784375,0.0006424333222215806
0.36790625,0.000637702629020187
0.36796874999999996,0.0006407040966527333
0.36803125000000003,0.0006505409624728287
0.36809375,0.0006553009646041996
0.36815624999999996,0.0006679974278969991
0.36821875,0.0006757372368219466
0.36828125,0.000676092649143617
0.36834374999999997,0.0006689406699556949
0.36840625,0.0006568441759093879
0.36846875,0.0006526276988735591
0.36853125,0.0006431925235022562
0.36859375,0.0006406114377523198
0.36865625,0.0006457681131238069
0.36871875,0.0006570381243063694
0.36878125,0.0006619835662778489
0.36884375,0.0006735748080879955
0.36890625,0.0006791952026272141
0.36896874999999996,0.0006771224923885488
0.36903125000000003,0.0006681052883943384
0.36909375,0.0006551877952732446
0.36915624999999996,0.0006514595626948838
0.36921875,0.0006437444732395603
0.36928125,0.0006434247352505029
0.36934374999999997,0.0006506166582368467
0.36940625,0.0006542043032419786
0.36946875,0.0006675660801229999
0.36953125,0.0006775833815432508
0.36959375,0.0006809466303762945
0.36965625,0.0006765444250411007
0.36971875,0.0006657985448621367
0.36978125,0.000661174590439545
0.36984375,0.0006496699521391924
0.36990625,0.000643863945560097
0.36996874999999996,0.0006457191779201954
0.37003125000000003,0.0006546257546303225
0.37009375,0.0006589252096084464
0.37015624999999996,0.0006716383292355854
0.37021875,0.0006798279421028203
0.37028125,0.0006808240796404297
0.37034374999999997,0.0006741696948018433
0.37040625,0.0006620026944707952
0.37046875,0.0006574094481185955
0.37053125,0.0006471398280357421
0.37059375,0.0006434364351615429
0.37065625,0.000647470754396029
0.37071875,0.0006579916389243823
0.37078125,0.0006625597184315019
0.37084375,0.0006742502095492403
0.37090625,0.0006803978573379083
0.37096874999999996,0.0006788837132709474
0.37103125000000003,0.0006701344016630251
0.37109375,0.0006571740035423157
0.37115624999999997,0.000652932123557437
0.37121875,0.0006442359233737871
0.37128125,0.0006427503388005684
0.37134375,0.0006489370224506685
0.37140625,0.0006606105481734015
0.37146875,0.0006651084117823697
0.37153125,0.000675411724054345
0.37159375,0.0006792833938322196
0.37165625,0.0006753977410410561
0.37171875,0.0006649234820277627
0.37178124999999995,0.0006513879911533293
0.37184375000000003,0.0006479416647714731
0.37190625,0.0006411100128257408
0.37196874999999996,0.0006419366116163783
0.37203125000000004,0.0006500119769440316
0.37209375,0.0006538876702841534
0.37215624999999997,0.0006666090050037043
0.37221875,0.0006752086717579098
0.37228125,0.0006766824432547225
0.37234375,0.0006704962852097096
0.37240625,0.0006586286119433793
0.37246875,0.0006536646361468557
0.37253125,0.0006426375938599349
0.37259375,0.0006379568696648907
0.37265625,0.00064104156469455
0.37271875,0.0006507926091997296
0.37278125,0.0006550786338377912
0.37284375000000003,0.0006668810088389376
0.37290625,0.0006735130544180401
0.37296874999999996,0.0006725585773081078
0.37303125000000004,0.0006642723480893287
0.37309375,0.0006513175777730223
0.37315624999999997,0.0006466291786403622
0.37321875,0.0006371512662413648
0.37328125,0.000634676903760123
0.37334375,0.0006399167554637375
0.37340625,0.0006510048841792682
0.37346875,0.0006553727541969562
0.37353125,0.0006659098492659415
0.37359375,0.0006703013937538888
0.37365625,0.0006669190829642485
0.37371875,0.0006567757332692631
0.37378125,0.0006431199535620602
0.37384375000000003,0.0006390942239558883
0.37390625,0.000631449727076322
0.37396874999999996,0.0006312781560376957
0.37403125000000004,0.0006385414745270213
0.37409375,0.0006418913684896888
0.37415624999999997,0.0006546034577585291
0.37421875,0.0006635304866506875
0.37428125,0.0006655615994034525
0.37434375,0.0006598338140782062
0.37440625,0.0006481217847494197
0.37446875,0.0006429522180745606
0.37453125,0.0006312810998437557
0.37459375,0.0006256670622652172
0.37465625,0.0006278112860481633
0.37471875,0.000636848545519958
0.37478125,0.0006408122136381533
0.37484375000000003,0.0006527305689097013
0.37490625,0.0006597468876235468
0.37496874999999996,0.0006593201717008113
0.37503125000000004,0.000651431940907124
0.37509375,0.000638520708109297
0.37515624999999997,0.0006334877159293872
0.37521875,0.0006232694803531003
0.37528125,0.0006199047040350014
0.37534375,0.0006242954800623202
0.37540625,0.0006347811593931385
0.37546875,0.0006389496955265667
0.37553125,0.0006497192176572741
0.37559375,0.0006545770693584529
0.37565625,0.0006517033115190501
0.37571875,0.0006418628029265794
0.37578124999999996,0.0006281730901585153
0.37584375000000003,0.000623709121515631
0.37590625,0.0006152886916433731
0.37596874999999996,0.0006142194936618883
0.37603125000000004,0.0006207169327122064
0.37609375,0.000623630033784156
0.37615624999999997,0.0006362724777716072
0.37621875,0.0006455171406915539
0.37628125,0.0006480483323812319
0.37634375,0.0006427956061788864
0.37640625,0.0006313346593398717
0.37646875,0.0006259913722137522
0.37653125,0.0006138051381622545
0.37659375,0.0006073957363979532
0.37665625,0.0006087205050868405
0.37671875,0.000617073719241551
0.37678125,0.0006207247135543159
0.37684375000000003,0.0006327133420936659
0.37690625,0.0006401567506099243
0.37696874999999996,0.0006402600810388737
0.37703125000000004,0.0006327698206108623
0.37709375,0.0006200001123455312
0.37715624999999997,0.0006147160324944945
0.37721875,0.0006039101866845975
0.37728125,0.0005997363165215763
0.37734375,0.0006033444694078516
0.37740625,0.0006133215622363963
0.37746875,0.0006173151270147115
0.37753125,0.0006282630985908755
0.37759375,0.0006335740855618194
0.37765625,0.0006312236671676408
0.37771875,0.0006217479950362259
0.37778125,0.0006080571766593698
0.37784375000000003,0.0006032246156341681
0.37790625,0.0005941828149796935
0.37796874999999996,0.0005923377928287732
0.37803125000000004,0.0005981273524879871
0.37809375,0.0006006526138638557
0.37815624999999997,0.0006132612137386972
0.37821875,0.0006227808922373845
0.37828125,0.0006257993831640385
0.37834375,0.0006210083160277935
0.37840625,0.0006098177566467022
0.37846875,0.0005956464665021338
0.37853125,0.0005917551355084094
0.37859375,0.0005846685159184295
0.37865625,0.0005852182069168155
0.37871875,0.0005929710063742599
0.37878125,0.0005963822613675729
0.37884375000000003,0.0006084353348865118
0.37890625,0.0006162089947144289
0.37896874999999997,0.0006168182932510535
0.37903125000000004,0.0006097387142883354
0.37909375,0.0005971187097387615
0.37915625,0.0005916856285083372
0.37921875,0.0005803006627814467
0.37928125,0.0005754231050277558
0.37934375,0.0005783254682675265
0.37940625,0.0005877906622540896
0.37946875,0.0005915488250916451
0.37953125,0.0006027228462175682
0.37959375,0.0006084502023836202
0.37965625000000003,0.0006065890028412874
0.37971875,0.0005973761127225224
0.37978125,0.000583782962277915
0.37984375000000004,0.0005786639443915165
0.37990625,0.0005689675575671349
0.37996874999999997,0.0005664257642035708
0.38003125000000004,0.0005715065497348959
0.38009375,0.0005823397720165491
0.38015625,0.0005862309712960367
0.38021875,0.0005959221247910373
0.38028125,0.000599333355327733
0.38034375,0.0005950708024968221
0.38040625,0.0005840667792703785
0.38046875,0.0005698537047565191
0.38053125,0.0005655348222257106
0.38059375,0.0005578105922852128
0.38065625000000003,0.0005576423969532174
0.38071875,0.0005648101232673952
0.38078125,0.0005679436016935158
0.38084375000000004,0.0005799903717983029
0.38090625,0.0005880502305785351
0.38096874999999997,0.0005890875479989816
0.38103125000000004,0.0005824315812425623
0.38109375,0.0005699135018508023
0.38115625,0.0005643660416304874
0.38121875,0.0005525714082712241
0.38128125,0.0005470269636320135
0.38134375,0.0005492848142146234
0.38140625,0.0005582035777973449
0.38146875,0.0005618951849198084
0.38153125,0.0005731153178755999
0.38159375,0.0005792334236419672
0.38165625000000003,0.0005777846999578395
0.38171875,0.0005689778279422408
0.38178124999999996,0.0005554264254863869
0.38184375000000004,0.0005500981384699011
0.38190625,0.0005399004234158122
0.38196874999999997,0.000536746486562184
0.38203125000000004,0.0005412890430960826
0.38209375,0.0005517320868873854
0.38215625,0.0005554552514081129
0.38221875,0.0005654931789590839
0.38228125,0.0005693339814824422
0.38234375,0.0005654210792344072
0.38240625,0.000554711032981714
0.38246875,0.0005405047454593581
0.38253125,0.0005359144681565398
0.38259375,0.0005276522225655944
0.38265625000000003,0.000526901992121187
0.38271875,0.0005335911139335014
0.38278125,0.0005363767866895242
0.38284375000000004,0.000548516141173197
0.38290625,0.000556894057446744
0.38296874999999997,0.0005583631970621922
0.38303125000000005,0.0005520548511202816
0.38309375,0.0005398269080963483
0.38315625,0.0005340875404795942
0.38321875,0.0005219131168155144
0.38328125,0.0005158254460893574
0.38334375,0.0005174985191413461
0.38340625,0.0005260580566342765
0.38346875,0.0005295052587481475
0.38353125,0.0005408857359821134
0.38359375,0.0005473071865524648
0.38365625000000003,0.0005463015784950148
0.38371875,0.0005378026128710217
0.38378125,0.0005243410572120313
0.38384375000000004,0.0005188571829720656
0.38390625,0.0005082239961288759
0.38396874999999997,0.0005044644096498518
0.38403125000000005,0.0005085115050795508
0.38409375,0.0005186092129261244
0.38415625,0.0005222689617417065
0.38421875,0.0005324646280136097
0.38428125,0.0005366767614130297
0.38434375,0.0005331554669343458
0.38440625,0.0005227217568508635
0.38446875,0.0005085358517287822
0.38453125,0.0005036698265731554
0.38459375,0.000494932975525969
0.38465625000000003,0.0004936514381688462
0.38471875,0.0004998656919401046
0.38478125,0.0005023965193171609
0.38484375000000004,0.0005145635571535967
0.38490625,0.0005231715554494948
0.38496874999999997,0.0005250256967369304
0.38503125000000005,0.0005191106545308771
0.38509375,0.0005070166918950958
0.38515625,0.0005012286019512591
0.38521875,0.0004887463409680992
0.38528125,0.0004821915984833114
0.38534375,0.0004833125503093949
0.38540625,0.0004914924599317416
0.38546875,0.0004947903010063537
0.38553125,0.0005062676110659803
0.38559375,0.0005130032506589915
0.38565625000000003,0.0005123699724010194
0.38571875,0.0005041783276077405
0.38578124999999996,0.0004908473204341054
0.38584375000000004,0.0004851995643372631
0.38590625,0.0004742246547633777
0.38596874999999997,0.0004700048851909999
0.38603125000000005,0.00047355847909777427
0.38609375,0.00048334990997805916
0.38615625,0.00048697575944928184
0.38621875,0.000497316362071204
0.38628125,0.0005018931935096282
0.38634375,0.0004987397930513171
0.38640625,0.0004885548917192006
0.38646875,0.00047438960021024823
0.38653125,0.00046934724742467293
0.38659375,0.0004602329079484435
0.38665625000000003,0.0004584665490925677
0.38671875,0.00046428102524681547
0.38678125,0.00046660497687309177
0.38684375000000004,0.00047877739014097476
0.38690625,0.0004876544634517671
0.38696875,0.000489824548399409
0.38703125000000005,0.00048427249014962315
0.38709375,0.0004723775293428989
0.38715625,0.00046656672858758075
0.38721875,0.00045384316269359015
0.38728125,0.00044686680294186987
0.38734375,0.00044760926834883086
0.38740625,0.00045543292417704606
0.38746875000000003,0.0004585979592448275
0.38753125,0.00047016111146996886
0.38759375,0.00047718260438167626
0.38765625000000004,0.00047686968699742205
0.38771875,0.00046901265690596494
0.38778125,0.00045580899349381004
0.38784375000000004,0.00045008393540507674
0.38790625,0.0004388001358431315
0.38796875,0.00043418489330018795
0.38803125000000005,0.00043737471092458735
0.38809375,0.00044687878712643125
0.38815625,0.0004504489842651199
0.38821875,0.0004609745438946544
0.38828125,0.0004658618102588996
0.38834375,0.00046303224179278235
0.38840625,0.0004530947627507387
0.38846875000000003,0.0004390518870682203
0.38853125,0.0004338310294029757
0.38859375,0.0004243791782886641
0.38865625000000004,0.00042225413660415545
0.38871875,0.00042768094729081496
0.38878125,0.00042984541096902085
0.38884375000000004,0.0004420211357087922
0.38890625,0.00045114875715991654
0.38896875,0.0004536221390935985
0.38903125000000005,0.0004484098686859256
0.38909375,0.00043674702020980727
0.38915625,0.0004221420367722453
0.38921875,0.0004179140933119052
0.38928125,0.00041060722181296416
0.38934375,0.00041100640502353403
0.38940625,0.0004184581831173373
0.38946875000000003,0.00042152724497765415
0.38953125,0.00043323620962222587
0.38959375,0.00044039362123624026
0.38965625000000004,0.0004405088276960567
0.38971875,0.00043286221545675574
0.38978125,0.0004198146344247325
0.38984375000000004,0.00041397509010521194
0.38990625,0.00040247529009054817
0.38996875,0.00039752562327194374
0.39003125000000005,0.00040031359514558496
0.39009375,0.0004095588348992374
0.39015625,0.0004131252328930801
0.39021875,0.000423780868683582
0.39028125,0.0004289168475036381
0.39034375,0.00042642583713620175
0.39040625,0.00041676455500652687
0.39046875000000003,0.00040263627208822483
0.39053125,0.00039734240644404006
0.39059375,0.0003876427460234866
0.39065625000000004,0.0003851802765515999
0.39071875,0.00039031419806190293
0.39078125,0.0003922501974992776
0.39084375000000005,0.0004044618061518068
0.39090625,0.000413765631859353
0.39096875,0.000416463208638293
0.39103125000000005,0.00041149847605810586
0.39109375,0.000399994644201207
0.39115625,0.00038548063965527374
0.39121875,0.0003811133791533916
0.39128125,0.00037349508428291545
0.39134375,0.00037355649541834235
0.39140625,0.000380867346127467
0.39146875000000003,0.0003838231814528581
0.39153125,0.00039548981150605567
0.39159375,0.00040297731391229774
0.39165625000000004,0.0004032968828393685
0.39171875,0.00039594546794950725
0.39178124999999997,0.0003830358994080449
0.39184375000000005,0.00037717542344706256
0.39190625,0.0003654854904949767
0.39196875,0.00036021749441050854
0.39203125000000005,0.0003627574917834109
0.39209375,0.0003718563469135572
0.39215625,0.00037532845397253434
0.39221875,0.00038612619086658695
0.39228125,0.00039151232854615914
0.39234375,0.0003892433576780374
0.39240625,0.0003797484576307797
0.39246875000000003,0.00036584466337735017
0.39253125,0.0003604634519185357
0.39259375,0.00035048297802348083
0.39265625000000004,0.00034773636826984644
0.39271875,0.00035263537782317944
0.39278125,0.00035450374757617364
0.39284375000000005,0.00036670790096260397
0.39290625,0.0003761508761236654
0.39296875,0.0003791895634005227
0.39303125000000005,0.0003744418201168248
0.39309375,0.00036310964190473805
0.39315625,0.0003486285835488448
0.39321875,0.00034415593274017553
0.39328125,0.00033627219463111535
0.39334375,0.00033608977447688315
0.39340625,0.0003431764039386054
0.39346875000000003,0.00034606740359552357
0.39353125,0.00035786216858037234
0.39359375,0.00036549161004507946
0.39365625000000004,0.00036603900767076536
0.39371875,0.0003589343909854714
0.39378125,0.0003461308650870576
0.39384375000000005,0.0003402710176433066
0.39390625,0.0003284597308195192
0.39396875,0.0003229578131141442
0.39403125000000006,0.0003252499492937544
0.39409375,0.00033419535333983896
0.39415625,0.00033764810018308
0.39421875,0.0003485680100658306
0.39428125,0.00035414763847041453
0.39434375,0.0003521393964556335
0.39440625,0.0003428366167025909
0.39446875000000003,0.0003289811306258425
0.39453125,0.00032353333342841073
0.39459375,0.000313447054341387
0.39465625000000004,0.00031046150737029654
0.39471875,0.00031519559404444286
0.39478125000000003,0.00031691442578413165
0.39484375000000005,0.00032918471546712624
0.39490625,0.0003387322504878748
0.39496875,0.00034201499492721166
0.39503125000000006,0.0003374573361575317
0.39509375,0.0003262869368407806
0.39515625,0.000311822779623723
0.39521875,0.0003072733987545262
0.39528125000000003,0.00029930155065499564
0.39534375,0.0002988622247575845
0.39540625,0.00030581217603437016
0.39546875000000004,0.0003086059826904741
0.39553125,0.0003205028541005406
0.39559375,0.0003282914291606598
0.39565625000000004,0.00032908741973129707
0.39571875,0.00032213943842310244
0.39578125,0.00030946342956555267
0.39584375000000005,0.0003035973958225857
0.39590625,0.00029165585021634355
0.39596875,0.00028600260525879495
0.39603125000000006,0.000288176721864819
0.39609375,0.00029701427384051793
0.39615625,0.0003004358017265063
0.39621875,0.00031143413394460473
0.39628125000000003,0.0003171973077017026
0.39634375,0.000315408628334124
0.39640625,0.0003062744976273235
0.39646875000000004,0.0002924831377933354
0.39653125,0.00028701327577745905
0.39659375,0.0002768242631440154
0.39665625000000004,0.0002736802610042166
0.39671875,0.000278292135382302
0.39678125000000003,0.00028869197853362283
0.39684375000000005,0.00029223396701003046
0.39690625,0.0003019234661529313
0.39696875,0.00030538297028719075
0.39703125000000006,0.0003010410887784587
0.39709375,0.0002900160118141787
0.39715625,0.0002756135728873635
0.39721875,0.00027101321433739556
0.39728125000000003,0.00026288807614652243
0.39734375,0.0002623369665731845
0.39740625,0.0002691783457576258
0.39746875000000004,0.00027192972332723553
0.39753125,0.000283904900318252
0.39759375,0.00029185332970171896
0.39765625000000004,0.00029279365770083776
0.39771875,0.00028602481674472324
0.39778125000000003,0.00027345585358237723
0.39784375000000005,0.0002676528271013112
0.39790625,0.0002556895228287559
0.39796875,0.00024991126500428784
0.39803125000000006,0.0002519240575055981
0.39809375,0.00026072791377257376
0.39815625,0.00026416331899428713
0.39821875,0.0002752654111790459
0.39828125000000003,0.00028118031991079817
0.39834375,0.00027951302845356796
0.39840625,0.0002705732417341844
0.39846875000000004,0.00025683011964146296
0.39853125,0.0002514239505795046
0.39859375,0.000241131982439996
0.39865625000000005,0.00023788866420673682
0.39871875,0.0002424355882165996
0.39878125000000003,0.0002528143109809533
0.39884375000000005,0.000256414532160798
0.39890625,0.0002662136271644189
0.39896875,0.0002697721797974284
0.39903125000000006,0.00026563341462342016
0.39909375,0.00025470555569624687
0.39915625,0.0002403709063449333
0.39921875,0.00023575185670618448
0.39928125000000003,0.00022758074589729338
0.39934375,0.00022697250467038077
0.39940625,0.000233750567287222
0.39946875000000004,0.0002365375158212002
0.39953125,0.00024851228163101646
0.39959375,0.0002565850799733649
0.39965625000000005,0.0002577949481268188
0.39971875,0.00025104770434793144
0.39978125000000003,0.00023865167442188584
0.39984375000000005,0.00023282346851932756
0.39990625,0.00022090562567050886
0.39996875,0.00021495192159001753
0.40003125000000006,0.0002170701102302275
0.40009375,0.0002257361454308382
0.40015625,0.00022934082706199677
0.40021875,0.00024037585233435688
0.40028125000000003,0.0002464813972706398
0.40034375,0.00024500436552313265
0.40040625,0.00023603010920969503
0.40046875000000004,0.00022247554398167196
0.40053125,0.00021699519639070686
0.40059375,0.00020667145723096692
0.40065625000000005,0.00020341024175385414
0.40071875,0.00020800141216778534
0.40078125,0.00021837204556149348
0.40084375000000005,0.00022194766861516335
0.40090625,0.000231892558507113
0.40096875,0.0002355654284164621
0.40103125000000006,0.0002315153717817181
0.40109375,0.00022066422772860916
0.40115625,0.00020637923689929144
0.40121875,0.00020179352401680783
0.40128125000000003,0.00019364659620407787
0.40134375,0.0001929426303638737
0.40140625,0.00019969979923606385
0.40146875000000004,0.0002025659777536437
0.40153125,0.0002146049819502227
0.40159374999999997,0.0002227749776552712
0.40165625000000005,0.00022402039224908576
0.40171875,0.00021744433626832982
0.40178125,0.00020502701408833812
0.40184375000000006,0.00019928754728829046
0.40190625,0.00018730289159182845
0.40196875,0.0001814721894914939
0.40203125,0.0001834811824335536
0.40209375,0.0001922347621409748
0.40215625,0.00019574467177893573
0.40221875,0.00020697390835358598
0.40228125000000003,0.0002130943025882709
0.40234375,0.00021170851836704863
0.40240625,0.00020291586646672966
0.40246875000000004,0.00018938624768341517
0.40253125,0.00018394027315069006
0.40259375,0.00017370208215136684
0.40265625000000005,0.00017049529584572953
0.40271875,0.00017496080018700177
0.40278125,0.0001853173446886569
0.40284375,0.00018905754185231938
0.40290625,0.00019901722232718022
0.40296875,0.00020279611477576343
0.40303125,0.00019882749103897202
0.40309375000000003,0.00018808642410304832
0.40315625,0.00017384271856554084
0.40321875,0.00016929024323775188
0.40328125000000004,0.00016113598863967682
0.40334375,0.00016053417322686725
0.40340624999999997,0.00016735551290095185
0.40346875000000004,0.0001701897805725383
0.40353125,0.00018232238937358758
0.40359375,0.00019057656418582092
0.40365625000000005,0.00019184554990718528
0.40371875,0.00018538012073654464
0.40378125,0.00017301355544559194
0.40384375,0.000167358552060487
0.40390625,0.0001554146653759414
0.40396875,0.00014963193452999235
0.40403125,0.00015167802272514352
0.40409375000000003,0.00016049878641438697
0.40415625,0.0001640523570208552
0.40421874999999996,0.00017536792123865053
0.40428125000000004,0.00018154930130159785
0.40434375,0.00018017745320969558
0.40440624999999997,0.00017144323332819733
0.40446875000000004,0.00015797244755510337
0.40453125,0.00015264182910870727
0.40459375,0.00014244952198430583
0.40465625,0.00013927403962626927
0.40471875,0.00014378424621261376
0.40478125,0.00015428682441909203
0.40484375,0.00015801907064315335
0.40490625,0.00016801119557621758
0.40496875,0.0001718412247105061
0.40503125,0.0001679340603405466
0.40509375000000003,0.00015721698718373922
0.40515625,0.0001430404536755872
0.40521874999999996,0.00013855455747643908
0.40528125000000004,0.00013045977599909775
0.40534375,0.0001299537858355515
0.40540624999999997,0.00013681520542072056
0.40546875,0.00013974088667137452
0.40553125,0.00015190969247662334
0.40559375,0.0001601606084272733
0.40565625,0.00016147747142120084
0.40571875,0.00015505891107910064
0.40578125,0.00014274631412464905
0.40584375,0.00013711536644317457
0.40590625,0.00012525376647873343
0.40596875,0.00011957281292832023
0.40603124999999995,0.00012169026033068131
0.40609375000000003,0.00013059609130219862
0.40615625,0.0001341961869880115
0.40621874999999996,0.00014553575688654175
0.40628125,0.00015173523399092392
0.40634375,0.0001504065793960646
0.40640624999999997,0.00014168744530707045
0.40646875,0.00012824182933114658
0.40653125,0.00012296615916618236
0.40659375,0.000112870457007197
0.40665625,0.00010976076541774349
0.40671875,0.00011443378113357161
0.40678125,0.00012498947484246292
0.40684374999999995,0.0001287656749822813
0.40690625,0.00013878838898515045
0.40696875,0.00014263048217440233
0.40703124999999996,0.00013868831301605544
0.40709375000000003,0.0001280029583084208
0.40715625,0.00011391069996190273
0.40721874999999996,0.00010949309900304405
0.40728125,0.00010150327919336566
0.40734375,0.00010108658574256579
0.40740624999999997,0.0001081175765841047
0.40746875,0.00011108927454614448
0.40753125,0.00012330491052231496
0.40759375,0.00013157963214176227
0.40765624999999994,0.00013284143106651047
0.40771875,0.00012642213808651548
0.40778125,0.00011413383591846876
0.40784374999999995,0.00010859246646585663
0.40790625,0.00009681207427816862
0.40796875,0.0000912348146435149
0.40803124999999996,0.00009351373663177287
0.40809375,0.00010254690751790307
0.40815625,0.00010621053494899724
0.40821874999999996,0.00011761548367110464
0.40828125,0.00012379208856942714
0.40834375,0.00012248494311042912
0.40840624999999997,0.00011373942795125935
0.40846875,0.00010033917254682889
0.40853125,0.00009514075787109277
0.40859375,0.00008522137162408905
0.40865624999999994,0.00008226620352974612
0.40871875,0.00008712159165050193
0.40878125,0.00008907077643466321
0.40884374999999995,0.00010159346215339593
0.40890624999999997,0.00011162868625402833
0.40896875,0.0001155600413913771
0.40903124999999996,0.00011152754968754564
0.40909375,0.00010079149843050805
0.40915625,0.00008681240528327083
0.40921874999999996,0.00008251007023374335
0.40928125,0.00007476340721704333
0.40934375,0.00007445808145206678
0.40940624999999997,0.00008163833556268374
0.40946874999999994,0.00008473753482299284
0.40953125,0.00009698614681243056
0.40959375,0.00010531595538205984
0.40965624999999994,0.00010654731748221957
0.40971875,0.00010007859127759977
0.40978125,0.00008786584772386974
0.40984374999999995,0.00008233956826902977
0.40990624999999997,0.00007067996368101404
0.40996875,0.00006538857901469686
0.41003125000000007,0.00006771489856216562
0.41009375000000003,0.00007693574091671707
0.41015625,0.00008073414245982069
0.41021875,0.00009210743692585066
0.41028125000000004,0.00009827102712858804
0.41034375,0.00009678030603425813
0.41040625000000003,0.00008808127394593912
0.41046875000000005,0.0000747340003665331
0.41053125,0.00006958868926368322
0.41059375000000004,0.000059749784667439965
0.41065625000000006,0.000057080496798922464
0.41071875,0.00006206948610709695
0.41078125,0.00006412530542854178
0.41084375000000006,0.00007668118673165303
0.41090625000000003,0.00008681943515405355
0.41096875,0.00009048169865710776
0.41103125000000007,0.00008650963991869987
0.41109375000000004,0.00007578187529289071
0.41115625,0.0000617045521681403
0.41121875,0.00005755285170322422
0.41128125000000004,0.000049934351443958747
0.41134375,0.00004994299749236375
0.41140625000000003,0.000057254977549159314
0.41146875000000005,0.000060507672056148154
0.41153125,0.0000727704903706744
0.41159375,0.00008097849808649804
0.41165625000000006,0.00008216270872231368
0.41171875,0.00007559413516852742
0.41178125,0.00006334110833355194
0.41184375000000006,0.00005790127970195513
0.41190625000000003,0.000046438950604632545
0.41196875,0.00004133816420709424
0.41203125,0.000043994184898532573
0.41209375000000004,0.000053349095340965436
0.41215625,0.00005721457075363867
0.41221875,0.00006862457168677061
0.41228125000000004,0.00007464921944040637
0.41234375,0.00007313859603121087
0.41240625000000003,0.00006431888697802646
0.41246875000000005,0.000050936035359314125
0.41253125,0.00004596540431522911
0.41259375,0.00003638958179449925
0.41265625000000006,0.000033930401639570285
0.41271875,0.0000391354627560514
0.41278125,0.00004137717695737453
0.41284375,0.00005412687778623415
0.41290625000000003,0.0000640822970402466
0.41296875,0.00006772290852562202
0.41303125,0.00006357518028650422
0.41309375000000004,0.000052812695239476404
0.41315625,0.000038831718422172035
0.41321875,0.0000347790493576694
0.41328125000000004,0.000027450350404245594
0.41334375,0.000027702041327681837
0.41340625,0.00003524549275801814
0.41346875000000005,0.00003860105500588795
0.41353125,0.00005091286447309051
0.41359375,0.00005907718434101927
0.41365625000000006,0.000060106718627467304
0.41371875,0.00005347697715948896
0.41378125,0.00004112928522490705
0.41384375,0.00003578448778049359
0.41390625000000003,0.000024534792812946904
0.41396875,0.000019659755948753244
0.41403125,0.000022601906521424464
0.41409375000000004,0.00003218303228383346
0.41415625,0.00003612956336067341
0.41421874999999997,0.00004750200831421525
0.41428125000000005,0.00005342278934994393
0.41434375,0.000051817131682715956
0.41440625,0.000042881997355137536
0.41446875000000005,0.000029483584597186918
0.41453125,0.000024633164907278404
0.41459375,0.000015283685725203666
0.41465625,0.000013084239956329125
0.41471875,0.00001856818456799636
0.41478125,0.00002100083392622687
0.41484375,0.000033756141300203546
0.41490625000000003,0.00004366414413931041
0.41496875,0.00004714702382288549
0.41503125,0.00004283114382341857
0.41509375000000004,0.000031975522282512436
0.41515625,0.00001801358807876352
0.41521874999999997,0.000014191090656118233
0.41528125000000005,7.0869009990426335e-6
0.41534375,7.644406786022628e-6
0.41540625,0.000015450927589977237
0.41546875,0.00001893575536887626
0.41553125,0.000031219623268338714
0.41559375,0.000039252470892925384
0.41565625,0.000040100101569851
0.41571875,0.000033271981494220615
0.41578125,0.000020882430838461974
0.41584375,0.00001562843983501927
0.41590625000000003,4.586954009316857e-6
0.41596875,2.8672529628348542e-8
0.41603124999999996,3.235444842042412e-6
0.41609375000000004,0.000013045405751921368
0.41615625,0.000017090209735184936
0.41621874999999997,0.000028368090587926886
0.41628125,0.00003418339482190447
0.41634375,0.0000323001106444093
0.41640625,0.000023234033019264855
0.41646875,9.810382256239536e-6
0.41653125,5.1077853208125745e-6
0.41659375,-4.0070047200857495e-6
0.41665625,-5.859296168642114e-6
0.41671875,-6.072248148747406e-8
0.41678125,2.518453022459788e-6
0.41684374999999996,0.000015318662486871193
0.41690625000000003,0.00002509708411775613
0.41696875,0.000028421410896706245
0.41703124999999996,0.000023840471040217914
0.41709375000000004,0.000012888243050346304
0.41715625,-9.74886715743306e-7
0.41721874999999997,-4.6250125623759075e-6
0.41728125,-0.000011433054569576218
0.41734375,-0.00001054018409052393
0.41740625,-2.4702702234036256e-6
0.41746875,1.1807579387568268e-6
0.41753125,0.000013451868458053129
0.41759375,0.000021298971624006402
0.41765624999999995,0.00002196588870650995
0.41771875,0.000014951964632636816
0.41778125,2.5302077818478708e-6
0.41784374999999996,-2.5587179222075207e-6
0.41790625000000003,-0.000013398652305651737
0.41796875,-0.00001760943363987577
0.41803124999999997,-0.000013981954554292964
0.41809375,-3.9666037093544215e-6
0.41815625,1.7328650489534247e-7
0.41821875,0.000011425162928971333
0.41828125,0.000017000829806490536
0.41834375,0.00001499573409438626
0.41840625,5.728686207517875e-6
0.41846875,-7.71536591435279e-6
0.41853125,-0.000012207566518207535
0.41859375,-0.000020962879329788908
0.41865624999999995,-0.000022460870084589635
0.41871875000000003,-0.000016315272615891052
0.41878125,-0.00001354084662669175
0.41884374999999996,-6.477844802510457e-7
0.41890625,8.986767828622622e-6
0.41896875,0.0000120782738173425
0.41903124999999997,7.368593612819274e-6
0.41909375,-3.751924335965162e-6
0.41915625,-0.000017532035470613216
0.41921875,-0.00002101846007807051
0.41928125,-0.000027411621053685664
0.41934375,-0.000026097148727699526
0.41940625,-0.00001771299436725826
0.41946874999999995,-0.00001381556454738142
0.41953125,-1.6511767730875704e-6
0.41959375,6.075850448553077e-6
0.41965624999999995,6.373293319344997e-6
0.41971875000000003,-7.674904622390066e-7
0.41978125,-0.00001323162146947554
0.41984374999999996,-0.000018344449717100364
0.41990625,-0.000028851660828693726
0.41996875,-0.00003265686550277258
0.42003124999999997,-0.000028708602534871508
0.42009375,-0.000018409896173327
0.42015625,-0.000014054008042455046
0.42021875,-2.9426034854618255e-6
0.42028125,2.3455655722703916e-6
0.42034375,1.1543968558846984e-8
0.42040625,-9.434717853862296e-6
0.42046874999999995,-0.000022805896553762528
0.42053125,-0.00002721274565212206
0.42059375,-0.000035641729744018136
0.42065624999999995,-0.00003678425608813485
0.42071875,-0.000030216710648900413
0.42078125,-0.000027240380772203254
0.42084374999999996,-0.000014306388563339878
0.42090625,-4.835240089151593e-6
0.42096875,-2.0076427758447535e-6
0.42103124999999997,-7.039189618973651e-6
0.42109375,-0.000018286377544335375
0.42115625,-0.000032103615132624
0.42121875,-0.00003530846367152951
0.42128125,-0.00004127405315815236
0.42134375,-0.000039610054797106775
0.42140625,-0.00003075515403183626
0.42146874999999995,-0.000026880990381866754
0.42153125,-0.000014648633566746727
0.42159375,-7.247664272708176e-6
0.42165624999999995,-7.0951496922155854e-6
0.42171875,-0.000014518011262343311
0.42178125,-0.00002720566507325578
0.42184374999999996,-0.0000320917938529397
0.42190625,-0.00004229204965836009
0.42196875,-0.00004562145029785025
0.42203124999999997,-0.000041282747383686313
0.42209375,-0.00003061876133214625
0.42215625,-0.000026288721965417317
0.42221875,-0.000015261143288633483
0.42228125,-0.000010156001700262207
0.42234375,-0.000012838640016027414
0.42240625,-0.00002248050433299731
0.42246874999999995,-0.00003588548005371839
0.42253125,-0.00004007380348364231
0.42259375,-0.000048122500432151716
0.42265624999999996,-0.00004871777846526815
0.42271875000000003,-0.00004180352042087998
0.42278125,-0.00003853517764310088
0.42284374999999996,-0.000025635070170976215
0.42290625,-0.000016329322503269572
0.42296875,-0.000013859094918175496
0.42303124999999997,-0.00001916177990249346
0.42309375,-0.00003052010759571622
0.42315625,-0.000035583233033986694
0.42321875,-0.00004717522814634556
0.42328125,-0.000052767500637096454
0.42334375,-0.00005056886646404024
0.42340625,-0.00004146805750543381
0.42346874999999995,-0.00003734297673163578
0.42353125,-0.000025214357463609893
0.42359375,-0.000018016912156401665
0.42365624999999996,-0.000018269864856590434
0.42371875,-0.000026034870162033874
0.42378125,-0.00003869733603249076
0.42384374999999996,-0.00004344976061632089
0.42390625,-0.00005329355236260991
0.42396875,-0.000056232218708762716
0.42403124999999997,-0.00005137050320036529
0.42409375,-0.000040400373296611836
0.42415625,-0.00003598838505529389
0.42421875,-0.000025193911712337314
0.42428125,-0.00002041953563053367
0.42434375,-0.000023437217309685288
0.42440625,-0.00003328496433238626
0.42446874999999995,-0.00004674582526445481
0.42453125,-0.00005071356897293211
0.42459375,-0.000058344725469616776
0.42465624999999996,-0.00005847773027228831
0.42471875,-0.00005111753949260667
0.42478125,-0.00004764843306320765
0.42484374999999996,-0.00003480698211583144
0.42490625,-0.00002576132239255624
0.42496875,-0.00002362616008559637
0.42503124999999997,-0.000029317319918883977
0.42509375,-0.00004089242193620196
0.42515625,-0.00004584628422371617
0.42521875,-0.00005713320521608112
0.42528125,-0.00006226656340393988
0.42534375,-0.00005960018602702011
0.42540625,-0.00005014616395024318
0.42546874999999995,-0.00004588814453390655
0.42553125,-0.000033893851399915964
0.42559375,-0.000027011690211395378
0.42565624999999996,-0.000027635357766925273
0.42571875,-0.00003575175425417354
0.42578125,-0.00004854825788684625
0.42584374999999997,-0.00005314634269923402
0.42590625,-0.00006262765192835418
0.42596875,-0.000065033878983628
0.42603125,-0.00005970732936563805
0.42609375,-0.00005720966989750109
0.42615625,-0.00004403962214270807
0.42621875,-0.00003344868601332096
0.42628125,-0.00002906289136180018
0.42634375,-0.00003243680937749238
0.42640625,-0.00004257131711450646
0.42646874999999995,-0.00005607056796440302
0.42653125000000003,-0.00005977043442426111
0.42659375,-0.00006695764461306375
0.42665624999999996,-0.00006653453439514623
0.42671875000000004,-0.00005876711005714519
0.42678125,-0.00005505116856896475
0.42684374999999997,-0.00004226265130137519
0.42690625,-0.00003348289124931181
0.42696875,-0.0000317377258000906
0.42703125,-0.00003777105936876579
0.42709375,-0.000049530022802724005
0.42715625,-0.000054403640854905344
0.42721875,-0.00006540602385121663
0.42728125,-0.00007001414007526408
0.42734375,-0.00006678590162267906
0.42740625,-0.00005689548854212467
0.42746874999999995,-0.000052497062069528644
0.42753125000000003,-0.000040674103062826594
0.42759375,-0.00003408693413776975
0.42765624999999996,-0.00003517014540284358
0.42771875,-0.00004351841901557851
0.42778125,-0.000056475315379202196
0.42784374999999997,-0.00006089594573940871
0.42790625,-0.00006986469895434166
0.42796875,-0.00007175659530853085
0.42803125,-0.000065919279040344
0.42809375,-0.00006296344399450704
0.42815625,-0.00004982468223553582
0.42821875,-0.00003945118496190281
0.42828125,-0.000035401029277015716
0.42834375,-0.000039150391076894775
0.42840625,-0.000049580930379544697
0.42846874999999995,-0.00006302384657243948
0.42853125000000003,-0.00006642480938620632
0.42859375,-0.00007313750965493027
0.42865624999999996,-0.00007218756814503235
0.42871875,-0.0000638801808893752
0.42878125,-0.000059896324016428526
0.42884374999999997,-0.000047176114323990714
0.42890625,-0.00003870439578454454
0.42896875,-0.00003742846551216261
0.42903125,-0.000043913670234124735
0.42909375,-0.00005581976419423429
0.42915625,-0.000060484122397813644
0.42921875,-0.00007111889521027592
0.42928125,-0.00007516861498840788
0.42934375,-0.00007135003532074413
0.42940625,-0.00006104991765989998
0.42946874999999995,-0.000056558826940875107
0.42953125000000003,-0.00004484831959718216
0.42959375,-0.000038615414883799715
0.42965624999999996,-0.00004017700280135872
0.42971875,-0.000048974595165951484
0.42978125,-0.00006191368618366222
0.42984374999999997,-0.00006615113482760782
0.42990625,-0.00007468386319903209
0.42996875,-0.00007594869977808894
0.43003125,-0.00006951046096725921
0.43009375,-0.00006648526561006673
0.43015625,-0.000053165782894978864
0.43021875,-0.000043128158981664555
0.43028125,-0.00003961792302084599
0.43034375,-0.00004386706548162311
0.43040625,-0.000054392465954580804
0.43046874999999996,-0.00006794734470367408
0.43053125000000003,-0.00007102679932449729
0.43059375,-0.00007725768275163025
0.43065624999999996,-0.0000756128768361064
0.43071875,-0.00006677316198144823
0.43078125,-0.00006264378521225744
0.43084374999999997,-0.00004999863661331316
0.43090625,-0.000041854199735735786
0.43096875,-0.00004106081001684081
0.43103125,-0.000047961268965529547
0.43109375,-0.000060070249538017595
0.43115625,-0.00006476771576308105
0.43121875,-0.00007487258523780627
0.43128125,-0.00007825766725000349
0.43134375,-0.00007396695573519407
0.43140625,-0.00006321803941924942
0.43146874999999996,-0.00005860511404191804
0.43153125000000003,-0.000047103937938094975
0.43159375,-0.0000413674561668409
0.43165624999999996,-0.00004343607034877628
0.43171875,-0.00005250089998387608
0.43178125,-0.00006558038391755311
0.43184374999999997,-0.00006947887714459089
0.43190625,-0.0000775626022295195
0.43196875,-0.0000781530865199831
0.43203125,-0.00007113198539315801
0.43209375,-0.0000677737247800625
0.43215625,-0.000054527601810017146
0.43221875,-0.00004472339373388923
0.43228125,-0.00004164944983142682
0.43234375,-0.000046399192992374605
0.43240625,-0.00005735998487248206
0.43246874999999996,-0.00007081434276881571
0.43253125000000003,-0.00007351323589174785
0.43259375,-0.00007898644816978218
0.43265624999999996,-0.00007677652058163398
0.43271875000000004,-0.00006753457742314506
0.43278125,-0.00006318148924061573
0.43284374999999997,-0.00005065596929360039
0.43290625,-0.00004291612382945065
0.43296875,-0.00004270120058344484
0.43303125,-0.000049927244612890664
0.43309375,-0.00006230732183040016
0.43315625,-0.0000668037674103894
0.43321875,-0.00007646535360306128
0.43328125,-0.00007925437709394023
0.43334375,-0.00007424289231991454
0.43340625,-0.00006311815612389249
0.43346874999999996,-0.00005846149615934548
0.43353125000000003,-0.00004723258440414435
0.43359375,-0.00004201239677238677
0.43365624999999997,-0.000044556572460857646
0.43371875,-0.000054049116153781496
0.43378125,-0.0000672194427189729
0.43384375,-0.00007091142447443466
0.43390625,-0.00007836734988392324
0.43396875,-0.0000783335369735072
0.43403125,-0.00007076621283172435
0.43409375,-0.00006702825011378755
0.43415625,-0.00005389802522652587
0.43421875,-0.0000444506410831047
0.43428125,-0.000041962475546400424
0.43434375000000003,-0.00004723888952855304
0.43440625,-0.00005850171090085454
0.43446874999999996,-0.00006316910850498458
0.43453125000000004,-0.00007424106695497201
0.43459375,-0.00007914702415140473
0.43465624999999997,-0.00007627023138859212
0.43471875,-0.00006653132821249352
0.43478125,-0.0000619893900458135
0.43484375,-0.000049673303455649576
0.43490625,-0.00004248976254980774
0.43496875,-0.000042801182083704314
0.43503125,-0.00005059074094647398
0.43509375,-0.00006311275758319468
0.43515625,-0.00006744830156851789
0.43521875,-0.00007658324357201485
0.43528125,-0.00007875998248274563
0.43534375000000003,-0.0000731259945252194
0.43540625,-0.00007033759944249929
0.43546874999999996,-0.00005688688930034769
0.43553125000000004,-0.00004601549491738133
0.43559375,-0.00004135546173188176
0.43565624999999997,-0.00004453645780269633
0.43571875,-0.000054368470780497
0.43578125,-0.00006761482060572283
0.43584375,-0.00007102762546046248
0.43590625,-0.00007787164395514634
0.43596875,-0.00007710615402570231
0.43603125,-0.00006899219700026715
0.43609375,-0.00006494624638436752
0.43615625,-0.00005190893092289761
0.43621875,-0.000042897473028644106
0.43628125,-0.00004103832834871646
0.43634375000000003,-0.0000468610680723347
0.43640625,-0.000058397366546544816
0.43646874999999996,-0.0000629899749726992
0.43653125000000004,-0.00007363376972358004
0.43659375,-0.0000778551752318446
0.43665624999999997,-0.00007420972764929368
0.43671875000000004,-0.00006398652759651013
0.43678125,-0.00005929535156015686
0.43684375,-0.0000472185890322413
0.43690625,-0.000040525323263845836
0.43696875,-0.00004148429802515452
0.43703125,-0.000049706207619140685
0.43709375,-0.00006242783489973647
0.43715625,-0.00006652564699158314
0.43721875,-0.00007515924379680738
0.43728125,-0.00007653004886185033
0.43734375000000003,-0.00007019222365647892
0.43740625,-0.00006703015946046831
0.43746874999999996,-0.00005356207385606715
0.43753125000000004,-0.00004298174877737093
0.43759375,-0.00003890767376425741
0.43765624999999997,-0.00004264706865766965
0.43771875,-0.00005294583884575543
0.43778125,-0.00006614250605826294
0.43784375,-0.00006923261751520804
0.43790625,-0.00007535319395202134
0.43796875,-0.00007385287467420731
0.43803125,-0.00006518656379556065
0.43809375,-0.000060872539544565285
0.43815625,-0.000047937608434633905
0.43821875,-0.00003941175303330546
0.43828125,-0.00003811048136670436
0.43834375000000003,-0.00004444177162579721
0.43840625,-0.000056280608397504817
0.43846874999999996,-0.00006076663512971647
0.43853125000000004,-0.00007087681538264778
0.43859375,-0.00007441637594729489
0.43865624999999997,-0.000069975248247367
0.43871875,-0.00005922499973248785
0.43878125,-0.00005447768795759089
0.43884375,-0.00004261718379537649
0.43890625,-0.00003656753004309399
0.43896875,-0.000038092289724095396
0.43903125,-0.000046744718574368016
0.43909375,-0.00005957183825708312
0.43915625,-0.00006341184889846474
0.43921875,-0.0000713749975819189
0.43928125,-0.00007198775884703634
0.43934375000000003,-0.00006505305586934629
0.43940625,-0.00006142556438334945
0.43946874999999996,-0.000048025877710924925
0.43953125000000004,-0.00003782220354636712
0.43959375,-0.000034367469029544795
0.43965624999999997,-0.00003873256577195672
0.43971875,-0.00004940539408948563
0.43978125,-0.00006258282484197797
0.43984375,-0.0000652502316720871
0.43990625,-0.00007080007800602806
0.43996875,-0.00006850883021475296
0.44003125,-0.000059195505929920955
0.44009375,-0.0000546390909375305
0.44015625,-0.00004181876493840331
0.44021875,-0.000033960175242236934
0.44028125,-0.000033322569576041405
0.44034375000000003,-0.00004020873363577704
0.44040625,-0.000052290201704899286
0.44046874999999996,-0.00005663254924212491
0.44053125000000004,-0.00006622295308289505
0.44059375,-0.00006892346646816816
0.44065624999999997,-0.00006392075265479469
0.44071875,-0.00005252529978500009
0.44078125,-0.00004770865982223205
0.44084375,-0.000036219574166260204
0.44090625,-0.000030734472779681
0.44096875,-0.00003295501417284463
0.44103125,-0.00004215419236190676
0.44109375,-0.00005514707352088227
0.44115625,-0.000058701566538671424
0.44121875,-0.00006589689391950371
0.44128125,-0.00006577543204949743
0.44134375000000003,-0.0000581624801175018
0.44140625,-0.000054163386667999136
0.44146874999999997,-0.00004076245561956959
0.44153125000000004,-0.00003108555673921043
0.44159375,-0.000028357297590930752
0.44165625,-0.00003336913630683225
0.44171875,-0.00004440895176763271
0.44178125,-0.0000488427256169488
0.44184375,-0.000059654378517015605
0.44190625,-0.00006441210141580611
0.44196875,-0.00006137773167075311
0.44203125,-0.000051421874712270776
0.44209375,-0.0000467119202158528
0.44215625000000003,-0.000034140375239535836
0.44221875,-0.00002675093496695702
0.44228125,-0.000026908187377300274
0.44234375000000004,-0.00003440733921816763
0.44240625,-0.00004671902263717054
0.44246874999999997,-0.000050876318206882765
0.44253125000000004,-0.00005984473023940007
0.44259375,-0.00006173006146972804
0.44265625,-0.00005588845862852798
0.44271875000000005,-0.00005289533937199997
0.44278125,-0.00003919807138463849
0.44284375,-0.00002811443486022691
0.44290625,-0.000023289935428952302
0.44296875,-0.00002627547275196873
0.44303125,-0.000035969903493318633
0.44309375,-0.00004902499565671847
0.44315625000000003,-0.00005217995418047017
0.44321875,-0.0000588330117089475
0.44328125,-0.000057799756467857843
0.44334375000000004,-0.000049424399394482066
0.44340625,-0.00004520338192764983
0.44346874999999997,-0.00003196592925100439
0.44353125000000004,-0.00002280929785278274
0.44359375,-0.000020797343871781226
0.44365625,-0.000026541366826227097
0.44371875,-0.00003793670135338045
0.44378125,-0.000042371282816200395
0.44384375,-0.00005273372170661039
0.44390625,-0.000056720892034511916
0.44396875,-0.00005278487635582141
0.44403125,-0.000042318350698233864
0.44409375,-0.000037360685955556416
0.44415625000000003,-0.000025237999349767004
0.44421875,-0.0000184260775046019
0.44428125,-0.00001935669406982754
0.44434375000000004,-0.000027526076854453296
0.44440625,-0.00004008639840806516
0.44446874999999997,-0.00004395901853126993
0.44453125000000004,-0.00005231312853232195
0.44459375,-0.00005338513659974842
0.44465625,-0.00004676869119882299
0.44471875,-0.00004330918095413194
0.44478125,-0.000029721521353734404
0.44484375,-0.000019100469435706646
0.44490625,-0.000015066781192021872
0.44496875,-0.00001879425799615475
0.44503125,-0.000029001382598217718
0.44509375,-0.000042083280413870994
0.44515625000000003,-0.000044868859006091943
0.44521875,-0.00005071882610496736
0.44528125,-0.00004890016491249094
0.44534375000000004,-0.000039823904261604426
0.44540625,-0.0000353038144088047
0.44546874999999997,-0.000022260110916161313
0.44553125000000005,-0.000013691218881062284
0.44559375,-0.000012494656284334216
0.44565625,-0.00001894748353041542
0.44571875,-0.000030685531883636874
0.44578125,-0.000034998814899073194
0.44584375,-0.00004477927410739824
0.44590625,-0.000047940687880887456
0.44596875,-0.0000431617984473498
0.44603125,-0.00003210514322213309
0.44609375,-0.00002714986410572162
0.44615625000000003,-0.000015308106410386046
0.44621875,-9.209508326460392e-6
0.44628125,-0.000010902710395124804
0.44634375000000004,-0.000019671860146605602
0.44640625,-0.000032425997504657855
0.44646874999999997,-0.00003599118077785013
0.44653125000000005,-0.0000436046018935099
0.44659375,-0.00004383130481938613
0.44665625,-0.00003644658710102999
0.44671875000000005,-0.000032598882084844405
0.44678125,-0.000019019957876467708
0.44684375,-8.955040080207977e-6
0.44690625,-5.644990117764648e-6
0.44696875,-0.000010116007028257434
0.44703125,-0.000020812757821619954
0.44709375,-0.00003391609284714159
0.44715625000000003,-0.000036223576364208254
0.44721875,-0.00004125617877970278
0.44728125,-0.00003851727959031104
0.44734375000000004,-0.00002873805139061436
0.44740625,-0.00002402369933637849
0.44746874999999997,-0.000011239264886678257
0.44753125000000005,-3.3573353266924677e-6
0.44759375,-2.8862499840826006e-6
0.44765625,-0.000010016749156210869
0.44771875,-0.000022075429281898096
0.44778125,-0.00002616048815384797
0.44784375,-0.00003532282011220467
0.44790625,-0.00003751764369444577
0.44796875,-0.00003199559860428414
0.44803125,-0.000028997507229927555
0.44809375,-0.00001530311045805366
0.44815625000000003,-3.8471303779596955e-6
0.44821875,1.4325253645947056e-6
0.44828125,-1.0601834360413065e-6
0.44834375000000004,-0.000010381603827977481
0.44840625,-0.000023182839195640126
0.44846874999999997,-0.00002643761892612284
0.44853125000000005,-0.00003329144897984415
0.44859375,-0.000032525805670480246
0.44865625,-0.000024387824476196363
0.44871875,-0.000020048353521984197
0.44878125,-6.728520245372072e-6
0.44884375,2.8545586880646123e-6
0.44890625,5.287547804350146e-6
0.44896875,1.1624437161461554e-7
0.44903125,-0.000011011120813538
0.44909375,-0.000015324601785604575
0.44915625000000003,-0.00002581392371578395
0.44921875,-0.000029933113675717493
0.44928125,-0.00002623677580129713
0.44934375000000004,-0.000015818065723260943
0.44940625,-0.00001085647741169704
0.44946875,1.55037420367099e-6
0.44953125000000005,8.833776089386958e-6
0.44959375,8.323923229969221e-6
0.44965625,5.945139614910167e-7
0.44971875,-0.000011627710825808102
0.44978125,-0.00001563283237457358
0.44984375,-0.000024075124126970993
0.44990625,-0.00002537866402158029
0.44996875000000003,-0.00001889429341020432
0.45003125,-0.000015516726997316654
0.45009375,-1.8298707077507581e-6
0.45015625000000004,9.304756276154458e-6
0.45021875,0.000013731595396040963
0.45028125,0.00001033814381858067
0.45034375000000004,4.7626653136567665e-7
0.45040625,-0.000012473713852531598
0.45046875,-0.000015247077773589135
0.45053125000000005,-0.000021263795930259732
0.45059375,-0.000019525945168463732
0.45065625,-0.000010620326682503345
0.45071875,-6.154905022537349e-6
0.45078125,7.207109262802325e-6
0.45084375,0.00001599569918117605
0.45090625,0.00001756979261945124
0.45096875000000003,0.000011615661842045988
0.45103125,5.266476234278006e-9
0.45109375,-4.115230274492898e-6
0.45115625000000004,-0.000013997753457367645
0.45121875,-0.00001722193653380666
0.45128125,-0.00001262931820328328
0.45134375000000004,-1.6667901910627503e-6
0.45140625,3.449570294161708e-6
0.45146875,0.00001555997332941539
0.45153125000000005,0.00002191076037694195
0.45159375,0.000020556256121045946
0.45165625,0.000012128697820773526
0.45171875,-4.4769697028768096e-7
0.45178125,-4.000911706991683e-6
0.45184375,-0.000011644753362044513
0.45190625,-0.000011937858405391966
0.45196875000000003,-4.6855604395601436e-6
0.45203125,-8.015302277453173e-7
0.45209375,0.00001292656364355882
0.45215625000000004,0.000023235869441556867
0.45221875,0.00002684147330193898
0.45228125,0.000022604206287024642
0.45234375000000004,0.000012190359068492418
0.45240625,-8.157072940440102e-7
0.45246875,-3.1058108501680337e-6
0.45253125000000005,-8.233501463311699e-6
0.45259375,-5.570366049229003e-6
0.45265625,4.076366286354105e-6
0.45271875000000006,8.947407474951818e-6
0.45278125,0.000021874165173241256
0.45284375,0.000030041961221069502
0.45290625,0.00003065639721198943
0.45296875000000003,0.000023817129190584208
0.45303125,0.000011945077386638081
0.45309375,7.888572973152597e-6
0.45315625000000004,-1.3362066251243476e-6
0.45321875,-3.6330030219189346e-6
0.45328125,1.891258134906204e-6
0.45334375000000005,4.745122545002367e-6
0.45340625,0.000018642742428742753
0.45346875,0.000030232564156268404
0.45353125000000005,0.000035763603092764384
0.45359375,0.000033458644582692876
0.45365625,0.000024316705035595798
0.45371875,0.000011562400933140538
0.45378125,8.335141296389459e-6
0.45384375,1.490214412647184e-6
0.45390625,2.1187011722545446e-6
0.45396875000000003,0.000010255989468133109
0.45403125,0.000014556682550737055
0.45409375,0.000028091513340211538
0.45415625000000004,0.00003778888711869488
0.45421875,0.00004040836435978412
0.45428125,0.000035381049230259753
0.45434375000000005,0.000024360108293514093
0.45440625,0.000020124634917240147
0.45446875,9.683588496234297e-6
0.45453125000000005,5.4992063299175165e-6
0.45459375,9.07275138203878e-6
0.45465625,0.000019488575843940037
0.45471875,0.000024460410529947296
0.45478125,0.00003706213896859101
0.45484375,0.000044396459594781
0.45490625,0.0000441210314755941
0.45496875000000003,0.00003644923938997402
0.45503125,0.000024212257686964667
0.45509375,0.000020409398780008026
0.45515625000000004,0.000011917056796095782
0.45521875,0.0000106271738928021
0.45528125,0.00001706259032946411
0.45534375000000005,0.00002052187664158822
0.45540625,0.000034360504162986305
0.45546875,0.000045416771259784716
0.45553125000000005,0.000049996662445345175
0.45559375,0.00004678166152378982
0.45565625,0.00003697742557366712
0.45571875,0.000024097035075727746
0.45578125,0.000021305283356337634
0.45584375,0.000015291529810890214
0.45590625,0.000017006104772787634
0.45596875000000003,0.000025971081466930057
0.45603125,0.000030553884788009356
0.45609375,0.00004393255705316401
0.45615625000000004,0.000052828966245338504
0.45621875,0.00005459400260385272
0.45628125,0.000048550005445138766
0.45634375000000005,0.000037104492367143194
0.45640625,0.000032921149503872815
0.45646875,0.000023106424237917533
0.45653125000000006,0.000019841177106072472
0.45659375,0.000024520038324649107
0.45665625,0.00003557111429450255
0.45671875000000006,0.00004077536631992562
0.45678125,0.00005291324605453951
0.45684375,0.00005935022960516789
0.45690625,0.000058042336833138974
0.45696875000000003,0.00004965737122775149
0.45703125,0.00003712369278933286
0.45709375,0.000033578821605151354
0.45715625000000004,0.000025983363679371596
0.45721875,0.000025716915874829382
0.45728125000000003,0.00003312491419074637
0.45734375000000005,0.000037038761891233785
0.45740625,0.000050808143102973324
0.45746875,0.00006123248845667228
0.45753125000000006,0.00006486776380416892
0.45759375,0.000060708505937798196
0.45765625,0.00005031629774683577
0.45771875,0.00003733280500740899
0.45778125000000003,0.000035120086538192874
0.45784375,0.000030065241410026644
0.45790625,0.0000328595363455475
0.45796875000000004,0.000042625111075583755
0.45803125,0.000047511264184563196
0.45809375,0.00006050963235162965
0.45815625000000004,0.00006873913013956401
0.45821875,0.00006945817571912816
0.45828125000000003,0.0000625836482881087
0.45834375000000005,0.000050787831752802104
0.45840625,0.00004676472151460276
0.45846875,0.00003773844934154558
0.45853125000000006,0.00003556576356733565
0.45859375,0.000041249026649314846
0.45865625,0.0000441813982542949
0.45871875,0.00005818634329311789
0.45878125000000003,0.00006983935519645768
0.45884375,0.0000753767230159963
0.45890625,0.00007307286277009883
0.45896875000000004,0.00006397319970044557
0.45903125,0.00005125020475282849
0.45909375,0.0000480952535212853
0.45915625000000004,0.00004141668702664636
0.45921875,0.000042176703740209875
0.45928125000000003,0.00005064347572530936
0.45934375000000005,0.00005500053961135509
0.45940625,0.00006864939919440372
0.45946875,0.00007831277781968071
0.45953125000000006,0.00008088854678629798
0.45959375,0.00007581085368627005
0.45965625,0.00006481774311416222
0.45971875,0.000060603505641187994
0.45978125000000003,0.000050254001939475934
0.45984375,0.0000462402057320177
0.45990625,0.00005013199378170463
0.45996875000000004,0.00006060148839789892
0.46003125,0.00006580788440391228
0.46009375,0.0000783493544329883
0.46015625000000004,0.0000856717777118765
0.46021875,0.00008525606943417252
0.46028125,0.00007755445022436525
0.46034375000000005,0.00006532351631112487
0.46040625,0.00006168076693052749
0.46046875,0.000053388547643890005
0.46053125000000006,0.000052156076780995875
0.46059375,0.00005904226625275122
0.46065625,0.00006254408103636977
0.46071875,0.00007640564162351982
0.46078125000000003,0.00008742234889459743
0.46084375,0.00009190323620014706
0.46090625,0.00008857147755868267
0.46096875000000004,0.0000787528804307297
0.46103125,0.00006589626116143554
0.46109375,0.00006325311588514793
0.46115625000000005,0.000057514230305033553
0.46121875,0.0000594202440706848
0.46128125,0.00006854639880482516
0.46134375000000005,0.0000732961041905178
0.46140625,0.00008663659500862675
0.46146875,0.00009556717389100355
0.46153125,0.00009707413812665155
0.46159375,0.00009100124537750331
0.46165625,0.0000794773732306353
0.46171875,0.00007540235900532766
0.46178125000000003,0.00006584175841328754
0.46184375,0.0000628072398919377
0.46190625,0.00006759258411850877
0.46196875000000004,0.00007892038551846059
0.46203125,0.00008411214791172184
0.46209374999999997,0.0000961963973551
0.46215625000000005,0.00010255111923786198
0.46221875,0.0001011037070089843
0.46228125,0.00009249499958556562
0.46234375000000005,0.00008006460347634303
0.46240625,0.00007668694580209579
0.46246875,0.00006930017997100468
0.46253125,0.00006921150512195773
0.46259375,0.00007686598193681893
0.46265625,0.0000809553874007718
0.46271875,0.0000947352508816196
0.46278125000000003,0.0001049498222364248
0.46284375,0.00010841193029936802
0.46290624999999996,0.00010408175021080213
0.46296875000000004,0.00009355484378621715
0.46303125,0.00008062499378067023
0.46309374999999997,0.00007854411725613519
0.46315625000000005,0.00007379719173852828
0.46321875,0.00007680794502085142
0.46328125,0.00008682415134989019
0.46334375,0.00009185633932262682
0.46340625,0.00010478689209701686
0.46346875,0.0001127478342495547
0.46353125,0.00011323349844843955
0.46359375,0.00010617513155333769
0.46365625,0.00009422125876168419
0.46371875,0.00009029727154147293
0.46378125000000003,0.00008146835732611435
0.46384375,0.00007956044764567682
0.46390624999999996,0.00008550466128393053
0.46396875000000004,0.00008867245905694321
0.46403125,0.00010265571165607446
0.46409374999999997,0.00011415828750002688
0.46415625,0.00011940870425432293
0.46421875,0.00011685492698289279
0.46428125,0.00010754796664316779
0.46434375,0.00009479074058450082
0.46440625,0.00009181602717689419
0.46446875,0.00008531090959035259
0.46453125,0.00008647965049154993
0.46459375,0.00009504517940178703
0.46465625,0.00009953331795081732
0.46471874999999996,0.00011307039935012919
0.46478125000000003,0.00012255450449544236
0.46484375,0.00012488001487964695
0.46490624999999997,0.0001195065217969582
0.46496875,0.00010836034129241279
0.46503125,0.00010417698100348427
0.46509375,0.00009400345057655746
0.46515625,0.00009031848565774214
0.46521875,0.00009443056808963735
0.46528125,0.00010525908706873754
0.46534375,0.00011037384327441946
0.46540625,0.00012285889240602754
0.46546875,0.00012984852325534368
0.46553124999999995,0.0001291703275718703
0.46559375000000003,0.00012121886816264527
0.46565625,0.00010886140370010983
0.46571874999999996,0.00010522816282051983
0.46578125000000004,0.00009718604106973006
0.46584375,0.00009645108458072871
0.46590624999999997,0.0001034437273823019
0.46596875,0.00010714190166455362
0.46603125,0.00012099896063295923
0.46609375,0.00013181395182836064
0.46615625,0.00013602063945618303
0.46621875,0.00013232143802874297
0.46628125,0.0001222459531218245
0.46634374999999995,0.00010937671362025447
0.46640625,0.0001069137205190196
0.46646875,0.00010141118483616984
0.46653124999999995,0.00010373059323001699
0.46659375000000003,0.00011319445494070712
0.46665625,0.0001180344085941476
0.46671874999999996,0.00013125791691166733
0.46678125,0.00013982078382104857
0.46684375,0.00014102378047789466
0.46690624999999997,0.00013459130312500067
0.46696875,0.0001229522500730204
0.46703125,0.00011888161255252383
0.46709375,0.00010946536938255536
0.46715625,0.0001069117099409822
0.46721875,0.00011218449768435335
0.46728125,0.0001149706230982872
0.46734374999999995,0.00012896528853865996
0.46740625,0.00014081659581657857
0.46746875,0.00014680572290289018
0.46753124999999995,0.00014499196081134424
0.46759375,0.00013619370395326347
0.46765625,0.0001235299951604235
0.46771874999999996,0.00012030593593545524
0.46778125,0.00011315250422794243
0.46784375,0.000113686129817131
0.46790624999999997,0.00012161125698764708
0.46796875,0.00012588161679172316
0.46803125,0.00013962139904728776
0.46809375,0.00014962068131077477
0.46815624999999994,0.0001526524169680743
0.46821875,0.000147962468983881
0.46828125,0.00013719440642073755
0.46834374999999995,0.00012433389814787282
0.46840625,0.00012249778351183793
0.46846875,0.00011810922039645622
0.46853124999999995,0.00012157506890453362
0.46859375,0.0001319555644563597
0.46865625,0.00013706670596730364
0.46871874999999996,0.0001498590718923276
0.46878125,0.00015736900950305555
0.46884375,0.00015746352636555883
0.46890624999999997,0.00015012791228555256
0.46896875,0.00013799414695098156
0.46903125,0.00013414995992919176
0.46909375,0.00012560253767276985
0.46915624999999994,0.00012417626862343267
0.46921875,0.00013064505559515216
0.46928125,0.00013401677985022675
0.46934374999999995,0.0001481342183449197
0.46940624999999997,0.00015932319075898094
0.46946875,0.00016421687380618888
0.46953124999999996,0.0001612352930247668
0.46959375,0.00015144556672010145
0.46965625,0.00013874223338921493
0.46971874999999996,0.0001359016206831376
0.46978125,0.0001300025765748336
0.46984375,0.00013141286875595348
0.46990624999999997,0.00014055676118110427
0.46996874999999994,0.00014520296016484746
0.47003125,0.00015850339809278524
0.47009375000000003,0.0001676212468769145
0.47015625000000005,0.00016949770222118854
0.47021875,0.00016371846477278296
0.47028125,0.00015232249715296797
0.47034375000000006,0.00014803021859460808
0.47040625,0.0001383917230227405
0.47046875,0.00013519780214982235
0.47053125000000007,0.00013971295941000994
0.47059375000000003,0.0001507329429050741
0.47065625,0.00015614076751568895
0.47071875,0.00016829237202112268
0.47078125000000004,0.00017475259205457228
0.47084375,0.00017351116688753276
0.47090625,0.00016532183639775266
0.47096875000000005,0.0001527789929405346
0.47103125,0.00014925976327831436
0.47109375000000003,0.00014165360540410732
0.47115625000000005,0.00014149278438618795
0.47121875,0.00014893576138366726
0.47128125,0.0001527595012433547
0.47134375000000006,0.0001665734214173209
0.47140625,0.0001770651383077304
0.47146875,0.00018074874381006356
0.47153125,0.00017650025818499726
0.47159375000000003,0.00016609433680282726
0.47165625,0.0001531922027005611
0.47171875,0.00015101649191914812
0.47178125000000004,0.00014603416293468285
0.47184375,0.00014879861317898535
0.47190625,0.0001587742022743921
0.47196875000000005,0.0001636200254777065
0.47203125,0.0001766967822814658
0.47209375,0.00018477702446857702
0.47215625000000006,0.0001853649650327971
0.47221875,0.0001785546620522438
0.47228125,0.00016662981725974052
0.47234375000000006,0.0001626385061688218
0.47240625,0.0001537152270565112
0.47246875,0.00015162739784724266
0.47253125,0.00015737694556269832
0.47259375000000003,0.00016047709280625488
0.47265625,0.00017442772821951724
0.47271875,0.00018599783193964936
0.47278125000000004,0.0001914464545987593
0.47284375,0.00018900446407611737
0.47290625,0.00017970108866030565
0.47296875000000005,0.00016698537766106358
0.47303125,0.00016394072164613305
0.47309375,0.00015727266764722914
0.47315625000000006,0.00015833969017042815
0.47321875,0.0001668065901466731
0.47328125,0.0001712463974539169
0.47334375,0.0001847894100300146
0.47340625000000003,0.00019434189320886863
0.47346875,0.00019680904816155032
0.47353125,0.00019144300459914
0.47359375000000004,0.00018034562756190364
0.47365625,0.00017616337039166874
0.47371875,0.00016593614892174147
0.47378125000000004,0.00016212595430709076
0.47384375,0.00016616579884298766
0.47390625,0.00017686678911227327
0.47396875000000005,0.0001819925492926172
0.47403125,0.0001944943196483251
0.47409375,0.00020151479910217318
0.47415625,0.0002008807668061191
0.47421875,0.00019294269033386102
0.47428125,0.00018056233969145075
0.47434375,0.00017685875598125178
0.47440625000000003,0.00016882004751947455
0.47446875,0.00016798855805966184
0.47453125,0.00017488603056126095
0.47459375000000004,0.0001785615060641288
0.47465625,0.00019244940770755947
0.47471874999999997,0.00020319107848587592
0.47478125000000004,0.0002074062442798119
0.47484375,0.00020374124140948302
0.47490625,0.00019365519931638375
0.47496875,0.00018068735699907496
0.47503125,0.00017817475573309038
0.47509375,0.0001727017808736686
0.47515625,0.0001749313233300187
0.47521875,0.00018434252788793182
0.47528125,0.000189088190026665
0.47534375,0.00020228022324636497
0.47540625000000003,0.000210844730885687
0.47546875,0.00021198959038604137
0.47553124999999996,0.0002055276603084022
0.47559375000000004,0.00019378563866088994
0.47565625,0.0001896987597151123
0.47571874999999997,0.0001802765124801209
0.47578125000000004,0.00017764352778792958
0.47584375,0.0001828821316691709
0.47590625,0.00018558118564085402
0.47596875,0.00019954053172072106
0.47603125,0.00021136005665101099
0.47609375,0.00021724542399384483
0.47615625,0.00021531533551950865
0.47621875,0.00020643203730166815
0.47628125,0.0001937212588174267
0.47634374999999995,0.0001904299348048366
0.47640625000000003,0.00018332918527347308
0.47646875,0.00018378491641521388
0.47653124999999996,0.00019170513289545887
0.47659375000000004,0.00019597422166298117
0.47665625,0.00020958756592939776
0.47671874999999997,0.0002194881281871175
0.47678125,0.00022244612055682955
0.47684375,0.00021756626516424016
0.47690625,0.0002066894696989563
0.47696875,0.00019371266578659813
0.47703125,0.00019186311152230573
0.47709375,0.00018749917761556878
0.47715625,0.00019098436510320282
0.47721875,0.00020133199154817594
0.47728125,0.00020634379625086852
0.47734374999999996,0.00021900445586035822
0.47740625000000003,0.00022650264158825817
0.47746875,0.0002263601167342144
0.47753124999999996,0.0002188184063308396
0.47759375,0.00020660241835231824
0.47765625,0.0002027635142998474
0.47771874999999997,0.00019419760050792823
0.47778125,0.00019288233906017416
0.47784375,0.0001993468081558647
0.47790625,0.00020272412247135385
0.47796875,0.00021660875184051354
0.47803125,0.00022769064787928062
0.47809375,0.00023232139643696026
0.47815624999999995,0.00022917942080978582
0.47821875,0.00021941050575130516
0.47828125,0.00020648403438379426
0.47834374999999996,0.0002036385588953249
0.47840625000000003,0.00019775295063712006
0.47846875,0.00019943992226464924
0.47853124999999996,0.00020845548923487112
0.47859375,0.0002130818997486128
0.47865625,0.0002263879035985794
0.47871874999999997,0.00023543654045740658
0.47878125,0.00023698112394748838
0.47884375,0.0002310695008466146
0.47890625,0.00021942852846779104
0.47896875,0.00021515477784064818
0.47903125,0.00020557187395178755
0.47909375,0.00020221714037924055
0.47915624999999995,0.00020703150432690998
0.47921875,0.0002182276398665639
0.47928125,0.00022337602662858558
0.47934374999999996,0.00023538192441802108
0.47940625,0.00024171695605154642
0.47946875,0.00024033744692963932
0.47953124999999996,0.00023179193032753231
0.47959375,0.00021919456189725683
0.47965625,0.00021569878344701587
0.47971874999999997,0.0002081394929439595
0.47978125,0.0002079534991379084
0.47984375,0.00021554314841759625
0.47990625,0.0002196155217129292
0.47996874999999994,0.00023319947728127344
0.48003125,0.00024353446051374184
0.48009375,0.00024690990618822517
0.48015624999999995,0.00024234565086880822
0.48021874999999997,0.00023152792307126746
0.48028125,0.0002186909782588009
0.48034374999999996,0.00021662651704920655
0.48040625,0.0002116710650296172
0.48046875,0.0002146514124429788
0.48053124999999997,0.0002245713991562981
0.48059375,0.0002294274002343777
0.48065625,0.0002423597773665992
0.48071875,0.00025021909729137926
0.48078125,0.00025039571637000546
0.48084375,0.00024320667854557665
0.48090625,0.00023101975969262722
0.48096874999999994,0.00022715518289934122
0.48103125,0.000218090843720542
0.48109375,0.00021628189711483947
0.48115624999999995,0.0002221668537007171
0.48121875,0.00022538297058138923
0.48128125,0.0002391750552966504
0.48134374999999996,0.0002504455172838288
0.48140625,0.00025557320441794984
0.48146875,0.0002528621108639495
0.48153124999999997,0.00024324584093611545
0.48159375,0.00023026341230623915
0.48165625,0.0002272565944988758
0.48171875,0.00022085846136532528
0.48178124999999994,0.0002219367182919596
0.48184375,0.0002306544171701841
0.48190625,0.0002350559734987101
0.48196874999999995,0.0002485093258385862
0.48203125,0.00025767808394555614
0.48209375,0.0002597905134380796
0.48215624999999995,0.00025405675997083876
0.48221875,0.00024264551883111662
0.48228125,0.00023845194890464994
0.48234374999999996,0.00022828079474845886
0.48240625,0.00022470876729480116
0.48246875,0.0002288808887137006
0.48253124999999997,0.0002396707429268563
0.48259375,0.00024481136572816753
0.48265625,0.0002570664502289932
0.48271875,0.00026371871477189057
0.48278125,0.000262615820078152
0.48284375,0.00025435906448112444
0.48290625,0.0002417902553157672
0.48296874999999995,0.00023813113758497373
0.48303125,0.00023020377311042117
0.48309375,0.00022960220932632947
0.48315624999999995,0.00023668803819376638
0.48321875,0.00024046264066490686
0.48328125,0.00025417718796391653
0.48334374999999996,0.0002646344651527771
0.48340625,0.000268408364341291
0.48346875,0.00026433931858199644
0.48353124999999997,0.00025385822429116467
0.48359375,0.00024078630709156723
0.48365625,0.000238387905676124
0.48371875,0.0002330944444490224
0.48378125,0.0002356122414528261
0.48384375,0.0002451320704209281
0.48390625,0.00024992650581112663
0.48396874999999995,0.00026289741812815515
0.48403125,0.0002710097779228676
0.48409375,0.00027171548310150895
0.48415624999999995,0.0002647828009871983
0.48421875,0.00025282051898338487
0.48428125,0.0002486418270207791
0.48434374999999996,0.00023939765815880754
0.48440625,0.0002370477721333475
0.48446875,0.00024248526190517872
0.48453124999999997,0.0002453599489647129
0.48459375,0.0002591097137820825
0.48465625,0.0002706736001440724
0.48471875,0.0002761011239428707
0.48478125,0.0002736200721196458
0.48484375,0.0002643361048723786
0.48490625,0.0002514121435559305
0.48496874999999995,0.0002482018907340733
0.48503125,0.00024129848203680027
0.48509375,0.00024204881855102722
0.48515624999999996,0.00025021308945466503
0.48521875,0.0002544292519611191
0.48528125,0.0002678793729263551
0.48534374999999996,0.00027737836109965885
0.48540625,0.0002797514895831743
0.48546875,0.00027437107423174123
0.48553124999999997,0.00026314909867406616
0.48559375,0.0002587600931492906
0.48565625,0.0002483372033519615
0.48571875,0.00024427166049820204
0.48578124999999994,0.0002480065960715483
0.48584375,0.0002584962617718234
0.48590625,0.00026349412958748264
0.48596874999999995,0.0002758129150391697
0.48603125,0.0002828077297804821
0.48609375,0.00028206417322593214
0.48615624999999996,0.0002740195468385609
0.48621875,0.00026157883829858175
0.48628125,0.00025764110189549494
0.48634374999999996,0.00024936084556256843
0.48640625,0.000248275364997691
0.48646875,0.0002549290382292124
0.48653124999999997,0.0002584973439444249
0.48659375,0.00027217487646605254
0.48665625,0.00028282742910547276
0.48671875,0.00028693674259053226
0.48678125,0.00028316963487121094
0.48684375,0.00027291495546620526
0.48690625,0.00025979986406098055
0.48696874999999995,0.00025704856529465414
0.48703125,0.0002514306369949537
0.48709375,0.00025341325543251636
0.48715624999999996,0.00026267373123836646
0.48721875,0.00026726879487723454
0.48728125,0.00028030883257025574
0.48734374999999996,0.0002887611385360561
0.48740625,0.00028966986140595286
0.48746875,0.00028314089550619814
0.48753124999999997,0.00027117077121648764
0.48759375,0.0002670026718204488
0.48765625,0.0002573173851165844
0.48771875,0.00025453129211294723
0.48778125,0.00025961361592291565
0.48784375,0.0002621604378249265
0.48790625,0.0002758629402156154
0.48796874999999995,0.00028761333686486146
0.48803125,0.00029338558411279303
0.48809375,0.00029125966355857125
0.48815624999999996,0.0002820874837058396
0.48821875,0.0002692111975349937
0.48828125,0.0002657776101452347
0.48834374999999997,0.0002585030584956183
0.48840625,0.00025880373490150266
0.48846875,0.00026663879903848775
0.48853125,0.00027064906387516685
0.48859375,0.0002840589011014055
0.48865625,0.0002938307154072284
0.48871875,0.00029664341528680416
0.48878125,0.00029155190236145045
0.48884375,0.0002804438707119314
0.48890625,0.0002672384466974598
0.48896874999999995,0.0002652510960082788
0.48903125000000003,0.00026068733442910497
0.48909375,0.00026409793857803954
0.48915624999999996,0.0002743388660181867
0.48921875,0.0002791574435251909
0.48928125,0.00029163126809794715
0.48934374999999997,0.00029889881322833767
0.48940625,0.00029838323774131204
0.48946875,0.0002907058978102173
0.48953125,0.00027842757156641695
0.48959375,0.00027425072665734906
0.48965625,0.00026549440671791436
0.48971875,0.0002639179425821814
0.48978125,0.0002702863445735171
0.48984375,0.00027381870281731335
0.48990625,0.0002871825215522844
0.48996874999999995,0.0002981808081289755
0.49003125000000003,0.0003024382317013824
0.49009375,0.0002988164047156294
0.49015624999999996,0.0002887946270423991
0.49021875,0.0002755642620009338
0.49028125,0.0002727930546390367
0.49034374999999997,0.00026678450766084993
0.49040625,0.00026821212694833063
0.49046875,0.0002772079879517775
0.49053125,0.0002814790707015846
0.49059375,0.00029459542351520374
0.49065625,0.0003030522714257272
0.49071875,0.0003044256082101321
0.49078125,0.000298054233879505
0.49084375,0.0002863664612330688
0.49090625,0.00028202742948982285
0.49096874999999995,0.0002719074483525097
0.49103125000000003,0.0002687215359416517
0.49109375,0.00027324999259670246
0.49115624999999996,0.0002844779052939561
0.49121875,0.00028935718230659047
0.49128125,0.0003010872009997084
0.49134374999999997,0.0003070743652933694
0.49140625,0.00030520747728232656
0.49146875,0.00029628287517223517
0.49153125,0.0002834048910939288
0.49159375,0.0002797941738526821
0.49165625,0.00027209698729810383
0.49171875,0.0002719879424194771
0.49178124999999995,0.000279375111696345
0.49184375,0.00028331451317017975
0.49190625,0.00029674770109847093
0.49196874999999995,0.00030667527304892306
0.49203125000000003,0.0003096694419364582
0.49209375,0.00030480056751226725
0.49215624999999996,0.00029375712790103564
0.49221875,0.0002805654312998396
0.49228125,0.0002782768736733221
0.49234374999999997,0.0002734387339388411
0.49240625,0.0002763710015356857
0.49246875,0.00028613714971781334
0.49253125,0.0002909579277053653
0.49259375,0.0003034356676429456
0.49265625,0.0003108910129353132
0.49271875,0.00031081706216588845
0.49278125,0.0003031646673906929
0.49284375,0.00029077260301992036
0.49290625,0.00028652330765863154
0.49296874999999996,0.0002775393469136578
0.49303125000000003,0.0002757388292115581
0.49309375,0.0002815713496548411
0.49315624999999996,0.0002846051615023881
0.49321875,0.00029824655152123347
0.49328125,0.00030918665890020125
0.49334374999999997,0.00031384023038399933
0.49340625,0.0003106140656191081
0.49346875,0.0003006568986651942
0.49353125,0.0002874547817352524
0.49359375,0.00028430970752296725
0.49365625,0.00027787661453301804
0.49371875,0.00027902843453553317
0.49378125,0.00028752313907096094
0.49384375,0.0002918380990796776
0.49390625,0.0003049426347988271
0.49396874999999996,0.0003136734242062539
0.49403125000000003,0.00031530215665105665
0.49409375,0.0003091613391856124
0.49415624999999996,0.00029742590406389713
0.49421875,0.0002929147755571515
0.49428125,0.0002827021650906314
0.49434374999999997,0.000279114189106644
0.49440625,0.00028327432124719554
0.49446875,0.0002940337950919081
0.49453125,0.0002989296501547112
0.49459375,0.0003107607349292357
0.49465625,0.0003169583231117795
0.49471875,0.0003153656569008928
0.49478125,0.00030666827432861143
0.49484375,0.00029378229698062697
0.49490625,0.0002899284695317139
0.49496874999999996,0.0002819722695025506
0.49503125000000003,0.0002813376518247257
0.49509375,0.0002884466093628357
0.49515624999999996,0.0002920524627055554
0.49521875,0.00030553561000942753
0.49528125,0.0003155207111078667
0.49534374999999997,0.00031875024767344384
0.49540625,0.0003141268011468412
0.49546875,0.0003033588285551031
0.49553125,0.000289950387088872
0.49559375,0.00028743484560839194
0.49565625,0.000282144606760959
0.49571875,0.00028472323906536534
0.49578124999999995,0.00029425672069105513
0.49584375,0.00029882431542888055
0.49590625,0.00031143422859326864
0.49596874999999996,0.0003191254810204075
0.49603125000000003,0.00031916730461489795
0.49609375,0.00031178831434525156
0.49615624999999997,0.0002994332277379552
0.49621875,0.00029510254498316124
0.49628125,0.000285790127433877
0.49634375,0.0002834453347644039
0.49640625,0.0002889322867542232
0.49646875,0.00029166971505567574
0.49653125,0.0003053258058598879
0.49659375,0.0003164158362342351
0.49665625,0.00032124703188525505
0.49671875,0.0003182141545854944
0.49678125,0.00030845021397606087
0.49684375000000003,0.000295295730711978
0.49690625,0.0002918981860889902
0.49696874999999996,0.00028501836058952845
0.49703125000000004,0.00028575092596316853
0.49709375,0.00029399157181969615
0.49715624999999997,0.0002980922441803424
0.49721875,0.00031112934096687306
0.49728125,0.0003201413763427724
0.49734375,0.0003220107871024641
0.49740625,0.00031602564381376375
0.49746875,0.0003045117292416327
0.49753125,0.0002998428819896426
0.49759375,0.00028933154962940133
0.49765625,0.00028533652836207346
0.49771875,0.00028908417122852637
0.49778125,0.00029960956957506
0.49784375000000003,0.00030428875094909436
0.49790625,0.0003162414687743198
0.49796874999999996,0.00032276052965719837
0.49803125000000004,0.00032128755168794876
0.49809375,0.00031277003132192116
0.49815624999999997,0.00029994858931489676
0.49821875,0.00029595979700819397
0.49828125,0.00028765860493826234
0.49834375,0.00028667772201679265
0.49840625,0.0002934137725910946
0.49846875,0.00029671659724983535
0.49853125,0.00031020973773443483
0.49859375,0.00032035140424271913
0.49865625,0.00032378484139819474
0.49871875,0.0003193767489274024
0.49878125,0.0003087341670283128
0.49884375000000003,0.00029539403150578847
0.49890625,0.0002926135497210436
0.49896874999999996,0.00028693572247731614
0.49903125000000004,0.00028904394447254456
0.49909375,0.00029824126486133196
0.49915624999999997,0.0003027706362408733
0.49921875,0.00031541892707986907
0.49928125,0.00032320278350379816
0.49934375,0.0003235921469630365
0.49940625,0.0003163130007185627
0.49946875,0.0003038934056241657
0.49953125,0.00029941041762565623
0.49959375,0.0002897696773887237
0.49965625,0.0002872154778635061
0.49971875,0.00029233019687455175
0.49978125,0.0002947139852499947
0.49984375000000003,0.0003082744616166311
0.49990625,0.00031963189199815667
0.49996874999999996,0.00032470596540074004
0.5000312499999999,0.0003220663182352812
0.50009375,0.0003118865560014783
0.5001562500000001,0.0002989627962171129
0.5002187499999999,0.00029545775707900956
0.50028125,0.000288197470596413
0.5003437500000001,0.0002887033439715192
0.5004062499999999,0.0002964525550545327
0.50046875,0.0003004465452873806
0.50053125,0.00031339663854648703
0.50059375,0.0003226762166832625
0.50065625,0.0003245517759069977
0.50071875,0.00031875337836087536
0.50078125,0.00030735584161346863
0.50084375,0.0003025205343433479
0.50090625,0.00029186494751365366
0.50096875,0.00028742737186701617
0.50103125,0.0002908544709209204
0.50109375,0.0003010948691544446
0.50115625,0.0003056666688308063
0.50121875,0.0003175517714143483
0.50128125,0.0003242912555116717
0.50134375,0.0003232267808787881
0.50140625,0.00031478106656196436
0.50146875,0.0003019824268637866
0.50153125,0.00029774859583373003
0.5015937500000001,0.00028900041199356186
0.5016562499999999,0.00028780932452621144
0.50171875,0.0002941000785138814
0.5017812500000001,0.00029727474085597394
0.5018437499999999,0.0003105785037677278
0.50190625,0.0003209290735435716
0.5019687500000001,0.00032464992664724135
0.5020312499999999,0.00032044127029126623
0.50209375,0.0003097985005959675
0.5021562500000001,0.0002962481206989151
0.5022187499999999,0.0002933851194716064
0.50228125,0.0002873988518993231
0.5023437500000001,0.0002890938673157373
0.5024062499999999,0.0002979206216611463
0.50246875,0.0003023860460937555
0.50253125,0.00031484108709610437
0.50259375,0.0003228608865699367
0.50265625,0.00032350689123961107
0.50271875,0.0003165157594066381
0.50278125,0.0003042529697403068
0.50284375,0.0002995578798589138
0.50290625,0.0002896530290498467
0.50296875,0.0002865762070729527
0.50303125,0.00029137044533603107
0.50309375,0.00029365763666930333
0.50315625,0.0003070155569506322
0.50321875,0.00031823037456721326
0.50328125,0.00032354777834910087
0.50334375,0.00032113134478641003
0.50340625,0.0003115763493412166
0.5034687499999999,0.0002982277985482326
0.50353125,0.0002944368565835076
0.5035937500000001,0.0002868961192574182
0.5036562499999999,0.00028693809672608594
0.50371875,0.0002944991988683143
0.5037812500000001,0.0002981363573430762
0.5038437499999999,0.00031122808875057306
0.50390625,0.000320538775603757
0.5039687500000001,0.00032284653782510553
0.5040312499999999,0.00031724557543244547
0.50409375,0.00030582070074215706
0.5041562500000001,0.0002922606697292676
0.5042187499999999,0.00028995925560659774
0.50428125,0.0002852007680027302
0.5043437500000001,0.00028827632270364556
0.50440625,0.0002980509578698054
0.50446875,0.00030259905694285383
0.50453125,0.00031469819298911295
0.50459375,0.0003215383908107272
0.50465625,0.00032061343501121886
0.50471875,0.0003123832717394637
0.50478125,0.00029956390712196357
0.50484375,0.00029515990595294084
0.50490625,0.0002862779998716869
0.50496875,0.00028442612561316305
0.50503125,0.00029048366623007915
0.50509375,0.0002934359479102866
0.50515625,0.000306734069506584
0.50521875,0.0003171126845867983
0.50528125,0.000321029165569503
0.50534375,0.0003171110822284551
0.5054062500000001,0.00030661119641789414
0.50546875,0.0002930624738926371
0.50553125,0.0002898214264640542
0.5055937500000001,0.0002834708288026455
0.5056562499999999,0.00028475086316920306
0.50571875,0.0002933669919218118
0.5057812500000001,0.000297480286012175
0.5058437499999999,0.0003101449512330767
0.50590625,0.00031834001127085954
0.5059687500000001,0.00031914411952567445
0.5060312499999999,0.0003123367212308076
0.50609375,0.0003000736390900982
0.5061562500000001,0.0002953557444453081
0.5062187499999999,0.0002851322777206733
0.50628125,0.0002816212594746459
0.5063437500000001,0.0002860397309467355
0.50640625,0.00029674344278396436
0.50646875,0.0003013045833410166
0.50653125,0.00031266338630482615
0.50659375,0.00031817770430661585
0.50665625,0.0003158378103806231
0.50671875,0.00030648650669641564
0.50678125,0.0002932095809795032
0.50684375,0.0002892613439869074
0.50690625,0.0002813695591044052
0.50696875,0.00028088959927460855
0.50703125,0.00028809262853529694
0.50709375,0.00029163184379579765
0.50715625,0.00030463276515886595
0.50721875,0.0003140308807850073
0.50728125,0.000316720411074764
0.50734375,0.00031126791518534813
0.5074062500000001,0.000299851402082045
0.50746875,0.00028624631473989776
0.50753125,0.00028367570382134555
0.5075937500000001,0.00027845074900656464
0.5076562499999999,0.00028113362868265046
0.50771875,0.00029065679666340216
0.5077812500000001,0.0002952205044704781
0.5078437499999999,0.0003072239790497533
0.50790625,0.00031425892796835275
0.5079687500000001,0.00031360907428096274
0.5080312499999999,0.00030544204942337116
0.50809375,0.0002925963027139572
0.5081562500000001,0.0002881162801020576
0.5082187499999999,0.00027893053499652987
0.50828125,0.0002766865276563335
0.5083437500000001,0.0002822923628664209
0.50840625,0.00028501553050216955
0.50846875,0.00029823507694348717
0.50853125,0.000308738141521811
0.50859375,0.0003129919413755178
0.50865625,0.00030923582286453144
0.50871875,0.00029872958159855856
0.50878125,0.00028533347874894893
0.50884375,0.0002817449457032106
0.50890625,0.0002749945656559949
0.50896875,0.0002760034725934335
0.50903125,0.00028440021479975153
0.50909375,0.00028821664553577153
0.50915625,0.0003008106075534228
0.50921875,0.0003092227503619094
0.50928125,0.0003105132413712408
0.50934375,0.0003037534140269832
0.5094062500000001,0.000291580110736378
0.50946875,0.00028664331400748977
0.50953125,0.00027622972891994113
0.5095937500000001,0.0002722564329196153
0.5096562499999999,0.0002762138740326492
0.50971875,0.000286808855263776
0.5097812500000001,0.00029124479534436976
0.5098437499999999,0.00030282750426471883
0.50990625,0.0003082328372080445
0.5099687500000001,0.00030614127329872676
0.5100312499999999,0.0002971584434452862
0.51009375,0.0002838862145413609
0.5101562500000001,0.0002798006163064748
0.5102187499999999,0.0002713484530086352
0.51028125,0.00027047027040497107
0.5103437500000001,0.0002774295135886673
0.51040625,0.000280683230866996
0.51046875,0.0002937370228968672
0.51053125,0.0003032193913460185
0.51059375,0.0003062063681392724
0.51065625,0.00030109011025129806
0.51071875,0.00028976626087078017
0.51078125,0.00027582343968250017
0.51084375,0.00027314640630660136
0.51090625,0.0002674885458704146
0.51096875,0.00026978115086961907
0.51103125,0.0002789765363089558
0.51109375,0.00028325598017819864
0.51115625,0.0002954933852542807
0.51121875,0.0003028348238212353
0.51128125,0.0003021081933376607
0.51134375,0.0002944116792712864
0.5114062500000001,0.0002816627882163067
0.51146875,0.0002769703914234922
0.51153125,0.00026733978963766614
0.5115937500000001,0.000264789213055866
0.5116562499999999,0.0002700686011314901
0.51171875,0.00027244119928973576
0.5117812500000001,0.0002856343601123912
0.5118437499999999,0.0002962425154553888
0.51190625,0.00030061031204026145
0.5119687500000001,0.0002972245178729238
0.5120312499999999,0.00028699553217254037
0.51209375,0.00027336955719839406
0.5121562500000001,0.0002695710506433746
0.51221875,0.00026244619233076194
0.51228125,0.0002629358959228001
0.5123437500000001,0.0002708141876629211
0.51240625,0.000274729820078784
0.51246875,0.00028736661465202096
0.51253125,0.00029592793684113383
0.51259375,0.0002972025385574867
0.51265625,0.00029086935544880843
0.51271875,0.00027874365802672135
0.51278125,0.00027377192212124646
0.51284375,0.0002629605392489298
0.51290625,0.00025871877359492923
0.51296875,0.0002621997220226824
0.51303125,0.0002723714834427793
0.51309375,0.00027677610454091006
0.51315625,0.00028834195697706455
0.5132187500000001,0.0002941995062739067
0.51328125,0.00029238069044934534
0.51334375,0.0002834110332070594
0.5134062500000001,0.0002702556822223104
0.5134687499999999,0.00026576607865946844
0.51353125,0.00025719842452817665
0.5135937500000001,0.000255939588468479
0.5136562499999999,0.0002623414654203682
0.51371875,0.0002654215516020575
0.5137812500000001,0.0002785023181299806
0.5138437499999999,0.0002881950800353861
0.51390625,0.0002912101593263855
0.5139687500000001,0.0002863690076264913
0.5140312499999999,0.00027522683252570457
0.51409375,0.00026149901993695324
0.5141562500000001,0.00025840189094045174
0.51421875,0.00025240384498195767
0.51428125,0.0002542893770494936
0.5143437500000001,0.00026319570298322104
0.51440625,0.0002672797072299504
0.51446875,0.0002795517607885878
0.51453125,0.0002869130352272653
0.51459375,0.00028683660357183005
0.51465625,0.00027918115376544816
0.51471875,0.00026648053997445353
0.51478125,0.00026172288364240126
0.51484375,0.00025172322423200333
0.51490625,0.00024875369751786724
0.51496875,0.00025351624011540896
0.51503125,0.0002557592845995882
0.51509375,0.0002688788569729095
0.51515625,0.00027964332397953373
0.5152187500000001,0.0002843035019216428
0.51528125,0.0002811221153928012
0.51534375,0.0002710460716021379
0.5154062500000001,0.0002575047151364279
0.51546875,0.0002535442421145173
0.51553125,0.0002459754651591983
0.5155937500000001,0.0002461197399945825
0.5156562499999999,0.00025361742534227294
0.51571875,0.00025722917439444104
0.5157812500000001,0.00026985848034523363
0.5158437499999999,0.0002786499225462813
0.51590625,0.0002803322718963608
0.5159687500000001,0.0002740702150634683
0.5160312499999999,0.00026221357461804484
0.51609375,0.00025714574487628594
0.5161562500000001,0.00024596956558770033
0.51621875,0.00024125895239662798
0.51628125,0.00024445452497715014
0.5163437500000001,0.0002543349924132299
0.51640625,0.0002585068929357448
0.51646875,0.00027020408823651143
0.51653125,0.0002763600431151675
0.51659375,0.00027491256289394195
0.51665625,0.0002660792658726041
0.51671875,0.0002528511719127602
0.51678125,0.0002483315750356485
0.51684375,0.00023933338660092618
0.51690625,0.00023762982093597507
0.51696875,0.00024364840515009312
0.51703125,0.00024636977299810625
0.51709375,0.00025947000971229817
0.51715625,0.00026930907924384295
0.5172187500000001,0.000272616930413222
0.51728125,0.00026812866701932114
0.51734375,0.00025716708071110705
0.5174062500000001,0.0002433838285528095
0.51746875,0.00023995995440739826
0.51753125,0.00023355345903380842
0.5175937500000001,0.00023491482034007638
0.5176562499999999,0.00024349828290098907
0.51771875,0.00024738111766664517
0.5177812500000001,0.0002596695000153526
0.5178437499999999,0.0002673079204720541
0.51790625,0.00026754647065602155
0.5179687500000001,0.0002602699534496322
0.5180312499999999,0.0002475922034982647
0.51809375,0.0002426906752484026
0.5181562500000001,0.00023225281090494265
0.51821875,0.0002288682546210674
0.51828125,0.000233247959793903
0.5183437500000001,0.0002351789244179614
0.51840625,0.0002481415583383967
0.51846875,0.000259138892800867
0.51853125,0.00026405175772498124
0.51859375,0.00026108777577850406
0.51865625,0.00025143247883858966
0.51871875,0.00023764666486640607
0.51878125,0.00023357059861173202
0.51884375,0.00022587644040764077
0.51890625,0.00022531461032709865
0.51896875,0.0002325481672259544
0.51903125,0.0002357781544808646
0.51909375,0.0002486016316652212
0.51915625,0.00025770860287964437
0.5192187500000001,0.0002595003119815614
0.51928125,0.00025362746689706894
0.51934375,0.00024191700687332257
0.5194062500000001,0.00022797413733381677
0.51946875,0.00022539455563441724
0.51953125,0.0002201669987778876
0.5195937500000001,0.00022263977266129276
0.5196562499999999,0.00023238980685147403
0.51971875,0.00023638374706788645
0.5197812500000001,0.00024837806581419486
0.5198437499999999,0.0002548875438011383
0.51990625,0.0002536127244872066
0.5199687500000001,0.0002453384017382376
0.52003125,0.00023199657209869995
0.52009375,0.00022716814072393232
0.5201562500000001,0.00021807035881338255
0.52021875,0.0002156343925545645
0.52028125,0.00022140541276347014
0.5203437500000001,0.0002238233581192961
0.52040625,0.00023697987875227755
0.52046875,0.00024689279996793767
0.52053125,0.0002503663633285358
0.52059375,0.00024636236253990085
0.52065625,0.0002356001866731794
0.52071875,0.0002217685347256984
0.52078125,0.00021816901744001194
0.52084375,0.0002112000589653551
0.52090625,0.00021207994139244013
0.52096875,0.0002202047232341131
0.5210312500000001,0.00022412182007941484
0.52109375,0.00023636410547049624
0.52115625,0.00024426305166258544
0.5212187500000001,0.0002449176478852705
0.52128125,0.00023783339039243345
0.52134375,0.00022549589588418545
0.5214062500000001,0.00022020842616812808
0.52146875,0.00020961441608530196
0.52153125,0.00020557110301749892
0.5215937500000001,0.0002094814695630387
0.5216562499999999,0.00021976197090062266
0.52171875,0.00022401588902896952
0.5217812500000001,0.00023512328922767334
0.5218437499999999,0.00024042731997511724
0.52190625,0.00023798132216604206
0.5219687500000001,0.00022831583847585102
0.52203125,0.00021470459085041332
0.52209375,0.00021043567819228892
0.5221562500000001,0.00020197142603686769
0.52221875,0.00020109302047033317
0.52228125,0.0002077510902732116
0.5223437500000001,0.00021096245637478028
0.52240625,0.0002237311604866704
0.52246875,0.0002328253812411557
0.52253125,0.00023529159222612783
0.52259375,0.00022976313883275867
0.52265625,0.00021809298515495373
0.52271875,0.00020425134325725847
0.52278125,0.00020114878531488078
0.52284375,0.00019548887598280773
0.52290625,0.00019769292398447158
0.52296875,0.000206786090004768
0.5230312500000001,0.00021078401755755816
0.52309375,0.0002227170702949477
0.52315625,0.00022950072464877902
0.5232187500000001,0.00022880109709683127
0.52328125,0.00022057444591691566
0.52334375,0.00020746385395525174
0.5234062500000001,0.0002026263238904813
0.5234687499999999,0.00019284444157530167
0.52353125,0.00019020698260116542
0.5235937500000001,0.0001952745899141406
0.5236562499999999,0.00019754699864796277
0.52371875,0.00021056158204206532
0.5237812500000001,0.00022093598995624741
0.5238437499999999,0.00022489790877310012
0.52390625,0.00022113998946698965
0.5239687500000001,0.0002106270212512279
0.52403125,0.00019679150368660803
0.52409375,0.0001929524863333587
0.5241562500000001,0.00018561245527798365
0.52421875,0.00018599936789415183
0.52428125,0.00019374804536662071
0.5243437500000001,0.00019728891259421233
0.52440625,0.00020981033803685323
0.52446875,0.00021799744674082244
0.52453125,0.00021906339567384636
0.52459375,0.0002124002382505874
0.52465625,0.00020008865363312783
0.52471875,0.00019493517523874737
0.52478125,0.00018389182812372784
0.52484375,0.00017946593769216368
0.52490625,0.0001829265497370891
0.52496875,0.00019282334946063573
0.5250312500000001,0.00019703038349630497
0.52509375,0.00020835196570237469
0.52515625,0.0002139794542875828
0.5252187500000001,0.00021193896272470036
0.52528125,0.0002026475446121334
0.52534375,0.00018925175680198358
0.5254062500000001,0.0001846099830133674
0.52546875,0.00017583480712293764
0.52553125,0.00017442277947493645
0.5255937500000001,0.00018065698912120287
0.5256562499999999,0.00018355320400578745
0.52571875,0.00019635440142762306
0.5257812500000001,0.00020584922248023663
0.5258437499999999,0.00020866389443860434
0.52590625,0.00020351931978453142
0.5259687500000001,0.00019216541507426077
0.52603125,0.00017827474456338227
0.52609375,0.0001749078852410213
0.5261562500000001,0.00016873190954980188
0.52621875,0.00017041334005304942
0.52628125,0.00017903500107607773
0.5263437500000001,0.00018299428528423256
0.52640625,0.0001949843282263164
0.52646875,0.00020217578210532383
0.52653125,0.00020194342368728968
0.52659375,0.00019403531290536347
0.52665625,0.00018116722930219126
0.52671875,0.00017610434490014648
0.52678125,0.00016591990706368853
0.52684375,0.00016271661050626385
0.52690625,0.00016733378163605317
0.52696875,0.00016930545198021174
0.5270312500000001,0.0001821643880515339
0.52709375,0.0001927321559775791
0.52715625,0.00019726666511807323
0.5272187500000001,0.00019387207392634886
0.52728125,0.00018366112082235375
0.52734375,0.00016988678098608934
0.5274062500000001,0.00016567423342320198
0.52746875,0.0001579617586172366
0.52753125,0.0001578436913361736
0.5275937500000001,0.00016519256433167318
0.5276562499999999,0.00016840130870560133
0.52771875,0.00018095015731112163
0.5277812500000001,0.00018957542233619118
0.52784375,0.00019111059756823923
0.52790625,0.00018482320977006306
0.5279687500000001,0.00017276163691845592
0.52803125,0.00016746093571679
0.52809375,0.000156188334250712
0.5281562500000001,0.0001511178238724209
0.52821875,0.00015390103437259994
0.52828125,0.00016348229467685882
0.5283437500000001,0.000167484285400879
0.52840625,0.00017894860455222594
0.52846875,0.0001851197416526673
0.52853125,0.0001835402302726996
0.52859375,0.00017456415084356192
0.52865625,0.0001614248760835324
0.52871875,0.00015659437965426237
0.52878125,0.0001474134514829195
0.5288437500000001,0.00014538960319673833
0.52890625,0.0001510759883046331
0.52896875,0.00015372930673554497
0.5290312500000001,0.00016647997686942972
0.52909375,0.0001763321948136387
0.52915625,0.00017956947463454442
0.5292187500000001,0.00017502957565679322
0.52928125,0.0001639854073695185
0.52934375,0.00014989930328381668
0.5294062500000001,0.00014631782203111676
0.52946875,0.0001396549014102133
0.52953125,0.00014076215966002392
0.5295937500000001,0.00014893712419064564
0.5296562499999999,0.00015276529858604393
0.52971875,0.0001647587169507081
0.5297812500000001,0.00017234178338132455
0.52984375,0.00017270991364796984
0.52990625,0.0001653560839291468
0.5299687500000001,0.00015268198742818262
0.53003125,0.00014745641542560084
0.53009375,0.0001370379176076908
0.5301562500000001,0.00013307039185433966
0.53021875,0.00013688101461378777
0.53028125,0.0001474704952818262
0.5303437500000001,0.0001515224557024908
0.53040625,0.00016240809877006435
0.53046875,0.00016733719194096663
0.53053125,0.00016461858362402937
0.53059375,0.0001547724935980349
0.53065625,0.00014095566322867847
0.53071875,0.000136581108370587
0.53078125,0.00012827208913873678
0.5308437500000001,0.00012762358818471653
0.53090625,0.00013410626093321443
0.53096875,0.00013731068668437763
0.5310312500000001,0.00014974848750898273
0.53109375,0.00015893644314923794
0.53115625,0.00016089134533361915
0.5312187500000001,0.0001550769174012978
0.53128125,0.00014332460567431649
0.53134375,0.00012912106019161845
0.5314062500000001,0.0001262681590839254
0.53146875,0.00012064806488623625
0.53153125,0.00012290616324930892
0.5315937500000001,0.00013201975714038916
0.5316562499999999,0.00013586962071077124
0.53171875,0.00014757565339922063
0.5317812500000001,0.00015422219400836046
0.53184375,0.00015315440795295177
0.53190625,0.00014464158619377498
0.5319687500000001,0.00013152975627780256
0.53203125,0.0001265668010722587
0.53209375,0.00011687448239111609
0.5321562500000001,0.00011426185773402708
0.53221875,0.00011936372720242061
0.53228125,0.0001216671104262157
0.5323437500000001,0.00013445898687051983
0.53240625,0.00014453595194535707
0.53246875,0.00014838775699660411
0.53253125,0.0001443799933110168
0.53259375,0.00013371314967113024
0.53265625,0.00011978856767669299
0.53271875,0.00011578295856889964
0.53278125,0.00010855810059190452
0.5328437500000001,0.00010898248132570898
0.53290625,0.00011673095990305526
0.53296875,0.00012024713216460259
0.5330312500000001,0.00013258846739319652
0.53309375,0.0001406576722460806
0.53315625,0.0001415428358591958
0.5332187500000001,0.00013463161486554354
0.53328125,0.00012220008720160297
0.53334375,0.00011701022456828136
0.5334062500000001,0.00010595409520064436
0.5334687499999999,0.00010154764921674331
0.53353125,0.00010497020886010566
0.5335937500000001,0.00011493168437262669
0.5336562499999999,0.00011890078279160055
0.53371875,0.00013014016010978735
0.5337812500000001,0.00013563449022419016
0.53384375,0.00013350575588767788
0.53390625,0.00012408082007717147
0.5339687500000001,0.00011058974132380911
0.53403125,0.00010586680897742284
0.53409375,0.00009712695725483389
0.5341562500000001,0.00009575958190796707
0.53421875,0.00010190898090764455
0.53428125,0.00010470556824687671
0.5343437500000001,0.00011748885788495644
0.53440625,0.00012688864862239746
0.53446875,0.00012955012558771295
0.53453125,0.00012436518858831291
0.53459375,0.00011297090743682403
0.53465625,0.00009888764564809638
0.53471875,0.00009560728705679256
0.53478125,0.00008938401977448551
0.5348437500000001,0.00009101184971077592
0.53490625,0.00009968137909963093
0.53496875,0.00010349094033945683
0.5350312500000001,0.00011541433851088023
0.53509375,0.00012252958929201418
0.53515625,0.00012220588237728258
0.5352187500000001,0.0001143133241428701
0.53528125,0.0001013916836436618
0.53534375,0.00009622706993667185
0.5354062500000001,0.00008605540548828339
0.53546875,0.0000827519027074286
0.53553125,0.0000872998415467896
0.5355937500000001,0.00008922112074880029
0.53565625,0.0001020963362396432
0.53571875,0.00011255944249513594
0.5357812500000001,0.00011704535347123457
0.53584375,0.00011362889848635926
0.53590625,0.00010345011015230887
0.5359687500000001,0.0000896181485935052
0.53603125,0.0000853856237807149
0.53609375,0.00007751053188326251
0.5361562500000001,0.00007729835114600458
0.53621875,0.00008443911320238362
0.53628125,0.00008769200141378608
0.5363437500000001,0.00010025798754338677
0.53640625,0.00010880400949228597
0.53646875,0.00011033363942472563
0.53653125,0.00010410368611551979
0.53659375,0.00009191984354676996
0.5366562500000001,0.00008665238924007723
0.53671875,0.00007518008356571793
0.53678125,0.0000700848207983995
0.5368437500000001,0.00007291985796725742
0.53690625,0.00008238339848251619
0.53696875,0.00008632372587266679
0.5370312500000001,0.00009777114522102615
0.53709375,0.00010388098244287769
0.53715625,0.00010239920673504876
0.5372187500000001,0.00009347839124164425
0.53728125,0.00008015258819286941
0.53734375,0.00007528793395727984
0.5374062500000001,0.00006592286169798678
0.53746875,0.00006373992825339792
0.53753125,0.00006934866223759495
0.5375937500000001,0.00007186511223128411
0.53765625,0.00008466802630799353
0.53771875,0.00009453126054431715
0.5377812500000001,0.00009776230672764452
0.53784375,0.00009330695431380986
0.53790625,0.00008227383638910457
0.5379687500000001,0.00006834989131669633
0.53803125,0.00006461987842035222
0.53809375,0.00005769688671819484
0.5381562500000001,0.00005867927322070199
0.53821875,0.00006682837423718779
0.53828125,0.00007032032409653999
0.5383437500000001,0.00008258204491126686
0.53840625,0.00009021860529809245
0.53846875,0.00009061128400353335
0.53853125,0.00008326600550884189
0.53859375,0.00007083405188924169
0.5386562500000001,0.00006566504801105988
0.53871875,0.000054905118086145954
0.53878125,0.000050692812566671686
0.5388437500000001,0.00005453350944201185
0.53890625,0.00006470189406698745
0.53896875,0.00006879985342425621
0.5390312500000001,0.00007989325069521214
0.53909375,0.00008492922282843374
0.53915625,0.00008230037814674351
0.5392187500000001,0.00007273827768886076
0.53928125,0.00005872646787292296
0.53934375,0.0000544958933866857
0.5394062500000001,0.00004578642374458708
0.53946875,0.000044728313964931266
0.53953125,0.0000515006930341122
0.5395937500000001,0.000054237706880011505
0.53965625,0.00006697933530813716
0.53971875,0.0000759216236816268
0.5397812500000001,0.00007837758094365876
0.53984375,0.00007279119557074276
0.53990625,0.0000610807129854396
0.5399687500000001,0.000047052352068470416
0.54003125,0.000043946349318452205
0.54009375,0.00003847779384441585
0.5401562500000001,0.0000401582095630737
0.54021875,0.000048936382002234824
0.54028125,0.000052971759377240524
0.5403437500000001,0.00006472445598762477
0.54040625,0.00007146257567408609
0.54046875,0.00007060690603559461
0.54053125,0.00006236006580451203
0.54059375,0.000049402467518978865
0.5406562500000001,0.00004419975544306398
0.54071875,0.000034360153634366286
0.54078125,0.00003132555808604831
0.5408437500000001,0.00003633653007939497
0.54090625,0.00003829292031357068
0.54096875,0.00005115369318782481
0.5410312500000001,0.0000614674824179623
0.54109375,0.00006570971960147276
0.54115625,0.0000618785551490253
0.5412187500000001,0.00005134327434637431
0.54128125,0.00003746763163299527
0.54134375,0.00003328221481677107
0.5414062500000001,0.00002588551859011856
0.54146875,0.000025832026472910607
0.54153125,0.00003331118191632343
0.5415937500000001,0.00003674282895388403
0.54165625,0.00004922323856654254
0.54171875,0.00005747472876335702
0.5417812500000001,0.00005864611242460682
0.54184375,0.000052033961111058735
0.54190625,0.00003986983566989233
0.5419687500000001,0.000034412578218678824
0.54203125,0.000023343435042150196
0.54209375,0.000018516820274622203
0.5421562500000001,0.000021568572816849096
0.54221875,0.00003124781094682172
0.54228125,0.000035284756657316674
0.5423437500000001,0.000046654102022133936
0.54240625,0.00005249519559560878
0.54246875,0.00005069297294021946
0.54253125,0.00004164657926464255
0.54259375,0.000028084427191668593
0.5426562500000001,0.00002348292450521372
0.54271875,0.000014334481794248122
0.54278125,0.000012472597255897
0.5428437500000001,0.000018329981045644983
0.54290625,0.000020980289152039422
0.54296875,0.000033770308431477214
0.5430312500000001,0.000043431607794686133
0.54309375,0.0000464914051098303
0.54315625,0.000041816299667749024
0.5432187500000001,0.00003066657581661525
0.54328125,0.000016682885762411837
0.54334375,0.000013176545761800496
0.5434062500000001,6.515920789679219e-6
0.54346875,7.712458784114862e-6
0.54353125,0.000016104386753951205
0.5435937500000001,0.000019846854145216808
0.54365625,0.000031873367882753745
0.54371875,0.00003953484211256797
0.5437812500000001,0.00003971912771569275
0.54384375,0.000032192330041494466
0.54390625,0.000019391329648760225
0.5439687500000001,0.000014449324852394696
0.54403125,3.7863469142807027e-6
0.54409375,8.223367226056766e-8
0.5441562500000001,4.200081467342631e-6
0.54421875,0.000014649019287077403
0.54428125,0.00001876477721916847
0.5443437500000001,0.00002965667951899953
0.54440625,0.000034509200212334834
0.5444687500000001,0.000031731234166484934
0.54453125,0.00002188896675750507
0.54459375,8.15825245389229e-6
0.5446562500000001,3.855865988361407e-6
0.54471875,-4.394069958918445e-6
0.54478125,-5.1289330618708995e-6
0.5448437500000001,1.7312276186787212e-6
0.54490625,4.710614367658961e-6
0.54496875,0.000017474713524159857
0.5450312500000001,0.000026396382028462395
0.54509375,0.00002847694456295513
0.54515625,0.00002286487458690034
0.5452187500000001,0.000011099566642809588
0.54528125,-2.8837927849717504e-6
0.54534375,-5.866214056460262e-6
0.5454062500000001,-0.000011500733029828902
0.5454687500000001,-9.221642024964671e-6
0.54553125,-1.4495534289560297e-7
0.5455937500000001,3.7141916137961584e-6
0.54565625,0.00001550218094002742
0.54571875,0.00002224600381543762
0.5457812500000001,0.000021423364728365146
0.54584375,0.00001304245078838362
0.54590625,-2.5728134921132462e-8
0.5459687500000001,-4.946547414452773e-6
0.54603125,-0.000014750789465750591
0.54609375,-0.00001742828563644494
0.5461562500000001,-0.00001234846204842266
0.54621875,-0.000010185216800073782
0.54628125,2.7981794166187512e-6
0.5463437500000001,0.000013132315416122808
0.54640625,0.00001709106226864543
0.5464687500000001,0.00001316502059531266
0.54653125,2.6868212813641046e-6
0.54659375,-0.000011148017511251884
0.5466562500000001,-0.000015091113588411309
0.54671875,-0.00002236434322805403
0.54678125,-0.0000221025133063657
0.5468437500000001,-0.00001448604967455025
0.54690625,-0.00001098797150200781
0.54696875,1.3970509423200106e-6
0.5470312500000001,9.725322452844298e-6
0.54709375,0.000010833845769164796
0.54715625,4.253768403975067e-6
0.5472187500000001,-8.024556811238315e-6
0.54728125,-0.000013186656058816748
0.54734375,-0.000024306353058944907
0.5474062500000001,-0.00002882335103090994
0.5474687500000001,-0.000025729348542502528
0.54753125,-0.000015922391956801896
0.5475937500000001,-0.000011882898369799944
0.54765625,-4.548265787329697e-7
0.54771875,5.371193615821834e-6
0.5477812500000001,3.586440753447495e-6
0.54784375,-5.577801616765687e-6
0.54790625,-0.000019045768474654223
0.5479687500000001,-0.00002375792868605786
0.54803125,-0.00003258660770660837
0.54809375,-0.000034285476996520625
0.5481562500000001,-0.00002815255959198737
0.54821875,-0.000025640381083186226
0.54828125,-0.000012772495930457595
0.5483437500000001,-3.1537789041136133e-6
0.54840625,6.139345892774983e-9
0.5484687500000001,-4.825379713954692e-6
0.54853125,-0.00001576545683081021
0.54859375,-0.000029904166826584533
0.5486562500000001,-0.00003327804518099553
0.54871875,-0.00003986870847261237
0.54878125,-0.000038358421349415917
0.5488437500000001,-0.00003001184266440693
0.54890625,-0.000026167602133031487
0.54896875,-0.000014228273909636102
0.5490312500000001,-6.478778633134397e-6
0.54909375,-6.582451788500476e-6
0.54915625,-0.000014112345526978709
0.5492187500000001,-0.000026430648069161733
0.54928125,-0.000031742157493713785
0.54934375,-0.00004213733527083652
0.5494062500000001,-0.000045650384098899766
0.5494687500000001,-0.00004145076241557355
0.54953125,-0.000031372212883379325
0.5495937500000001,-0.000027182000260639327
0.54965625,-0.00001623646852631777
0.54971875,-0.000011186765954324107
0.5497812500000001,-0.0000138758954715823
0.54984375,-0.000023759569107634215
0.54990625,-0.000037048426582919625
0.5499687500000001,-0.00004169474243584381
0.55003125,-0.00004977935307229342
0.55009375,-0.000050641481075253125
0.5501562500000001,-0.000043576568114267467
0.55021875,-0.00004046558874126749
0.55028125,-0.000027772771457809653
0.5503437500000001,-0.00001869998963238695
0.55040625,-0.0000164250155436918
0.5504687500000001,-0.000022388171246626176
0.55053125,-0.00003381655425986618
0.55059375,-0.00004785004877634613
0.5506562500000001,-0.000050634086836254255
0.55071875,-0.000056212034737157524
0.55078125,-0.000054054393258451405
0.5508437500000001,-0.00004495172007842885
0.55090625,-0.00004083428449735971
0.55096875,-0.00002907268922720807
0.5510312500000001,-0.00002229999822661588
0.55109375,-0.000023004719498634363
0.55115625,-0.000031442535814468764
0.5512187500000001,-0.00004436883718919593
0.5512812500000001,-0.00004924052302032744
0.55134375,-0.000059028913770353686
0.5514062500000001,-0.00006151934823400707
0.5514687500000001,-0.000056518280292794376
0.55153125,-0.0000542767483463491
0.5515937500000001,-0.000041356710279202846
0.55165625,-0.00003100317783383266
0.55171875,-0.00002674764403022556
0.5517812500000001,-0.00003051707932610892
0.55184375,-0.000040979612192834636
0.55190625,-0.0000547086331026056
0.5519687500000001,-0.00005868634305880582
0.55203125,-0.00006588630272702511
0.55209375,-0.00006566613857716952
0.5521562500000001,-0.00005780245288378172
0.55221875,-0.00005438329533974384
0.5522812500000001,-0.00004189065597653974
0.5523437500000001,-0.00003350286011920278
0.55240625,-0.000032308165379246745
0.5524687500000001,-0.00003854563824090551
0.55253125,-0.00005066235125667645
0.55259375,-0.00005592894772116219
0.5526562500000001,-0.00006692470765712333
0.55271875,-0.00007152796558868024
0.55278125,-0.00006835172370103781
0.5528437500000001,-0.000058553397181776434
0.55290625,-0.00005416344957231978
0.55296875,-0.000042737396358849544
0.5530312500000001,-0.00003674767433797799
0.55309375,-0.0000384640706313083
0.55315625,-0.00004725641027426841
0.5532187500000001,-0.000060511211608133
0.5532812500000001,-0.00006517863900387666
0.55334375,-0.00007414058361240872
0.5534062500000001,-0.00007583670801428188
0.55346875,-0.00006986133531003413
0.55353125,-0.00006701506711168093
0.5535937500000001,-0.000054044959203969345
0.55365625,-0.00004420788459071068
0.55371875,-0.000040923962033589945
0.5537812500000001,-0.00004545533830305204
0.55384375,-0.00005638554499073911
0.55390625,-0.00007023517526894008
0.5539687500000001,-0.00007356864201815694
0.55403125,-0.00008008601406186977
0.55409375,-0.00007883596024932382
0.5541562500000001,-0.00007026835610132731
0.55421875,-0.0000664493477247341
0.5542812500000001,-0.000054174130131784404
0.5543437500000001,-0.00004642679517806447
0.55440625,-0.00004599662179130548
0.5544687500000001,-0.0000532600039435116
0.55453125,-0.00006562415611279654
0.55459375,-0.0000706299433280988
0.5546562500000001,-0.00008103219064140021
0.55471875,-0.00008477402327716765
0.55478125,-0.00008061007275367293
0.5548437500000001,-0.00007018535500541434
0.55490625,-0.00006585672143191723
0.55496875,-0.00005483575011197561
0.5550312500000001,-0.00004955703769810027
0.55509375,-0.00005192569935583147
0.55515625,-0.00006144019656159627
0.5552187500000001,-0.000075022780581524
0.5552812500000001,-0.00007928799605158576
0.55534375,-0.00008746201467596526
0.5554062500000001,-0.00008827713926362613
0.5554687500000001,-0.00008139034956011759
0.55553125,-0.00007813264502565254
0.5555937500000001,-0.00006547106837136163
0.55565625,-0.00005600608017711228
0.55571875,-0.00005348287524434281
0.5557812500000001,-0.00005892596489745494
0.55584375,-0.00007020195127874218
0.55590625,-0.00008406090978901187
0.5559687500000001,-0.00008686501040811034
0.55603125,-0.00009244551640555376
0.55609375,-0.0000903593163220362
0.5561562500000001,-0.0000813460507011754
0.55621875,-0.00007724704309869379
0.5562812500000001,-0.00006516496839972796
0.5563437500000001,-0.00005804411706322732
0.55640625,-0.000058451575973964
0.5564687500000001,-0.00006641923992443954
0.55653125,-0.00007919966280555552
0.55659375,-0.00008397661030493109
0.5566562500000001,-0.00009365790911977645
0.55671875,-0.00009655962721535905
0.55678125,-0.00009152417266355961
0.5568437500000001,-0.00008921893122121327
0.55690625,-0.0000763043232927807
0.55696875,-0.00006553863441766117
0.5570312500000001,-0.0000610732822755311
0.55709375,-0.00006445422849707394
0.55715625,-0.00007431860422507652
0.5572187500000001,-0.00008802235280670062
0.5572812500000001,-0.00009193505699683913
0.55734375,-0.00009950860247151527
0.5574062500000001,-0.00009932639276391542
0.5574687500000001,-0.00009167925869218996
0.55753125,-0.00008820695495648234
0.5575937500000001,-0.00007548404982465895
0.55765625,-0.00006676187698212432
0.55771875,-0.00006503423799571195
0.5577812500000001,-0.0000711048902944933
0.55784375,-0.0000830575131913619
0.55790625,-0.00008797849872130281
0.5579687500000001,-0.0000992122381547611
0.55803125,-0.00010390937846915804
0.55809375,-0.0001007749661041113
0.5581562500000001,-0.0000910372916875235
0.55821875,-0.00008694229291388023
0.5582812500000001,-0.00007526449225869758
0.5583437500000001,-0.00006893587573642002
0.55840625,-0.00007006193600610222
0.5584687500000001,-0.00007864697187633107
0.55853125,-0.00009173851880166922
0.55859375,-0.00009611914420659673
0.5586562500000001,-0.00010514820030510519
0.55871875,-0.00010710398983293512
0.55878125,-0.00010141219325732198
0.5588437500000001,-0.00009876677802378442
0.55890625,-0.00008551038386893361
0.55896875,-0.00007561213937079536
0.5590312500000001,-0.00007178776993052582
0.5590937500000001,-0.00007555009903444099
0.55915625,-0.00008646647270287022
0.5592187500000001,-0.00009997683135379992
0.5592812500000001,-0.00010339202619097376
0.55934375,-0.00011019224889302626
0.5594062500000001,-0.00010919688097296709
0.5594687500000001,-0.00010118399476338746
0.55953125,-0.00009712659176591698
0.5595937500000001,-0.00008439063308238182
0.55965625,-0.00007645678766149411
0.55971875,-0.00007555918807947148
0.5597812500000001,-0.0000820917609094668
0.55984375,-0.0000942779518197448
0.55990625,-0.00009926403888441127
0.5599687500000001,-0.00010962626512667217
0.56003125,-0.00011377136580209557
0.5600937500000001,-0.00010983255791827129
0.5601562500000001,-0.0000995582355217961
0.56021875,-0.00009530473326074818
0.5602812500000001,-0.00008379025120468231
0.5603437500000001,-0.00007802398897330254
0.56040625,-0.00007995539865943146
0.5604687500000001,-0.00008905017882901434
0.56053125,-0.00010232246419136781
0.56059375,-0.0001066094638895454
0.5606562500000001,-0.00011505442721021497
0.56071875,-0.0001161069654558311
0.56078125,-0.00010954040979010982
0.5608437500000001,-0.00010639274467860727
0.56090625,-0.00009327224017700864
0.56096875,-0.0000836600689824718
0.5610312500000001,-0.00008069001584384838
0.5610937500000001,-0.00008522274432740118
0.56115625,-0.00009634394804462765
0.5612187500000001,-0.00011000457756955156
0.56128125,-0.00011316130607236241
0.56134375,-0.00011906079212442577
0.5614062500000001,-0.00011712956447590406
0.56146875,-0.00010846424280025468
0.56153125,-0.0001043592925026593
0.5615937500000001,-0.00009204895951565872
0.56165625,-0.00008426469790308311
0.56171875,-0.00008392160260481396
0.5617812500000001,-0.00009152256735826814
0.56184375,-0.00010395854550533656
0.56190625,-0.0001085449351191925
0.56196875,-0.00011851562363099366
0.56203125,-0.00012188123998979616
0.5620937500000001,-0.0001171283012833535
0.56215625,-0.00010604469185906962
0.56221875,-0.00010177464101833456
0.5622812500000001,-0.00009055653531159225
0.56234375,-0.00008552864947819483
0.56240625,-0.00008820593466203619
0.5624687500000001,-0.00009753243238666554
0.56253125,-0.00011102419133487973
0.56259375,-0.00011495622286017415
0.5626562500000001,-0.00012281812889206045
0.5627187499999999,-0.0001229331821190338
0.56278125,-0.00011564465664667956
0.5628437500000001,-0.00011232290470228334
0.5629062499999999,-0.00009927543865501098
0.56296875,-0.00008993119442310404
0.5630312500000001,-0.00008748177392672862
0.56309375,-0.0000928531775196556
0.56315625,-0.00010430232648105109
0.5632187500000001,-0.0001091161255626083
0.56328125,-0.00012047479867216548
0.56334375,-0.00012569194221337399
0.5634062500000001,-0.00012296732692537726
0.56346875,-0.0001135333376343084
0.56353125,-0.00010916677999836533
0.56359375,-0.00009702021813599859
0.56365625,-0.0000898632845146713
0.56371875,-0.00009039357364198919
0.56378125,-0.00009825022328688315
0.56384375,-0.000110756772252453
0.56390625,-0.00011534002798035958
0.56396875,-0.00012487522183804445
0.56403125,-0.00012721318591479847
0.5640937500000001,-0.00012173158893352687
0.56415625,-0.00011927464623026629
0.56421875,-0.00010603157827111798
0.5642812500000001,-0.00009519817772388195
0.5643437499999999,-0.00009058952675441989
0.56440625,-0.00009391681536949359
0.5644687500000001,-0.00010389249517298027
0.5645312499999999,-0.00011718760652978943
0.56459375,-0.00012081113639231256
0.5646562500000001,-0.00012793485332057708
0.5647187499999999,-0.00012740942634595354
0.56478125,-0.00011957796029160583
0.5648437500000001,-0.00011570208759895118
0.5649062499999999,-0.00010275182499874802
0.56496875,-0.00009391622129543975
0.56503125,-0.00009217125054378217
0.56509375,-0.0000980292644369718
0.56515625,-0.00010974256642048985
0.56521875,-0.00011459332352195539
0.56528125,-0.00012529556851073598
0.56534375,-0.00012983287364148888
0.56540625,-0.0001264312950996771
0.56546875,-0.00011640751649058534
0.56553125,-0.00011187474502973027
0.56559375,-0.00010000351774647198
0.56565625,-0.00009346071890373175
0.56571875,-0.00009444250987178382
0.5657812499999999,-0.00010278763852450412
0.56584375,-0.00011556873215940594
0.56590625,-0.00011990946198198182
0.5659687499999999,-0.00012875178646498675
0.56603125,-0.0001304139591569442
0.5660937500000001,-0.00012436146270508597
0.5661562499999999,-0.00012132278530491147
0.56621875,-0.00010816460936238781
0.5662812500000001,-0.00009758878117770153
0.5663437499999999,-0.00009371161336611811
0.56640625,-0.00009750926369574142
0.5664687500000001,-0.00010783873112686637
0.5665312499999999,-0.00012131322710509651
0.56659375,-0.00012448244088630878
0.56665625,-0.0001309383890779059
0.5667187499999999,-0.00012983835376972896
0.56678125,-0.00012130708258931144
0.56684375,-0.00011719000647530953
0.56690625,-0.0001045037304781421
0.56696875,-0.00009601336534374727
0.56703125,-0.00009479388765562535
0.56709375,-0.00010133889846503097
0.56715625,-0.0001132705822598154
0.56721875,-0.00011796399450331174
0.56728125,-0.0001283435946110023
0.56734375,-0.0001321940379641895
0.5674062499999999,-0.00012810758687775703
0.56746875,-0.00011761955388123191
0.56753125,-0.00011293526463547476
0.5675937499999999,-0.00010115718704088728
0.56765625,-0.00009521454129053641
0.56771875,-0.00009675496499209069
0.5677812499999999,-0.00010566549709510598
0.56784375,-0.00011866010209368727
0.5679062500000001,-0.00012290346521526274
0.5679687499999999,-0.00013107850535731824
0.56803125,-0.00013196775979343323
0.5680937500000001,-0.00012508658630436265
0.5681562499999999,-0.00012201421382229682
0.56821875,-0.00010850446830323879
0.56828125,-0.00009862216361741782
0.5683437499999999,-0.00009526727465780649
0.56840625,-0.00009944753281873608
0.56846875,-0.00011029280891199089
0.5685312499999999,-0.00012385952969218295
0.56859375,-0.00012653236971821302
0.56865625,-0.0001325210519444453
0.5687187499999999,-0.00013036436864924394
0.56878125,-0.00012157171147322843
0.5688437499999999,-0.00011721760656333013
0.56890625,-0.00010462234780495017
0.56896875,-0.0000964201575922724
0.5690312499999999,-0.00009598068121635661
0.56909375,-0.00010293707156210086
0.56915625,-0.00011476524859244802
0.5692187499999999,-0.00011953551065749246
0.56928125,-0.00012925390814427784
0.56934375,-0.0001323999479766469
0.5694062499999999,-0.00012786181266372099
0.56946875,-0.00011678027026140736
0.56953125,-0.00011206497699653428
0.5695937499999999,-0.00010029776322290074
0.56965625,-0.00009504379828216558
0.5697187499999999,-0.00009731692166832506
0.5697812499999999,-0.00010638639957256946
0.56984375,-0.00011950281700905119
0.56990625,-0.00012301152064447818
0.5699687499999999,-0.00013091611906493328
0.57003125,-0.00013119446265721924
0.5700937500000001,-0.0001240584414771151
0.5701562500000001,-0.00011998164998489047
0.57021875,-0.00010685372444216301
0.5702812500000001,-0.00009709558897422199
0.5703437500000001,-0.00009443917609627817
0.57040625,-0.00009931659440810814
0.5704687500000001,-0.00011020048353767298
0.57053125,-0.00011480477498398978
0.57059375,-0.00012608296835722732
0.5706562500000001,-0.00013115757693554775
0.57071875,-0.00012869283498220807
0.57078125,-0.00011911127883515449
0.5708437500000001,-0.00011455802637844181
0.5709062500000001,-0.00010213645937579008
0.57096875,-0.00009441250722769245
0.5710312500000001,-0.00009456452975785401
0.5710937500000001,-0.00010160624163352283
0.57115625,-0.00011405704032040054
0.5712187500000001,-0.00011859578806233673
0.57128125,-0.00012779348788738432
0.57134375,-0.00013020055147769383
0.5714062500000001,-0.0001249566534490265
0.57146875,-0.00011363626969077001
0.57153125,-0.00010860997244815929
0.5715937500000001,-0.00009749123398383741
0.57165625,-0.00009243021457039369
0.57171875,-0.00009505673370746592
0.5717812500000001,-0.0001047254539177922
0.57184375,-0.0001177520112974409
0.5719062500000001,-0.00012141851021457706
0.57196875,-0.00012832766350120983
0.57203125,-0.00012795559723696726
0.5720937500000001,-0.00012009616958849612
0.57215625,-0.0001161359502472592
0.57221875,-0.00010295899954654297
0.5722812500000001,-0.0000935139576881544
0.57234375,-0.00009116716615280296
0.57240625,-0.00009648343191304143
0.5724687500000001,-0.00010769401787751043
0.57253125,-0.00011211742148947712
0.57259375,-0.00012294579598998157
0.5726562500000001,-0.00012746026124751952
0.5727187499999999,-0.0001243772332334414
0.57278125,-0.00011422124271198708
0.5728437500000001,-0.00010965470302759517
0.57290625,-0.0000973154698465789
0.57296875,-0.0000900085253881383
0.5730312500000001,-0.00009042164283573628
0.57309375,-0.00009826093815183679
0.57315625,-0.0001105386624224991
0.5732187500000001,-0.00011475652974723971
0.57328125,-0.00012351392603743294
0.57334375,-0.00012536984136415907
0.5734062500000001,-0.0001195496979010946
0.57346875,-0.0001164230528002963
0.57353125,-0.00010281957633488659
0.57359375,-0.00009195176845570863
0.57365625,-0.00008728184172886178
0.57371875,-0.00009029619718817217
0.57378125,-0.0001001519200614781
0.57384375,-0.00011331828632468732
0.5739062500000001,-0.0001163167948947108
0.57396875,-0.00012273943827742495
0.57403125,-0.0001220577548185775
0.5740937500000001,-0.00011367452410990242
0.57415625,-0.00010928549645142227
0.57421875,-0.00009608596413826498
0.5742812500000001,-0.00008714233431818263
0.5743437499999999,-0.00008502596615628244
0.57440625,-0.00009069376372933258
0.5744687500000001,-0.00010214023682831447
0.5745312499999999,-0.00010660859768821251
0.57459375,-0.00011694341636331318
0.5746562500000001,-0.00012086979307590617
0.57471875,-0.00011710196993638955
0.57478125,-0.00010669024827045237
0.5748437500000001,-0.00010183472342507882
0.57490625,-0.0000896377490080813
0.57496875,-0.00008272661818997662
0.57503125,-0.00008349416687775113
0.57509375,-0.00009170811334680007
0.57515625,-0.00010414484692492648
0.57521875,-0.00010803979018719767
0.57528125,-0.00011658958167673483
0.57534375,-0.00011774132126082804
0.57540625,-0.00011130472847090123
0.57546875,-0.00010791370131824074
0.57553125,-0.00009435316420972062
0.57559375,-0.00008353918156599194
0.57565625,-0.00007922981648890437
0.5757187500000001,-0.00008280620937137217
0.5757812499999999,-0.00009287096476270906
0.57584375,-0.00010600874101978491
0.5759062500000001,-0.0001088574735634007
0.5759687499999999,-0.00011488733740189216
0.57603125,-0.00011331215027152175
0.5760937500000001,-0.00010444657118002798
0.5761562499999999,-0.00010006815015464743
0.57621875,-0.00008693133168054257
0.5762812500000001,-0.00007808971768545614
0.5763437499999999,-0.0000765507365623197
0.57640625,-0.00008267317871289703
0.5764687500000001,-0.00009428503496324014
0.5765312499999999,-0.00009853088028860535
0.57659375,-0.0001086865028887829
0.57665625,-0.00011215783381396394
0.57671875,-0.0001077671121327839
0.57678125,-0.00009685147566634855
0.57684375,-0.00009188337564590421
0.57690625,-0.00007982826651578567
0.57696875,-0.00007345124400855163
0.57703125,-0.00007462852309836343
0.57709375,-0.00008307768986888509
0.57715625,-0.00009553441176100158
0.57721875,-0.00009945155030541275
0.57728125,-0.00010724356138996916
0.57734375,-0.00010804657214077973
0.5774062499999999,-0.00010109025990365228
0.57746875,-0.00009743095555622694
0.57753125,-0.00008378870833368468
0.5775937499999999,-0.00007328861497321593
0.57765625,-0.00006943013891617944
0.5777187500000001,-0.00007343288658648306
0.5777812499999999,-0.00008355466302550907
0.57784375,-0.00009661230632018736
0.5779062500000001,-0.00009939702539302209
0.5779687499999999,-0.00010477007770029467
0.57803125,-0.00010279410096497577
0.5780937500000001,-0.0000934602721614497
0.5781562499999999,-0.00008871109218361317
0.57821875,-0.00007576329383074398
0.57828125,-0.00006713708904727833
0.5783437499999999,-0.00006610882579066724
0.57840625,-0.0000723407257210984
0.57846875,-0.00008426015080754967
0.5785312499999999,-0.00008827099747243938
0.57859375,-0.00009803912093311884
0.57865625,-0.00010107392580885333
0.57871875,-0.0000964822280505595
0.57878125,-0.00008510720589818832
0.5788437499999999,-0.00007999498682408068
0.57890625,-0.00006808915723298392
0.57896875,-0.00006184699541651739
0.5790312499999999,-0.00006324030806294234
0.57909375,-0.0000720134583930554
0.57915625,-0.00008455326294880966
0.5792187499999999,-0.00008804773647785868
0.57928125,-0.00009574808257037382
0.57934375,-0.00009584619697206032
0.5794062499999999,-0.0000881402837749623
0.57946875,-0.00008462292456504206
0.57953125,-0.00007037701006706865
0.5795937499999999,-0.00006054878854666601
0.57965625,-0.000056678487786843146
0.57971875,-0.00006111423232590951
0.5797812499999999,-0.0000716638838266781
0.57984375,-0.00008458341700624816
0.57990625,-0.00008652997063615664
0.5799687499999999,-0.0000916544827838095
0.58003125,-0.0000895762292943969
0.58009375,-0.00008004722430121625
0.5801562499999999,-0.00007482522188906326
0.58021875,-0.00006228993380989756
0.58028125,-0.000053399128313896815
0.5803437499999999,-0.00005283533639090232
0.58040625,-0.00005927911653554052
0.58046875,-0.00007124423969732258
0.5805312499999999,-0.00007524919013787712
0.58059375,-0.0000847819182843157
0.5806562499999999,-0.00008713377029834213
0.58071875,-0.00008148170975810776
0.58078125,-0.00007058461205344813
0.5808437499999999,-0.00006496689531312883
0.58090625,-0.00005344330186454749
0.58096875,-0.000047442511725684366
0.5810312499999999,-0.00004941269225744449
0.58109375,-0.00005804308746705511
0.58115625,-0.00007093356653957439
0.5812187499999999,-0.00007413440172537866
0.58128125,-0.0000812125673293751
0.58134375,-0.00008096765962301022
0.5814062499999999,-0.00007314054282797633
0.58146875,-0.0000689832171882343
0.5815312499999999,-0.00005552968256797297
0.5815937499999999,-0.000045376249037124006
0.58165625,-0.000041986602014154606
0.58171875,-0.000046629541522236195
0.5817812499999999,-0.000056975416986584926
0.58184375,-0.00006111832033600662
0.58190625,-0.00007188591080967144
0.5819687499999999,-0.00007669068550297808
0.58203125,-0.00007357850985961756
0.58209375,-0.00006347584143295837
0.5821562499999999,-0.00005864137515157464
0.58221875,-0.00004584261091289399
0.58228125,-0.000037684966027989875
0.5823437499999999,-0.00003705734760887924
0.58240625,-0.00004385988092350801
0.58246875,-0.000055839877762295376
0.58253125,-0.000059615557916448125
0.58259375,-0.00006856654697132147
0.5826562499999999,-0.0000707283128642544
0.58271875,-0.00006501500609565336
0.58278125,-0.000053144351377404364
0.5828437499999999,-0.00004785565481654763
0.58290625,-0.00003616416686511026
0.58296875,-0.00003056188791382419
0.5830312499999999,-0.00003271692932264869
0.58309375,-0.000041629145815624824
0.58315625,-0.000054189855662051256
0.5832187499999999,-0.00005734341260876796
0.58328125,-0.00006408428761675578
0.58334375,-0.00006331005476198359
0.5834062499999999,-0.00005507051040753996
0.58346875,-0.00005074344008981768
0.58353125,-0.000037023387277138053
0.5835937499999999,-0.00002704702986404406
0.58365625,-0.00002391055208110504
0.58371875,-0.000028823782640546858
0.5837812499999999,-0.00003946042627134272
0.58384375,-0.000043495375635749234
0.58390625,-0.000053982796184681714
0.5839687499999999,-0.00005821213466181141
0.58403125,-0.00005465737303642082
0.58409375,-0.000044449394696388644
0.5841562499999999,-0.00003927131641437431
0.58421875,-0.00002633100879521899
0.58428125,-0.000018543444009311294
0.5843437499999999,-0.00001824198058575366
0.58440625,-0.00002531758623436353
0.58446875,-0.00003713156065773826
0.58453125,-0.00004083090485662577
0.58459375,-0.00004945475967316204
0.5846562499999999,-0.000051108954916140314
0.58471875,-0.00004503946012401894
0.58478125,-0.000032907903984691345
0.5848437499999999,-0.000027600140426783937
0.58490625,-0.000016068839337246565
0.58496875,-0.000010620997882876404
0.5850312499999999,-0.000012926843047170178
0.58509375,-0.00002218536249938563
0.58515625,-0.00003471893781657048
0.5852187499999999,-0.00003765757374610268
0.58528125,-0.000044052899956653624
0.58534375,-0.000042859336166933826
0.5854062499999999,-0.000034343477983922455
0.58546875,-0.000029811917613004058
0.5855312500000001,-0.00001605573800420035
0.5855937499999999,-6.19505745429183e-6
0.58565625,-3.466170836602389e-6
0.58571875,-8.377006035759083e-6
0.5857812499999999,-0.00001913049834079139
0.58584375,-0.000023102507396427496
0.58590625,-0.00003331309543000427
0.5859687499999999,-0.00003721045332980011
0.58603125,-0.00003341068759515897
0.58609375,-0.000022839915186867454
0.5861562499999999,-0.000017599888475772207
0.58621875,-4.741264481050722e-6
0.58628125,3.070815390013304e-6
0.5863437499999999,3.109164761927463e-6
0.58640625,-4.229762261956371e-6
0.58646875,-0.00001605601803757878
0.58653125,-0.000019641586898266894
0.58659375,-0.000028011391530358143
0.5866562499999999,-0.000029301588324398553
0.58671875,-0.0000228586551010157
0.58678125,-0.000019324004954635043
0.5868437499999999,-5.307596699685724e-6
0.58690625,6.2388935050256e-6
0.58696875,0.000011494289210683961
0.5870312499999999,8.96691294982599e-6
0.58709375,-2.9483379332395643e-7
0.58715625,-0.000012929585333214255
0.5872187499999999,-0.000015564531720413388
0.58728125,-0.000021626867680341055
0.58734375,-0.00002027336783053113
0.5874062499999999,-0.000011410436144249081
0.58746875,-6.780342885925883e-6
0.58753125,7.011004145268673e-6
0.5875937499999999,0.000016706553330664287
0.58765625,0.000019193012356422123
0.58771875,0.000014168244867704405
0.5877812499999999,3.5803042720133904e-6
0.58784375,-3.1055131766155597e-7
0.58790625,-0.000010454187439778995
0.5879687499999999,-0.00001421348562843927
0.58803125,-0.000010019154727813895
0.58809375,9.487152594911397e-7
0.5881562499999999,6.4452833180295155e-6
0.58821875,0.00001920452874765166
0.58828125,0.000026749807904249967
0.5883437499999999,0.000026516436376786134
0.58840625,0.00001932033197235561
0.58846875,7.212524951311083e-6
0.58853125,3.735184295416971e-6
0.58859375,-4.162587427608555e-6
0.5886562499999999,-5.106205207827674e-6
0.58871875,1.5677556809701176e-6
0.58878125,5.486303416402105e-6
0.5888437499999999,0.000019349626924000662
0.58890625,0.000031110975703727006
0.58896875,0.00003636042167431963
0.5890312499999999,0.00003312869589223999
0.58909375,0.000024172864064198052
0.58915625,0.000011610285221334837
0.5892187499999999,8.969469683511866e-6
0.58928125,3.087611866847695e-6
0.58934375,5.269770805005347e-6
0.5894062499999999,0.000014162677378942723
0.58946875,0.000018720486735929187
0.58953125,0.00003274824722525327
0.5895937499999999,0.00004255493606078464
0.58965625,0.00004538737368674217
0.58971875,0.000039823075192277346
0.5897812499999999,0.000028730839643643924
0.58984375,0.000024970962664905283
0.58990625,0.000015555356368962547
0.5899687499999999,0.000011967584940625331
0.59003125,0.00001648817921443002
0.59009375,0.0000277406360204846
0.5901562499999999,0.000032933718338304385
0.59021875,0.00004548956342888266
0.59028125,0.00005302909662389943
0.59034375,0.00005301900550758187
0.59040625,0.000045336636967388544
0.59046875,0.00003363610385286736
0.59053125,0.000030393885325441516
0.59059375,0.00002257140049716222
0.5906562499999999,0.00002168639960120622
0.59071875,0.000028716042323018165
0.59078125,0.000032535990774518186
0.5908437499999999,0.00004685526795480954
0.59090625,0.00005800361065438908
0.59096875,0.00006327074209327987
0.5910312499999999,0.00006047854426191601
0.59109375,0.00005113495198955098
0.59115625,0.00003857388939336459
0.5912187499999999,0.00003649377818920607
0.59128125,0.000030352753387974385
0.5913437500000001,0.00003267383159266668
0.5914062499999999,0.00004198520117035254
0.59146875,0.00004714312707304602
0.59153125,0.000060580945419663745
0.5915937499999999,0.00007032713190630036
0.59165625,0.00007275686014929228
0.59171875,0.00006714270092857133
0.5917812499999999,0.00005656021206847106
0.59184375,0.00005301423401238292
0.59190625,0.000043254168460710174
0.5919687499999999,0.00003999145839392315
0.59203125,0.00004466858865842527
0.59209375,0.00005608936748716098
0.5921562499999999,0.00006160143732089618
0.59221875,0.00007442849162309084
0.59228125,0.00008171965044222185
0.59234375,0.00008156071865531023
0.59240625,0.00007398333280043967
0.59246875,0.00006214587947806632
0.59253125,0.00005904765883424368
0.59259375,0.00005133466277099097
0.5926562499999999,0.000050811883873763675
0.59271875,0.00005799269598999457
0.59278125,0.00006218169364491377
0.5928437499999999,0.00007624859739274736
0.59290625,0.00008787493103240562
0.59296875,0.00009279183034500982
0.5930312499999999,0.00008998630474045533
0.59309375,0.00008044544825382138
0.59315625,0.0000681580815986918
0.5932187499999999,0.00006596040932926872
0.59328125,0.00006058880718440296
0.5933437500000001,0.00006275058074031725
0.5934062499999999,0.00007222291824646176
0.59346875,0.00007724665562780508
0.59353125,0.0000911488721415249
0.5935937499999999,0.00010082268275456163
0.59365625,0.00010293596471655508
0.59371875,0.00009762691707740356
0.5937812499999999,0.0000868622401273278
0.59384375,0.00008323170060423046
0.59390625,0.00007378525150436577
0.5939687499999999,0.00007078421964229475
0.59403125,0.00007579588047731955
0.59409375,0.00008728329922699785
0.5941562499999999,0.00009285670644719468
0.59421875,0.00010563950574359049
0.59428125,0.00011296632107346549
0.59434375,0.00011259109314568083
0.59440625,0.00010525626681534561
0.59446875,0.00009338683808418624
0.59453125,0.00009013899841719963
0.59459375,0.0000826782909265078
0.5946562499999999,0.00008239318923014549
0.59471875,0.0000898792075782473
0.59478125,0.00009393743620730866
0.5948437499999999,0.00010831965812255206
0.59490625,0.00011965672957314766
0.59496875,0.0001246532821565921
0.5950312499999999,0.00012165586105350457
0.59509375,0.00011231215447279896
0.59515625,0.00009994513990150417
0.5952187499999999,0.00009787247904463614
0.59528125,0.00009247469907563977
0.5953437500000001,0.00009492251942666563
0.5954062499999999,0.00010462771592684161
0.59546875,0.00010989566023256181
0.5955312500000001,0.00012367593552158052
0.5955937499999999,0.00013307527658085183
0.59565625,0.00013545930177374932
0.59571875,0.00012999242889309703
0.5957812499999999,0.00011922723349435532
0.59584375,0.00011572325117267801
0.59590625,0.00010647285957587904
0.5959687499999999,0.00010353644336835721
0.59603125,0.00010868515495271458
0.59609375,0.00012014631427959
0.5961562499999999,0.00012580948345576604
0.59621875,0.0001387562834689604
0.59628125,0.00014592834062263083
0.59634375,0.00014568631300460044
0.59640625,0.00013822778732433538
0.59646875,0.00012641391482451358
0.59653125,0.00012321781174656765
0.59659375,0.00011597670089824597
0.5966562499999999,0.00011562815205784505
0.59671875,0.00012310169910287327
0.59678125,0.00012744256645447205
0.5968437499999999,0.00014194585224773515
0.59690625,0.00015326436691301404
0.59696875,0.00015822694194750353
0.5970312499999999,0.0001553289381764078
0.59709375,0.00014586470313690536
0.59715625,0.00013365602334378807
0.5972187499999999,0.00013161607051012658
0.59728125,0.00012651947458097723
0.5973437500000001,0.00012887980455186798
0.5974062499999999,0.00013865666468601545
0.59746875,0.00014398043518484838
0.59753125,0.0001577366752739534
0.5975937499999999,0.00016741264504092912
0.59765625,0.00016967373702750366
0.59771875,0.0001644788236515038
0.5977812499999999,0.00015368784795627422
0.59784375,0.00014998719664957583
0.59790625,0.00014094257327265658
0.5979687499999999,0.0001380440643150016
0.59803125,0.0001432514387858519
0.59809375,0.00015476051380181044
0.59815625,0.00016063051305709175
0.59821875,0.00017327354527191252
0.59828125,0.000180682658322745
0.59834375,0.00018052142189425857
0.59840625,0.00017308812386039596
0.59846875,0.00016129805757501836
0.59853125,0.00015831647066250065
0.59859375,0.00015089563105630255
0.5986562499999999,0.0001507816242967419
0.59871875,0.00015837806466426074
0.59878125,0.00016281842542323344
0.5988437499999999,0.00017754269049438665
0.59890625,0.00018850026501825157
0.59896875,0.00019336813532780384
0.5990312499999999,0.0001908960973971141
0.59909375,0.000181439902240621
0.5991562500000001,0.00016959197290563471
0.5992187499999999,0.00016737187303164647
0.59928125,0.00016192652457891477
0.5993437500000001,0.0001647447711151384
0.5994062499999999,0.00017427372631215188
0.59946875,0.0001797498222525229
0.59953125,0.00019355385390570912
0.5995937499999999,0.00020329568028804035
0.59965625,0.00020551309057337264
0.59971875,0.00020048831462209094
0.5997812499999999,0.00018996667905933629
0.59984375,0.00018630871833000273
0.59990625,0.00017661544366584514
0.5999687499999999,0.0001741320506077615
0.60003125,0.00017943615670629187
0.60009375,0.00019072765423205906
0.60015625,0.00019707050023753947
0.60021875,0.00021001387847083275
0.60028125,0.00021725463611493856
0.60034375,0.00021711691540360345
0.60040625,0.00020950776609933441
0.60046875,0.00019806978786563595
0.60053125,0.0001947461781155735
0.60059375,0.00018733598780112937
0.6006562499999999,0.00018758964223164476
0.60071875,0.0001952251783177983
0.60078125,0.00019950977155713812
0.6008437499999999,0.00021428479115030707
0.60090625,0.0002253003286409594
0.60096875,0.00023071468113820826
0.6010312499999999,0.00022762931420911015
0.60109375,0.00021829951881568999
0.6011562500000001,0.0002064571626691422
0.6012187499999999,0.00020451308200997165
0.60128125,0.00019909042789245657
0.6013437500000001,0.0002016873127289598
0.6014062499999999,0.0002116801921107081
0.60146875,0.00021684995318310696
0.60153125,0.00023087277915316562
0.6015937499999999,0.00024056929544380434
0.60165625,0.00024298454887949905
0.60171875,0.00023774219350561343
0.6017812499999999,0.0002272432561975235
0.60184375,0.0002235391966141087
0.60190625,0.00021430558792773224
0.6019687499999999,0.0002120244714397812
0.60203125,0.0002170447363773753
0.60209375,0.0002285474836918322
0.60215625,0.0002345727669114117
0.60221875,0.0002474594896843263
0.60228125,0.00025515778051067584
0.60234375,0.00025505734805569835
0.60240625,0.00024752799400822034
0.60246875,0.0002358504481914797
0.60253125,0.0002330689889713522
0.60259375,0.00022545118177555445
0.6026562499999999,0.00022552419878396623
0.60271875,0.00023306116421450973
0.60278125,0.0002373726020519773
0.6028437499999999,0.0002521012434240494
0.60290625,0.00026352566802015365
0.60296875,0.00026885726617992267
0.6030312499999999,0.0002660890614831768
0.60309375,0.0002569542736607505
0.6031562500000001,0.0002445301194373972
0.6032187499999999,0.00024277300921629608
0.60328125,0.00023766158281463
0.6033437500000001,0.00024008530051769505
0.6034062499999999,0.00024995708460467947
0.60346875,0.00025522998427693344
0.60353125,0.00026930324164259334
0.6035937499999999,0.0002791606273200853
0.60365625,0.00028167061688895434
0.60371875,0.00027660945370773515
0.6037812499999999,0.0002660561583818638
0.60384375,0.00026258051786137715
0.60390625,0.0002531815799889092
0.6039687499999999,0.00025068757210292003
0.60403125,0.0002558351929721203
0.60409375,0.0002672762645827276
0.60415625,0.000273068318471556
0.60421875,0.00028622947360185114
0.60428125,0.0002938236073932593
0.60434375,0.0002938663516408868
0.60440625,0.00028659302011993515
0.60446875,0.00027496984977928157
0.60453125,0.000272121267929637
0.60459375,0.00026470130653477586
0.6046562499999999,0.0002643682368242972
0.60471875,0.0002719811626825386
0.60478125,0.0002763144519823124
0.6048437499999999,0.0002909584754077349
0.60490625,0.0003026165277289078
0.60496875,0.00030790164548821775
0.6050312499999999,0.00030533435613203097
0.60509375,0.00029624131059985404
0.6051562500000001,0.0002841629853228625
0.6052187499999999,0.0002820487031305885
0.60528125,0.00027672164413708455
0.6053437500000001,0.0002793109793320925
0.6054062499999999,0.00028889938534443216
0.60546875,0.0002942495796407485
0.6055312500000001,0.00030843415018357023
0.6055937499999999,0.00031812533718765523
0.60565625,0.00032099507032266883
0.60571875,0.0003160457534937544
0.6057812499999999,0.00030528297477267624
0.60584375,0.0003020018722917628
0.60590625,0.0002927443491662074
0.60596875,0.0002898556174789624
0.60603125,0.00029475658042074637
0.60609375,0.00030637786342591067
0.60615625,0.0003122124393730302
0.60621875,0.0003253763258544151
0.60628125,0.0003331333520400631
0.60634375,0.00033317470514945824
0.60640625,0.0003261427147193824
0.60646875,0.0003146297751040125
0.60653125,0.00031150756986361716
0.60659375,0.00030411482621434116
0.6066562499999999,0.00030379512444644874
0.60671875,0.0003111145225671852
0.60678125,0.0003152153060249907
0.6068437499999999,0.0003300347712149043
0.60690625,0.0003418505090583279
0.6069687500000001,0.00034739017703450115
0.6070312499999999,0.0003449092956554767
0.60709375,0.00033592661520366607
0.6071562500000001,0.00032378240607380815
0.6072187499999999,0.0003219489362135952
0.60728125,0.0003161149735206037
0.6073437500000001,0.00031832747726057153
0.6074062499999999,0.0003279744572525223
0.60746875,0.0003334178721450254
0.60753125,0.00034744097700628584
0.6075937499999999,0.0003575598705654881
0.60765625,0.00036041990955151815
0.60771875,0.0003555636080695701
0.6077812499999999,0.000345203702534054
0.60784375,0.000341675167065264
0.60790625,0.00033245253906169503
0.60796875,0.00032935715090876005
0.60803125,0.0003340917586446557
0.60809375,0.00034537490369124235
0.60815625,0.00035123008006761325
0.60821875,0.00036430474551428504
0.60828125,0.00037251427275840354
0.60834375,0.00037273267371620844
0.60840625,0.00036566325044080916
0.60846875,0.00035431803853843563
0.60853125,0.00035133000005932447
0.60859375,0.0003436659860300839
0.6086562499999999,0.00034331420401620405
0.60871875,0.00034984965970213944
0.60878125,0.0003629906743671252
0.6088437499999999,0.00036896003652051035
0.60890625,0.00038127806364353367
0.6089687500000001,0.0003865717692548565
0.6090312499999999,0.0003841065495964052
0.60909375,0.0003753640021408877
0.6091562500000001,0.0003633360042940778
0.6092187499999999,0.00036159175635988583
0.60928125,0.00035586501599932374
0.6093437500000001,0.0003572592985989498
0.6094062499999999,0.00036724732934284576
0.60946875,0.00037203703830740453
0.60953125,0.00038650583940495753
0.6095937499999999,0.0003965054808085372
0.60965625,0.0003997512155998473
0.60971875,0.0003947899421941764
0.6097812499999999,0.00038519410189568476
0.60984375,0.00038098464045888125
0.60990625,0.0003712251610278883
0.60996875,0.0003682455268294027
0.61003125,0.0003732401409071995
0.61009375,0.0003844336575652141
0.61015625,0.0003895987103250953
0.61021875,0.00040341966757156955
0.61028125,0.00041145768686784434
0.61034375,0.00041183834040120493
0.61040625,0.0004053931043935255
0.61046875,0.0003934415317530873
0.61053125,0.00039044079076580585
0.61059375,0.0003828401223694988
0.6106562499999999,0.0003819773154621342
0.61071875,0.00038867772518297317
0.61078125,0.00040168957817973694
0.6108437499999999,0.0004073420993808696
0.61090625,0.0004195302290236347
0.6109687500000001,0.0004254149170164201
0.6110312499999999,0.0004233457537671237
0.61109375,0.0004149524818068684
0.6111562500000001,0.0004025409642735567
0.6112187499999999,0.00039983655831651865
0.61128125,0.00039415833380901377
0.6113437500000001,0.0003962831183072779
0.6114062499999999,0.0004051308945249299
0.61146875,0.00041029862243102677
0.61153125,0.00042457035453771774
0.6115937499999999,0.00043492647936413387
0.61165625,0.0004382192345020186
0.61171875,0.0004339001155948541
0.6117812499999999,0.0004237975849632203
0.61184375,0.00041995769575475794
0.61190625,0.0004102854761046937
0.61196875,0.00040650159554894705
0.61203125,0.00041055899752426295
0.61209375,0.00042192760233153437
0.61215625,0.000427599132498957
0.61221875,0.00044114522788224475
0.61228125,0.00044924768320517283
0.61234375,0.0004501783042683144
0.61240625,0.0004435443076653417
0.61246875,0.00043215439491463975
0.61253125,0.00042872333347326874
0.61259375,0.00042075040608657854
0.6126562499999999,0.00041961534035600545
0.61271875,0.00042631046537278117
0.61278125,0.0004388188190429243
0.6128437499999999,0.0004445989033333986
0.61290625,0.00045712284308037365
0.6129687500000001,0.0004628432376339725
0.6130312499999999,0.0004612310175148293
0.61309375,0.00045259757949826784
0.6131562500000001,0.0004405980275851984
0.6132187499999999,0.0004380908204612288
0.61328125,0.00043196957125371527
0.6133437500000001,0.00043340788434301225
0.6134062499999999,0.0004421047281274182
0.61346875,0.0004470946809374543
0.61353125,0.0004613420968746923
0.6135937499999999,0.00047182279127172544
0.61365625,0.0004754363844281656
0.61371875,0.0004713045804269206
0.61378125,0.00046122887359918707
0.61384375,0.00045764841885076457
0.61390625,0.00044760003948493554
0.61396875,0.00044371587906144594
0.61403125,0.00044750518038796927
0.61409375,0.0004582838221126595
0.61415625,0.000463858769740616
0.61421875,0.00047739181142691933
0.61428125,0.00048588713056532673
0.61434375,0.00048694781595715053
0.61440625,0.0004807353823106514
0.61446875,0.00046940388015716955
0.61453125,0.0004660271466139787
0.61459375,0.00045749020042545885
0.6146562499999999,0.00045597988826132085
0.61471875,0.0004623262733373934
0.6147812500000001,0.00047460873282695326
0.6148437499999999,0.00048038200208525006
0.61490625,0.0004927672310135189
0.6149687500000001,0.0004990467479180638
0.6150312499999999,0.0004976358567856387
0.61509375,0.0004891610631543725
0.6151562500000001,0.0004771994617295827
0.6152187499999999,0.0004745251720451038
0.61528125,0.0004679897491830509
0.6153437500000001,0.000468893640611312
0.6154062499999999,0.00047732993627092046
0.61546875,0.0004820512145483069
0.6155312500000001,0.00049636788363977
0.6155937499999999,0.000507064366464624
0.61565625,0.0005111621854922976
0.61571875,0.0005071778733454491
0.61578125,0.000497162342576199
0.61584375,0.0004935683305747895
0.61590625,0.000483378277166685
0.61596875,0.0004789771830959466
0.61603125,0.0004822627723401196
0.61609375,0.0004926146591874847
0.61615625,0.0004980732048373016
0.61621875,0.0005117096342933808
0.61628125,0.000520501334574458
0.61634375,0.0005219715391140828
0.61640625,0.0005158675800464585
0.61646875,0.0005044014115246562
0.61653125,0.0005011627676899943
0.61659375,0.0004923112994003331
0.6166562499999999,0.0004903743159747065
0.61671875,0.0004960761824155391
0.6167812500000001,0.0005080826320423282
0.6168437499999999,0.0005138586769008746
0.61690625,0.0005262115035689352
0.6169687500000001,0.0005328234721257707
0.6170312499999999,0.0005318531696200668
0.61709375,0.0005235844403175122
0.6171562500000001,0.000511585042481548
0.6172187499999999,0.0005084854480107703
0.61728125,0.0005016364300715614
0.6173437500000001,0.0005021813885510984
0.6174062499999999,0.0005102162881117644
0.61746875,0.0005143691238719272
0.61753125,0.0005286981874322583
0.6175937499999999,0.0005395935205530777
0.61765625,0.000544044463644977
0.61771875,0.0005406163651951179
0.61778125,0.000530498218278469
0.61784375,0.0005265970917779916
0.61790625,0.0005160187236440683
0.61796875,0.0005113768107721239
0.61803125,0.0005142651213679017
0.61809375,0.0005239057730961338
0.61815625,0.0005292995045683146
0.61821875,0.0005430645440046011
0.61828125,0.0005520482688291389
0.61834375,0.0005538740350472804
0.61840625,0.0005483762818831589
0.61846875,0.0005368333813406886
0.61853125,0.0005331918817823023
0.61859375,0.000524141427605429
0.6186562499999999,0.0005215627662114031
0.61871875,0.0005269125526009555
0.6187812500000001,0.0005383194716376549
0.6188437499999999,0.0005441107458192956
0.61890625,0.0005564621422737004
0.6189687500000001,0.000563450473251903
0.6190312499999999,0.0005630333497909507
0.61909375,0.0005549764032843629
0.6191562500000001,0.0005428507465572371
0.6192187499999999,0.0005393808502845987
0.61928125,0.0005325149275295371
0.6193437500000001,0.0005317514120802558
0.6194062499999999,0.0005396482660047219
0.61946875,0.0005435677750365575
0.61953125,0.0005578246682729493
0.6195937499999999,0.000569087260681736
0.61965625,0.0005735717047287425
0.61971875,0.0005707175606007031
0.61978125,0.0005603973277016061
0.61984375,0.0005482141621932154
0.61990625,0.0005462428267554442
0.61996875,0.0005406891656995483
0.62003125,0.0005428600792652394
0.62009375,0.0005526055918267936
0.62015625,0.0005577314885255036
0.62021875,0.0005713834834392417
0.62028125,0.0005801574884168187
0.62034375,0.000582516885270154
0.62040625,0.0005771148493404488
0.62046875,0.0005659858820793798
0.62053125,0.0005618433155906155
0.62059375,0.0005525457543755219
0.6206562499999999,0.0005493963956076653
0.62071875,0.0005536150634056214
0.6207812500000001,0.0005651129088743156
0.6208437499999999,0.0005706791931654742
0.62090625,0.0005832608870608991
0.6209687500000001,0.0005905225468121056
0.6210312499999999,0.0005903169654761786
0.62109375,0.000582482901773082
0.6211562500000001,0.000570476985125648
0.6212187499999999,0.0005672124656301292
0.62128125,0.0005586604302287024
0.6213437500000001,0.0005580610222633287
0.6214062499999999,0.0005653354523431908
0.62146875,0.0005773801320407834
0.62153125,0.0005827429688674834
0.62159375,0.0005943290856147282
0.62165625,0.0005992977956042339
0.62171875,0.000596403808119178
0.62178125,0.0005870548780784884
0.62184375,0.0005744693566479483
0.62190625,0.0005718059465002756
0.62196875,0.0005656072224555497
0.62203125,0.0005673499911941493
0.62209375,0.0005760865337458565
0.62215625,0.0005807598867663688
0.62221875,0.0005946011716281424
0.62228125,0.0006044011547761963
0.62234375,0.000606704159527377
0.62240625,0.0006014483516297853
0.62246875,0.000590563118723797
0.62253125,0.0005867016423008464
0.6225937500000001,0.0005763968903449435
0.6226562499999999,0.0005726641829267021
0.62271875,0.0005765452922448511
0.6227812500000001,0.0005871662652144893
0.6228437499999999,0.0005925245500017773
0.62290625,0.0006051067475283112
0.6229687500000001,0.0006127467158525274
0.6230312499999999,0.0006128741744447636
0.62309375,0.0006054449381508592
0.6231562500000001,0.0005936565139188707
0.6232187499999999,0.0005898165490762775
0.62328125,0.0005812035403487403
0.6233437500000001,0.000579779300460409
0.6234062499999999,0.0005859599964641027
0.62346875,0.0005978898830983626
0.62353125,0.0006031863819643407
0.62359375,0.0006147219461534043
0.62365625,0.0006201954423077083
0.62371875,0.0006176763376395944
0.62378125,0.000608616223572972
0.62384375,0.0005959401881825699
0.62390625,0.0005928595929847735
0.62396875,0.0005861505204630413
0.62403125,0.0005871372255315255
0.62409375,0.0005952456312409427
0.62415625,0.0005995077507874591
0.62421875,0.0006131788918342096
0.62428125,0.0006230996525014715
0.62434375,0.0006260598153448732
0.62440625,0.0006215171763505334
0.62446875,0.0006107486998187944
0.62453125,0.0006063055233347936
0.6245937500000001,0.0005957710842471875
0.6246562499999999,0.0005911574524879726
0.62471875,0.0005943347466510485
0.6247812500000001,0.0006043930105718021
0.6248437499999999,0.0006093321439337995
0.62490625,0.0006221617679853797
0.6249687500000001,0.0006302814786157684
0.6250312499999999,0.0006306389498331316
0.62509375,0.0006237609304205055
0.6251562500000001,0.0006118529078924587
0.6252187499999999,0.0006077260951818653
0.62528125,0.0005983707186293652
0.6253437500000001,0.0005962126907621823
0.6254062499999999,0.0006016669171476918
0.62546875,0.000613113685582034
0.6255312500000001,0.0006180650037154733
0.62559375,0.0006300626502440954
0.62565625,0.0006358063983059326
0.62571875,0.0006337261214080236
0.62578125,0.000624847604343004
0.62584375,0.0006123257371281818
0.62590625,0.0006087399288245698
0.62596875,0.0006011440790912592
0.62603125,0.0006011463262752814
0.62609375,0.0006088212415538696
0.62615625,0.0006127555515093308
0.62621875,0.0006261755617857773
0.62628125,0.0006364676042429768
0.62634375,0.000639850251685864
0.62640625,0.0006354115080123846
0.62646875,0.0006249621948316714
0.62653125,0.0006204829814824842
0.6265937500000001,0.0006092352697647241
0.6266562499999999,0.000603860250208782
0.62671875,0.0006061258163196359
0.6267812500000001,0.0006154896217998029
0.6268437499999999,0.0006203038805680516
0.62690625,0.0006328741832488383
0.6269687500000001,0.000641189327151459
0.6270312499999999,0.0006423111368733109
0.62709375,0.0006356772715528092
0.6271562500000001,0.0006237348016769687
0.6272187499999999,0.0006194161233872564
0.62728125,0.0006095943870484122
0.6273437500000001,0.0006062846115837961
0.6274062499999999,0.0006108129037301624
0.62746875,0.0006217873626958859
0.62753125,0.0006266658572928324
0.62759375,0.0006384528831240993
0.62765625,0.0006446602465159101
0.62771875,0.000643156212487131
0.62778125,0.0006344915048674682
0.62784375,0.0006217041283720776
0.62790625,0.0006176494029709323
0.62796875,0.0006095469028946088
0.62803125,0.0006089750014488804
0.62809375,0.0006151903598375086
0.62815625,0.0006185285677463015
0.62821875,0.0006321497130236109
0.62828125,0.000642441369140212
0.62834375,0.0006463466807038049
0.62840625,0.0006422271179320621
0.62846875,0.000632083985876053
0.62853125,0.0006186591607588166
0.6285937500000001,0.0006157639167964357
0.6286562499999999,0.0006092970438413836
0.62871875,0.000610692386380729
0.6287812500000001,0.0006192217616897144
0.6288437499999999,0.0006231679096594667
0.62890625,0.0006363717368834815
0.6289687500000001,0.0006452611528654784
0.6290312499999999,0.0006464747539455945
0.62909375,0.0006402333230018098
0.6291562500000001,0.0006284201277392959
0.6292187499999999,0.0006242763761430681
0.62928125,0.0006132910569238148
0.6293437500000001,0.0006089664317021626
0.62940625,0.0006127851663748352
0.62946875,0.0006228494824649655
0.62953125,0.0006277182249105756
0.62959375,0.0006394337579900267
0.62965625,0.0006461371972024121
0.62971875,0.000644920914217334
0.62978125,0.0006368149058825073
0.62984375,0.0006236995732383094
0.62990625,0.0006197240052039366
0.62996875,0.0006102860963963785
0.63003125,0.0006086838014828233
0.63009375,0.0006141230419299815
0.63015625,0.0006255040702626835
0.63021875,0.0006298466031973704
0.63028125,0.0006401604379582815
0.63034375,0.0006453385933670452
0.6304062500000001,0.0006419126642030759
0.63046875,0.0006313801056860718
0.63053125,0.0006181009090607398
0.6305937500000001,0.0006141795686710749
0.6306562499999999,0.0006069323838059637
0.63071875,0.0006072830920746397
0.6307812500000001,0.0006150516440237008
0.6308437499999999,0.0006185683745657256
0.63090625,0.0006318179090267079
0.6309687500000001,0.0006400386133279118
0.6310312499999999,0.0006424482620652344
0.63109375,0.0006364714960800516
0.6311562500000001,0.0006250649212215451
0.6312187499999999,0.0006196672939504377
0.63128125,0.0006082805113868939
0.6313437500000001,0.0006030513177791019
0.63140625,0.0006057977281709592
0.63146875,0.000615090519651279
0.63153125,0.0006190343662004216
0.63159375,0.0006311358213009766
0.63165625,0.0006380953515019577
0.63171875,0.0006375703814034961
0.63178125,0.0006299311368300337
0.63184375,0.0006169869698519764
0.63190625,0.0006118778142897574
0.63196875,0.0006018558499789051
0.63203125,0.0005987980906351775
0.63209375,0.000603904529363597
0.63215625,0.0006144965835994942
0.63221875,0.0006188760420865191
0.63228125,0.0006293630530488786
0.63234375,0.0006343588636022329
0.6324062500000001,0.0006313636956908203
0.63246875,0.0006217362259109127
0.63253125,0.0006083491836426161
0.6325937500000001,0.0006037478288380416
0.6326562499999999,0.0005958789927356656
0.63271875,0.0005949126950576533
0.6327812500000001,0.0006015988053965082
0.6328437499999999,0.0006046877064317391
0.63290625,0.0006173126324437173
0.6329687500000001,0.0006267479181843866
0.6330312499999999,0.0006294007167725879
0.63309375,0.0006241264333946284
0.6331562500000001,0.0006127339677784727
0.6332187499999999,0.0006076542047818156
0.63328125,0.0005954907990983194
0.6333437500000001,0.0005893729556815663
0.63340625,0.0005907519069749123
0.63346875,0.0005993621269046456
0.63353125,0.0006031497922243112
0.63359375,0.0006152525299613076
0.63365625,0.0006227151943984099
0.63371875,0.0006230056403010442
0.63378125,0.0006156707025753161
0.63384375,0.0006030494338155751
0.63390625,0.00059794975444033
0.63396875,0.0005872874216986124
0.63403125,0.0005832243473537502
0.63409375,0.0005869599610877074
0.63415625,0.0005971002396186198
0.63421875,0.0006010968971731367
0.63428125,0.0006122852219515723
0.63434375,0.0006178012739953692
0.6344062500000001,0.0006159224054614054
0.63446875,0.0006066491746261893
0.63453125,0.0005931876646055045
0.6345937500000001,0.0005885029283160814
0.6346562499999999,0.0005793310966602239
0.63471875,0.000577599164161835
0.6347812500000001,0.0005834393517789582
0.6348437499999999,0.000594787369948363
0.63490625,0.0005989694733999212
0.6349687500000001,0.0006087015708437088
0.6350312499999999,0.0006120779480677102
0.63509375,0.0006077607561251475
0.6351562500000001,0.0005970265434035726
0.6352187499999999,0.000582907781520807
0.63528125,0.0005791566245659241
0.6353437500000001,0.000571945475027813
0.63540625,0.0005725322957750856
0.63546875,0.0005805032630420426
0.6355312500000001,0.000583831585761696
0.63559375,0.0005962277215259826
0.63565625,0.0006044469110774303
0.63571875,0.0006058341989098742
0.63578125,0.0005993192831965921
0.63584375,0.0005870830378263969
0.63590625,0.0005816679976737849
0.63596875,0.0005705170352756361
0.63603125,0.0005655070018322217
0.63609375,0.0005683896984278736
0.63615625,0.0005777450362910441
0.63621875,0.0005819493051988922
0.63628125,0.0005934895983421007
0.63634375,0.0005997885713040635
0.6364062500000001,0.0005988151237700245
0.63646875,0.0005903927208240761
0.63653125,0.0005773992193684671
0.6365937500000001,0.000572335035615934
0.6366562499999999,0.0005628690196074204
0.63671875,0.0005600860388488837
0.6367812500000001,0.0005651595599302783
0.6368437499999999,0.0005758687713935118
0.63690625,0.0005802243577121557
0.6369687500000001,0.0005907328226445324
0.6370312499999999,0.0005948752183951855
0.63709375,0.0005915802496691547
0.6371562500000001,0.0005817814009590472
0.63721875,0.000568066897630698
0.63728125,0.0005641867904726539
0.6373437500000001,0.0005560806272394136
0.63740625,0.000555903810940811
0.63746875,0.000562782635789516
0.63753125,0.000566028764828308
0.63759375,0.0005789747409289808
0.63765625,0.0005882662292571172
0.63771875,0.0005905330328205977
0.63778125,0.0005848557411943373
0.63784375,0.0005734067395019998
0.63790625,0.0005683794721690894
0.63796875,0.0005568790419002712
0.63803125,0.0005508845892586711
0.63809375,0.0005531428834596452
0.63815625,0.0005622731373662593
0.6382187500000001,0.0005664051342596232
0.63828125,0.0005787204921053613
0.63834375,0.0005860939022811346
0.6384062500000001,0.0005862717633530884
0.63846875,0.00057922925722384
0.63853125,0.0005665805301438287
0.6385937500000001,0.0005616032901326895
0.6386562499999999,0.0005513641114308077
0.63871875,0.0005482568619648576
0.6387812500000001,0.0005525130936813449
0.6388437499999999,0.0005628076420125805
0.63890625,0.0005674108682875989
0.6389687500000001,0.0005795731620946987
0.6390312499999999,0.0005848986627502994
0.63909375,0.0005829009254001427
0.6391562500000001,0.0005741630304589435
0.63921875,0.0005607783257860488
0.63928125,0.0005569348104722538
0.6393437500000001,0.0005489902665280211
0.63940625,0.0005474449309879892
0.63946875,0.0005542971344478231
0.63953125,0.0005656571645269448
0.63959375,0.0005710889364639038
0.63965625,0.000580733624944596
0.63971875,0.0005845854979231735
0.63978125,0.0005807510328024873
0.63984375,0.0005703085771770894
0.63990625,0.0005665223310442058
0.63996875,0.0005545415160209954
0.64003125,0.0005486949637972527
0.64009375,0.0005499080359556152
0.64015625,0.0005589151656396063
0.6402187500000001,0.0005633613294865336
0.64028125,0.0005760986954230218
0.64034375,0.0005851565442102358
0.6404062500000001,0.0005870192043554712
0.64046875,0.0005817857436510171
0.64053125,0.0005701975270748019
0.6405937500000001,0.0005657056535676164
0.6406562499999999,0.0005557830630894545
0.64071875,0.0005518122024436023
0.6407812500000001,0.0005558746597283948
0.6408437499999999,0.0005663467325268123
0.64090625,0.0005716188690613189
0.6409687500000001,0.0005844898068345511
0.6410312499999999,0.0005918678585500048
0.64109375,0.0005914455814211989
0.6411562500000001,0.0005842200838717115
0.64121875,0.0005720790342667176
0.64128125,0.0005685668607742778
0.6413437500000001,0.0005601456116911263
0.64140625,0.0005586443171854694
0.64146875,0.0005651260651697576
0.64153125,0.0005771415861994256
0.64159375,0.0005826305675076388
0.64165625,0.0005939450933842294
0.64171875,0.0005997956031751628
0.64178125,0.0005974700849723513
0.64184375,0.0005885605664850135
0.64190625,0.0005758293951274029
0.64196875,0.0005731020223225525
0.64203125,0.0005664252069845777
0.64209375,0.0005675121310872444
0.64215625,0.0005756185576828998
0.6422187500000001,0.0005800340416216576
0.64228125,0.000593749486442044
0.64234375,0.0006040299518199621
0.6424062500000001,0.0006077437037818045
0.64246875,0.0006028217285476284
0.64253125,0.000592420924927145
0.6425937500000001,0.0005882868804211183
0.6426562499999999,0.0005775987209076794
0.64271875,0.0005726471658865084
0.6427812500000001,0.0005757396881439503
0.6428437499999999,0.0005852487973201925
0.64290625,0.0005900875361162239
0.6429687500000001,0.0006031756981948744
0.6430312499999999,0.0006113041258108687
0.64309375,0.0006120075173938339
0.6431562500000001,0.000605427933418487
0.64321875,0.0005933130523815278
0.64328125,0.0005889827617172883
0.6433437500000001,0.0005789553486856835
0.64340625,0.0005756455881781863
0.64346875,0.0005802616226870949
0.64353125,0.0005913121680846956
0.64359375,0.0005957926922920131
0.64365625,0.0006070801299604828
0.64371875,0.0006127894614544049
0.64378125,0.0006106154434136202
0.64384375,0.0006015032715308011
0.64390625,0.000587869360252874
0.64396875,0.0005830012592308587
0.64403125,0.0005742435559004944
0.64409375,0.0005724737816316106
0.64415625,0.0005782457911299166
0.6442187500000001,0.0005890310108540575
0.64428125,0.0005927041059015231
0.64434375,0.0006020219898214968
0.6444062500000001,0.0006044220200289024
0.64446875,0.0005993343181898148
0.64453125,0.00058738168880558
0.6445937500000001,0.0005810209030608915
0.6446562499999999,0.0005673820692954634
0.64471875,0.0005590154192051111
0.6447812500000001,0.0005582991573976348
0.6448437499999999,0.0005645730604368349
0.64490625,0.0005662497917417186
0.6449687500000001,0.0005768755208254983
0.64503125,0.0005831101543914141
0.64509375,0.0005821435299060013
0.6451562500000001,0.0005733950859658776
0.64521875,0.0005585868366971489
0.64528125,0.0005507154378229795
0.6453437500000001,0.0005363375984519247
0.64540625,0.0005288106218275246
0.64546875,0.0005286514003384479
0.6455312500000001,0.0005345449886250409
0.64559375,0.0005350095854287085
0.64565625,0.0005429371182068682
0.64571875,0.0005454608444752651
0.64578125,0.0005405743692272341
0.64584375,0.0005277759038802426
0.64590625,0.0005100031620594234
0.64596875,0.0005004381115940315
0.6460312500000001,0.00048580083663793405
0.64609375,0.00047779691631488763
0.64615625,0.000477192200462051
0.6462187500000001,0.00048262557657238747
0.64628125,0.0004807226482298338
0.64634375,0.00048519517243593435
0.6464062500000001,0.00048380910440169733
0.64646875,0.00047411787518322757
0.64653125,0.0004566630376816594
0.6465937500000001,0.0004357763935400466
0.6466562499999999,0.00042479011296409075
0.64671875,0.0004091890688140698
0.6467812500000001,0.0004002639265092145
0.6468437499999999,0.00039888557658721013
0.64690625,0.00039367609859075614
0.6469687500000001,0.0003978602826151395
0.64703125,0.00039779313586039977
0.64709375,0.00039060169308902104
0.6471562500000001,0.00037585178494606297
0.64721875,0.00035475844694002334
0.64728125,0.0003395562002629082
0.6473437500000001,0.00031679015399832533
0.64740625,0.00029992172558140906
0.64746875,0.000289988332927843
0.64753125,0.0002868414676772957
0.64759375,0.00027885190392823445
0.64765625,0.0002784840282023665
0.64771875,0.0002734032413996279
0.64778125,0.0002610029660709695
0.64784375,0.00024046526832656456
0.64790625,0.0002142896054565524
0.64796875,0.00019498554251526357
0.6480312500000001,0.00016984890901472482
0.64809375,0.000150772322923598
0.64815625,0.00013924936759013296
0.6482187500000001,0.00013339445093341062
0.64828125,0.00012141228922674108
0.64834375,0.00011612840686250903
0.6484062500000001,0.00010480970438764281
0.64846875,0.00008559055280185635
0.64853125,0.00005855105366647795
0.6485937500000001,0.000027247008248916516
0.6486562499999999,3.871147469636238e-6
0.64871875,-0.00002437277684419481
0.6487812500000001,-0.00004633447067151075
0.6488437499999999,-0.00006069212432024962
0.64890625,-0.00007006338150405966
0.6489687500000001,-0.00008722803531290013
0.64903125,-0.00009849099349376611
0.64909375,-0.00011708871875748539
0.6491562500000001,-0.00014360307134592132
0.64921875,-0.00017701686629047197
0.64928125,-0.00021424722529665707
0.6493437500000001,-0.00024228795180022966
0.64940625,-0.0002749919091907249
0.64946875,-0.00029936886999390455
0.64953125,-0.0003178576197097327
0.64959375,-0.00034081370593189164
0.64965625,-0.00035541889973669805
0.64971875,-0.00037410766692343167
0.64978125,-0.0004011571686941967
0.64984375,-0.000435222050786499
0.64990625,-0.00047641832602455386
0.64996875,-0.0005114126359273274
0.6500312500000001,-0.0005533042083492867
0.65009375,-0.0005896327591417561
0.65015625,-0.0006190385789366648
0.6502187500000001,-0.0006424669465980026
0.65028125,-0.0006715019282102219
0.65034375,-0.000693718160455381
0.6504062500000001,-0.0007212362742159695
0.65046875,-0.0007570216045856837
0.65053125,-0.0008005297201130468
0.6505937500000001,-0.000849510960156459
0.6506562499999999,-0.0008921182048703125
0.65071875,-0.0009398699777939667
0.6507812500000001,-0.0009815160296552383
0.6508437499999999,-0.0010163185207703873
0.65090625,-0.0010455176025127577
0.6509687500000001,-0.001081625283224169
0.65103125,-0.0011116420306775954
0.65109375,-0.0011481665469265656
0.6511562500000001,-0.0011927511868309176
0.65121875,-0.0012445093566558901
0.65128125,-0.0013011360390373372
0.6513437500000001,-0.0013488475278908008
0.65140625,-0.0014011456691388757
0.65146875,-0.0014467517894306003
0.65153125,-0.0014854085936760464
0.65159375,-0.0015191348383479797
0.65165625,-0.0015609806958575
0.65171875,-0.001597409811628453
0.65178125,-0.001640817539046699
0.65184375,-0.0016921234436591964
0.65190625,-0.001750032305295135
0.65196875,-0.0018024158739659846
0.6520312500000001,-0.0018620221430689088
0.65209375,-0.0019162939494742348
0.65215625,-0.001963052101118551
0.6522187500000001,-0.0020031805258166058
0.65228125,-0.00204767945493467
0.65234375,-0.0020834610496860417
0.6524062500000001,-0.002123560904563157
0.65246875,-0.002170742998859887
0.65253125,-0.002225233635808732
0.6525937500000001,-0.00228521960108128
0.6526562499999999,-0.0023379300238957623
0.65271875,-0.002396507239103174
0.6527812500000001,-0.0024485111841580087
0.65284375,-0.0024926724966106706
0.65290625,-0.0025300488658833165
0.6529687500000001,-0.0025726805240501444
0.65303125,-0.0026071624733475657
0.65309375,-0.0026465056382197066
0.6531562500000001,-0.0026926433343480716
0.65321875,-0.002745516710862636
0.65328125,-0.002802233058647685
0.6533437500000001,-0.002849871097481943
0.65340625,-0.002902191095515594
0.65346875,-0.0029464174739625704
0.65353125,-0.0029828183864959446
0.65359375,-0.003012075922692592
0.65365625,-0.0030473009906001602
0.65371875,-0.003075014887955932
0.65378125,-0.003107569029430726
0.6538437500000001,-0.0031465404150593235
0.65390625,-0.0031911550041763964
0.65396875,-0.0032382093475885193
0.6540312500000001,-0.0032742824781802626
0.65409375,-0.0033134499471531853
0.65415625,-0.0033433775508042163
0.6542187500000001,-0.003364746489520426
0.65428125,-0.0033795470946675343
0.65434375,-0.003400114681000835
0.6544062500000001,-0.0034140700260250345
0.65446875,-0.003432737180940462
0.65453125,-0.003457347362123539
0.6545937500000001,-0.003485779797654881
0.6546562499999999,-0.003505987764892249
0.65471875,-0.0035308940698464686
0.6547812500000001,-0.003548456788456278
0.65484375,-0.003556176373375186
0.65490625,-0.003554429372103707
0.6549687500000001,-0.0035549356809426447
0.65503125,-0.0035447210494118364
0.65509375,-0.003536298559043416
0.6551562500000001,-0.003532199392731139
0.65521875,-0.0035328607791364763
0.65528125,-0.0035357954036236636
0.6553437500000001,-0.003528552365123089
0.65540625,-0.0035242609898889776
0.65546875,-0.003510744286152223
0.6555312500000001,-0.0034864199829443554
0.65559375,-0.0034525702793330726
0.65565625,-0.0034210489592638726
0.65571875,-0.0033787239111034845
0.65578125,-0.003337530679387815
0.6558437500000001,-0.0033005520083674578
0.65590625,-0.0032671258563500283
0.65596875,-0.003234135694223858
0.6560312500000001,-0.00318924286820893
0.65609375,-0.0031447871552919837
0.65615625,-0.003089129782728073
0.6562187500000001,-0.0030219590754407832
0.65628125,-0.0029451310676734677
0.65634375,-0.0028703249270423115
0.6564062500000001,-0.0027842202272235356
0.65646875,-0.0027000716179106515
0.65653125,-0.002618283617929512
0.6565937500000001,-0.0025383291022761933
0.6566562499999999,-0.002456803224627123
0.65671875,-0.002360551901017166
0.6567812500000001,-0.0022630914776621547
0.65684375,-0.0021531421646712734
0.65690625,-0.002030207107158566
0.6569687500000001,-0.001905451537852182
0.65703125,-0.0017649657633841825
0.65709375,-0.0016222215540894758
0.6571562500000001,-0.0014799342207828803
0.65721875,-0.0013391055160316134
0.65728125,-0.001198185909842886
0.6573437500000001,-0.0010446749557811441
0.65740625,-0.000891639561634544
0.65746875,-0.0007261441713252437
0.65753125,-0.0005463698774697823
0.65759375,-0.00035259842025747723
0.65765625,-0.00015647696657108967
0.65771875,0.00005573223379455594
0.65778125,0.00027106124575226875
0.6578437500000001,0.00048700696854543646
0.65790625,0.0007028136640983562
0.65796875,0.0009207569959354886
0.6580312500000001,0.0011540803534888788
0.65809375,0.001389624082443336
0.65815625,0.0016398366553932453
0.6582187500000001,0.0019057335992695434
0.65828125,0.0021873321411436664
0.65834375,0.0024720965874026612
0.6584062500000001,0.0027732923657685926
0.65846875,0.0030785505302634297
0.65853125,0.0033853601552959883
0.6585937500000001,0.003694330884245242
0.6586562499999999,0.004008370711823778
0.65871875,0.004339468425003046
0.6587812500000001,0.004676591188311985
0.65884375,0.0050301131471247595
0.65890625,0.0054016770591423235
0.6589687500000001,0.005789759625785235
0.65903125,0.006182494355027532
0.65909375,0.006591767103301588
0.6591562500000001,0.0070072090598123915
0.65921875,0.007425479170608443
0.65928125,0.007848017412888722
0.6593437500000001,0.00827845926127311
0.65940625,0.00872937872837054
0.65946875,0.009188360124427836
0.65953125,0.009667201535330905
0.65959375,0.010165027242517943
0.65965625,0.010673348476286204
0.65971875,0.011204549545589956
0.65978125,0.011745322185169466
0.6598437500000001,0.012293089707701724
0.65990625,0.012845138120669897
0.65996875,0.013405570064082141
0.6600312500000001,0.01398433148321776
0.66009375,0.01456694630393135
0.66015625,0.015166294489267235
0.6602187500000001,0.015785627364611005
0.66028125,0.016423971881044275
0.66034375,0.01707186858633354
0.6604062500000001,0.017741315441698602
0.66046875,0.01841994593526887
0.66053125,0.019104603030166936
0.6605937500000001,0.01979456256084998
0.66065625,0.02049184628427763
0.66071875,0.021210014365629526
0.6607812500000001,0.021934579880392685
0.66084375,0.022680617507175038
0.66090625,0.02345002790471845
0.6609687500000001,0.02424121191008377
0.66103125,0.025042727645861892
0.66109375,0.02586690090002644
0.6611562500000001,0.026701117674445704
0.66121875,0.027542144274445263
0.66128125,0.02838836923593223
0.6613437500000001,0.029243994852802373
0.66140625,0.03012160872943942
0.66146875,0.03100781818537235
0.66153125,0.031916045813767335
0.66159375,0.03284638786525684
0.6616562500000001,0.033789967597076295
0.66171875,0.034758993911132935
0.66178125,0.035739816021083254
0.6618437500000001,0.03672755476561282
0.66190625,0.03771916911265441
0.66196875,0.038714642850575826
0.6620312500000001,0.03971679983268821
0.66209375,0.040738884015421445
0.66215625,0.04176823778138922
0.6622187500000001,0.04281563025985849
0.66228125,0.043882833937346655
0.66234375,0.04495699880571842
0.6624062500000001,0.04605184262012543
0.66246875,0.04715237662798524
0.66253125,0.0482529222535374
0.6625937500000001,0.04935140658995879
0.66265625,0.05044730787476117
0.66271875,0.0515444444277099
0.6627812500000001,0.05265481398514828
0.66284375,0.05376683519732417
0.66290625,0.054890939790928406
0.6629687500000001,0.056025880737112066
0.66303125,0.05715955126490263
0.66309375,0.05830338228471307
0.6631562500000001,0.05944209478516488
0.66321875,0.06056997411391085
0.66328125,0.06168463377890189
0.6633437500000001,0.06278688698267057
0.66340625,0.06387995538896854
0.66346875,0.06497724367928497
0.66353125,0.06606480568789524
0.66359375,0.06715257154692048
0.6636562500000001,0.06823055006694664
0.66371875,0.06931054182742874
0.66378125,0.07037632491161845
0.6638437500000001,0.07142091918988844
0.66390625,0.0724390707290184
0.66396875,0.07342852744234935
0.6640312500000001,0.07439067284687623
0.66409375,0.07532951436843016
0.66415625,0.07625786836061174
0.6642187500000001,0.07716120185899646
0.66428125,0.07804853327079797
0.66434375,0.07890731651005922
0.6644062500000001,0.0797482906215741
0.66446875,0.08055396542714122
0.66453125,0.08131722807833042
0.6645937500000001,0.08203366274649412
0.66465625,0.0827025977574453
0.66471875,0.08332713532993011
0.6647812500000001,0.08391928859900097
0.66484375,0.08446252339009402
0.66490625,0.08496859473955228
0.6649687500000001,0.08542841682287301
0.66503125,0.08585404386032838
0.66509375,0.08622842598374601
0.6651562500000001,0.08654346250776795
0.66521875,0.08679052748850741
0.66528125,0.08696718128485947
0.6653437500000001,0.08707277436810318
0.66540625,0.08710949503247659
0.66546875,0.08709134136566134
0.6655312500000001,0.08700417983582732
0.66559375,0.08685617270026108
0.6656562500000001,0.08663516524486152
0.66571875,0.08635132602807366
0.66578125,0.08598716413671303
0.6658437500000001,0.08553381801274652
0.66590625,0.08498562078163875
0.66596875,0.0843406826088832
0.6660312500000001,0.08360044790521409
0.66609375,0.08276940837617558
0.66615625,0.08185993658099641
0.6662187500000001,0.08085709361175565
0.66628125,0.07976764193309951
0.66634375,0.07857761208743519
0.6664062500000001,0.07729588783690285
0.66646875,0.0759050144741977
0.66653125,0.07439893001659272
0.6665937500000001,0.07277369940188294
0.66665625,0.07103012019903099
0.66671875,0.06917231772170125
0.6667812500000001,0.06721363347026274
0.66684375,0.06513930108259905
0.66690625,0.06296067829241613
0.6669687500000001,0.06067236285350097
0.66703125,0.05825957749646676
0.66709375,0.05573285536310253
0.6671562500000001,0.05307724518271026
0.66721875,0.05028836763676016
0.66728125,0.047366801812674
0.6673437500000001,0.04431682839853968
0.66740625,0.04114313501131624
0.66746875,0.03785982766473267
0.66753125,0.03445236998357101
0.66759375,0.030927180847356878
0.6676562500000001,0.027282350788104676
0.66771875,0.023502186332419045
0.66778125,0.019599484028354777
0.6678437500000001,0.015563197774229251
0.66790625,0.011394340179842297
0.66796875,0.007097397117465494
0.6680312500000001,0.0026781265442221702
0.66809375,-0.0018477746563206054
0.66815625,-0.00649374594910529
0.6682187500000001,-0.011249439974681308
0.66828125,-0.01611624813956143
0.66834375,-0.021096701041629792
0.6684062500000001,-0.02619293994312691
0.6684687500000001,-0.031414917522536945
0.66853125,-0.036741911086622
0.6685937500000001,-0.042177186903988514
0.66865625,-0.04771304762650028
0.66871875,-0.053334562739547245
0.6687812500000001,-0.059052037659399426
0.66884375,-0.06485342945334853
0.66890625,-0.0707370249355618
0.6689687500000001,-0.07670255188478249
0.66903125,-0.082749744628895
0.66909375,-0.08887577867317958
0.6691562500000001,-0.09508634099312707
0.66921875,-0.10135532009208055
0.66928125,-0.10768425542794488
0.6693437500000001,-0.11405542235788477
0.66940625,-0.12047961430668747
0.6694687500000001,-0.12694255566653806
0.66953125,-0.13343991090111174
0.66959375,-0.13996986170929393
0.6696562500000001,-0.14652846807502173
0.66971875,-0.1531107013002868
0.66978125,-0.15971173178954184
0.6698437500000001,-0.16632197770629878
0.66990625,-0.17293443438701717
0.66996875,-0.179539568736276
0.6700312500000001,-0.18612807675322757
0.67009375,-0.19268526358582397
0.67015625,-0.19920665176653532
0.6702187500000001,-0.20568778438686647
0.67028125,-0.21212278453756486
0.67034375,-0.21850591403099973
0.6704062500000001,-0.22483098736669227
0.6704687500000001,-0.2310885440395194
0.67053125,-0.23726348319271628
0.6705937500000001,-0.24336513146773928
0.67065625,-0.24937762451125367
0.67071875,-0.2553045796610137
0.6707812500000001,-0.2611236773677523
0.67084375,-0.26683787653234736
0.67090625,-0.2724438115133191
0.6709687500000001,-0.27793595872738686
0.67103125,-0.2833088629007936
0.67109375,-0.28855741248250094
0.6711562500000001,-0.2936676055647379
0.67121875,-0.2986524246446254
0.67128125,-0.30349837453750117
0.6713437500000001,-0.3082030334446937
0.67140625,-0.3127629375771318
0.6714687500000001,-0.3171759530755549
0.67153125,-0.32143973273436466
0.67159375,-0.3255613977779359
0.6716562500000001,-0.3295113666869408
0.67171875,-0.3333142379662324
0.67178125,-0.3369598380335872
0.6718437500000001,-0.3404464112141544
0.67190625,-0.3437733780402087
0.67196875,-0.34694040055196634
0.6720312500000001,-0.3499475740874848
0.67209375,-0.3527952653631493
0.67215625,-0.355483874288911
0.6722187500000001,-0.3580054706028673
0.67228125,-0.3603782299791765
0.67234375,-0.3625944479315599
0.6724062500000001,-0.36465549965743754
0.6724687500000001,-0.36657223249014564
0.67253125,-0.3683277484082804
0.6725937500000001,-0.36993367178666936
0.67265625,-0.37139226641492973
0.67271875,-0.37270610591253206
0.6727812500000001,-0.37386913437672004
0.67284375,-0.3749017093660362
0.67290625,-0.37579784020450735
0.6729687500000001,-0.3765606522844121
0.67303125,-0.37719325142007354
0.67309375,-0.3776988854641945
0.6731562500000001,-0.3780809599304402
0.67321875,-0.37834302984450396
0.67328125,-0.3784798486326689
0.6733437500000001,-0.37851287744165496
0.67340625,-0.37844650790372886
0.6734687500000001,-0.3782654167121391
0.67353125,-0.37798289694227816
0.67359375,-0.37760280337845875
0.6736562500000001,-0.37712902161178075
0.67371875,-0.3765654322131697
0.67378125,-0.3759068581304886
0.6738437500000001,-0.3751750272463352
0.67390625,-0.37436477727833845
0.67396875,-0.373479951325987
0.6740312500000001,-0.372524191529543
0.67409375,-0.37150110996592345
0.67415625,-0.37041439812326926
0.6742187500000001,-0.369267675209355
0.67428125,-0.36805551009937437
0.67434375,-0.36679959427766107
0.6744062500000001,-0.36550407520051753
0.6744687500000001,-0.36415289355208996
0.67453125,-0.36275914297898015
0.6745937500000001,-0.3613261163466019
0.67465625,-0.35985707684786317
0.67471875,-0.35835519389978177
0.6747812500000001,-0.3568144146580189
0.67484375,-0.3552560787037625
0.67490625,-0.353673981170449
0.6749687500000001,-0.35207094176986337
0.67503125,-0.35044979486992217
0.67509375,-0.3488132570877612
0.6751562500000001,-0.34716397318755593
0.67521875,-0.345504528600557
0.67528125,-0.34383741461742856
0.6753437500000001,-0.34216581961958603
0.67540625,-0.3404906872205629
0.6754687500000001,-0.3388149350915892
0.6755312500000001,-0.3371407890174588
0.67559375,-0.33547036947848324
0.6756562500000001,-0.3338057755311901
0.67571875,-0.3321490240210798
0.67578125,-0.3305020172675184
0.6758437500000001,-0.3288573355015529
0.67590625,-0.3272354959986548
0.67596875,-0.32562889226422775
0.6760312500000001,-0.3240391992612657
0.67609375,-0.3224680995513924
0.67615625,-0.32091716282078897
0.6762187500000001,-0.31938794510064183
0.6762812500000001,-0.31789203892843676
0.67634375,-0.3164012678599923
0.6764062500000001,-0.31494611471760703
0.6764687500000001,-0.3135183855662335
0.67653125,-0.31211942784377694
0.6765937500000001,-0.3107505161496217
0.67665625,-0.30941289743970085
0.67671875,-0.3081078388541131
0.6767812500000001,-0.3068364969177522
0.67684375,-0.30560004522129225
0.67690625,-0.30439007293326154
0.6769687500000001,-0.3032268523306062
0.67703125,-0.30210190365548273
0.67709375,-0.3010162913703247
0.6771562500000001,-0.29998120626128166
0.67721875,-0.2989774695425338
0.6772812500000001,-0.29801626899737965
0.6773437500000001,-0.2970985688880846
0.67740625,-0.29622543852929906
0.6774687500000001,-0.29538819129894883
0.67753125,-0.29460729797081153
0.67759375,-0.2938740291265854
0.6776562500000001,-0.29318942460634156
0.67771875,-0.29255452752338684
0.67778125,-0.29197036653388886
0.6778437500000001,-0.29143798000388166
0.67790625,-0.2909685776829818
0.67796875,-0.29054303661362046
0.6780312500000001,-0.2901626753819334
0.67809375,-0.2898483870669666
0.67815625,-0.2895913734551578
0.6782187500000001,-0.28939282778470066
0.6782812500000001,-0.2892539331724582
0.67834375,-0.2891758838805385
0.6784062500000001,-0.2891599337080922
0.6784687500000001,-0.28920735864724023
0.67853125,-0.28931948494238935
0.6785937500000001,-0.28950760044748847
0.67865625,-0.28974318811398936
0.67871875,-0.29005765446418924
0.6787812500000001,-0.29044240832186363
0.67884375,-0.29089889289138104
0.67890625,-0.2914287242723115
0.6789687500000001,-0.29203338017244007
0.67903125,-0.2927145119251603
0.67909375,-0.2934737926729856
0.6791562500000001,-0.29432258685885215
0.67921875,-0.29524315617323843
0.6792812500000001,-0.2962469230444298
0.6793437500000001,-0.29733570776593865
0.67940625,-0.2985009701292465
0.6794687500000001,-0.29976493859248365
0.67953125,-0.30111916494217084
0.67959375,-0.30256538504703073
0.6796562500000001,-0.3040952445082684
0.67971875,-0.3057197799900935
0.67978125,-0.30744050151485736
0.6798437500000001,-0.309258755605474
0.67990625,-0.3111759258927332
0.67996875,-0.3131929633489642
0.6800312500000001,-0.3153084783374653
0.68009375,-0.3175271767523916
0.68015625,-0.31985258369875247
0.6802187500000001,-0.32228447481045264
0.6802812500000001,-0.3248218514813583
0.68034375,-0.3274629730262111
0.6804062500000001,-0.3302052204608597
0.68046875,-0.3330344387312652
0.68053125,-0.3359661377525335
0.6805937500000001,-0.33898316668036466
0.68065625,-0.34207664457625864
0.68071875,-0.34523540708439127
0.6807812500000001,-0.3484452997137731
0.68084375,-0.351688620458673
0.68090625,-0.3549434431489279
0.6809687500000001,-0.3581824450356859
0.68103125,-0.36137226880383366
0.68109375,-0.36447173511504183
0.6811562500000001,-0.3674304610971417
0.68121875,-0.37018657683738115
0.6812812500000001,-0.37266440624025454
0.68134375,-0.37477127317164804
0.68140625,-0.37639351735420046
0.6814687500000001,-0.37739178765625
0.68153125,-0.3775949014081587
0.68159375,-0.376792187909718
0.6816562500000001,-0.37472382737980503
0.68171875,-0.3710687398794835
0.68178125,-0.365428722922098
0.6818437500000001,-0.3573090084065861
0.6819062499999999,-0.3460918610547196
0.68196875,-0.3310039106362622
0.6820312500000001,-0.3110718279172061
0.6820937499999999,-0.28506730049319523
0.68215625,-0.2514299778615028
0.6822187500000001,-0.20816870325780226
0.68228125,-0.15273038797552194
0.68234375,-0.08181618282615968
0.6824062500000001,0.008859547280267444
0.68246875,0.12490155125672571
0.68253125,0.2737036443197045
0.6825937500000001,0.4650849759625685
0.68265625,0.7122218880382056
0.68271875,1.0329319818497196
0.68278125,1.451598594726216
0.68284375,2.001944645810832
0.68290625,2.731199426013414
0.68296875,3.7065043692060144
0.68303125,5.024324284531891
0.68309375,6.821923200471452
0.68315625,9.256608583426642
0.68321875,12.034543409097214
0.6832812500000001,10.73481329148602
0.68334375,2.446169221160851
0.68340625,0.009100016686885662
0.6834687500000001,-0.17032100169262518
0.6835312499999999,-0.12723181578260206
0.68359375,-0.08683092286450358
0.6836562500000001,-0.06062148496686287
0.6837187499999999,-0.043847076022957836
0.68378125,-0.032766617712133184
0.6838437500000001,-0.025185528111576462
0.6839062499999999,-0.019809364456981424
0.68396875,-0.015889403337278014
0.6840312500000001,-0.01295873333713161
0.68409375,-0.010719819308531265
0.68415625,-0.008976942716019143
0.6842187500000001,-0.007597764035349169
0.68428125,-0.006490508793872862
0.68434375,-0.005590102600318866
0.68440625,-0.004849491721793525
0.68446875,-0.004234041872071452
0.68453125,-0.003726979042629003
0.68459375,-0.00329041579859732
0.68465625,-0.0029183642566390495
0.68471875,-0.002599067597187255
0.68478125,-0.002323287315159986
0.68484375,-0.002083684928698256
0.68490625,-0.0018743794656141664
0.68496875,-0.0016906139060462353
0.68503125,-0.0015372707580659918
0.6850937500000001,-0.0013936728300454283
0.6851562499999999,-0.0012659299303434469
0.68521875,-0.0011518559742929647
0.6852812500000001,-0.0010496228203910002
0.6853437499999999,-0.0009576906262895152
0.68540625,-0.0008747576751581798
0.6854687500000001,-0.0008081350237565442
0.6855312499999999,-0.0007400635055685147
0.68559375,-0.0006781304193551729
0.6856562500000001,-0.0006216380249807952
0.6857187499999999,-0.0005699825716428169
0.68578125,-0.0005226402350242751
0.68584375,-0.0004791553796951784
0.6859062499999999,-0.00044723621761554055
0.68596875,-0.000410339641674076
0.68603125,-0.00037624507701815887
0.68609375,-0.0003446812020380369
0.68615625,-0.0003154081292392711
0.68621875,-0.0002882131710338478
0.68628125,-0.00027071183345796197
0.68634375,-0.00024714838143449693
0.68640625,-0.0002251551908268598
0.68646875,-0.0002045975180029714
0.68653125,-0.0001853540461984729
0.6865937499999999,-0.00016731604139092092
0.68665625,-0.0001579096020921488
0.68671875,-0.00014202048606312117
0.6867812499999999,-0.00012707049715341415
0.68684375,-0.0001129870444584829
0.68690625,-0.00009970430866375237
0.6869687499999999,-0.00009440399745406761
0.68703125,-0.00008256294045054672
0.6870937500000001,-0.00007135560162073088
0.6871562499999999,-0.000060739936326747516
0.68721875,-0.00005067017272010377
0.6872812500000001,-0.000041113617108509636
0.6873437499999999,-0.00003902864960950751
0.68740625,-0.000030415460135695225
0.68746875,-0.000022218306770874572
0.6875312499999999,-0.000014431821112844911
0.68759375,-7.0340775915377e-6
0.68765625,-6.690588354135821e-6


==> data/dataIForceDistribt0741SqueezeE100D41G160c0045YE105103DoubleAtTEST.csv <==
0.31415625,-6.337403009074461e-6
0.31421875,-6.657284380086448e-6
0.31428125,-0.000013655970773140772
0.31434375000000003,-0.000021017830129054336
0.31440625,-0.000028767915420467352
0.31446874999999996,-0.00003693309101002545
0.31453125000000004,-0.00003888699746198234
0.31459375,-0.000047971618213135786
0.31465624999999997,-0.00005756808083458232
0.31471875,-0.00006769435360942353
0.31478125,-0.00007141199264600638
0.31484375,-0.00008271001250975345
0.31490625,-0.0000946517376238899
0.31496875,-0.00010728986040383628
0.31503125,-0.00012067385680319769
0.31509375,-0.0001276432623816792
0.31515625,-0.00014273355860629306
0.31521875,-0.00015876507035225527
0.31528125,-0.00017582914058652543
0.31534375000000003,-0.00019399961820967658
0.31540625,-0.00021338964222444685
0.31546874999999996,-0.0002266045898919217
0.31553125000000004,-0.00024876911096130707
0.31559375,-0.000272487094289406
0.31565624999999997,-0.0002979362846271611
0.31571875,-0.00032528728376335277
0.31578125,-0.00034694542185667143
0.31584375,-0.00037871575370411405
0.31590625,-0.0004130331339665222
0.31596875,-0.0004501702927258354
0.31603125,-0.0004904364232505121
0.31609375,-0.0005341830157032917
0.31615625,-0.0005737209212078415
0.31621875,-0.0006257090911562033
0.31628125,-0.0006825631594406861
0.31634375000000003,-0.0007448895167471571
0.31640625,-0.0008133893031423389
0.31646874999999997,-0.0008888764114355807
0.31653125000000004,-0.0009638785361659799
0.31659375,-0.0010563678559449778
0.31665625,-0.0011592097426552025
0.31671875000000005,-0.0012739482368799683
0.31678125,-0.0014024179344556752
0.31684375,-0.0015468105884765067
0.31690625,-0.0017009795696981491
0.31696875,-0.001885691484920513
0.31703125,-0.002096026351641139
0.31709375,-0.0023367432047557615
0.31715625000000003,-0.0026137252745606922
0.31721875,-0.0029343075851727433
0.31728125,-0.0033077182232160245
0.31734375000000004,-0.0037456846411038002
0.31740625,-0.0042541300861935385
0.31746874999999997,-0.004870928779261776
0.31753125000000004,-0.0056127044729904155
0.31759375,-0.006513889449984624
0.31765625,-0.007621205234531716
0.31771875,-0.008999172641714494
0.31778125,-0.010738650347237467
0.31784375,-0.012970431578936707
0.31790625,-0.015877965225173984
0.31796875,-0.019773135227208215
0.31803125,-0.02510462394998992
0.31809375,-0.032614550550464125
0.31815625000000003,-0.04354769299528074
0.31821875,-0.06005069106788476
0.31828125,-0.08577624307115578
0.31834375000000004,-0.12553996738114165
0.31840625,-0.17020808998087938
0.31846874999999997,-0.019602740325720514
0.31853125000000004,2.272640369887858
0.31859375,11.519343314094623
0.31865625,13.557663987573235
0.31871875,10.0659305294858
0.31878125,7.0791357953996785
0.31884375,4.968473862790877
0.31890625,3.4881457311694466
0.31896875,2.4384471672669443
0.31903125,1.685263909084358
0.31909375,1.1391605929230433
0.31915625000000003,0.7396730092001117
0.31921875,0.44529028966016465
0.31928125,0.22709919541821494
0.31934375000000004,0.06469542312703648
0.31940625,-0.05649372041604098
0.31946874999999997,-0.14699043886535462
0.31953125000000004,-0.21445865963816507
0.31959375,-0.2645682567326532
0.31965625,-0.3015020785613091
0.31971875,-0.32839748906358596
0.31978125,-0.34761852437437574
0.31984375,-0.3609582635966049
0.31990625,-0.3697848611977029
0.31996875,-0.37514788292144674
0.32003125,-0.3778652883539514
0.32009375,-0.3785340486523101
0.32015625000000003,-0.3776197562891501
0.32021875,-0.3755006079244312
0.32028125,-0.37247331804173733
0.32034375000000004,-0.3687711705200171
0.32040625,-0.3645778597991193
0.32046874999999997,-0.36003814901905273
0.32053125000000005,-0.3552661401058173
0.32059375,-0.35035171089731465
0.32065625,-0.34536550656626214
0.32071875,-0.34036292935823437
0.32078125,-0.33538722492213024
0.32084375,-0.3304719399481818
0.32090625,-0.32564288060898067
0.32096875,-0.3209196615176441
0.32103125,-0.31631694767240526
0.32109375,-0.31184545489145016
0.32115625000000003,-0.3075127283875858
0.32121875,-0.3033238077575914
0.32128125,-0.29928170757235983
0.32134375000000004,-0.29539866036370044
0.32140625,-0.29165329694246134
0.32146874999999997,-0.28805558786503727
0.32153125000000005,-0.28460397475704646
0.32159375,-0.2812963136211686
0.32165625,-0.2781300216082186
0.32171875,-0.2751021902697881
0.32178125,-0.2722096814322056
0.32184375,-0.2694491974270282
0.32190625,-0.26681734673084334
0.32196875,-0.26431069209580516
0.32203125,-0.2619257854625684
0.32209375,-0.25965919864023285
0.32215625000000003,-0.25750755059749775
0.32221875,-0.2554675253568117
0.32228125,-0.25353588223084433
0.32234375000000004,-0.2516999318069669
0.32240625,-0.24996673621564153
0.32246874999999997,-0.24834401339796536
0.32253125000000005,-0.24680748780710382
0.32259375,-0.2453551438308535
0.32265625,-0.24400418398427967
0.32271875000000005,-0.24274209389457113
0.32278125,-0.24156642398591555
0.32284375,-0.24047482804493367
0.32290625,-0.23946506678209883
0.32296875,-0.23853499961253694
0.32303125,-0.23768258428398795
0.32309375,-0.236895742277482
0.32315625000000003,-0.23619292341775158
0.32321875,-0.2355727578977596
0.32328125,-0.23501245827573516
0.32334375000000004,-0.23452095306248238
0.32340625,-0.23409671990110517
0.32346874999999997,-0.23373830639291207
0.32353125000000005,-0.23344433698685912
0.32359375,-0.2332031490476172
0.32365625,-0.23303424274817724
0.32371875,-0.2329260399526316
0.32378125,-0.23287741484286315
0.32384375,-0.23289771979062734
0.32390625,-0.23296514309369232
0.32396875,-0.2330890946735492
0.32403125,-0.23326865739947356
0.32409375,-0.23350295811161448
0.32415625000000003,-0.23379116553681725
0.32421875,-0.23412201960012868
0.32428125,-0.23451575835747177
0.32434375000000004,-0.2349611441612918
0.32440625,-0.23546776386597734
0.32446875,-0.23601447432799508
0.32453125000000005,-0.23661087289722987
0.32459375,-0.23725636069622952
0.32465625,-0.23795036320822666
0.32471875,-0.23869233066142517
0.32478125,-0.23948173092979258
0.32484375,-0.240307466320276
0.32490625,-0.2411902593250163
0.32496875000000003,-0.24212914495799523
0.32503125,-0.24310340085024723
0.32509375,-0.244122669498809
0.32515625000000004,-0.24518649620843397
0.32521875,-0.2462944379904375
0.32528125,-0.24744605242588222
0.32534375000000004,-0.2486409007974539
0.32540625,-0.2498785458929902
0.32546875,-0.2511685562236953
0.32553125000000005,-0.25249052156220575
0.32559375,-0.2538433653005161
0.32565625,-0.2552478472419488
0.32571875,-0.25669286624958665
0.32578125,-0.25817794021482643
0.32584375,-0.2597025757601194
0.32590625,-0.2612760993377147
0.32596875000000003,-0.26287835998497067
0.32603125,-0.26451858825076857
0.32609375,-0.2661962117732465
0.32615625000000004,-0.26791062586389436
0.32621875,-0.2696612040743984
0.32628125,-0.2714472836865344
0.32634375000000004,-0.2732778519318506
0.32640625,-0.27513287169843254
0.32646875,-0.2770107418754203
0.32653125000000005,-0.2789316195503128
0.32659375,-0.2808841387614507
0.32665625,-0.282867396922848
0.32671875000000006,-0.2848804430712304
0.32678125,-0.2869222730642382
0.32684375,-0.2890014195458494
0.32690625,-0.2910976309837129
0.32696875000000003,-0.293219264135725
0.32703125,-0.2953650728413786
0.32709375,-0.2975337476092366
0.32715625000000004,-0.2997239026924544
0.32721875,-0.30193407813099266
0.32728125,-0.30417220934041106
0.32734375000000004,-0.3064075014601907
0.32740625,-0.3086683273567983
0.32746875,-0.31094254952068
0.32753125000000005,-0.31322829778400885
0.32759375,-0.315523606985538
0.32765625,-0.31782642521993815
0.32771875,-0.32014395205736285
0.32778125,-0.32245529426570496
0.32784375,-0.3247674004766128
0.32790625,-0.3270778386331367
0.32796875000000003,-0.32938409583502026
0.32803125,-0.33168356226756124
0.32809375,-0.33397349320351066
0.32815625000000004,-0.336260259915038
0.32821875,-0.3385224464931521
0.32828125,-0.34076608962144445
0.32834375000000005,-0.3429778965072224
0.32840625,-0.34517457132621876
0.32846875,-0.3473425481734678
0.32853125000000005,-0.3494782371876505
0.32859375,-0.3515870743835109
0.32865625,-0.3536470344903534
0.32871875,-0.35566329942101715
0.32878125,-0.3576318551774987
0.32884375,-0.3595485927949535
0.32890625,-0.3614093039577609
0.32896875000000003,-0.3632096829991295
0.32903125,-0.3649543822566528
0.32909375,-0.3666208936547352
0.32915625000000004,-0.3682136517758855
0.32921875,-0.36972803982634306
0.32928125,-0.37114962694286047
0.32934375000000005,-0.37249328514438873
0.32940625,-0.3737444446802151
0.32946875,-0.3749072836080721
0.32953125000000005,-0.3759591501358963
0.32959375,-0.37690413572901804
0.32965625,-0.37773743828844397
0.32971875,-0.3784542851787815
0.32978125,-0.379049960122314
0.32984375,-0.37951982635398374
0.32990625,-0.3798593443433612
0.32996875000000003,-0.3800730047819495
0.33003125,-0.3801386660669227
0.33009375,-0.38006098561786017
0.33015625000000004,-0.3798272046068252
0.33021875,-0.37945346730469
0.33028125,-0.3789273104980071
0.33034375000000005,-0.37824601588124696
0.33040625,-0.3774158942787191
0.33046875,-0.37641695702763184
0.33053125000000005,-0.3752557868692046
0.33059375,-0.37393029720770465
0.33065625,-0.3724384932506809
0.33071875,-0.37077847685012033
0.33078125,-0.3689485048045662
0.33084375,-0.3669470567940173
0.33090625,-0.3647817290578694
0.33096875000000003,-0.36243405257943623
0.33103125,-0.3599028737606095
0.33109375,-0.35720645602109435
0.33115625000000004,-0.35433515697800677
0.33121875,-0.3512887504016102
0.33128125,-0.3480670851980083
0.33134375000000005,-0.3446702258433968
0.33140625,-0.34110738498975646
0.33146875,-0.33736198411991014
0.33153125000000006,-0.3334441750904408
0.33159375,-0.32935581094820743
0.33165625,-0.325098911672523
0.33171875,-0.320675470595274
0.33178125,-0.3160782087426935
0.33184375,-0.3113274003557177
0.33190625,-0.30642469483355905
0.33196875000000003,-0.3013553483403672
0.33203125,-0.29613152744056326
0.33209375,-0.2907574585808115
0.33215625000000004,-0.2852378239656292
0.33221875,-0.2795773374810111
0.33228125000000003,-0.2737803443242228
0.33234375000000005,-0.26785075850310675
0.33240625,-0.2618009459172223
0.33246875,-0.25561748806541673
0.33253125000000006,-0.24930484991283164
0.33259375,-0.24288712983224497
0.33265625,-0.23636228221643601
0.33271875000000006,-0.2297378307248356
0.33278125000000003,-0.22302095204145025
0.33284375,-0.2162179013444183
0.33290625,-0.2093338931424589
0.33296875000000004,-0.2023822806873301
0.33303125,-0.19535066682757712
0.33309375,-0.18825396966710192
0.33315625000000004,-0.1811001808407687
0.33321875,-0.17389871221073397
0.33328125000000003,-0.16665046052714944
0.33334375000000005,-0.15938231023839294
0.33340625,-0.15209252551129565
0.33346875,-0.14479515311306296
0.33353125000000006,-0.13747718784206836
0.33359375,-0.13015201243334262
0.33365625,-0.12282615824584345
0.33371875,-0.11550859229671906
0.33378125000000003,-0.10821023217672908
0.33384375,-0.10094235462049965
0.33390625,-0.09371482069618717
0.33396875000000004,-0.0865258508200917
0.33403125,-0.07940600078126321
0.33409375,-0.0723316800528584
0.33415625000000004,-0.06531450333236355
0.33421875,-0.05835985628817869
0.33428125000000003,-0.05147643023388904
0.33434375000000005,-0.04467547137194794
0.33440625,-0.03796875285407195
0.33446875,-0.03136598378310797
0.33453125000000006,-0.02487313679042486
0.33459375,-0.018500817534549983
0.33465625,-0.01222255523760099
0.33471875,-0.006064520358632142
0.33478125000000003,-0.000020724010409922666
0.33484375,0.005901757642942929
0.33490625,0.011692529657161804
0.33496875000000004,0.01734027572135896
0.33503125,0.0228360426238456
0.33509375,0.02817547727498783
0.33515625000000004,0.033350607872512726
0.33521875,0.038382635439298304
0.33528125000000003,0.0432756213953194
0.33534375000000005,0.048012793162111614
0.33540625,0.05259871534761093
0.33546875,0.05702481544955007
0.33553125000000006,0.06128100310961737
0.33559375,0.06535928802029792
0.33565625,0.06925674297803792
0.33571875,0.07297637274721895
0.33578125000000003,0.07651665203122159
0.33584375,0.07990282977152913
0.33590625,0.0831397759105994
0.33596875000000004,0.08620942085137623
0.33603125,0.08911467477129457
0.33609375,0.0918470882657903
0.33615625000000005,0.09439961721748674
0.33621875,0.096770112791103
0.33628125000000003,0.09896280838614176
0.33634375000000005,0.10097833262876763
0.33640625,0.10284520521211328
0.33646875,0.10456343453617253
0.33653125000000006,0.10614508929289804
0.33659375,0.10757016922802812
0.33665625,0.10884103897767483
0.33671875000000007,0.10995157890005786
0.33678125000000003,0.11089950376903465
0.33684375,0.11168906920485946
0.33690625,0.11233008240686151
0.33696875000000004,0.11282534799275694
0.33703125,0.11320138060386331
0.33709375,0.11345916710985318
0.33715625000000005,0.11361173920799601
0.33721875,0.11363575070284954
0.33728125000000003,0.11353303258535438
0.33734375000000005,0.1133003536624688
0.33740625,0.11294024098935537
0.33746875,0.1124613231638316
0.33753125000000006,0.11187642599783258
0.33759375,0.11119020931929234
0.33765625,0.11043009972928194
0.33771875,0.1095918073809995
0.33778125000000003,0.10868281809603213
0.33784375,0.10768142410630026
0.33790625,0.10659249811402535
0.33796875000000004,0.10541623648953644
0.33803125,0.104158553942203
0.33809375,0.1028305085875321
0.33815625000000005,0.10143669443356132
0.33821875,0.10000636165205193
0.33828125000000003,0.09853849081184018
0.33834375000000005,0.09704368693575291
0.33840625,0.09550214426555398
0.33846875,0.0939187389839806
0.33853125000000006,0.09229130564717986
0.33859375,0.09062242678706939
0.33865625,0.08891983532688688
0.33871875,0.08719507027902579
0.33878125000000003,0.08545168825595899
0.33884375,0.08371703263468865
0.33890625,0.081987635937677
0.33896875000000004,0.08027260816589346
0.33903125,0.07855164553681937
0.33909375,0.07683009204093982
0.33915625000000005,0.07510728687482962
0.33921875,0.07338694119257469
0.33928125000000003,0.07167739464907126
0.33934375000000006,0.06998952524285502
0.33940625,0.06832566071788501
0.33946875,0.06671125624247086
0.33953125000000006,0.06514139638746197
0.33959375,0.06362426924832325
0.33965625,0.06213959157410366
0.33971875,0.06069340878161987
0.33978125000000003,0.059285757769755046
0.33984375,0.05792090254820052
0.33990625,0.056606966445675644
0.33996875000000004,0.05535423915392731
0.34003125,0.05415613581883362
0.34009375000000003,0.052995458537365495
0.34015625000000005,0.05186585140812966
0.34021875,0.05074533759416275
0.34028125,0.049636064851458744
0.34034375000000006,0.04853185891395245
0.34040625,0.04742964313097066
0.34046875,0.04633058145226003
0.34053125000000006,0.045239402444615134
0.34059375000000003,0.04416287604996913
0.34065625,0.04309798621016442
0.34071875,0.04206482066237194
0.34078125000000004,0.04106180774833891
0.34084375,0.04006660969493708
0.34090625,0.03908145860242926
0.34096875000000004,0.03810083805627422
0.34103125,0.03712260939056217
0.34109375000000003,0.03614871177779122
0.34115625000000005,0.03518429489211723
0.34121875,0.03423586603747564
0.34128125,0.03329967683362442
0.34134375000000006,0.03239484046424062
0.34140625,0.031519002082667294
0.34146875,0.030649390295108783
0.34153125,0.029788512063617906
0.34159375000000003,0.02893161225150334
0.34165625,0.028077418019088946
0.34171875,0.027228578650809368
0.34178125000000004,0.026390556688404683
0.34184375,0.02556947847733919
0.34190625,0.02476081235127424
0.34196875000000004,0.023991490878508992
0.34203125,0.023232338603886557
0.34209375,0.0224864810538178
0.34215625000000005,0.021747917565052108
0.34221875,0.021012664047737717
0.34228125,0.020280456095833788
0.34234375000000006,0.01955448580740432
0.34240625,0.018840409460767947
0.34246875,0.01814388402151513
0.34253125,0.01745964246213596
0.34259375000000003,0.016813694667122736
0.34265625,0.016176289288002715
0.34271875,0.015550355081771716
0.34278125000000004,0.014930331026990859
0.34284375,0.014313030696793724
0.34290624999999997,0.013698905107338108
0.34296875000000004,0.013091811742394141
0.34303125,0.012497447342930804
0.34309375,0.011912258745655893
0.34315625000000005,0.011356363535664937
0.34321875,0.01082871929483259
0.34328125,0.010307755081291378
0.34334375,0.009796394100050856
0.34340625,0.009289540719195383
0.34346875,0.008784792357612717
0.34353125,0.008283401131816595
0.34359375000000003,0.007789665699190179
0.34365625,0.007309250138782142
0.34371875,0.006838087698436343
0.34378125000000004,0.006404175557191472
0.34384375,0.005979564491257056
0.34390624999999997,0.005568346589674769
0.34396875000000005,0.005164756009010202
0.34403125,0.004764281289145911
0.34409375,0.004365287353273406
0.34415625,0.003969786693350005
0.34421875,0.0035824737857469424
0.34428125,0.0032088514593880194
0.34434375,0.0028443114419546
0.34440625,0.002515926519964573
0.34446875,0.002195123551448963
0.34453125,0.0018855395088067384
0.34459375000000003,0.0015815761683221352
0.34465625,0.0012793128230614986
0.34471874999999996,0.0009779775431688342
0.34478125000000004,0.0006801681256875247
0.34484375,0.00039098778998564176
0.34490624999999997,0.00011568121099662931
0.34496875,-0.0001510730236556762
0.34503125,-0.00038298047822349357
0.34509375,-0.0006093138540253229
0.34515625,-0.0008267147725290608
0.34521875,-0.001040513981042851
0.34528125,-0.001254025498492059
0.34534375,-0.0014672152898546342
0.34540625,-0.0016767890886123793
0.34546875,-0.0018775194117465616
0.34553124999999996,-0.0020731623419784073
0.34559375000000003,-0.002234885116750851
0.34565625,-0.00238947925299135
0.34571874999999996,-0.0025320666131414815
0.34578125000000004,-0.00266813240366727
0.34584375,-0.002802734811162652
0.34590624999999997,-0.002938475473095517
0.34596875,-0.0030744909215633803
0.34603125,-0.003206792064649959
0.34609375,-0.0033296759131105497
0.34615625,-0.003447635559008469
0.34621875,-0.0035330409065555124
0.34628125,-0.0036132813398973562
0.34634374999999995,-0.0036838137012075584
0.34640625,-0.003750155985921988
0.34646875,-0.0038169272209499366
0.34653124999999996,-0.00388592643914365
0.34659375000000003,-0.0039555862219324625
0.34665625,-0.0040214964963028385
0.34671874999999996,-0.004078316974700853
0.34678125,-0.004130770722710592
0.34684375,-0.00415151600219324
0.34690624999999997,-0.004169009426832099
0.34696875,-0.004179368175308049
0.34703125,-0.004188096745089978
0.34709375,-0.004199337148523691
0.34715625,-0.004214033344027576
0.34721875,-0.00422983783509491
0.34728125,-0.0042419577765875766
0.34734374999999995,-0.004245148374664484
0.34740625,-0.0042447608893393385
0.34746875,-0.004214312054208025
0.34753124999999996,-0.004182968856892372
0.34759375,-0.0041472493190949505
0.34765625,-0.004112581381792824
0.34771874999999997,-0.00408241633781975
0.34778125,-0.004056868695513999
0.34784375,-0.004032896043446081
0.34790625,-0.004005347615163274
0.34796875,-0.0039780419850292265
0.34803125,-0.003922055171275529
0.34809375,-0.0038641114718817315
0.34815624999999994,-0.0037992640802701483
0.34821875,-0.003733048591300303
0.34828125,-0.0036705787500257575
0.34834374999999995,-0.0036145900827522365
0.34840625000000003,-0.0035643303578843377
0.34846875,-0.003516077193348538
0.34853124999999996,-0.0034645513452504703
0.34859375,-0.0034138921370519965
0.34865625,-0.003335983472211229
0.34871874999999997,-0.003258465194154625
0.34878125,-0.0031770787506433112
0.34884375,-0.003097449863055768
0.34890625,-0.0030242772768399317
0.34896875,-0.002959511847481028
0.34903125,-0.002901546458355088
0.34909375,-0.002846074904358044
0.34915624999999995,-0.0027877373013623225
0.34921875,-0.002731202671185942
0.34928125,-0.0026492814825961886
0.34934374999999995,-0.0025704634405137317
0.34940625,-0.002491024365425837
0.34946875,-0.002416653834020968
0.34953124999999996,-0.0023514915430409705
0.34959375,-0.002296578240411795
0.34965625,-0.002249420572042811
0.34971874999999997,-0.002205257405296396
0.34978125,-0.0021588526876680503
0.34984375,-0.002115499442550836
0.34990625,-0.0020490762200078005
0.34996874999999994,-0.0019887705689857205
0.35003125,-0.0019310923874162056
0.35009375000000004,-0.0018790761777159604
0.35015625000000006,-0.001835614315937678
0.35021875,-0.0018006692969481514
0.35028125,-0.0017706969042774606
0.35034375000000006,-0.0017403401467269292
0.35040625000000003,-0.0017132130715219601
0.35046875,-0.001660493621971515
0.35053125000000007,-0.001608759666442472
0.35059375000000004,-0.0015531789477510327
0.35065625,-0.0014992292268861257
0.35071875,-0.0014518688200527985
0.35078125000000004,-0.0014134684185276442
0.35084375,-0.001382984900861306
0.35090625000000003,-0.0013562635742065815
0.35096875000000005,-0.001327772593165931
0.35103125,-0.0013016021635209873
0.35109375000000004,-0.0012495269939086784
0.35115625000000006,-0.0011993624436070494
0.35121875,-0.00114678565474724
0.35128125,-0.0010973557760697444
0.35134375000000007,-0.001055515295414644
0.35140625000000003,-0.0010227602386101986
0.35146875,-0.0009971943391588745
0.35153125,-0.0009739687092654783
0.35159375000000004,-0.0009476593845260742
0.35165625,-0.000922810263508822
0.35171875,-0.0008722662614418508
0.35178125000000005,-0.0008245634813822122
0.35184375,-0.0007759583650533558
0.35190625000000003,-0.0007319039368144514
0.35196875000000005,-0.0006962566775641915
0.35203125,-0.0006695620536209673
0.35209375,-0.0006490243897917802
0.35215625000000006,-0.000629450816869423
0.35221875,-0.0006054242162350301
0.35228125,-0.0005823313731155785
0.35234375000000007,-0.0005338763388654799
0.35240625000000003,-0.0004894272334198813
0.35246875,-0.0004455610339392374
0.35253125,-0.0004075991325021566
0.35259375000000004,-0.0003785351701144496
0.35265625,-0.00035807118315556163
0.35271875,-0.00034255079727813637
0.35278125000000005,-0.00032649880162709255
0.35284375,-0.00031359397095000185
0.35290625,-0.00027507411347654775
0.35296875000000005,-0.00023790679530280578
0.35303125,-0.00019731948578652347
0.35309375,-0.00015886768801215423
0.35315625000000006,-0.0001273949268337793
0.35321875,-0.00010517632040865643
0.35328125,-0.00009082062497361987
0.35334375,-0.00008010501403584586
0.35340625000000003,-0.0000673740639018372
0.35346875,-0.000056769447838431186
0.35353125,-0.000020426297757974998
0.35359375000000004,0.000013781617162589299
0.35365625,0.00004998029423741723
0.35371875,0.00008260968634031529
0.35378125000000005,0.00010731122270088433
0.35384375,0.00012278603653124998
0.35390625,0.0001312895102906289
0.35396875000000005,0.00013763020616734678
0.35403125,0.00014740328786654738
0.35409375,0.0001558162587285833
0.35415625,0.000189903849037526
0.35421875,0.00022087119706673541
0.35428125,0.0002523523953702894
0.35434375,0.00027889620608193
0.35440625000000003,0.00029684884136362
0.35446875,0.0003058618593572149
0.35453125,0.00030898355783737924
0.35459375000000004,0.00031149545201952095
0.35465625,0.00031003165259180926
0.35471874999999997,0.0003339848975087434
0.35478125000000005,0.0003570836676235756
0.35484375,0.00038461939108985765
0.35490625,0.0004112115260459098
0.35496875,0.00043166036416410203
0.35503125,0.000443069198555579
0.35509375,0.00044608576946436607
0.35515625,0.00044448845923340113
0.35521875,0.00044379308134262496
0.35528125,0.00044034651320923324
0.35534375,0.00046267179062337016
0.35540625000000003,0.0004835659691741767
0.35546875,0.0005075813103162102
0.35553124999999997,0.0005291579548136194
0.35559375000000004,0.0005435541049557124
0.35565625,0.0005487619338958305
0.35571875,0.0005463339754595564
0.35578125000000005,0.0005407473543542207
0.35584375,0.0005376217044195455
0.35590625,0.0005327119107525063
0.35596875,0.0005536466799173634
0.35603125,0.000572356189470935
0.35609375,0.0005928000077266293
0.35615625,0.0006094020207042805
0.35621875000000003,0.0006179788988560087
0.35628125,0.0006175003002320406
0.35634374999999996,0.0006103961480694239
0.35640625000000004,0.0006016818786123423
0.35646875,0.000596856299708029
0.35653124999999997,0.0005910260160142955
0.35659375000000004,0.0006109482791695209
0.35665625,0.000627620701938586
0.35671875,0.0006445350768075342
0.35678125,0.0006563555627977086
0.35684375,0.0006595608189469693
0.35690625,0.0006541124140354015
0.35696875,0.0006432242016378709
0.35703125,0.0006322895093844039
0.35709375,0.0006179006067550397
0.35715625,0.000629221042796918
0.35721875000000003,0.0006397497133897589
0.35728125,0.0006545380877160112
0.35734374999999996,0.000668170593170328
0.35740625000000004,0.0006754968583278648
0.35746875,0.0006739505436331172
0.35753124999999997,0.0006643323566857123
0.35759375,0.0006506950018786428
0.35765625,0.0006386131156428318
0.35771875,0.0006241908381030142
0.35778125,0.0006358328319607254
0.35784375,0.0006460655831934392
0.35790625,0.000659237914276925
0.35796875,0.0006698272688308166
0.35803125,0.0006731728908651174
0.35809375,0.0006675873676298127
0.35815624999999995,0.0006547915103208221
0.35821875000000003,0.000639536472798588
0.35828125,0.0006273022387779242
0.35834374999999996,0.0006137203408372455
0.35840625000000004,0.0006263164636633456
0.35846875,0.0006366394016090182
0.35853124999999997,0.0006485571698875703
0.35859375,0.0006564366526188026
0.35865625,0.0006563992635872928
0.35871875,0.0006475964665767636
0.35878125,0.0006327775243243419
0.35884375,0.000616970657484138
0.35890625,0.0006057420755009174
0.35896875,0.0005939440716728195
0.35903125,0.0006080236057210697
0.35909375,0.0006188245814346405
0.35915624999999995,0.0006297308594596929
0.35921875000000003,0.0006354687340097143
0.35928125,0.0006327921595149777
0.35934374999999996,0.0006217813176543907
0.35940625,0.0006059900095463297
0.35946875,0.0005908783689569722
0.35953124999999997,0.0005730373862302823
0.35959375,0.0005811646119610048
0.35965625,0.0005886198817876276
0.35971875,0.0006003708588267487
0.35978125,0.0006106726612591512
0.35984375,0.0006148232145624377
0.35990625,0.0006102611164565258
0.35996874999999995,0.0005981792043410622
0.36003125,0.0005827303333789668
0.36009375,0.000569466858013179
0.36015624999999996,0.0005542893839260848
0.36021875,0.0005653904110007324
0.36028125,0.0005749618622356845
0.36034374999999996,0.000587208698230951
0.36040625,0.0005966549890041306
0.36046875,0.0005987022087132199
0.36053124999999997,0.0005919235063849282
0.36059375,0.0005784597600958438
0.36065625,0.0005629343810447107
0.36071875,0.0005510535724550306
0.36078125,0.0005381277797100043
0.36084375,0.0005513793266055111
0.36090625,0.0005620948163929662
0.36096874999999995,0.0005741024796485916
0.36103125,0.000581876975242715
0.36109375,0.000581480852093072
0.36115624999999996,0.0005724732602419291
0.36121875,0.0005579022047659532
0.36128125,0.0005428264432883467
0.36134374999999996,0.0005239884797941241
0.36140625,0.0005221774537035942
0.36146875,0.0005374593820055562
0.36153124999999997,0.0005491072802394081
0.36159375,0.0005604400256152275
0.36165625,0.0005662532195626624
0.36171875,0.0005634875306689269
0.36178124999999994,0.0005525832970779132
0.36184375,0.0005372972356565697
0.36190625,0.0005230859650144359
0.36196874999999995,0.0005062651833221132
0.36203125,0.0005156556316469885
0.36209375,0.0005240797776864814
0.36215624999999996,0.0005362213226633439
0.36221875,0.0005465846032148974
0.36228125,0.0005502786184210379
0.36234374999999996,0.000545152555999448
0.36240625,0.0005326400273364257
0.36246875,0.0005171300320082339
0.36253124999999997,0.0005042011429208793
0.36259375,0.000489719500666258
0.36265625,0.0005015050757169459
0.36271875,0.0005115007299602847
0.36278125,0.0005237993945471225
0.36284375,0.0005327965688868286
0.36290625,0.00053424490895225
0.36296874999999995,0.0005269215220428669
0.36303125,0.0005131483798002587
0.36309375,0.0004978777453971614
0.36315624999999996,0.00048662385750027765
0.36321875,0.0004745882132871221
0.36328125,0.0004886365097444556
0.36334374999999997,0.0004998877584965478
0.36340625,0.0005119191426466857
0.36346875,0.0005192848425299434
0.36353125,0.0005183910856087354
0.36359375,0.0005090521063049747
0.36365625,0.0004944266207489167
0.36371875,0.0004798197256387568
0.36378125,0.0004618312997521773
0.36384375,0.00046975278145763855
0.36390625,0.0004771908427573246
0.36396874999999995,0.0004893302074959194
0.36403125000000003,0.0005006933599698699
0.36409375,0.0005061447363642474
0.36415624999999996,0.0005029671278245079
0.36421875,0.0004918388014271968
0.36428125,0.0004767386944557195
0.36434374999999997,0.00046320726915325544
0.36440625,0.00044746720781377314
0.36446875,0.0004579208744897867
0.36453125,0.00046718417663826894
0.36459375,0.000479783284789842
0.36465625,0.000490069356225642
0.36471875,0.0004934075917736036
0.36478125,0.0004879393475220595
0.36484375,0.0004753483729448421
0.36490625,0.0004602155932390134
0.36496874999999995,0.00044816342379473684
0.36503125000000003,0.0004348012991056416
0.36509375,0.0004476523783365771
0.36515624999999996,0.00045845304157016153
0.36521875,0.00047106901451610117
0.36528125,0.0004799320234632476
0.36534374999999997,0.0004809961320922651
0.36540625,0.00047335986277249886
0.36546875,0.00045963087308894396
0.36553125,0.0004448539035999677
0.36559375,0.00043461270423779397
0.36565625,0.00042372648143493286
0.36571875,0.0004388217548980389
0.36578124999999995,0.0004507501156135463
0.36584375,0.00046295737145489457
0.36590625,0.0004700653164136648
0.36596874999999995,0.00046876264618556096
0.36603125000000003,0.00045913682413561974
0.36609375,0.00044464120791296025
0.36615624999999996,0.0004306679143864095
0.36621875,0.00041372834866386377
0.36628125,0.0004228288306303285
0.36634374999999997,0.00043118894401808494
0.36640625,0.0004438183874216767
0.36646875,0.00045517319630522524
0.36653125,0.00046026331708470813
0.36659375,0.000456598464034369
0.36665625,0.00044524268328753613
0.36671875,0.0004303606080601624
0.36678125,0.00041759661999254266
0.36684375,0.0004028833437306756
0.36690625,0.00041439016065408785
0.36696874999999995,0.000424495950128001
0.36703125000000003,0.0004373946527071876
0.36709375,0.00044748877574433965
0.36715624999999996,0.00045032830345177743
0.36721875,0.0004443457493388675
0.36728125,0.00043154255154184695
0.36734374999999997,0.0004167567501361588
0.36740625,0.00040546623891478395
0.36746875,0.0003931313373561479
0.36753125,0.0004069895410357127
0.36759375,0.0004184169774777424
0.36765625,0.00043116940399250125
0.36771875,0.00043963320722738286
0.36778125,0.00044008161469206997
0.36784375,0.0004319289362570561
0.36790625,0.00041807790698954184
0.36796874999999996,0.0004037087153366814
0.36803125000000003,0.0003855241887210578
0.36809375,0.0003843845167282936
0.36815624999999996,0.00040034482384174175
0.36821875,0.00041265734988196745
0.36828125,0.0004247614285668305
0.36834374999999997,0.0004312815548104393
0.36840625,0.00042928312413333114
0.36846875,0.0004191643501283149
0.36853125,0.00040454877431055775
0.36859375,0.0003910436494247993
0.36865625,0.0003749176863354631
0.36871875,0.00038492727885178213
0.36878125,0.0003940239552931435
0.36884375,0.0004068965987345935
0.36890625,0.000417861155977195
0.36896874999999996,0.000422198010371716
0.36903125000000003,0.00041774846123251996
0.36909375,0.00040586739097021873
0.36915624999999996,0.00039096063986214513
0.36921875,0.0003786706852001859
0.36928125,0.0003648322818715216
0.36934374999999997,0.00037720745132158173
0.36940625,0.0003877392414074754
0.36946875,0.00040054309877420036
0.36953125,0.00041003900273715865
0.36959375,0.0004119890606117671
0.36965625,0.0004051689321235702
0.36971875,0.0003918183082644161
0.36978125,0.0003770252685370151
0.36984375,0.000366318032490702
0.36990625,0.0003547808142558284
0.36996874999999996,0.00036927595814917336
0.37003125000000003,0.0003808976951127363
0.37009375,0.00039329389685273386
0.37015624999999996,0.00040094570104252936
0.37021875,0.0004003397965280653
0.37028125,0.00039135561599434876
0.37034374999999997,0.00037704278127469876
0.37040625,0.00036263333904246187
0.37046875,0.00034509900171106334
0.37053125,0.0003534091003418449
0.37059375,0.00036118929991213466
0.37065625,0.00037353868341588603
0.37071875,0.0003851340662986702
0.37078125,0.00039067684890373156
0.37084375,0.0003875622846236243
0.37090625,0.0003765742084401863
0.37096874999999996,0.00036165181793146317
0.37103125000000003,0.0003482993060068551
0.37109375,0.0003328386489327845
0.37115624999999997,0.0003435768275327489
0.37121875,0.0003530320265592024
0.37128125,0.000365717469051105
0.37134375,0.0003760410344349069
0.37140625,0.0003792818291820932
0.37146875,0.0003737157133802821
0.37153125,0.000361081874713412
0.37159375,0.0003459935963390087
0.37165625,0.0003340920428875904
0.37171875,0.00032087014106163547
0.37178124999999995,0.00033388600205397356
0.37184375000000003,0.0003447649880946313
0.37190625,0.00035727247035687026
0.37196874999999996,0.0003659667939479305
0.37203125000000004,0.0003667711653661254
0.37209375,0.0003589313141378059
0.37215624999999997,0.00034501788440584324
0.37221875,0.00033023011631472254
0.37228125,0.0003199880755675316
0.37234375,0.00030920982749055304
0.37240625,0.00032437024916245893
0.37246875,0.0003362093398554533
0.37253125,0.00034815607122207215
0.37259375,0.00035493173617036355
0.37265625,0.00035322927342487653
0.37271875,0.0003432531794250737
0.37278125,0.0003284953300195792
0.37284375000000003,0.000314383930845763
0.37290625,0.0002974634089211864
0.37296874999999996,0.0003065657414402234
0.37303125000000004,0.00031490709683140716
0.37309375,0.0003273423291813987
0.37315624999999997,0.00033832566931443764
0.37321875,0.0003429059357893116
0.37328125,0.0003387001386472577
0.37334375,0.00032687782939355703
0.37340625,0.0003116989056554456
0.37346875,0.00029880207067141396
0.37353125,0.0002840457528105328
0.37359375,0.00029555384566209986
0.37365625,0.00030549536028129376
0.37371875,0.0003180717065432437
0.37378125,0.00032764597883296054
0.37384375000000003,0.0003298260228745409
0.37390625,0.00032323328043712407
0.37396874999999996,0.0003099302677354518
0.37403125000000004,0.00029480228342702863
0.37409375,0.00028338133484371447
0.37415624999999997,0.00027103761069185994
0.37421875,0.00028480147454609805
0.37428125,0.0002959956284601106
0.37434375,0.00030825085611849157
0.37440625,0.0003160777421930133
0.37446875,0.0003158079950384557
0.37453125,0.0003069265338619953
0.37459375,0.0002925243988199516
0.37465625,0.0002778505817284463
0.37471875,0.0002595803433771693
0.37478125,0.0002583957165072856
0.37484375000000003,0.00027422018630726686
0.37490625,0.00028624381156311385
0.37496874999999996,0.00029775399536056957
0.37503125000000004,0.0003035568359364277
0.37509375,0.0003007145250901455
0.37515624999999997,0.00028985886607435507
0.37521875,0.0002747629947878055
0.37528125,0.0002610187483583007
0.37534375,0.00024483966492598597
0.37540625,0.00025480613842926436
0.37546875,0.0002637468926795228
0.37553125,0.00027618483472509336
0.37559375,0.00028653644393944466
0.37565625,0.0002900553558312924
0.37571875,0.0002847453213863371
0.37578124999999996,0.00027219232256747716
0.37584375000000003,0.00025688109606791104
0.37590625,0.0002444519046815377
0.37596874999999996,0.0002305616515996256
0.37603125000000004,0.00024293825918786371
0.37609375,0.0002533452027466687
0.37615624999999997,0.00026574195964694514
0.37621875,0.00027455671528672787
0.37628125,0.0002756504613115468
0.37634375,0.00026799539624805524
0.37640625,0.0002541349523127248
0.37646875,0.0002390619690223958
0.37653125,0.00022831170760850839
0.37659375,0.00021688593686886026
0.37665625,0.00023148969452124746
0.37671875,0.0002429908350850274
0.37678125,0.00025492234532351055
0.37684375000000003,0.00026185184702509634
0.37690625,0.0002604744824812738
0.37696874999999996,0.0002506942926506356
0.37703125000000004,0.00023589436193797303
0.37709375,0.00022150739589420904
0.37715624999999997,0.00020404366381476802
0.37721875,0.00021257121666160006
0.37728125,0.00022044695835130024
0.37734375,0.0002326480601261005
0.37740625,0.00024369674057260482
0.37746875,0.00024853350380085737
0.37753125,0.0002446020293814244
0.37759375,0.0002329543632381137
0.37765625,0.0002177203245571288
0.37771875,0.00020447024941408487
0.37778125,0.00018921674205736594
0.37784375000000003,0.00020019320231876025
0.37790625,0.00020983362997617494
0.37796874999999996,0.00022228594743972652
0.37803125000000004,0.00023201556973481696
0.37809375,0.0002345359204264652
0.37815624999999997,0.0002282128017370294
0.37821875,0.0002150281654607969
0.37828125,0.00019977934833265848
0.37834375,0.00018801669705222068
0.37840625,0.0001752380410151716
0.37846875,0.0001885772756022308
0.37853125,0.00019954346743070173
0.37859375,0.00021182552980426872
0.37865625,0.00021988266970070225
0.37871875,0.00021990505276973937
0.37878125,0.00021137829017961463
0.37884375000000003,0.00019705684960187597
0.37890625,0.00018226147718906904
0.37896874999999997,0.00016368280299795812
0.37903125000000004,0.00016208977175644762
0.37909375,0.00017760693178978104
0.37915625,0.00018956904826350485
0.37921875,0.0002011302768953338
0.37928125,0.0002072299259300303
0.37934375,0.0002047453050979392
0.37940625,0.0001941543000932855
0.37946875,0.00017910409785755477
0.37953125,0.00016525820922001083
0.37959375,0.0001487989018131436
0.37965625000000003,0.00015850298898809068
0.37971875,0.00016714496830758097
0.37978125,0.0001795951761050102
0.37984375000000004,0.00019012402967284736
0.37990625,0.00019394947424203335
0.37996874999999997,0.00018899785783038636
0.38003125000000004,0.00017660920337163322
0.38009375,0.0001613668589150255
0.38015625,0.00014887476925258547
0.38021875,0.00013465436564036315
0.38028125,0.00014673052999730762
0.38034375,0.00015709728342500062
0.38040625,0.00016952910791306897
0.38046875,0.0001785875490366573
0.38053125,0.00017999247163037746
0.38059375,0.00017266385075687118
0.38065625000000003,0.00015894952558673237
0.38071875,0.00014386667489475757
0.38078125,0.0001330434382030149
0.38084375000000004,0.00012133497621948097
0.38090625,0.00013571621259689248
0.38096874999999997,0.00014718866079097004
0.38103125000000004,0.00015927213165306542
0.38109375,0.0001664253052340997
0.38115625,0.0001654431031091197
0.38121875,0.0001559262358198782
0.38128125,0.00014127752548107747
0.38134375,0.00012687994790513968
0.38140625,0.00010920399894494282
0.38146875,0.00011763204256345916
0.38153125,0.00012534310380160618
0.38159375,0.00013760942703758272
0.38165625000000003,0.00014882612610149504
0.38171875,0.0001539589034229849
0.38178124999999996,0.00015036162664051889
0.38184375000000004,0.00013898161827004263
0.38190625,0.00012383057585519525
0.38196874999999997,0.00011057329889786749
0.38203125000000004,0.00009520889229121254
0.38209375,0.00010608561001121397
0.38215625,0.00011561330138171177
0.38221875,0.00012821600680726353
0.38228125,0.00013816791742328471
0.38234375,0.0001409797995757106
0.38240625,0.0001349488085195527
0.38246875,0.00012202029897490085
0.38253125,0.00010687373100314035
0.38259375,0.00009510207051229708
0.38265625000000003,0.000082206152750397
0.38271875,0.0000955131030657419
0.38278125,0.00010647182496384411
0.38284375000000004,0.00011889197387013328
0.38290625,0.0001272231850047434
0.38296874999999997,0.00012758467579174204
0.38303125000000005,0.0001192723652295169
0.38309375,0.0001052125477202237
0.38315625,0.0000904882382047889
0.38321875,0.0000718590479331302
0.38328125,0.00007023883263266445
0.38334375,0.00008574416648748917
0.38340625,0.00009774199153936292
0.38346875,0.00010955077837072891
0.38353125,0.0001159136209493844
0.38359375,0.0001137324927107386
0.38365625000000003,0.00010342342582200792
0.38371875,0.00008858698128089149
0.38378125,0.00007474135896251566
0.38384375000000004,0.000058315831335947754
0.38390625,0.00006795409965651422
0.38396874999999997,0.00007668688865061779
0.38403125000000005,0.00008925409529171591
0.38409375,0.00010001855543891047
0.38415625,0.00010414276969897274
0.38421875,0.00009947271071414354
0.38428125,0.00008738003100750014
0.38434375,0.00007228174169970208
0.38440625,0.00005978360023507767
0.38446875,0.00004571560147201281
0.38453125,0.00005786045878802826
0.38459375,0.0000682261505338122
0.38465625000000003,0.00008088665153452301
0.38471875,0.00009019668271145753
0.38478125,0.000091899418456165
0.38484375000000004,0.00008486052476275319
0.38490625,0.00007138347843731185
0.38496874999999997,0.000056502034913065435
0.38503125000000005,0.00004572399481711509
0.38509375,0.00003413690086617738
0.38515625,0.000048643039115503495
0.38521875,0.000060251651977871745
0.38528125,0.00007255062769967457
0.38534375,0.00007999303232418542
0.38540625,0.00007922731676485162
0.38546875,0.00006999825017131589
0.38553125,0.00005558923187651971
0.38559375,0.00004136876562857439
0.38565625000000003,0.000023904531211135782
0.38571875,0.00003236249612800779
0.38578124999999996,0.00004025471705934591
0.38584375000000004,0.00005267938578160103
0.38590625,0.00006412711661041293
0.38596874999999997,0.00006952393624121145
0.38603125000000005,0.00006619712062035099
0.38609375,0.000055063415400027904
0.38615625,0.00004018453954411638
0.38621875,0.000027052060441984382
0.38628125,0.000011885893238638978
0.38634375,0.000022927690449481286
0.38640625,0.0000326485501290219
0.38646875,0.00004540940079389433
0.38653125,0.000055617487060732884
0.38659375,0.00005868150135719674
0.38665625000000003,0.00005291711235816399
0.38671875,0.00004023060557428043
0.38678125,0.00002529948459328163
0.38684375000000004,0.000013738262156844094
0.38690625,1.0589413876882503e-6
0.38696875,0.000014532095105962428
0.38703125000000005,0.000025760475015096373
0.38709375,0.000038383185837528866
0.38715625,0.00004694936531288163
0.38721875,0.0000475439938637523
0.38728125,0.00003950213635514621
0.38734375,0.000025663691137614575
0.38740625,0.000011197410970054111
0.38746875000000003,-7.168574743220135e-6
0.38753125,-8.556608536922083e-6
0.38759375,7.217807914100538e-6
0.38765625000000004,0.000019422689919695868
0.38771875,0.00003149965829354895
0.38778125,0.00003808148366761521
0.38784375000000004,0.00003615651911902107
0.38790625,0.000026039916053238743
0.38796875,0.000011494724768412734
0.38803125000000005,-2.0265746911579674e-6
0.38809375,-0.00001822205108002739
0.38815625,-8.235438003656448e-6
0.38821875,8.000824550935537e-7
0.38828125,0.000013634686515578975
0.38834375,0.000024625427124697064
0.38840625,0.000028978418807196205
0.38846875000000003,0.000024590876814709062
0.38853125,0.000012734123737090375
0.38859375,-2.092907062573035e-6
0.38865625000000004,-0.000014238099327122666
0.38871875,-0.00002802137422043549
0.38878125,-0.000015489801493989708
0.38884375000000004,-4.813962643956948e-6
0.38890625,8.168873810623922e-6
0.38896875,0.00001767028721125219
0.38903125000000005,0.000019677913998969454
0.38909375,0.00001286982086141919
0.38915625,-3.993366477356153e-7
0.38921875,-0.000015011348723337203
0.38928125,-0.000025428181585761267
0.38934375,-0.000036556379116398086
0.38940625,-0.00002176329549430367
0.38946875000000003,-9.791443332518579e-6
0.38953125,2.812528294898753e-6
0.38959375,0.000010414961630775266
0.38965625000000004,9.917101108980475e-6
0.38971875,8.520280795759616e-7
0.38978125,-0.000013272434231423325
0.38984375000000004,-0.0000272034235086413
0.38990625,-0.00004428173774158328
0.38996875,-0.00003535535293569536
0.39003125000000005,-0.000027110110651762387
0.39009375,-0.000014424858047673572
0.39015625,-2.657949923462466e-6
0.39021875,2.8986376572892603e-6
0.39028125,-2.547668111335666e-7
0.39034375,-0.000011169033324695543
0.39040625,-0.00002575187157582287
0.39046875000000003,-0.000038602145215227424
0.39053125,-0.00005333213394259628
0.39059375,-0.000041835187087641
0.39065625000000004,-0.00003167961457778423
0.39071875,-0.00001864064764244
0.39078125,-8.273227390082072e-6
0.39084375000000005,-5.060763556663517e-6
0.39090625,-0.000010620265825198039
0.39096875,-0.000023209990578837436
0.39103125000000005,-0.0000377875361267932
0.39109375,-0.00004893470447273757
0.39115625,-0.00006114677904958676
0.39121875,-0.00004718899113168029
0.39128125,-0.00003562524971673087
0.39134375,-0.000022671609170743512
0.39140625,-0.000013900151943149752
0.39146875000000003,-0.000013181985004884211
0.39153125,-0.000021160692984106833
0.39159375,-0.00003476322787070163
0.39165625000000004,-0.00004886269168616342
0.39171875,-0.00006676744544484997
0.39178124999999997,-0.0000676109418125681
0.39184375000000005,-0.000051406982490759257
0.39190625,-0.00003880236675438131
0.39196875,-0.00002651206728372657
0.39203125000000005,-0.000019789241287579418
0.39209375,-0.00002164196738244084
0.39215625,-0.00003158008325584993
0.39221875,-0.00004587420091524408
0.39228125,-0.00005900812698653862
0.39234375,-0.0000747087308430594
0.39240625,-0.00006422020055943389
0.39246875000000003,-0.00005467431325520411
0.39253125,-0.00004151749383018988
0.39259375,-0.000030384836678776228
0.39265625000000004,-0.00002591277395422309
0.39271875,-0.00003030582093900558
0.39278125,-0.000041951308306587
0.39284375000000005,-0.00005649108964912719
0.39290625,-0.00006819694451644376
0.39296875,-0.00008140294553905802
0.39303125000000005,-0.00006835918734507396
0.39309375,-0.000057222700252351766
0.39315625,-0.0000440055142215956
0.39321875,-0.00003432685992461881
0.39328125,-0.000032409941859143365
0.39334375,-0.00003914328435787595
0.39340625,-0.0000521552652143209
0.39346875000000003,-0.00006636591273916082
0.39353125,-0.00007629659258070326
0.39359375,-0.00008692819499137028
0.39365625000000004,-0.00007151321620801898
0.39371875,-0.00005913028065279713
0.39378125,-0.00004635436043079477
0.39384375000000005,-0.00003858721171311197
0.39390625,-0.00003914269726885966
0.39396875,-0.00004810669135586754
0.39403125000000006,-0.00006204911296303628
0.39409375,-0.00007552740093969695
0.39415625,-0.00009202742814445886
0.39421875,-0.00008249467327442472
0.39428125,-0.0000736703582217002
0.39434375,-0.00006056744256807689
0.39440625,-0.0000487062928897497
0.39446875000000003,-0.00004310793262943258
0.39453125,-0.00004627196618289808
0.39459375,-0.0000571092578919713
0.39465625000000004,-0.0000714463645694885
0.39471875,-0.00008367668254521954
0.39478125000000003,-0.00009782227202119465
0.39484375000000005,-0.00008567491941727234
0.39490625,-0.00007505134592733498
0.39496875,-0.00006164130574365378
0.39503125000000006,-0.00005116412551157967
0.39509375,-0.000047973071558571334
0.39515625,-0.00005361654158371476
0.39521875,-0.00006596187237330187
0.39528125000000003,-0.00008019529169701195
0.39534375,-0.0000908086274627462
0.39540625,-0.00010233563853784267
0.39546875000000004,-0.00008775499901358952
0.39553125,-0.00007566741319772752
0.39559375,-0.00006254952064778385
0.39565625000000004,-0.000053757433538567656
0.39571875,-0.00005313355440461631
0.39578125,-0.00006103807163140851
0.39584375000000005,-0.00007451078714800635
0.39590625,-0.00008819908436648316
0.39596875,-0.0001054752687746699
0.39603125000000006,-0.00010560277545269142
0.39609375,-0.00008874775888156883
0.39615625,-0.00007574262830217782
0.39621875,-0.000063292651495378
0.39628125000000003,-0.00005661218370645038
0.39634375,-0.00005855271594895628
0.39640625,-0.00006849600896727259
0.39646875000000004,-0.00008257227498462832
0.39653125,-0.00009521472620249716
0.39659375,-0.00011017204336170872
0.39665625000000004,-0.00009894644698998922
0.39671875,-0.00008881547752120911
0.39678125000000003,-0.00007531612414068967
0.39684375000000005,-0.00006406042107549859
0.39690625,-0.00005971174227772935
0.39696875,-0.00006417429297601862
0.39703125000000006,-0.00007580032108718548
0.39709375,-0.00008997016194329382
0.39715625,-0.0001011003155072035
0.39721875,-0.00011353731832411396
0.39728125000000003,-0.00009975720981655889
0.39734375,-0.00008806642068737158
0.39740625,-0.00007457689925061128
0.39746875000000004,-0.00006494676136374611
0.39753125,-0.00006306329091816665
0.39759375,-0.00006995527980692418
0.39765625000000004,-0.00008286130630108524
0.39771875,-0.00009666943142624257
0.39778125000000003,-0.00011460602581112034
0.39784375000000005,-0.00011565216024060632
0.39790625,-0.00009944600086359001
0.39796875,-0.00008660919560576907
0.39803125000000006,-0.0000736847405958252
0.39809375,-0.00006595385829333278
0.39815625,-0.00006672381691419371
0.39821875,-0.00007573039453809272
0.39828125000000003,-0.00008944552865514793
0.39834375,-0.0001024307181021894
0.39840625,-0.00011811246691996458
0.39846875000000004,-0.00010780378323632656
0.39853125,-0.00009820398559479138
0.39859375,-0.00008471367319722034
0.39865625000000005,-0.0000727817770999617
0.39871875,-0.0000673023531593403
0.39878125000000003,-0.00007064000401821313
0.39884375000000005,-0.00008149951098208874
0.39890625,-0.00009553856329498622
0.39896875,-0.000107186492717945
0.39903125000000006,-0.00012041623984057614
0.39909375,-0.00010744524174741144
0.39915625,-0.00009614617283482119
0.39921875,-0.00008246692776486819
0.39928125000000003,-0.00007198800597889299
0.39934375,-0.0000690245520072047
0.39940625,-0.00007486129795353236
0.39946875000000004,-0.0000871888045309438
0.39953125,-0.0001010861730924642
0.39959375,-0.00011096919992905491
0.39965625000000005,-0.00012150189649930143
0.39971875,-0.00010619366243269646
0.39978125000000003,-0.00009348476737902622
0.39984375000000005,-0.00008019826930230622
0.39990625,-0.00007147037550508939
0.39996875,-0.0000712772875349349
0.40003125000000006,-0.00007924427580519033
0.40009375,-0.0000926753800940816
0.40015625,-0.00010571654144022474
0.40021875,-0.00012233680139107916
0.40028125000000003,-0.00012148995585432865
0.40034375,-0.00010382232778483047
0.40040625,-0.00009045413781655354
0.40046875000000004,-0.00007786114484498174
0.40053125,-0.00007147281510584691
0.40059375,-0.00007379359053677481
0.40065625000000005,-0.00008386756934457285
0.40071875,-0.0000975863160620899
0.40078125,-0.00010959652163150535
0.40084375000000005,-0.00012374847734225591
0.40090625,-0.00011151671419537545
0.40096875,-0.0001007283371893819
0.40103125000000006,-0.00008687490592799996
0.40109375,-0.00007569241280568073
0.40115625,-0.00007166537662749162
0.40121875,-0.0000764602317733648
0.40128125000000003,-0.00008811164014489725
0.40134375,-0.00010203514261695329
0.40140625,-0.0001124480323966559
0.40146875000000004,-0.0001238722695992983
0.40153125,-0.00010917784468594816
0.40159374999999997,-0.00009686669560290961
0.40165625000000005,-0.000083143219518661
0.40171875,-0.00007371076311957214
0.40178125,-0.00007227570269180417
0.40184375000000006,-0.0000794617243598944
0.40190625,-0.00009232451725196128
0.40196875,-0.00010569218256747254
0.40203125,-0.00012278240138659247
0.40209375,-0.0001228640048207691
0.40215625,-0.00010583031398944676
0.40221875,-0.00009248107338713507
0.40228125000000003,-0.00007948146793121391
0.40234375,-0.00007207680577980824
0.40240625,-0.00007327875999948996
0.40246875000000004,-0.00008253029703395032
0.40253125,-0.0000961762039515951
0.40259375,-0.00010851141037347689
0.40265625000000005,-0.000123271543097353
0.40271875,-0.00011194245190790375
0.40278125,-0.00010165307494863773
0.40284375,-0.00008771094816689695
0.40290625,-0.00007585789034927903
0.40296875,-0.00007084728457443235
0.40303125,-0.00007463069777366438
0.40309375000000003,-0.00008566668224500862
0.40315625,-0.00009946491789804279
0.40321875,-0.0001103547024576268
0.40328125000000004,-0.0001226347189004634
0.40334375,-0.00010865626077924406
0.40340624999999997,-0.00009665705687852966
0.40346875000000004,-0.00008277024008239431
0.40353125,-0.00007250067979910901
0.40359375,-0.00007002654944077147
0.40365625000000005,-0.00007629137780217066
0.40371875,-0.00008869604216621418
0.40378125,-0.00010217875834862139
0.40384375,-0.00011987852032837448
0.40390625,-0.00012074651751514676
0.40396875,-0.0001043735774822474
0.40403125,-0.0000911732479698113
0.40409375000000003,-0.00007776097824400974
0.40415625,-0.00006951253944306734
0.40421874999999996,-0.00006967264014094698
0.40428125000000004,-0.00007816077479795569
0.40434375,-0.00009147910717429569
0.40440624999999997,-0.00010410278276407753
0.40446875000000004,-0.00011957115356842074
0.40453125,-0.00010899036691874864
0.40459375,-0.00009917518628416166
0.40465625,-0.00008526101520169027
0.40471875,-0.00007291121112859567
0.40478125,-0.00006690419989639762
0.40484375,-0.00006975277948825798
0.40490625,-0.00008015385715091916
0.40496875,-0.00009381820038330269
0.40503125,-0.00010508009221212034
0.40509375000000003,-0.0001181093872812955
0.40515625,-0.000104866733190212
0.40521874999999996,-0.00009326718177818383
0.40528125000000004,-0.00007920442895358037
0.40534375,-0.00006824256895687775
0.40540624999999997,-0.00006482450163759756
0.40546875,-0.00007018329167030046
0.40553125,-0.00008206702436919927
0.40559375,-0.00009560913685918021
0.40565625,-0.00010512964834787086
0.40571875,-0.00011547278249622595
0.40578125,-0.0000997312502975245
0.40584375,-0.00008678613197851681
0.40590625,-0.00007302876730483354
0.40596875,-0.00006398003479730907
0.40603124999999995,-0.0000631955976281573
0.40609375000000003,-0.00007087873234590258
0.40615625,-0.00008384393067640411
0.40621874999999996,-0.00009666786096314273
0.40628125,-0.0001128013977810538
0.40634375,-0.00011169641932946839
0.40640624999999997,-0.00009370452582432853
0.40646875,-0.00007985041789498881
0.40653125,-0.00006697297397688373
0.40659375,-0.00006013796817429251
0.40665625,-0.00006204715784076387
0.40671875,-0.00007175157440435231
0.40678125,-0.0000852214079381311
0.40684374999999995,-0.00009690957663796573
0.40690625,-0.000110624102137441
0.40696875,-0.00009808513857306744
0.40703124999999996,-0.00008688558284400405
0.40709375000000003,-0.00007268892084305589
0.40715625,-0.00006110150580730667
0.40721874999999996,-0.00005677194368482186
0.40728125,-0.00006128354485535059
0.40734375,-0.00007265922028400207
0.40740624999999997,-0.00008611650412627958
0.40746875,-0.00009616927015616838
0.40753125,-0.00010723590107020176
0.40759375,-0.0000921438979807343
0.40765624999999994,-0.00007946831691577061
0.40771875,-0.0000654333477364405
0.40778125,-0.00005566529940115306
0.40784374999999995,-0.000053943700039416065
0.40790625,-0.00006086216441457404
0.40796875,-0.00007346921840505061
0.40803124999999996,-0.00008643587019475235
0.40809375,-0.00010312400682801343
0.40815625,-0.00010278400897042322
0.40821874999999996,-0.00008528029425275419
0.40828125,-0.000071567010378637
0.40834375,-0.000058216836798991034
0.40840624999999997,-0.000050617523826193556
0.40846875,-0.000051579721956601654
0.40853125,-0.000060654222621275844
0.40859375,-0.00007388398561986725
0.40865624999999994,-0.00008587535543994052
0.40871875,-0.00010019342055858638
0.40878125,-0.00008833652601714093
0.40884374999999995,-0.00007763884676831312
0.40890624999999997,-0.00006339863839449622
0.40896875,-0.00005117640710426696
0.40903124999999996,-0.00004604308877270702
0.40909375,-0.00004973207609466901
0.40915625,-0.00006045926250222711
0.40921874999999996,-0.00007393303665113177
0.40928125,-0.00008431125591779054
0.40934375,-0.00009615523397889236
0.40940624999999997,-0.00008163370044350637
0.40946874999999994,-0.00006922559779151682
0.40953125,-0.00005499813464605874
0.40959375,-0.000044521814910949975
0.40965624999999994,-0.00004196568977608839
0.40971875,-0.0000480949235892314
0.40978125,-0.000060202950042692605
0.40984374999999995,-0.00007335335663754411
0.40990624999999997,-0.00009061992368214478
0.40996875,-0.00009086478241077112
0.41003125000000007,-0.00007409297928454017
0.41009375000000003,-0.00006045809521973422
0.41015625,-0.00004679404980080515
0.41021875,-0.00003843687048458999
0.41028125000000004,-0.00003855969200393383
0.41034375,-0.00004703482220067001
0.41040625000000003,-0.00006001345091027899
0.41046875000000005,-0.00007215781104877306
0.41053125,-0.00008718663250212311
0.41059375000000004,-0.00007605888658018811
0.41065625000000006,-0.00006566379287814561
0.41071875,-0.000051442165671600204
0.41078125,-0.000038897191466713554
0.41084375000000006,-0.00003301886548431887
0.41090625000000003,-0.00003571471218893896
0.41096875,-0.00004609932460014621
0.41103125000000007,-0.00005939191547022632
0.41109375000000004,-0.00007021727929693716
0.41115625,-0.00008268149789525392
0.41121875,-0.00006881749434628492
0.41128125000000004,-0.000056736116723826724
0.41134375,-0.00004234930431772088
0.41140625000000003,-0.00003137494794502871
0.41146875000000005,-0.000027962881663429195
0.41153125,-0.00003337230777039624
0.41159375,-0.00004517236267561481
0.41165625000000006,-0.000058304013371097974
0.41171875,-0.00006730628471752348
0.41178125,-0.00007696415476503293
0.41184375000000006,-0.000060637853529554864
0.41190625000000003,-0.00004723915362747633
0.41196875,-0.00003326602022947489
0.41203125,-0.000024266643395581822
0.41209375000000004,-0.000023594250577602116
0.41215625,-0.00003134625950386438
0.41221875,-0.000044087676359209904
0.41228125000000004,-0.000056553508786430506
0.41234375,-0.00007205246149913358
0.41240625000000003,-0.00007023468334286381
0.41246875000000005,-0.00005162516205223233
0.41253125,-0.000037430751474359925
0.41259375,-0.00002443251853992412
0.41265625000000006,-0.00001770472312062621
0.41271875,-0.00001980544981206034
0.41278125,-0.000029560138222584076
0.41284375,-0.000042785926817487385
0.41290625000000003,-0.00005395850364217636
0.41296875,-0.00006696900255001581
0.41303125,-0.00005370202624363496
0.41309375000000004,-0.00004192841538686043
0.41315625,-0.00002746754369860327
0.41321875,-0.000016005784925568478
0.41328125000000004,-0.000011825920349595176
0.41334375,-0.000016520628680016802
0.41340625,-0.00002792255697388335
0.41346875000000005,-0.000041130655046926756
0.41353125,-0.00005052908766069175
0.41359375,-0.00006083280180557704
0.41365625000000006,-0.000044999011347829354
0.41371875,-0.0000317733197798542
0.41378125,-0.00001763985231259535
0.41384375,-8.047597808952256e-6
0.41390625000000003,-6.616271539763852e-6
0.41396875,-0.000013746936521022435
0.41403125,-0.000026280071314409292
0.41409375000000004,-0.00003884234830776878
0.41415625,-0.000054884455472248295
0.41421874999999997,-0.00005366875099939439
0.41428125000000005,-0.00003556050457756421
0.41434375,-0.000021381604740355886
0.41440625,-8.067092616734217e-6
0.41446875000000005,-7.135374364003466e-7
0.41453125,-2.0701027061004185e-6
0.41459375,-0.000011305990914853292
0.41465625,-0.000024460258398521784
0.41471875,-0.0000359312026436201
0.41478125,-0.0000494869946027765
0.41484375,-0.00003682829016765643
0.41490625000000003,-0.000025422070538100305
0.41496875,-0.000010923141755270205
0.41503125,1.0384920613309978e-6
0.41509375000000004,5.864628605647959e-6
0.41515625,1.8153130043746524e-6
0.41521874999999997,-9.160674602541607e-6
0.41528125000000005,-0.0000223838889990835
0.41534375,-0.00003219686615445888
0.41540625,-0.00004312703837699994
0.41546875,-0.00002784606253117272
0.41553125,-0.00001490783071150803
0.41559375,-5.70206461186773e-7
0.41565625,9.577574264382771e-6
0.41571875,0.000011669276983303223
0.41578125,5.120200182825996e-6
0.41584375,-7.157941973048865e-6
0.41590625000000003,-0.000019886881580499782
0.41596875,-0.000036368319820054285
0.41603124999999996,-0.00003583552808449769
0.41609375000000004,-0.000018119824042289734
0.41615625,-4.141829207382486e-6
0.41621874999999997,9.44880204115095e-6
0.41628125,0.000017420264875001035
0.41634375,0.000016710919365142685
0.41640625,7.959204614466087e-6
0.41646875,-5.068091656124096e-6
0.41653125,-0.000016773840927956918
0.41659375,-0.000030904067289769244
0.41665625,-0.000018791319147615226
0.41671875,-7.765649964242005e-6
0.41678125,6.718069063382792e-6
0.41684374999999996,0.00001906639022919432
0.41690625000000003,0.000024488612071771332
0.41696875,0.000021114308180233965
0.41703124999999996,0.000010432732727792826
0.41709375000000004,-2.756672146692063e-6
0.41715625,-0.00001288394176057056
0.41721874999999997,-0.000024374402512031268
0.41728125,-9.615901975817964e-6
0.41734375,3.0703843022783506e-6
0.41740625,0.000017492212289929587
0.41746875,0.000028114873882018054
0.41753125,0.00003084563546601471
0.41759375,0.000024836507445558098
0.41765624999999995,0.000012883396602665631
0.41771875,1.9053358196741144e-8
0.41778125,-0.000016882387992890602
0.41784374999999996,-0.000016808828119205255
0.41790625000000003,3.809052933345658e-7
0.41796875,0.000014253576440942384
0.41803124999999997,0.000028124946215596358
0.41809375,0.00003657834939713167
0.41815625,0.00003651350838183853
0.41821875,0.00002827293243809481
0.41828125,0.000015392155803678476
0.41834375,3.5594818258502525e-6
0.41840625,-0.000011057513661386076
0.41846875,4.966786821269942e-7
0.41853125,0.000011251384347904514
0.41859375,0.000025794600379297483
0.41865624999999995,0.00003847445777280245
0.41871875000000003,0.000044491023044615496
0.41878125,0.00004164438863636655
0.41884374999999996,0.000031497154921261705
0.41890625,0.000018298185997758787
0.41896875,7.858056273353509e-6
0.41903124999999997,-4.086095609076579e-6
0.41909375,0.000010191827652522578
0.41915625,0.00002273321937976136
0.41921875,0.000037220442281535315
0.41928125,0.00004831521082578061
0.41934375,0.00005168514632937493
0.41940625,0.000046214730557186945
0.41946874999999995,0.00003461222108926132
0.41953125,0.000021605908595838386
0.41959375,4.355542665257506e-6
0.41965624999999995,3.7791836780542987e-6
0.41971875000000003,0.00002068997758461477
0.41978125,0.00003447133983788819
0.41984374999999996,0.000048426656785116595
0.41990625,0.00005738462353768736
0.41996875,0.00005793393660892543
0.42003124999999997,0.00005005537997464227
0.42009375,0.000037334245989166515
0.42015625,0.000025348053350179867
0.42021875,0.0000103119419949671
0.42028125,0.000021289452116296514
0.42034375,0.00003164060655214129
0.42040625,0.00004605946567651231
0.42046874999999995,0.000059120281230617966
0.42053125,0.00006560735961251563
0.42059375,0.00006335007044575014
0.42065624999999995,0.00005341804011599338
0.42071875,0.00004034617582917427
0.42078125,0.000029525342421815592
0.42084374999999996,0.00001715176852495892
0.42090625,0.000030946879625515233
0.42096875,0.00004316978735383059
0.42103124999999997,0.000057758700583762645
0.42109375,0.00006916489775433965
0.42115625,0.00007302721894397735
0.42121875,0.00006803007266707739
0.42128125,0.00005666372680492027
0.42134375,0.00004362605998328717
0.42140625,0.00003480949309387499
0.42146874999999995,0.000025026988602072642
0.42153125,0.00004149095635022637
0.42159375,0.000054976180529658913
0.42165624999999995,0.00006926910866286717
0.42171875,0.0000787078481443021
0.42178125,0.00007968193329574436
0.42184374999999996,0.00007230677930752938
0.42190625,0.000059750625339395624
0.42196875,0.00004755651348448825
0.42203124999999997,0.00003205002322437256
0.42209375,0.0000339946581699585
0.42215625,0.000052714458333963377
0.42221875,0.00006714720161213328
0.42228125,0.00008040307922486944
0.42234375,0.0000873833000243629
0.42240625,0.00008560033046152438
0.42246874999999995,0.00007615202782856878
0.42253125,0.00006305111460512547
0.42259375,0.00005206090607949576
0.42265624999999996,0.00003919863982131122
0.42271875000000003,0.000052591064956336586
0.42278125,0.00006452425177713716
0.42284374999999996,0.00007922265151136254
0.42290625,0.0000909608861217881
0.42296875,0.00009530300878286824
0.42303124999999997,0.00009080814004176763
0.42309375,0.00007965998674614588
0.42315625,0.00006659494259002308
0.42321875,0.00005736594817071228
0.42328125,0.00004724404497598311
0.42334375,0.00006329621487910497
0.42340625,0.00007666319698601542
0.42346874999999995,0.000091013844674942
0.42353125,0.00010079586025027454
0.42359375,0.00010232961665126994
0.42365624999999996,0.00009532930743934298
0.42371875,0.00008291739368056217
0.42378125,0.00007055823147925772
0.42384374999999996,0.000054781845357607106
0.42390625,0.00005620126142833609
0.42396875,0.00007456983251913352
0.42403124999999997,0.00008887033870913497
0.42409375,0.00010237433624749048
0.42415625,0.00010979949415376722
0.42421875,0.00010844003730933749
0.42428125,0.00009924573912706292
0.42434375,0.00008621046641883734
0.42440625,0.0000750000838908374
0.42446874999999995,0.00006173482654467377
0.42453125,0.00007468158985493578
0.42459375,0.00008635194588765827
0.42465624999999996,0.00010099678014624525
0.42471875,0.00011301554047599138
0.42478125,0.00011775736311191165
0.42484374999999996,0.00011365799335448512
0.42490625,0.00010266469436055747
0.42496875,0.00008961120956564594
0.42503124999999997,0.00008002060737811317
0.42509375,0.00006946801318492846
0.42515625,0.00008513344363927922
0.42521875,0.00009834078659187728
0.42528125,0.0001127531942849147
0.42534375,0.00012282157923945713
0.42540625,0.000124728719223699
0.42546874999999995,0.00011806375857513485
0.42553125,0.00010579642199851774
0.42559375,0.00009324918005565452
0.42565624999999996,0.00007714082823880031
0.42571875,0.00007808248559199038
0.42578125,0.00009616257793920724
0.42584374999999997,0.00011038080181707821
0.42590625,0.00012392499784041888
0.42596875,0.00013168382471032136
0.42603125,0.00013072242878957308
0.42609375,0.00012179464084764724
0.42615625,0.00010880972864703298
0.42621875,0.00009733399618494509
0.42628125,0.00008365252632275277
0.42634375,0.00009625895812506724
0.42640625,0.0001076478160617067
0.42646874999999995,0.00012228088981544594
0.42653125000000003,0.00013447788063065957
0.42659375,0.0001395969981736328
0.42665624999999996,0.00013586852537850191
0.42671875000000004,0.00012506613575411635
0.42678125,0.0001119440589262069
0.42684374999999997,0.00010211923459014366
0.42690625,0.00009117092584562392
0.42696875,0.00010650308016285637
0.42703125,0.00011949468914068673
0.42709375,0.0001339822051358297
0.42715625,0.00014434779177543988
0.42721875,0.00014660239433358924
0.42728125,0.0001402578423639611
0.42734375,0.00012815414580051587
0.42740625,0.00011551649821922583
0.42746874999999995,0.0000990969199952535
0.42753125000000003,0.00009971295245640721
0.42759375,0.00011756175504459843
0.42765624999999996,0.00013167002674382977
0.42771875,0.0001454300165064093
0.42778125,0.0001534446525595784
0.42784374999999997,0.0001528916288848492
0.42790625,0.00014427750315007537
0.42796875,0.00013132324978035181
0.42803125,0.00011970293764498874
0.42809375,0.00010589378752264011
0.42815625,0.00011807225547724731
0.42821875,0.0001292411136319116
0.42828125,0.00014393606889730182
0.42834375,0.00015644084207314113
0.42840625,0.00016187470553424843
0.42846874999999995,0.00015854158791021866
0.42853125000000003,0.00014797369663303167
0.42859375,0.00013481737236180347
0.42865624999999996,0.00012477219880027007
0.42871875,0.00011357132179216911
0.42878125,0.0001286272710304126
0.42884374999999997,0.00014148700538302306
0.42890625,0.00015605135666069136
0.42896875,0.00016666803277191888
0.42903125,0.00016923876243779556
0.42909375,0.00016324289279197324
0.42915625,0.00015139263378507323
0.42921875,0.00013859122503294408
0.42928125,0.00012191891074223027
0.42934375,0.00012229344816815785
0.42940625,0.00013983016699686823
0.42946874999999995,0.00015383055113085686
0.42953125000000003,0.00016771053147812687
0.42959375,0.00017616197847940274
0.42965624999999996,0.00017588006682123236
0.42971875,0.0001673758884293275
0.42978125,0.00015458763736942577
0.42984374999999997,0.00014281979765547181
0.42990625,0.00012855617044491008
0.42996875,0.00014048982236569696
0.43003125,0.00015149832828237342
0.43009375,0.00016597984204048954
0.43015625,0.00017866163037152938
0.43021875,0.000184324268668698
0.43028125,0.00018117794642492913
0.43034375,0.00017079891704035316
0.43040625,0.00015781910651848502
0.43046874999999996,0.00014753822693411994
0.43053125000000003,0.0001359810784965082
0.43059375,0.00015059191406785466
0.43065624999999996,0.00016336392370672193
0.43071875,0.00017804196675326456
0.43078125,0.00018880655685818426
0.43084374999999997,0.00019175811267840848
0.43090625,0.00018600819866758378
0.43096875,0.0001741482753015583
0.43103125,0.00016127327753846787
0.43109375,0.00014440667309049277
0.43115625,0.0001444070099295286
0.43121875,0.0001617292344437693
0.43128125,0.0001757345973205371
0.43134375,0.0001895805146932411
0.43140625,0.00019821198027498987
0.43146874999999996,0.0001982342944563259
0.43153125000000003,0.00019004377421218133
0.43159375,0.00017727966241724846
0.43165624999999996,0.00016537908975148424
0.43171875,0.00015090646774902627
0.43178125,0.0001625968434177949
0.43184374999999997,0.00017347077424365032
0.43190625,0.0001879688664001289
0.43196875,0.00020072494485269543
0.43203125,0.00020678396177452318
0.43209375,0.00020383085026194625
0.43215625,0.00019362497693094227
0.43221875,0.00018049573467626007
0.43228125,0.00017016614643201866
0.43234375,0.00015836975216956817
0.43240625,0.00017285586868726055
0.43246874999999996,0.00018543924670874623
0.43253125000000003,0.00020006298559643865
0.43259375,0.00021110166120455465
0.43265624999999996,0.00021424824454738256
0.43271875000000004,0.00020865054070678957
0.43278125,0.0001968607941906092
0.43284374999999997,0.00018404009783611064
0.43290625,0.00016701285765417795
0.43296875,0.00016676833814355252
0.43303125,0.00018390392394132538
0.43309375,0.00019770435011912113
0.43315625,0.00021172343193393006
0.43321875,0.0002204900463257803
0.43328125,0.0002207592703379474
0.43334375,0.00021271692076996196
0.43340625,0.00019996084072026327
0.43346874999999996,0.00018794828944805608
0.43353125000000003,0.00017324769718143895
0.43359375,0.00018470288757965747
0.43365624999999997,0.00019534929531347944
0.43371875,0.00020985892354122293
0.43378125,0.00022267207756276886
0.43384375,0.00022886254571014009
0.43390625,0.00022618988323780398
0.43396875,0.00021603948903943515
0.43403125,0.00020291169522906882
0.43409375,0.00019238727049908366
0.43415625,0.00018031795418831098
0.43421875,0.00019461229134981606
0.43428125,0.0002070515636816983
0.43434375000000003,0.00022164450043017647
0.43440625,0.00023271397115638692
0.43446874999999996,0.0002360854499237064
0.43453125000000004,0.00023061989145475859
0.43459375,0.00021889023980934535
0.43465624999999997,0.0002059231986215257
0.43471875,0.00018863601237194272
0.43478125,0.00018819502605334215
0.43484375,0.00020508423950504895
0.43490625,0.0002188053639665677
0.43496875,0.00023286275734542283
0.43503125,0.00024170219147429117
0.43509375,0.0002421068522815567
0.43515625,0.00023415389396624908
0.43521875,0.00022141656971533946
0.43528125,0.0002092697900105689
0.43534375000000003,0.00019434315779165434
0.43540625,0.00019683941914583336
0.43546874999999996,0.00021599171222586033
0.43553125000000004,0.0002304235050232667
0.43559375,0.00024329728485575353
0.43565624999999997,0.0002495686950150927
0.43571875,0.0002470717855397736
0.43578125,0.00023698745817929412
0.43584375,0.00022375657912735575
0.43590625,0.00021309304834188358
0.43596875,0.00020086034584695933
0.43603125,0.0002149097227696628
0.43609375,0.0002272402054766809
0.43615625,0.00024176630740878335
0.43621875,0.0002529454343593168
0.43628125,0.00025639461169765787
0.43634375000000003,0.00025106634460879407
0.43640625,0.00023938656662565727
0.43646874999999996,0.00022641112855709827
0.43653125000000004,0.00020893535829129284
0.43659375,0.00020830686600788184
0.43665624999999997,0.00022507803373525426
0.43671875000000004,0.00023872799500662678
0.43678125,0.00025277719389407705
0.43684375,0.00026175641275578976
0.43690625,0.0002623036372876031
0.43696875,0.00025445059963841166
0.43703125,0.00024171616206812574
0.43709375,0.00022951642849367015
0.43715625,0.00021446884658805898
0.43721875,0.00021676780276754654
0.43728125,0.00023585466722686466
0.43734375000000003,0.0002503291261329865
0.43740625,0.00026323614083462177
0.43746874999999996,0.0002696626124504137
0.43753125000000004,0.0002672997243197417
0.43759375,0.0002573273682359156
0.43765624999999997,0.0002441378341101197
0.43771875,0.00023335097321525167
0.43778125,0.00022104234634037767
0.43784375,0.00023489986032437793
0.43790625,0.0002472221481126802
0.43796875,0.00026180347501462975
0.43803125,0.00027298421764723746
0.43809375,0.00027661663131578473
0.43815625,0.0002713987817854757
0.43821875,0.00025976806602306945
0.43828125,0.0002467846132357676
0.43834375000000003,0.00022930728070630346
0.43840625,0.00022852892178255868
0.43846874999999996,0.0002451475427784344
0.43853125000000004,0.0002587611764857667
0.43859375,0.0002727927612673625
0.43865624999999997,0.00028198341518075043
0.43871875,0.00028262714244062237
0.43878125,0.0002747903132254287
0.43884375,0.0002621222162580289
0.43890625,0.0002498294430881079
0.43896875,0.00023473578502397618
0.43903125,0.00023702360658572896
0.43909375,0.00025599767676437457
0.43915625,0.00027040958074388277
0.43921875,0.0002833975259016325
0.43928125,0.0002899287378921589
0.43934375000000003,0.0002875475077903089
0.43940625,0.0002776867115930476
0.43946874999999996,0.00026442011312170777
0.43953125000000004,0.00025367497677122874
0.43959375,0.0002412166781748104
0.43965624999999997,0.0002550605057324018
0.43971875,0.00026720398083246444
0.43978125,0.00028184519111847106
0.43984375,0.0002930627826006199
0.43990625,0.000296665854838285
0.43996875,0.0002915193280435546
0.44003125,0.0002798786787853169
0.44009375,0.000266844473307902
0.44015625,0.00024929983806015743
0.44021875,0.0002482766051764562
0.44028125,0.00026484905157372896
0.44034375000000003,0.00027849292522180713
0.44040625,0.00029257121905174044
0.44046874999999996,0.00030166878791557106
0.44053125000000004,0.00030232590683219873
0.44059375,0.0002946224644650025
0.44065624999999997,0.0002817883239793831
0.44071875,0.00026968229884291595
0.44078125,0.0002543388329837304
0.44084375,0.0002564824760888512
0.44090625,0.00027536162098265593
0.44096875,0.00028979439097776005
0.44103125,0.00030278025933785924
0.44109375,0.00030927985501065514
0.44115625,0.00030696637731934817
0.44121875,0.00029718959820859703
0.44128125,0.0002838995752525164
0.44134375000000003,0.00027295170460409773
0.44140625,0.00026048335717640536
0.44146874999999997,0.00027427203485067
0.44153125000000004,0.0002864071817464675
0.44159375,0.0003009316354036784
0.44165625,0.00031225002591583895
0.44171875,0.00031594025642109336
0.44178125,0.0003108586638633365
0.44184375,0.000299312185647993
0.44190625,0.0002862060955065096
0.44196875,0.00026849215875745375
0.44203125,0.0002676000588950067
0.44209375,0.00028404347470531444
0.44215625000000003,0.00029764098317475174
0.44221875,0.0003116839098604579
0.44228125,0.00032077509250572067
0.44234375000000004,0.0003215387664421837
0.44240625,0.0003138252537434466
0.44246874999999997,0.0003010556764849598
0.44253125000000004,0.0002887451719083417
0.44259375,0.0002734795863430367
0.44265625,0.00027554356630856564
0.44271875000000005,0.000294395207955378
0.44278125,0.0003087852974709704
0.44284375,0.00032175004484107095
0.44290625,0.0003282994472735973
0.44296875,0.000326012769039874
0.44303125,0.00031608950382217005
0.44309375,0.0003028160033776983
0.44315625000000003,0.0002919218378631336
0.44321875,0.00027927818125073056
0.44328125,0.00029302588583091094
0.44334375000000004,0.0003051193576276423
0.44340625,0.00031961882850026213
0.44346874999999997,0.0003308814160984802
0.44353125000000004,0.00033458613801541637
0.44359375,0.0003294262349549659
0.44365625,0.00031773573315803383
0.44371875,0.00030461875248533055
0.44378125,0.0002868939270624163
0.44384375,0.0002859235324949305
0.44390625,0.00030230449461177145
0.44396875,0.0003158515060241729
0.44403125,0.0003298369840193244
0.44409375,0.0003389878849722888
0.44415625000000003,0.000339550448561432
0.44421875,0.000331829238452222
0.44428125,0.0003189879416409455
0.44434375000000004,0.00030662212630771374
0.44440625,0.0002912728536671322
0.44446874999999997,0.0002933354393086021
0.44453125000000004,0.000312106578341409
0.44459375,0.0003264123691667231
0.44465625,0.00033931661873982943
0.44471875,0.00034581351747482725
0.44478125,0.00034339755224147006
0.44484375,0.0003334100491444586
0.44490625,0.00032003843686366495
0.44496875,0.00030909102308869507
0.44503125,0.000296445460166439
0.44509375,0.0003101470519294436
0.44515625000000003,0.000322164833385985
0.44521875,0.00033663722886512204
0.44528125,0.0003477889216443736
0.44534375000000004,0.00035141676035706226
0.44540625,0.0003461736513093727
0.44546874999999997,0.0003344595578902848
0.44553125000000005,0.0003213256355519972
0.44559375,0.00030357191768937836
0.44565625,0.0003025623993766491
0.44571875,0.0003190067785992512
0.44578125,0.00033245412685381504
0.44584375,0.0003464421854880162
0.44590625,0.00035538863467855786
0.44596875,0.0003560218135045118
0.44603125,0.0003481672230324223
0.44609375,0.0003352794653461444
0.44615625000000003,0.00032290542889881757
0.44621875,0.00030761721792542385
0.44628125,0.00030966682593792927
0.44634375000000004,0.0003284698149867149
0.44640625,0.00034274228520422834
0.44646874999999997,0.00035563970781983534
0.44653125000000005,0.00036203088034292286
0.44659375,0.0003595545122216798
0.44665625,0.0003494869843247983
0.44671875000000005,0.0003361503708849342
0.44678125,0.0003252142896506133
0.44684375,0.0003125780099326736
0.44690625,0.00032631059501753157
0.44696875,0.00033841608185905536
0.44703125,0.0003528385054636096
0.44709375,0.0003639819135891065
0.44715625000000003,0.0003674823706457109
0.44721875,0.00036217255424179917
0.44728125,0.0003503857738137786
0.44734375000000004,0.00033726815817534256
0.44740625,0.0003195136857931172
0.44746874999999997,0.0003185789043246984
0.44753125000000005,0.00033505273228451316
0.44759375,0.0003486091612463771
0.44765625,0.000362512194193379
0.44771875,0.000371456584196711
0.44778125,0.00037198124621770634
0.44784375,0.00036403935734070914
0.44790625,0.00035117936095561963
0.44796875,0.0003387482031269942
0.44803125,0.00032357772875367397
0.44809375,0.0003256101056127239
0.44815625000000003,0.00034451528835516276
0.44821875,0.0003587777478775145
0.44828125,0.0003715934342929661
0.44834375000000004,0.0003779173028681665
0.44840625,0.0003754558778459871
0.44846874999999997,0.00036529194304060764
0.44853125000000005,0.00035190351534702957
0.44859375,0.0003410257878695838
0.44865625,0.0003284596401440798
0.44871875,0.0003423846001682773
0.44878125,0.0003543503404979387
0.44884375,0.0003688510400938899
0.44890625,0.0003798705647706374
0.44896875,0.0003833955656825372
0.44903125,0.0003779526961913138
0.44909375,0.0003661360996465371
0.44915625000000003,0.00035293496442195815
0.44921875,0.00033534892745192696
0.44928125,0.00033454225891584033
0.44934375000000004,0.0003511136525419234
0.44940625,0.0003646207542374047
0.44946875,0.00037843947070530237
0.44953125000000005,0.0003873942526777113
0.44959375,0.0003876868699421443
0.44965625,0.0003797074825604846
0.44971875,0.0003669082726416445
0.44978125,0.00035443327005169056
0.44984375,0.0003392326460344153
0.44990625,0.00034142504681242136
0.44996875000000003,0.00036038799782214803
0.45003125,0.00037463759242374606
0.45009375,0.0003872526967866746
0.45015625000000004,0.0003936582404311523
0.45021875,0.00039089987252627356
0.45028125,0.0003806025624265019
0.45034375000000004,0.00036725252176312423
0.45040625,0.00035640463955844554
0.45046875,0.0003440024599362518
0.45053125000000005,0.00035788882548851153
0.45059375,0.00037008665005597297
0.45065625,0.0003844316093927491
0.45071875,0.0003952851476700936
0.45078125,0.00039866163733955073
0.45084375,0.0003930011056326871
0.45090625,0.0003810473214191576
0.45096875000000003,0.00036798590591954894
0.45103125,0.0003503352947494681
0.45109375,0.0003497311045415896
0.45115625000000004,0.00036634355628106796
0.45121875,0.0003798987710898205
0.45128125,0.0003937171749987811
0.45134375000000004,0.00040232179706084503
0.45140625,0.00040253548418477114
0.45146875,0.00039438404337051314
0.45153125000000005,0.00038134855918515315
0.45159375,0.000369037369214939
0.45165625,0.0003539883336101113
0.45171875,0.0003563434709414337
0.45178125,0.00037538686475149796
0.45184375,0.00038970856929862463
0.45190625,0.0004023467221322963
0.45196875000000003,0.00040828306927515046
0.45203125,0.00040543819624375144
0.45209375,0.00039508880216788944
0.45215625000000004,0.0003816197720991066
0.45221875,0.0003708198472094498
0.45228125,0.0003584902406281454
0.45234375000000004,0.0003725678072147298
0.45240625,0.00038478099028849133
0.45246875,0.0003991443664331795
0.45253125000000005,0.0004099536852716912
0.45259375,0.0004130034882176281
0.45265625,0.00040718115616576733
0.45271875000000006,0.0003952107328400109
0.45278125,0.0003819937596467454
0.45284375,0.00036457017333363373
0.45290625,0.0003639267320919709
0.45296875000000003,0.000380702796108745
0.45303125,0.00039430574741808333
0.45309375,0.0004080545219823095
0.45315625000000004,0.00041650264716090735
0.45321875,0.00041645936239623205
0.45328125,0.00040808837727702996
0.45334375000000005,0.0003949538041515474
0.45340625,0.0003827197088797085
0.45346875,0.0003677388881503513
0.45353125000000005,0.00037023245583017034
0.45359375,0.0003892972652494442
0.45365625,0.00040357430642967707
0.45371875,0.00041607209306110393
0.45378125,0.000421820179356186
0.45384375,0.00041874383009206373
0.45390625,0.00040814416456295965
0.45396875000000003,0.00039465139105415714
0.45403125,0.0003839682910568229
0.45409375,0.000371778328682279
0.45415625000000004,0.0003859606181098596
0.45421875,0.00039816979790574525
0.45428125,0.00041251866741438825
0.45434375000000005,0.00042309390486025555
0.45440625,0.0004259066411703427
0.45446875,0.0004199313620278783
0.45453125000000005,0.00040778805872911106
0.45459375,0.00039451803712461236
0.45465625,0.00037718258011860267
0.45471875,0.0003767236497502352
0.45478125,0.00039362758150579547
0.45484375,0.000407234669466211
0.45490625,0.00042086705818622505
0.45496875000000003,0.0004291129555620554
0.45503125,0.00042883856799839914
0.45509375,0.00042028398539574463
0.45515625000000004,0.0004070584483340661
0.45521875,0.00039484677490003034
0.45528125,0.00038001048418305483
0.45534375000000005,0.0003827127763698368
0.45540625,0.0004019152985834107
0.45546875,0.0004161909953080689
0.45553125000000005,0.00042848969739771314
0.45559375,0.0004340301621501147
0.45565625,0.00043067137532444566
0.45571875,0.0004199800294926309
0.45578125,0.0004064227304906437
0.45584375,0.00039578672705348206
0.45590625,0.00038383076191678134
0.45596875000000003,0.00039817035989841987
0.45603125,0.0004105087884044012
0.45609375,0.0004248062203945635
0.45615625000000004,0.00043519064861521906
0.45621875,0.00043779516000444496
0.45628125,0.00043147048923050657
0.45634375000000005,0.00041918373062875547
0.45640625,0.0004060047616715537
0.45646875,0.000388815517830203
0.45653125000000006,0.000388555526452547
0.45659375,0.00040564968192466355
0.45665625,0.0004192568114321227
0.45671875000000006,0.00043284330289307393
0.45678125,0.00044088189931507094
0.45684375,0.0004402875225962277
0.45690625,0.00043145060124973045
0.45696875000000003,0.00041822592709001016
0.45703125,0.0004060876726132631
0.45709375,0.00039143038688736753
0.45715625000000004,0.0004030778351328257
0.45721875,0.00041370727277309505
0.45728125000000003,0.0004279941185674624
0.45734375000000005,0.00044015731773280886
0.45740625,0.0004454261195021847
0.45746875,0.00044181558718023317
0.45753125000000006,0.000430906069073235
0.45759375,0.00041738713139593403
0.45765625,0.000406930218469187
0.45771875,0.00039515450804893104
0.45778125000000003,0.0004097448438139528
0.45784375,0.0004222070080456275
0.45790625,0.0004364383185867099
0.45796875000000004,0.00044665158971576857
0.45803125,0.00044888713373560096
0.45809375,0.00044238310915498125
0.45815625000000004,0.00043004002659457335
0.45821875,0.00041695402996353575
0.45828125000000003,0.00039989995022120944
0.45834375000000005,0.0004000563387511896
0.45840625,0.0004172989246016834
0.45846875,0.0004310650092150259
0.45853125000000006,0.0004444823713917745
0.45859375,0.0004523158274912925
0.45865625,0.00045138014006690375
0.45871875,0.00044243661478751695
0.45878125000000003,0.0004291470448363824
0.45884375,0.0004171429276955546
0.45890625,0.0004027301848061604
0.45896875000000004,0.00041466581825030935
0.45903125,0.0004255102035146119
0.45909375,0.0004397265327159422
0.45915625000000004,0.00045179207657906895
0.45921875,0.0004566954679320334
0.45928125000000003,0.00045297099841699884
0.45934375000000005,0.0004418935477711189
0.45940625,0.0004284104760468935
0.45946875,0.00041808415632590273
0.45953125000000006,0.0004065517859069834
0.45959375,0.00042144063593918535
0.45965625,0.000434034141689299
0.45971875,0.0004481372222955443
0.45978125000000003,0.00045812544538786915
0.45984375,0.0004600770706959384
0.45990625,0.00045338534574956846
0.45996875000000004,0.00044074197535213383
0.46003125,0.0004277984715493552
0.46009375,0.00041093769489770893
0.46015625000000004,0.00041133899426032405
0.46021875,0.0004287632156073362
0.46028125,0.0004425251384023443
0.46034375000000005,0.0004558214666077892
0.46040625,0.0004634365805471913
0.46046875,0.0004622255714200746
0.46053125000000006,0.00045280307094959504
0.46059375,0.00043967798042217343
0.46065625,0.000427701669212327
0.46071875,0.00041351052960983403
0.46078125000000003,0.00042569268632997037
0.46084375,0.00043666708523298903
0.46090625,0.00045090498582966987
0.46096875000000004,0.0004627336438851326
0.46103125,0.0004673960067962668
0.46109375,0.0004631374493052204
0.46115625000000005,0.000451914823849979
0.46121875,0.00043833782749287675
0.46128125,0.0004281645067218537
0.46134375000000005,0.0004170327221575676
0.46140625,0.0004321522758908847
0.46146875,0.0004449499054876571
0.46153125,0.0004589116247848274
0.46159375,0.000468664055792406
0.46165625,0.00047022514305214425
0.46171875,0.00046316771430569836
0.46178125000000003,0.0004505462736546992
0.46184375,0.00043749097331114567
0.46190625,0.00042083260284262597
0.46196875000000004,0.0004215662287534172
0.46203125,0.0004392705658417262
0.46209374999999997,0.00045309184786729295
0.46215625000000005,0.0004662627239990502
0.46221875,0.00047344334651777675
0.46228125,0.00047179959764129253
0.46234375000000005,0.0004623789597105188
0.46240625,0.00044891464935362113
0.46246875,0.0004371727088125152
0.46253125,0.000423219805544911
0.46259375,0.0004357359745867373
0.46265625,0.000446958043250012
0.46271875,0.0004611907129191406
0.46278125000000003,0.0004726949379184886
0.46284375,0.00047698921293670704
0.46290624999999996,0.000472394146338595
0.46296875000000004,0.0004608817887650912
0.46303125,0.00044731973123565
0.46309374999999997,0.0004286605304593058
0.46315625000000005,0.0004265475939169011
0.46321875,0.0004418981860770388
0.46328125,0.0004547741400530436
0.46334375,0.00046876023845350556
0.46340625,0.0004781783028812575
0.46346875,0.00047934691577951327
0.46353125,0.0004719482150512405
0.46359375,0.0004590467687618227
0.46365625,0.0004461314545272446
0.46371875,0.00042983645118042924
0.46378125000000003,0.00043086329881451835
0.46384375,0.0004488077018466319
0.46390624999999996,0.00046271249918292123
0.46396875000000004,0.0004756678715146928
0.46403125,0.0004825167284527865
0.46409374999999997,0.0004805644091290806
0.46415625,0.0004706896833985563
0.46421875,0.00045712672616985556
0.46428125,0.0004455276644223516
0.46434375,0.00043198398380940584
0.46440625,0.0004447973285600648
0.46446875,0.0004561745770652603
0.46453125,0.00047040104979606534
0.46459375,0.00048172153639106097
0.46465625,0.0004856376871054946
0.46471874999999996,0.0004806324505233772
0.46478125000000003,0.00046890164470697604
0.46484375,0.0004553342874920249
0.46490624999999997,0.00043695645977349235
0.46496875,0.00043513206295106577
0.46503125,0.00045078723257221953
0.46509375,0.00046374708778237905
0.46515625,0.00047761541764285154
0.46521875,0.0004866813126518238
0.46528125,0.0004875127240435845
0.46534375,0.0004797079046538616
0.46540625,0.00046670891067478876
0.46546875,0.0004538689475475158
0.46553124999999995,0.0004378669387881673
0.46559375000000003,0.0004392038534475756
0.46565625,0.0004574187900787674
0.46571874999999996,0.00047135768373993137
0.46578125000000004,0.0004840736098857962
0.46584375,0.000490533845069363
0.46590624999999997,0.000488192191039738
0.46596875,0.00047801433375214974
0.46603125,0.0004643512148088877
0.46609375,0.00045294461727330565
0.46615625,0.00043975384255480476
0.46621875,0.0004528464825326872
0.46628125,0.00046445726738944537
0.46634374999999995,0.0004786508844279169
0.46640625,0.0004896732423021743
0.46646875,0.0004931033751608138
0.46653124999999995,0.00048772461684276625
0.46659375000000003,0.00047576337186902573
0.46665625,0.0004622635448293319
0.46671874999999996,0.0004441048979173384
0.46678125,0.0004426571590901429
0.46684375,0.0004586750419470209
0.46690624999999997,0.0004717819668401957
0.46696875,0.0004855069005630236
0.46703125,0.0004942452632824001
0.46709375,0.0004945401423880752
0.46715625,0.0004864500749275913
0.46721875,0.0004733019600096505
0.46728125,0.00046060847749485045
0.46734374999999995,0.0004449544486957169
0.46740625,0.00044663809247012104
0.46746875,0.0004652010626631231
0.46753124999999995,0.0004792059679823296
0.46759375,0.0004917703532275886
0.46765625,0.0004977936861506049
0.46771874999999996,0.0004950130294064242
0.46778125,0.00048448689586214067
0.46784375,0.00047092056639298774
0.46790624999999997,0.0004596462098282114
0.46796875,0.00044685394536782275
0.46803125,0.0004604128856582901
0.46809375,0.0004722506577387875
0.46815624999999994,0.0004863627177683211
0.46821875,0.0004971752903736582
0.46828125,0.0005002116028730158
0.46834374999999995,0.0004944766841053494
0.46840625,0.0004822892869013329
0.46846875,0.0004687980774294026
0.46853124999999995,0.000450916241007987
0.46859375,0.00044998186721686984
0.46865625,0.00046639365592207604
0.46871874999999996,0.0004796748243049709
0.46878125,0.0004931482021509337
0.46884375,0.0005016444296461753
0.46890624999999997,0.0005016035839372907
0.46896875,0.0004931002919831284
0.46903125,0.0004797841746635653
0.46909375,0.0004672161581099482
0.46915624999999994,0.00045188452169339643
0.46921875,0.00045416027343034293
0.46928125,0.0004729294644711113
0.46934374999999995,0.0004871550994499929
0.46940624999999997,0.0004994340679345954
0.46946875,0.0005051271449543759
0.46953124999999996,0.000501897620847902
0.46959375,0.0004910183431419274
0.46965625,0.0004774553209367649
0.46971874999999996,0.0004664011685897168
0.46978125,0.00045415330248307906
0.46984375,0.0004678274575743435
0.46990624999999997,0.00048010147090540856
0.46996874999999994,0.0004941843467353296
0.47003125,0.0005044810177454867
0.47009375000000003,0.0005070866239481608
0.47015625000000005,0.0005008733133658461
0.47021875,0.000488540943959892
0.47028125,0.0004751244593599671
0.47034375000000006,0.00045740075118561735
0.47040625,0.0004570164309103675
0.47046875,0.0004737849039232189
0.47053125000000007,0.00048704909293842413
0.47059375000000003,0.0005003468467010136
0.47065625,0.0005085754736156439
0.47071875,0.0005079072256523598
0.47078125000000004,0.0004989550239561658
0.47084375,0.0004854942255607189
0.47090625,0.0004732892062668734
0.47096875000000005,0.00045828562412746077
0.47103125,0.00046083572504374004
0.47109375000000003,0.0004799374102665288
0.47115625000000005,0.0004940524406944757
0.47121875,0.0005061249997440065
0.47128125,0.0005111310893794047
0.47134375000000006,0.0005073925910770299
0.47140625,0.0004964459720634071
0.47146875,0.00048274368635790876
0.47153125,0.0004719218209663645
0.47159375000000003,0.000459944709399307
0.47165625,0.000474311691803897
0.47171875,0.00048657605099924894
0.47178125000000004,0.0005005755984287541
0.47184375,0.0005105525209409129
0.47190625,0.0005127667218993576
0.47196875000000005,0.0005060011370422446
0.47203125,0.0004934332602843372
0.47209375,0.00048008685068359064
0.47215625000000006,0.00046284932788614314
0.47221875,0.00046280974075627035
0.47228125,0.0004798825117894867
0.47234375000000006,0.0004933760378508234
0.47240625,0.0005066785262070189
0.47246875,0.0005142002860977074
0.47253125,0.0005130504774754352
0.47259375000000003,0.0005038319170909689
0.47265625,0.0004902826148090317
0.47271875,0.00047807338742678063
0.47278125000000004,0.00046361588506681206
0.47284375,0.00047535463646489196
0.47290625,0.0004859985331787664
0.47296875000000005,0.0005001521202296771
0.47303125,0.0005119174398341558
0.47309375,0.000516539443854172
0.47315625000000006,0.0005123536190226458
0.47321875,0.0005010128562478247
0.47328125,0.0004872972391338701
0.47334375,0.0004768549684437823
0.47340625000000003,0.00046536082682188673
0.47346875,0.0004801672264763135
0.47353125,0.0004926004107570214
0.47359375000000004,0.0005065086166153171
0.47365625,0.00051622085631714
0.47371875,0.0005178113370752913
0.47378125000000004,0.0005107128993893373
0.47384375,0.0004978699058156427
0.47390625,0.00048467376780245153
0.47396875000000005,0.00046782713677418625
0.47403125,0.0004681918617480754
0.47409375,0.0004856498396889619
0.47415625,0.0004992913503751584
0.47421875,0.0005123025790654823
0.47428125,0.0005194086422786182
0.47434375,0.0005177770305838797
0.47440625000000003,0.0005081914213139471
0.47446875,0.0004945371650738745
0.47453125,0.0004825558055149143
0.47459375000000004,0.0004684355619253011
0.47465625,0.0004806973111106394
0.47471874999999997,0.0004916575881858121
0.47478125000000004,0.0005057605984776364
0.47484375,0.0005172006197392831
0.47490625,0.0005213992952313451
0.47496875,0.0005166270409191209
0.47503125,0.0005049803166760694
0.47509375,0.0004912901773863262
0.47515625,0.0004724349544975859
0.47521875,0.00047009486165014436
0.47528125,0.0004852464169103621
0.47534375,0.0004979574119578223
0.47540625000000003,0.0005117605447731155
0.47546875,0.0005210279836830312
0.47553124999999996,0.0005220647274068735
0.47559375000000004,0.0005144598551726082
0.47565625,0.0005014406220391968
0.47571874999999997,0.0004883559867887161
0.47578125000000004,0.0004718884608821694
0.47584375,0.0004727290342184387
0.47590625,0.0004905269784538924
0.47596875,0.0005043036154778469
0.47603125,0.0005170589809369852
0.47609375,0.0005237093778888285
0.47615625,0.0005215270779785341
0.47621875,0.0005115205317519633
0.47628125,0.000497776353848435
0.47634374999999995,0.00048604150498487986
0.47640625000000003,0.0004723850887256298
0.47646875,0.00048511938871748095
0.47653124999999996,0.0004963566146737597
0.47659375000000004,0.0005104773856119127
0.47665625,0.0005215461002796851
0.47671874999999997,0.0005252090611629484
0.47678125,0.0005199913498152853
0.47684375,0.0005080396942303625
0.47690625,0.0004943288171035745
0.47696875,0.0004758358865207743
0.47703125,0.00047399943652061405
0.47709375,0.0004896351120149967
0.47715625,0.0005025188717640572
0.47721875,0.0005162037591194685
0.47728125,0.0005250421650512122
0.47734374999999996,0.0005255037256457068
0.47740625000000003,0.0005175054593827277
0.47746875,0.0005042918809995897
0.47753124999999996,0.0004913726622584672
0.47759375,0.0004753608175105811
0.47765625,0.0004767543126014684
0.47771874999999997,0.0004949286263122021
0.47778125,0.0005088137311187318
0.47784375,0.0005214192819820024
0.47790625,0.000527522446347628
0.47796875,0.0005248210158827205
0.47803125,0.0005144227433956927
0.47809375,0.0005006081862525061
0.47815624999999995,0.0004892062675621242
0.47821875,0.0004761009843259334
0.47828125,0.0004893031690103022
0.47834374999999996,0.0005008309038474767
0.47840625000000003,0.0005149894746693251
0.47846875,0.0005257226743546062
0.47853124999999996,0.000528865568172901
0.47859375,0.0005231278402087342
0.47865625,0.0005109089324024929
0.47871874999999997,0.0004974380899933142
0.47878125,0.00047922098633323973
0.47884375,0.0004780754464455417
0.47890625,0.0004940563288963473
0.47896875,0.0005070714442211299
0.47903125,0.000520809330210828
0.47909375,0.0005289925438742848
0.47915624999999995,0.0005290031423032249
0.47921875,0.0005205734145292129
0.47928125,0.0005072071114168505
0.47934374999999996,0.0004944141428299756
0.47940625,0.0004788951056860641
0.47946875,0.0004808900376731193
0.47953124999999996,0.0004995451604138668
0.47959375,0.0005134840204601143
0.47965625,0.0005257369906075116
0.47971874999999997,0.0005313336279884895
0.47978125,0.0005279662834415388
0.47984375,0.0005172738258966136
0.47990625,0.0005035438691262245
0.47996874999999994,0.0004922500792651635
0.48003125,0.00047976420458330227
0.48009375,0.000493489851450285
0.48015624999999995,0.0005052598463242131
0.48021874999999997,0.0005190257396028575
0.48028125,0.0005296046223903228
0.48034374999999996,0.0005322493862975897
0.48040625,0.0005258442531835134
0.48046875,0.0005133327684430505
0.48053124999999997,0.0004997665847341903
0.48059375,0.0004819994846807507
0.48065625,0.00048135082579817134
0.48071875,0.0004979423967583774
0.48078125,0.0005110857674373304
0.48084375,0.0005243944099733583
0.48090625,0.0005321997479413587
0.48096874999999994,0.0005316882042790821
0.48103125,0.0005225869299565616
0.48109375,0.0005091510769054813
0.48115624999999995,0.0004965728161204636
0.48121875,0.0004815566367788182
0.48128125,0.00048392505862314417
0.48134374999999996,0.0005028660949845942
0.48140625,0.0005168869567221956
0.48146875,0.0005289000574917879
0.48153124999999997,0.0005338839048303901
0.48159375,0.0005299558925127706
0.48165625,0.0005188254314513405
0.48171875,0.0005050231808436528
0.48178124999999994,0.0004940632232230263
0.48184375,0.00048212105494360724
0.48190625,0.0004963147160337578
0.48196874999999995,0.0005085399660507695
0.48203125,0.0005223742892006694
0.48209375,0.0005324039536632325
0.48215624999999995,0.0005343211362448391
0.48221875,0.0005274582639677727
0.48228125,0.0005148009669012493
0.48234374999999996,0.000501325043771067
0.48240625,0.00048409275075274316
0.48246875,0.0004838308640294914
0.48253124999999997,0.0005008409939109004
0.48259375,0.0005143704614830324
0.48265625,0.00052746032099385
0.48271875,0.0005348474885365911
0.48278125,0.0005335545221796523
0.48284375,0.0005242312804696475
0.48290625,0.0005105386374241877
0.48296874999999995,0.0004982924486799517
0.48303125,0.00048373658156046495
0.48309375,0.0004954720021226044
0.48315624999999995,0.0005061008157238034
0.48321875,0.0005201120162569711
0.48328125,0.0005317143448568679
0.48334374999999996,0.0005362187386386691
0.48340625,0.0005318264625615576
0.48346875,0.000520359340568162
0.48353124999999997,0.0005064625260819133
0.48359375,0.0004872771332850856
0.48365625,0.0004844990075775907
0.48371875,0.0004992365580880065
0.48378125,0.0005116914052800126
0.48384375,0.0005254361644511235
0.48390625,0.0005349793178102691
0.48396874999999995,0.0005363433323010564
0.48403125,0.0005289700947298387
0.48409375,0.0005160238024267336
0.48415624999999995,0.000502712769781484
0.48421875,0.00048591318056034893
0.48428125,0.00048625321662726373
0.48434374999999996,0.0005037469631303804
0.48440625,0.0005173350507590158
0.48446875,0.0005301554504972411
0.48453124999999997,0.0005370686573378941
0.48459375,0.000535104597937347
0.48465625,0.0005253021266401203
0.48471875,0.0005115735641229094
0.48478125,0.0004995139358816431
0.48484375,0.00048548845951111586
0.48490625,0.0004977399967527607
0.48496874999999995,0.000508796621097457
0.48503125,0.0005227293257851484
0.48509375,0.0005340077277935229
0.48515624999999996,0.0005378958324467331
0.48521875,0.0005328602801912136
0.48528125,0.0005210176209174272
0.48534374999999996,0.0005072298825382834
0.48540625,0.0004883967376462309
0.48546875,0.00048615110016005103
0.48553124999999997,0.0005013984900450463
0.48559375,0.0005140549129871719
0.48565625,0.0005277245423345039
0.48571875,0.0005367743673845571
0.48578124999999994,0.0005374426805011406
0.48584375,0.0005295936612715602
0.48590625,0.0005164293236905801
0.48596874999999995,0.0005032462084229097
0.48603125,0.00048691813709562937
0.48609375,0.00048786880847404013
0.48615624999999996,0.000505767453320094
0.48621875,0.0005195008854298327
0.48628125,0.0005320198491734346
0.48634374999999996,0.0005383993104539908
0.48640625,0.0005358678323605787
0.48646875,0.0005255526838315039
0.48653124999999997,0.0005117758964783628
0.48659375,0.0005000252310825015
0.48665625,0.0004865127922044493
0.48671875,0.0004994020716680703
0.48678125,0.0005107596638369294
0.48684375,0.000524695077082013
0.48690625,0.0005355336095887175
0.48696874999999995,0.000538782149205691
0.48703125,0.0005333058010860148
0.48709375,0.0005210749596651285
0.48715624999999996,0.0005073786783077947
0.48721875,0.0004889468751794468
0.48728125,0.00048729938639396897
0.48734374999999996,0.0005031632905172501
0.48740625,0.0005159689972746573
0.48746875,0.000529560686116537
0.48753124999999997,0.0005380070745758803
0.48759375,0.0005382149375839917
0.48765625,0.0005297457724239424
0.48771875,0.0005163856849064175
0.48778125,0.0005035231355987532
0.48784375,0.000487639666610723
0.48790625,0.0004891566131800598
0.48796874999999995,0.0005076070472425365
0.48803125,0.0005214696701352217
0.48809375,0.0005337462701644341
0.48815624999999996,0.0005394306717493025
0.48821875,0.0005363256898102547
0.48828125,0.0005256672864742962
0.48834374999999997,0.0005117419078230351
0.48840625,0.0005004022148322254
0.48846875,0.0004875152965789359
0.48853125,0.0005009128803725726
0.48859375,0.0005125363812451267
0.48865625,0.000526545274801199
0.48871875,0.0005371001197569114
0.48878125,0.000539780953631705
0.48884375,0.0005335895456799328
0.48890625,0.0005211056103178249
0.48896874999999995,0.0005074718480658283
0.48903125000000003,0.0004894449029889739
0.48909375,0.0004884732252589535
0.48915624999999996,0.000504873150524443
0.48921875,0.0005179497602154359
0.48928125,0.000531263170153326
0.48934374999999997,0.0005393465934043773
0.48940625,0.0005386826425617247
0.48946875,0.0005299561954728582
0.48953125,0.0005165848994065983
0.48959375,0.0005037591151151807
0.48965625,0.0004883124050344551
0.48971875,0.0004904179284294444
0.48978125,0.000509333510588017
0.48984375,0.0005234762975899754
0.48990625,0.0005351020986498478
0.48996874999999995,0.0005404643837207262
0.49003125000000003,0.0005365770872322873
0.49009375,0.000525338181442056
0.49015624999999996,0.0005114763622575402
0.49021875,0.0005003537450470955
0.49028125,0.0004881923034885105
0.49034374999999997,0.0005023449076501374
0.49040625,0.0005141530037806596
0.49046875,0.0005280738219064773
0.49053125,0.0005378766983580585
0.49059375,0.0005400047563427213
0.49065625,0.0005330850801256309
0.49071875,0.0005203966303126278
0.49078125,0.0005068612202457773
0.49084375,0.0004895002062933682
0.49090625,0.0004891287797727517
0.49096874999999995,0.0005057198899540427
0.49103125000000003,0.0005190823119179955
0.49109375,0.0005320417256717003
0.49115624999999996,0.0005397549716118777
0.49121875,0.0005385060955409582
0.49128125,0.0005290796443193913
0.49134374999999997,0.0005153675092859217
0.49140625,0.0005029546612679292
0.49146875,0.0004881532164196789
0.49153125,0.0004909202465206083
0.49159375,0.0005101930588918835
0.49165625,0.0005240113867739093
0.49171875,0.0005356997168849825
0.49178124999999995,0.000540208360242489
0.49184375,0.0005359602961194226
0.49190625,0.000524440255253257
0.49196874999999995,0.0005105507959664163
0.49203125000000003,0.0004999332251459515
0.49209375,0.0004882090247613352
0.49215624999999996,0.0005026900031057102
0.49221875,0.0005150410508067971
0.49228125,0.0005287947317251518
0.49234374999999997,0.0005384025122717878
0.49240625,0.0005397694456468899
0.49246875,0.0005323876551329015
0.49253125,0.0005195054108872166
0.49259375,0.0005060521820032804
0.49265625,0.0004890673056707762
0.49271875,0.0004893389421006811
0.49278125,0.0005065850919545867
0.49284375,0.0005200682501199649
0.49290625,0.000532876310144953
0.49296874999999996,0.0005398065043106526
0.49303125000000003,0.0005380664952729652
0.49309375,0.0005281820926209962
0.49315624999999996,0.0005143893976722602
0.49321875,0.000502285160606325
0.49328125,0.0004880563832323215
0.49334374999999997,0.0005002119695007301
0.49340625,0.000511083809009244
0.49346875,0.0005249861004263251
0.49353125,0.0005361922325626545
0.49359375,0.0005401608944333169
0.49365625,0.0005352496698084325
0.49371875,0.0005233498294242023
0.49378125,0.0005094258024830461
0.49384375,0.0004905288355691317
0.49390625,0.0004881416983311543
0.49396874999999996,0.0005031917039676759
0.49403125000000003,0.0005158494618612008
0.49409375,0.0005294795103602534
0.49415624999999996,0.0005384913285926551
0.49421875,0.0005392255015885805
0.49428125,0.0005313738300976867
0.49434374999999997,0.000518186780637496
0.49440625,0.000504897929355437
0.49446875,0.0004884460870397817
0.49453125,0.0004893325044607946
0.49459375,0.0005070969017303972
0.49465625,0.0005207021562325942
0.49471875,0.000533233311585446
0.49478125,0.0005396275972641973
0.49484375,0.0005371086866284847
0.49490625,0.0005268025112696723
0.49496874999999996,0.0005129360946788258
0.49503125000000003,0.0005010578150171641
0.49509375,0.00048745984846999824
0.49515624999999996,0.0005001821013696783
0.49521875,0.0005114925785517643
0.49528125,0.0005253487006791624
0.49534374999999997,0.0005361624791919706
0.49540625,0.0005394457028400912
0.49546875,0.0005339346678938511
0.49553125,0.0005216503897846683
0.49559375,0.0005078487309699564
0.49565625,0.0004893474360244052
0.49571875,0.0004876303862407644
0.49578124999999995,0.000503327968279399
0.49584375,0.0005161379219133788
0.49590625,0.0005295809921987693
0.49596874999999996,0.0005381620860085284
0.49603125000000003,0.0005381498796389467
0.49609375,0.0005297738139477259
0.49615624999999997,0.0005163421899959386
0.49621875,0.0005033681160682146
0.49628125,0.0004874212124000299
0.49634375,0.0004888637675491414
0.49640625,0.0005071031822076744
0.49646875,0.0005207777433522687
0.49653125,0.0005331371936177776
0.49659375,0.0005388879068657926
0.49665625,0.0005357213562935531
0.49671875,0.0005249320362618326
0.49678125,0.0005109956077660738
0.49684375000000003,0.0004995913645961664
0.49690625,0.0004865701269581302
0.49696874999999996,0.000499890179881779
0.49703125000000004,0.0005114434723246519
0.49709375,0.0005253380372401695
0.49715624999999997,0.000535750113215383
0.49721875,0.0005383272255687077
0.49728125,0.0005321615700225463
0.49734375,0.0005197044502121342
0.49740625,0.0005059486595033955
0.49746875,0.00048805518407288306
0.49753125,0.0004868633373194542
0.49759375,0.0005030990572408023
0.49765625,0.0005161882797090622
0.49771875,0.0005293056722597694
0.49778125,0.000537380572075849
0.49784375000000003,0.0005367272539610612
0.49790625,0.0005278010496403973
0.49796874999999996,0.0005143287441269975
0.49803125000000004,0.000501429540527086
0.49809375,0.00048609372445482246
0.49815624999999997,0.0004882525900006679
0.49821875,0.0005070359788794387
0.49828125,0.000520840753770957
0.49834375,0.0005327367707928243
0.49840625,0.0005378783776080198
0.49846875,0.0005340043345434531
0.49853125,0.0005229229070524005
0.49859375,0.0005089195407792513
0.49865625,0.0004978211690028767
0.49871875,0.0004853953579360415
0.49878125,0.0004994243011841593
0.49884375000000003,0.0005114376914641672
0.49890625,0.000525236472866869
0.49896874999999996,0.0005351613069216332
0.49903125000000004,0.0005371189997765702
0.49909375,0.0005303143286794904
0.49915624999999997,0.0005176122873299521
0.49921875,0.0005040358392443406
0.49928125,0.000486440857545678
0.49934375,0.00048599060786614495
0.49940625,0.0005026852482217792
0.49946875,0.0005158311861026277
0.49953125,0.0005288632081755923
0.49959375,0.0005362714123414436
0.49965625,0.0005352014526642385
0.49971875,0.0005257494551698383
0.49978125,0.0005118290837458142
0.49984375000000003,0.0004994660329784018
0.49990625,0.00048483085866544984
0.49996874999999996,0.0004875773032228109
0.5000312499999999,0.0005068678486411793
0.50009375,0.0005201239150676301
0.5001562500000001,0.0005320334414260497
0.5002187499999999,0.0005366445798230951
0.50028125,0.0005321446775857636
0.5003437500000001,0.0005207296138473039
0.5004062499999999,0.0005066419797450025
0.50046875,0.0004960475562242606
0.50053125,0.0004840911911456608
0.50059375,0.0004987915691383182
0.50065625,0.0005108715202719327
0.50071875,0.0005244913847191474
0.50078125,0.0005341268791266007
0.50084375,0.0005353387267239273
0.50090625,0.000528109892552267
0.50096875,0.0005149990093001183
0.50103125,0.0005015223046303391
0.50109375,0.0004845767997449929
0.50115625,0.0004846779556236594
0.50121875,0.0005018057773060192
0.50128125,0.0005154062642645507
0.50134375,0.0005282100968907744
0.50140625,0.000535016111711778
0.50146875,0.0005331762437125742
0.50153125,0.0005232544785022802
0.5015937500000001,0.0005092544832681414
0.5016562499999999,0.0004972794979546599
0.50171875,0.0004829592544160627
0.5017812500000001,0.0004950492397438888
0.5018437499999999,0.000505823569788566
0.50190625,0.0005197629062230896
0.5019687500000001,0.0005309688945627777
0.5020312499999999,0.0005347983604657991
0.50209375,0.0005297300213124995
0.5021562500000001,0.00051770868707008
0.5022187499999999,0.0005039575924794606
0.50228125,0.00048503571534586065
0.5023437500000001,0.0004825524911956647
0.5024062499999999,0.0004975653051610129
0.50246875,0.0005103182217574276
0.50253125,0.0005236430298125316
0.50259375,0.0005326335330291254
0.50265625,0.0005333678995617097
0.50271875,0.0005254891792085686
0.50278125,0.0005122015293794746
0.50284375,0.0004988857592803306
0.50290625,0.00048238832143890353
0.50296875,0.0004832249198667912
0.50303125,0.0005010328501229289
0.50309375,0.0005146358361074188
0.50315625,0.0005270845673007868
0.50321875,0.0005332928925634861
0.50328125,0.0005307783620904505
0.50334375,0.0005205422976955754
0.50340625,0.0005065425774187782
0.5034687499999999,0.0004946082310592556
0.50353125,0.00048098386522343883
0.5035937500000001,0.0004937128145857117
0.5036562499999999,0.000504992376390373
0.50371875,0.0005188945468244249
0.5037812500000001,0.0005295741946149124
0.5038437499999999,0.0005328077257163305
0.50390625,0.0005271875195820425
0.5039687500000001,0.0005149686270567028
0.5040312499999999,0.000501039934375544
0.50409375,0.00048258120548764355
0.5041562500000001,0.0004807715207673646
0.5042187499999999,0.0004964638860207038
0.50428125,0.0005092947415827609
0.5043437500000001,0.0005226744448796061
0.50440625,0.0005310186964935099
0.50446875,0.000531087920183429
0.50453125,0.0005226602550999077
0.50459375,0.0005092312486630612
0.50465625,0.0004961469044328232
0.50471875,0.00048018596614711473
0.50478125,0.00048166552031768395
0.50484375,0.0004998913064382937
0.50490625,0.0005136495065742874
0.50496875,0.0005257446773099111
0.50503125,0.0005314841526770642
0.50509375,0.0005282790685504635
0.50515625,0.0005174649947692622
0.50521875,0.0005034400468512112
0.50528125,0.0004919651229812749
0.50534375,0.00047897112268724396
0.5054062500000001,0.0004922969020846046
0.50546875,0.0005038488625793147
0.50553125,0.0005176918922609741
0.5055937500000001,0.0005280666093510911
0.5056562499999999,0.0005305724966675196
0.50571875,0.000524351836920442
0.5057812500000001,0.0005117786185823911
0.5058437499999999,0.000498010719094992
0.50590625,0.0004799923039321974
0.5059687500000001,0.00047881375886166255
0.5060312499999999,0.0004950616090900195
0.50609375,0.0005080382331258404
0.5061562500000001,0.0005212648203196807
0.5062187499999999,0.000529182505033296
0.50628125,0.0005285184979253316
0.5063437500000001,0.0005195775743917913
0.50640625,0.00050590548628901
0.50646875,0.0004931143322090339
0.50653125,0.00047769694449090183
0.50659375,0.0004798210798082417
0.50665625,0.0004984681044317152
0.50671875,0.0005122428915323024
0.50678125,0.0005241035413083017
0.50684375,0.0005292331966601227
0.50690625,0.0005253980328459307
0.50696875,0.0005141096088728536
0.50703125,0.0005001167845913868
0.50709375,0.0004890416458784227
0.50715625,0.0004765496154332943
0.50721875,0.0004904406144530249
0.50728125,0.0005025586559188056
0.50734375,0.0005161698979975066
0.5074062500000001,0.0005260283095289697
0.50746875,0.0005279645016534884
0.50753125,0.0005211636496607192
0.5075937500000001,0.0005082455051015622
0.5076562499999999,0.0004946152308437854
0.50771875,0.00047699689193264616
0.5077812500000001,0.000476700733494026
0.5078437499999999,0.0004933102722665395
0.50790625,0.0005065953003646761
0.5079687500000001,0.0005195417385385481
0.5080312499999999,0.0005268061188865719
0.50809375,0.0005254741997606505
0.5081562500000001,0.0005160768550561828
0.5082187499999999,0.000502377241139329
0.50828125,0.0004897765897086334
0.5083437500000001,0.00047493413760493763
0.50840625,0.0004776641653181646
0.50846875,0.0004967229906828186
0.50853125,0.000510553069534056
0.50859375,0.000522172111849184
0.50865625,0.0005265667917125766
0.50871875,0.0005219826196651151
0.50878125,0.0005105696159570447
0.50884375,0.0004964510011486734
0.50890625,0.00048578962726823077
0.50896875,0.0004740398171994703
0.50903125,0.0004886870630373408
0.50909375,0.0005007704540236357
0.50915625,0.0005143206390995775
0.50921875,0.0005238472777609332
0.50928125,0.000525360745289638
0.50934375,0.0005177965166250215
0.5094062500000001,0.0005047003866409244
0.50946875,0.0004911644314523692
0.50953125,0.00047419081224588794
0.5095937500000001,0.00047423589391031723
0.5096562499999999,0.0004914386920544522
0.50971875,0.0005050301353022035
0.5097812500000001,0.0005177355606940381
0.5098437499999999,0.0005246805357765061
0.50990625,0.0005224019876591407
0.5099687500000001,0.0005124472811914582
0.5100312499999999,0.0004987685900784827
0.51009375,0.00048658227599270715
0.5101562500000001,0.0004724124109196648
0.5102187499999999,0.0004842290945547556
0.51028125,0.0004949947145058142
0.5103437500000001,0.0005089817712919248
0.51040625,0.0005200811313508941
0.51046875,0.0005239312579871647
0.51053125,0.000518739988305747
0.51059375,0.0005070591427515023
0.51065625,0.0004930466101580461
0.51071875,0.00047398010948031255
0.51078125,0.000471248584602596
0.51084375,0.00048651391518678144
0.51090625,0.0004988927250048347
0.51096875,0.0005123993982583674
0.51103125,0.0005212897459003774
0.51109375,0.0005220232013300324
0.51115625,0.0005141380503291965
0.51121875,0.0005009740790955786
0.51128125,0.00048728941503165674
0.51134375,0.0004709382171397408
0.5114062500000001,0.0004716762676673647
0.51146875,0.0004893777543407973
0.51153125,0.0005029218680325243
0.5115937500000001,0.0005154158393638336
0.5116562499999999,0.0005217021028572355
0.51171875,0.0005190520655934117
0.5117812500000001,0.0005086592993355232
0.5118437499999999,0.0004946360277238715
0.51190625,0.000482732656167828
0.5119687500000001,0.0004690981793251392
0.5120312499999999,0.00048177966941476136
0.51209375,0.0004929099463165387
0.5121562500000001,0.0005066015828885245
0.51221875,0.0005173820072600921
0.51228125,0.0005205784798579249
0.5123437500000001,0.0005148877588103812
0.51240625,0.000502787025802455
0.51246875,0.0004887909351212194
0.51253125,0.00047025272678492824
0.51259375,0.0004683299070213087
0.51265625,0.0004839863530105293
0.51271875,0.0004966614931314062
0.51278125,0.0005100536648552645
0.51284375,0.0005184845027701723
0.51290625,0.0005185473895938236
0.51296875,0.0005099986641256549
0.51303125,0.0004965585775278808
0.51309375,0.00048350303182639887
0.51315625,0.0004674548206692192
0.5132187500000001,0.00046875662489222897
0.51328125,0.0004869044427977809
0.51334375,0.0005005619627475866
0.5134062500000001,0.0005128421223001556
0.5134687499999999,0.000518428119034256
0.51353125,0.0005152985030753704
0.5135937500000001,0.0005044722972388366
0.5136562499999999,0.0004904140493637438
0.51371875,0.0004788879906095292
0.5137812500000001,0.00046584409421900064
0.5138437499999999,0.00047901090533175594
0.51390625,0.0004905042785848523
0.5139687500000001,0.0005042856632533066
0.5140312499999999,0.0005146324394101759
0.51409375,0.0005172785610897263
0.5141562500000001,0.0005110879615457531
0.51421875,0.0004984793053231101
0.51428125,0.00048471128748912157
0.5143437500000001,0.00046656115022770256
0.51440625,0.00046530692729775114
0.51446875,0.0004814590147421416
0.51453125,0.0004943936855092701
0.51459375,0.0005075884937527919
0.51465625,0.0005155014412862313
0.51471875,0.0005148867679736213
0.51478125,0.0005060456290063853
0.51484375,0.0004923061061453821
0.51490625,0.00047950030868212923
0.51496875,0.00046393982599525485
0.51503125,0.000465972641833505
0.51509375,0.0004845493086594599
0.51515625,0.0004982529360206406
0.5152187500000001,0.0005101317057039784
0.51528125,0.0005152319213549694
0.51534375,0.0005114336803287156
0.5154062500000001,0.0005003161740262385
0.51546875,0.0004862328508348293
0.51553125,0.0004749943165975462
0.5155937500000001,0.0004625027214674171
0.5156562499999999,0.0004762496897743884
0.51571875,0.00048815769164142764
0.5157812500000001,0.0005017752051664492
0.5158437499999999,0.0005117449817694936
0.51590625,0.0005137924045909986
0.5159687500000001,0.0005068825397234744
0.5160312499999999,0.000494115371511103
0.51609375,0.0004804357374880372
0.5161562500000001,0.0004627002688565862
0.51621875,0.0004620449265448773
0.51628125,0.00047870090836282797
0.5163437500000001,0.0004919551891564566
0.51640625,0.0005048360650500294
0.51646875,0.0005122956988500432
0.51653125,0.0005110221081157523
0.51659375,0.0005016351780097739
0.51665625,0.00048777929925550995
0.51671875,0.0004751900234064091
0.51678125,0.00046022556455818653
0.51684375,0.00046274864691467354
0.51690625,0.00048173508286830646
0.51696875,0.0004955336693191204
0.51703125,0.0005069555420062211
0.51709375,0.0005115428971250585
0.51715625,0.0005071097881170772
0.5172187500000001,0.0004955731990527942
0.51728125,0.00048156700527557383
0.51734375,0.00047073075300799183
0.5174062500000001,0.00045878008090659284
0.51746875,0.0004730382179413961
0.51753125,0.0004850969310633557
0.5175937500000001,0.0004987321090654251
0.5176562499999999,0.0005082650917264397
0.51771875,0.0005096038140987996
0.5177812500000001,0.0005023159633188307
0.5178437499999999,0.0004892466189106437
0.51790625,0.0004756348956803519
0.5179687500000001,0.00045848986417923454
0.5180312499999999,0.00045836646222007643
0.51809375,0.00047551389544270295
0.5181562500000001,0.0004886612043970562
0.51821875,0.0005015286525161117
0.51828125,0.0005084605277053539
0.5183437500000001,0.0005066821891952927
0.51840625,0.000496687316845254
0.51846875,0.000482894042500584
0.51853125,0.0004705727778784863
0.51859375,0.0004558866909637749
0.51865625,0.00046793859919644354
0.51871875,0.00047845993804623843
0.51878125,0.0004922951097990208
0.51884375,0.0005037187892205919
0.51890625,0.0005075665459032402
0.51896875,0.0005027733457670935
0.51903125,0.0004907400264202236
0.51909375,0.0004768276148593223
0.51915625,0.0004577869604900503
0.5192187500000001,0.0004548849574386449
0.51928125,0.0004697219464804281
0.51934375,0.00048219379256408956
0.5194062500000001,0.0004956265929768194
0.51946875,0.0005048126631082561
0.51953125,0.0005055592989905433
0.5195937500000001,0.0004975287424867081
0.5196562499999999,0.00048457990217724844
0.51971875,0.0004710494196691825
0.5197812500000001,0.00045450938444399624
0.5198437499999999,0.0004550119484487969
0.51990625,0.0004723746185786859
0.5199687500000001,0.0004861201652426317
0.52003125,0.0004984319398194104
0.52009375,0.0005047053649560596
0.5201562500000001,0.0005025947917073892
0.52021875,0.0004920868116552457
0.52028125,0.00047829606424949767
0.5203437500000001,0.0004660426498376488
0.52040625,0.0004522971742743076
0.52046875,0.0004644866094227762
0.52053125,0.0004752604926701598
0.52059375,0.0004892316025715271
0.52065625,0.0005001219146841263
0.52071875,0.0005035404780868585
0.52078125,0.0004980777275433168
0.52084375,0.00048571032463094743
0.52090625,0.00047172184567158965
0.52096875,0.0004528793312730678
0.5210312500000001,0.00045092528908956264
0.52109375,0.00046612106383722707
0.52115625,0.00047870813628342335
0.5212187500000001,0.0004921124088697049
0.52128125,0.0005006855022002127
0.52134375,0.0005010803276298825
0.5214062500000001,0.0004925701569200025
0.52146875,0.0004791333802204034
0.52153125,0.00046583414083115754
0.5215937500000001,0.00044951224141354107
0.5216562499999999,0.0004505547652055991
0.52171875,0.00046847911876071735
0.5217812500000001,0.00048202637996004605
0.5218437499999999,0.0004943369509610995
0.52190625,0.0005002659813960197
0.5219687500000001,0.0004971795109452448
0.52203125,0.00048646778776935407
0.52209375,0.00047255507281387943
0.5221562500000001,0.0004606666232038967
0.52221875,0.00044723323729940756
0.52228125,0.00046011534268516896
0.5223437500000001,0.00047154353386072434
0.52240625,0.0004852960688285224
0.52246875,0.0004956466920384983
0.52253125,0.0004986225429175067
0.52259375,0.0004925507778801019
0.52265625,0.0004800095487547326
0.52271875,0.00046623676275237697
0.52278125,0.00044773215165376523
0.52284375,0.0004461296371471857
0.52290625,0.0004619728704836068
0.52296875,0.0004747618536165843
0.5230312500000001,0.0004879757147120689
0.52309375,0.0004961974688973414
0.52315625,0.0004958390884403918
0.5232187500000001,0.0004871286632052163
0.52328125,0.00047345416612463304
0.52334375,0.00046037329459752696
0.5234062500000001,0.0004446004791170549
0.5234687499999999,0.0004461810879668876
0.52353125,0.00046457027942048423
0.5235937500000001,0.00047814402523203847
0.5236562499999999,0.0004901432686567897
0.52371875,0.0004956153223140553
0.5237812500000001,0.0004921526069606441
0.5238437499999999,0.000481028647744422
0.52390625,0.0004669769107640137
0.5239687500000001,0.00045555338634550163
0.52403125,0.0004426154415648753
0.52409375,0.00045610092642298095
0.5241562500000001,0.00046764574816554605
0.52421875,0.00048137209016724247
0.52428125,0.0004915089941607137
0.5243437500000001,0.0004937933596381172
0.52440625,0.00048737480971543234
0.52446875,0.00047459731902105284
0.52453125,0.0004608398050578305
0.52459375,0.00044284035712540554
0.52465625,0.00044176151886932136
0.52471875,0.00045806554606744876
0.52478125,0.00047099113509468937
0.52484375,0.00048408788596356056
0.52490625,0.0004918496780480369
0.52496875,0.0004909229784123836
0.5250312500000001,0.00048182333120666554
0.52509375,0.00046808183130301467
0.52515625,0.0004552168256110947
0.5252187500000001,0.0004398214982892501
0.52528125,0.00044190339010474755
0.52534375,0.00046069788459496275
0.5254062500000001,0.0004743275851454565
0.52546875,0.0004860469503322473
0.52553125,0.000490926404260017
0.5255937500000001,0.0004869232985826033
0.5256562499999999,0.00047559493974734524
0.52571875,0.00046148565882515175
0.5257812500000001,0.00045032535096976856
0.5258437499999999,0.00043791860182769426
0.52590625,0.00045171922447756474
0.5259687500000001,0.00046357683589054455
0.52603125,0.00047729426608950076
0.52609375,0.000487032865814474
0.5261562500000001,0.0004887937883963911
0.52621875,0.0004818523832020444
0.52628125,0.0004687699386103847
0.5263437500000001,0.0004551776433577917
0.52640625,0.0004375181339034001
0.52646875,0.00043694526238833437
0.52653125,0.0004536209756245968
0.52659375,0.0004666833801885706
0.52665625,0.00047961685632251505
0.52671875,0.00048688564640197995
0.52678125,0.00048539954684298503
0.52684375,0.00047582663145137594
0.52690625,0.00046197532224416527
0.52696875,0.00044941490370537657
0.5270312500000001,0.0004344283087784617
0.52709375,0.00043696758066480434
0.52715625,0.00045602867123276103
0.5272187500000001,0.0004696635155104767
0.52728125,0.00048114102170307427
0.52734375,0.0004855938075215699
0.5274062500000001,0.000481019802891669
0.52746875,0.00046932038113879637
0.52753125,0.0004552692249956136
0.5275937500000001,0.0004444753032491894
0.5276562499999999,0.00043245079761398963
0.52771875,0.0004468364626984689
0.5277812500000001,0.00045892645170411694
0.52784375,0.00047252952480786314
0.52790625,0.00048187627478739337
0.5279687500000001,0.00048318334145029673
0.52803125,0.0004757096865390803
0.52809375,0.0004626295828036725
0.5281562500000001,0.0004489866880629245
0.52821875,0.00043168865497700964
0.52828125,0.000431634483023656
0.5283437500000001,0.0004485833452768373
0.52840625,0.0004618146848091864
0.52846875,0.0004745967799165418
0.52853125,0.000481426133194629
0.52859375,0.0004793946885530559
0.52865625,0.0004696919625885171
0.52871875,0.0004556341516627066
0.52878125,0.00044335748939510616
0.5288437500000001,0.0004288449741171041
0.52890625,0.0004405947001078214
0.52896875,0.0004512825775714324
0.5290312500000001,0.00046491417419683434
0.52909375,0.0004760852147296657
0.52915625,0.0004799419808542704
0.5292187500000001,0.00047499760984653916
0.52928125,0.0004630691903593012
0.52934375,0.0004488650089413404
0.5294062500000001,0.00042964981607722386
0.52946875,0.00042690912928620983
0.52953125,0.00044174225331375383
0.5295937500000001,0.0004539830691055735
0.5296562499999999,0.0004675892437152468
0.52971875,0.0004763718264377409
0.5297812500000001,0.0004771189035277512
0.52984375,0.00046938982596674006
0.52990625,0.0004560845693396265
0.5299687500000001,0.0004426649221974527
0.53003125,0.00042574171122110316
0.53009375,0.0004262938820883688
0.5301562500000001,0.0004435137215247076
0.53021875,0.00045661983657563354
0.53028125,0.00046938387956549366
0.5303437500000001,0.00047569312694537014
0.53040625,0.00047333261828159945
0.53046875,0.0004629747189008604
0.53053125,0.00044901878608644835
0.53059375,0.0004368353504721825
0.53065625,0.0004226207969010437
0.53071875,0.0004348964245183551
0.53078125,0.00044572271584439327
0.5308437500000001,0.00045959514762250464
0.53090625,0.00047010560523225164
0.53096875,0.00047366973285023484
0.5310312500000001,0.0004679882340464375
0.53109375,0.00045600183064219146
0.53115625,0.0004418488842629839
0.5312187500000001,0.0004228386454585842
0.53128125,0.00042058879456555176
0.53134375,0.0004355641449162728
0.5314062500000001,0.0004481818881087729
0.53146875,0.0004614754538340149
0.53153125,0.0004700980658249587
0.5315937500000001,0.00047039149556726834
0.5316562499999999,0.0004620520962343999
0.53171875,0.00044853847035727923
0.5317812500000001,0.00043527216320351364
0.53184375,0.0004186768361115478
0.53190625,0.00041944382781382294
0.5319687500000001,0.00043726635653995594
0.53203125,0.00045071260847133476
0.53209375,0.0004630078568611806
0.5321562500000001,0.00046896736065718536
0.53221875,0.0004660599281805511
0.53228125,0.0004554869915311399
0.5323437500000001,0.00044132174088407083
0.53240625,0.0004293330484266278
0.53246875,0.00041568392057241
0.53253125,0.0004283560461086078
0.53259375,0.00043950166689907255
0.53265625,0.0004531937491026594
0.53271875,0.00046364759025298297
0.53278125,0.00046667499856585526
0.5328437500000001,0.00046080485841995533
0.53290625,0.0004483503767838473
0.53296875,0.0004343635627427206
0.5330312500000001,0.0004157343312323272
0.53309375,0.00041385463306702064
0.53315625,0.00042944160708940915
0.5332187500000001,0.00044203091074696
0.53328125,0.0004552483626248799
0.53334375,0.0004636103582390527
0.5334062500000001,0.00046337966353476867
0.5334687499999999,0.0004548057952818152
0.53353125,0.0004411968792383536
0.5335937500000001,0.00042805010881590694
0.5336562499999999,0.0004117623821517785
0.53371875,0.00041311718758264837
0.5337812500000001,0.00043112328011099543
0.53384375,0.0004447276744260764
0.53390625,0.0004567286990505848
0.5339687500000001,0.00046238268059523024
0.53403125,0.00045899326717810385
0.53409375,0.0004481284867071944
0.5341562500000001,0.00043406880429792266
0.53421875,0.00042231871458709574
0.53428125,0.00040898338767819675
0.5343437500000001,0.00042210871013068085
0.53440625,0.00043346001314009674
0.53446875,0.0004471069424831914
0.53453125,0.00045735890467535345
0.53459375,0.00045997368097766556
0.53465625,0.00045363059172975895
0.53471875,0.0004410565110443132
0.53478125,0.0004270514373657941
0.5348437500000001,0.00040873649241060517
0.53490625,0.0004072727063497428
0.53496875,0.00042312884656764416
0.5350312500000001,0.00043587893343496886
0.53509375,0.0004489706733831339
0.53515625,0.00045690778101759033
0.5352187500000001,0.0004563243679465978
0.53528125,0.00044745696742951035
0.53534375,0.00043360202172244844
0.5354062500000001,0.00042052476334510785
0.53546875,0.0004047031456515249
0.53553125,0.0004063573729535738
0.5355937500000001,0.0004246988648029526
0.53565625,0.0004383470602273287
0.53571875,0.00045009637393390867
0.5357812500000001,0.0004552878506020597
0.53584375,0.000451525787223947
0.53590625,0.0004403641758249782
0.5359687500000001,0.0004261715092433449
0.53603125,0.00041467663098650187
0.53609375,0.0004017074662516912
0.5361562500000001,0.0004151330891744298
0.53621875,0.0004266734953660145
0.53628125,0.0004402428885327686
0.5363437500000001,0.00045026953773018297
0.53640625,0.00045240062700149797
0.53646875,0.00044573336967293486
0.53653125,0.0004329417137873409
0.53659375,0.00041899137798915437
0.5366562500000001,0.00040095700554937386
0.53671875,0.0003997590736312534
0.53678125,0.00041595305125025073
0.5368437500000001,0.0004288510469735718
0.53690625,0.0004417747475515543
0.53696875,0.0004493496153498838
0.5370312500000001,0.0004483745000246897
0.53709375,0.0004390682554423486
0.53715625,0.0004252787587237933
0.5372187500000001,0.0004123168867874519
0.53728125,0.00039679230565585477
0.53734375,0.0003987510005474537
0.5374062500000001,0.0004173011408525884
0.53746875,0.0004308152919571401
0.53753125,0.000442481119046656
0.5375937500000001,0.0004473502808495927
0.53765625,0.00044324056973990555
0.53771875,0.0004318184308286649
0.5377812500000001,0.00041750017668244765
0.53784375,0.0004062331038619041
0.53790625,0.00039359132545400966
0.5379687500000001,0.0004074541882898297
0.53803125,0.0004191681175687023
0.53809375,0.00043259239392774707
0.5381562500000001,0.000442378779930544
0.53821875,0.00044416951130171745
0.53828125,0.0004369981640779397
0.5383437500000001,0.00042403962764163416
0.53840625,0.0004101493069027795
0.53846875,0.00039236706488260387
0.53853125,0.00039152933475292834
0.53859375,0.00040821147398095725
0.5386562500000001,0.00042123912415573117
0.53871875,0.0004339907250300312
0.53878125,0.00044101433919038757
0.5388437500000001,0.000439623567544678
0.53890625,0.0004300439170119852
0.53896875,0.00041606788569599484
0.5390312500000001,0.0004034429145650595
0.53909375,0.00038815460450100647
0.53915625,0.0003992178633207555
0.5392187500000001,0.0004094443024633132
0.53928125,0.00042266588894239454
0.53934375,0.00043436976788407966
0.5394062500000001,0.0004385264801977373
0.53946875,0.0004340381567029261
0.53953125,0.0004225843201883378
0.5395937500000001,0.00040803992668761446
0.53965625,0.00039707719781936074
0.53971875,0.0003846474260660593
0.5397812500000001,0.0003988711630695252
0.53984375,0.00041069844883356854
0.53990625,0.00042415443301407896
0.5399687500000001,0.00043358311152655316
0.54003125,0.00043498847942349816
0.54009375,0.0004280575882151805
0.5401562500000001,0.0004145354687969602
0.54021875,0.0004005950657964205
0.54028125,0.0003831879053007234
0.5403437500000001,0.00038265892254454176
0.54040625,0.000399291524390305
0.54046875,0.0004122018643827885
0.54053125,0.00042482739417921966
0.54059375,0.00043192193562023584
0.5406562500000001,0.00042998687778464384
0.54071875,0.00042026478424722624
0.54078125,0.00040607860868686896
0.5408437500000001,0.00039355911032495916
0.54090625,0.00037849309039657275
0.54096875,0.00038986644884450583
0.5410312500000001,0.00040008113299869197
0.54109375,0.0004137951766072373
0.54115625,0.00042489301947419567
0.5412187500000001,0.00042894689913824946
0.54128125,0.00042415744926044274
0.54134375,0.00041215143633520357
0.5414062500000001,0.0003980659247950352
0.54146875,0.0003869870876867243
0.54153125,0.00037499831972032105
0.5415937500000001,0.00038935276349305603
0.54165625,0.0004013998566497201
0.54171875,0.00041471933062231514
0.5417812500000001,0.0004238792877012121
0.54184375,0.0004248742909683384
0.54190625,0.0004173387835718495
0.5419687500000001,0.00040382056414429296
0.54203125,0.0003902707556084281
0.54209375,0.0003728720906093011
0.5421562500000001,0.00037268393785723497
0.54221875,0.0003896148448163661
0.54228125,0.00040272654096262794
0.5423437500000001,0.0004152764190996777
0.54240625,0.0004218978536886936
0.54246875,0.0004198632733582591
0.54253125,0.00040981682052676494
0.54259375,0.00039553693546623414
0.5426562500000001,0.0003831633711327692
0.54271875,0.00036850464124525695
0.54278125,0.0003800818495899305
0.5428437500000001,0.000390456469781697
0.54290625,0.00040404838022763123
0.54296875,0.000415122971104645
0.5430312500000001,0.00041886738553974234
0.54309375,0.00041371284008820397
0.54315625,0.00040182482221472193
0.5432187500000001,0.0003875953919317901
0.54328125,0.00037684238277899823
0.54334375,0.00036518649241366885
0.5434062500000001,0.0003796518434424634
0.54346875,0.00039175937351190737
0.54353125,0.0004050846122856805
0.5435937500000001,0.00041411898168808303
0.54365625,0.0004147668449436398
0.54371875,0.000407022406219093
0.5437812500000001,0.0003936406759207714
0.54384375,0.00037997183805336954
0.54390625,0.00036275597430387996
0.5439687500000001,0.0003630295184677626
0.54403125,0.00037997755467061856
0.54409375,0.0003932087049000055
0.5441562500000001,0.00040560856793647737
0.54421875,0.0004120690880394101
0.54428125,0.00040968025675355846
0.5443437500000001,0.00039949742534095556
0.54440625,0.0003852292727031595
0.5444687500000001,0.0003728701027354425
0.54453125,0.0003584190432217721
0.54459375,0.0003702850167026095
0.5446562500000001,0.00038094020529541583
0.54471875,0.0003944198596015913
0.54478125,0.00040528220220813205
0.5448437500000001,0.00040886722020866406
0.54490625,0.0004033883426503848
0.54496875,0.0003913328603339858
0.5450312500000001,0.0003769725911056468
0.54509375,0.000357674080008856
0.54515625,0.0003550261442348823
0.5452187500000001,0.00036977197030418907
0.54528125,0.000381923582033844
0.54534375,0.000395199536166041
0.5454062500000001,0.00040391602602871113
0.5454687500000001,0.00040442970527983235
0.54553125,0.0003962778054961008
0.5455937500000001,0.0003826133910408702
0.54565625,0.00036903742128862466
0.54571875,0.0003520898152701568
0.5457812500000001,0.0003524621420783053
0.54584375,0.0003697429533975338
0.54590625,0.00038299620347120866
0.5459687500000001,0.00039526945953866077
0.54603125,0.0004013316774952175
0.54609375,0.0003987723251308445
0.5461562500000001,0.00038831571174936796
0.54621875,0.0003740013159914818
0.54628125,0.00036175471234314166
0.5463437500000001,0.0003475800727781031
0.54640625,0.00035964106246119676
0.5464687500000001,0.00037021637829046106
0.54653125,0.00038378730299711006
0.54659375,0.0003944492859537102
0.5466562500000001,0.0003977412305189304
0.54671875,0.00039222388667692343
0.54678125,0.00037983563209390003
0.5468437500000001,0.0003655369138699932
0.54690625,0.00034639551228836385
0.54696875,0.00034376918409596835
0.5470312500000001,0.00035878678410738996
0.54709375,0.00037104237095367254
0.54715625,0.00038420324425104957
0.5472187500000001,0.00039266871956504523
0.54728125,0.0003929375980497307
0.54734375,0.0003845895916272102
0.5474062500000001,0.0003709678989043466
0.5474687500000001,0.0003572249217025439
0.54753125,0.00034047496928832355
0.5475937500000001,0.00034092597566688643
0.54765625,0.00035842665175228605
0.54771875,0.0003716114651927116
0.5477812500000001,0.00038384916044074957
0.54784375,0.0003897100471325493
0.54790625,0.00038669152330454704
0.5479687500000001,0.00037595765113723756
0.54803125,0.0003618317531695753
0.54809375,0.00034955444675598135
0.5481562500000001,0.000335619819353275
0.54821875,0.00034758290071662534
0.54828125,0.00035847789913989736
0.5483437500000001,0.00037188616067859726
0.54840625,0.0003824572606448279
0.5484687500000001,0.0003854285100935301
0.54853125,0.0003797461738629798
0.54859375,0.0003670426099153662
0.5486562500000001,0.00035291366805489943
0.54871875,0.0003336661630310017
0.54878125,0.0003314905094113224
0.5488437500000001,0.00034641328229101376
0.54890625,0.00035878749136536436
0.54896875,0.00037166671533252205
0.5490312500000001,0.0003802148798404126
0.54909375,0.00037992702323294547
0.54915625,0.00037131768133402687
0.5492187500000001,0.00035795857575932066
0.54928125,0.0003441849440357775
0.54934375,0.0003275022738226385
0.5494062500000001,0.0003282823508401547
0.5494687500000001,0.00034580399699316033
0.54953125,0.0003586194074888527
0.5495937500000001,0.0003706413168276246
0.54965625,0.00037644143543480446
0.54971875,0.00037344306059140797
0.5497812500000001,0.0003627371907399951
0.54984375,0.0003483342800257305
0.54990625,0.0003365379003229946
0.5499687500000001,0.00032216324536590846
0.55003125,0.0003345995580051331
0.55009375,0.0003452580659175919
0.5501562500000001,0.00035894274394679404
0.55021875,0.00036921420738587896
0.55028125,0.00037201556969536365
0.5503437500000001,0.0003660308106271798
0.55040625,0.00035356435981061946
0.5504687500000001,0.0003389606336320142
0.55053125,0.0003202766963159645
0.55059375,0.00031787800504967656
0.5506562500000001,0.0003331647466889298
0.55071875,0.00034545088754525666
0.55078125,0.0003583010818632576
0.5508437500000001,0.0003663861830067311
0.55090625,0.0003662729072277382
0.55096875,0.00035747835124523564
0.5510312500000001,0.000343709925182005
0.55109375,0.00033030577801911043
0.55115625,0.00031346209122598556
0.5512187500000001,0.0003143226314137604
0.5512812500000001,0.0003319535900826176
0.55134375,0.00034509563276556576
0.5514062500000001,0.00035719302517442375
0.5514687500000001,0.0003625823044290516
0.55153125,0.00035926458394384964
0.5515937500000001,0.0003482860449270514
0.55165625,0.0003338908443577468
0.55171875,0.0003219240770555021
0.5517812500000001,0.00030801627692471356
0.55184375,0.00032040745877520704
0.55190625,0.0003313420184456739
0.5519687500000001,0.00034465003566823416
0.55203125,0.00035508146950259667
0.55209375,0.0003576871633869383
0.5521562500000001,0.0003516340304723642
0.55221875,0.00033876198737113616
0.5522812500000001,0.00032452161654863976
0.5523437500000001,0.0003056270361039143
0.55240625,0.00030335639515358115
0.5524687500000001,0.00031883264244533804
0.55253125,0.00033120030095673547
0.55259375,0.00034400448376105397
0.5526562500000001,0.0003520670424616429
0.55271875,0.00035175807489225275
0.55278125,0.0003428979899722656
0.5528437500000001,0.0003289781710016926
0.55290625,0.00031567999172418815
0.55296875,0.00029911717474513655
0.5530312500000001,0.000300035236828651
0.55309375,0.0003176674112429778
0.55315625,0.0003309428662074815
0.5532187500000001,0.00034282949744127156
0.5532812500000001,0.0003481758469751628
0.55334375,0.0003447817022646793
0.5534062500000001,0.0003337672757744159
0.55346875,0.00031932869239120754
0.55353125,0.00030732202940214615
0.5535937500000001,0.00029361604380168105
0.55365625,0.0003061836566964349
0.55371875,0.00031706386032614997
0.5537812500000001,0.00033042450574324866
0.55384375,0.00034061379511236833
0.55390625,0.0003431405712214092
0.5539687500000001,0.00033699339853560106
0.55403125,0.00032411874961087855
0.55409375,0.0003097927245285931
0.5541562500000001,0.00029117785793388723
0.55421875,0.0002890358834443385
0.5542812500000001,0.000304310898542548
0.5543437500000001,0.00031668592882361235
0.55440625,0.00032960992959084334
0.5544687500000001,0.00033744196046844865
0.55453125,0.0003371371800960088
0.55459375,0.0003282358654060069
0.5546562500000001,0.0003143882193056141
0.55471875,0.00030082972976167716
0.55478125,0.0002843383442509978
0.5548437500000001,0.0002852533605174207
0.55490625,0.0003030527880943934
0.55496875,0.00031618296813964997
0.5550312500000001,0.0003279913204624896
0.55509375,0.0003334307011040316
0.55515625,0.0003299161276734963
0.5552187500000001,0.0003187957163991312
0.5552812500000001,0.0003043419303728062
0.55534375,0.0002922963028374054
0.5554062500000001,0.0002785581815653443
0.5554687500000001,0.00029119944611186166
0.55553125,0.0003022832523500163
0.5555937500000001,0.00031553143561745267
0.55565625,0.0003256534771701458
0.55571875,0.0003281091439216871
0.5557812500000001,0.00032164410800382404
0.55584375,0.00030898040883111516
0.55590625,0.00029469181673460326
0.5559687500000001,0.0002759128616338022
0.55603125,0.00027383647495259067
0.55609375,0.00028911083990806885
0.5561562500000001,0.0003014190944836126
0.55621875,0.0003143019741187192
0.5562812500000001,0.000322182685352293
0.5563437500000001,0.00032164397260942
0.55640625,0.00031264268264399875
0.5564687500000001,0.0002985880827043874
0.55653125,0.0002851133713651366
0.55659375,0.00026871045838669505
0.5566562500000001,0.0002697329962611378
0.55671875,0.0002873288144988606
0.55678125,0.00030054369074565546
0.5568437500000001,0.00031231138923140667
0.55690625,0.00031741112329862486
0.55696875,0.00031399379545007933
0.5570312500000001,0.00030274802436751347
0.55709375,0.0002880871636273055
0.55715625,0.0002762766174443654
0.5572187500000001,0.0002623949253613006
0.5572812500000001,0.0002750000528499996
0.55734375,0.00028580535212696656
0.5574062500000001,0.0002991177934928424
0.5574687500000001,0.00030923476561471597
0.55753125,0.0003115644071140927
0.5575937500000001,0.0003051358212844829
0.55765625,0.00029221566243065045
0.55771875,0.00027791581761955203
0.5577812500000001,0.0002589454812954306
0.55784375,0.0002567655631472848
0.55790625,0.00027215286577914055
0.5579687500000001,0.0002843356750423798
0.55803125,0.00029729437959853666
0.55809375,0.0003052321113945211
0.5581562500000001,0.0003046037860428702
0.55821875,0.00029537259395256976
0.5582812500000001,0.00028127179457095725
0.5583437500000001,0.0002676513628073543
0.55840625,0.00025128282270239777
0.5584687500000001,0.0002520709893376466
0.55853125,0.00026965331842240814
0.55859375,0.0002829497911227552
0.5586562500000001,0.00029472479487900605
0.55871875,0.00029997464956435516
0.55878125,0.00029629175911681516
0.5588437500000001,0.00028494163571303466
0.55890625,0.0002706203236253757
0.55896875,0.00025818907274170744
0.5590312500000001,0.0002444391922052508
0.5590937500000001,0.0002572945875336796
0.55915625,0.0002678359041765055
0.5592187500000001,0.0002812330390358775
0.5592812500000001,0.0002912905786367076
0.55934375,0.0002935659056800266
0.5594062500000001,0.00028710921332363026
0.5594687500000001,0.000273965676441279
0.55953125,0.00025984063884999103
0.5595937500000001,0.00024111600653337756
0.55965625,0.00023866837082811565
0.55971875,0.0002538769746649183
0.5597812500000001,0.0002663542420701104
0.55984375,0.000279163720993042
0.55990625,0.00028683939538601266
0.5599687500000001,0.00028645567277701955
0.56003125,0.00027726117462570365
0.5600937500000001,0.0002633269589700643
0.5601562500000001,0.0002497675132714233
0.56021875,0.0002330579235387542
0.5602812500000001,0.00023396820538455765
0.5603437500000001,0.0002515789786035061
0.56040625,0.0002646651462702987
0.5604687500000001,0.0002762775475098067
0.56053125,0.00028147243127081556
0.56059375,0.0002778147855786728
0.5606562500000001,0.0002665570650300514
0.56071875,0.00025212380383491523
0.56078125,0.00024005830984627496
0.5608437500000001,0.00022623007898685266
0.56090625,0.00023876263613756277
0.56096875,0.0002494142206403982
0.5610312500000001,0.0002624885242225039
0.5610937500000001,0.0002727171839839726
0.56115625,0.00027499523871267473
0.5612187500000001,0.00026849344301936584
0.56128125,0.00025544672036607874
0.56134375,0.00024111858769468308
0.5614062500000001,0.00022230398304307758
0.56146875,0.0002198541358375966
0.56153125,0.00023497466891506114
0.5615937500000001,0.0002471606857457065
0.56165625,0.0002601033108692863
0.56171875,0.0002680124439676246
0.5617812500000001,0.0002671048640587037
0.56184375,0.00025804865123985055
0.56190625,0.0002441935273211071
0.56196875,0.00023066654956513388
0.56203125,0.0002138925452265933
0.5620937500000001,0.00021474955558663245
0.56215625,0.00023256032063811993
0.56221875,0.0002454169066858497
0.5622812500000001,0.00025716002768230717
0.56234375,0.00026231469134617436
0.56240625,0.0002586690212049575
0.5624687500000001,0.0002476776554705823
0.56253125,0.00023300103413501083
0.56259375,0.00022081521622902
0.5626562500000001,0.00020675388883527324
0.5627187499999999,0.00021934113366936514
0.56278125,0.00023012471091224396
0.5628437500000001,0.00024317770800680316
0.5629062499999999,0.00025331537428417705
0.56296875,0.0002557558701643259
0.5630312500000001,0.00024937018371765096
0.56309375,0.00023643833963616495
0.56315625,0.00022197536300124637
0.5632187500000001,0.0002029426418169722
0.56328125,0.0002006119793863531
0.56334375,0.00021575697186887455
0.5634062500000001,0.00022795765426542047
0.56346875,0.0002406692397059207
0.56353125,0.0002486687345376326
0.56359375,0.0002481136275662432
0.56365625,0.0002391597686764585
0.56371875,0.00022506407415885665
0.56378125,0.00021145904240676278
0.56384375,0.00019482432701153907
0.56390625,0.0001953963223053426
0.56396875,0.00021287024875155103
0.56403125,0.00022591983391878623
0.5640937500000001,0.00023763894115683137
0.56415625,0.00024298316320298108
0.56421875,0.00023946840099232924
0.5642812500000001,0.00022834204720975637
0.5643437499999999,0.00021394108545520762
0.56440625,0.0002015789743988472
0.5644687500000001,0.0001875153623719511
0.5645312499999999,0.0001998383524067504
0.56459375,0.00021050147231460592
0.5646562500000001,0.00022370521677592126
0.5647187499999999,0.00023390360096321727
0.56478125,0.00023648973907310078
0.5648437500000001,0.00023012744264769291
0.5649062499999999,0.00021728645873145963
0.56496875,0.00020288819304362105
0.56503125,0.00018360776689766573
0.56509375,0.00018119763123351784
0.56515625,0.00019622570070013112
0.56521875,0.00020821970839962622
0.56528125,0.00022106982689541754
0.56534375,0.00022898876632763965
0.56540625,0.00022867472389814791
0.56546875,0.00021981791838500409
0.56553125,0.000205786830840618
0.56559375,0.00019206378944604252
0.56565625,0.00017510033742315634
0.56571875,0.00017564969813051862
0.5657812499999999,0.0001930133978617632
0.56584375,0.0002059981534090205
0.56590625,0.0002176963805473192
0.5659687499999999,0.00022316346232056916
0.56603125,0.0002197637213376541
0.5660937500000001,0.0002087196717645845
0.5661562499999999,0.00019419004862344935
0.56621875,0.00018164518887291842
0.5662812500000001,0.00016756200257743437
0.5663437499999999,0.00017949649618953512
0.56640625,0.00019011588663786494
0.5664687500000001,0.00020332161214976774
0.5665312499999999,0.000213408282340094
0.56659375,0.00021616690971668073
0.56665625,0.00020996794958104414
0.5667187499999999,0.00019699927891946023
0.56678125,0.00018253424616100633
0.56684375,0.00017200475845390722
0.56690625,0.0001604687616764966
0.56696875,0.00017529546510625105
0.56703125,0.00018733389829120317
0.56709375,0.00020001028261810994
0.56715625,0.00020808574909320088
0.56721875,0.00020777017579193258
0.56728125,0.00019898903573783988
0.56734375,0.00018492372711632205
0.5674062499999999,0.00017111877562103056
0.56746875,0.0001540609564051193
0.56753125,0.0001543576981528766
0.5675937499999999,0.00017157793624739126
0.56765625,0.0001843244447455039
0.56771875,0.00019620277155565913
0.5677812499999999,0.00020168336459547298
0.56784375,0.00019849035999464082
0.5679062500000001,0.0001872619795166841
0.5679687499999999,0.0001727364064732645
0.56803125,0.00016024894438438492
0.5680937500000001,0.0001460065987572423
0.5681562499999999,0.00015756202698483102
0.56821875,0.0001681844056986015
0.56828125,0.00018117932678407556
0.5683437499999999,0.00019132817844438876
0.56840625,0.00019438266435078955
0.56846875,0.00018821437986626943
0.5685312499999999,0.00017530029190970103
0.56859375,0.00016094211317183027
0.56865625,0.00014996683519024473
0.5687187499999999,0.0001386188150066664
0.56878125,0.000152928418951509
0.5688437499999999,0.0001647853275753286
0.56890625,0.00017753743039693182
0.56896875,0.000186009938059839
0.5690312499999999,0.00018573929286563873
0.56909375,0.00017710082270440408
0.56915625,0.0001635255238755795
0.5692187499999999,0.00014932821644088323
0.56928125,0.00013221703432098053
0.56934375,0.00013219572224452275
0.5694062499999999,0.00014899129674114664
0.56946875,0.0001619348309115365
0.56953125,0.0001737159282633044
0.5695937499999999,0.000179840402880993
0.56965625,0.00017656864500217861
0.5697187499999999,0.00016562818475451824
0.5697812499999999,0.0001511934988030414
0.56984375,0.00013844944123779512
0.56990625,0.0001240680820507184
0.5699687499999999,0.0001353706366554741
0.57003125,0.0001455824048742227
0.5700937500000001,0.00015861121177124238
0.5701562500000001,0.00016944760564641115
0.57021875,0.0001723202031223281
0.5702812500000001,0.0001665453381955867
0.5703437500000001,0.00015363977487063696
0.57040625,0.00013909646345980353
0.5704687500000001,0.0001282761911963609
0.57053125,0.0001164152968527038
0.57059375,0.0001306434836789161
0.5706562500000001,0.00014251003944804053
0.57071875,0.00015522891375591152
0.57078125,0.00016363643619227153
0.5708437500000001,0.00016378920210100012
0.5709062500000001,0.00015533621082863824
0.57096875,0.00014162535395727954
0.5710312500000001,0.00012730257383927746
0.5710937500000001,0.00011019024192825133
0.57115625,0.00010973741361547384
0.5712187500000001,0.00012631245948818703
0.57128125,0.0001392000215957867
0.57134375,0.0001511785412427885
0.5714062500000001,0.00015712624391543695
0.57146875,0.0001543523778454181
0.57153125,0.0001438455198157912
0.5715937500000001,0.00012923817057308717
0.57165625,0.00011637167989515806
0.57171875,0.00010152557252050831
0.5717812500000001,0.00011261167971568509
0.57184375,0.00012267791685710572
0.5719062500000001,0.00013553961961787486
0.57196875,0.00014640038605734373
0.57203125,0.0001497549387076691
0.5720937500000001,0.00014418211597562458
0.57215625,0.00013177609355195102
0.57221875,0.0001169789606754526
0.5722812500000001,0.0001058196570177597
0.57234375,0.00009368100121460998
0.57240625,0.00010772649494639186
0.5724687500000001,0.0001193589030720199
0.57253125,0.0001324500265852402
0.57259375,0.00014089500204876593
0.5726562500000001,0.00014147331033924349
0.5727187499999999,0.00013321041393678235
0.57278125,0.00011944941126124098
0.5728437500000001,0.000105354075689644
0.57290625,0.0000876534765174436
0.57296875,0.00008705009151632748
0.5730312500000001,0.00010356942185271723
0.57309375,0.00011616308536535613
0.57315625,0.00012839371472306293
0.5732187500000001,0.0001345576799227366
0.57328125,0.00013228516960714365
0.57334375,0.00012203183894343717
0.5734062500000001,0.0001073324669289763
0.57346875,0.00009430847038861129
0.57353125,0.00007920162426126864
0.57359375,0.00009024752673275627
0.57365625,0.00010007402889691819
0.57371875,0.0001132504525919592
0.57378125,0.00012394254830180862
0.57384375,0.00012755438471924452
0.5739062500000001,0.00012239385502549327
0.57396875,0.00011027350198756364
0.57403125,0.00009547412235664382
0.5740937500000001,0.00008412452893970246
0.57415625,0.00007168949276847858
0.57421875,0.00008547681264498008
0.5742812500000001,0.00009684225589906559
0.5743437499999999,0.00011003555084351802
0.57440625,0.00011893353028297193
0.5744687500000001,0.00011968435838961844
0.5745312499999999,0.00011183086978555634
0.57459375,0.00009824437513936135
0.5746562500000001,0.00008408096904887613
0.57471875,0.00006607978211299603
0.57478125,0.00006519553075837181
0.5748437500000001,0.00008139333604065269
0.57490625,0.0000938972471969668
0.57496875,0.00010615374553038515
0.57503125,0.00011279036292248523
0.57509375,0.00011067384301885475
0.57515625,0.00010055012572768307
0.57521875,0.00008617066536997786
0.57528125,0.00007285487387302669
0.57534375,0.00005739340653745928
0.57540625,0.00006805347793770178
0.57546875,0.00007772140274928119
0.57553125,0.00009069879139694814
0.57559375,0.00010171516429458016
0.57565625,0.00010573654939971533
0.5757187500000001,0.00010076703586996139
0.5757812499999999,0.00008871858107034614
0.57584375,0.0000739379985695357
0.5759062500000001,0.00006243744599156165
0.5759687499999999,0.00004961436875906833
0.57603125,0.00006289806836756728
0.5760937500000001,0.00007424861678737016
0.5761562499999999,0.00008725963406999715
0.57621875,0.00009637010011229186
0.5762812500000001,0.00009756981262716569
0.5763437499999999,0.00009000974165609965
0.57640625,0.00007652008144175965
0.5764687500000001,0.00006220188225455892
0.5765312499999999,0.00004396298040747204
0.57659375,0.000042514195503828844
0.57665625,0.000058440965276240764
0.57671875,0.0000708390348764798
0.57678125,0.0000832564137406705
0.57684375,0.00009016283980289863
0.57690625,0.0000885181927437334
0.57696875,0.00007853528624959805
0.57703125,0.00006415869761373233
0.57709375,0.00005074726314418382
0.57715625,0.00003498196158210898
0.57721875,0.00004504330246271615
0.57728125,0.00005456867073933003
0.57734375,0.00006748289546346098
0.5774062499999999,0.000078611412844945
0.57746875,0.00008300292740924531
0.57753125,0.00007846297023954285
0.5775937499999999,0.00006662907986847155
0.57765625,0.00005195493397905371
0.5777187500000001,0.00003999000322961466
0.5777812499999999,0.000026853495953438333
0.57784375,0.00003981821959408993
0.5779062500000001,0.000050679608874337756
0.5779687499999999,0.00006401165879435511
0.57803125,0.00007323776015608074
0.5780937500000001,0.00007491095764210198
0.5781562499999999,0.00006790173387143106
0.57821875,0.000054447901201515325
0.57828125,0.00004022010277807131
0.5783437499999999,0.00002146082686664552
0.57840625,0.000019934063391804924
0.57846875,0.00003522922448462307
0.5785312499999999,0.000047688013061708556
0.57859375,0.0000600382577145564
0.57865625,0.0000672629713985573
0.57871875,0.00006576690468504398
0.57878125,0.000056414609245339364
0.5788437499999999,0.00004222033138121667
0.57890625,0.000028724041333902384
0.57896875,0.000012468839017940048
0.5790312499999999,0.00002244640961496236
0.57909375,0.00003133758532070097
0.57915625,0.000044501921135559064
0.5792187499999999,0.000055906276540118593
0.57928125,0.00006051709379957526
0.57934375,0.000056516811460655125
0.5794062499999999,0.00004538402232730221
0.57946875,0.000030318947111578065
0.57953125,0.000018812495356707037
0.5795937499999999,4.599028440216424e-6
0.57965625,0.000017589766879044788
0.57971875,0.000028245051502173713
0.5797812499999999,0.0000412574968336743
0.57984375,0.00005092692540241417
0.57990625,0.00005340167073650259
0.5799687499999999,0.000046798714892881677
0.58003125,0.00003312899596304153
0.58009375,0.000018533261239878085
0.5801562499999999,1.0099805614061097e-7
0.58021875,-2.5838616993512087e-6
0.58028125,0.000013283538195546507
0.5803437499999999,0.00002512514133706789
0.58040625,0.000037942867672002834
0.58046875,0.000045396886291501626
0.5805312499999999,0.00004485624705283242
0.58059375,0.00003545098967293325
0.5806562499999999,0.00002146029007159267
0.58071875,8.16968181785449e-6
0.58078125,-9.133134376768104e-6
0.5808437499999999,-8.05293714215699e-6
0.58090625,9.01218425763961e-6
0.58096875,0.000022158368608887757
0.5810312499999999,0.000033611534108565766
0.58109375,0.00003913933909703571
0.58115625,0.000035368339270341886
0.5812187499999999,0.000024255940591605407
0.58128125,9.69475678395254e-6
0.58134375,-2.698231994412159e-6
0.5814062499999999,-0.0000167802153094726
0.58146875,-4.653699023915436e-6
0.5815312499999999,5.665654153386157e-6
0.5815937499999999,0.000018916031881893725
0.58165625,0.000029064891722899167
0.58171875,0.00003157099559325527
0.5817812499999999,0.000025648704990388627
0.58184375,0.000012823517043500376
0.58190625,-1.7652425278111283e-6
0.5819687499999999,-0.000012395769970405257
0.58203125,-0.000023753093829473326
0.58209375,-8.847674785317228e-6
0.5821562499999999,3.045496920067725e-6
0.58221875,0.000015610415327563243
0.58228125,0.000023798814903039367
0.5823437499999999,0.000023768263531509515
0.58240625,0.000015316413023075404
0.58246875,1.2157626912076558e-6
0.58253125,-0.000012528633447542181
0.58259375,-0.000029521206311958204
0.5826562499999999,-0.0000294099635679973
0.58271875,-0.000012382109265907104
0.58278125,4.6494628561100093e-7
0.5828437499999999,0.00001239670782013369
0.58290625,0.00001836803804827758
0.58296875,0.000015370613714010828
0.5830312499999999,4.516563973031018e-6
0.58309375,-9.923176712854642e-6
0.58315625,-0.00002243020414332414
0.5832187499999999,-0.00003702715951917068
0.58328125,-0.00002538339094848574
0.58334375,-0.000015097448279072223
0.5834062499999999,-1.7821969018061434e-6
0.58346875,8.763713783804805e-6
0.58353125,0.000011925217196034898
0.5835937499999999,6.201322932788966e-6
0.58365625,-6.0977909826509524e-6
0.58371875,-0.000020757215760933145
0.5837812499999999,-0.00003161893683462785
0.58384375,-0.000043390182073083094
0.58390625,-0.000029199210956620814
0.5839687499999999,-0.00001729010496698269
0.58403125,-4.2167674858401005e-6
0.58409375,4.263051716552058e-6
0.5841562499999999,4.703955651649827e-6
0.58421875,-3.413012472752719e-6
0.58428125,-0.000017077603201257063
0.5843437499999999,-0.00003103539847245512
0.58440625,-0.000048563585281748145
0.58446875,-0.0000488756877506033
0.58453125,-0.00003220317658200744
0.58459375,-0.000019242070201402894
0.5846562499999999,-7.090689085539892e-6
0.58471875,-8.647703055586486e-7
0.58478125,-3.1687410338571143e-6
0.5848437499999999,-0.000013496948289337674
0.58490625,-0.00002787620705457794
0.58496875,-0.000040710031798965596
0.5850312499999999,-0.00005578485429789948
0.58509375,-0.000044722193625029716
0.58515625,-0.00003465694348522841
0.5852187499999999,-0.000021501509929897078
0.58528125,-0.00001068485662586438
0.58534375,-6.810405075968751e-6
0.5854062499999999,-0.000011823674315999955
0.58546875,-0.000023923749561116647
0.5855312500000001,-0.00003840888764094358
0.5855937499999999,-0.0000496421550357784
0.58565625,-0.00006214634922412088
0.58571875,-0.00004829052084265317
0.5857812499999999,-0.000036707482270081915
0.58584375,-0.000023608775030561913
0.58590625,-0.000014570739301819624
0.5859687499999999,-0.000013387861472896612
0.58603125,-0.00002099350143505707
0.58609375,-0.00003448196947757054
0.5861562499999999,-0.000048546680964094147
0.58621875,-0.00006651008916352952
0.58628125,-0.00006726981525578823
0.5863437499999999,-0.00005109277292109082
0.58640625,-0.00003858134681053449
0.58646875,-0.000026077341689592637
0.58653125,-0.00001910854215617097
0.58659375,-0.00002078936427837852
0.5866562499999999,-0.00003062678989511347
0.58671875,-0.00004486461556760246
0.58678125,-0.000057923753331204364
0.5868437499999999,-0.00007365949390096549
0.58690625,-0.00006305237124271112
0.58696875,-0.0000534347417768255
0.5870312499999999,-0.000040195210646895574
0.58709375,-0.00002892900138354304
0.58715625,-0.000024544948831320412
0.5872187499999999,-0.00002894957822373312
0.58728125,-0.00004058553773700346
0.58734375,-0.00005514251876376913
0.5874062499999999,-0.00006666848342917059
0.58746875,-0.00007976659293604249
0.58753125,-0.00006645865287197017
0.5875937499999999,-0.00005512719170111535
0.58765625,-0.00004208155731093288
0.58771875,-0.000032427915749810854
0.5877812499999999,-0.000030410919512099954
0.58784375,-0.00003736318441424635
0.58790625,-0.000050599495569819686
0.5879687499999999,-0.00006482884498582031
0.58803125,-0.00008321754548798466
0.58809375,-0.0000846948919222823
0.5881562499999999,-0.00006882629610349689
0.58821875,-0.000056334152660514336
0.58828125,-0.000043609868704996835
0.5883437499999999,-0.000036354079228972935
0.58840625,-0.000037062114725927575
0.58846875,-0.00004647656010731138
0.58853125,-0.000060520257749184514
0.58859375,-0.00007360503847091832
0.5886562499999999,-0.00008971641206396985
0.58871875,-0.00007987334059156304
0.58878125,-0.0000704788534273415
0.5888437499999999,-0.000057447722908957055
0.58890625,-0.00004548563106976378
0.58896875,-0.000040303478168357554
0.5890312499999999,-0.00004452221226917963
0.58909375,-0.00005528119709960477
0.58915625,-0.00006975849089058822
0.5892187499999999,-0.00008182514810262109
0.58928125,-0.0000953550276048265
0.58934375,-0.00008224522860747485
0.5894062499999999,-0.00007151315814024617
0.58946875,-0.000058483995698216384
0.58953125,-0.00004802162163904111
0.5895937499999999,-0.00004530893036555628
0.58965625,-0.00005121621401968368
0.58971875,-0.00006425965925965782
0.5897812499999999,-0.00007867020258469498
0.58984375,-0.00008868088072717245
0.58990625,-0.00009926095234141785
0.5899687499999999,-0.0000842804220789195
0.59003125,-0.00007193749771339242
0.59009375,-0.00005862184989996466
0.5901562499999999,-0.000050756435158186286
0.59021875,-0.000051276924755941367
0.59028125,-0.00005972743059318164
0.59034375,-0.00007334608946238386
0.59040625,-0.00008699153396655307
0.59046875,-0.00010340682164924897
0.59053125,-0.00010279079262001667
0.59059375,-0.00008517992439149857
0.5906562499999999,-0.00007216000906154485
0.59071875,-0.00006024217540667731
0.59078125,-0.00005438639079177743
0.5908437499999999,-0.000057258175428662184
0.59090625,-0.00006814397443713482
0.59096875,-0.00008207758352034994
0.5910312499999999,-0.00009422703099981611
0.59109375,-0.00010831163084287776
0.59115625,-0.00009649985805224026
0.5912187499999999,-0.00008565428982590384
0.59128125,-0.0000726942618086146
0.5913437500000001,-0.00006171189201467642
0.5914062499999999,-0.00005833592696095902
0.59146875,-0.00006354221563134588
0.59153125,-0.00007627279753173039
0.5915937499999999,-0.0000902861772928143
0.59165625,-0.00010082540622191605
0.59171875,-0.00011247517916572469
0.5917812499999999,-0.00009763893324202244
0.59184375,-0.00008550138889953929
0.59190625,-0.00007237354555353348
0.5919687499999999,-0.0000635288232536807
0.59203125,-0.0000628567880266162
0.59209375,-0.00007070517984522628
0.5921562499999999,-0.00008418757237869945
0.59221875,-0.00009772616177988747
0.59228125,-0.00011502076948569084
0.59234375,-0.00011494280660244438
0.59240625,-0.00009788177437020096
0.59246875,-0.00008481329554665962
0.59253125,-0.00007233200786486982
0.59259375,-0.00006572474901525571
0.5926562499999999,-0.00006772977600615071
0.59271875,-0.00007780788652576864
0.59278125,-0.00009174636487151167
0.5928437499999999,-0.00010443556813865412
0.59290625,-0.00011907474903362358
0.59296875,-0.00010767404838862848
0.5930312499999999,-0.00009727975283663204
0.59309375,-0.00008385507305649909
0.59315625,-0.00007264923334883433
0.5932187499999999,-0.00006847133745341294
0.59328125,-0.0000729742333001604
0.5933437500000001,-0.00008475249759505588
0.5934062499999999,-0.00009901498483306376
0.59346875,-0.00011011082027847369
0.59353125,-0.00012220222456257868
0.5935937499999999,-0.00010793178220344646
0.59365625,-0.00009621856406269447
0.59371875,-0.00008279876388406215
0.5937812499999999,-0.00007327315855552852
0.59384375,-0.00007159503993489635
0.59390625,-0.00007878435826860763
0.5939687499999999,-0.0000918660233509283
0.59403125,-0.0001055302177303194
0.59409375,-0.00012313045402664174
0.5941562499999999,-0.00012388105325530224
0.59421875,-0.00010745236184259155
0.59428125,-0.00009450742496266984
0.59434375,-0.00008175094602104471
0.59440625,-0.00007420404846263107
0.59446875,-0.00007531023305454299
0.59453125,-0.00008463418434759284
0.59459375,-0.00009847287896293244
0.5946562499999999,-0.00011126299901381698
0.59471875,-0.00012654278496056215
0.59478125,-0.00011591248077266747
0.5948437499999999,-0.00010607451999239403
0.59490625,-0.00009253919496596263
0.59496875,-0.000080705830593511
0.5950312499999999,-0.00007572507014122487
0.59509375,-0.00007945388011389165
0.59515625,-0.00009064286961749102
0.5952187499999999,-0.00010467553935347707
0.59528125,-0.00011623897180629283
0.5953437500000001,-0.000129037512349911
0.5954062499999999,-0.00011545115544983608
0.59546875,-0.00010390241787519572
0.5955312500000001,-0.00009033714264551629
0.5955937499999999,-0.00008025256111195145
0.59565625,-0.00007767399962799182
0.59571875,-0.00008412628030871061
0.5957812499999999,-0.0000965971578592989
0.59584375,-0.00011035403708314906
0.59590625,-0.00011980784038323478
0.5959687499999999,-0.00013006673321809548
0.59603125,-0.00011406239525510453
0.59609375,-0.00010127330645243182
0.5961562499999999,-0.00008818660503279174
0.59621875,-0.00007994787789081248
0.59628125,-0.00008023615253655025
0.59634375,-0.0000886683212245748
0.59640625,-0.00010211691825966207
0.59646875,-0.000115112567679862
0.59653125,-0.00013126725576634302
0.59659375,-0.00012112766559185806
0.5966562499999999,-0.00011201675184521753
0.59671875,-0.00009840641405406414
0.59678125,-0.00008608228869469436
0.5968437499999999,-0.00008011247906097863
0.59690625,-0.00008305045528508859
0.59696875,-0.00009337689498373214
0.5970312499999999,-0.00010729356825259911
0.59709375,-0.00011917128357402662
0.59715625,-0.00013265531687646492
0.5972187499999999,-0.00012000842852491478
0.59728125,-0.00010876463137451942
0.5973437500000001,-0.00009511538020154364
0.5974062499999999,-0.00008416143457586067
0.59746875,-0.00008060467871479071
0.59753125,-0.00008625253648994469
0.5975937499999999,-0.00009818547459794491
0.59765625,-0.00011197539342662488
0.59771875,-0.00012185582708792997
0.5977812499999999,-0.00013281300812088837
0.59784375,-0.00011777988266181705
0.59790625,-0.00010494151032522381
0.5979687499999999,-0.00009160818402129123
0.59803125,-0.00008254811364374892
0.59809375,-0.00008190677054738249
0.59815625,-0.00008943089399854331
0.59821875,-0.00010288817935459604
0.59828125,-0.00011598839840112202
0.59834375,-0.00013237855090293682
0.59840625,-0.00013177736913488197
0.59846875,-0.0001144829072645126
0.59853125,-0.00010095394044140615
0.59859375,-0.00008824490570205623
0.5986562499999999,-0.000081412508692702
0.59871875,-0.00008326253060297883
0.59878125,-0.0000928936749668291
0.5988437499999999,-0.0001063025097796863
0.59890625,-0.00011886171129207868
0.59896875,-0.00013330057849543497
0.5990312499999999,-0.00012077098102428185
0.59909375,-0.00011032737347715926
0.5991562500000001,-0.00009606616259509593
0.5992187499999999,-0.00008484530897837073
0.59928125,-0.00008058385171882954
0.5993437500000001,-0.00008471019971734162
0.5994062499999999,-0.00009648892130711267
0.59946875,-0.00011015194745786494
0.59953125,-0.00012080262432911937
0.5995937499999999,-0.00013227618503987293
0.59965625,-0.00011799545887156149
0.59971875,-0.00010539276408472187
0.5997812499999999,-0.00009124984750470688
0.59984375,-0.00008181366150269986
0.59990625,-0.0000803380038128243
0.5999687499999999,-0.00008682509627909452
0.60003125,-0.0000993400664026367
0.60009375,-0.00011318860146956877
0.60015625,-0.00013001363393039256
0.60021875,-0.00013022284928386474
0.60028125,-0.00011330270819331911
0.60034375,-0.00009979924063621692
0.60040625,-0.0000869637974096199
0.60046875,-0.00007890136100448253
0.60053125,-0.0000799398972640003
0.60059375,-0.00008899270144924198
0.6006562499999999,-0.00010202380101814734
0.60071875,-0.00011441676853180677
0.60078125,-0.0001295603238151838
0.6008437499999999,-0.00011807112486628135
0.60090625,-0.00010835281439758315
0.60096875,-0.00009386332250491125
0.6010312499999999,-0.00008204202369442581
0.60109375,-0.00007677044632567465
0.6011562500000001,-0.00007973788434903484
0.6012187499999999,-0.0000903952848896189
0.60128125,-0.00010432650059366555
0.6013437500000001,-0.00011531043164869637
0.6014062499999999,-0.00012772775632582944
0.60146875,-0.00011413382695568686
0.60153125,-0.00010205176970998209
0.6015937499999999,-0.00008802792254079816
0.60165625,-0.00007750215275245664
0.60171875,-0.00007466331874005083
0.6017812499999999,-0.00008021948355316222
0.60184375,-0.00009248308960032453
0.60190625,-0.00010596010960714497
0.6019687499999999,-0.00011477763491015563
0.60203125,-0.00012480758887165044
0.60209375,-0.00010871220196093101
0.60215625,-0.00009531869265005932
0.60221875,-0.00008176216555071114
0.60228125,-0.00007282222727993115
0.60234375,-0.00007254224968615552
0.60240625,-0.00008075844181343328
0.60246875,-0.00009378398668417887
0.60253125,-0.00010632498769184984
0.60259375,-0.00012224316946295166
0.6026562499999999,-0.00011175623677206481
0.60271875,-0.00010215016999903792
0.60278125,-0.0000882491767418142
0.6028437499999999,-0.00007535274292200245
0.60290625,-0.00006898131613367053
0.60296875,-0.00007105482180647105
0.6030312499999999,-0.0000811728520627164
0.60309375,-0.00009453788716964895
0.6031562500000001,-0.0001061435788108564
0.6032187499999999,-0.00011923773912927982
0.60328125,-0.00010624556894170412
0.6033437500000001,-0.00009483763677861634
0.6034062499999999,-0.00008049091478483372
0.60346875,-0.00006924037745625888
0.60353125,-0.00006521844298068569
0.6035937499999999,-0.0000698177444953263
0.60365625,-0.00008134549629727067
0.60371875,-0.00009469232884722067
0.6037812499999999,-0.00010435790406070067
0.60384375,-0.00011504783656901552
0.60390625,-0.00009974884785762805
0.6039687499999999,-0.00008659907440866643
0.60403125,-0.00007254485388780152
0.60409375,-0.00006311135941293455
0.60415625,-0.000061654023258223
0.60421875,-0.00006863000933918229
0.60428125,-0.00008122645824898411
0.60434375,-0.0000939804060536703
0.60440625,-0.00011042082788514929
0.60446875,-0.00010970299203535983
0.60453125,-0.00009180347957654655
0.60459375,-0.00007800350038927872
0.6046562499999999,-0.00006490420815941089
0.60471875,-0.00005717176467684437
0.60478125,-0.00005827920361538286
0.6048437499999999,-0.00006738496564510921
0.60490625,-0.00008055103064080749
0.60496875,-0.00009220994274776462
0.6050312499999999,-0.0001063176179599834
0.60509375,-0.00009422950440315936
0.6051562500000001,-0.00008317672809002308
0.6052187499999999,-0.000068977021350905
0.60528125,-0.00005694588119053989
0.6053437500000001,-0.000051563182711752975
0.6054062499999999,-0.00005531466114774841
0.60546875,-0.00006605779843350812
0.6055312500000001,-0.00007925751024397132
0.6055937499999999,-0.00008973429739354832
0.60565625,-0.00010108023435304037
0.60571875,-0.00008639374491423157
0.6057812499999999,-0.00007409187663706684
0.60584375,-0.000059591209860931915
0.60590625,-0.00004906727845892245
0.60596875,-0.00004642563102386088
0.60603125,-0.000052465506067050915
0.60609375,-0.00006437217448690413
0.60615625,-0.00007734037287700918
0.60621875,-0.00009443461004272208
0.60628125,-0.0000946747847996171
0.60634375,-0.00007770535567727666
0.60640625,-0.00006392066497146187
0.60646875,-0.00005004125845452234
0.60653125,-0.00004164928452682348
0.60659375,-0.000041428557497960594
0.6066562499999999,-0.00004957654954160229
0.60671875,-0.00006247796105814107
0.60678125,-0.0000747490349129673
0.6068437499999999,-0.00008941223523850628
0.60690625,-0.00007818799120615227
0.6069687500000001,-0.00006764486640833955
0.6070312499999999,-0.00005331366936510429
0.60709375,-0.00004044838713164467
0.6071562500000001,-0.00003417074347566995
0.6072187499999999,-0.000036471861332446065
0.60728125,-0.00004697322674654392
0.6073437500000001,-0.00006019389395441055
0.6074062499999999,-0.00007078574205230531
0.60746875,-0.00008302561337616976
0.60753125,-0.00006951422647161198
0.6075937499999999,-0.00005722736156740793
0.60765625,-0.00004263208786479955
0.60771875,-0.000031243440187192495
0.6077812499999999,-0.00002732525492989135
0.60784375,-0.00003240638007855068
0.60790625,-0.00004364199688866588
0.60796875,-0.000056773290152994926
0.60803125,-0.00006579529440307874
0.60809375,-0.00007567463243711436
0.60815625,-0.00005947910365811104
0.60821875,-0.000046208011753479106
0.60828125,-0.000031659582903076355
0.60834375,-0.000022242657308699232
0.60840625,-0.000021027783385557663
0.60846875,-0.000027915595438923746
0.60853125,-0.00004026737886877324
0.60859375,-0.00005272933052347106
0.6086562499999999,-0.00006824074666171576
0.60871875,-0.00006741392692637821
0.60878125,-0.00004873544842820543
0.6088437499999999,-0.000034106506112518975
0.60890625,-0.000020294730689873752
0.6089687500000001,-0.000013369026103840498
0.6090312499999999,-0.000014708815837358169
0.60909375,-0.000023594302551874224
0.6091562500000001,-0.00003645845852009999
0.6092187499999999,-0.00004737423220253778
0.60928125,-0.000060987763134137674
0.6093437500000001,-0.00004874392695766727
0.6094062499999999,-0.00003642085055846622
0.60946875,-0.000022031840960418103
0.60953125,-9.549446850887211e-6
0.6095937499999999,-4.779061341581015e-6
0.60965625,-8.138978523031248e-6
0.60971875,-0.000019291259254726467
0.6097812499999999,-0.00003169626926413649
0.60984375,-0.00004198096707952459
0.60990625,-0.000052905118658269634
0.60996875,-0.00003735601260929089
0.61003125,-0.000023802924822985405
0.61009375,-9.176026183874142e-6
0.61015625,8.153860609622088e-7
0.61021875,3.980455498486801e-6
0.61028125,-2.1889255110152384e-6
0.61034375,-0.000014445152499521774
0.61040625,-0.000026667331061838717
0.61046875,-0.000043381347775636736
0.61053125,-0.00004266642283997507
0.61059375,-0.000024928811172497678
0.6106562499999999,-0.000010888244928203283
0.61071875,3.00309973769175e-6
0.61078125,0.000011896101839783957
0.6108437499999999,0.000011596209803496627
0.61090625,3.6205117113358165e-6
0.6109687500000001,-8.933732447716225e-6
0.6110312499999999,-0.00002068375301013392
0.61109375,-0.000034599374988508735
0.6111562500000001,-0.0000231001569185596
0.6112187499999999,-0.000012487233474911541
0.61128125,2.489782817249875e-6
0.6113437500000001,0.000015700176267285926
0.6114062499999999,0.000021617364642512182
0.61146875,0.000019359465954521538
0.61153125,9.608326003773815e-6
0.6115937499999999,-3.277499727241673e-6
0.61165625,-0.000013687596081869702
0.61171875,-0.000025475364859264826
0.6117812499999999,-0.000010941467675051886
0.61184375,1.381921719723067e-6
0.61190625,0.000016421541245481563
0.61196875,0.00002763134344536955
0.61203125,0.00003136624114552511
0.61209375,0.000026899395824689365
0.61215625,0.000015470580673436485
0.61221875,2.9349582457843804e-6
0.61228125,-5.745485404190509e-6
0.61234375,-0.000014837085369562297
0.61240625,1.8379367473508879e-6
0.61246875,0.0000156443274047513
0.61253125,0.00003004335504278033
0.61259375,0.00003987257531685995
0.6126562499999999,0.0000411593556493145
0.61271875,0.00003422443829238786
0.61278125,0.000021989370610313308
0.6128437499999999,9.928275648767027e-6
0.61290625,-4.889819766193404e-6
0.6129687500000001,5.566814017199384e-6
0.6130312499999999,0.00001595981264895796
0.61309375,0.00003055352814820833
0.6131562500000001,0.000044207309991203814
0.6132187499999999,0.0000517388847476874
0.61328125,0.00005057777777370265
0.6133437500000001,0.00004165305486610038
0.6134062499999999,0.000028948508220133506
0.61346875,0.000018163035909901648
0.61353125,5.2735896306915775e-6
0.6135937499999999,0.00001865114329743789
0.61365625,0.000030731313818005423
0.61371875,0.00004573285732402399
0.61378125,0.000058111015747999706
0.61384375,0.0000633188724476208
0.61390625,0.000059658173848189944
0.61396875,0.00004917111165980703
0.61403125,0.0000363902915467354
0.61409375,0.000027264445150623762
0.61415625,0.000016921737053129937
0.61421875,0.00003273331576997274
0.61428125,0.00004620850256276121
0.61434375,0.00006108148000984193
0.61440625,0.00007193328561666545
0.61446875,0.00007453143859458
0.61453125,0.00006859553437094101
0.61459375,0.0000568656397546205
0.6146562499999999,0.00004471959394713315
0.61471875,0.000028772565720966425
0.6147812500000001,0.00002971074376006272
0.6148437499999999,0.00004770802879208724
0.61490625,0.00006233135470454232
0.6149687500000001,0.00007659988933626793
0.6150312499999999,0.00008534316938477171
0.61509375,0.00008526714747825181
0.6151562500000001,0.0000773924113834229
0.6152187499999999,0.00006505797417492853
0.61528125,0.000053760959976452416
0.6153437500000001,0.000039920590671774225
0.6154062499999999,0.000052246611075779104
0.61546875,0.00006346870082937772
0.6155312500000001,0.00007853088337218816
0.6155937499999999,0.00009173204024967574
0.61565625,0.0000983259278792975
0.61571875,0.00009587182142940798
0.61578125,0.00008626390953601903
0.61584375,0.00007369746592313792
0.61590625,0.0000637341014284934
0.61596875,0.00005223537242594889
0.61603125,0.00006702628523666543
0.61609375,0.00008000963647739057
0.61615625,0.00009497559831986302
0.61621875,0.00010668848215510118
0.61628125,0.00011068399696258224
0.61634375,0.00010604334895759904
0.61640625,0.00009515717403674184
0.61646875,0.00008246388895705864
0.61653125,0.00007444096554028168
0.61659375,0.00006540971188975786
0.6166562499999999,0.00008278131948302736
0.61671875,0.00009692414992606979
0.6167812500000001,0.0001115691602538299
0.6168437499999999,0.00012131459889541674
0.61690625,0.00012281097531607887
0.6169687500000001,0.00011593767361998963
0.6170312499999999,0.00010395551030054073
0.61709375,0.00009210490725203996
0.6171562500000001,0.00007753683858312266
0.6172187499999999,0.00008845990233216638
0.61728125,0.00009891540192405457
0.6173437500000001,0.00011392762683867796
0.6174062499999999,0.00012797442231035627
0.61746875,0.00013539635861074817
0.61753125,0.00013417795146636324
0.6175937499999999,0.00012542343531218858
0.61765625,0.00011325571415322921
0.61771875,0.00010266938355717181
0.61778125,0.000089861466738686
0.61784375,0.00010338304852192115
0.61790625,0.00011557831092623427
0.61796875,0.00013110181287902256
0.61803125,0.0001438143630472094
0.61809375,0.00014896911623255016
0.61815625,0.00014542522801162805
0.61821875,0.00013505921571554252
0.61828125,0.0001227207589744317
0.61834375,0.00011376714487708328
0.61840625,0.00010381034002848732
0.61846875,0.00011956602651702619
0.61853125,0.00013346480932549531
0.61859375,0.00014853384911775458
0.6186562499999999,0.00015929509572967793
0.61871875,0.0001624987541970352
0.6187812500000001,0.00015647831760649822
0.6188437499999999,0.00014529502355250384
0.61890625,0.00013308878788443473
0.6189687500000001,0.00011709086144661568
0.6190312499999999,0.00011861537132148298
0.61909375,0.0001367461384959301
0.6191562500000001,0.00015141714988237132
0.6192187499999999,0.0001654975575062917
0.61928125,0.00017495205283721282
0.6193437500000001,0.00017458852662013968
0.6194062499999999,0.00016740370903671475
0.61946875,0.0001549258883563956
0.61953125,0.00014389160985772004
0.6195937499999999,0.00013036161710079652
0.61965625,0.0001424684433929957
0.61971875,0.00015434144966108843
0.61978125,0.00016891333560344057
0.61984375,0.0001825537970766289
0.61990625,0.0001894937047620393
0.61996875,0.00018729408054136976
0.62003125,0.0001775891958993303
0.62009375,0.00016532113740529153
0.62015625,0.00015559458439717844
0.62021875,0.0001443944621564025
0.62028125,0.0001585481456551907
0.62034375,0.00017193300258314115
0.62040625,0.0001872944417643796
0.62046875,0.00019903648375163563
0.62053125,0.0002030378057543969
0.62059375,0.00019876249490154152
0.6206562499999999,0.00018802559190893992
0.62071875,0.0001752250750409745
0.6207812500000001,0.00016744122097728936
0.6208437499999999,0.00015875555429227528
0.62090625,0.00017567014662714375
0.6209687500000001,0.00018993641750564283
0.6210312499999999,0.00020503317022708967
0.62109375,0.00021477470458075576
0.6211562500000001,0.00021656071947422084
0.6212187499999999,0.00021013422464125076
0.62128125,0.0001977576792794103
0.6213437500000001,0.00018618468461380905
0.6214062499999999,0.00017173353318754303
0.62146875,0.00018244224914507057
0.62153125,0.0001928068930495963
0.62159375,0.0002081178135918127
0.62165625,0.00022217740764592098
0.62171875,0.00023009061780018825
0.62178125,0.00022934313468760126
0.62184375,0.00022067652874686872
0.62190625,0.00020838642567572174
0.62196875,0.00019771146539865336
0.62203125,0.00018523111108829926
0.62209375,0.0001986934083557934
0.62215625,0.0002108788324606814
0.62221875,0.00022627147787582236
0.62228125,0.0002391592893633554
0.62234375,0.00024463438371821744
0.62240625,0.00024140740253270065
0.62246875,0.00023118404808685628
0.62253125,0.0002188831566555388
0.6225937500000001,0.00020964733269029923
0.6226562499999999,0.0001996287592605367
0.62271875,0.0002154495951874058
0.6227812500000001,0.00022909153066807963
0.6228437499999999,0.0002445644991106305
0.62290625,0.0002553665147699419
0.6229687500000001,0.00025844242439813925
0.6230312499999999,0.00025304258849041805
0.62309375,0.0002415612877996881
0.6231562500000001,0.00022971863468349701
0.6232187499999999,0.00021365064270191525
0.62328125,0.00021462538177405288
0.6233437500000001,0.00023296903212388642
0.6234062499999999,0.0002476287051330628
0.62346875,0.00026193612657612886
0.62353125,0.0002710609725864316
0.62359375,0.0002717722185777288
0.62365625,0.00026425297837084916
0.62371875,0.00025203768835571627
0.62378125,0.00024100395660266172
0.62384375,0.0002269836941288378
0.62390625,0.00023919687640586162
0.62396875,0.0002505473493771282
0.62403125,0.0002658983425680994
0.62409375,0.00027928572786248274
0.62415625,0.00028615569973917954
0.62421875,0.00028417355738487304
0.62428125,0.0002748741819151995
0.62434375,0.0002624210457353379
0.62440625,0.0002525475962452811
0.62446875,0.00024089414521188957
0.62453125,0.00025554829119564526
0.6245937500000001,0.0002685053170254914
0.6246562499999999,0.000283641866891296
0.62471875,0.0002957380297209655
0.6247812500000001,0.0003002051105903125
0.6248437499999999,0.0002960207011067917
0.62490625,0.0002850600050835067
0.6249687500000001,0.00027279617080403634
0.6250312499999999,0.00026443970465260536
0.62509375,0.0002553891282249393
0.6251562500000001,0.0002721008989114704
0.6252187499999999,0.0002861899786832378
0.62528125,0.0003010953742268452
0.6253437500000001,0.0003113382821511579
0.6254062499999999,0.00031326780364875073
0.62546875,0.0003068245220835958
0.6255312500000001,0.0002948234727742638
0.62559375,0.00028326826050313614
0.62565625,0.0002680224716462426
0.62571875,0.00027860406387295034
0.62578125,0.0002889947440525842
0.62584375,0.0003040272163647717
0.62590625,0.0003177534339769694
0.62596875,0.00032600747516048356
0.62603125,0.0003254845675734058
0.62609375,0.0003169601887612894
0.62615625,0.0003044867580013627
0.62621875,0.0002936084183548654
0.62628125,0.0002806531818148328
0.62634375,0.00029369473884482966
0.62640625,0.00030576990987774
0.62646875,0.00032107602689870895
0.62653125,0.00033359153546751175
0.6265937500000001,0.0003394088161192549
0.6266562499999999,0.0003365195217975292
0.62671875,0.00032640295631680694
0.6267812500000001,0.0003137910660966567
0.6268437499999999,0.00030441637564691815
0.62690625,0.0002934532729725603
0.6269687500000001,0.0003091400847547443
0.6270312499999999,0.00032228086454832994
0.62709375,0.0003373211548330507
0.6271562500000001,0.000348608220399213
0.6272187499999999,0.0003519981772146935
0.62728125,0.0003467107193078772
0.6273437500000001,0.00033522325960132215
0.6274062499999999,0.0003228377251141487
0.62746875,0.00031516987173887956
0.62753125,0.0003069649898122945
0.62759375,0.0003245406890599045
0.62765625,0.00033884697303218636
0.62771875,0.00035324126372948683
0.62778125,0.0003625432161579317
0.62784375,0.00036342030731727204
0.62790625,0.00035570235082317547
0.62796875,0.0003434839589572941
0.62803125,0.0003323826409273381
0.62809375,0.0003177766617371014
0.62815625,0.00032924224211278164
0.62821875,0.0003399400636475147
0.62828125,0.0003549478822241353
0.62834375,0.0003684650702788783
0.62840625,0.0003751611835421387
0.62846875,0.0003738688558389408
0.62853125,0.00036447487243332355
0.6285937500000001,0.00035176250470567855
0.6286562499999999,0.00034118841763451646
0.62871875,0.00032917131715529124
0.6287812500000001,0.0003429699960969257
0.6288437499999999,0.00035513575073164994
0.62890625,0.00037044839964489595
0.6289687500000001,0.000382908377552435
0.6290312499999999,0.00038733378996008705
0.62909375,0.00038295959089780507
0.6291562500000001,0.0003719327089748217
0.6292187499999999,0.00035995594753483046
0.62928125,0.00035078536948095207
0.6293437500000001,0.0003406228674636136
0.62940625,0.00035700290388981926
0.62946875,0.00037065963462873386
0.62953125,0.0003857409471840073
0.62959375,0.00039557833631920225
0.62965625,0.0003978842191778853
0.62971875,0.0003913809417775277
0.62978125,0.0003795363627344811
0.62984375,0.0003668951195016021
0.62990625,0.00035154155983632
0.62996875,0.000352374045321624
0.63003125,0.0003710876262365548
0.63009375,0.0003851483929909194
0.63015625,0.0003991218958298015
0.63021875,0.00040706106501003925
0.63028125,0.00040637392822233387
0.63034375,0.0003987956597353015
0.6304062500000001,0.00038615600792039906
0.63046875,0.0003743616202475028
0.63053125,0.00036072393481517695
0.6305937500000001,0.0003727583688856173
0.6306562499999999,0.0003840377040433829
0.63071875,0.0003990353527986573
0.6307812500000001,0.0004119288521058917
0.6308437499999999,0.0004177361826148973
0.63090625,0.00041528157354236983
0.6309687500000001,0.00040440578858086385
0.6310312499999999,0.0003918976505491306
0.63109375,0.0003815594192259908
0.6311562500000001,0.000370187430879923
0.6312187499999999,0.0003843393418612451
0.63128125,0.00039708786882544644
0.6313437500000001,0.0004119774148642896
0.63140625,0.0004234467754161697
0.63146875,0.00042692470140029415
0.63153125,0.0004214189572982474
0.63159375,0.00040999574152496276
0.63165625,0.00039716153713931224
0.63171875,0.00038863832963249856
0.63178125,0.0003797004615727073
0.63184375,0.0003963366799550061
0.63190625,0.0004098764551536682
0.63196875,0.00042416048090611336
0.63203125,0.000433588223658507
0.63209375,0.00043499525771834024
0.63215625,0.0004274652936850504
0.63221875,0.00041513866003811684
0.63228125,0.0004027419771770041
0.63234375,0.0003875711836367063
0.6324062500000001,0.0003981401217126035
0.63246875,0.0004082393204212498
0.63253125,0.000422949545387713
0.6325937500000001,0.0004361346943637101
0.6326562499999999,0.0004438223952655529
0.63271875,0.00044218980795462937
0.6327812500000001,0.00043300651751861097
0.6328437499999999,0.00042008221388711853
0.63290625,0.00040888700681583623
0.6329687500000001,0.00039600183287397117
0.6330312499999999,0.000409102822988644
0.63309375,0.00042067336761864027
0.6331562500000001,0.0004354764714213921
0.6332187499999999,0.00044788173063822767
0.63328125,0.00045279424366642673
0.6333437500000001,0.0004491809821091791
0.63340625,0.0004383491622674887
0.63346875,0.0004254738109064696
0.63353125,0.0004158420356751291
0.63359375,0.00040517813072217523
0.63365625,0.00042056274457391574
0.63371875,0.00043369365487924694
0.63378125,0.00044827336150848884
0.63384375,0.00045901624128072416
0.63390625,0.000461655126506047
0.63396875,0.00045578637869966854
0.63403125,0.00044404142355373294
0.63409375,0.00043138325344180273
0.63415625,0.00042371774752125724
0.63421875,0.00041543357368609146
0.63428125,0.00043313852351728466
0.63434375,0.0004473875468209154
0.6344062500000001,0.0004615758474714321
0.63446875,0.00047012004857202583
0.63453125,0.00047051858787564016
0.6345937500000001,0.00046278474821659366
0.6346562499999999,0.0004501579358733923
0.63471875,0.00043842080554011564
0.6347812500000001,0.00042391390096335746
0.6348437499999999,0.0004357448421148935
0.63490625,0.000446841889573224
0.6349687500000001,0.0004614814717590343
0.6350312499999999,0.0004747902492455297
0.63509375,0.0004815036810178891
0.6351562500000001,0.0004793257877794832
0.6352187499999999,0.000469631663339784
0.63528125,0.0004570525937662509
0.6353437500000001,0.0004465719938248694
0.63540625,0.0004344809593639226
0.63546875,0.00044872477710747316
0.6355312500000001,0.00046121423330583444
0.63559375,0.0004764943242315245
0.63565625,0.0004882170618217274
0.63571875,0.0004927917336837728
0.63578125,0.0004886510883867906
0.63584375,0.0004775709078654253
0.63590625,0.0004647809976993933
0.63596875,0.00045628523703298424
0.63603125,0.00044670287749028204
0.63609375,0.0004632943214263885
0.63615625,0.00047681554003575766
0.63621875,0.0004918830718385891
0.63628125,0.0005023213791726239
0.63634375,0.0005041725448986789
0.6364062500000001,0.0004978500508896339
0.63646875,0.0004862363851080853
0.63653125,0.00047436611911124554
0.6365937500000001,0.0004586753156778506
0.6366562499999999,0.0004606192783305832
0.63671875,0.00047907284905784886
0.6367812500000001,0.0004939659141293129
0.6368437499999999,0.0005080381736588119
0.63690625,0.0005164173800238092
0.6369687500000001,0.0005163495389920308
0.6370312499999999,0.000508159640329825
0.63709375,0.000495825636108338
0.6371562500000001,0.00048498026821013757
0.63721875,0.00047147574284760185
0.63728125,0.0004850216529289908
0.6373437500000001,0.0004964482177995111
0.63740625,0.0005116351901745253
0.63746875,0.0005246851045955792
0.63753125,0.0005313146713451095
0.63759375,0.0005289006404732566
0.63765625,0.0005193830980528835
0.63771875,0.0005069216331165874
0.63778125,0.000496934080879953
0.63784375,0.0004861217433288767
0.63790625,0.0005014708661421619
0.63796875,0.000514939482918253
0.63803125,0.0005300295365244512
0.63809375,0.0005421382383656026
0.63815625,0.0005463908707028231
0.6382187500000001,0.0005416543519149997
0.63828125,0.0005307650945779313
0.63834375,0.0005187398632935727
0.6384062500000001,0.0005108816915244396
0.63846875,0.0005024923191137287
0.63853125,0.0005198824151635972
0.6385937500000001,0.0005343791612266724
0.6386562499999999,0.0005492170858826112
0.63871875,0.0005595517007259271
0.6387812500000001,0.0005610151429461391
0.6388437499999999,0.0005539984416143423
0.63890625,0.0005425091261068854
0.6389687500000001,0.0005318549824816776
0.6390312499999999,0.0005166961376593671
0.63909375,0.0005281333004181488
0.6391562500000001,0.000539372255898174
0.63921875,0.0005541922383042464
0.63928125,0.0005686578953582322
0.6393437500000001,0.0005770159070066505
0.63940625,0.0005757519580235765
0.63946875,0.0005676191386820573
0.63953125,0.0005546252413199254
0.63959375,0.0005452171581891707
0.63965625,0.0005321289284471453
0.63971875,0.0005459956429507418
0.63978125,0.0005586863905304995
0.63984375,0.0005739959910654874
0.63990625,0.0005875929265253682
0.63996875,0.0005931908089991667
0.64003125,0.0005905719650522862
0.64009375,0.0005804427521485592
0.64015625,0.0005688081968310763
0.6402187500000001,0.0005601769870244716
0.64028125,0.0005499195686635983
0.64034375,0.0005663955584370162
0.6404062500000001,0.0005805473500143932
0.64046875,0.0005970218962336876
0.64053125,0.0006088385648146261
0.6405937500000001,0.0006127456809703336
0.6406562499999999,0.0006083765032825483
0.64071875,0.0005977239464895617
0.6407812500000001,0.0005865530221482312
0.6408437499999999,0.0005799586230402567
0.64090625,0.0005731829676275391
0.6409687500000001,0.0005922258616602449
0.6410312499999999,0.000607735253603664
0.64109375,0.000623044324627467
0.6411562500000001,0.0006334587186938023
0.64121875,0.0006350324615749248
0.64128125,0.0006284504443480471
0.6413437500000001,0.000617191335881985
0.64140625,0.0006065734960346708
0.64146875,0.0005934139389776466
0.64153125,0.0006059387417304829
0.64159375,0.0006177523690897302
0.64165625,0.0006329838238608443
0.64171875,0.0006473723077221744
0.64178125,0.0006548159252075386
0.64184375,0.0006535904643015372
0.64190625,0.000644342947739393
0.64196875,0.0006321833110496458
0.64203125,0.0006219435690489883
0.64209375,0.000609951045081894
0.64215625,0.0006236696223761717
0.6422187500000001,0.0006358879660045558
0.64228125,0.0006507288802239525
0.64234375,0.0006625548734933012
0.6424062500000001,0.0006668645514742305
0.64246875,0.0006613801986262158
0.64253125,0.0006497627378912602
0.6425937500000001,0.0006360361635834866
0.6426562499999999,0.000625788038674531
0.64271875,0.0006141563902653802
0.6427812500000001,0.0006290514095483313
0.6428437499999999,0.0006407143823760064
0.64290625,0.0006536246185713385
0.6429687500000001,0.000661837949828839
0.6430312499999999,0.0006614994446132033
0.64309375,0.0006524351103513737
0.6431562500000001,0.000637908750246996
0.64321875,0.000622298149086993
0.64328125,0.000603242933796995
0.6433437500000001,0.0006006218532465107
0.64340625,0.0006150930496220397
0.64346875,0.0006253793254978324
0.64353125,0.0006352361613916613
0.64359375,0.0006390938316385708
0.64365625,0.0006339731409264054
0.64371875,0.0006206765910553858
0.64378125,0.0006026505837543605
0.64384375,0.0005855461290382724
0.64390625,0.0005655739137248594
0.64396875,0.0005714035383190819
0.64403125,0.000576176097555614
0.64409375,0.000583854171448045
0.64415625,0.0005896414221593926
0.6442187500000001,0.000588771995032808
0.64428125,0.0005784618600246233
0.64434375,0.0005601866395444632
0.6444062500000001,0.0005386369131268956
0.64446875,0.0005197300267361371
0.64453125,0.0004989451098246778
0.6445937500000001,0.000503838613231139
0.6446562499999999,0.000506567005505637
0.64471875,0.0005112893085053721
0.6447812500000001,0.0005121697260676988
0.6448437499999999,0.00050537046701081
0.64490625,0.0004891078841686158
0.6449687500000001,0.0004660839754564855
0.64503125,0.0004413798826466281
0.64509375,0.0004203288799436364
0.6451562500000001,0.0003982638297285873
0.64521875,0.0004017169424692657
0.64528125,0.00040183695880349757
0.6453437500000001,0.00040193806926064335
0.64540625,0.0003977693599979959
0.64546875,0.000384818967943526
0.6455312500000001,0.0003625189743764884
0.64559375,0.0003345706770922427
0.64565625,0.0003065835397531372
0.64571875,0.00027477144221635386
0.64578125,0.0002683638240505437
0.64584375,0.00026081462977861625
0.64590625,0.0002575768340273288
0.64596875,0.00025359799863117205
0.6460312500000001,0.0002431250902976273
0.64609375,0.0002231165833573301
0.64615625,0.00019485203714621202
0.6462187500000001,0.00016245005799405549
0.64628125,0.0001309669468941843
0.64634375,0.0000969302097933028
0.6464062500000001,0.00008872894164332901
0.64646875,0.0000788137279020551
0.64653125,0.00007137913787394479
0.6465937500000001,0.00006161556858579054
0.6466562499999999,0.00004439048321594474
0.64671875,0.00001763346422982426
0.6467812500000001,-0.0000166335024276848
0.6468437499999999,-0.000053740274712867075
0.64690625,-0.00008825267994658215
0.6469687500000001,-0.00012446958230521998
0.64703125,-0.00013496631202028486
0.64709375,-0.00014831964809092213
0.6471562500000001,-0.00016026399536733793
0.64721875,-0.00017645905799429373
0.64728125,-0.00020065258998615276
0.6473437500000001,-0.00023405371244279716
0.64740625,-0.0002735961443980847
0.64746875,-0.00031536037605906647
0.64753125,-0.00035320949580843614
0.64759375,-0.00039174292128696386
0.64765625,-0.00040520314028610893
0.64771875,-0.0004219153789126462
0.64778125,-0.0004385181688775497
0.64784375,-0.00046135962867049907
0.64790625,-0.000492754416195465
0.64796875,-0.0005328241982587439
0.6480312500000001,-0.0005780884325233548
0.64809375,-0.0006237044157854643
0.64815625,-0.0006727030519629307
0.6482187500000001,-0.0006964223371642708
0.64828125,-0.0007212506082744097
0.64834375,-0.000742120180764333
0.6484062500000001,-0.0007646024953428393
0.64846875,-0.0007936984838831512
0.64853125,-0.0008323651804479082
0.6485937500000001,-0.0008785288751366194
0.6486562499999999,-0.0009291942628417565
0.64871875,-0.000978090063179414
0.6487812500000001,-0.0010297503253153956
0.6488437499999999,-0.0010554006672126581
0.64890625,-0.0010830322638399892
0.6489687500000001,-0.0011086317421784009
0.64903125,-0.0011367020425037955
0.64909375,-0.0011726589177954855
0.6491562500000001,-0.0012175137005039222
0.64921875,-0.001269632410091065
0.64928125,-0.0013245315597126966
0.6493437500000001,-0.001376468977496187
0.64940625,-0.0014307809298413632
0.64946875,-0.0014578590816354542
0.64953125,-0.0014887358441618148
0.64959375,-0.0015183529438928672
0.64965625,-0.0015527054297205661
0.64971875,-0.0015947141932348696
0.64978125,-0.0016467313071227563
0.64984375,-0.0017037490064743463
0.64990625,-0.00176251744534512
0.64996875,-0.00181667487417414
0.6500312500000001,-0.0018721894429960043
0.65009375,-0.0019041604017681069
0.65015625,-0.0019422020471419887
0.6502187500000001,-0.0019828232595099915
0.65028125,-0.0020307206875469774
0.65034375,-0.00208944603930504
0.6504062500000001,-0.002157946900876645
0.65046875,-0.002233020615858977
0.65053125,-0.00230846615072465
0.6505937500000001,-0.0023878799881558443
0.6506562499999999,-0.002443494413333386
0.65071875,-0.0025004545564372704
0.6507812500000001,-0.0025543713904217086
0.6508437499999999,-0.002610824224452468
0.65090625,-0.002674231723563375
0.6509687500000001,-0.0027465455863200927
0.65103125,-0.0028265273467400487
0.65109375,-0.0029101316593683757
0.6511562500000001,-0.0029912011468402333
0.65121875,-0.003073722697112549
0.65128125,-0.003130325334659234
0.6513437500000001,-0.003187542860155018
0.65140625,-0.0032415428685769188
0.65146875,-0.003297989360813214
0.65153125,-0.0033608925530254213
0.65159375,-0.0034310799312557705
0.65165625,-0.0035067906522258108
0.65171875,-0.0035825405511944464
0.65178125,-0.003653208558925314
0.65184375,-0.0037234954388758873
0.65190625,-0.0037658748731054514
0.65196875,-0.0038090817299089585
0.6520312500000001,-0.0038487158982214303
0.65209375,-0.0038904646001699933
0.65215625,-0.0039375139324181185
0.6522187500000001,-0.003990581702593102
0.65228125,-0.004046607336665856
0.65234375,-0.004100006081092622
0.6524062500000001,-0.004145541679371534
0.65246875,-0.00418001377842267
0.65253125,-0.004202801719280891
0.6525937500000001,-0.004217148058783413
0.6526562499999999,-0.004228521544326375
0.65271875,-0.0042416706576825225
0.6527812500000001,-0.0042591221265345924
0.65284375,-0.004280723516332935
0.65290625,-0.004302719227261838
0.6529687500000001,-0.004319711694426194
0.65303125,-0.004334861654217037
0.65309375,-0.004319653142711238
0.6531562500000001,-0.004301048652709555
0.65321875,-0.00427421885119883
0.65328125,-0.004243986971382535
0.6533437500000001,-0.004214976259607872
0.65340625,-0.004189673731350985
0.65346875,-0.0041660940765277515
0.65353125,-0.004141525924071451
0.65359375,-0.004108117109181665
0.65365625,-0.00407106841984374
0.65371875,-0.004002666228260704
0.65378125,-0.003930191345637435
0.6538437500000001,-0.003849353227941804
0.65390625,-0.0037653748055636316
0.65396875,-0.003682315820660406
0.6540312500000001,-0.0036011823336643545
0.65409375,-0.00352085179591987
0.65415625,-0.003435679277141189
0.6542187500000001,-0.003340324691337569
0.65428125,-0.0032397045412455305
0.65434375,-0.0031062290876145426
0.6544062500000001,-0.0029687145574943397
0.65446875,-0.0028219368317538435
0.65453125,-0.002672762376577001
0.6545937500000001,-0.002524381530515568
0.6546562499999999,-0.002377111553820213
0.65471875,-0.0022279752291329002
0.6547812500000001,-0.0020718269243029663
0.65484375,-0.0019027970410027961
0.65490625,-0.001718220035333673
0.6549687500000001,-0.0015178597555926543
0.65503125,-0.0013038212620608003
0.65509375,-0.0010816010632542922
0.6551562500000001,-0.0008567163365224562
0.65521875,-0.0006318021015183917
0.65528125,-0.00040640244329914754
0.6553437500000001,-0.00017734903291733578
0.65540625,0.0000617747329971774
0.65546875,0.0003063665851116143
0.6555312500000001,0.0005859390062177283
0.65559375,0.0008736379020648222
0.65565625,0.0011747616921190945
0.65571875,0.0014837930430661728
0.65578125,0.0017958306094102566
0.6558437500000001,0.0021083946102418843
0.65590625,0.0024230939501485166
0.65596875,0.0027439226366099134
0.6560312500000001,0.003076319086960183
0.65609375,0.003416840897175588
0.65615625,0.003793841795793812
0.6562187500000001,0.004179781588688841
0.65628125,0.004578288009668252
0.65634375,0.004984184634366687
0.6564062500000001,0.005393821236417101
0.65646875,0.00580456244168652
0.65653125,0.006219089218680189
0.6565937500000001,0.00664188951022697
0.6566562499999999,0.007078942522909415
0.65671875,0.0075257902216623596
0.6567812500000001,0.00801018948015994
0.65684375,0.008503295902026836
0.65690625,0.0090095106883962
0.6569687500000001,0.009522971490923682
0.65703125,0.010039640787384979
0.65709375,0.010558676280857382
0.6571562500000001,0.011083242453395314
0.65721875,0.011618154397863609
0.65728125,0.012160871873369658
0.6573437500000001,0.012732557216838261
0.65740625,0.0133336724254349
0.65746875,0.013944260871790473
0.65753125,0.014566822128907392
0.65759375,0.01519661815311077
0.65765625,0.015830051379492865
0.65771875,0.016467010836305834
0.65778125,0.017110848603771614
0.6578437500000001,0.017767632966122403
0.65790625,0.01843385549271008
0.65796875,0.019139422548835577
0.6580312500000001,0.01985807306461873
0.65809375,0.020594459607387372
0.65815625,0.021343124515859055
0.6582187500000001,0.022097890727642705
0.65828125,0.02285682840905677
0.65834375,0.023620362705488743
0.6584062500000001,0.02439267560041132
0.65846875,0.025179947814890823
0.65853125,0.025978872298513103
0.6585937500000001,0.026818767875474492
0.6586562499999999,0.02767228027911517
0.65871875,0.028542598266670688
0.6587812500000001,0.029425557908445185
0.65884375,0.03031413636727434
0.65890625,0.031206856899697183
0.6589687500000001,0.032105232553987006
0.65903125,0.03301475306275328
0.65909375,0.03393191396933041
0.6591562500000001,0.03488149343635065
0.65921875,0.03586359126871255
0.65928125,0.03685944434347177
0.6593437500000001,0.037872968309942384
0.65940625,0.03889699663657803
0.65946875,0.03992708837625859
0.65953125,0.04096175343580129
0.65959375,0.04200221567149963
0.65965625,0.04305702585307658
0.65971875,0.04412233089535121
0.65978125,0.04522011180682173
0.6598437500000001,0.04635274844467635
0.65990625,0.04749786885989267
0.65996875,0.04866138338836434
0.6600312500000001,0.04983916281023096
0.66009375,0.05106040967271494
0.66015625,0.05232768464881951
0.6602187500000001,0.05364173256143878
0.66028125,0.055004339712620864
0.66034375,0.05641236323024748
0.6604062500000001,0.05788285030253268
0.66046875,0.05941418473399879
0.66053125,0.06098184477488769
0.6605937500000001,0.06258496230861232
0.66065625,0.06421340634450892
0.66071875,0.0658606063106855
0.6607812500000001,0.06752059517827719
0.66084375,0.06919642320599516
0.66090625,0.07088303336827952
0.6609687500000001,0.07260017409609223
0.66103125,0.07434039453812154
0.66109375,0.07610882627918777
0.6611562500000001,0.07788030382482501
0.66121875,0.07965230259732037
0.66128125,0.08141260602224083
0.6613437500000001,0.08315602354188906
0.66140625,0.08487898769259589
0.66146875,0.08658273342507747
0.66153125,0.08826412835410945
0.66159375,0.08994140975590134
0.6616562500000001,0.09160798695067539
0.66171875,0.0932656460592051
0.66178125,0.09488678977960038
0.6618437500000001,0.09646802162522254
0.66190625,0.09799838665670764
0.66196875,0.09947148797381561
0.6620312500000001,0.10088631960551431
0.66209375,0.10223724384027376
0.66215625,0.10354667895258134
0.6622187500000001,0.10480695755581429
0.66228125,0.10602638817287843
0.66234375,0.10717727897272815
0.6624062500000001,0.10825807020836845
0.66246875,0.10925535190532147
0.66253125,0.11015850406190765
0.6625937500000001,0.11096436541271346
0.66265625,0.11167331026890755
0.66271875,0.1122825607959273
0.6627812500000001,0.11281289952751855
0.66284375,0.113257374286345
0.66290625,0.1136197436546814
0.6629687500000001,0.11387187599062104
0.66303125,0.11400883254440503
0.66309375,0.11401910787629652
0.6631562500000001,0.11389619348087524
0.66321875,0.11363974376557764
0.66328125,0.11325475323098025
0.6633437500000001,0.11274049737664918
0.66340625,0.11211571360511087
0.66346875,0.1113672212776978
0.66353125,0.11049818045586139
0.66359375,0.10948100758251392
0.6636562500000001,0.10831231498168113
0.66371875,0.10698442802837305
0.66378125,0.10549464538616012
0.6638437500000001,0.10384602750682664
0.66390625,0.10204749867054937
0.66396875,0.10009500728621822
0.6640312500000001,0.0980076144877919
0.66409375,0.09577436806642133
0.66415625,0.093393560961615
0.6642187500000001,0.09083794671048191
0.66428125,0.0881079759911042
0.66434375,0.08520153995629474
0.6644062500000001,0.08212281655281407
0.66446875,0.07887828368598446
0.66453125,0.07547807471799414
0.6645937500000001,0.07191730531158817
0.66465625,0.06821426426490856
0.66471875,0.06436274577521278
0.6647812500000001,0.06033835040267252
0.66484375,0.05614425711544324
0.66490625,0.0517786361597109
0.6649687500000001,0.04724533209477881
0.66503125,0.04255353866744267
0.66509375,0.03771325741704247
0.6651562500000001,0.03273303905743271
0.66521875,0.027606117102572603
0.66528125,0.022358322091760557
0.6653437500000001,0.016959598416015326
0.66540625,0.011415297937256222
0.66546875,0.005726101951967821
0.6655312500000001,-0.00010219794367671842
0.66559375,-0.006060746292800803
0.6656562500000001,-0.01213812228105874
0.66571875,-0.018324408916383053
0.66578125,-0.02461382430188626
0.6658437500000001,-0.031012691876262745
0.66590625,-0.037495033756626384
0.66596875,-0.04408677457829732
0.6660312500000001,-0.05077659932242948
0.66609375,-0.05755741430263468
0.66615625,-0.0644197593678064
0.6662187500000001,-0.07135184961717302
0.66628125,-0.07834326218252843
0.66634375,-0.08538596764378883
0.6664062500000001,-0.09247555434049241
0.66646875,-0.09960054088117548
0.66653125,-0.10678414667324361
0.6665937500000001,-0.11399538207216026
0.66665625,-0.12123552533761128
0.66671875,-0.12849471371842203
0.6667812500000001,-0.13576183896632804
0.66684375,-0.1430275014849791
0.66690625,-0.15028231952103066
0.6669687500000001,-0.15751261268239836
0.66703125,-0.16473095194548606
0.66709375,-0.17192421099440122
0.6671562500000001,-0.17908658840656194
0.66721875,-0.18621983058356067
0.66728125,-0.19329733878561364
0.6673437500000001,-0.20031818096353385
0.66740625,-0.20727392607373374
0.66746875,-0.21415708870837463
0.66753125,-0.22095297521474658
0.66759375,-0.22767483160518914
0.6676562500000001,-0.23430850407523462
0.66771875,-0.24084933536480269
0.66778125,-0.2472908292179805
0.6678437500000001,-0.25362582542503725
0.66790625,-0.2598471760731007
0.66796875,-0.26595741672848355
0.6680312500000001,-0.27193306079946483
0.66809375,-0.27776982557591545
0.66815625,-0.28348137836798126
0.6682187500000001,-0.2890553442814745
0.66828125,-0.29448783681489643
0.66834375,-0.2997746019660409
0.6684062500000001,-0.3049108938228637
0.6684687500000001,-0.309892533340654
0.66853125,-0.314715481613027
0.6685937500000001,-0.31936788441256103
0.66865625,-0.32386463111669855
0.66871875,-0.3282044822599026
0.6687812500000001,-0.3323669289671175
0.66884375,-0.33635947488132867
0.66890625,-0.3401800851487763
0.6689687500000001,-0.34382691274107496
0.66903125,-0.34729832854866405
0.66909375,-0.35058434196273797
0.6691562500000001,-0.3537019930673839
0.66921875,-0.3566418761005027
0.66928125,-0.3594042826745617
0.6693437500000001,-0.3619892796347786
0.66940625,-0.3643972812786373
0.6694687500000001,-0.36662855383822857
0.66953125,-0.36869304160613137
0.66959375,-0.3705641428219242
0.6696562500000001,-0.37226972720280105
0.66971875,-0.37380236254793
0.66978125,-0.37516376443916805
0.6698437500000001,-0.37635567752479154
0.66990625,-0.3773802347578786
0.66996875,-0.3782393934453372
0.6700312500000001,-0.3789258911261
0.67009375,-0.37945937217053205
0.67015625,-0.37983505271018025
0.6702187500000001,-0.3800567990929711
0.67028125,-0.38012868019829427
0.67034375,-0.3800549943462896
0.6704062500000001,-0.3798498048432335
0.6704687500000001,-0.3794984191178694
0.67053125,-0.3790061959262625
0.6705937500000001,-0.37839560819105894
0.67065625,-0.3776625168128127
0.67071875,-0.3768117714076767
0.6707812500000001,-0.3758481920244431
0.67084375,-0.37477681184323786
0.67090625,-0.37360241084133383
0.6709687500000001,-0.3723210563277496
0.67103125,-0.37095556256932694
0.67109375,-0.3695017348004415
0.6711562500000001,-0.36796439571031353
0.67121875,-0.36634820167367965
0.67128125,-0.3646678466835767
0.6713437500000001,-0.36290807881111276
0.67140625,-0.36107436211906424
0.6714687500000001,-0.3591891897670234
0.67153125,-0.35724782993727683
0.67159375,-0.355254507884067
0.6716562500000001,-0.3532133991738805
0.67171875,-0.35112858042177447
0.67178125,-0.3490038418737278
0.6718437500000001,-0.346834058995232
0.67190625,-0.34464112099437316
0.67196875,-0.3424194929315154
0.6720312500000001,-0.3401726734926368
0.67209375,-0.3379040024737467
0.67215625,-0.3356168347468943
0.6722187500000001,-0.3333142661502129
0.67228125,-0.331000420446359
0.67234375,-0.32867626826138474
0.6724062500000001,-0.3263453932465914
0.6724687500000001,-0.32401048463930504
0.67253125,-0.3216740603680268
0.6725937500000001,-0.31933844640533093
0.67265625,-0.3170060406828868
0.67271875,-0.31466977164063425
0.6727812500000001,-0.3123504243760545
0.67284375,-0.31004066955831877
0.67290625,-0.3077425405337928
0.6729687500000001,-0.30545777570410115
0.67303125,-0.303188248907451
0.67309375,-0.3009355916467316
0.6731562500000001,-0.2987014399882618
0.67321875,-0.29648827500196184
0.67328125,-0.29429571066756643
0.6733437500000001,-0.2921259488602343
0.67340625,-0.2899802934309164
0.6734687500000001,-0.2878600423034221
0.67353125,-0.2857663016363007
0.67359375,-0.283700191040969
0.6736562500000001,-0.2816532647729718
0.67371875,-0.2796455657559961
0.67378125,-0.27766846450917737
0.6738437500000001,-0.2757228955620618
0.67390625,-0.2738096458728577
0.67396875,-0.2719295328229693
0.6740312500000001,-0.2700832960207491
0.67409375,-0.2682725345496273
0.67415625,-0.2664962792636736
0.6742187500000001,-0.2647559313991228
0.67428125,-0.2630521155424504
0.67434375,-0.26138542964578954
0.6744062500000001,-0.2597563782663891
0.6744687500000001,-0.2581655529988504
0.67453125,-0.25660360541962884
0.6745937500000001,-0.2550907296254344
0.67465625,-0.25361753806579923
0.67471875,-0.2521844713379867
0.6747812500000001,-0.2507919945063441
0.67484375,-0.24944051543942464
0.67490625,-0.24813049645842114
0.6749687500000001,-0.24687299334763962
0.67503125,-0.24563720313262727
0.67509375,-0.2444540958005387
0.6751562500000001,-0.24331408451840159
0.67521875,-0.24221758785175518
0.67528125,-0.24116502019451952
0.6753437500000001,-0.2401568068047773
0.67540625,-0.2391933814105954
0.6754687500000001,-0.23827516380103564
0.6755312500000001,-0.23739252946193462
0.67559375,-0.2365661605795843
0.6756562500000001,-0.2357970306004225
0.67571875,-0.2350644452370822
0.67578125,-0.23437946316293826
0.6758437500000001,-0.23374263530576003
0.67590625,-0.23315451617005217
0.67596875,-0.232615696291549
0.6760312500000001,-0.23211650449162297
0.67609375,-0.231678171143637
0.67615625,-0.23129104083631608
0.6762187500000001,-0.23095582466064965
0.6762812500000001,-0.23067325943062378
0.67634375,-0.2304546601713381
0.6764062500000001,-0.23027981708690265
0.6764687500000001,-0.23016007459868665
0.67653125,-0.23009634265593698
0.6765937500000001,-0.2300791475146895
0.67665625,-0.23013037655954233
0.67671875,-0.230240649045806
0.6767812500000001,-0.2304110455519685
0.67684375,-0.23064275199763856
0.67690625,-0.2309473958107437
0.6769687500000001,-0.2313055398538253
0.67703125,-0.23172890636000776
0.67709375,-0.2322189335748657
0.6771562500000001,-0.2327771158454442
0.67721875,-0.23339448681356678
0.6772812500000001,-0.2340939377542798
0.6773437500000001,-0.2348665717820413
0.67740625,-0.23571426186675626
0.6774687500000001,-0.23664916045160775
0.67753125,-0.237652922322118
0.67759375,-0.23873786296817906
0.6776562500000001,-0.2399062102775495
0.67771875,-0.24116034440318762
0.67778125,-0.24250268136919012
0.6778437500000001,-0.24393577936125937
0.67790625,-0.2454723267076544
0.67796875,-0.2470844796387735
0.6780312500000001,-0.24880655215596342
0.67809375,-0.25063082211132526
0.67815625,-0.25255029921594463
0.6782187500000001,-0.25457767753472804
0.6782812500000001,-0.25671624703675777
0.67834375,-0.25896934845328967
0.6784062500000001,-0.26134048315650255
0.6784687500000001,-0.26383313807826636
0.67853125,-0.2664508933843085
0.6785937500000001,-0.2691972880083606
0.67865625,-0.2720759012703078
0.67871875,-0.2750901672875116
0.6787812500000001,-0.27824348473927996
0.67884375,-0.2815389606585361
0.67890625,-0.28497955184369467
0.6789687500000001,-0.2885676730098624
0.67903125,-0.2923053613443667
0.67909375,-0.29619398022057714
0.6791562500000001,-0.30022303168058484
0.67921875,-0.3044135003365537
0.6792812500000001,-0.3087523219263427
0.6793437500000001,-0.3132356312641076
0.67940625,-0.3178568371724535
0.6794687500000001,-0.3226069145879289
0.67953125,-0.3274728631761967
0.67959375,-0.33243718883484663
0.6796562500000001,-0.337476665176234
0.67971875,-0.3425607655021725
0.67978125,-0.34764995258875897
0.6798437500000001,-0.35269331043153873
0.67990625,-0.35762586196885104
0.67996875,-0.36236438124527687
0.6800312500000001,-0.36678532517942064
0.68009375,-0.3707713708325705
0.68015625,-0.3741714244266877
0.6802187500000001,-0.376762637856665
0.6802812500000001,-0.37825977462254534
0.68034375,-0.37829757003474296
0.6804062500000001,-0.3764068916587011
0.68046875,-0.37198347391714437
0.68053125,-0.36424581408182743
0.6805937500000001,-0.3521795922872749
0.68065625,-0.3344620182890109
0.68071875,-0.3093572784499926
0.6807812500000001,-0.2745866379423636
0.68084375,-0.22708914256806473
0.68090625,-0.16281071775011127
0.6809687500000001,-0.0762770654258566
0.68103125,0.03995540517451632
0.68109375,0.19609009459631843
0.6811562500000001,0.40626257525152876
0.68121875,0.6902562505567065
0.6812812500000001,1.076109718906359
0.68134375,1.6040762213776802
0.68140625,2.3327539269221296
0.6814687500000001,3.3488055237270915
0.68153125,4.7822557849722624
0.68159375,6.827701379755822
0.6816562500000001,9.736853684730388
0.68171875,13.303086537886783
0.68178125,12.358419081204321
0.6818437500000001,2.82830042333663
0.6819062499999999,0.038067500547469685
0.68196875,-0.1718632278725467
0.6820312500000001,-0.12988084876533307
0.6820937499999999,-0.08870060413726677
0.68215625,-0.06188883469524318
0.6822187500000001,-0.04473071811260421
0.68228125,-0.03340472325584732
0.68234375,-0.025651488258000118
0.6824062500000001,-0.02016364337231665
0.68246875,-0.01617412697719119
0.68253125,-0.013185756680880626
0.6825937500000001,-0.010903769787065006
0.68265625,-0.009128046704389998
0.68271875,-0.007723385568176034
0.68278125,-0.006596028901321884
0.68284375,-0.005679551799166245
0.68290625,-0.00492593927135606
0.68296875,-0.004299846562386311
0.68303125,-0.003784057703679674
0.68309375,-0.003340160332818912
0.68315625,-0.0029619388032097703
0.68321875,-0.00263741655542947
0.6832812500000001,-0.002357180116474702
0.68334375,-0.002113754172472094
0.68340625,-0.001901148708857399
0.6834687500000001,-0.0017233396388144722
0.6835312499999999,-0.0015587607451980636
0.68359375,-0.0014129755790245903
0.6836562500000001,-0.0012833095995848328
0.6837187499999999,-0.0011675373889682488
0.68378125,-0.0010637981241539167
0.6838437500000001,-0.0009705257910286196
0.6839062499999999,-0.0008948744617869491
0.68396875,-0.0008187835371690176
0.6840312500000001,-0.000749750184954489
0.68409375,-0.0006869510023366771
0.68415625,-0.0006296756690633264
0.6842187500000001,-0.0005773110737870662
0.68428125,-0.0005374723634361601
0.68434375,-0.0004934226313683196
0.68440625,-0.00045288297698786327
0.68446875,-0.00041549820336343453
0.68453125,-0.0003809562833494907
0.68459375,-0.0003489812722609263
0.68465625,-0.00032717275822914806
0.68471875,-0.00029965136770373314
0.68478125,-0.00027404584598717777
0.68484375,-0.0002501850219955222
0.68490625,-0.0002278877648563182
0.68496875,-0.00021458734779526245
0.68503125,-0.00019508681996407306
0.6850937500000001,-0.00017681163172068398
0.6851562499999999,-0.00015965469893975204
0.68521875,-0.00014353054245526485
0.6852812500000001,-0.0001356122915853693
0.6853437499999999,-0.000121342334447665
0.68540625,-0.00010788805628346891
0.6854687500000001,-0.000095179563343894
0.6855312499999999,-0.00008317421215772982
0.68559375,-0.00007880082134255243
0.6856562500000001,-0.00006806845767792511
0.6857187499999999,-0.0000578892754687575
0.68578125,-0.00004824091144908705
0.68584375,-0.00003910525008947351
0.6859062499999999,-0.0000371378240745062
0.68596875,-0.000028927766936961264
0.68603125,-0.00002113630797080929
0.68609375,-0.000013733316417787163
0.68615625,-6.695169959351104e-6
0.68621875,-6.373617585410039e-6


==> data/dataIForceDistribt0780SqueezeE100D41G160c0045YE105103DoubleAt.csv <==
0.31515625,-6.326739565675272e-6
0.31521875,-6.64810614658902e-6
0.31528125,-0.000013636937259500605
0.31534375000000003,-0.000020989981706087358
0.31540625,-0.00002873408884519828
0.31546874999999996,-0.00003689624313778413
0.31553125000000004,-0.00003885259021236904
0.31559375,-0.000047934327402990216
0.31565624999999997,-0.00005752794394490077
0.31571875,-0.00006766059734780285
0.31578125,-0.00007835404884422573
0.31584375,-0.00008270527545762382
0.31590625,-0.00009466549051157349
0.31596875,-0.00010732103011312304
0.31603125,-0.00012073329924595897
0.31609375,-0.00013494950603416456
0.31615625,-0.00014284323555221562
0.31621875,-0.00015891221538872016
0.31628125,-0.0001760185828707658
0.31634375000000003,-0.0001942444921631955
0.31640625,-0.0002136879014456798
0.31646874999999997,-0.00022695376721412253
0.31653125000000004,-0.00024918964769201355
0.31659375,-0.00027299838345503003
0.31665625,-0.0002985370875934063
0.31671875000000005,-0.00032598906222344075
0.31678125,-0.00034773423884609605
0.31684375,-0.00037963122611810196
0.31690625,-0.000414091207459659
0.31696875,-0.0004513888416741013
0.31703125,-0.0004918355354955667
0.31709375,-0.0005357853298853379
0.31715625000000003,-0.0005755160831284033
0.31721875,-0.0006277606378002998
0.31728125,-0.0006849039309963309
0.31734375000000004,-0.0007475570171243481
0.31740625,-0.0008164263320872931
0.31746874999999997,-0.00089233204609715
0.31753125000000004,-0.0009677636780613681
0.31759375,-0.0010607920281468053
0.31765625,-0.0011642485898718052
0.31771875,-0.0012796899497814328
0.31778125,-0.0014089655356900519
0.31784375,-0.0015542852437880786
0.31790625,-0.0017183055180149346
0.31796875,-0.0018954197987777611
0.31803125,-0.0021071969730509
0.31809375,-0.002349600597640206
0.31815625000000003,-0.0026285654745534896
0.31821875,-0.0029514916384239154
0.31828125,-0.003327690405987258
0.31834375000000004,-0.0037689954165506766
0.31840625,-0.004281400385161286
0.31846874999999997,-0.004903098692620763
0.31853125000000004,-0.0056508908051176
0.31859375,-0.006559539912614715
0.31865625,-0.007676222709544611
0.31871875,-0.0090660968122699
0.31878125,-0.010820931648569747
0.31884375,-0.013072848371905164
0.31890625,-0.01601681884233949
0.31896875,-0.019939057423422845
0.31903125,-0.025321820090564898
0.31909375,-0.03290528780883967
0.31915625000000003,-0.04394674025608298
0.31921875,-0.060612187654583254
0.31928125,-0.08657560043360554
0.31934375000000004,-0.12660431256009055
0.31940625,-0.17083574824630146
0.31946874999999997,-0.013220174008185995
0.31953125000000004,2.305062088738708
0.31959375,11.33217919778151
0.31965625,13.185901815804346
0.31971875,9.784259857631866
0.31978125,6.8831966811133105
0.31984375,4.832787383436758
0.31990625,3.3941957781809284
0.31996875,2.3735841589074402
0.32003125,1.6396060304276034
0.32009375,1.105822822499483
0.32015625000000003,0.7148937239937474
0.32021875,0.4265185475465382
0.32028125,0.21259215904279305
0.32034375000000004,0.0532546607492768
0.32040625,-0.06569641807268742
0.32046874999999997,-0.15452953054313115
0.32053125000000005,-0.22074340542745022
0.32059375,-0.26986474564113916
0.32065625,-0.3060016626028352
0.32071875,-0.33223130398960754
0.32078125,-0.3508752165058306
0.32084375,-0.36369632300878796
0.32090625,-0.37204129296329
0.32096875,-0.37694437779611834
0.32103125,-0.37920373067403373
0.32109375,-0.379437947691874
0.32115625000000003,-0.37812826287800216
0.32121875,-0.37565024673137093
0.32128125,-0.37228706845407644
0.32134375000000004,-0.3682905103671799
0.32140625,-0.36384149920873216
0.32146874999999997,-0.35906072020504326
0.32153125000000005,-0.35407050444055066
0.32159375,-0.3489584344480928
0.32165625,-0.3437930841781393
0.32171875,-0.33862795656706396
0.32178125,-0.3335045841551395
0.32184375,-0.3284549714225115
0.32190625,-0.3235035381236213
0.32196875,-0.31866865865075666
0.32203125,-0.31396388642934775
0.32209375,-0.3093989302877491
0.32215625000000003,-0.3049804460284754
0.32221875,-0.300712666786781
0.32228125,-0.29659790003666364
0.32234375000000004,-0.29263694223739567
0.32240625,-0.28882939920596484
0.32246874999999997,-0.28517396177551935
0.32253125000000005,-0.2816686056721465
0.32259375,-0.2783107718456135
0.32265625,-0.27509750496140906
0.32271875000000005,-0.2720255597132357
0.32278125,-0.26909149403352217
0.32284375,-0.26629173703006503
0.32290625,-0.263622654278601
0.32296875,-0.2610805830500603
0.32303125,-0.25866187532072804
0.32309375,-0.25636292472437816
0.32315625000000003,-0.2541910145346077
0.32321875,-0.25212105553647446
0.32328125,-0.2501604702093472
0.32334375000000004,-0.24829654518785252
0.32340625,-0.24653613081596998
0.32346874999999997,-0.24486624847873992
0.32353125000000005,-0.24330373064172134
0.32359375,-0.24183578879685325
0.32365625,-0.24045968188690253
0.32371875,-0.23917278415393187
0.32378125,-0.23797258329214155
0.32384375,-0.2368566786775356
0.32390625,-0.2358233508643848
0.32396875,-0.23486936003185616
0.32403125,-0.2339931059614957
0.32409375,-0.23319260338820472
0.32415625000000003,-0.23246596108894463
0.32421875,-0.23181138218071362
0.32428125,-0.23122715536212107
0.32434375000000004,-0.2307116530313943
0.32440625,-0.23025301626000688
0.32446875,-0.22987045136699358
0.32453125000000005,-0.22955220148310246
0.32459375,-0.22930753112528726
0.32465625,-0.22911404970914817
0.32471875,-0.22898110635485747
0.32478125,-0.22890756697314116
0.32484375,-0.22889235467503918
0.32490625,-0.2289344497701554
0.32496875000000003,-0.22902242599650569
0.32503125,-0.22917632569103477
0.32509375,-0.22938477112859945
0.32515625000000004,-0.2296573764298217
0.32521875,-0.22997251658916412
0.32528125,-0.23033983675744735
0.32534375000000004,-0.23075862533826152
0.32540625,-0.2312282064387842
0.32546875,-0.2317479338690247
0.32553125000000005,-0.2323066019568255
0.32559375,-0.2329248593673414
0.32565625,-0.2336017871836833
0.32571875,-0.23431633231290921
0.32578125,-0.2350782101980633
0.32584375,-0.23588692646057197
0.32590625,-0.23674200339440632
0.32596875000000003,-0.23764297989271216
0.32603125,-0.23858940683040125
0.32609375,-0.2395909486128092
0.32615625000000004,-0.24062703639308985
0.32621875,-0.24169668553241364
0.32628125,-0.24282076263333432
0.32634375000000004,-0.24398819374015657
0.32640625,-0.24519857564059958
0.32646875,-0.24645150257926385
0.32653125000000005,-0.2477465700351152
0.32659375,-0.2490933554564206
0.32665625,-0.25047152423619107
0.32671875000000006,-0.2518905865237045
0.32678125,-0.2533501098893449
0.32684375,-0.2548496477625246
0.32690625,-0.2563887448749203
0.32696875000000003,-0.25795636169903297
0.32703125,-0.2595830258470455
0.32709375,-0.26123798464061393
0.32715625000000004,-0.2629304836512084
0.32721875,-0.2646599587067184
0.32728125,-0.2664258216145541
0.32734375000000004,-0.2682274552446675
0.32740625,-0.27006420219513644
0.32746875,-0.27194508708957754
0.32753125000000005,-0.27385002310049955
0.32759375,-0.27578789265228
0.32765625,-0.2777578892807476
0.32771875,-0.27975915802737344
0.32778125,-0.2817803580988688
0.32784375,-0.2838414615585394
0.32790625,-0.2859405601045463
0.32796875000000003,-0.28805745946952266
0.32803125,-0.29020056697110896
0.32809375,-0.2923686944669124
0.32815625000000004,-0.2945605836528734
0.32821875,-0.2967749117590514
0.32828125,-0.29901027911742095
0.32834375000000005,-0.3012747071005434
0.32840625,-0.3035477322137171
0.32846875,-0.30583715286817803
0.32853125000000005,-0.308141262785282
0.32859375,-0.31044797561122134
0.32865625,-0.31277604269044246
0.32871875,-0.31512249090147304
0.32878125,-0.3174666611359706
0.32884375,-0.31981569328856707
0.32890625,-0.3221673746134317
0.32896875000000003,-0.32451939552090786
0.32903125,-0.32686932508092365
0.32909375,-0.3292146079676811
0.32915625000000004,-0.3315618041998377
0.32921875,-0.33388966356840283
0.32928125,-0.3362044271321033
0.32934375000000005,-0.3385030486082031
0.32940625,-0.3407823753847167
0.32946875,-0.34302910414360765
0.32953125000000005,-0.3452600567410501
0.32959375,-0.3474708307705227
0.32965625,-0.34963960278515727
0.32971875,-0.35177181491086207
0.32978125,-0.3538637079768907
0.32984375,-0.3559114266828816
0.32990625,-0.3579110215054231
0.32996875000000003,-0.3598584424103998
0.33003125,-0.3617601566710512
0.33009375,-0.36359031254318175
0.33015625000000004,-0.36535162587022785
0.33021875,-0.3670405357146421
0.33028125,-0.3686534206806474
0.33034375000000005,-0.3701768259007499
0.33040625,-0.3716267061213407
0.33046875,-0.3729984796579414
0.33053125000000005,-0.3742703744487297
0.33059375,-0.37544752731934344
0.33065625,-0.3765260820184245
0.33071875,-0.3775021669380456
0.33078125,-0.3783719049793719
0.33084375,-0.37913142937756344
0.33090625,-0.3797858427614437
0.33096875000000003,-0.38031344755645674
0.33103125,-0.38071930643577984
0.33109375,-0.38099958585464166
0.33115625000000004,-0.3811504672907641
0.33121875,-0.3811586350997447
0.33128125,-0.3810395007055042
0.33134375000000005,-0.3807887458332929
0.33140625,-0.3803851391727743
0.33146875,-0.37983410600348133
0.33153125000000006,-0.3791323145620541
0.33159375,-0.37827649451269496
0.33165625,-0.37726343004546525
0.33171875,-0.37608999295654055
0.33178125,-0.37476202983842744
0.33184375,-0.3732591890715852
0.33190625,-0.3715877244336862
0.33196875000000003,-0.36973598958518816
0.33203125,-0.3677207086193345
0.33209375,-0.36553047655853704
0.33215625000000004,-0.3631633895542883
0.33221875,-0.36061764303151295
0.33228125000000003,-0.3579004381896406
0.33234375000000005,-0.3549929509951554
0.33240625,-0.3519031096988865
0.33246875,-0.34863054111650316
0.33253125000000006,-0.34517523591709426
0.33259375,-0.3415373333630121
0.33265625,-0.33771701511389096
0.33271875000000006,-0.3337139878697544
0.33278125000000003,-0.3295296262084232
0.33284375,-0.32516406230345424
0.33290625,-0.32061868308169683
0.33296875000000004,-0.3158956243716957
0.33303125,-0.31099764014473863
0.33309375,-0.3059277644375271
0.33315625000000004,-0.30068895485992264
0.33321875,-0.29529262356766384
0.33328125000000003,-0.2897239102425246
0.33334375000000005,-0.2839943286269046
0.33340625,-0.2781075259990045
0.33346875,-0.2720592505980273
0.33353125000000006,-0.2658734955806864
0.33359375,-0.2595475507226453
0.33365625,-0.2530876149360621
0.33371875,-0.24650788262738524
0.33378125000000003,-0.23979576163038274
0.33384375,-0.23296447601439035
0.33390625,-0.22601936088612398
0.33396875000000004,-0.2189672533363971
0.33403125,-0.21181667331682782
0.33409375,-0.2045772639770143
0.33415625000000004,-0.1972496231540563
0.33421875,-0.18986871687107865
0.33428125000000003,-0.1824149170551836
0.33434375000000005,-0.17490240586453787
0.33440625,-0.16733695755921366
0.33446875,-0.1597259741302166
0.33453125000000006,-0.15207935202756925
0.33459375,-0.14440896881891802
0.33465625,-0.13672719222750848
0.33471875,-0.12905369756216942
0.33478125000000003,-0.12137056447906588
0.33484375,-0.11370997240818376
0.33490625,-0.10606764175754449
0.33496875000000004,-0.09844953331627543
0.33503125,-0.09086455718290609
0.33509375,-0.08332492324385676
0.33515625000000004,-0.07584456173723789
0.33521875,-0.06843647743974764
0.33528125000000003,-0.06111903075418053
0.33534375000000005,-0.05388034908282173
0.33540625,-0.0467316060642426
0.33546875,-0.03966649497619387
0.33553125000000006,-0.03270795666064116
0.33559375,-0.025856893879435322
0.33565625,-0.019126573804587682
0.33571875,-0.012530819206782326
0.33578125000000003,-0.0060891684862330875
0.33584375,0.00021010927729260553
0.33590625,0.0063579806140790715
0.33596875000000004,0.012356396511784454
0.33603125,0.01820572337006001
0.33609375,0.023910327232529338
0.33615625000000005,0.0294430416578932
0.33621875,0.034799990686193105
0.33628125000000003,0.0399697075295313
0.33634375000000005,0.044937087807631684
0.33640625,0.04971990477383921
0.33646875,0.05431493510527935
0.33653125000000006,0.05872872412291977
0.33659375,0.06296424138484771
0.33665625,0.06702699517842811
0.33671875000000007,0.07089087376744352
0.33678125000000003,0.07455392694937235
0.33684375,0.07800873277118586
0.33690625,0.08124575826634645
0.33696875000000004,0.0842887893685832
0.33703125,0.0871399534728572
0.33709375,0.08980934090951057
0.33715625000000005,0.09230198447375633
0.33721875,0.09461584933084705
0.33728125000000003,0.09675250887854533
0.33734375000000005,0.09868685053977938
0.33740625,0.10042437844839663
0.33746875,0.10196065397520507
0.33753125000000006,0.10332428257029662
0.33759375,0.10452113482859844
0.33765625,0.1055636394415945
0.33771875,0.10645816018043676
0.33778125000000003,0.10720398755008176
0.33784375,0.10780382691977917
0.33790625,0.10823266197841008
0.33796875000000004,0.1084989808872727
0.33803125,0.10860631212000937
0.33809375,0.10858625256851254
0.33815625000000005,0.10844407932523235
0.33821875,0.10819253227671101
0.33828125000000003,0.10783863166228001
0.33834375000000005,0.10738245643423769
0.33840625,0.10682880859650287
0.33846875,0.10615731699251052
0.33853125000000006,0.10537848824533896
0.33859375,0.10449270192136965
0.33865625,0.10353199858511437
0.33871875,0.10250426269019866
0.33878125000000003,0.10142305338350806
0.33884375,0.1002959883985613
0.33890625,0.0991240824262359
0.33896875000000004,0.09790477565643901
0.33903125,0.09664446140201477
0.33909375,0.09532810841518768
0.33915625000000005,0.09397309925877144
0.33921875,0.09258463393213541
0.33928125000000003,0.091196159428135
0.33934375000000006,0.0898125088593423
0.33940625,0.0884421446607102
0.33946875,0.08708734424415154
0.33953125000000006,0.08574651697938546
0.33959375,0.08442649211420569
0.33965625,0.08311155093192624
0.33971875,0.08181761936819959
0.33978125000000003,0.08054830678634628
0.33984375,0.07933600113022306
0.33990625,0.07818586377998549
0.33996875000000004,0.07710756107724162
0.34003125,0.07609473333736508
0.34009375000000003,0.07508696001198745
0.34015625000000005,0.07407628257521132
0.34021875,0.07303968845728709
0.34028125,0.07198537723310953
0.34034375000000006,0.07090951810310822
0.34040625,0.06983803592356219
0.34046875,0.06877083429889674
0.34053125000000006,0.06771271742866972
0.34059375000000003,0.06666327541058459
0.34065625,0.06561692193412004
0.34071875,0.06457458537146527
0.34078125000000004,0.06351261310751918
0.34084375,0.062437993632456355
0.34090625,0.061354445552251
0.34096875000000004,0.06026075723928778
0.34103125,0.05918281297624406
0.34109375000000003,0.058117544714780076
0.34115625000000005,0.057065430814884854
0.34121875,0.05602206163929145
0.34128125,0.05498870164951512
0.34134375000000006,0.053941275727339644
0.34140625,0.052885630527106986
0.34146875,0.05182407450901031
0.34153125,0.05075464220515647
0.34159375000000003,0.049702837045138934
0.34165625,0.04866610194886828
0.34171875,0.04764603263137206
0.34178125000000004,0.04663915024349746
0.34184375,0.0456473659280523
0.34190625,0.04464630275134422
0.34196875000000004,0.04364086126305339
0.34203125,0.04263210609713416
0.34209375,0.04161692200722317
0.34215625000000005,0.04062040192914056
0.34221875,0.0396403627141559
0.34228125,0.038679507480159726
0.34234375000000006,0.0377353359132191
0.34240625,0.036810430880212366
0.34246875,0.03588033340287072
0.34253125,0.03494913567077747
0.34259375000000003,0.03401664672476035
0.34265625,0.033078669908007535
0.34271875,0.032159729944416675
0.34278125000000004,0.03125793862039025
0.34284375,0.030376728019961496
0.34290624999999997,0.02951480188706146
0.34296875000000004,0.028675505187904182
0.34303125,0.027834497948690085
0.34309375,0.026995135519480157
0.34315625000000005,0.026156146739048716
0.34321875,0.025320789257622885
0.34328125,0.02448685232524557
0.34334375,0.023678667875831297
0.34340625,0.022891745588036833
0.34346875,0.02212583703127389
0.34353125,0.02137647028596873
0.34359375000000003,0.02064558980774922
0.34365625,0.019910013728367315
0.34371875,0.01917604268107434
0.34378125000000004,0.018445863286969656
0.34384375,0.01771643134776399
0.34390624999999997,0.017012005315472284
0.34396875000000005,0.016328740818832135
0.34403125,0.015667493592318303
0.34409375,0.015024650010495917
0.34415625,0.014402612464992373
0.34421875,0.013777788585423417
0.34428125,0.013155530693945913
0.34434375,0.012536894856523623
0.34440625,0.011917966030107821
0.34446875,0.011322819307753113
0.34453125,0.01074810469191502
0.34459375000000003,0.01019561467417756
0.34465625,0.00966280900664944
0.34471874999999996,0.009152583177272813
0.34478125000000004,0.008641059951914387
0.34484375,0.008132885283933938
0.34490624999999997,0.007627877596693741
0.34496875,0.007130005516187955
0.34503125,0.006636741134802185
0.34509375,0.0061713763120641585
0.34515625,0.005727845073895933
0.34521875,0.005304602564434158
0.34528125,0.004905165471153397
0.34534375,0.004505669347249969
0.34540625,0.004109940424964986
0.34546875,0.003716796139795503
0.34553124999999996,0.003329204727341495
0.34559375000000003,0.002944210514340892
0.34565625,0.0025853035572448585
0.34571874999999996,0.0022472354164349145
0.34578125000000004,0.0019294596448950208
0.34584375,0.0016362213279226961
0.34590624999999997,0.0013437375703169163
0.34596875,0.0010553011545970797
0.34603125,0.0007686436125123319
0.34609375,0.0004857887060217142
0.34615625,0.00020316730504414682
0.34621875,-0.00005566501493024789
0.34628125,-0.00029518524488023057
0.34634374999999995,-0.0005150265280026989
0.34640625,-0.0007100854676257706
0.34646875,-0.0009039569990853952
0.34653124999999996,-0.0010937793218289138
0.34659375000000003,-0.0012827831207173068
0.34665625,-0.001470003734173178
0.34671874999999996,-0.0016596177606423707
0.34678125,-0.0018282276220780158
0.34684375,-0.0019796243513099387
0.34690624999999997,-0.002112255486388062
0.34696875,-0.0022286512371920697
0.34703125,-0.002326369260721897
0.34709375,-0.002429385469910339
0.34715625,-0.002532584226644527
0.34721875,-0.002635958784000983
0.34728125,-0.002744421893523266
0.34734374999999995,-0.0028346579447753456
0.34740625,-0.0029101345209269075
0.34746875,-0.002968589067457575
0.34753124999999996,-0.0030119243105379556
0.34759375,-0.0030367335745336704
0.34765625,-0.00306684928063386
0.34771874999999997,-0.00309830169004921
0.34778125,-0.0031321211459713894
0.34784375,-0.0031654213386544186
0.34790625,-0.003201304115067083
0.34796875,-0.0032167367469486813
0.34803125,-0.003217354517917291
0.34809375,-0.0032041586518565604
0.34815624999999994,-0.0031732148872799376
0.34821875,-0.0031483974283461613
0.34828125,-0.0031263456751902674
0.34834374999999995,-0.003109118632045507
0.34840625000000003,-0.003094568582104412
0.34846875,-0.003086324521662437
0.34853124999999996,-0.0030611039484202338
0.34859375,-0.0030238385895807393
0.34865625,-0.0029746540445380124
0.34871874999999997,-0.0029089578610203004
0.34878125,-0.002850611649001772
0.34884375,-0.0027967179068672243
0.34890625,-0.0027502166685538926
0.34896875,-0.0027099481457961566
0.34903125,-0.0026799450591679097
0.34909375,-0.002636926584842214
0.34915624999999995,-0.00258517701711522
0.34921875,-0.00252397453536337
0.34928125,-0.0024480769977980044
0.34934374999999995,-0.002381095900377189
0.34940625,-0.0023205852794196125
0.34946875,-0.002270326702269884
0.34953124999999996,-0.002230006075880503
0.34959375,-0.002204280878910017
0.34965625,-0.002169806085950507
0.34971874999999997,-0.0021304761428987823
0.34978125,-0.0020847687715276134
0.34984375,-0.0020353327432843724
0.34990625,-0.0019795657183621918
0.34996874999999994,-0.0019412409364836791
0.35003125,-0.0019156091595217972
0.35009375000000004,-0.0018987905048682835
0.35015625000000006,-0.001895057541505818
0.35021875,-0.0018810454323530124
0.35028125,-0.0018596967248215024
0.35034375000000006,-0.0018283978506826587
0.35040625000000003,-0.001788724326339669
0.35046875,-0.001737176995959322
0.35053125000000007,-0.001697262537534383
0.35059375000000004,-0.0016650885938041537
0.35065625,-0.0016416927122641922
0.35071875,-0.001623993712899681
0.35078125000000004,-0.0016148624831540045
0.35084375,-0.0015909202058665417
0.35090625000000003,-0.0015574778662829358
0.35096875000000005,-0.001515252162801621
0.35103125,-0.0014601061818180355
0.35109375000000004,-0.0014156212574556876
0.35115625000000006,-0.001378443308222524
0.35121875,-0.0013504149941452187
0.35128125,-0.0013291947388053976
0.35134375000000007,-0.001318044991043335
0.35140625000000003,-0.0012933095476573078
0.35146875,-0.001259714224778774
0.35153125,-0.0012169750604991425
0.35159375000000004,-0.0011603787871647675
0.35165625,-0.0011134466553496952
0.35171875,-0.0010731610884076592
0.35178125000000005,-0.001042168616226996
0.35184375,-0.0010189721213374747
0.35190625000000003,-0.0010072357554059413
0.35196875000000005,-0.000983302980618224
0.35203125,-0.0009511095246387269
0.35209375,-0.0009097192802828627
0.35215625000000006,-0.0008535400933420978
0.35221875,-0.000805915993872891
0.35228125,-0.000764164094095382
0.35234375000000007,-0.0007316851053116025
0.35240625000000003,-0.0007077857224863093
0.35246875,-0.0006966711406154666
0.35253125,-0.0006747368038150375
0.35259375000000004,-0.0006453557972354584
0.35265625,-0.0006067557597607687
0.35271875,-0.00056130456376903
0.35278125000000005,-0.0005058558809211411
0.35284375,-0.0004640508433346041
0.35290625,-0.00043129270621967974
0.35296875000000005,-0.00040772411568519573
0.35303125,-0.00039819375291528375
0.35309375,-0.00037918426567033064
0.35315625000000006,-0.0003536801855716504
0.35321875,-0.00031909767656045085
0.35328125,-0.0002769281063893306
0.35334375,-0.00022368280022663778
0.35340625000000003,-0.0001830274109976826
0.35346875,-0.00015096193604455244
0.35353125,-0.0001285390305297146
0.35359375000000004,-0.00011256199264555317
0.35365625,-0.0001058932808175525
0.35371875,-0.00008503524414059382
0.35378125000000005,-0.00005534727030049452
0.35384375,-0.00001755774853870462
0.35390625,0.0000325100650840765
0.35396875000000005,0.00007104538132512994
0.35403125,0.0001015865380657871
0.35409375,0.00012226208632941382
0.35415625,0.00013552936736640347
0.35421875,0.0001381845588247846
0.35428125,0.0001538876247524565
0.35434375,0.00017803703449550956
0.35440625000000003,0.00021073200410216125
0.35446875,0.0002567640558037432
0.35453125,0.0002924608430181358
0.35459375000000004,0.0003209021096331477
0.35465625,0.00033947046683059645
0.35471874999999997,0.0003497854371484338
0.35478125000000005,0.00034823331566079946
0.35484375,0.00035856340507284257
0.35490625,0.00037681547552992356
0.35496875,0.00040391903081303526
0.35503125,0.0004453259944111887
0.35509375,0.00047766329307902256
0.35515625,0.000503653000562515
0.35521875,0.0005199094993162956
0.35528125,0.0005272774611385367
0.35534375,0.0005215749189626806
0.35540625000000003,0.0005265805579784746
0.35546875,0.0005388088327644008
0.35553124999999997,0.0005600549076209341
0.35559375000000004,0.0005878454243711181
0.35565625,0.0006252266179507388
0.35571875,0.0006485754264500265
0.35578125000000005,0.000662561431764172
0.35584375,0.0006671523617696462
0.35590625,0.0006576217947693239
0.35596875,0.0006574931146402091
0.35603125,0.000663841802321305
0.35609375,0.0006792339833361916
0.35615625,0.0007019800140042262
0.35621875000000003,0.0007355495580257665
0.35628125,0.0007562270375514324
0.35634374999999996,0.0007680564118876243
0.35640625000000004,0.0007701793201978641
0.35646875,0.0007658642053746112
0.35653124999999997,0.0007523783499987918
0.35659375000000004,0.0007532018287712272
0.35665625,0.0007629238432551866
0.35671875,0.0007806308607282014
0.35678125,0.0008104467048507952
0.35684375,0.0008285276283589715
0.35690625,0.000838501604488201
0.35696875,0.000838593477630295
0.35703125,0.0008313962300277242
0.35709375,0.0008138645329692287
0.35715625,0.0008096556711743447
0.35721875000000003,0.0008140868119810643
0.35728125,0.0008270716943810166
0.35734374999999996,0.0008533321899525936
0.35740625000000004,0.0008691138878478971
0.35746875,0.0008776308063353361
0.35753124999999997,0.0008763386418969565
0.35759375,0.0008670481911903505
0.35765625,0.0008462654922079885
0.35771875,0.0008377442495329512
0.35778125,0.0008374633495421974
0.35784375,0.0008462168611621246
0.35790625,0.0008692789382720167
0.35796875,0.0008832419084393861
0.35803125,0.0008908464599367283
0.35809375,0.000888943542905668
0.35815624999999995,0.0008784150954842251
0.35821875000000003,0.000855376723156713
0.35828125,0.0008434737202626524
0.35834374999999996,0.0008392333636765559
0.35840625000000004,0.0008443627893101463
0.35846875,0.0008561445975531004
0.35853124999999997,0.0008775651330406586
0.35859375,0.00088495443467769
0.35865625,0.0008832408134399616
0.35871875,0.000872529193199939
0.35878125,0.0008482905728762341
0.35884375,0.0008340994845320582
0.35890625,0.0008269666507673273
0.35896875,0.0008292700340016695
0.35903125,0.0008391003688384621
0.35909375,0.0008599154504142364
0.35915624999999995,0.0008679221561126715
0.35921875000000003,0.0008674010243857333
0.35928125,0.0008576719142767558
0.35934374999999996,0.0008334083738423051
0.35940625,0.0008181100082274573
0.35946875,0.0008090776707796593
0.35953124999999997,0.0008096020590267344
0.35959375,0.0008183392978603696
0.35965625,0.0008393540440302244
0.35971875,0.0008489410712471113
0.35978125,0.0008505486294070885
0.35984375,0.0008429689724907263
0.35990625,0.000828790591709698
0.35996874999999995,0.0008050934416626923
0.36003125,0.0007954591516428494
0.36009375,0.0007949122240792361
0.36015624999999996,0.0008031039233515613
0.36021875,0.0008246259932581101
0.36028125,0.0008356720788537247
0.36034374999999996,0.0008394320474419403
0.36040625,0.0008337615615328919
0.36046875,0.0008204824970818037
0.36053124999999997,0.0007962840583095945
0.36059375,0.0007850239897501041
0.36065625,0.0007822882371756185
0.36071875,0.000788781182233772
0.36078125,0.0008095742289489227
0.36084375,0.0008211628892150491
0.36090625,0.0008263279540465102
0.36096874999999995,0.0008221600636419413
0.36103125,0.0008098367459591915
0.36109375,0.0007853381373045115
0.36115624999999996,0.0007725586807056095
0.36121875,0.0007679370654118528
0.36128125,0.0007726850602797555
0.36134374999999996,0.0007840063206542847
0.36140625,0.0008047392084199328
0.36146875,0.000811365107758158
0.36153124999999997,0.0008088791233860637
0.36159375,0.0007976333979543282
0.36165625,0.0007732644590657117
0.36171875,0.0007594320766125956
0.36178124999999994,0.0007529250112820185
0.36184375,0.0007559517405772015
0.36190625,0.0007663635809388933
0.36196874999999995,0.000787390353987838
0.36203125,0.00079542850934336
0.36209375,0.0007947402696615313
0.36215624999999996,0.000784884853656187
0.36221875,0.0007609043850131877
0.36228125,0.000746259076585494
0.36234374999999996,0.0007381149160792938
0.36240625,0.0007394142348175967
0.36246875,0.0007488313567984087
0.36253124999999997,0.0007700581855022842
0.36259375,0.0007793501993451774
0.36265625,0.0007805297726923011
0.36271875,0.0007723032933411311
0.36278125,0.0007576874020520444
0.36284375,0.0007337881491609674
0.36290625,0.0007242053254413044
0.36296874999999995,0.0007238264086601165
0.36303125,0.0007321216355960156
0.36309375,0.0007533915525322205
0.36315624999999996,0.0007638343081572685
0.36321875,0.0007668434660376144
0.36328125,0.0007603807674746721
0.36334374999999997,0.0007467030713205897
0.36340625,0.0007225646335235897
0.36346875,0.0007117145584089254
0.36353125,0.0007096652221564304
0.36359375,0.0007167573443931097
0.36365625,0.0007378679086229439
0.36371875,0.0007493408789837758
0.36378125,0.0007541654312010204
0.36384375,0.0007495753965086754
0.36390625,0.0007370682344401275
0.36396874999999995,0.0007129610097359393
0.36403125000000003,0.0007010300368209266
0.36409375,0.0006973992665467166
0.36415624999999996,0.0007031925330625854
0.36421875,0.0007152185630213068
0.36428125,0.0007362525700023992
0.36434374999999997,0.0007428314393402302
0.36440625,0.0007402349303550215
0.36446875,0.0007291094400005832
0.36453125,0.0007052497099024405
0.36459375,0.0006924654683920992
0.36465625,0.0006873207725213715
0.36471875,0.0006917169364686823
0.36478125,0.0007032457936789194
0.36484375,0.0007249651929441409
0.36490625,0.0007332163683455295
0.36496874999999995,0.0007326169818128031
0.36503125000000003,0.0007230323838538222
0.36509375,0.0006996904125964112
0.36515624999999996,0.0006862444972496468
0.36521875,0.0006796876470739482
0.36528125,0.0006826331113360812
0.36534374999999997,0.000693437107859525
0.36540625,0.0007156120925888992
0.36546875,0.0007253747872979499
0.36553125,0.0007267365387658709
0.36559375,0.0007188898754182799
0.36565625,0.0007049999253387895
0.36571875,0.000682364307074107
0.36578124999999995,0.0006744798448023726
0.36584375,0.0006759347822405254
0.36590625,0.0006858491503526493
0.36596874999999995,0.000708247447063437
0.36603125000000003,0.000719339746803771
0.36609375,0.0007226891114755774
0.36615624999999996,0.0007165870649686462
0.36621875,0.0007036510127867504
0.36628125,0.0006807965081050207
0.36634374999999997,0.0006716561745754232
0.36640625,0.0006715661062579314
0.36646875,0.000680424228675848
0.36653125,0.0007028524332455682
0.36659375,0.0007151087906286935
0.36665625,0.00072033303328356
0.36671875,0.0007160894469822182
0.36678125,0.000704277257957471
0.36684375,0.0006813457573476706
0.36690625,0.0006711101374220485
0.36696874999999995,0.0006695023036665249
0.36703125000000003,0.0006771546518769336
0.36709375,0.0006993344673169588
0.36715624999999996,0.0007125341057180601
0.36721875,0.0007195436783999642
0.36728125,0.000717202717717566
0.36734374999999997,0.0007066638709414541
0.36740625,0.0006838779433839259
0.36746875,0.0006726967021672553
0.36753125,0.0006695392545862655
0.36759375,0.0006758646511221683
0.36765625,0.0006889311466784856
0.36771875,0.0007115322414877612
0.36778125,0.0007201880426444124
0.36784375,0.0007197956217109419
0.36790625,0.0007106402441603293
0.36796874999999996,0.0006882156952564347
0.36803125000000003,0.0006762356240399281
0.36809375,0.0006715692719830302
0.36815624999999996,0.0006764334031101812
0.36821875,0.0006887489349926418
0.36828125,0.0007118877509710297
0.36834374999999997,0.0007219917242992091
0.36840625,0.0007234864290424914
0.36846875,0.0007158496177706308
0.36853125,0.0006939124514490913
0.36859375,0.0006813111847467496
0.36865625,0.0006751697584767846
0.36871875,0.0006784729184057259
0.36878125,0.0006899526172872567
0.36884375,0.0007133443881982282
0.36890625,0.0007247256306707334
0.36896874999999996,0.0007280223822638959
0.36903125000000003,0.0007219557652965031
0.36909375,0.0007094435950219039
0.36915624999999996,0.0006876119368255523
0.36921875,0.0006800920678761702
0.36928125,0.0006818128325684625
0.36934374999999997,0.0006921943733236915
0.36940625,0.000715469346100131
0.36946875,0.0007279199494176769
0.36953125,0.0007329220630201555
0.36959375,0.0007284761658421651
0.36965625,0.0007168176870571072
0.36971875,0.0006946106355202042
0.36978125,0.0006857616104878339
0.36984375,0.0006857836935207362
0.36990625,0.0006948589880904077
0.36996874999999996,0.0007178627415747318
0.37003125000000003,0.0007311431592037926
0.37009375,0.0007377740041538544
0.37015624999999996,0.0007349416558519728
0.37021875,0.0007242014017316001
0.37028125,0.0007020052460776083
0.37034374999999997,0.0006919929725254931
0.37040625,0.0006901457842242859
0.37046875,0.0006979058222242387
0.37053125,0.0007117756333383171
0.37059375,0.0007345327131378365
0.37065625,0.0007426775728595486
0.37071875,0.0007416631215356323
0.37078125,0.0007320678616699466
0.37084375,0.0007098768939721029
0.37090625,0.000698863415860014
0.37096874999999996,0.0006955635502152308
0.37103125000000003,0.0007017005953624811
0.37109375,0.0007149460837886229
0.37115624999999997,0.0007382234714075203
0.37121875,0.0007478196593131148
0.37128125,0.0007484947898562244
0.37134375,0.0007402582249168566
0.37140625,0.000718332126826926
0.37146875,0.0007064516314277472
0.37153125,0.0007015736721463911
0.37159375,0.0007062016474171304
0.37165625,0.000718597447251279
0.37171875,0.0007420897641855911
0.37178124999999995,0.0007529967555537226
0.37184375000000003,0.000755432576052012
0.37190625,0.0007485287465804347
0.37196874999999996,0.0007271139446005728
0.37203125000000004,0.0007145473161425803
0.37209375,0.0007082133997946688
0.37215624999999997,0.000711185532782807
0.37221875,0.0007225315401714338
0.37228125,0.0007460992917047993
0.37234375,0.0007581238041905469
0.37240625,0.0007622296715175669
0.37246875,0.0007568624447224087
0.37253125,0.0007447667874276101
0.37259375,0.0007230308214841372
0.37265625,0.0007152463061121106
0.37271875,0.0007165695107995765
0.37278125,0.0007267066218178964
0.37284375000000003,0.0007500975643751073
0.37290625,0.0007630932416212988
0.37296874999999996,0.0007688027399313513
0.37303125000000004,0.000765022107751756
0.37309375,0.000753776663230156
0.37315624999999997,0.0007317233583621283
0.37321875,0.0007226550035759546
0.37328125,0.0007222774455907383
0.37334375,0.0007310868794302219
0.37340625,0.0007541586417610657
0.37346875,0.0007679173670337436
0.37353125,0.000775150922686485
0.37359375,0.0007729998331226923
0.37365625,0.0007627360903029318
0.37371875,0.0007405982091446758
0.37378125,0.0007303799506962055
0.37384375000000003,0.0007283382377636788
0.37390625,0.0007357665460380955
0.37396874999999996,0.0007495803078965968
0.37403125000000004,0.0007726022092442719
0.37409375,0.0007812826858271671
0.37415624999999997,0.0007808059331881056
0.37421875,0.0007716660110012041
0.37428125,0.0007496318796485421
0.37434375,0.0007384278826148352
0.37440625,0.0007347612846250462
0.37446875,0.0007406574474955324
0.37453125,0.0007537118533627804
0.37459375,0.0007771060338643276
0.37465625,0.0007871207824954873
0.37471875,0.0007883086109759657
0.37478125,0.0007804328007250949
0.37484375000000003,0.0007586601305699589
0.37490625,0.0007466319217007758
0.37496874999999996,0.0007414079984402744
0.37503125000000004,0.0007456848859735479
0.37509375,0.0007578245110585052
0.37515624999999997,0.0007814148088376716
0.37521875,0.0007925944068605806
0.37528125,0.000795430593140245
0.37534375,0.0007889209010430998
0.37540625,0.0007676115064607844
0.37546875,0.0007549494421163899
0.37553125,0.0007482535591587375
0.37559375,0.0007508771683049087
0.37565625,0.0007619640577412184
0.37571875,0.0007855272446188472
0.37578124999999996,0.0007977634921641774
0.37584375000000003,0.0008021930918373776
0.37590625,0.0007971614891215534
0.37596874999999996,0.0007852115701998189
0.37603125000000004,0.0007633767450647491
0.37609375,0.0007553098643697381
0.37615624999999997,0.0007562659441615327
0.37621875,0.0007661479447196376
0.37628125,0.0007895205454388904
0.37634375,0.0008026267689554278
0.37640625,0.0008086457765795474
0.37646875,0.0008051459331913507
0.37653125,0.000794049876904894
0.37659375,0.0007719348385932592
0.37665625,0.0007626446517718377
0.37671875,0.0007619431582517738
0.37678125,0.0007705036924043063
0.37684375000000003,0.0007934636956475893
0.37690625,0.0008073250599498483
0.37696874999999996,0.0008148277303915152
0.37703125000000004,0.0008129137471342418
0.37709375,0.0008028019038688605
0.37715624999999997,0.0007806456592822017
0.37721875,0.000770244091956189
0.37728125,0.0007679382383785904
0.37734375,0.0007750743405153387
0.37740625,0.000788793411387434
0.37746875,0.0008118856654546758
0.37753125,0.0008207620479661337
0.37759375,0.0008204973571102614
0.37765625,0.000811536903072882
0.37771875,0.0007895159447005098
0.37778125,0.0007781505444217907
0.37784375000000003,0.0007742382374029827
0.37790625,0.0007799428914104026
0.37796874999999996,0.0007928899550228713
0.37803125000000004,0.0008163243167408629
0.37809375,0.0008265370694176266
0.37815624999999997,0.0008279237550728458
0.37821875,0.0008201864654459046
0.37828125,0.0007984735699395271
0.37834375,0.0007863374181051597
0.37840625,0.0007809737286278706
0.37846875,0.0007850378318162293
0.37853125,0.0007971142052778657
0.37859375,0.0008207304586934777
0.37865625,0.0008320552101763329
0.37871875,0.0008350497073219137
0.37878125,0.000828755680349319
0.37884375000000003,0.0008162192383076444
0.37890625,0.0007947796217837658
0.37896874999999997,0.0007879758019369992
0.37903125000000004,0.0007904350462052817
0.37909375,0.0008014218330670494
0.37915625,0.0008250587483561306
0.37921875,0.0008373209430444783
0.37928125,0.0008419192888067389
0.37934375,0.0008369994779343914
0.37940625,0.0008251492413656122
0.37946875,0.0008032209446134295
0.37953125,0.0007951088067953901
0.37959375,0.0007959580684853973
0.37965625000000003,0.0008057828526744082
0.37971875,0.0008290532655752109
0.37978125,0.0008422417494795692
0.37984375000000004,0.000848309903721034
0.37990625,0.0008448611491133212
0.37996874999999997,0.0008337986503206621
0.38003125000000004,0.0008115793121098447
0.38009375,0.0008021947055102951
0.38015625,0.0008014871818285002
0.38021875,0.000809841199430561
0.38028125,0.0008327232033718546
0.38034375,0.0008466221583761924
0.38040625,0.0008540894945690963
0.38046875,0.00085220148882513
0.38053125,0.0008420439795484014
0.38059375,0.000819815356566736
0.38065625000000003,0.000809282771543407
0.38071875,0.0008068333633072938
0.38078125,0.0008139524161595718
0.38084375000000004,0.0008274963503464156
0.38090625,0.0008504835532512217
0.38096874999999997,0.0008593324447266626
0.38103125000000004,0.000859034062456146
0.38109375,0.000849900550242616
0.38115625,0.000827868366560694
0.38121875,0.0008163953229323728
0.38128125,0.0008123729656581286
0.38134375,0.000817906912579193
0.38140625,0.0008306955976987163
0.38146875,0.0008541100209627922
0.38153125,0.0008641317256571357
0.38159375,0.0008654225456637965
0.38165625000000003,0.0008575712390605644
0.38171875,0.0008357286179220824
0.38178124999999996,0.0008234689420622068
0.38184375000000004,0.0008179600567691792
0.38190625,0.0008219066352594881
0.38196874999999997,0.0008338755631451811
0.38203125000000004,0.0008573250666573662
0.38209375,0.0008684952735336232
0.38215625,0.0008712990571090179
0.38221875,0.000864800839231572
0.38228125,0.0008433883754615373
0.38234375,0.0008305202024501968
0.38240625,0.0008235652484414324
0.38246875,0.0008259572711817459
0.38253125,0.0008368514029791427
0.38259375,0.0008602776767888676
0.38265625000000003,0.000872420058454032
0.38271875,0.000876798534290818
0.38278125,0.0008716534932302344
0.38284375000000004,0.0008596050611661965
0.38290625,0.0008376013796614484
0.38296874999999997,0.0008293670407164347
0.38303125000000005,0.000830117177881326
0.38309375,0.0008398553970471526
0.38315625,0.0008630569782060449
0.38321875,0.0008760040316679735
0.38328125,0.0008818532573693499
0.38334375,0.0008781739416912071
0.38340625,0.0008669111667145915
0.38346875,0.0008446197042267026
0.38353125,0.0008351543277310761
0.38359375,0.0008343153701913797
0.38365625000000003,0.000842764525650179
0.38371875,0.0008655736588655261
0.38378125,0.0008791646476657838
0.38384375000000004,0.0008864482446970384
0.38390625,0.0008842495090323199
0.38396874999999997,0.0008738592469221679
0.38403125000000005,0.0008514954936037974
0.38409375,0.0008409348168547243
0.38415625,0.0008384984261644718
0.38421875,0.0008455241210663308
0.38428125,0.0008590412580223791
0.38434375,0.0008818615724290463
0.38440625,0.0008904212194666417
0.38446875,0.000889795210693739
0.38453125,0.0008804462734821883
0.38459375,0.0008581210847617982
0.38465625000000003,0.0008466245265011177
0.38471875,0.0008426426989419228
0.38478125,0.0008481809244121064
0.38484375000000004,0.0008609883229081586
0.38490625,0.0008841057138960634
0.38496874999999997,0.0008938849321345477
0.38503125000000005,0.000894797804464581
0.38509375,0.0008865939177558485
0.38515625,0.0008645310817482488
0.38521875,0.0008522105972340738
0.38528125,0.000846758102159631
0.38534375,0.0008507331462712583
0.38540625,0.0008626748934708536
0.38546875,0.0008859739027923669
0.38553125,0.0008968265352973653
0.38559375,0.0008992569930710986
0.38565625000000003,0.0008923628123444771
0.38571875,0.0008707005233516904
0.38578124999999996,0.0008577393843385434
0.38584375000000004,0.0008508530043441764
0.38590625,0.0008533202944987772
0.38596874999999997,0.0008642303929217998
0.38603125000000005,0.0008874999449599852
0.38609375,0.0008993207762092031
0.38615625,0.00090328094856712
0.38621875,0.000897688991328166
0.38628125,0.0008853559468060268
0.38634375,0.0008632255587189136
0.38640625,0.0008550169314219674
0.38646875,0.0008559037331145394
0.38653125,0.0008656795338333259
0.38659375,0.0008887860624691574
0.38665625000000003,0.0009014334065576279
0.38671875,0.0009068346110269188
0.38678125,0.000902698318482345
0.38684375000000004,0.000891077221000347
0.38690625,0.0008686724420860631
0.38696875,0.0008592382019122005
0.38703125000000005,0.0008586099028029814
0.38709375,0.0008671128827233629
0.38715625,0.000889872514526574
0.38721875,0.0009032117209125806
0.38728125,0.0009100139642583133
0.38734375,0.0009073721091512887
0.38740625,0.0008966362747455103
0.38746875000000003,0.0008741011949955357
0.38753125,0.0008636024285135768
0.38759375,0.0008613897752399041
0.38765625000000004,0.0008685657310984751
0.38771875,0.0008821221197429369
0.38778125,0.0009046863508736513
0.38784375000000004,0.0009128173070402923
0.38790625,0.0009116465097984416
0.38796875,0.000901937739130082
0.38803125000000005,0.00087947611059426
0.38809375,0.0008680154256280603
0.38815625,0.0008642988299440713
0.38821875,0.0008700886108254091
0.38828125,0.000882973397091133
0.38834375,0.0009059012107489745
0.38840625,0.0009152285812922961
0.38846875000000003,0.0009156549352634241
0.38853125,0.0009070117231002317
0.38859375,0.0008847251215748989
0.38865625000000004,0.0008725240803801743
0.38871875,0.000867272160709337
0.38878125,0.0008716267096852831
0.38884375000000004,0.0008836510087259913
0.38890625,0.000906863669807495
0.38896875,0.000917255396177763
0.38903125000000005,0.0009192059945363207
0.38909375,0.0009118221534634707
0.38915625,0.0008898325797638829
0.38921875,0.0008768912838916856
0.38928125,0.0008702931104486444
0.38934375,0.0008731448522520113
0.38940625,0.0008841361951970952
0.38946875000000003,0.0009073397597827854
0.38953125,0.0009188146879504366
0.38959375,0.0009220421599612227
0.38965625000000004,0.000916028721123216
0.38971875,0.0009032866052089
0.38978125,0.0008811464417474366
0.38984375000000004,0.0008731412298827179
0.38990625,0.0008743872002921205
0.38996875,0.0008844087699162312
0.39003125000000005,0.0009073842574216645
0.39009375,0.0009195629028622143
0.39015625,0.000924404891790645
0.39021875,0.000919617666365502
0.39028125,0.0009075628864037427
0.39034375,0.0008850560457456941
0.39040625,0.0008758981547182035
0.39046875000000003,0.0008754398571092573
0.39053125,0.0008842422676301059
0.39059375,0.000906973210154996
0.39065625000000004,0.0009199521882028716
0.39071875,0.0009260544023932116
0.39078125,0.0009226495630389048
0.39084375000000005,0.0009113982427137388
0.39090625,0.0008887395270412435
0.39096875,0.0008783032970028776
0.39103125000000005,0.0008764635401039556
0.39109375,0.0008839454359151205
0.39115625,0.0008974938746683231
0.39121875,0.0009196935226776781
0.39128125,0.0009271238263066223
0.39134375,0.0009252428169765625
0.39140625,0.0009149518909147281
0.39146875000000003,0.0008922300025832192
0.39153125,0.000880850785592531
0.39159375,0.0008774820357513591
0.39165625000000004,0.0008836248851194148
0.39171875,0.0008965621687251485
0.39178124999999997,0.0009192162500539641
0.39184375000000005,0.0009278655634718247
0.39190625,0.0009274610590914445
0.39196875,0.0009182000444544897
0.39203125000000005,0.0008956118557701884
0.39209375,0.0008834456572394539
0.39215625,0.0008786115590591892
0.39221875,0.0008833336186059443
0.39228125,0.0008955316908242361
0.39234375,0.0009183803311087063
0.39240625,0.0009281786843577389
0.39246875000000003,0.0009292811196453532
0.39253125,0.0009211749988341511
0.39259375,0.0008988230193089225
0.39265625000000004,0.0008859933266150977
0.39271875,0.0008797239123355255
0.39278125,0.0008829967040525771
0.39284375000000005,0.0008942721003909818
0.39290625,0.0009172824588579154
0.39296875,0.0009280844700021995
0.39303125000000005,0.0009305955687836376
0.39309375,0.0009237079788586011
0.39315625,0.0009018764736727428
0.39321875,0.0008884479478559193
0.39328125,0.0008808032410734801
0.39334375,0.0008825708479252847
0.39340625,0.0008928633766329547
0.39346875000000003,0.0009158045731712805
0.39353125,0.000927490971454295
0.39359375,0.0009313846315600338
0.39365625000000004,0.0009257881700954623
0.39371875,0.0009132652531218324
0.39378125,0.0008907018840445188
0.39384375000000005,0.0008818539572272369
0.39390625,0.0008820965879302589
0.39396875,0.0008912464804110357
0.39403125000000006,0.0009139079000727995
0.39409375,0.0009263358649792969
0.39415625,0.0009316608608848365
0.39421875,0.0009274610825522611
0.39428125,0.0009156149871310873
0.39434375,0.0008927747372111522
0.39440625,0.0008827943440900682
0.39446875000000003,0.0008814865680594197
0.39453125,0.0008894205462472091
0.39459375,0.0009117350674791025
0.39465625000000004,0.0009247874088075259
0.39471875,0.0009314171610332739
0.39478125000000003,0.0009285734635013365
0.39484375000000005,0.0009176059451484475
0.39490625,0.0008946579772095287
0.39496875,0.000883673804207688
0.39503125000000006,0.0008808260465311551
0.39509375,0.0008874794716102891
0.39515625,0.0009005406935554197
0.39521875,0.0009227924196107684
0.39528125000000003,0.0009306880121061484
0.39534375,0.0009292691695514665
0.39540625,0.0009192667557705453
0.39546875000000004,0.0008963639302974891
0.39553125,0.0008844894110073068
0.39559375,0.0008801711365703374
0.39565625000000004,0.0008854819592492569
0.39571875,0.0008978798426671139
0.39578125,0.0009204749714878668
0.39584375000000005,0.0009294632183299706
0.39590625,0.0009295314125112447
0.39596875,0.0009205859974956709
0.39603125000000006,0.0008979516172242449
0.39609375,0.0008852589886703538
0.39615625,0.0008795737654818808
0.39621875,0.000883440133082676
0.39628125000000003,0.0008950594348767979
0.39634375,0.0009178315703717438
0.39640625,0.0009279103609421552
0.39646875000000004,0.0009294120887909235
0.39653125,0.0009216273904393973
0.39659375,0.0008993377976145647
0.39665625000000004,0.000886021360329857
0.39671875,0.000879033739587809
0.39678125000000003,0.0008814559765956409
0.39684375000000005,0.0008921478119949464
0.39690625,0.0009149544044039504
0.39696875,0.0009260003955976343
0.39703125000000006,0.0009289424843069022
0.39709375,0.0009224412297343526
0.39715625,0.0009093666089899782
0.39721875,0.0008868593331868707
0.39728125000000003,0.0008785760834579548
0.39734375,0.0008795185710507789
0.39740625,0.0008892215624001221
0.39746875000000004,0.0009118667292777466
0.39753125,0.0009237781128403066
0.39759375,0.0009280891387636048
0.39765625000000004,0.0009228766148234036
0.39771875,0.0009104436874359453
0.39778125000000003,0.0008876264583842081
0.39784375000000005,0.0008782076337358405
0.39790625,0.0008777291528466319
0.39796875,0.0008862785161942444
0.39803125000000006,0.0009086764967658895
0.39809375,0.0009212580969777812
0.39815625,0.0009269305591673022
0.39821875,0.0009231102434480859
0.39828125000000003,0.0009114405260488359
0.39834375,0.0008883768672761153
0.39840625,0.0008779401053464475
0.39846875000000004,0.000875898779549758
0.39853125,0.0008833169158112414
0.39859375,0.0008965819102430342
0.39865625000000005,0.0009183971746230674
0.39871875,0.0009253890185220714
0.39878125000000003,0.0009229647708382666
0.39884375000000005,0.0009121768529785634
0.39890625,0.000889127720643007
0.39896875,0.0008776250690607015
0.39903125000000006,0.000874240053023459
0.39909375,0.000880297677102064
0.39915625,0.0008930528909861096
0.39921875,0.0009152855641634122
0.39928125000000003,0.0009234177857473935
0.39934375,0.0009223947325481957
0.39940625,0.0009125791481487677
0.39946875000000004,0.0008896163438492644
0.39953125,0.000877280513005875
0.39959375,0.0008723943097987824
0.39965625000000005,0.0008772316704791505
0.39971875,0.0008891414617804086
0.39978125000000003,0.0009117653221391853
0.39984375000000005,0.0009209225653178249
0.39990625,0.0009214112747193692
0.39996875,0.0009125013345146343
0.40003125000000006,0.0008899395576661764
0.40009375,0.000876796367191221
0.40015625,0.0008707253835057993
0.40021875,0.0008738568468678459
0.40028125000000003,0.0008851549882225029
0.40034375,0.0009078145908037322
0.40040625,0.0009179140237478428
0.40046875000000004,0.0009197768264926076
0.40053125,0.0009121452953795711
0.40059375,0.0008897712266235716
0.40065625000000005,0.0008761751108372212
0.40071875,0.0008687931272013671
0.40078125,0.0008706715615030489
0.40084375000000005,0.0008808932581181178
0.40090625,0.0009036178267988748
0.40096875,0.0009147025182469626
0.40103125000000006,0.0009179067102429717
0.40109375,0.0009115521675395477
0.40115625,0.0008984858625200667
0.40121875,0.000875745369353656
0.40128125000000003,0.0008670761238875196
0.40134375,0.0008674416254353945
0.40140625,0.0008767079426209856
0.40146875000000004,0.0008992767395916007
0.40153125,0.0009111683367589579
0.40159374999999997,0.0009156918569905581
0.40165625000000005,0.0009107331166209459
0.40171875,0.0008982832441119248
0.40178125,0.0008752481079377789
0.40184375000000006,0.0008654074642932691
0.40190625,0.0008644241929474383
0.40196875,0.0008725688489811534
0.40203125,0.000894817211574972
0.40209375,0.0009073591285458232
0.40215625,0.0009131976649991436
0.40221875,0.0009095255274901154
0.40228125000000003,0.0008978994490427342
0.40234375,0.0008747414414481958
0.40240625,0.0008638901307694083
0.40246875000000004,0.0008614923046478401
0.40253125,0.0008683872437094814
0.40259375,0.0008814742560913705
0.40265625000000005,0.0009033302105038027
0.40271875,0.0009103596668269265
0.40278125,0.0009080225435439543
0.40284375,0.0008973403909560695
0.40290625,0.0008741719597460951
0.40296875,0.0008623968887168099
0.40303125,0.000858577272194308
0.40309375000000003,0.000864279428444012
0.40315625,0.0008767612891735568
0.40321875,0.0008989428524291687
0.40328125000000004,0.0009071585277846406
0.40334375,0.0009062705089714768
0.40340624999999997,0.0008965448187734926
0.40346875000000004,0.0008734790067303627
0.40353125,0.0008609510351333255
0.40359375,0.0008557524255944221
0.40365625000000005,0.00086011002037574
0.40371875,0.0008719142113724765
0.40378125,0.0008943323580254681
0.40384375,0.0009036389052173854
0.40390625,0.0009041421459013571
0.40396875,0.0008954605724953157
0.40403125,0.0008727199503014496
0.40409375000000003,0.0008594969240390549
0.40415625,0.0008529688956624287
0.40421874999999996,0.0008559879109889812
0.40428125000000004,0.0008669867451765109
0.40434375,0.0008895093215051109
0.40440624999999997,0.0008997647337707082
0.40446875000000004,0.00090168197301492
0.40453125,0.0008941808261559436
0.40459375,0.0008718363344351748
0.40465625,0.0008580955380358898
0.40471875,0.0008502728439506724
0.40478125,0.0008519242398025359
0.40484375,0.0008619870671237526
0.40490625,0.0008845162852340882
0.40496875,0.0008956312262879962
0.40503125,0.00089891314558814
0.40509375000000003,0.0008926308294224111
0.40515625,0.0008795382332715818
0.40521874999999996,0.000856654128004973
0.40528125000000004,0.0008477005417499364
0.40534375,0.0008479268640309706
0.40540624999999997,0.0008569810322151122
0.40546875,0.0008793712294834222
0.40553125,0.0008912600925137237
0.40559375,0.0008957857009867093
0.40565625,0.0008908215459525609
0.40571875,0.0008784105475787007
0.40578125,0.00085526318085552
0.40584375,0.0008452340533759636
0.40590625,0.0008440389956834299
0.40596875,0.0008520157149105936
0.40603124999999995,0.0008741105056222498
0.40609375000000003,0.0008866305976485411
0.40615625,0.0008924430535018346
0.40621874999999996,0.0008887974542222954
0.40628125,0.0008771455381840626
0.40634375,0.0008538842179002387
0.40640624999999997,0.0008428861768738985
0.40646875,0.000840306869754559
0.40653125,0.0008471017562449515
0.40659375,0.0008600716386635704
0.40665625,0.0008817928196536567
0.40671875,0.0008888572689688262
0.40678125,0.0008865784069080063
0.40684374999999995,0.0008757818353846425
0.40690625,0.000852534035963276
0.40696875,0.0008406729907623686
0.40703124999999996,0.0008367120264671096
0.40709375000000003,0.0008422913349437136
0.40715625,0.0008547453414678718
0.40721874999999996,0.000876858738854791
0.40728125,0.0008850194790557958
0.40734375,0.0008840897698254857
0.40740624999999997,0.0008743586341678766
0.40746875,0.0008512306278113599
0.40753125,0.0008386215929745838
0.40759375,0.0008333144896244121
0.40765624999999994,0.0008375692104499108
0.40771875,0.0008493384403057483
0.40778125,0.0008717272938115334
0.40784374999999995,0.0008809829814018788
0.40790625,0.0008814216045186646
0.40796875,0.0008726728329925132
0.40803124999999996,0.0008498863708502613
0.40809375,0.0008366329842659018
0.40815625,0.0008300320752520907
0.40821874999999996,0.0008330374577022737
0.40828125,0.000843980395428573
0.40834375,0.0008665463569525744
0.40840624999999997,0.0008767147957861599
0.40846875,0.000878560596812461
0.40853125,0.0008709663488581515
0.40859375,0.0008486181200170126
0.40865624999999994,0.0008347860550709657
0.40871875,0.0008270490414340748
0.40878125,0.0008286621082711915
0.40884374999999995,0.0008386558750842488
0.40890624999999997,0.0008611594346560197
0.40896875,0.0008723502219249724
0.40903124999999996,0.0008754293619551712
0.40909375,0.0008690165065502464
0.40915625,0.0008559700851278815
0.40921874999999996,0.0008330426887557876
0.40928125,0.0008241884714214678
0.40934375,0.0008243228153284113
0.40940624999999997,0.000833446597412045
0.40946874999999994,0.0008557922664829271
0.40953125,0.0008675998910940841
0.40959375,0.000872114019825676
0.40965624999999994,0.0008669989802698314
0.40971875,0.0008544989887822874
0.40978125,0.0008314142047962381
0.40984374999999995,0.0008213831046075121
0.40990624999999997,0.0008202043339447102
0.40996875,0.0008283202981350241
0.41003125000000007,0.000850271503232497
0.41009375000000003,0.0008627601410279018
0.41015625,0.0008684781180784834
0.41021875,0.0008646792121129177
0.41028125000000004,0.0008529443779088444
0.41034375,0.0008295656966837706
0.41040625000000003,0.0008186970581680331
0.41046875000000005,0.000816263281609178
0.41053125,0.0008230756558571944
0.41059375000000004,0.0008360109243545077
0.41065625000000006,0.0008577528638974707
0.41071875,0.0008646378311716607
0.41078125,0.0008621557086679055
0.41084375000000006,0.0008511562660813571
0.41090625000000003,0.0008280211182395344
0.41096875,0.0008161252607564659
0.41103125000000007,0.0008123776364112184
0.41109375000000004,0.0008180637014598563
0.41115625,0.0008304666420487217
0.41121875,0.0008525418486142744
0.41128125000000004,0.0008605600533444779
0.41134375,0.0008594715849871426
0.41140625000000003,0.0008495089594465488
0.41146875000000005,0.0008263953280083502
0.41153125,0.0008138268709093968
0.41159375,0.0008086704570878789
0.41165625000000006,0.0008131454914681938
0.41171875,0.0008249491995591107
0.41178125,0.0008473368680847193
0.41184375000000006,0.0008563681831869341
0.41190625000000003,0.0008565997945656073
0.41196875,0.0008477487366043979
0.41203125,0.0008248428031767049
0.41209375000000004,0.000811646846791185
0.41215625,0.000805248499519004
0.41221875,0.0008084440168017876
0.41228125000000004,0.0008194648559231854
0.41234375,0.0008419605802860441
0.41240625000000003,0.0008520053919878201
0.41246875000000005,0.0008535938238799917
0.41253125,0.0008458094089385387
0.41259375,0.000823342367511852
0.41265625000000006,0.0008096402478757966
0.41271875,0.000802019143767263
0.41278125,0.0008038570319521404
0.41284375,0.0008141327734272966
0.41290625000000003,0.0008366161274701439
0.41296875,0.0008475147827473051
0.41303125,0.0008504244309062159
0.41309375000000004,0.0008438450254952407
0.41315625,0.0008305787179439666
0.41321875,0.0008076751458248807
0.41328125000000004,0.0007990198175167468
0.41334375,0.0007995145162124906
0.41340625,0.0008087834958949228
0.41346875000000005,0.0008311770153008047
0.41353125,0.0008428561980886456
0.41359375,0.0008470635346058131
0.41365625000000006,0.0008417019910920975
0.41371875,0.0008290887900957514
0.41378125,0.0008059442562330515
0.41384375,0.0007961639359588546
0.41390625000000003,0.0007953405969972488
0.41396875,0.0008036068994097603
0.41403125,0.0008257640097309171
0.41409375000000004,0.0008380985792241363
0.41415625,0.0008435015996246381
0.41421874999999997,0.0008394419952946208
0.41428125000000005,0.0008274732620179651
0.41434375,0.00080427969325568
0.41440625,0.0007935662490199114
0.41446875000000005,0.0007913927086143496
0.41453125,0.0007985615489797954
0.41459375,0.0008116746329257171
0.41465625,0.0008332276601621391
0.41471875,0.0008398210600006617
0.41478125,0.000837055654717242
0.41484375,0.0008259424375094415
0.41490625000000003,0.0008026677027839005
0.41496875,0.0007910889482486902
0.41503125,0.0007876098415357524
0.41509375000000004,0.0007936465546152724
0.41515625,0.0008062493616597111
0.41521874999999997,0.0008282499044615643
0.41528125000000005,0.000835989865783926
0.41534375,0.0008345241492299788
0.41540625,0.000824324100708762
0.41546875,0.0008011319266921779
0.41553125,0.0007887840112593136
0.41559375,0.0007840376634330459
0.41565625,0.00078885650409969
0.41571875,0.0008008797958815941
0.41578125,0.0008231635756431183
0.41584375,0.0008319398443317194
0.41590625000000003,0.0008318002676955955
0.41596875,0.000822621746723734
0.41603124999999996,0.000799614012306965
0.41609375000000004,0.0007866467870041721
0.41615625,0.000780637470879364
0.41621874999999997,0.0007841939400803632
0.41628125,0.0007955617224151765
0.41634375,0.0008180080669520362
0.41640625,0.0008277809519573048
0.41646875,0.0008289422976213434
0.41653125,0.0008208279179329897
0.41659375,0.0007981994450635133
0.41665625,0.0007846690266214013
0.41671875,0.0007774859104192622
0.41678125,0.0007797501373970547
0.41684374999999996,0.0007902948791092199
0.41690625000000003,0.0008128137596163792
0.41696875,0.0008234954339165906
0.41703124999999996,0.0008258904293143576
0.41709375000000004,0.0008189338532664792
0.41715625,0.0007968426281634577
0.41721874999999997,0.0007828487185873867
0.41728125,0.0007745296967793802
0.41734375,0.0007755137575886847
0.41740625,0.0007851354600271615
0.41746875,0.0008076162615597432
0.41753125,0.0008190344384245291
0.41759375,0.0008227544242418589
0.41765624999999995,0.0008170008662661543
0.41771875,0.0008041173460942158
0.41778125,0.0007811314076588624
0.41784374999999996,0.0007718319225345216
0.41790625000000003,0.0007714515882307135
0.41796875,0.0007801523171626634
0.41803124999999997,0.0008024756314773535
0.41809375,0.0008145459203940386
0.41815625,0.0008195156915504903
0.41821875,0.0008149965670862097
0.41828125,0.0008027763521901085
0.41834375,0.0007796748317783972
0.41840625,0.0007693122896851312
0.41846875,0.000767660271860926
0.41853125,0.0007753682406705861
0.41859375,0.0007886953947956465
0.41865624999999995,0.0008100760057846157
0.41871875000000003,0.000816260626106638
0.41878125,0.0008129368630343803
0.41884374999999996,0.000801590657313514
0.41890625,0.0007783078311871527
0.41896875,0.0007671596998875679
0.41903124999999997,0.0007642996053554424
0.41909375,0.0007708275703432257
0.41915625,0.000783797822454968
0.41921875,0.0008055777726669738
0.41928125,0.0008129514334932336
0.41934375,0.0008110027874750209
0.41940625,0.0008004262218743036
0.41946874999999995,0.0007773524642447627
0.41953125,0.0007652862118095807
0.41959375,0.0007611770207704149
0.41965624999999995,0.0007664888789302854
0.41971875000000003,0.0007789329607163845
0.41978125,0.0008012297707709615
0.41984374999999996,0.0008095286864392148
0.41990625,0.0008088404176748859
0.41996875,0.0007992684441289477
0.42003124999999997,0.000776197962811094
0.42009375,0.0007635115458616351
0.42015625,0.0007582587832848375
0.42021875,0.0007624444278125433
0.42028125,0.0007740687482919659
0.42034375,0.0007965466992256587
0.42040625,0.0008058883911225417
0.42046874999999995,0.000806580609620855
0.42053125,0.0007979503504158963
0.42059375,0.000775230427394899
0.42065624999999995,0.0007618937347237884
0.42071875,0.0007553804317785989
0.42078125,0.0007582630569677243
0.42084374999999996,0.0007693354918501816
0.42090625,0.0007918723924185272
0.42096875,0.0008021918651466842
0.42103124999999997,0.0008040532250049026
0.42109375,0.0007965515752482721
0.42115625,0.0007742094958236717
0.42121875,0.0007604291923357168
0.42128125,0.0007528156300618538
0.42134375,0.0007544422639291018
0.42140625,0.0007647259193523381
0.42146874999999995,0.0007872040472313019
0.42153125,0.0007983438237033624
0.42159375,0.0008014342773667721
0.42165624999999995,0.0007951714862015624
0.42171875,0.0007821074290656482
0.42178125,0.0007592090021340606
0.42184374999999996,0.0007504711952258936
0.42190625,0.000750864001456103
0.42196875,0.000760201659520135
0.42203124999999997,0.0007825765073619373
0.42209375,0.0007944596793955511
0.42215625,0.0007988637727982945
0.42221875,0.0007937508990201181
0.42228125,0.0007812688873533938
0.42234375,0.0007581962654553409
0.42240625,0.0007484342213272266
0.42246874999999995,0.0007476414466190268
0.42253125,0.0007558950233948689
0.42259375,0.0007781471280436797
0.42265624999999996,0.0007906104039845374
0.42271875000000003,0.0007962057200634476
0.42278125,0.000792291082788249
0.42284374999999996,0.0007805420140938046
0.42290625,0.0007573761654379313
0.42296875,0.0007467192229513933
0.42303124999999997,0.0007445996982335806
0.42309375,0.000751894773787426
0.42315625,0.0007650429588689153
0.42321875,0.000786735669497704
0.42328125,0.000793498289807501
0.42334375,0.0007908575541857032
0.42340625,0.0007798490422497584
0.42346874999999995,0.0007566888165683114
0.42353125,0.0007452385571884573
0.42359375,0.0007418714125627113
0.42365624999999996,0.0007480245411390293
0.42371875,0.0007607358272480741
0.42378125,0.000782882447291855
0.42384374999999996,0.0007907326233953099
0.42390625,0.0007893209930765754
0.42396875,0.0007791965656401278
0.42403124999999997,0.0007561180902843703
0.42409375,0.0007439910124475146
0.42415625,0.0007394238456473051
0.42421875,0.0007443784097033723
0.42428125,0.0007565708649835065
0.42434375,0.0007789573864446786
0.42440625,0.0007878302541580173
0.42446874999999995,0.0007877439612609533
0.42453125,0.0007785652303533841
0.42459375,0.0007557213173537344
0.42465624999999996,0.0007428778004763409
0.42471875,0.0007371345685761449
0.42478125,0.0007409136506689937
0.42484374999999996,0.0007524395826289942
0.42490625,0.0007750135404075986
0.42496875,0.0007848329898910017
0.42503124999999997,0.0007859351316549107
0.42509375,0.0007778257999482008
0.42515625,0.0007553145494109126
0.42521875,0.0007419642363978851
0.42528125,0.0007350565077345328
0.42534375,0.0007376302324451495
0.42540625,0.0007483754685249713
0.42546874999999995,0.000771045832628367
0.42553125,0.0007816826918258662
0.42559375,0.0007840904075584604
0.42565624999999996,0.0007770896718887754
0.42571875,0.0007549118022618997
0.42578125,0.000741139616955093
0.42584374999999997,0.000733169162683539
0.42590625,0.0007344573146604444
0.42596875,0.0007444101146625443
0.42603125,0.00076701016348657
0.42609375,0.0007784266583480276
0.42615625,0.0007820637893588694
0.42621875,0.000776123577376886
0.42628125,0.0007632492289564863
0.42634375,0.0007404511902362534
0.42640625,0.0007314256125398599
0.42646874999999995,0.0007315055673036974
0.42653125000000003,0.0007405189240100238
0.42659375,0.0007629861812258609
0.42665624999999996,0.0007750839198084336
0.42671875000000004,0.0007798905984684606
0.42678125,0.0007751604943089796
0.42684374999999997,0.0007629002742241264
0.42690625,0.0007398597444727012
0.42696875,0.0007299321066369588
0.42703125,0.0007287330895178745
0.42709375,0.0007367929745841842
0.42715625,0.0007503081024084479
0.42721875,0.0007716123961203497
0.42728125,0.0007776087929727282
0.42734375,0.000774111430461133
0.42740625,0.0007625971930054001
0.42746874999999995,0.0007394741130638677
0.42753125000000003,0.0007285970146246601
0.42759375,0.0007262537445000827
0.42765624999999996,0.0007332476443824495
0.42771875,0.0007464163841566437
0.42778125,0.0007682172133200438
0.42784374999999997,0.0007753266502774914
0.42790625,0.0007731034806670173
0.42796875,0.0007623568043883255
0.42803125,0.0007392342652430481
0.42809375,0.000727804262976639
0.42815625,0.0007241012495654564
0.42821875,0.0007299991855309537
0.42828125,0.0007427387656651213
0.42834375,0.0007650641198409941
0.42840625,0.0007731745671895607
0.42846874999999995,0.0007722229755927346
0.42853125000000003,0.0007624080994472066
0.42859375,0.0007394048248660912
0.42865624999999996,0.000727077289086421
0.42871875,0.0007223439387222252
0.42878125,0.0007271902692654181
0.42884374999999997,0.0007392909515504947
0.42890625,0.0007618318238943184
0.42896875,0.0007709842366427494
0.42903125,0.0007711315287939058
0.42909375,0.0007623371751050712
0.42915625,0.0007397566837140102
0.42921875,0.0007267931580900722
0.42928125,0.0007208616446775507
0.42934375,0.0007245293962165819
0.42940625,0.0007359951674509452
0.42946874999999995,0.0007586515938015209
0.42953125000000003,0.0007687264852113684
0.42959375,0.0007703164736945212
0.42965624999999996,0.0007624411204013165
0.42971875,0.0007399741640705393
0.42978125,0.0007266656020199838
0.42984374999999997,0.000719591941573644
0.42990625,0.000722006340127937
0.42996875,0.0007326978895778116
0.43003125,0.0007554699912527552
0.43009375,0.0007662026952400952
0.43015625,0.0007690098635250303
0.43021875,0.0007621449024777238
0.43028125,0.0007401558061858673
0.43034375,0.0007263902382236009
0.43040625,0.0007184540381062615
0.43046874999999996,0.0007195654552049277
0.43053125000000003,0.0007294272611206437
0.43059375,0.0007519727072759497
0.43065624999999996,0.0007636244628890371
0.43071875,0.0007676283972357228
0.43078125,0.0007619332595908412
0.43084374999999997,0.0007492433501578438
0.43090625,0.000726506331623078
0.43096875,0.0007174342730774386
0.43103125,0.0007173153961057416
0.43109375,0.0007263213343440059
0.43115625,0.0007487891776745553
0.43121875,0.0007610606916905044
0.43128125,0.0007662012923969341
0.43134375,0.0007616055585226572
0.43140625,0.0007495879339850658
0.43146874999999996,0.0007266008646460848
0.43153125000000003,0.0007166282955321235
0.43159375,0.000715421470681557
0.43165624999999996,0.0007233725412759198
0.43171875,0.0007369388080961173
0.43178125,0.0007584634044935784
0.43184374999999997,0.0007647467960379545
0.43190625,0.0007613666981879097
0.43196875,0.0007500427780632105
0.43203125,0.0007270558243390735
0.43209375,0.0007161176258495341
0.43215625,0.0007136966627688535
0.43221875,0.0007206824255849079
0.43228125,0.0007338898635503091
0.43234375,0.0007558753577689703
0.43240625,0.0007631486266877485
0.43246874999999996,0.0007610666787927628
0.43253125000000003,0.000750539859165178
0.43259375,0.0007275925954291426
0.43265624999999996,0.0007159648681144826
0.43271875000000004,0.0007123213523528987
0.43278125,0.0007182171997160286
0.43284374999999997,0.0007309607404354657
0.43290625,0.0007533815954767903
0.43296875,0.0007616502062510605
0.43303125,0.0007608531649949124
0.43309375,0.0007511232098979248
0.43315625,0.0007282611741223632
0.43321875,0.0007160087205237975
0.43328125,0.0007112306384758904
0.43334375,0.0007160373753098345
0.43340625,0.0007282004559638622
0.43346874999999996,0.0007507630880664029
0.43353125000000003,0.0007600435734628624
0.43359375,0.0007604379587310139
0.43365624999999997,0.0007517352558139845
0.43371875,0.0007290740581530758
0.43378125,0.0007162310743184172
0.43384375,0.0007103169394728631
0.43390625,0.0007139560695182678
0.43396875,0.0007254342271695025
0.43403125,0.0007482295899740171
0.43409375,0.0007583695876400565
0.43415625,0.0007599263043194249
0.43421875,0.0007522224080417361
0.43428125,0.0007299137175536471
0.43434375000000003,0.0007165907956799902
0.43440625,0.0007095728367375737
0.43446874999999996,0.0007120505807647753
0.43453125000000004,0.000722785566599049
0.43459375,0.0007455914256556673
0.43465624999999997,0.0007564996144495684
0.43471875,0.0007592875872854954
0.43478125,0.000752607680892789
0.43484375,0.0007307446247753271
0.43490625,0.0007170018368124059
0.43496875,0.0007089952418454781
0.43503125,0.000710208265365414
0.43509375,0.0007201491741828381
0.43515625,0.0007428908552059021
0.43521875,0.0007545806201291749
0.43528125,0.0007584794028457909
0.43534375000000003,0.0007528839570759976
0.43540625,0.0007402473417250782
0.43546874999999996,0.0007175012190289015
0.43553125000000004,0.0007084573345784509
0.43559375,0.0007085175497269294
0.43565624999999997,0.0007175191198006206
0.43571875,0.0007401422048773643
0.43578125,0.0007524032290354282
0.43584375,0.0007574647738699258
0.43590625,0.0007529990836091516
0.43596875,0.0007409705215724663
0.43603125,0.0007180288557717407
0.43609375,0.0007081267622312676
0.43615625,0.000706929988297994
0.43621875,0.0007150356785279727
0.43628125,0.0007285880092202171
0.43634375000000003,0.0007501261187296687
0.43640625,0.0007563262819045291
0.43646874999999996,0.0007530304654250475
0.43653125000000004,0.0007416319701350343
0.43659375,0.000718626778824373
0.43665624999999997,0.0007079183901515101
0.43671875000000004,0.0007055446093353623
0.43678125,0.000712631429994455
0.43684375,0.0007258719071319003
0.43690625,0.0007478791752631442
0.43696875,0.0007551267548212975
0.43703125,0.0007530262450976821
0.43709375,0.0007424237498238895
0.43715625,0.000719454214773825
0.43721875,0.000707912202539504
0.43728125,0.0007044391360322283
0.43734375000000003,0.0007105159643715775
0.43740625,0.0007232820915659272
0.43746874999999996,0.000745639556522279
0.43753125000000004,0.0007539551823188689
0.43759375,0.000753046818665129
0.43765624999999997,0.0007433434804537675
0.43771875,0.0007204506132334337
0.43778125,0.0007083664927177158
0.43784375,0.0007036409216855111
0.43790625,0.0007086784758186179
0.43796875,0.0007209347040659994
0.43803125,0.0007434973626028185
0.43809375,0.0007527349539818706
0.43815625,0.0007530226743905771
0.43821875,0.0007442227480149999
0.43828125,0.0007216390903424658
0.43834375000000003,0.000708966041750532
0.43840625,0.0007031940360838068
0.43846874999999996,0.0007070176999710229
0.43853125000000004,0.0007186370986690602
0.43859375,0.0007413788243295638
0.43865624999999997,0.0007515815446099694
0.43871875,0.0007530624051093893
0.43878125,0.0007451633755203024
0.43884375,0.0007229152828013979
0.43890625,0.0007096085506567706
0.43896875,0.000702874736511469
0.43903125,0.0007056175364267697
0.43909375,0.000716533980745386
0.43915625,0.0007393878040894558
0.43921875,0.000750292001796618
0.43928125,0.0007529739217606718
0.43934375000000003,0.0007461106097383374
0.43940625,0.0007242847373321176
0.43946874999999996,0.0007106062162147778
0.43953125000000004,0.0007028496436787546
0.43959375,0.0007043676239012961
0.43965624999999997,0.0007145005477321581
0.43971875,0.000737280862482162
0.43978125,0.0007489603408645101
0.43984375,0.0007527057216142607
0.43990625,0.000746899948446747
0.43996875,0.0007342268082105516
0.44003125,0.000711565221224307
0.44009375,0.0007027942046198832
0.44015625,0.0007031820506163342
0.44021875,0.0007122666545539141
0.44028125,0.0007349843557211966
0.44034375000000003,0.0007472898252328941
0.44040625,0.0007522268742772564
0.44046874999999996,0.0007475807824111613
0.44053125000000004,0.0007354273832135202
0.44059375,0.0007126108847079204
0.44065624999999997,0.0007028023236123199
0.44071875,0.0007021028389632769
0.44078125,0.0007103393022635102
0.44084375,0.0007240661000412624
0.44090625,0.0007455374155886374
0.44096875,0.000751623834044729
0.44103125,0.0007481370350931049
0.44109375,0.0007366386483949883
0.44115625,0.0007136641289346435
0.44121875,0.0007032834562390386
0.44128125,0.0007011822706653875
0.44134375000000003,0.0007084605806655514
0.44140625,0.0007219335459595355
0.44146874999999997,0.0007439183517849723
0.44153125000000004,0.0007510069229622746
0.44159375,0.0007486459545523322
0.44165625,0.0007379656142270791
0.44171875,0.00071500518004914
0.44178125,0.0007037861980054294
0.44184375,0.0007006752622286533
0.44190625,0.0007069909571425295
0.44196875,0.0007198956944986651
0.44203125,0.0007422667520229909
0.44209375,0.0007503121114401101
0.44215625000000003,0.0007492137931346537
0.44221875,0.0007392998207266521
0.44228125,0.0007164218180723061
0.44234375000000004,0.0007045310649073447
0.44240625,0.0007002366466656862
0.44246874999999997,0.000705491864198729
0.44253125000000004,0.0007179320376100862
0.44259375,0.0007405919989166565
0.44265625,0.0007495937331797181
0.44271875000000005,0.0007496063678995996
0.44278125,0.0007406512078576982
0.44284375,0.0007180034640623528
0.44290625,0.0007054737694391425
0.44296875,0.0007000779930927264
0.44303125,0.0007042711923215747
0.44309375,0.0007161102946138254
0.44315625000000003,0.0007389345079048953
0.44321875,0.0007487838225287008
0.44328125,0.0007500059306435047
0.44334375000000004,0.0007419526435842316
0.44340625,0.0007195702829407638
0.44346874999999997,0.0007065168024759233
0.44353125000000004,0.0007000792159060076
0.44359375,0.0007031429101956449
0.44365625,0.0007142742165989896
0.44371875,0.0007371705023078434
0.44378125,0.0007478432017388043
0.44384375,0.0007501923078977735
0.44390625,0.0007430688874016933
0.44396875,0.000721123893633116
0.44403125,0.0007076057179402281
0.44409375,0.0007002073968695177
0.44415625000000003,0.0007020006634718759
0.44421875,0.0007124699359794678
0.44428125,0.0007353021791826342
0.44434375000000004,0.000746696240436634
0.44440625,0.0007501703252320441
0.44446874999999997,0.0007441535800253724
0.44453125000000004,0.0007225630114384776
0.44459375,0.0007087586924110212
0.44465625,0.0007002981101874861
0.44471875,0.0007010579390278951
0.44478125,0.0007105805058149894
0.44484375,0.0007333466253940518
0.44490625,0.000745340612279044
0.44496875,0.000749941274185692
0.44503125,0.0007449390177080156
0.44509375,0.0007326555968954554
0.44515625000000003,0.0007098597691823916
0.44521875,0.0007004874298099581
0.44528125,0.0007000000487473318
0.44534375000000004,0.0007087210260604548
0.44540625,0.0007312676944728896
0.44546874999999997,0.0007438754757124189
0.44553125000000005,0.0007495712474783339
0.44559375,0.0007456424761032865
0.44565625,0.000733908951122908
0.44571875,0.0007110208069582083
0.44578125,0.0007007835506604443
0.44584375,0.0006992105025511175
0.44590625,0.0007069000827437111
0.44596875,0.0007204914145745381
0.44603125,0.0007422900911838032
0.44609375,0.0007489489620040035
0.44615625000000003,0.0007461810030551658
0.44621875,0.0007352428807444883
0.44628125,0.0007122877794147123
0.44634375000000004,0.0007012925455906899
0.44640625,0.000698542858760573
0.44646874999999997,0.0007053304900025703
0.44653125000000005,0.0007184742043851375
0.44659375,0.0007406512330182108
0.44665625,0.0007483371247810067
0.44671875000000005,0.0007467192134167772
0.44678125,0.0007365226376820772
0.44684375,0.0007135989097483558
0.44690625,0.0007019282548038075
0.44696875,0.0006981243649617358
0.44703125,0.0007038283881320578
0.44709375,0.0007165075179054181
0.44715625000000003,0.0007390077338710332
0.44721875,0.0007476540864811421
0.44728125,0.0007471654259282867
0.44734375000000004,0.0007378538060388018
0.44740625,0.0007150488882276818
0.44746874999999997,0.0007027421764602138
0.44753125000000005,0.0006978117188270738
0.44759375,0.0007025451270267213
0.44765625,0.000714622747278737
0.44771875,0.0007373699431704461
0.44778125,0.0007469254068300096
0.44784375,0.0007475939093794515
0.44790625,0.0007391363938196033
0.44796875,0.0007165476853763231
0.44803125,0.000703841484852738
0.44809375,0.0006977376908600397
0.44815625000000003,0.0007013317217701015
0.44821875,0.0007127921922637503
0.44828125,0.0007356622191837664
0.44834375000000004,0.0007460152524434716
0.44840625,0.0007479241604416015
0.44846874999999997,0.0007403561600228259
0.44853125000000005,0.0007181498269584544
0.44859375,0.0007048936342340176
0.44865625,0.0006978232859566474
0.44871875,0.00070039251658921
0.44878125,0.0007110215721642457
0.44884375,0.0007339900665402771
0.44890625,0.0007450208936623515
0.44896875,0.0007480987973972897
0.44903125,0.0007415415107972084
0.44909375,0.0007197849514964105
0.44915625000000003,0.000706104791998452
0.44921875,0.0006981657589080204
0.44928125,0.0006994968618968256
0.44934375000000004,0.0007095222024190231
0.44940625,0.0007323538944069979
0.44946875,0.0007440291816440264
0.44953125000000005,0.0007482257037806916
0.44959375,0.0007426501170339495
0.44965625,0.0007301529397452725
0.44971875,0.000707651017685551
0.44978125,0.0006985833124651744
0.44984375,0.0006987555609873283
0.44990625,0.0007078842107593256
0.44996875000000003,0.00073059624067906
0.45003125,0.0007429172995840477
0.45009375,0.0007479379186937501
0.45015625000000004,0.0007437486084088951
0.45021875,0.000731681956772548
0.45028125,0.0007087881547805583
0.45034375000000004,0.000699062687792934
0.45040625,0.0006981003842056743
0.45046875,0.0007063788615452524
0.45053125000000005,0.000720079641291338
0.45059375,0.0007417113847915796
0.45065625,0.0007478312557235439
0.45071875,0.0007443724405918895
0.45078125,0.0007331637443248884
0.45084375,0.0007101534652978955
0.45090625,0.0006995465182142654
0.45096875000000003,0.0006975681931174621
0.45103125,0.000704779858850646
0.45109375,0.0007182796576784903
0.45115625000000004,0.0007402670849165072
0.45121875,0.000747462049874803
0.45128125,0.000745215138958838
0.45134375000000004,0.0007345084516636319
0.45140625,0.0007116228456840804
0.45146875,0.0007003657843918168
0.45153125000000005,0.000697107482527326
0.45159375,0.0007034099895487853
0.45165625,0.0007164249992210672
0.45171875,0.0007388029441710436
0.45178125,0.0007469605258359768
0.45184375,0.0007459018342799439
0.45190625,0.0007360797263312596
0.45196875000000003,0.0007131880250356853
0.45203125,0.0007012761579812121
0.45209375,0.0006969856966972943
0.45215625000000004,0.0007022307737641481
0.45221875,0.00071469811388708
0.45228125,0.0007373012802181916
0.45234375000000004,0.0007463842382776503
0.45240625,0.0007464078913307082
0.45246875,0.0007374217908550917
0.45253125000000005,0.0007147747061207743
0.45259375,0.0007022685180326713
0.45265625,0.0006968470095409518
0.45271875000000006,0.0007011308386983411
0.45278125,0.0007129801483322512
0.45284375,0.0007358411454749525
0.45290625,0.0007456366868834885
0.45296875000000003,0.000746813542900765
0.45303125,0.0007387660471729063
0.45309375,0.0007163930755848952
0.45315625000000004,0.0007033326712111709
0.45321875,0.0006969312115077397
0.45328125,0.0007000568919765179
0.45334375000000005,0.0007112395005485009
0.45340625,0.0007341652228811113
0.45346875,0.0007448059822619812
0.45353125000000005,0.0007470700913658063
0.45359375,0.0007398679818323428
0.45365625,0.0007178553989812542
0.45371875,0.0007044415648221752
0.45378125,0.0006970202661093633
0.45384375,0.0006990717632029686
0.45390625,0.0007095050460993249
0.45396875000000003,0.000732366544122981
0.45403125,0.0007437519344231369
0.45409375,0.0007470784564966582
0.45415625000000004,0.0007409129561997685
0.45421875,0.0007192402488367874
0.45428125,0.000705544102648871
0.45434375000000005,0.0006971422198262245
0.45440625,0.0006980503016412662
0.45446875,0.0007077750690367424
0.45453125000000005,0.0007305735309969391
0.45459375,0.0007424478040907456
0.45465625,0.0007468927303284079
0.45471875,0.000741685164046546
0.45478125,0.0007293052526805843
0.45484375,0.0007065839523162365
0.45490625,0.00069736948299947
0.45496875000000003,0.0006971116493898477
0.45503125,0.0007059883112535276
0.45509375,0.0007286208813650913
0.45515625000000004,0.0007410789420382452
0.45521875,0.0007465465169433083
0.45528125,0.0007424327328520164
0.45534375000000005,0.0007306537148832684
0.45540625,0.000707751016366262
0.45546875,0.0006977227690414117
0.45553125000000005,0.0006963386223693413
0.45559375,0.0007042907384171154
0.45565625,0.0007178968719583553
0.45571875,0.0007396388821243743
0.45578125,0.0007460787817304693
0.45584375,0.0007430427748300744
0.45590625,0.0007319091243709608
0.45596875000000003,0.0007089505454161774
0.45603125,0.0006981054385436017
0.45609375,0.0006957156146417814
0.45615625000000004,0.0007026481631446924
0.45621875,0.0007159704847605405
0.45628125,0.000738000791074736
0.45634375000000005,0.000745456436952327
0.45640625,0.0007435253743682396
0.45646875,0.0007331098518614798
0.45653125000000006,0.0007101207298518264
0.45659375,0.0006986492023128565
0.45665625,0.0006950524817232046
0.45671875000000006,0.0007011103683429928
0.45678125,0.0007138986407417766
0.45684375,0.0007363142751597856
0.45690625,0.0007446377017192862
0.45696875000000003,0.0007438532118599905
0.45703125,0.0007342066333755615
0.45709375,0.0007113469612065326
0.45715625000000004,0.0006992362342162703
0.45721875,0.0006945818070590859
0.45728125000000003,0.00069958335769469
0.45734375000000005,0.0007118559992368989
0.45740625,0.0007345167427521976
0.45746875,0.0007437665217467221
0.45753125000000006,0.0007440320693689884
0.45759375,0.0007352438386446503
0.45765625,0.0007126420385056217
0.45771875,0.0006999077224613404
0.45778125000000003,0.0006942572903994582
0.45784375,0.0006981456866319083
0.45790625,0.0007098847906048533
0.45796875000000004,0.0007326668208832432
0.45803125,0.0007426793724377712
0.45809375,0.0007440632779523726
0.45815625000000004,0.0007362489320960064
0.45821875,0.0007139412573181556
0.45828125000000003,0.0007007375254971873
0.45834375000000005,0.0006941572891763781
0.45840625,0.0006969563494883119
0.45846875,0.0007080501383405283
0.45853125000000006,0.000730911873292342
0.45859375,0.0007417344637829226
0.45865625,0.000744145953076425
0.45871875,0.0007372587879705822
0.45878125000000003,0.0007153244566060896
0.45884375,0.0007017966012901888
0.45890625,0.00069413913062219
0.45896875000000004,0.000695934194954069
0.45903125,0.0007062400942361852
0.45909375,0.0007290342168286279
0.45915625000000004,0.0007405589954538605
0.45921875,0.0007440418630461909
0.45928125000000003,0.00073827711797049
0.45934375000000005,0.0007167456202155226
0.45940625,0.000702950227628063
0.45946875,0.0006943878784786348
0.45953125000000006,0.0006949556456585793
0.45959375,0.0007045304306403377
0.45965625,0.0007272481151448379
0.45971875,0.00073929763195002
0.45978125000000003,0.0007439066391617261
0.45984375,0.0007389624930465993
0.45990625,0.0007267551409359946
0.45996875000000004,0.0007038870858613183
0.46003125,0.0006946087593794267
0.46009375,0.0006940705831964614
0.46015625000000004,0.0007027940702357058
0.46021875,0.0007165418304068208
0.46028125,0.0007378483689105819
0.46034375000000005,0.0007435028504905739
0.46040625,0.000739697999775496
0.46046875,0.0007279731724919858
0.46053125000000006,0.0007048863441735109
0.46059375,0.0006949657684840391
0.46065625,0.0006933239276613323
0.46071875,0.0007010282810092014
0.46078125000000003,0.0007145825264752506
0.46084375,0.0007363053243179124
0.46090625,0.0007429113963129813
0.46096875000000004,0.0007400926594681168
0.46103125,0.0007290498650095456
0.46109375,0.0007060732153974028
0.46115625000000005,0.0006951803080942204
0.46121875,0.0006924939721312945
0.46128125,0.0006992746330554064
0.46134375000000005,0.0007124885881084966
0.46140625,0.0007346645225664444
0.46146875,0.0007423058040185865
0.46153125,0.0007404570107075459
0.46159375,0.0007301486058536727
0.46165625,0.0007071952392496694
0.46171875,0.0006956005300412169
0.46178125000000003,0.0006919678723664863
0.46184375,0.0006977473676367946
0.46190625,0.0007103577212173931
0.46196875000000004,0.0007329030822742083
0.46203125,0.000741361257167672
0.46209374999999997,0.0007406734577227042
0.46215625000000005,0.0007311699944867744
0.46221875,0.0007083481040232875
0.46228125,0.0006960361027755213
0.46234375000000005,0.0006913962765375398
0.46240625,0.0006962484576551811
0.46246875,0.0007084819153176034
0.46253125,0.0007310448649309742
0.46259375,0.0007404092856162781
0.46265625,0.0007408486872108044
0.46271875,0.0007321397664731139
0.46278125000000003,0.0007094616525910175
0.46284375,0.0006967054967276023
0.46290624999999996,0.0006909336991047788
0.46296875000000004,0.0006947151210175556
0.46303125,0.000706316422318172
0.46309374999999997,0.0007290971117715206
0.46315625000000005,0.0007392443679381799
0.46321875,0.0007407156743128029
0.46328125,0.0007329111526273857
0.46334375,0.0007106378763540797
0.46340625,0.0006973968222028365
0.46346875,0.0006905961868908239
0.46353125,0.0006933345974736091
0.46359375,0.0007042445995513597
0.46365625,0.00072709274410096
0.46371875,0.0007379164236494262
0.46378125000000003,0.0007405324591668316
0.46384375,0.0007336113045707249
0.46390624999999996,0.0007116758955677399
0.46396875000000004,0.0006980824482504741
0.46403125,0.0006903789534546262
0.46409374999999997,0.000692029689184713
0.46415625,0.0007022179220377706
0.46421875,0.0007250282009698961
0.46428125,0.0007365338172321545
0.46434375,0.0007401541541166845
0.46440625,0.0007342438851640348
0.46446875,0.0007126932643346656
0.46453125,0.0006988265900862226
0.46459375,0.0006902138494712592
0.46465625,0.0006907810073508228
0.46471874999999996,0.0007002175647587705
0.46478125000000003,0.0007229291491780976
0.46484375,0.0007349988615342334
0.46490624999999997,0.0007396943638296322
0.46496875,0.0007347423193009295
0.46503125,0.0007224390643325307
0.46509375,0.0006995892632573261
0.46515625,0.0006901641306089612
0.46521875,0.0006895729917970675
0.46528125,0.0006982418145292588
0.46534375,0.0007119828380110008
0.46540625,0.0007333137573108661
0.46546875,0.000738975088040994
0.46553124999999995,0.0007350960571031045
0.46559375000000003,0.0007233829575380504
0.46565625,0.0007004039500291964
0.46571874999999996,0.0006901516012764036
0.46578125000000004,0.000688489306064563
0.46584375,0.0006962080799033932
0.46590624999999997,0.0007097341422543507
0.46596875,0.0007314420414974293
0.46603125,0.0007380374262710987
0.46609375,0.0007352284799745507
0.46615625,0.0007241849415456636
0.46621875,0.0007011287869741548
0.46628125,0.000690134626943284
0.46634374999999995,0.0006874390653757861
0.46640625,0.0006942001296698641
0.46646875,0.0007072752397372373
0.46653124999999995,0.0007294261879426112
0.46659375000000003,0.0007369876145217613
0.46665625,0.0007352214419212438
0.46671874999999996,0.0007248758321392046
0.46678125,0.0007018918876249419
0.46684375,0.000690240040817941
0.46690624999999997,0.0006864393991253825
0.46696875,0.0006922617054909083
0.46703125,0.0007049162226405864
0.46709375,0.0007272980729007977
0.46715625,0.000735775640731684
0.46721875,0.0007350799826106313
0.46728125,0.0007255075444324993
0.46734374999999995,0.0007026906108618391
0.46740625,0.000690377152307034
0.46746875,0.0006856137562173403
0.46753124999999995,0.00069043526286406
0.46759375,0.0007026328368589449
0.46765625,0.0007252296960012922
0.46771874999999996,0.0007345356330435981
0.46778125,0.0007347984788982631
0.46784375,0.0007261581260484401
0.46790624999999997,0.0007034529650814525
0.46796875,0.0006906992493836209
0.46803125,0.0006849203408151455
0.46809375,0.0006886972173960962
0.46815624999999994,0.0007002644665608654
0.46821875,0.0007231162436209526
0.46828125,0.0007331597881260199
0.46834374999999995,0.0007346655351894993
0.46840625,0.0007267727284398923
0.46846875,0.0007043915472882828
0.46853124999999995,0.0006911468043411112
0.46859375,0.0006844489230270062
0.46865625,0.000687221998195188
0.46871874999999996,0.0006981818876285323
0.46878125,0.0007209073853803455
0.46884375,0.0007317849386891395
0.46890624999999997,0.000734366209269019
0.46896875,0.0007273952251686949
0.46903125,0.0007053699686284942
0.46909375,0.0006917520016182233
0.46915624999999994,0.0006840289770723568
0.46921875,0.000685823619389854
0.46928125,0.0006960080513333244
0.46934374999999995,0.0007190190531497775
0.46940624999999997,0.000730425857654704
0.46946875,0.0007340391564089055
0.46953124999999996,0.00072806947955803
0.46959375,0.0007063524833043552
0.46965625,0.0006926142177469813
0.46971874999999996,0.0006839349903764169
0.46978125,0.0006847030819310956
0.46984375,0.0006939084652773236
0.46990624999999997,0.0007168478497771441
0.46996874999999994,0.0007288839939145475
0.47003125,0.0007333254092490027
0.47009375000000003,0.0007283384760144451
0.47015625000000005,0.0007160162445631058
0.47021875,0.000693267162832023
0.47028125,0.0006838230573365661
0.47034375000000006,0.0006831582145368498
0.47040625,0.0006920079919303587
0.47046875,0.000705836607452541
0.47053125000000007,0.0007269591482037263
0.47059375000000003,0.0007324338448161938
0.47065625,0.0007286791955362498
0.47071875,0.0007168147996185342
0.47078125000000004,0.0006937663567758712
0.47084375,0.0006835083035542366
0.47090625,0.0006821401649678011
0.47096875000000005,0.0006898465785199967
0.47103125,0.0007033335120231604
0.47109375000000003,0.0007250366090840732
0.47115625000000005,0.000731617623288619
0.47121875,0.0007286846357467819
0.47128125,0.0007173743710721381
0.47134375000000006,0.0006943632227183333
0.47140625,0.0006835029911198762
0.47146875,0.0006809136259310206
0.47153125,0.0006876752657882512
0.47159375000000003,0.0007008516844511786
0.47165625,0.0007229681661718168
0.47171875,0.0007304300546751297
0.47178125000000004,0.0007285199283058041
0.47184375,0.0007179716684325849
0.47190625,0.0006951301811882818
0.47196875000000005,0.000683432234791205
0.47203125,0.0006798242260352416
0.47209375,0.0006856981249672503
0.47215625000000006,0.000698398088330679
0.47221875,0.0007208861361176766
0.47228125,0.000729206873810534
0.47234375000000006,0.0007283263536370793
0.47240625,0.0007187440714645221
0.47246875,0.0006958223469651845
0.47253125,0.000683556805037927
0.47259375000000003,0.0006788975738854508
0.47265625,0.0006838151816955518
0.47271875,0.0006960376892021156
0.47278125000000004,0.0007187044036324475
0.47284375,0.0007278548830631087
0.47290625,0.0007280416603187845
0.47296875000000005,0.0007192319123768137
0.47303125,0.0006965468777436895
0.47309375,0.0006837716473491601
0.47315625000000006,0.0006781421090807094
0.47321875,0.0006820444120648195
0.47328125,0.0006937324668660483
0.47334375,0.0007164847965266119
0.47340625000000003,0.0007264590826041861
0.47346875,0.0007277570875968697
0.47353125,0.0007197052859352765
0.47359375000000004,0.0006973468724058157
0.47365625,0.0006841940426944859
0.47371875,0.0006775251781788172
0.47378125000000004,0.000680407818053147
0.47384375,0.0006914545607138028
0.47390625,0.0007143018674734547
0.47396875000000005,0.0007249650505825322
0.47403125,0.0007273236614595002
0.47409375,0.0007202072776383156
0.47415625,0.0006981569567372781
0.47421875,0.0006846052650883241
0.47428125,0.0006770015420986125
0.47434375,0.0006788181705237734
0.47440625000000003,0.0006892281864480654
0.47446875,0.0007120164452903699
0.47453125,0.0007233473971545307
0.47459375000000004,0.000726704490044236
0.47465625,0.0007205651828169346
0.47471874999999997,0.0006988725808629997
0.47478125000000004,0.0006850424530631602
0.47484375,0.0006765817803258412
0.47490625,0.0006773588706496456
0.47496875,0.0006869043814339976
0.47503125,0.000709607285693234
0.47509375,0.0007215596677546399
0.47515625,0.0007259245084382804
0.47521875,0.0007207264319930018
0.47528125,0.0007082361777980758
0.47534375,0.0006854425551849827
0.47540625000000003,0.0006761577305937419
0.47546875,0.0006758426174835672
0.47553124999999996,0.0006846254708672908
0.47559375000000004,0.0006984094512132583
0.47565625,0.0007195664778446437
0.47571874999999997,0.0007249354438361028
0.47578125000000004,0.0007207198879440047
0.47584375,0.0007088221682479065
0.47590625,0.0006858179152336372
0.47596875,0.0006757708846957394
0.47603125,0.0006743727714506181
0.47609375,0.0006823047725437598
0.47615625,0.00069585042137911
0.47621875,0.0007174833349277432
0.47628125,0.0007237768149979951
0.47634374999999995,0.0007206036413154177
0.47640625000000003,0.0007093035914719908
0.47646875,0.0006863015103534195
0.47653124999999996,0.0006754211797561499
0.47659375000000004,0.0006730706513621981
0.47665625,0.0006800532302301265
0.47671874999999997,0.000693273275992369
0.47678125,0.0007152976151301588
0.47684375,0.000722534536320929
0.47690625,0.0007203676405646564
0.47696875,0.0007097616975677568
0.47703125,0.0006867466486052964
0.47709375,0.0006752513444262115
0.47715625,0.0006717790443304394
0.47721875,0.0006779063741831487
0.47728125,0.0006907053166662694
0.47734374999999996,0.0007129922109625209
0.47740625000000003,0.0007211566084328325
0.47746875,0.0007200644108114745
0.47753124999999996,0.0007102051618051025
0.47759375,0.0006872947079202621
0.47765625,0.0006752315651765081
0.47771874999999997,0.0006707003182963855
0.47778125,0.000675895345511747
0.47784375,0.0006883179456476235
0.47790625,0.0007108263190498537
0.47796875,0.000719799085576317
0.47803125,0.0007197657026606352
0.47809375,0.0007106633994617001
0.47815624999999995,0.0006879876575070359
0.47821875,0.0006754085267568766
0.47828125,0.0006699329131704124
0.47834374999999996,0.0006739922484936475
0.47840625000000003,0.0006859282510123382
0.47846875,0.000708625075268976
0.47853124999999996,0.0007184128801342726
0.47859375,0.0007194490515929075
0.47865625,0.0007112167712522849
0.47871874999999997,0.0006888905679293261
0.47878125,0.0006757057647349754
0.47884375,0.0006694530494922024
0.47890625,0.0006724371848300104
0.47896875,0.0006835431706857867
0.47903125,0.0007066056949069088
0.47909375,0.000716858550163374
0.47915624999999995,0.0007190267335263761
0.47921875,0.000711753471792656
0.47928125,0.0006896113614575233
0.47934374999999996,0.0006760630373008267
0.47940625,0.0006687448359669612
0.47946875,0.0006709532183800521
0.47953124999999996,0.000681529490833041
0.47959375,0.0007043631155072977
0.47965625,0.0007155367150783604
0.47971874999999997,0.0007186256667627705
0.47978125,0.0007120987649369276
0.47984375,0.0006904141433105443
0.47990625,0.0006767323789349522
0.47996874999999994,0.0006683721289697797
0.48003125,0.0006695564244531757
0.48009375,0.0006793632319034015
0.48015624999999995,0.0007019821419987221
0.48021874999999997,0.0007135236476724371
0.48028125,0.0007178739362920933
0.48034374999999996,0.0007125234782547757
0.48040625,0.000699798319196504
0.48046875,0.0006770399825608009
0.48053124999999997,0.0006679320050757623
0.48059375,0.0006678577115444007
0.48065625,0.0006769794014742231
0.48071875,0.0006996076163176823
0.48078125,0.0007117948537903873
0.48084375,0.000716901421334501
0.48090625,0.0007122893172880063
0.48096874999999994,0.0007004098700273964
0.48103125,0.0006773288115905565
0.48109375,0.0006675334616028789
0.48115624999999995,0.0006664350344756098
0.48121875,0.0006747086276612593
0.48128125,0.000688253775371607
0.48134374999999996,0.0007096924023442808
0.48140625,0.0007158314251143327
0.48146875,0.0007124432858397894
0.48153124999999997,0.0007009064461821549
0.48159375,0.0006777947977496951
0.48165625,0.0006672023893923226
0.48171875,0.0006651600610569214
0.48178124999999994,0.0006723232468049262
0.48184375,0.0006858090931267033
0.48190625,0.00070767644369929
0.48196874999999995,0.0007147431776896584
0.48203125,0.000712236508934122
0.48209375,0.0007015233282768873
0.48215624999999995,0.0006784835111436974
0.48221875,0.0006671512585053052
0.48228125,0.0006641106263399893
0.48234374999999996,0.0006704468418278209
0.48240625,0.000683470432903184
0.48246875,0.000705623271500852
0.48253124999999997,0.0007135051099956685
0.48259375,0.0007122264304981613
0.48265625,0.0007021365777226951
0.48271875,0.0006791847490357703
0.48278125,0.0006672709052038123
0.48284375,0.0006631620962023327
0.48290625,0.0006685847252949489
0.48296874999999995,0.0006811821606016247
0.48303125,0.0007037011808652266
0.48309375,0.0007124013668170642
0.48315624999999995,0.0007120714844787157
0.48321875,0.0007028100519286679
0.48328125,0.0006800024851198946
0.48334374999999996,0.0006675701748916213
0.48340625,0.0006624680772773089
0.48346875,0.0006669645133680138
0.48353124999999997,0.000678910731157549
0.48359375,0.0007016143368104716
0.48365625,0.0007111818661167946
0.48371875,0.000711881292708938
0.48378125,0.0007034082996040664
0.48384375,0.0006807905343509182
0.48390625,0.0006679041565569102
0.48396874999999995,0.0006618439296857959
0.48403125,0.000665273750466322
0.48409375,0.0006767141250511241
0.48415624999999995,0.0006994813966398616
0.48421875,0.0007097798090753143
0.48428125,0.0007114901531604656
0.48434374999999996,0.0007038962074561311
0.48440625,0.0006816433303536498
0.48446875,0.0006682589890287527
0.48453124999999997,0.0006612597615353738
0.48459375,0.0006636203534786042
0.48465625,0.0006744373807181514
0.48471875,0.0006973009288093052
0.48478125,0.0007081892916336874
0.48484375,0.0007109904380929316
0.48490625,0.0007042343959685338
0.48496874999999995,0.0006823878722647461
0.48503125,0.0006686606764031433
0.48509375,0.0006607666573066884
0.48515624999999996,0.0006621418645917018
0.48521875,0.0006721775703167412
0.48528125,0.000694964272754714
0.48534374999999996,0.000706555114097826
0.48540625,0.0007103125920610159
0.48546875,0.000704522488189141
0.48553124999999997,0.0006830472260725765
0.48559375,0.0006690653574290134
0.48565625,0.000660304745681739
0.48571875,0.0006606882139317399
0.48578124999999994,0.0006699296231690716
0.48584375,0.0006926022438475676
0.48590625,0.0007047734960888147
0.48596874999999995,0.0007094704817861008
0.48603125,0.0007046916533692549
0.48609375,0.000692420268708055
0.48615624999999996,0.000669545727451093
0.48621875,0.0006600269180795787
0.48628125,0.0006592743334135412
0.48634374999999996,0.0006678052261507791
0.48640625,0.0006815191488360808
0.48646875,0.0007028398655006679
0.48653124999999997,0.0007086491601604322
0.48659375,0.0007047780502627554
0.48665625,0.0006931026339075108
0.48671875,0.0006701631432817767
0.48678125,0.0006598402177572515
0.48684375,0.0006581033670932102
0.48690625,0.0006657241279603571
0.48696874999999995,0.0006791358681229598
0.48703125,0.0007010292227120629
0.48709375,0.000707636844780965
0.48715624999999996,0.0007048794644939904
0.48721875,0.0006938165997604356
0.48728125,0.0006708254592948798
0.48734374999999996,0.0006598638821617014
0.48740625,0.0006570090137136553
0.48746875,0.0006638746895002434
0.48753124999999997,0.0006768999085065772
0.48759375,0.0006991640199671689
0.48765625,0.0007066295730939198
0.48771875,0.0007048823349263267
0.48778125,0.0006945833680850888
0.48784375,0.0006716125236532755
0.48790625,0.0006598980696085471
0.48796874999999995,0.0006562397331418696
0.48803125,0.0006621452138085432
0.48809375,0.0006748351721557883
0.48815624999999996,0.0006971770183126502
0.48821875,0.0007056255541383893
0.48828125,0.0007049407537516317
0.48834374999999997,0.0006953225152080411
0.48840625,0.0006725195316418589
0.48846875,0.0006603385842678597
0.48853125,0.0006555622966480518
0.48859375,0.0006603575820701355
0.48865625,0.000672672756792711
0.48871875,0.0006954414774392598
0.48878125,0.0007046910729385236
0.48884375,0.0007049627225045318
0.48890625,0.0006961462641014576
0.48896874999999995,0.0006735407364115709
0.48903125000000003,0.0006607404257264887
0.48909375,0.0006550970528965416
0.48915624999999996,0.000659073555079985
0.48921875,0.0006706961072446838
0.48928125,0.0006934897828193981
0.48934374999999997,0.0007035573142243345
0.48940625,0.000704792170433205
0.48946875,0.0006969889341955637
0.48953125,0.0006748283740631092
0.48959375,0.0006615070798631495
0.48965625,0.0006547318672875668
0.48971875,0.0006575073463711695
0.48978125,0.0006686943400096082
0.48984375,0.0006918701545091666
0.48990625,0.0007022142081587746
0.48996874999999995,0.0007047911504115684
0.49003125000000003,0.0006975810318282788
0.49009375,0.000675391418994295
0.49015624999999996,0.0006619351597857981
0.49021875,0.0006542718376205264
0.49028125,0.0006563057210298012
0.49034374999999997,0.0006668334609538917
0.49040625,0.0006894562747090938
0.49046875,0.0007009183201228675
0.49053125,0.0007040775190618881
0.49059375,0.0006980136174478679
0.49065625,0.0006762207906428341
0.49071875,0.0006624559527929966
0.49078125,0.0006540312516359892
0.49084375,0.0006549755549148661
0.49090625,0.0006646825430050574
0.49096874999999995,0.0006871829189924461
0.49103125000000003,0.0006991670605095424
0.49109375,0.0007034369344953995
0.49115624999999996,0.0006985010669127989
0.49121875,0.0006860102242530683
0.49128125,0.0006631859378270696
0.49134374999999997,0.0006539605646393998
0.49140625,0.0006537015544989117
0.49146875,0.0006625657917152042
0.49153125,0.0006764051653766548
0.49159375,0.0006976367600846078
0.49165625,0.0007029286416433966
0.49171875,0.0006987968560770025
0.49178124999999995,0.000686869099089743
0.49184375,0.000664091618038043
0.49190625,0.000654065125127723
0.49196874999999995,0.0006528497123143712
0.49203125000000003,0.0006608718372697331
0.49209375,0.0006745079757769501
0.49215624999999996,0.0006960671464135842
0.49221875,0.0007024344144164196
0.49228125,0.0006992352355342096
0.49234374999999997,0.000688060436799233
0.49240625,0.000665067867072891
0.49246875,0.0006542563601680956
0.49253125,0.0006521127304919966
0.49259375,0.0006592035439057647
0.49265625,0.0006725287060258267
0.49271875,0.0006946282704326096
0.49278125,0.0007017868323616616
0.49284375,0.0006996124295756689
0.49290625,0.0006889722206848414
0.49296874999999996,0.0006660473602471198
0.49303125000000003,0.0006547866257867879
0.49309375,0.0006514314606230337
0.49315624999999996,0.00065772180171976
0.49321875,0.0006706628233196094
0.49328125,0.0006929884783470341
0.49334374999999997,0.0007011196751489507
0.49340625,0.0006999628115078316
0.49346875,0.0006900504354250686
0.49353125,0.0006671651743820547
0.49359375,0.0006552380714296493
0.49365625,0.0006510128934815312
0.49371875,0.0006562776418912314
0.49378125,0.0006687016163697754
0.49384375,0.0006913291787568332
0.49390625,0.0007002650024837687
0.49396874999999996,0.0007000643595937578
0.49403125000000003,0.0006910209805420647
0.49409375,0.00066834576685397
0.49415624999999996,0.0006558440633799636
0.49421875,0.0006505565837006955
0.49428125,0.0006548883428893482
0.49434374999999997,0.0006668807915474473
0.49440625,0.0006895490250231756
0.49446875,0.0006992936147073303
0.49453125,0.0007002724130875937
0.49459375,0.000691939162559857
0.49465625,0.0006694672371630461
0.49471875,0.0006564749469335565
0.49478125,0.0006503214759930737
0.49484375,0.0006536320474256341
0.49490625,0.0006649769333061453
0.49496874999999996,0.0006878670239598705
0.49503125000000003,0.0006982322361781812
0.49509375,0.0007002107989740602
0.49515624999999996,0.0006927586997730883
0.49521875,0.0006706543098940962
0.49528125,0.0006572553053785513
0.49534374999999997,0.0006501033725337113
0.49540625,0.0006524080441452709
0.49546875,0.0006631988570722155
0.49553125,0.0006859903558135427
0.49559375,0.0006971126969985975
0.49565625,0.000700080022803598
0.49571875,0.0006936052049573149
0.49578124999999995,0.0006718323315238611
0.49584375,0.0006581295814086091
0.49590625,0.0006501140532510913
0.49596874999999996,0.0006514849696067151
0.49603125000000003,0.0006613874139655695
0.49609375,0.0006842245938980668
0.49615624999999997,0.0006959537232379409
0.49621875,0.0006999513895321469
0.49628125,0.0006943649229057963
0.49634375,0.0006730016663734281
0.49640625,0.0006590410873439714
0.49646875,0.0006501454870515636
0.49653125,0.0006505287655109646
0.49659375,0.0006597866361011326
0.49665625,0.0006824497144461844
0.49671875,0.0006946689649809795
0.49678125,0.0006996586734610011
0.49684375000000003,0.0006950903122504293
0.49690625,0.0006829808011392657
0.49696874999999996,0.000660138807715975
0.49703125000000004,0.0006504420528020069
0.49709375,0.0006497108017525302
0.49715624999999997,0.0006581655285093427
0.49721875,0.0006718605767984526
0.49728125,0.0006933577405439373
0.49734375,0.0006993436971194644
0.49740625,0.0006956798141983245
0.49746875,0.0006843012714888574
0.49753125,0.0006613124102659088
0.49759375,0.000650947279531286
0.49765625,0.0006491851380257541
0.49771875,0.0006566306212631851
0.49778125,0.0006702237478764736
0.49784375000000003,0.000692034784249812
0.49790625,0.0006988769629110297
0.49796874999999996,0.000696414100589085
0.49803125000000004,0.0006853576025138974
0.49809375,0.0006624840592117584
0.49815624999999997,0.0006514871464775376
0.49821875,0.0006487421140865118
0.49828125,0.0006554454381112879
0.49834375,0.0006685579416806017
0.49840625,0.0006908095275112436
0.49846875,0.0006984586448052776
0.49853125,0.000696958035696138
0.49859375,0.0006867330934333116
0.49865625,0.0006638268201925937
0.49871875,0.0006521375616250838
0.49878125,0.0006484099681211414
0.49884375000000003,0.0006542410473478755
0.49890625,0.0006669655067489608
0.49896874999999996,0.0006894691836046574
0.49903125000000004,0.0006980145491482792
0.49909375,0.0006974438493463908
0.49915624999999997,0.0006881090797705436
0.49921875,0.0006653632789212355
0.49928125,0.0006530847844486501
0.49934375,0.0006483143545151643
0.49940625,0.0006530503738334456
0.49946875,0.0006651470093214512
0.49953125,0.0006878780525677308
0.49959375,0.0006972503004565728
0.49965625,0.0006979214549195228
0.49971875,0.0006892451432617963
0.49978125,0.0006665148235011839
0.49984375000000003,0.0006539028559542359
0.49990625,0.0006483462179407845
0.49996874999999996,0.0006521681180320926
0.5000312499999999,0.0006639793693715076
0.50009375,0.0006862049966943062
0.5001562500000001,0.0006967182800815958
0.5002187499999999,0.0006983520127226694
0.50028125,0.0006904655796048237
0.5003437500000001,0.0006683284131083003
0.5004062499999999,0.0006550539048505305
0.50046875,0.0006484496917381205
0.50053125,0.0006510816695479149
0.50059375,0.0006622993732824656
0.50065625,0.0006850127559838437
0.50071875,0.0006957819113675434
0.50078125,0.0006985137442527545
0.50084375,0.0006914633164242789
0.50090625,0.0006696728053147971
0.50096875,0.0006561182587327685
0.50103125,0.0006484820313115702
0.50109375,0.0006503821175781466
0.50115625,0.0006606780246264723
0.50121875,0.0006834090245621954
0.50128125,0.000695065149533533
0.50134375,0.0006986570652697116
0.50140625,0.0006926165255282529
0.50146875,0.0006711689457652159
0.50153125,0.0006573614620278348
0.5015937500000001,0.0006487889049830303
0.5016562499999999,0.0006497658480396559
0.50171875,0.0006593108736912962
0.5017812500000001,0.0006820988025277863
0.5018437499999999,0.0006940842793624891
0.50190625,0.0006987128293900469
0.5019687500000001,0.0006937141144774811
0.5020312499999999,0.0006813539179493511
0.50209375,0.0006586135223404649
0.5021562500000001,0.0006492682817585346
0.5022187499999999,0.0006491994642884094
0.50228125,0.0006580899574995663
0.5023437500000001,0.0006719423823504378
0.5024062499999999,0.0006931251659963722
0.50246875,0.0006988669357248234
0.50253125,0.0006945755387622321
0.50259375,0.0006828312770823866
0.50265625,0.0006600486665826327
0.50271875,0.000650095906726586
0.50278125,0.0006488081346618518
0.50284375,0.0006567430626081353
0.50290625,0.0006704200174810979
0.50296875,0.000692181299680239
0.50303125,0.0006986916176811159
0.50309375,0.0006956768397639868
0.50315625,0.0006844603148206257
0.50321875,0.0006614965812592605
0.50328125,0.0006508406763095984
0.50334375,0.0006486594906564697
0.50340625,0.0006557537641485034
0.5034687499999999,0.0006689900150123745
0.50353125,0.000691127956705187
0.5035937500000001,0.0006985143147633377
0.5036562499999999,0.0006965411311887632
0.50371875,0.0006860997282719244
0.5037812500000001,0.0006631195969393627
0.5038437499999999,0.0006517715504849447
0.50390625,0.000648489681192424
0.5039687500000001,0.0006547610653790045
0.5040312499999999,0.000667631171226965
0.50409375,0.0006901300375331126
0.5041562500000001,0.0006983371952618556
0.5042187499999999,0.000697369218747329
0.50428125,0.0006876399124238486
0.5043437500000001,0.0006648318343569354
0.50440625,0.0006527712029850627
0.50446875,0.0006485200520878337
0.50453125,0.0006538358174618814
0.50459375,0.0006663790534259598
0.50465625,0.0006889882533234609
0.50471875,0.0006980550516348799
0.50478125,0.0006981237150806147
0.50484375,0.0006891163725777777
0.50490625,0.0006665717375110014
0.50496875,0.0006540006181114111
0.50503125,0.0006487782548528082
0.50509375,0.0006530888645918109
0.50515625,0.0006650347690861091
0.50521875,0.000687841505072187
0.50528125,0.0006976853891966228
0.50534375,0.000698808618367297
0.5054062500000001,0.0006906397673769049
0.50546875,0.000668224885258549
0.50553125,0.0006553278740806731
0.5055937500000001,0.0006491190716115813
0.5056562499999999,0.0006523521141689331
0.50571875,0.0006637599083516507
0.5057812500000001,0.0006866732933490383
0.5058437499999999,0.000697223630042404
0.50590625,0.0006993682889279013
0.5059687500000001,0.0006920319861974111
0.5060312499999999,0.0006700062257130879
0.50609375,0.0006566265461775689
0.5061562500000001,0.0006495007087489596
0.5062187499999999,0.0006518131598159255
0.50628125,0.0006624966998809781
0.5063437500000001,0.0006854639354200859
0.50640625,0.0006966765782010359
0.50646875,0.0006997886900270145
0.50653125,0.0006934026506718732
0.50659375,0.0006717473019000331
0.50665625,0.0006580542724708149
0.50671875,0.0006500580665737554
0.50678125,0.0006513162311998083
0.50684375,0.0006613846078141264
0.50690625,0.0006842715406980143
0.50696875,0.0006960141543471965
0.50703125,0.0007001627442954628
0.50709375,0.0006947607255609473
0.50715625,0.0006734641113564505
0.50721875,0.0006595375779934742
0.50728125,0.0006508913641698477
0.50734375,0.0006510070021565201
0.5074062500000001,0.000660183360722405
0.50746875,0.0006829209738937192
0.50753125,0.0006953483374284308
0.5075937500000001,0.0007003811854591618
0.5076562499999999,0.0006959042725377118
0.50771875,0.0006838533212977296
0.5077812500000001,0.0006613128724765049
0.5078437499999999,0.0006515335006100909
0.50790625,0.0006507931756609617
0.5079687500000001,0.0006591872139930025
0.5080312499999999,0.0006728822438151622
0.50809375,0.0006944098256213144
0.5081562500000001,0.0007005569854027227
0.5082187499999999,0.0006971705920989224
0.50828125,0.0006856741145219725
0.5083437500000001,0.0006628293629540941
0.50840625,0.0006524334636195464
0.50846875,0.0006505773160309647
0.50853125,0.0006581622751468466
0.50859375,0.0006717565682383547
0.50865625,0.0006936962912793276
0.50871875,0.0007005712811243847
0.50878125,0.0006982984732431946
0.50884375,0.0006874395037819725
0.50890625,0.0006646038920973887
0.50896875,0.0006536092163539273
0.50903125,0.0006509101455581673
0.50909375,0.0006574358005361977
0.50915625,0.0006705179637938388
0.50921875,0.0006929418234705165
0.50928125,0.000701027620482117
0.50934375,0.0006994536319030603
0.5094062500000001,0.0006893990337437234
0.50946875,0.0006664940257529867
0.50953125,0.0006549432860422574
0.5095937500000001,0.0006509917711325086
0.5096562499999999,0.0006566983096403869
0.50971875,0.0006696545085585828
0.5097812500000001,0.0006921971005134919
0.5098437499999999,0.0007010468543193482
0.50990625,0.000700312716864368
0.5099687500000001,0.0006909781665629111
0.5100312499999999,0.0006685463742704539
0.51009375,0.0006563286922479997
0.5101562500000001,0.0006515902186149947
0.5102187499999999,0.0006561314869978005
0.51028125,0.0006683040712825022
0.5103437500000001,0.0006912740620510505
0.51040625,0.0007007554759419221
0.51046875,0.0007013970389826291
0.51053125,0.000692775883887678
0.51059375,0.0006705715970103734
0.51065625,0.0006578057387391714
0.51071875,0.0006519485445964784
0.51078125,0.0006554662472423659
0.51084375,0.0006673281087396232
0.51090625,0.0006900916865200668
0.51096875,0.0007003631813696787
0.51103125,0.0007020154020643682
0.51109375,0.0006944374755782912
0.51115625,0.0006722870178599918
0.51121875,0.0006593245775997902
0.51128125,0.0006521886853663589
0.51134375,0.0006551406001289797
0.5114062500000001,0.0006661364524669505
0.51146875,0.0006891239342450978
0.51153125,0.0007000951309761028
0.5115937500000001,0.0007028268433666857
0.5116562499999999,0.0006961112629187416
0.51171875,0.0006741782025460052
0.5117812500000001,0.0006606899765964208
0.5118437499999999,0.0006530136744167941
0.51190625,0.0006547252901436401
0.5119687500000001,0.0006651717098280496
0.5120312499999999,0.0006881248189275629
0.51209375,0.0006996556988860536
0.5121562500000001,0.0007032706200921363
0.51221875,0.0006974767010940602
0.51228125,0.0006760421954218332
0.5123437500000001,0.0006622442191382694
0.51240625,0.0006539340032827509
0.51246875,0.0006545483140270522
0.51253125,0.000664189414502192
0.51259375,0.0006869410726669661
0.51265625,0.000699187539970475
0.51271875,0.0007038505220232499
0.51278125,0.0006989993390614097
0.51284375,0.0006867701597013595
0.51290625,0.0006641501605127095
0.51296875,0.0006547845226934218
0.51303125,0.0006545035984453912
0.51309375,0.0006633011660399091
0.51315625,0.0006772631015658018
0.5132187500000001,0.0006985870122769161
0.51328125,0.0007042465191613029
0.51334375,0.000700393326561799
0.5134062500000001,0.000688875392891336
0.5134687499999999,0.0006659639052954067
0.51353125,0.0006559618403380874
0.5135937500000001,0.0006545649588815677
0.5136562499999999,0.0006624989257992264
0.51371875,0.0006762096360056133
0.5137812500000001,0.0006981147268237536
0.5138437499999999,0.0007046845690529963
0.51390625,0.0007018097469441986
0.5139687500000001,0.0006907801865164015
0.5140312499999999,0.0006679272061243663
0.51409375,0.0006572293463265808
0.5141562500000001,0.0006548601222527844
0.51421875,0.0006618797437644638
0.51428125,0.0006752468318741919
0.5143437500000001,0.0006974471173938485
0.51440625,0.0007049899267984605
0.51446875,0.0007032097830409617
0.51453125,0.0006928403710245168
0.51459375,0.000670004517679422
0.51465625,0.0006585620288707544
0.51471875,0.000655140480639832
0.51478125,0.0006613701027816249
0.51484375,0.0006742446454692866
0.51490625,0.0006968142464883476
0.51496875,0.0007051571187545735
0.51503125,0.0007044249940539454
0.51509375,0.0006948075741702864
0.51515625,0.0006720497632595399
0.5152187500000001,0.0006600736341244376
0.51528125,0.0006556447575776225
0.51534375,0.00066079864331723
0.5154062500000001,0.0006733233746003195
0.51546875,0.0006960346146050872
0.51553125,0.0007051969066974584
0.5155937500000001,0.000705521856968705
0.5156562499999999,0.0006966681440742639
0.51571875,0.00067418872064582
0.5157812500000001,0.0006615550472546181
0.5158437499999999,0.0006562028774356327
0.51590625,0.0006604311239637728
0.5159687500000001,0.0006721697825439604
0.5160312499999999,0.0006951710856672039
0.51609375,0.0007051631362826327
0.5161562500000001,0.0007063833737133429
0.51621875,0.0006984160426619368
0.51628125,0.0006761917288755845
0.5163437500000001,0.0006632985898112828
0.51640625,0.0006568180442697857
0.51646875,0.0006600151809258367
0.51653125,0.0006712421079641123
0.51659375,0.0006942603457982532
0.51665625,0.0007049129289440625
0.51671875,0.0007072310812444443
0.51678125,0.0007001596420563305
0.51684375,0.0006781647718677106
0.51690625,0.0006648323253007418
0.51696875,0.0006575112267598465
0.51703125,0.000659540885451719
0.51709375,0.0006702372378652871
0.51715625,0.0006931399816757638
0.5172187500000001,0.0007045149698079595
0.51728125,0.000707908310965788
0.51734375,0.0007017235998102722
0.5174062500000001,0.000680143497413549
0.51746875,0.0006664340645813893
0.51753125,0.000658232095013922
0.5175937500000001,0.0006593090254967682
0.5176562499999999,0.0006692622001678097
0.51771875,0.0006921216855887702
0.5177812500000001,0.0007040623015484027
0.5178437499999999,0.0007084256606981892
0.51790625,0.0007031542950669684
0.5179687500000001,0.0006908508036407024
0.5180312499999999,0.000668187997818509
0.51809375,0.000659287885278935
0.5181562500000001,0.0006591838662993385
0.51821875,0.000668409935507569
0.51828125,0.0006910870082521697
0.5183437500000001,0.0007036792213791776
0.51840625,0.0007089449971117157
0.51846875,0.0007047516771684775
0.51853125,0.0006929040465949096
0.51859375,0.0006700076306023206
0.51865625,0.0006604032557165976
0.51871875,0.0006592175778447062
0.51878125,0.0006676116650143823
0.51884375,0.0006816397978564037
0.51890625,0.000703180797575656
0.51896875,0.000709675081089392
0.51903125,0.0007062704547232956
0.51909375,0.000695122629768799
0.51915625,0.0006724613258613579
0.5192187500000001,0.0006617245812682304
0.51928125,0.0006596647124533228
0.51934375,0.0006671575890822221
0.5194062500000001,0.0006805195821486115
0.51946875,0.0007027527448089932
0.51953125,0.0007099595570501938
0.5195937500000001,0.000707537041492512
0.5196562499999999,0.0006972918388712251
0.51971875,0.0006742659041376192
0.5197812500000001,0.0006633352877999932
0.5198437499999999,0.0006602863736893255
0.51990625,0.0006665885660306417
0.5199687500000001,0.0006799407133045859
0.52003125,0.0007021535532632378
0.52009375,0.0007101661281767035
0.5201562500000001,0.0007093049586864852
0.52021875,0.000699143970632296
0.52028125,0.0006765975252798206
0.5203437500000001,0.0006646186096504053
0.52040625,0.0006607108929991418
0.52046875,0.0006659944474925808
0.52053125,0.0006784104220693352
0.52059375,0.0007012717895021475
0.52065625,0.0007102524551966527
0.52071875,0.0007101556393213915
0.52078125,0.0007010979162039854
0.52084375,0.0006782984410942869
0.52090625,0.0006659228662946673
0.52096875,0.0006607962712594367
0.5210312500000001,0.0006655203680230731
0.52109375,0.0006774317320771481
0.52115625,0.0007002717234063788
0.5212187500000001,0.000710046859444563
0.52128125,0.0007109458502799204
0.52134375,0.0007028819511640527
0.5214062500000001,0.0006802557847922636
0.52146875,0.0006674810564524375
0.52153125,0.0006613308146049407
0.5215937500000001,0.0006647954675016374
0.5216562499999999,0.0006762777228601913
0.52171875,0.0006992591268377146
0.5217812500000001,0.0007097289352037128
0.5218437499999999,0.0007117562112382847
0.52190625,0.000704444991133174
0.5219687500000001,0.0006822350197510305
0.52203125,0.0006689309084032327
0.52209375,0.0006620940507190698
0.5221562500000001,0.0006644358352058122
0.52221875,0.0006752867353046269
0.52228125,0.0006982195834368682
0.5223437500000001,0.0007095149805904782
0.52240625,0.000712536378376788
0.52246875,0.0007059147476332212
0.52253125,0.0006843563877388242
0.52259375,0.000670726724857261
0.52265625,0.0006627733067338382
0.52271875,0.000664337622150582
0.52278125,0.0006743495865331323
0.52284375,0.000697254035263925
0.52290625,0.0007090888579704968
0.52296875,0.0007131368106965269
0.5230312500000001,0.000707605185353441
0.52309375,0.0006864249363546793
0.52315625,0.0006725524947507888
0.5232187500000001,0.0006638455654444514
0.52328125,0.00066419123711077
0.52334375,0.0006734665886166738
0.5234062500000001,0.0006963334033972951
0.5234687499999999,0.0007086536688602069
0.52353125,0.0007137865751432604
0.5235937500000001,0.000709218090142294
0.5236562499999999,0.0006972005813095372
0.52371875,0.0006745542456858752
0.5237812500000001,0.0006650535811774036
0.5238437499999999,0.0006642703999995489
0.52390625,0.0006728150223979726
0.5239687500000001,0.0006866797500288679
0.52403125,0.0007082520015386645
0.52409375,0.0007143569798805371
0.5241562500000001,0.0007107576024676654
0.52421875,0.0006993333721129549
0.52428125,0.000676530094768521
0.5243437500000001,0.0006661981965625438
0.52440625,0.0006645366141724701
0.52446875,0.0006721118582626376
0.52453125,0.0006857112364512391
0.52459375,0.0007077216278770643
0.52465625,0.0007146747573805595
0.52471875,0.0007122244128769939
0.52478125,0.0007013829172750063
0.52484375,0.0006785665108538508
0.52490625,0.0006676123629518402
0.52496875,0.0006647640793964738
0.5250312500000001,0.0006715285169131627
0.52509375,0.000684732176718654
0.52515625,0.0007070178110833991
0.5252187500000001,0.000714897845672427
0.52528125,0.0007133993823013607
0.52534375,0.0007034255279164264
0.5254062500000001,0.0006805576395792143
0.52546875,0.0006689463933980885
0.52553125,0.000665099474604039
0.5255937500000001,0.0006708430030138296
0.5256562499999999,0.0006836293031942178
0.52571875,0.0007062308875194906
0.5257812500000001,0.000714896874124335
0.5258437499999999,0.0007145275972436499
0.52590625,0.0007051519227109643
0.5259687500000001,0.0006824755979653874
0.52603125,0.000670323132351755
0.52609375,0.0006654314428101993
0.5261562500000001,0.0006701624670652009
0.52621875,0.0006824354141383368
0.52628125,0.0007051048317268105
0.5263437500000001,0.0007147193253702888
0.52640625,0.0007153422005407306
0.52646875,0.0007068859965499857
0.52653125,0.0006844585634132733
0.52659375,0.0006716131216771629
0.52665625,0.0006657870610016353
0.52671875,0.0006695511086971598
0.52678125,0.0006811326507435572
0.52684375,0.0007040507699873771
0.52690625,0.0007143502550718828
0.52696875,0.0007160995615216603
0.5270312500000001,0.0007084432105265437
0.52709375,0.0006862101591422198
0.52715625,0.000673143853105379
0.5272187500000001,0.0006663389540265408
0.52728125,0.0006690199310846398
0.52734375,0.0006799696553382653
0.5274062500000001,0.0007029230968264022
0.52746875,0.0007139665727687872
0.52753125,0.0007167765356034528
0.5275937500000001,0.0007100972649398962
0.5276562499999999,0.0006882087944143495
0.52771875,0.000674756346484992
0.5277812500000001,0.0006670579402129756
0.52784375,0.0006687263560279863
0.52790625,0.0006789616498720577
0.5279687500000001,0.0007019505498823131
0.52803125,0.0007135624673679786
0.52809375,0.0007174576181829956
0.5281562500000001,0.0007116159547327916
0.52821875,0.000690171312758836
0.52828125,0.0006764124185905315
0.5283437500000001,0.0006677854249094173
0.52840625,0.0006683023159593654
0.52846875,0.000677866204078649
0.52853125,0.0007006877019050534
0.52859375,0.0007128127914006188
0.52865625,0.000717883240409431
0.52871875,0.0007130277110713179
0.52878125,0.000700997636143369
0.5288437500000001,0.0006782725876779278
0.52890625,0.0006688067807705117
0.52896875,0.0006683970618002258
0.5290312500000001,0.0006770016247557159
0.52909375,0.0006909344970603207
0.52915625,0.0007123169714704086
0.5292187500000001,0.0007181676402743531
0.52928125,0.0007144629412459275
0.52934375,0.0007027650022258178
0.5294062500000001,0.0006799715274085974
0.52946875,0.0006698135418602841
0.52953125,0.000668330544710799
0.5295937500000001,0.0006760255690374598
0.5296562499999999,0.0006897858555747968
0.52971875,0.0007114503702511099
0.5297812500000001,0.0007182024860429015
0.52984375,0.0007156242855689554
0.52990625,0.0007047279203080958
0.5299687500000001,0.0006818655349042288
0.53003125,0.0006708892723512119
0.53009375,0.0006684477287861867
0.5301562500000001,0.0006751290670551774
0.53021875,0.0006881091547360496
0.53028125,0.0007106469767053369
0.5303437500000001,0.0007182453907045167
0.53040625,0.0007166265280007106
0.53046875,0.0007063402858303175
0.53053125,0.0006836000968691303
0.53059375,0.0006720063573414231
0.53065625,0.0006682162810656284
0.53071875,0.0006741543036547573
0.53078125,0.0006869046350372887
0.5308437500000001,0.0007096124997510028
0.53090625,0.0007178261933611652
0.53096875,0.0007173802286009195
0.5310312500000001,0.0007076954916865191
0.53109375,0.0006852325377240814
0.53115625,0.000672973660235554
0.5312187500000001,0.0006681832874099597
0.53128125,0.0006731610283380596
0.53134375,0.0006852567022253009
0.5314062500000001,0.0007081851691368019
0.53146875,0.0007175322606135237
0.53153125,0.0007180068079763735
0.5315937500000001,0.0007093579700123281
0.5316562499999999,0.000686744151406897
0.53171875,0.0006740865864388462
0.5317812500000001,0.0006684546583060336
0.53184375,0.0006722513430520438
0.53190625,0.0006838713512725553
0.5319687500000001,0.0007068431704282951
0.53203125,0.0007170234644149759
0.53209375,0.0007186169699370942
0.5321562500000001,0.0007108659275485291
0.53221875,0.0006885881416495432
0.53228125,0.0006755357796682515
0.5323437500000001,0.0006688073917209547
0.53240625,0.0006715496490952572
0.53246875,0.0006826482383753135
0.53253125,0.000705617614704751
0.53259375,0.0007165510443482015
0.53265625,0.0007191675734759817
0.53271875,0.0007122305886052005
0.53278125,0.0006903914939886957
0.5328437500000001,0.0006769233460256416
0.53290625,0.0006693182227762301
0.53296875,0.0006711116503454323
0.5330312500000001,0.0006814575716771951
0.53309375,0.0007043786272957486
0.53315625,0.0007160012869543569
0.5332187500000001,0.0007196130142339829
0.53328125,0.0007137354356375053
0.53334375,0.0006923835929729463
0.5334062500000001,0.000678530729257984
0.5334687499999999,0.0006700717228461314
0.53353125,0.0006707716270501138
0.5335937500000001,0.0006803729617627999
0.5336562499999999,0.0007030741334355245
0.53371875,0.0007153066886658455
0.5337812500000001,0.00071995295133509
0.53384375,0.000715146554037413
0.53390625,0.000702895346499019
0.5339687500000001,0.000680284411152518
0.53403125,0.0006708324785129754
0.53409375,0.0006704576819086677
0.5341562500000001,0.000679282062250923
0.53421875,0.0006931305406931709
0.53428125,0.000714481413499779
0.5343437500000001,0.0007202612502434508
0.53440625,0.0007163773197311762
0.53446875,0.0007047334339755421
0.53453125,0.000681873688200274
0.53459375,0.0006717824354613086
0.53465625,0.0006702285118838219
0.53471875,0.0006781604860114296
0.53478125,0.0006917172438780442
0.5348437500000001,0.0007135559384235518
0.53490625,0.0007202562313580047
0.53496875,0.0007174277655772193
0.5350312500000001,0.0007064182485269355
0.53509375,0.0006835568133019901
0.53515625,0.0006726594769177474
0.5352187500000001,0.000670023227024516
0.53528125,0.000677002598207195
0.53534375,0.0006901825069741269
0.5354062500000001,0.0007124428604613209
0.53546875,0.0007200279899528539
0.53553125,0.0007182415878957127
0.5355937500000001,0.0007079453849090089
0.53565625,0.0006851928553618797
0.53571875,0.0006735722753275705
0.5357812500000001,0.0006699338785093739
0.53584375,0.0006758026839772252
0.53590625,0.0006886328041940115
0.5359687500000001,0.0007111645063966471
0.53603125,0.0007196608560844919
0.53609375,0.0007189309583448961
0.5361562500000001,0.0007094318154647061
0.53621875,0.0006866499623813527
0.53628125,0.000674499451720767
0.5363437500000001,0.0006699456641415663
0.53640625,0.000674854296891847
0.53646875,0.0006871243208575253
0.53653125,0.0007098590575139174
0.53659375,0.0007191109854303157
0.5366562500000001,0.0007195520785982235
0.53671875,0.000710791208977879
0.53678125,0.0006883239014153497
0.5368437500000001,0.0006757099196953095
0.53690625,0.0006700126932269179
0.53696875,0.0006738655289707587
0.5370312500000001,0.0006855446592581513
0.53709375,0.0007083993499557711
0.53715625,0.0007185935561192236
0.5372187500000001,0.0007200167258837598
0.53728125,0.0007121854858742893
0.53734375,0.0006899085786798501
0.5374062500000001,0.0006767929667578221
0.53746875,0.0006700203995818471
0.53753125,0.0006728811438961174
0.5375937500000001,0.0006839842787794287
0.53765625,0.0007069258164354997
0.53771875,0.0007178250221458599
0.5377812500000001,0.0007202795144498342
0.53784375,0.0007134204122787868
0.53790625,0.0006914579937819867
0.5379687500000001,0.0006780550548780781
0.53803125,0.0006704039521035626
0.53809375,0.0006720364372203511
0.5381562500000001,0.0006824684764717634
0.53821875,0.0007054171784670465
0.53828125,0.0007167794351576329
0.5383437500000001,0.0007205091945527986
0.53840625,0.0007145183369662161
0.53846875,0.0006931020889841127
0.53853125,0.0006792197493362198
0.53859375,0.0006709487151506377
0.5386562500000001,0.0006716527445879139
0.53871875,0.0006811180934103989
0.53878125,0.0007036427848980259
0.5388437500000001,0.0007157577377342877
0.53890625,0.0007204483933489769
0.53896875,0.0007155546136518587
0.5390312500000001,0.0007034981776277288
0.53909375,0.0006806779361092571
0.53915625,0.0006713007281053396
0.5392187500000001,0.000671039614214386
0.53928125,0.0006793445010693511
0.53934375,0.0006935007148646394
0.5394062500000001,0.0007145562449786119
0.53946875,0.0007202547493472405
0.53953125,0.0007166491449090567
0.5395937500000001,0.0007046956746478775
0.53965625,0.0006819203209447178
0.53971875,0.0006715568637898281
0.5397812500000001,0.0006702276024173198
0.53984375,0.0006779906196278038
0.53990625,0.0006915889824391369
0.5399687500000001,0.0007134203921854154
0.54003125,0.0007201152865782129
0.54009375,0.0007177400838654369
0.5401562500000001,0.0007063662110309704
0.54021875,0.0006832813682791372
0.54028125,0.000672547160386977
0.5403437500000001,0.0006698457113672868
0.54040625,0.0006766145281394964
0.54046875,0.0006896705809989745
0.54053125,0.0007118580710828021
0.54059375,0.0007196558708436884
0.5406562500000001,0.000717743039256577
0.54071875,0.0007075976018894592
0.54078125,0.0006845688629382243
0.5408437500000001,0.0006731303658011195
0.54090625,0.000669264105298939
0.54096875,0.0006751522597556736
0.5410312500000001,0.0006878678671132787
0.54109375,0.0007105351589107023
0.54115625,0.0007189765436169671
0.5412187500000001,0.0007183022832134706
0.54128125,0.0007088345322464468
0.54134375,0.0006859594315117012
0.5414062500000001,0.0006739047421651725
0.54146875,0.0006689667831877993
0.54153125,0.0006737909599443814
0.5415937500000001,0.0006860667430358541
0.54165625,0.0007088769447273213
0.54171875,0.0007181882867611511
0.5417812500000001,0.0007186910905838673
0.54184375,0.0007100007765924038
0.54190625,0.0006875428326213323
0.5419687500000001,0.0006746302512331548
0.54203125,0.0006690101544135907
0.54209375,0.0006727379552539034
0.5421562500000001,0.0006843308397901024
0.54221875,0.0007071673564218312
0.54228125,0.0007173769031123683
0.5423437500000001,0.0007190079803723326
0.54240625,0.000711246607877955
0.54246875,0.000689068969007306
0.54253125,0.0006758853552327679
0.54259375,0.0006689157700108944
0.5426562500000001,0.0006717855421634472
0.54271875,0.0006827202593108275
0.54278125,0.0007055882102292022
0.5428437500000001,0.0007164596278832897
0.54290625,0.0007192019377685599
0.54296875,0.0007124761323726719
0.5430312500000001,0.0006905267341322172
0.54309375,0.000676926319236
0.54315625,0.0006693113711035981
0.5432187500000001,0.0006709306537260457
0.54328125,0.0006810943867717537
0.54334375,0.0007040209608328019
0.5434062500000001,0.00071554578060333
0.54346875,0.0007192894890375168
0.54353125,0.000713546524006084
0.5435937500000001,0.0006922381388626206
0.54365625,0.0006782466318700914
0.54371875,0.0006697454577870438
0.5437812500000001,0.0006702506743327674
0.54384375,0.0006796121906506719
0.54390625,0.0007022943124874725
0.5439687500000001,0.0007146687169281296
0.54403125,0.0007192958841588659
0.54409375,0.0007146324607242294
0.5441562500000001,0.0007024316106973155
0.54421875,0.0006797219711020333
0.54428125,0.0006701908785998675
0.5443437500000001,0.0006696292030040074
0.54440625,0.0006780966443165962
0.5444687500000001,0.0006919335009335087
0.54453125,0.0007133268916343222
0.54459375,0.0007191630918542136
0.5446562500000001,0.0007155718929965083
0.54471875,0.0007039803409596146
0.54478125,0.0006810772384434477
0.5448437500000001,0.0006707905902958583
0.54490625,0.0006688844260941268
0.54496875,0.0006766360122300655
0.5450312500000001,0.0006900317693865898
0.54509375,0.000711979864245052
0.54515625,0.0007189615737228511
0.5452187500000001,0.0007163388828135553
0.54528125,0.0007054408084219144
0.54534375,0.0006824646182695959
0.5454062500000001,0.0006713871241484509
0.5454687500000001,0.0006685805772074505
0.54553125,0.0006751619917880758
0.5455937500000001,0.0006881914634160324
0.54565625,0.0007105073239393606
0.54571875,0.0007183185293895555
0.5457812500000001,0.0007168598263877918
0.54584375,0.0007067224740216344
0.54590625,0.0006839040231357563
0.5459687500000001,0.0006722117661024166
0.54603125,0.0006681808235810965
0.54609375,0.0006738454748555431
0.5461562500000001,0.0006864700772514706
0.54621875,0.0007089259893580668
0.54628125,0.0007177401856451882
0.5463437500000001,0.0007174500311551008
0.54640625,0.0007081435296113492
0.5464687500000001,0.0006852727997972499
0.54653125,0.0006729703455970598
0.54659375,0.0006679432099939986
0.5466562500000001,0.0006725648668705481
0.54671875,0.0006847479733416637
0.54678125,0.0007074920734699702
0.5468437500000001,0.0007169812449009799
0.54690625,0.0007176722534648627
0.54696875,0.0007091443224957333
0.5470312500000001,0.0006867633074396154
0.54709375,0.0006739371596884564
0.54715625,0.000667869735269444
0.5472187500000001,0.0006713634366846133
0.54728125,0.0006828820289269399
0.54734375,0.0007056618933485442
0.5474062500000001,0.0007161066541500616
0.5474687500000001,0.0007177989661818207
0.54753125,0.0007103055263021768
0.5475937500000001,0.0006880532086607702
0.54765625,0.0006748013320957841
0.54771875,0.0006677199019741176
0.5477812500000001,0.0006702352923613833
0.54784375,0.0006809726883573938
0.54790625,0.0007037425538835851
0.5479687500000001,0.0007147243560019639
0.54803125,0.0007178890351423328
0.54809375,0.0007112794210753087
0.5481562500000001,0.0006896659320166226
0.54821875,0.0006757598649234572
0.54828125,0.0006678024202494554
0.5483437500000001,0.0006690383845635028
0.54840625,0.0006791325282770322
0.5484687500000001,0.0007018579265107155
0.54853125,0.0007138417625531246
0.54859375,0.0007176898158650635
0.5486562500000001,0.0007122659910967499
0.54871875,0.0006995249710487136
0.54878125,0.0006771316880570116
0.5488437500000001,0.0006680835699435436
0.54890625,0.0006683330232486878
0.54896875,0.0006772568231384404
0.5490312500000001,0.0007001609659654934
0.54909375,0.0007122194086319755
0.54915625,0.0007172852627928411
0.5492187500000001,0.0007132827473266823
0.54928125,0.0007010428765053742
0.54934375,0.0006782310896748037
0.5494062500000001,0.0006685698328309578
0.5494687500000001,0.000667575336001508
0.54953125,0.0006754127098740348
0.5495937500000001,0.0006891640272837785
0.54965625,0.0007108245682197201
0.54971875,0.000717093694284035
0.5497812500000001,0.0007138826544378224
0.54984375,0.0007024420676021575
0.54990625,0.0006799135154183858
0.5499687500000001,0.0006689181512834971
0.55003125,0.0006669037973235786
0.55009375,0.000674005909114421
0.5501562500000001,0.0006876369100897312
0.55021875,0.0007095733581038155
0.55028125,0.0007167215847645736
0.5503437500000001,0.0007145232047091887
0.55040625,0.0007040645899332454
0.5504687500000001,0.0006807781853522057
0.55053125,0.0006697686613865717
0.55059375,0.000666403690479489
0.5506562500000001,0.0006728580797679823
0.55071875,0.0006857753727086413
0.55078125,0.0007080118162578197
0.5508437500000001,0.0007160641885590319
0.55090625,0.0007150584003285942
0.55096875,0.0007051113071419174
0.5510312500000001,0.0006823524507088771
0.55109375,0.0006704996241686245
0.55115625,0.0006659190088251499
0.5512187500000001,0.000671281303230159
0.5512812500000001,0.0006837360475179244
0.55134375,0.0007062710384288379
0.5514062500000001,0.0007155200540243795
0.5514687500000001,0.0007154405782642398
0.55153125,0.0007064109920726508
0.5515937500000001,0.0006837274916880604
0.55165625,0.0006711672830254783
0.55171875,0.0006659237161217857
0.5517812500000001,0.0006700668344573543
0.55184375,0.0006818557770512795
0.55190625,0.0007047085330257469
0.5519687500000001,0.0007145188396644464
0.55203125,0.00071586131331762
0.55209375,0.0007076710605006253
0.5521562500000001,0.000685521414833995
0.55221875,0.0006723487583513918
0.5522812500000001,0.0006658955846737535
0.5523437500000001,0.0006689425777204605
0.55240625,0.0006800855155628532
0.5524687500000001,0.0007032039358447761
0.55253125,0.0007138781738316863
0.55259375,0.0007160934705639777
0.5526562500000001,0.0007090443736254975
0.55271875,0.0006870541374052463
0.55278125,0.000673558542389173
0.5528437500000001,0.0006660802018982753
0.55290625,0.0006682335614792562
0.55296875,0.0006786312067795092
0.5530312500000001,0.0007015528909946889
0.55309375,0.0007129251948994747
0.55315625,0.0007164560679747134
0.5532187500000001,0.0007103795388161277
0.5532812500000001,0.0006887395599736792
0.55334375,0.0006750167753349912
0.5534062500000001,0.0006666199387156541
0.55346875,0.0006673778356966267
0.55353125,0.0006771477797717154
0.5535937500000001,0.0006999937917482879
0.55365625,0.0007120031887890288
0.55371875,0.000716533202810829
0.5537812500000001,0.0007114832351899913
0.55384375,0.0006992337867614065
0.55390625,0.0006764472406847188
0.5539687500000001,0.0006673350650973492
0.55403125,0.0006669529772073343
0.55409375,0.0006756964379676794
0.5541562500000001,0.0006984622195885803
0.55421875,0.0007110456413937233
0.5542812500000001,0.0007166684713347388
0.5543437500000001,0.0007127590595546601
0.55440625,0.0007010790694047045
0.5544687500000001,0.000678116933651475
0.55453125,0.0006681882640880571
0.55459375,0.0006666589904421177
0.5546562500000001,0.0006745483422941484
0.55471875,0.0006881174339600574
0.55478125,0.0007099486953499878
0.5548437500000001,0.0007165312282301495
0.55490625,0.0007139113934632041
0.55496875,0.000702884696224676
0.5550312500000001,0.0006799192994694225
0.55509375,0.0006691495426985605
0.55515625,0.000666552844395138
0.5552187500000001,0.0006733992355335353
0.5552812500000001,0.0006866274991033233
0.55534375,0.0007088320476673904
0.5554062500000001,0.0007164767575114639
0.5554687500000001,0.0007148978999379357
0.55553125,0.0007047530663058521
0.5555937500000001,0.000681797824471031
0.55565625,0.0006702749003591538
0.55571875,0.0006665275046219693
0.5557812500000001,0.0006722147824241784
0.55584375,0.0006851521876513542
0.55590625,0.000707667107456525
0.5559687500000001,0.0007163662308736218
0.55603125,0.0007158831970879576
0.55609375,0.0007064581801286135
0.5561562500000001,0.0006836631102501989
0.55621875,0.0006714099233203694
0.5562812500000001,0.0006666050673659885
0.5563437500000001,0.0006713656390711087
0.55640625,0.0006835207911545099
0.5564687500000001,0.0007062088890683743
0.55653125,0.0007157437640698261
0.55659375,0.0007164379396397413
0.5566562500000001,0.0007080569581829899
0.55671875,0.0006854792163169809
0.55678125,0.0006727145634980725
0.5568437500000001,0.0006668618463333831
0.55690625,0.0006703010456517097
0.55696875,0.0006820227245686594
0.5570312500000001,0.000704848144455178
0.55709375,0.0007150153371680845
0.55715625,0.0007171434598144677
0.5572187500000001,0.0007094807856007912
0.5572812500000001,0.000687312307553839
0.55734375,0.00067398002509024
0.5574062500000001,0.0006670715831104956
0.5574687500000001,0.0006696358247813144
0.55753125,0.000680399790480915
0.5575937500000001,0.0007033357751756314
0.55765625,0.0007144067415671418
0.55771875,0.0007174333316211923
0.5577812500000001,0.0007108639447315213
0.55784375,0.000689067015547877
0.55790625,0.0006755667332470627
0.5579687500000001,0.0006674658674327982
0.55803125,0.0006689663145460142
0.55809375,0.0006791418368013932
0.5581562500000001,0.000701976449758307
0.55821875,0.0007136068619086888
0.5582812500000001,0.0007176745861371681
0.5583437500000001,0.0007121397519424949
0.55840625,0.0006997637371869772
0.5584687500000001,0.0006770776393240432
0.55853125,0.0006680847090290362
0.55859375,0.0006684815671906888
0.5586562500000001,0.0006777728261418356
0.55871875,0.0007005072456646444
0.55878125,0.0007128867480832857
0.5588437500000001,0.0007180568081522481
0.55890625,0.0007139325492931392
0.55896875,0.0007016930164838384
0.5590312500000001,0.0006789553591267164
0.5590937500000001,0.0006695534101455389
0.55915625,0.0006681910520206363
0.5592187500000001,0.0006765819367458084
0.5592812500000001,0.0006904237738268801
0.55934375,0.0007120471599325606
0.5594062500000001,0.0007183919324142141
0.5594687500000001,0.0007149657049065478
0.55953125,0.0007040246540834655
0.5595937500000001,0.0006813675202857056
0.55965625,0.0006704952298306685
0.55971875,0.0006682738517789499
0.5597812500000001,0.00067576208298252
0.55984375,0.0006892091537399128
0.55990625,0.0007112092117841223
0.5599687500000001,0.0007188029717937333
0.56003125,0.0007166644577559222
0.5600937500000001,0.0007063217367557495
0.5601562500000001,0.0006834949807593207
0.56021875,0.0006719974944025334
0.5602812500000001,0.0006687477027906563
0.5603437500000001,0.0006749618529789045
0.56040625,0.0006879581123920633
0.5604687500000001,0.0007104128270385424
0.56053125,0.0007187199263125055
0.56059375,0.0007178665709212384
0.5606562500000001,0.0007082469643301115
0.56071875,0.0006855985159052586
0.56078125,0.0006737203223652552
0.5608437500000001,0.0006692692919645776
0.56090625,0.0006745156675501962
0.56096875,0.0006867669589018383
0.5610312500000001,0.0007093605384358714
0.5610937500000001,0.0007189233285737062
0.56115625,0.0007191544742734951
0.5612187500000001,0.0007103582836860134
0.56128125,0.0006877631861135283
0.56134375,0.000675231693281729
0.5614062500000001,0.0006698867028829547
0.56146875,0.000673651901704056
0.56153125,0.0006854288551288515
0.5615937500000001,0.000708329452535017
0.56165625,0.0007186865826026428
0.56171875,0.0007203065363031724
0.5617812500000001,0.0007121796694948418
0.56184375,0.0006900390302621434
0.56190625,0.000677185033261328
0.56196875,0.0006705990244255805
0.56203125,0.0006733197199591812
0.5620937500000001,0.0006845591384189303
0.56215625,0.0007078647217003547
0.56221875,0.0007186144822433627
0.5622812500000001,0.0007213794399133777
0.56234375,0.0007145837720866632
0.56240625,0.0006927123197818866
0.5624687500000001,0.0006794397879044123
0.56253125,0.0006716948532879963
0.56259375,0.0006734826658548049
0.5626562500000001,0.0006837000406320348
0.5627187499999999,0.0007068459951018596
0.56278125,0.0007185981405837955
0.5628437500000001,0.0007222911929733317
0.5629062499999999,0.0007167303886814747
0.56296875,0.0007042452190869491
0.5630312500000001,0.0006817562314408998
0.56309375,0.0006730955252282553
0.56315625,0.000673687429065456
0.5632187500000001,0.0006832086010212235
0.56328125,0.00070593525764516
0.56334375,0.00071828689032849
0.5634062500000001,0.0007234960899407533
0.56346875,0.0007189187213731407
0.56353125,0.0007069408519238055
0.56359375,0.0006842969071019014
0.56365625,0.0006750049708932615
0.56371875,0.0006741741990559172
0.56378125,0.0006827096616844469
0.56384375,0.0006967059435480649
0.56390625,0.0007183068942095139
0.56396875,0.0007244922096652923
0.56403125,0.0007211284067395463
0.5640937500000001,0.00070989463113829
0.56415625,0.0006871950357532491
0.56421875,0.0006768266396233388
0.5642812500000001,0.0006749467215734772
0.5643437499999999,0.0006826212480666866
0.56440625,0.0006962408643409607
0.5644687500000001,0.0007183096968406272
0.5645312499999999,0.0007255225567688595
0.56459375,0.0007234099710173303
0.5646562500000001,0.0007128843383014949
0.5647187499999999,0.0006901393135037293
0.56478125,0.0006790869246405193
0.5648437500000001,0.0006760227744932873
0.5649062499999999,0.0006825876059207703
0.56496875,0.00069574890622906
0.56503125,0.0007181209113444748
0.56509375,0.0007264667063990871
0.56515625,0.0007254936403108675
0.56521875,0.0007157229933807685
0.56528125,0.0006930605086052227
0.56534375,0.0006812173528027501
0.56540625,0.0006771838338072989
0.56546875,0.0006826139017668889
0.56553125,0.0006952029455986886
0.56559375,0.0007179968698540345
0.56565625,0.000727107416671563
0.56571875,0.0007274087463629147
0.5657812499999999,0.0007186228789689275
0.56584375,0.000696166107685442
0.56590625,0.00068373830108414
0.5659687499999999,0.0006784489701765067
0.56603125,0.0006827129679095184
0.5660937500000001,0.0006947012325432336
0.5661562499999999,0.0007177470100072636
0.56621875,0.0007277386589471385
0.5662812500000001,0.0007293372841498114
0.5663437499999999,0.0007213438910799869
0.56640625,0.0006992257766404164
0.5664687500000001,0.0006863890798224359
0.5665312499999999,0.0006799253994794197
0.56659375,0.0006831410124923318
0.56665625,0.0006943920489093716
0.5667187499999999,0.000717317635594461
0.56678125,0.0007283372479097994
0.56684375,0.0007309907807670074
0.56690625,0.0007240686407832958
0.56696875,0.000702396987120317
0.56703125,0.0006891360711430011
0.56709375,0.0006815894748125051
0.56715625,0.0006835287226424278
0.56721875,0.0006939628677143095
0.56728125,0.0007170168959786255
0.56734375,0.0007286225807886515
0.5674062499999999,0.0007324808321828163
0.56746875,0.0007268197331896514
0.56753125,0.0007143245115193569
0.5675937499999999,0.0006920688087960758
0.56765625,0.0006835209979364903
0.56771875,0.0006843599119172941
0.5677812499999999,0.0006938400597180164
0.56784375,0.000716756228557977
0.5679062500000001,0.0007289193102539421
0.5679687499999999,0.0007340181046288224
0.56803125,0.00072956022716196
0.5680937500000001,0.0007178299810796512
0.5681562499999999,0.0006949799554249528
0.56821875,0.000685888576280394
0.56828125,0.0006851900022196156
0.5683437499999999,0.000693816242377826
0.56840625,0.0007080557416755465
0.56846875,0.000729572246292165
0.5685312499999999,0.0007355645954589124
0.56859375,0.0007324762683732083
0.56865625,0.0007209910962884397
0.5687187499999999,0.0006985902160252383
0.56878125,0.0006881424653993884
0.5688437499999999,0.0006864203418736892
0.56890625,0.0006940511557198062
0.56896875,0.0007080077573181076
0.5690312499999999,0.0007300015056624365
0.56909375,0.0007372443389577071
0.56915625,0.0007354667164664874
0.5692187499999999,0.0007247149734812275
0.56928125,0.000702214242801362
0.56934375,0.0006911591618453186
0.5694062499999999,0.000688085461631141
0.56946875,0.0006948762677441989
0.56953125,0.0007080682034493746
0.5695937499999999,0.0007309898579459517
0.56965625,0.0007389848733588278
0.5697187499999999,0.0007379803739736984
0.5697812499999999,0.0007284827639920943
0.56984375,0.0007058433537639533
0.56990625,0.0006944221223943586
0.5699687499999999,0.0006900520534176696
0.57003125,0.0006955885582622251
0.5700937500000001,0.0007081398243235504
0.5701562500000001,0.0007315043285619355
0.57021875,0.0007405983502933172
0.5702812500000001,0.0007409786005987684
0.5703437500000001,0.0007320167807292194
0.57040625,0.0007095966332677436
0.5704687500000001,0.0006973552883026077
0.57053125,0.0006922049568490463
0.57059375,0.0006965050138310336
0.5706562500000001,0.000708677667430789
0.57071875,0.00073153252357952
0.57078125,0.0007417997594607179
0.5708437500000001,0.000743434690740577
0.5709062500000001,0.0007356414943239936
0.57096875,0.0007137040646996926
0.5710312500000001,0.0007005208757196041
0.5710937500000001,0.0006945559961873959
0.57115625,0.0006975353906208959
0.5712187500000001,0.0007087245519246735
0.57128125,0.0007320404490464283
0.57134375,0.000743112364807938
0.5714062500000001,0.0007458361060380531
0.57146875,0.0007391028605637784
0.57153125,0.0007176473821151955
0.5715937500000001,0.0007043832490181631
0.57165625,0.000696935127881021
0.57171875,0.0006989337250982511
0.5717812500000001,0.0007093240019177688
0.57184375,0.0007323950841856552
0.5719062500000001,0.0007440309588653965
0.57196875,0.0007483810034841498
0.57203125,0.0007427374634427636
0.5720937500000001,0.0007303645447485491
0.57215625,0.0007081697911334173
0.57221875,0.0006996012220373063
0.5722812500000001,0.0007004370436742777
0.57234375,0.0007099484615602641
0.57240625,0.000732985465892691
0.5724687500000001,0.0007456775033921337
0.57253125,0.0007509946125159178
0.57259375,0.0007464180696934997
0.5726562500000001,0.0007346950060042393
0.5727187499999999,0.0007121413075759989
0.57278125,0.0007028966570891762
0.5728437500000001,0.0007023049411206961
0.57290625,0.000711087602263176
0.57296875,0.0007252160064668209
0.5730312500000001,0.0007469406921942895
0.57309375,0.0007532688334025567
0.57315625,0.0007503205130398455
0.5732187500000001,0.0007391643009794502
0.57328125,0.0007166133564135702
0.57334375,0.0007064952322635779
0.5734062500000001,0.0007047069661732519
0.57346875,0.0007123732225565726
0.57353125,0.0007260977775846722
0.57359375,0.0007484780820871534
0.57365625,0.0007559560256709674
0.57371875,0.0007540840196483545
0.57378125,0.0007437457829697625
0.57384375,0.0007211228124450741
0.5739062500000001,0.0007102581066834243
0.57396875,0.0007074813528216012
0.57403125,0.0007137932771630259
0.5740937500000001,0.0007270456343319992
0.57415625,0.0007498942666311764
0.57421875,0.0007584272682500115
0.5742812500000001,0.0007576257073174664
0.5743437499999999,0.0007484244889753022
0.57440625,0.0007260167889575134
0.5744687500000001,0.0007142473744700673
0.5745312499999999,0.0007100805031093338
0.57459375,0.0007155386752913939
0.5746562500000001,0.0007283294323139067
0.57471875,0.0007512886755545456
0.57478125,0.000760830788977776
0.5748437500000001,0.0007613892774002845
0.57490625,0.0007528554714267277
0.57496875,0.0007307158931552579
0.57503125,0.0007184658485015691
0.57509375,0.0007129923233405722
0.57515625,0.0007173012585199243
0.57521875,0.0007294013787776041
0.57528125,0.0007524592759064475
0.57534375,0.0007630275142656573
0.57540625,0.0007648095376470571
0.57546875,0.0007574450961574108
0.57553125,0.0007354621302479158
0.57559375,0.0007227030352829483
0.57565625,0.0007162938938581886
0.5757187500000001,0.0007192445922084081
0.5757812499999999,0.0007305584252685071
0.57584375,0.0007536623378719132
0.5759062500000001,0.000765055991605007
0.5759687499999999,0.0007682737106787241
0.57603125,0.0007618552955416386
0.5760937500000001,0.0007404001271125657
0.5761562499999999,0.0007271368720890778
0.57621875,0.0007196362189755001
0.5762812500000001,0.0007214166117507914
0.5763437499999999,0.0007318197660855091
0.57640625,0.0007550186246670504
0.5764687500000001,0.0007670937992944465
0.5765312499999999,0.0007715338206832345
0.57659375,0.0007661914397329023
0.57665625,0.0007540313431315393
0.57671875,0.0007317496738263665
0.57678125,0.0007233020452926606
0.57684375,0.0007238267512149898
0.57690625,0.000733314315401204
0.57696875,0.0007562605913412623
0.57703125,0.0007690532710725728
0.57709375,0.0007745411443122879
0.57715625,0.0007707337602804593
0.57721875,0.000758969402196337
0.57728125,0.0007367346860529186
0.57734375,0.0007271270667172161
0.5774062499999999,0.0007263865313897611
0.57746875,0.0007349434856526865
0.57753125,0.0007489568940825808
0.5775937499999999,0.0007709932729739188
0.57765625,0.0007777239708621903
0.5777187500000001,0.0007748792541006355
0.5777812499999999,0.0007642318957206198
0.57784375,0.0007416860242667744
0.5779062500000001,0.0007311254340433629
0.5779687499999999,0.0007294312132516689
0.57803125,0.0007366769404530751
0.5780937500000001,0.0007503994734885736
0.5781562499999999,0.0007730739791808605
0.57821875,0.0007808602290180489
0.57828125,0.0007795391416093866
0.5783437499999999,0.0007693500557932609
0.57840625,0.0007471175396366256
0.57846875,0.0007357808970116994
0.5785312499999999,0.0007327170362242397
0.57859375,0.0007388461396800744
0.57865625,0.0007519495430049414
0.57871875,0.0007746009415768307
0.57878125,0.0007837981573595165
0.5788437499999999,0.0007836541627239818
0.57890625,0.0007745934692738876
0.57896875,0.0007523313021972899
0.5790312499999999,0.0007406714284396848
0.57909375,0.000736068203948323
0.57915625,0.0007413308592065446
0.5792187499999999,0.0007539251676301761
0.57928125,0.0007769330989205042
0.57934375,0.0007869549935241027
0.5794062499999999,0.0007883952086354673
0.57946875,0.0007799404735429755
0.57953125,0.0007585563355158725
0.5795937499999999,0.000745566952895356
0.57965625,0.0007402972340889991
0.57971875,0.0007440105682580689
0.5797812499999999,0.00075572695051776
0.57984375,0.0007790276407621949
0.57990625,0.0007902854718551677
0.5799687499999999,0.0007926828097430255
0.58003125,0.000785060676434024
0.58009375,0.0007632825212632866
0.5801562499999999,0.0007508942134086607
0.58021875,0.0007435724654114989
0.58028125,0.000746957705171733
0.5803437499999999,0.0007576666260028231
0.58040625,0.0007811455149783347
0.58046875,0.0007926331811057841
0.5805312499999999,0.0007964774816805187
0.58059375,0.0007902611005913274
0.5806562499999999,0.0007691864407299645
0.58071875,0.0007563398271650534
0.58078125,0.0007478208003208753
0.5808437499999999,0.0007496332743326395
0.58090625,0.0007594785984884125
0.58096875,0.0007828699746605522
0.5810312499999999,0.0007951243402704172
0.58109375,0.0008003343045125538
0.58115625,0.0007954413999177734
0.5812187499999999,0.0007835860769510039
0.58128125,0.0007613856635778418
0.58134375,0.0007524974158301251
0.5814062499999999,0.0007525805834389526
0.58146875,0.0007617261789628349
0.5815312499999999,0.0007845089652659121
0.5815937499999999,0.0007976670901880117
0.58165625,0.0008039679447608139
0.58171875,0.0008004239350930253
0.5817812499999999,0.0007894513543587542
0.58184375,0.0007670111635092042
0.58190625,0.0007572276960602295
0.5819687499999999,0.00075603053090606
0.58203125,0.0007641103794240045
0.58209375,0.0007781243293863774
0.5821562499999999,0.0008004176433965421
0.58221875,0.0008076351527153691
0.58228125,0.0008055951870630518
0.5823437499999999,0.0007952712952527391
0.58240625,0.0007729834168282781
0.58246875,0.0007622315579283653
0.58253125,0.0007598343100359284
0.58259375,0.0007669267302844451
0.5826562499999999,0.0007803464636764249
0.58271875,0.0008030545485722129
0.58278125,0.0008114860926833056
0.5828437499999999,0.0008106820309797258
0.58290625,0.0008013433188330255
0.58296875,0.0007790454733878904
0.5830312499999999,0.0007675635036340084
0.58309375,0.0007637973570851775
0.58315625,0.0007697027515636487
0.5832187499999999,0.0007826960803356472
0.58328125,0.0008057842507390722
0.58334375,0.000815321210137443
0.5834062499999999,0.0008158317361375289
0.58346875,0.0008073005529235094
0.58353125,0.0007851436671388878
0.5835937499999999,0.0007730770453908062
0.58365625,0.000768314078001861
0.58371875,0.0007726682301579316
0.5837812499999999,0.0007849554135010567
0.58384375,0.000808364677821985
0.58390625,0.0008187766422718679
0.5839687499999999,0.0008206943066336736
0.58403125,0.000813320365977796
0.58409375,0.0007913595141270449
0.5841562499999999,0.000778754618230626
0.58421875,0.0007726105871951883
0.58428125,0.0007759053696032026
0.5843437499999999,0.0007874015229940856
0.58440625,0.0008108085247610086
0.58446875,0.0008222141870414673
0.58453125,0.0008253087843051593
0.58459375,0.0008190892454556092
0.5846562499999999,0.0007977502215498686
0.58471875,0.0007845924605235644
0.58478125,0.0007773228780477703
0.5848437499999999,0.0007792954056425258
0.58490625,0.000789916410658717
0.58496875,0.0008132564521913799
0.5850312499999999,0.000825469720885208
0.58509375,0.0008297437564473015
0.58515625,0.0008246818083029739
0.5852187499999999,0.0008125041832499763
0.58528125,0.0007903652982844678
0.58534375,0.0007820788481598187
0.5854062499999999,0.0007828185402421056
0.58546875,0.000792474417163902
0.5855312500000001,0.0008156821860018787
0.5855937499999999,0.0008285379009961291
0.58565625,0.0008340925598145366
0.58571875,0.0008302703530437411
0.5857812499999999,0.0008188233330262279
0.58584375,0.0007965177634481763
0.58590625,0.0007871189794528277
0.5859687499999999,0.0007865565545638747
0.58603125,0.0007951399361618913
0.58609375,0.0008093010012239776
0.5861562499999999,0.0008314217359501885
0.58621875,0.0008382831872596613
0.58628125,0.0008358822708030428
0.5863437499999999,0.0008250727848431727
0.58640625,0.0008025255773317433
0.58646875,0.0007923419374120944
0.58653125,0.0007904380779797798
0.58659375,0.000797969595753234
0.5866562499999999,0.0008117388149323085
0.58671875,0.0008342754218426951
0.58678125,0.0008423125381845226
0.5868437499999999,0.00084093771324463
0.58690625,0.0008311526145988041
0.58696875,0.0008088295908587201
0.5870312499999999,0.0007977084963800493
0.58709375,0.0007944553449244496
0.58715625,0.0008006857928114855
0.5872187499999999,0.0008139253596029725
0.58728125,0.000836997785942914
0.58734375,0.0008460239098423694
0.5874062499999999,0.0008461345782389829
0.58746875,0.0008371617862928116
0.58753125,0.0008150312269876378
0.5875937499999999,0.0008031738565859453
0.58765625,0.0007984734426740164
0.58771875,0.0008036998848357027
0.5877812499999999,0.0008164858706072448
0.58784375,0.0008396722176795407
0.58790625,0.0008496632918259528
0.5879687499999999,0.0008509943973427497
0.58803125,0.0008431625414698218
0.58809375,0.0008213780578625457
0.5881562499999999,0.0008090642516253507
0.58821875,0.0008031932060283964
0.58828125,0.0008069691788808106
0.5883437499999999,0.0008186591778581165
0.58840625,0.0008422940253109273
0.58846875,0.0008530647550735182
0.58853125,0.0008557711518283606
0.58859375,0.0008492562197013886
0.5886562499999999,0.0008277769865365006
0.58871875,0.0008147576827057385
0.58878125,0.0008081180847627351
0.5888437499999999,0.0008102473031603094
0.58890625,0.0008214239108933
0.58896875,0.0008448658251923313
0.5890312499999999,0.0008562531384764815
0.58909375,0.0008608505366082542
0.58915625,0.0008551571928579471
0.5892187499999999,0.0008426749150234128
0.58928125,0.0008207004635226861
0.58934375,0.0008130951578635137
0.5894062499999999,0.0008139428281070948
0.58946875,0.0008236408593654751
0.58953125,0.0008471747498344506
0.5895937499999999,0.0008600375702856738
0.58965625,0.0008656793979911342
0.58971875,0.0008609796525323454
0.5897812499999999,0.0008491478562166199
0.58984375,0.0008269748189064924
0.58990625,0.0008182679949302468
0.5899687499999999,0.0008176971867550134
0.59003125,0.000826563016515923
0.59009375,0.0008498728721607063
0.5901562499999999,0.0008629154728577587
0.59021875,0.0008691130703140093
0.59028125,0.0008662752418044511
0.59034375,0.0008555552779476311
0.59040625,0.0008328516943661227
0.59046875,0.0008229404832698281
0.59053125,0.0008216011650231253
0.59059375,0.0008294936494952568
0.5906562499999999,0.0008430538696821768
0.59071875,0.0008654854231786857
0.59078125,0.0008731525300594428
0.5908437499999999,0.0008715781809288947
0.59090625,0.000861365542808995
0.59096875,0.0008393606094526593
0.5910312499999999,0.0008283500321501422
0.59109375,0.0008254121544351983
0.59115625,0.0008317840427850484
0.5912187499999999,0.0008454885805378107
0.59128125,0.0008679156685374861
0.5913437500000001,0.0008770078719634589
0.5914062499999999,0.0008767094920192064
0.59146875,0.000868082621949845
0.59153125,0.0008452305355782924
0.5915937499999999,0.0008336934661385062
0.59165625,0.0008295612024712129
0.59171875,0.0008346703814341369
0.5917812499999999,0.0008474259721385907
0.59184375,0.000870751874582576
0.59190625,0.0008806681564704072
0.5919687499999999,0.0008816390264147211
0.59203125,0.0008735684912887509
0.59209375,0.0008516895234519581
0.5921562499999999,0.0008392334834403103
0.59221875,0.0008337590539735651
0.59228125,0.0008377142515462385
0.59234375,0.0008497032486875153
0.59240625,0.0008729554706651543
0.59246875,0.0008839100108209985
0.59253125,0.0008864302637494881
0.59259375,0.0008795363479047053
0.5926562499999999,0.0008578610233057268
0.59271875,0.0008449009415643291
0.59278125,0.0008382579889628372
0.5928437499999999,0.0008407124244071071
0.59290625,0.0008519465045958505
0.59296875,0.0008752165037816395
0.5930312499999999,0.0008871587294417976
0.59309375,0.0008908701020478998
0.59315625,0.0008851486344223225
0.5932187499999999,0.0008726547022761336
0.59328125,0.0008508095422764261
0.5933437500000001,0.0008428949743894826
0.5934062499999999,0.0008440741806827468
0.59346875,0.0008540090949329324
0.59353125,0.0008772804008233964
0.5935937499999999,0.0008899933826064521
0.59365625,0.0008949300743033156
0.59371875,0.000890498946512247
0.5937812499999999,0.00087878928398126
0.59384375,0.0008565437783852534
0.59390625,0.0008474756692304214
0.5939687499999999,0.0008473278275931972
0.59403125,0.000856410848342759
0.59409375,0.0008794687831819858
0.5941562499999999,0.0008926310874339677
0.59421875,0.0008989705157191469
0.59428125,0.00089581975066097
0.59434375,0.000884690663961428
0.59440625,0.0008624034158448007
0.59446875,0.0008524004358346007
0.59453125,0.0008508565665028278
0.59459375,0.0008587070646694089
0.5946562499999999,0.0008725140580588056
0.59471875,0.000895100806210275
0.59478125,0.0009025443938329297
0.5948437499999999,0.0009008270878227836
0.59490625,0.0008906227265954719
0.59496875,0.0008682137536314624
0.5950312499999999,0.0008572739569440019
0.59509375,0.0008544413075613211
0.59515625,0.0008610181663643857
0.5952187499999999,0.0008743547088023371
0.59528125,0.0008970214335593252
0.5953437500000001,0.0009057701455316702
0.5954062499999999,0.0009055354577136021
0.59546875,0.0008964144299405952
0.5955312500000001,0.0008740019482545852
0.5955937499999999,0.000862141160636723
0.59565625,0.0008579690385523003
0.59571875,0.0008631472739302273
0.5957812499999999,0.0008758988452130176
0.59584375,0.0008991382649140567
0.59590625,0.0009090484432019152
0.5959687499999999,0.0009098681185610996
0.59603125,0.0009018335763338464
0.59609375,0.0008796420946953626
0.5961562499999999,0.0008671970344613644
0.59621875,0.000861760039976428
0.59628125,0.000865612120685394
0.59634375,0.0008775600338429834
0.59640625,0.0009008947229580538
0.59646875,0.0009116992855539713
0.59653125,0.0009138700953560119
0.59659375,0.0009070429874196428
0.5966562499999999,0.0008851573296089488
0.59671875,0.0008721925668327274
0.59678125,0.0008654130625726092
0.5968437499999999,0.0008680675188448561
0.59690625,0.0008789574342423362
0.59696875,0.0009023658926684969
0.5970312499999999,0.0009140528391957392
0.59709375,0.0009176697693620284
0.59715625,0.0009119470093575943
0.5972187499999999,0.0008993930439854525
0.59728125,0.0008773231366142054
0.5973437500000001,0.0008691596636366261
0.5974062499999999,0.0008704831705165506
0.59746875,0.000880588390776732
0.59753125,0.0009033503163743961
0.5975937499999999,0.0009160114948794651
0.59765625,0.0009210077401426431
0.59771875,0.0009166625021503338
0.5977812499999999,0.0009048647385566516
0.59784375,0.0008823035132860813
0.59790625,0.0008733023702852324
0.5979687499999999,0.0008727435084328605
0.59803125,0.0008817761941243146
0.59809375,0.000904508603560214
0.59815625,0.0009177397771188006
0.59821875,0.0009237852118548634
0.59828125,0.0009206970439584738
0.59834375,0.0009097645281966465
0.59840625,0.0008872628377037534
0.59846875,0.0008771222172061707
0.59853125,0.0008753419281705838
0.59859375,0.0008829025217435907
0.5986562499999999,0.0008966365128424206
0.59871875,0.0009190638622298408
0.59878125,0.0009267117119423213
0.5988437499999999,0.0009251821609719268
0.59890625,0.0009144381253767542
0.59896875,0.0008917150293319409
0.5990312499999999,0.0008812297815121023
0.59909375,0.0008778879720115901
0.5991562500000001,0.0008846450764920591
0.5992187499999999,0.0008975231846483217
0.59928125,0.0009199530249730664
0.5993437500000001,0.0009290649975574605
0.5994062499999999,0.0009284000077670052
0.59946875,0.0009193667197209682
0.59953125,0.000896670322656487
0.5995937499999999,0.0008848045875869473
0.59965625,0.0008801437133872936
0.59971875,0.0008857285696298595
0.5997812499999999,0.0008984982149469745
0.59984375,0.0009211061490533162
0.59990625,0.0009303886642055559
0.5999687499999999,0.0009317208384132941
0.60003125,0.0009237995027665119
0.60009375,0.0009010844448603811
0.60015625,0.0008890654417676724
0.60021875,0.0008833128879024155
0.60028125,0.000886947837466609
0.60034375,0.0008987459552836155
0.60040625,0.0009215122933351194
0.60046875,0.0009325988243545635
0.60053125,0.0009346831579658543
0.60059375,0.000927589940839274
0.6006562499999999,0.0009062456948198683
0.60071875,0.0008931121141848089
0.60078125,0.0008857655387807667
0.6008437499999999,0.0008882062199766019
0.60090625,0.0008984066789677406
0.60096875,0.0009222414894953929
0.6010312499999999,0.0009335675167959079
0.60109375,0.0009371375342711319
0.6011562500000001,0.0009317231563341077
0.6012187499999999,0.0009192907111837956
0.60128125,0.0008967244701980209
0.6013437500000001,0.0008883242269436889
0.6014062499999999,0.0008892479419828694
0.60146875,0.0008986615149838215
0.60153125,0.0009217040215973582
0.6015937499999999,0.0009342144620858167
0.60165625,0.0009392381199881672
0.60171875,0.0009346575771017884
0.6017812499999999,0.000923065805832568
0.60184375,0.0009003008761804335
0.60190625,0.0008907451421188428
0.6019687499999999,0.0008903925882640662
0.60203125,0.0008987609962798557
0.60209375,0.0009212842722548659
0.60215625,0.0009345306070742687
0.60221875,0.0009407961087229272
0.60228125,0.0009380470992969986
0.60234375,0.0009269748589126256
0.60240625,0.0009039676750137379
0.60246875,0.0008934926259285686
0.60253125,0.0008915214113759395
0.60259375,0.0008984815007082037
0.6026562499999999,0.000912060851891508
0.60271875,0.0009343345666203012
0.60278125,0.0009419333157064391
0.6028437499999999,0.000940458425406146
0.60290625,0.0009301626010225494
0.60296875,0.0009077054031585083
0.6030312499999999,0.0008961734595265489
0.60309375,0.0008925989850908922
0.6031562500000001,0.0008983270399777615
0.6032187499999999,0.0009113749578265537
0.60328125,0.00093402904657712
0.6033437500000001,0.0009428188290221268
0.6034062499999999,0.0009427483085923533
0.60346875,0.0009333908850373551
0.60353125,0.0009108242522771204
0.6035937499999999,0.0008987907503879844
0.60365625,0.000893757494201064
0.60371875,0.0008983633931658394
0.6037812499999999,0.000910506688650406
0.60384375,0.0009334462603030474
0.60390625,0.0009432016551790545
0.6039687499999999,0.0009445977661052124
0.60403125,0.00093665025037451
0.60409375,0.0009141982991295386
0.60415625,0.000901233169534485
0.60421875,0.0008949774597607624
0.60428125,0.0008981122580172668
0.60434375,0.0009094090336116897
0.60440625,0.0009324205413813319
0.60446875,0.0009432807594054876
0.60453125,0.0009460242470729074
0.60459375,0.000939179272552812
0.6046562499999999,0.0009171639691364086
0.60471875,0.0009039207866790092
0.60478125,0.0008962767385171516
0.6048437499999999,0.0008979132284768973
0.60490625,0.0009082075823417315
0.60496875,0.0009312358315123059
0.6050312499999999,0.0009429452707859914
0.60509375,0.0009470104092698661
0.6051562500000001,0.0009415563934479232
0.6052187499999999,0.0009288872418707628
0.60528125,0.000906239268993525
0.6053437500000001,0.0008975301037188049
0.6054062499999999,0.0008975591089639134
0.60546875,0.0009067918524738802
0.6055312500000001,0.0009295829190099913
0.6055937499999999,0.0009418774024367721
0.60565625,0.000947438537475323
0.60571875,0.0009432888712541804
0.6057812499999999,0.0009312645749671999
0.60584375,0.0009086010771124503
0.60590625,0.0008986326622439089
0.60596875,0.0008972832230950967
0.60603125,0.0009051409875354896
0.60609375,0.0009188389843152456
0.60615625,0.000940664792026813
0.60621875,0.0009472859088030389
0.60628125,0.000944549362823191
0.60634375,0.0009335582590624114
0.60640625,0.0009107230641503053
0.60646875,0.0008998156089772766
0.60653125,0.0008968132136450147
0.60659375,0.0009034048702200523
0.6066562499999999,0.0009165126564697826
0.60671875,0.0009386950396257504
0.60678125,0.0009464845742953587
0.6068437499999999,0.0009455337236355943
0.60690625,0.0009354990448644102
0.6069687500000001,0.0009127210736297534
0.6070312499999999,0.0009007776888792091
0.60709375,0.0008964630270982543
0.6071562500000001,0.0009016539350762895
0.6072187499999999,0.0009142327125259905
0.60728125,0.0009362491200350098
0.6073437500000001,0.0009452863793223132
0.6074062499999999,0.0009456371381613843
0.60746875,0.0009369370859238363
0.60753125,0.0009140417955722652
0.6075937499999999,0.0009014582887132555
0.60765625,0.0008956540410104963
0.60771875,0.0008994798038603688
0.6077812499999999,0.0009110889790341359
0.60784375,0.0009336807994556745
0.60790625,0.0009441304806085682
0.60796875,0.0009455703196718651
0.60803125,0.000937714085279942
0.60809375,0.0009154015553234224
0.60815625,0.0009019364701306903
0.60821875,0.0008948080975318268
0.60828125,0.0008974901510174563
0.60834375,0.0009077003373359344
0.60840625,0.0009304850095940981
0.60846875,0.0009419210552467222
0.60853125,0.000944959857346328
0.60859375,0.0009383970171889661
0.6086562499999999,0.0009254799959869248
0.60871875,0.0009021871243521246
0.60878125,0.0008942220866329925
0.6088437499999999,0.0008952343769466214
0.60890625,0.000905196298062523
0.6089687500000001,0.0009272022755777987
0.6090312499999999,0.0009389371296096849
0.60909375,0.0009435789486883922
0.6091562500000001,0.0009385460358062037
0.6092187499999999,0.0009265968993448365
0.60928125,0.0009036069780959943
0.6093437500000001,0.0008933541284393207
0.6094062499999999,0.0008932308495099434
0.60946875,0.0009010922421786999
0.60953125,0.0009238193467462769
0.6095937499999999,0.000936179998156525
0.60965625,0.0009423147201151338
0.60971875,0.0009381010463835882
0.6097812499999999,0.000927253711406617
0.60984375,0.0009036251278026763
0.60990625,0.0008927313165406417
0.60996875,0.000890507086512296
0.61003125,0.0008979870291340245
0.61009375,0.0009112057015549929
0.61015625,0.0009325165163151933
0.61021875,0.0009402821627802482
0.61028125,0.0009379132891391556
0.61034375,0.0009268491788526068
0.61040625,0.000904020734052921
0.61046875,0.0008918810992003048
0.61053125,0.0008882634898801783
0.61059375,0.0008942274819198903
0.6106562499999999,0.0009067335146293598
0.61071875,0.0009286721538603881
0.61078125,0.0009372635187315098
0.6108437499999999,0.0009362365507133014
0.61090625,0.0009267825367621219
0.6109687500000001,0.0009038402367757548
0.6110312499999999,0.0008910945751172752
0.61109375,0.0008861926585985724
0.6111562500000001,0.0008900135203949236
0.6112187499999999,0.0009013298231272671
0.61128125,0.000924064617297507
0.6113437500000001,0.0009338546851908047
0.6114062499999999,0.0009341417794347107
0.61146875,0.0009258062691222951
0.61153125,0.0009032462296689678
0.6115937499999999,0.0008900305632513206
0.61165625,0.0008830964305423655
0.61171875,0.0008858866383991346
0.6117812499999999,0.0008968875178331989
0.61184375,0.0009190458715109262
0.61190625,0.0009297207932241064
0.61196875,0.0009316614185874428
0.61203125,0.0009242419162563964
0.61209375,0.0009112006359783542
0.61215625,0.0008884743493759659
0.61221875,0.0008805162425127161
0.61228125,0.0008814910044930013
0.61234375,0.0008914323355255216
0.61240625,0.0009138232622086379
0.61246875,0.0009251819730324851
0.61253125,0.0009286621533992762
0.61259375,0.0009229973974522188
0.6126562499999999,0.000910112810243599
0.61271875,0.0008872517603387767
0.61278125,0.000877823426721859
0.6128437499999999,0.0008773067606399343
0.61290625,0.0008863788080919477
0.6129687500000001,0.0009082368755732734
0.6130312499999999,0.0009205372444714977
0.61309375,0.0009255633207397862
0.6131562500000001,0.0009212057958490893
0.6132187499999999,0.0009090582406192163
0.61328125,0.000885834739851106
0.6133437500000001,0.0008753993994797191
0.6134062499999999,0.0008733967097569739
0.61346875,0.0008807710870663427
0.61353125,0.0008938516498749882
0.6135937499999999,0.0009153178162574493
0.61365625,0.0009218730853815527
0.61371875,0.0009189346321165359
0.61378125,0.0009077051278607029
0.61384375,0.0008844061620880764
0.61390625,0.0008728180389460938
0.61396875,0.0008694119425408098
0.61403125,0.0008753514135678986
0.61409375,0.0008880329841829335
0.61415625,0.0009098779268654766
0.61421875,0.0009176051635531729
0.61428125,0.0009162415490671927
0.61434375,0.0009060932123430843
0.61440625,0.0008830245547585616
0.61446875,0.0008704253665081166
0.61453125,0.000865406839809929
0.61459375,0.0008698836484701891
0.6146562499999999,0.0008818118268304198
0.61471875,0.0009042140803810494
0.6147812500000001,0.0009131320719170527
0.6148437499999999,0.0009130665589830583
0.61490625,0.0009042614902722568
0.6149687500000001,0.0008813296650673971
0.6150312499999999,0.000868044750214847
0.61509375,0.0008613886698941864
0.6151562500000001,0.0008646089012041905
0.6152187499999999,0.000875565039265315
0.61528125,0.0008978461621227535
0.6153437500000001,0.0009078972011957454
0.6154062499999999,0.0009096506672873345
0.61546875,0.000901867534527187
0.6155312500000001,0.0008792593727581649
0.6155937499999999,0.0008653496606578909
0.61565625,0.0008576601100583475
0.61571875,0.0008591059377379417
0.61578125,0.0008690252958285932
0.61584375,0.0008913373079935949
0.61590625,0.0009023739556341948
0.61596875,0.0009054339817140683
0.61603125,0.0008991086652096469
0.61609375,0.0008859903746570724
0.61615625,0.0008627880785554431
0.61621875,0.0008534728244073211
0.61628125,0.0008533957336852513
0.61634375,0.0008621918287705088
0.61640625,0.0008843778850031736
0.61646875,0.0008959899267644844
0.61653125,0.0009009380769657155
0.61659375,0.000895838666417903
0.6166562499999999,0.0008834454524289173
0.61671875,0.000860080808470394
0.6167812500000001,0.0008496658242336738
0.6168437499999999,0.0008478354969851803
0.61690625,0.0008550993341185226
0.6169687500000001,0.0008770374520837565
0.6170312499999999,0.000889606756985975
0.61709375,0.0008954670955279437
0.6171562500000001,0.0008921582134239908
0.6172187499999999,0.0008802155127744654
0.61728125,0.0008569402518245894
0.6173437500000001,0.000845512161730122
0.6174062499999999,0.00084232692298912
0.61746875,0.0008482266950812362
0.61753125,0.0008606341246197025
0.6175937499999999,0.0008822304774773748
0.61765625,0.0008898252758737929
0.61771875,0.0008879053176965301
0.61778125,0.0008771157656418532
0.61784375,0.0008536212892593723
0.61790625,0.000841039038766242
0.61796875,0.0008363731047764389
0.61803125,0.0008412553037783349
0.61809375,0.0008527473422093867
0.61815625,0.0008746495285794909
0.61821875,0.0008834690405985501
0.61828125,0.0008831420948294533
0.61834375,0.0008737109631391793
0.61840625,0.0008509563183457039
0.61846875,0.0008374387836777922
0.61853125,0.00083114233201112
0.61859375,0.000834246682398794
0.6186562499999999,0.0008450288031467898
0.61871875,0.0008674743756854064
0.6187812500000001,0.000876953573305056
0.6188437499999999,0.0008784783199467655
0.61890625,0.0008701474611877147
0.6189687500000001,0.000847272727365414
0.6190312499999999,0.0008337051142915872
0.61909375,0.0008256938889328463
0.6191562500000001,0.0008271065625591878
0.6192187499999999,0.0008369083057073734
0.61928125,0.0008596839052950334
0.6193437500000001,0.0008695144991883591
0.6194062499999999,0.0008729365576747861
0.61946875,0.0008659430054695771
0.61953125,0.0008525930439901852
0.6195937499999999,0.000829514175498966
0.61965625,0.0008202184705429216
0.61971875,0.000820468589174228
0.61978125,0.0008284615254160188
0.61984375,0.0008509852073491087
0.61990625,0.0008626671081539833
0.61996875,0.0008668378563815582
0.62003125,0.0008614532325414287
0.62009375,0.0008489730695010744
0.62015625,0.0008255607899086553
0.62021875,0.0008152610956781367
0.62028125,0.0008128316245966938
0.62034375,0.0008205632940418983
0.62040625,0.0008423314711877572
0.62046875,0.0008544773181878712
0.62053125,0.0008598710727003023
0.62059375,0.000856515243686018
0.6206562499999999,0.0008448059456062848
0.62071875,0.0008205341711336536
0.6207812500000001,0.0008093442789741528
0.6208437499999999,0.0008062777573056706
0.62090625,0.0008120772853053015
0.6209687500000001,0.00082448252311626
0.6210312499999999,0.0008463078481132508
0.62109375,0.0008530926926180599
0.6211562500000001,0.0008508086370300066
0.6212187499999999,0.000840306338117866
0.62128125,0.0008162125999834902
0.6213437500000001,0.000803795274633104
0.6214062499999999,0.000799328694487414
0.62146875,0.0008034526628595481
0.62153125,0.0008149306992834768
0.62159375,0.0008371813441517134
0.62165625,0.000845653659427556
0.62171875,0.0008449992463963607
0.62178125,0.0008354420735604828
0.62184375,0.0008121659323767558
0.62190625,0.0007987781363172561
0.62196875,0.0007921548003809176
0.62203125,0.0007953623025434148
0.62209375,0.0008061444409944857
0.62215625,0.0008281919377640945
0.62221875,0.0008377981687921338
0.62228125,0.0008389963963852942
0.62234375,0.0008306026142912842
0.62240625,0.0008077043291424765
0.62246875,0.0007935913697638963
0.62253125,0.0007858020600436666
0.6225937500000001,0.0007871268102986606
0.6226562499999999,0.0007972648689104841
0.62271875,0.0008193162966562417
0.6227812500000001,0.0008296810927204135
0.6228437499999999,0.0008326199067289902
0.62290625,0.0008256427847687237
0.6229687500000001,0.0008120108876608981
0.6230312499999999,0.0007889034302543257
0.62309375,0.0007795524836626544
0.6231562500000001,0.0007795979840041906
0.6232187499999999,0.0007882434499595081
0.62328125,0.0008101700011441393
0.6233437500000001,0.0008217712155649121
0.6234062499999999,0.0008260141376669194
0.62346875,0.000820620171676667
0.62353125,0.0008077720306490996
0.62359375,0.0007842998462755796
0.62365625,0.0007739813182591135
0.62371875,0.0007720193241742279
0.62378125,0.0007795400566591656
0.62384375,0.0008012163981865605
0.62390625,0.0008133860361816125
0.62396875,0.0008190912414959561
0.62403125,0.0008155577334660324
0.62409375,0.0008036342380315364
0.62415625,0.0007800442377234387
0.62421875,0.0007682747670347753
0.62428125,0.000764892255213423
0.62434375,0.0007709771858378095
0.62440625,0.0007835233502676495
0.62446875,0.0008049193553878314
0.62453125,0.000812030576115369
0.6245937500000001,0.0008100574565015339
0.6246562499999999,0.000799182828489356
0.62471875,0.0007757163860317509
0.6247812500000001,0.0007631047577697642
0.6248437499999999,0.000758087043063696
0.62490625,0.0007625896775432864
0.6249687500000001,0.0007742944289091461
0.6250312499999999,0.000796055097394735
0.62509375,0.0008047399626803092
0.6251562500000001,0.0008041704009350559
0.6252187499999999,0.0007946444289986254
0.62528125,0.0007714332157814016
0.6253437500000001,0.0007580976576349735
0.6254062499999999,0.0007514098703116506
0.62546875,0.0007542696068702642
0.6255312500000001,0.0007648382899498388
0.62559375,0.0007871362273677018
0.62565625,0.0007968255559896303
0.62571875,0.000798047819076636
0.62578125,0.0007899428411859283
0.62584375,0.0007672053686447466
0.62590625,0.000753016187087778
0.62596875,0.0007450362165202229
0.62603125,0.0007462218286693051
0.62609375,0.0007558939890090904
0.62615625,0.0007780424585909496
0.62621875,0.0007888147919414001
0.62628125,0.0007916849523165181
0.62634375,0.0007847916173662761
0.62640625,0.0007715097942318158
0.62646875,0.0007483517665857059
0.62653125,0.0007386819621723745
0.6265937500000001,0.0007382854846706352
0.6266562499999999,0.0007467102275294374
0.62671875,0.0007686722238660487
0.6267812500000001,0.0007804492086989911
0.6268437499999999,0.0007849525458171885
0.62690625,0.00077936525793805
0.6269687500000001,0.0007670085894156894
0.6270312499999999,0.0007434936037094969
0.62709375,0.0007327996232274828
0.6271562500000001,0.0007306227331306259
0.6272187499999999,0.0007378928413144109
0.62728125,0.000759565692444869
0.6273437500000001,0.0007719556168124114
0.6274062499999999,0.0007779483374390772
0.62746875,0.0007743242952105711
0.62753125,0.0007626951794111464
0.62759375,0.0007393200482857104
0.62765625,0.0007273920879497242
0.62771875,0.0007234284447637795
0.62778125,0.0007293631119216909
0.62784375,0.0007417134979934917
0.62790625,0.0007630412714250551
0.62796875,0.000770510880010275
0.62803125,0.0007692035223395843
0.62809375,0.0007584630901509709
0.62815625,0.0007349600869635403
0.62821875,0.000722165968873853
0.62828125,0.0007168654678790382
0.62834375,0.0007210347446603566
0.62840625,0.0007322743892739167
0.62846875,0.0007546363858188382
0.62853125,0.0007632341790872188
0.6285937500000001,0.0007632498630383844
0.6286562499999999,0.0007540857564250492
0.62871875,0.0007310975815287488
0.6287812500000001,0.0007173861147038441
0.6288437499999999,0.0007102991285654059
0.62890625,0.0007131516954478612
0.6289687500000001,0.0007242046603772104
0.6290312499999999,0.0007460884058154565
0.62909375,0.0007558484071323868
0.6291562500000001,0.0007573016502010754
0.6292187499999999,0.0007503619488636037
0.62928125,0.0007362782689646352
0.6293437500000001,0.0007131346421306722
0.62940625,0.0007050458236517038
0.62946875,0.0007059634897565378
0.62953125,0.0007158254117845958
0.62959375,0.0007375960924547731
0.62965625,0.0007487858877343045
0.62971875,0.0007521000851486159
0.62978125,0.0007461079813132487
0.62984375,0.000732547997820028
0.62990625,0.0007098541521319904
0.62996875,0.0006997825764821775
0.63003125,0.0006996392551960259
0.63009375,0.0007075473960228701
0.63015625,0.0007294768854081285
0.63021875,0.0007412443723466694
0.63028125,0.0007459072676025136
0.63034375,0.0007424063460901298
0.6304062500000001,0.0007301870233244329
0.63046875,0.0007062017267907492
0.63053125,0.0006955700962476413
0.6305937500000001,0.0006929618215286287
0.6306562499999999,0.0006999832156234717
0.63071875,0.0007216783215656386
0.6307812500000001,0.000734479104935265
0.6308437499999999,0.0007409506269301647
0.63090625,0.0007386332127179984
0.6309687500000001,0.0007267341790505033
0.6310312499999999,0.0007038147762341088
0.63109375,0.0006915809688748317
0.6311562500000001,0.000687917787874831
0.6312187499999999,0.000692944515635667
0.63128125,0.0007052540895979703
0.6313437500000001,0.0007272829541120907
0.63140625,0.0007355168317586119
0.63146875,0.0007346260833760027
0.63153125,0.0007245201933370193
0.63159375,0.000701463362362903
0.63165625,0.0006887093983450818
0.63171875,0.0006830577593358728
0.63178125,0.0006873174575694821
0.63184375,0.0006987131931248183
0.63190625,0.0007208697100705569
0.63196875,0.0007302475129264546
0.63203125,0.0007311308113605031
0.63209375,0.0007233118915004055
0.63215625,0.0007005343062557665
0.63221875,0.0006872648764918304
0.63228125,0.0006799715239370341
0.63234375,0.0006824610590344463
0.6324062500000001,0.0006929920766784378
0.63246875,0.0007157114521559732
0.63253125,0.0007267541173228004
0.6325937500000001,0.0007292568566770463
0.6326562499999999,0.0007229122345894651
0.63271875,0.0007095960415111693
0.6327812500000001,0.0006870717606443921
0.6328437499999999,0.0006787790932095972
0.63290625,0.0006795539203405393
0.6329687500000001,0.0006893013113297916
0.6330312499999999,0.0007119929899757765
0.63309375,0.0007238489898603456
0.6331562500000001,0.0007283185562218658
0.6332187499999999,0.0007237448685636499
0.63328125,0.0007114723810853138
0.6333437500000001,0.000688781198097968
0.63340625,0.000679172125634557
0.63346875,0.0006786515479094077
0.63353125,0.0006872002783695208
0.63359375,0.0007098585016268727
0.63365625,0.0007225909949772902
0.63371875,0.0007288552050205149
0.63378125,0.0007258267401872992
0.63384375,0.000715099809048235
0.63390625,0.0006925114138003688
0.63396875,0.0006819106889371304
0.63403125,0.0006796309614802154
0.63409375,0.0006868656431078812
0.63415625,0.0007006252530719487
0.63421875,0.0007230821641202451
0.63428125,0.000731235633970248
0.63434375,0.0007301613381432148
0.6344062500000001,0.0007205625887235084
0.63446875,0.0006981225187546874
0.63453125,0.000686906954822028
0.6345937500000001,0.0006832979442913806
0.6346562499999999,0.0006889861524906893
0.63471875,0.0007019658430240522
0.6347812500000001,0.0007251894682795135
0.6348437499999999,0.00073510055772949
0.63490625,0.0007360173272252801
0.6349687500000001,0.0007278563250393139
0.6350312499999999,0.0007062741018953878
0.63509375,0.0006939483433206911
0.6351562500000001,0.0006888395749034548
0.6352187499999999,0.000693248564900481
0.63528125,0.0007058166866382443
0.6353437500000001,0.0007292366860059685
0.63540625,0.0007403789348691403
0.63546875,0.0007435478882626828
0.6355312500000001,0.000737123242195159
0.63559375,0.000724610134098462
0.63565625,0.0007034868010701717
0.63571875,0.0006972937823629538
0.63578125,0.0007000652171646124
0.63584375,0.0007114667998593949
0.63590625,0.0007352888238743305
0.63596875,0.0007479935660053838
0.63603125,0.0007526682181096672
0.63609375,0.0007482021181442755
0.63615625,0.00073665181040454
0.63621875,0.0007153684809845587
0.63628125,0.0007077922008518062
0.63634375,0.0007091253024682498
0.6364062500000001,0.0007193482392836778
0.63646875,0.0007432067491262573
0.63653125,0.0007572603811659556
0.6365937500000001,0.0007637421679021345
0.6366562499999999,0.0007611581605354023
0.63671875,0.00075063373608035
0.6367812500000001,0.0007294505856888789
0.6368437499999999,0.000720687407005649
0.63690625,0.0007203410371067337
0.6369687500000001,0.0007293993369008878
0.6370312499999999,0.0007529013039314358
0.63709375,0.0007676246553360161
0.6371562500000001,0.0007762280155858281
0.63721875,0.0007752093678702471
0.63728125,0.0007667428557039946
0.6373437500000001,0.000745105244700936
0.63740625,0.0007353717119645692
0.63746875,0.0007333792177908888
0.63753125,0.0007412149835496068
0.63759375,0.0007556645304805307
0.63765625,0.0007798623169903013
0.63771875,0.0007899338988822113
0.63778125,0.0007907049597036114
0.63784375,0.0007830349273237752
0.63790625,0.0007621347461418335
0.63796875,0.0007517671545891752
0.63803125,0.0007479771422914949
0.63809375,0.0007543549127009344
0.63815625,0.0007681570401424156
0.6382187500000001,0.00079253653775678
0.63828125,0.0008041961239298595
0.63834375,0.0008071887608323836
0.6384062500000001,0.0008009837536249592
0.63846875,0.0007807278358682862
0.63853125,0.0007692672501912745
0.6385937500000001,0.0007640646302329995
0.6386562499999999,0.0007682810699435466
0.63871875,0.0007811882143305138
0.6387812500000001,0.0008056249710618052
0.6388437499999999,0.0008180920377845874
0.63890625,0.0008230377832836727
0.6389687500000001,0.0008194036597652665
0.6390312499999999,0.0008076803515954314
0.63909375,0.0007868972284615638
0.6391562500000001,0.0007806930504086484
0.63921875,0.000782835235970003
0.63928125,0.000794464204851214
0.6393437500000001,0.0008193900354677291
0.63940625,0.0008326570282724127
0.63946875,0.0008394102509575729
0.63953125,0.0008355035097608876
0.63959375,0.0008259664517467208
0.63965625,0.0008042333325701118
0.63971875,0.0007962702953993803
0.63978125,0.0007970684686917084
0.63984375,0.0008066842668476501
0.63990625,0.0008314590129880339
0.63996875,0.0008457067830070775
0.64003125,0.0008540207759945989
0.64009375,0.000852479140961454
0.64015625,0.0008437884807911133
0.6402187500000001,0.0008228586789412878
0.64028125,0.0008134178533854494
0.64034375,0.0008128221414585163
0.6404062500000001,0.0008217232437010835
0.64046875,0.0008375648784478551
0.64053125,0.0008619505848585507
0.6405937500000001,0.0008722093569228373
0.6406562499999999,0.0008737718547917328
0.64071875,0.0008663282126296218
0.6407812500000001,0.0008460643816066427
0.6408437499999999,0.0008364914664244771
0.64090625,0.0008345435849046873
0.6409687500000001,0.0008422101559688241
0.6410312499999999,0.0008569777481520838
0.64109375,0.0008818778563264573
0.6411562500000001,0.0008938532160505108
0.64121875,0.0008966529626721065
0.64128125,0.0008906234795072465
0.6413437500000001,0.0008703504673835127
0.64140625,0.0008593252508643512
0.64146875,0.0008554598721374485
0.64153125,0.0008606649390228288
0.64159375,0.0008738242666821716
0.64165625,0.000897625804911123
0.64171875,0.0009101765660689959
0.64178125,0.0009138858527910076
0.64184375,0.0009083039002026339
0.64190625,0.0008958010224137183
0.64196875,0.0008745688321208714
0.64203125,0.0008674597543045087
0.64209375,0.0008696249500237119
0.64215625,0.0008797448128027227
0.6422187500000001,0.0009025276748245159
0.64228125,0.0009140155586290638
0.64234375,0.0009179731841813255
0.6424062500000001,0.000912400975082911
0.64246875,0.0008987724188881038
0.64253125,0.0008749953044213526
0.6425937500000001,0.0008642222787697273
0.6426562499999999,0.0008620886228946217
0.64271875,0.0008684588785883365
0.6427812500000001,0.000889189363916118
0.6428437499999999,0.0008989242784520346
0.64290625,0.0009020811315441912
0.6429687500000001,0.0008957284809872068
0.6430312499999999,0.0008807272824986195
0.64309375,0.000853933429306529
0.6431562500000001,0.0008394679870171798
0.64321875,0.0008324893895846341
0.64328125,0.0008346029431156934
0.6433437500000001,0.0008511350834435605
0.64340625,0.0008596160298878219
0.64346875,0.0008613355669178091
0.64353125,0.000853341460089696
0.64359375,0.0008364651092942488
0.64365625,0.0008066970667188408
0.64371875,0.0007878501013684064
0.64378125,0.0007758357678087358
0.64384375,0.0007731595982418196
0.64390625,0.0007769498608068554
0.64396875,0.0007903599257943761
0.64403125,0.0007903946942352524
0.64409375,0.0007807864215411547
0.64415625,0.0007619719787529955
0.6442187500000001,0.0007288190361497693
0.64428125,0.0007051877469821249
0.64434375,0.0006882549339723432
0.6444062500000001,0.0006801328878633939
0.64446875,0.0006793065512581686
0.64453125,0.0006889754751708138
0.6445937500000001,0.0006865838293671628
0.6446562499999999,0.0006755624790352743
0.64471875,0.0006542312505139064
0.6447812500000001,0.0006263646727901404
0.6448437499999999,0.0005896790090061527
0.64490625,0.0005671664927144604
0.6449687500000001,0.0005530536980325185
0.64503125,0.000547122002288021
0.64509375,0.0005535833045533789
0.6451562500000001,0.0005484092914531669
0.64521875,0.0005348090886857781
0.64528125,0.0005114963370349279
0.6453437500000001,0.0004805198109149103
0.64540625,0.0004393198944295379
0.64546875,0.00041110563630609304
0.6455312500000001,0.00039158669386581135
0.64559375,0.0003805000831605468
0.64565625,0.0003826766085925082
0.64571875,0.0003741250324642009
0.64578125,0.0003587082766512706
0.64584375,0.00033316983039791137
0.64590625,0.0002992186757335008
0.64596875,0.00025389265413730544
0.6460312500000001,0.0002206064346210318
0.64609375,0.00019521649541782982
0.64615625,0.00017880508454135025
0.6462187500000001,0.00017691751540574452
0.64628125,0.00016541156166983983
0.64634375,0.0001475219115480847
0.6464062500000001,0.0001200725625989385
0.64646875,0.00008395247536223394
0.64653125,0.00003477647380271259
0.6465937500000001,-3.175467114556463e-6
0.6466562499999999,-0.000033928590138204706
0.64671875,-0.00005582005596788814
0.6467812500000001,-0.0000710542263366934
0.6468437499999999,-0.00007654483699680303
0.64690625,-0.0000960239321481926
0.6469687500000001,-0.00012477188452225674
0.64703125,-0.00016315542532929772
0.64709375,-0.00021541965407302632
0.6471562500000001,-0.00025762951459074035
0.64721875,-0.00029311741279855474
0.64728125,-0.0003196665636651455
0.6473437500000001,-0.00033889257373795334
0.64740625,-0.0003468199136491268
0.64746875,-0.000368140006140133
0.64753125,-0.0003980595889323396
0.64759375,-0.0004371590566435296
0.64765625,-0.0004830050663907695
0.64771875,-0.0005373226419985236
0.64778125,-0.0005766667392542585
0.64784375,-0.0006075227411992193
0.64790625,-0.000630076115166231
0.64796875,-0.0006405738861574306
0.6480312500000001,-0.000662539559140557
0.64809375,-0.0006925351227561466
0.64815625,-0.0007319425359657294
0.6482187500000001,-0.0007786316702095772
0.64828125,-0.0008353100567653829
0.64834375,-0.0008781990213919122
0.6484062500000001,-0.0009122523554008569
0.64846875,-0.0009373869376652216
0.64853125,-0.0009497095978143882
0.6485937500000001,-0.0009716893202008359
0.6486562499999999,-0.0010010122766171275
0.64871875,-0.00103945948645702
0.6487812500000001,-0.0010859147874565864
0.6488437499999999,-0.0011431316827224536
0.64890625,-0.0011879605096152268
0.6489687500000001,-0.0012248222423696525
0.64903125,-0.0012517706631434353
0.64909375,-0.0012643555548125796
0.6491562500000001,-0.001285464810300549
0.64921875,-0.0013127199629006936
0.64928125,-0.0013491978369100516
0.6493437500000001,-0.001393683082808489
0.64940625,-0.0014511837678442552
0.64946875,-0.001495649781300644
0.64953125,-0.0015331769337664086
0.64959375,-0.0015609501706598944
0.64965625,-0.0015820510915638686
0.64971875,-0.0015924384964544347
0.64978125,-0.0016173052231600316
0.64984375,-0.0016495711809966646
0.64990625,-0.0016910462533367698
0.64996875,-0.0017454021534421549
0.6500312500000001,-0.0017899723235576814
0.65009375,-0.0018307473710844763
0.65015625,-0.00186569846876148
0.6502187500000001,-0.0018966897884069162
0.65028125,-0.0019193287242397217
0.65034375,-0.001957643201123835
0.6504062500000001,-0.002006541081318036
0.65046875,-0.002066957789866
0.65053125,-0.0021343281096006805
0.6505937500000001,-0.0022115500373421915
0.6506562499999999,-0.002276358558684341
0.65071875,-0.00233205941349357
0.6507812500000001,-0.0023801146649021984
0.6508437499999999,-0.002416471146744259
0.65090625,-0.002464047398639077
0.6509687500000001,-0.0025193222082881134
0.65103125,-0.0025833808157361554
0.65109375,-0.0026534794166696157
0.6511562500000001,-0.0027320726485210514
0.65121875,-0.0027954475387357985
0.65128125,-0.002848969878865057
0.6513437500000001,-0.0028913919813195466
0.65140625,-0.0029183118469835734
0.65146875,-0.0029535211475633927
0.65153125,-0.002992952617321118
0.65159375,-0.0030387106355849736
0.65165625,-0.0030892778343842714
0.65171875,-0.0031471515468957934
0.65178125,-0.00318918935714374
0.65184375,-0.0032192516357569118
0.65190625,-0.0032362710890324886
0.65196875,-0.0032348840516476934
0.6520312500000001,-0.0032375914335128625
0.65209375,-0.0032417863744413633
0.65215625,-0.0032497552670390645
0.6522187500000001,-0.003261184413978005
0.65228125,-0.003279928669095815
0.65234375,-0.0032819570487700456
0.6524062500000001,-0.0032707331849815696
0.65246875,-0.0032444859056878633
0.65253125,-0.003205034468507062
0.6525937500000001,-0.0031494619326956075
0.6526562499999999,-0.0031014993150512288
0.65271875,-0.0030557151649910214
0.6527812500000001,-0.003011062566726133
0.65284375,-0.0029735363481821
0.65290625,-0.0029194228727216706
0.6529687500000001,-0.002851499054696102
0.65303125,-0.0027665554195784453
0.65309375,-0.002666295437784405
0.6531562500000001,-0.0025466193570552326
0.65321875,-0.002431566070116978
0.65328125,-0.0023169228169463707
0.6533437500000001,-0.002202867540483794
0.65340625,-0.0020871450578348744
0.65346875,-0.0019715998156965356
0.65353125,-0.0018341015075876016
0.65359375,-0.001677195414672164
0.65365625,-0.0015036720946426593
0.65371875,-0.0013087087997609576
0.65378125,-0.001115591073798966
0.6538437500000001,-0.0009205941485007085
0.65390625,-0.0007257454988396222
0.65396875,-0.0005283096674973745
0.6540312500000001,-0.00033175758864482235
0.65409375,-0.000113035739285193
0.65415625,0.0001246937209269383
0.6542187500000001,0.00038144337622152136
0.65428125,0.0006617748866180884
0.65434375,0.0009433263310392043
0.6544062500000001,0.0012281933023298441
0.65446875,0.001514225362975588
0.65453125,0.001802541270534641
0.6545937500000001,0.002089399828662193
0.6546562499999999,0.0023987406075971773
0.65471875,0.002726773889306075
0.6547812500000001,0.0030746813149128624
0.65484375,0.0034493137543773755
0.65490625,0.003826676311344576
0.6549687500000001,0.004209369817037095
0.65503125,0.00459426087860608
0.65509375,0.004981189738386904
0.6551562500000001,0.005366142093517656
0.65521875,0.005772325444249021
0.65528125,0.006197306290506285
0.6553437500000001,0.006643307852586801
0.65540625,0.007108472426366301
0.65546875,0.007595697139244628
0.6555312500000001,0.008081673465946265
0.65559375,0.008570351083984795
0.65565625,0.009061511779615006
0.65571875,0.009549185546725902
0.65578125,0.01005718268954059
0.6558437500000001,0.010582936074617369
0.65590625,0.011130172224809588
0.65596875,0.01169798375527871
0.6560312500000001,0.012289529979025424
0.65609375,0.012881467924582585
0.65615625,0.01347697997821
0.6562187500000001,0.01407429677139424
0.65628125,0.014667080534331252
0.65634375,0.015278470441976999
0.6564062500000001,0.015906987336889375
0.65646875,0.016556195701381823
0.65653125,0.017226504953998398
0.6565937500000001,0.01792261366513101
0.6566562499999999,0.018620461113329406
0.65671875,0.01932233790557658
0.6567812500000001,0.020025824205428644
0.65684375,0.02073177673646267
0.65690625,0.021437248494544293
0.6569687500000001,0.02216657787134072
0.65703125,0.022916154922544646
0.65709375,0.02368696303493066
0.6571562500000001,0.024484570466045297
0.65721875,0.025284702763558528
0.65728125,0.02608994536143433
0.6573437500000001,0.026895789641452547
0.65740625,0.027702606490463598
0.65746875,0.028506835467630415
0.65753125,0.0293321304347689
0.65759375,0.030176509083041467
0.65765625,0.031041914876545208
0.65771875,0.031925936235556056
0.65778125,0.03283098166818488
0.6578437500000001,0.03373238769087289
0.65790625,0.034633382823021724
0.65796875,0.03553358742919552
0.6580312500000001,0.03642860961024851
0.65809375,0.03734239247300542
0.65815625,0.03827293243984499
0.6582187500000001,0.03922271740315156
0.65828125,0.04019167401321384
0.65834375,0.04118202212408863
0.6584062500000001,0.04216859900433101
0.65846875,0.04315410716013418
0.65853125,0.044136386490643185
0.6585937500000001,0.04511031556819384
0.6586562499999999,0.04609979083572542
0.65871875,0.04710223589295001
0.6587812500000001,0.048124371252547954
0.65884375,0.04916345018194497
0.65890625,0.05022381424845718
0.6589687500000001,0.051280042687683214
0.65903125,0.05233422337853022
0.65909375,0.05338196555625136
0.6591562500000001,0.054418913753197726
0.65921875,0.055466476026606835
0.65928125,0.056524077600573555
0.6593437500000001,0.05759774588437956
0.65940625,0.05868763651665811
0.65946875,0.059789561887207306
0.65953125,0.06090412803935685
0.65959375,0.062004559562057
0.65965625,0.06309795377435169
0.65971875,0.0641748393281557
0.65978125,0.06525787969606216
0.6598437500000001,0.06634747958749002
0.65990625,0.06744765318984475
0.65996875,0.0685636705091833
0.6600312500000001,0.06969675907588299
0.66009375,0.07089776257219622
0.66015625,0.07214572048879121
0.6602187500000001,0.07343933975615918
0.66028125,0.07476215727397911
0.66034375,0.07613318452551476
0.6604062500000001,0.07754437873489677
0.66046875,0.07899878572190427
0.66053125,0.08049458641184797
0.6605937500000001,0.08202497609014917
0.66065625,0.08358584065023354
0.66071875,0.08514619451655794
0.6607812500000001,0.0867003609844981
0.66084375,0.0882427717399488
0.66090625,0.08976235450997827
0.6609687500000001,0.09127778659475484
0.66103125,0.09278436635609105
0.66109375,0.09428184225088213
0.6611562500000001,0.09576457686707203
0.66121875,0.0972201760119024
0.66128125,0.09864006101302247
0.6613437500000001,0.09999575709183625
0.66140625,0.1012862915031413
0.66146875,0.10249899103527049
0.66153125,0.10365558615862086
0.66159375,0.10474982838732064
0.6616562500000001,0.10578392650335093
0.66171875,0.10675154591684734
0.66178125,0.10764081628083186
0.6618437500000001,0.1084450550611863
0.66190625,0.10913176985434925
0.66196875,0.1097005069210169
0.6620312500000001,0.11014107609738917
0.66209375,0.11047399444085097
0.66215625,0.11069659427500987
0.6622187500000001,0.11080851227070276
0.66228125,0.1108069807948429
0.66234375,0.11067907514358796
0.6624062500000001,0.11042141242697948
0.66246875,0.11000252463390728
0.66253125,0.10941814636316663
0.6625937500000001,0.10866049994389211
0.66265625,0.10775418137240345
0.66271875,0.10669848298817766
0.6627812500000001,0.10549424658818661
0.66284375,0.10413929079349515
0.66290625,0.10262085665595075
0.6629687500000001,0.1009348033501486
0.66303125,0.0990522091366671
0.66309375,0.09697594895440088
0.6631562500000001,0.09470232021317473
0.66321875,0.09225569772010396
0.66328125,0.08963542049188777
0.6633437500000001,0.08684497867745074
0.66340625,0.0838809671494422
0.66346875,0.08073508071371296
0.66353125,0.0774047520596046
0.66359375,0.07386586017608397
0.6636562500000001,0.07012758130071878
0.66371875,0.06619682118340543
0.66378125,0.062075122479987636
0.6638437500000001,0.057789207363631995
0.66390625,0.053335570626854185
0.66396875,0.0487119227793012
0.6640312500000001,0.043912215850685485
0.66409375,0.03893974718464929
0.66415625,0.03377520163382511
0.6642187500000001,0.02843349113008988
0.66428125,0.022924221100200724
0.66434375,0.017260109809019077
0.6644062500000001,0.011443360917014478
0.66446875,0.005495380850488521
0.66453125,-0.0005912225717358624
0.6645937500000001,-0.006818974194541028
0.66465625,-0.013179614869919282
0.66471875,-0.019686867780866424
0.6647812500000001,-0.02632202983168718
0.66484375,-0.03307208504539523
0.66490625,-0.03992418236162089
0.6649687500000001,-0.0468685475406167
0.66503125,-0.05390782699620239
0.66509375,-0.061022280651888805
0.6651562500000001,-0.06821827792770359
0.66521875,-0.0754839297297371
0.66528125,-0.08282804070750575
0.6653437500000001,-0.090230110000587
0.66540625,-0.09767690896243786
0.66546875,-0.10515663071600756
0.6655312500000001,-0.11265983259697081
0.66559375,-0.12018068605410949
0.6656562500000001,-0.12772394690712413
0.66571875,-0.13525849943199958
0.66578125,-0.142803489598822
0.6658437500000001,-0.15034041539942172
0.66590625,-0.15785804602618125
0.66596875,-0.16534456622797594
0.6660312500000001,-0.17279017085726037
0.66609375,-0.1801871455871239
0.66615625,-0.18753018302377422
0.6662187500000001,-0.1948055570992075
0.66628125,-0.2020338545690425
0.66634375,-0.2091807965990955
0.6664062500000001,-0.2162466137488939
0.66646875,-0.22322190778962786
0.66653125,-0.23009815011364568
0.6665937500000001,-0.23686819534248438
0.66665625,-0.24352670412674166
0.66671875,-0.2500606731047065
0.6667812500000001,-0.25648285964161666
0.66684375,-0.2627798662911922
0.66690625,-0.26894517072073365
0.6669687500000001,-0.2749821103688382
0.66703125,-0.2808663086244131
0.66709375,-0.2866017520844067
0.6671562500000001,-0.29218437993630103
0.66721875,-0.2976025214165643
0.66728125,-0.3028710678386785
0.6673437500000001,-0.3079784261665817
0.66740625,-0.31292179181878105
0.66746875,-0.31769781573085243
0.66753125,-0.32230327599361
0.66759375,-0.3267360164860647
0.6676562500000001,-0.33099373785451225
0.66771875,-0.3350761931551448
0.66778125,-0.3389815916078448
0.6678437500000001,-0.34270985910867346
0.66790625,-0.346260580055015
0.66796875,-0.3496332367465302
0.6680312500000001,-0.3528274452065575
0.66809375,-0.3558430066879287
0.66815625,-0.35868033450014686
0.6682187500000001,-0.361331474381107
0.66828125,-0.3638150204402406
0.66834375,-0.36612365199870733
0.6684062500000001,-0.36825884633921907
0.6684687500000001,-0.37023165277308995
0.66853125,-0.3720247975052931
0.6685937500000001,-0.37364953853617366
0.66865625,-0.3750991284990392
0.66871875,-0.37639355903522287
0.6687812500000001,-0.3775265151875768
0.66884375,-0.3785007164349101
0.66890625,-0.3793190219805818
0.6689687500000001,-0.3799843662930046
0.66903125,-0.38049970709474734
0.66909375,-0.3808592349880178
0.6691562500000001,-0.38108388545843314
0.66921875,-0.38117761323635857
0.66928125,-0.3811247235564128
0.6693437500000001,-0.38093824192379694
0.66940625,-0.3806217206403676
0.6694687500000001,-0.3801787430948552
0.66953125,-0.3796129271793063
0.66959375,-0.3789190224060443
0.6696562500000001,-0.378118452413029
0.66971875,-0.3772060024878615
0.66978125,-0.3761853397742626
0.6698437500000001,-0.3750602733282332
0.66990625,-0.37383440827682357
0.66996875,-0.3725115844336787
0.6700312500000001,-0.37108850528779613
0.67009375,-0.36960019497932717
0.67015625,-0.36802154992907554
0.6702187500000001,-0.3663668100602022
0.67028125,-0.3646405624429967
0.67034375,-0.3628471982918028
0.6704062500000001,-0.3609819246665753
0.6704687500000001,-0.35906739976550817
0.67053125,-0.3570985147505573
0.6705937500000001,-0.35507949553271456
0.67065625,-0.3530143706169543
0.67071875,-0.3509070606397097
0.6707812500000001,-0.34876124691032334
0.67084375,-0.34657183167618943
0.67090625,-0.3443604261738563
0.6709687500000001,-0.3421316235114031
0.67103125,-0.33986873551632707
0.67109375,-0.3375850290844076
0.6711562500000001,-0.33528376191684894
0.67121875,-0.33296794855306955
0.67128125,-0.33063157102913676
0.6713437500000001,-0.32829577509360974
0.67140625,-0.32595421111206513
0.6714687500000001,-0.3236094151601385
0.67153125,-0.321263856510428
0.67159375,-0.31891988393365
0.6716562500000001,-0.3165797939207199
0.67171875,-0.3142365275059882
0.67178125,-0.3119106607114476
0.6718437500000001,-0.3096053891620947
0.67190625,-0.30730190294177434
0.67196875,-0.3050123493074861
0.6720312500000001,-0.3027384859710083
0.67209375,-0.30048193674177825
0.67215625,-0.29823497086306106
0.6722187500000001,-0.2960178504281918
0.67228125,-0.2938226798752318
0.67234375,-0.2916507260114357
0.6724062500000001,-0.2895032550747195
0.6724687500000001,-0.28738154596611376
0.67253125,-0.2852772126418046
0.6725937500000001,-0.2832104445899002
0.67265625,-0.2811832181144367
0.67271875,-0.2791756209221917
0.6727812500000001,-0.27719894591257216
0.67284375,-0.27525408143008695
0.67290625,-0.2733419363603915
0.6729687500000001,-0.271453524867175
0.67303125,-0.2696090671333168
0.67309375,-0.26779950376433265
0.6731562500000001,-0.2660255332651488
0.67321875,-0.2642877442275817
0.67328125,-0.26258681994090105
0.6733437500000001,-0.26092327875035926
0.67340625,-0.2592878786388177
0.6734687500000001,-0.25771146140135404
0.67353125,-0.256163467228349
0.67359375,-0.2546549470794629
0.6736562500000001,-0.2531863948726386
0.67371875,-0.2517582281970697
0.67378125,-0.25037090243304594
0.6738437500000001,-0.24901494143505287
0.67390625,-0.24771068214421316
0.67396875,-0.24644855351391287
0.6740312500000001,-0.24522896338174383
0.67409375,-0.24405231891890908
0.67415625,-0.24291905277792009
0.6742187500000001,-0.24184021796101168
0.67428125,-0.24079498025335377
0.67434375,-0.23978432103261313
0.6744062500000001,-0.23882880250375282
0.6744687500000001,-0.23791879749085598
0.67453125,-0.23705473228726942
0.6745937500000001,-0.23623707448764775
0.67465625,-0.23546632191142122
0.67471875,-0.23474295608275947
0.6747812500000001,-0.23406750943828886
0.67484375,-0.23343030677079343
0.67490625,-0.23286301516274072
0.6749687500000001,-0.2323347228666114
0.67503125,-0.23185665501711494
0.67509375,-0.23142944828056627
0.6751562500000001,-0.23105378479261648
0.67521875,-0.23073037482374575
0.67528125,-0.23045996651579403
0.6753437500000001,-0.23023298989616808
0.67540625,-0.2300710432820349
0.6754687500000001,-0.22997507563547076
0.6755312500000001,-0.22992506921041383
0.67559375,-0.22993243151200154
0.6756562500000001,-0.229998194040561
0.67571875,-0.23012343242002842
0.67578125,-0.2303092541630184
0.6758437500000001,-0.23055686899628297
0.67590625,-0.23085701996350405
0.67596875,-0.23123209368517325
0.6760312500000001,-0.2316832701930629
0.67609375,-0.23219136267085716
0.67615625,-0.23276820758179534
0.6762187500000001,-0.233415432485645
0.6762812500000001,-0.23413473635864657
0.67634375,-0.23492790901586114
0.6764062500000001,-0.23579684059520142
0.6764687500000001,-0.2367435062299025
0.67653125,-0.23776946573220042
0.6765937500000001,-0.2388779868417974
0.67665625,-0.2400707616831551
0.67671875,-0.24135019975923505
0.6767812500000001,-0.24271875787843838
0.67684375,-0.2441790630092199
0.67690625,-0.24573386055076102
0.6769687500000001,-0.24739587617711112
0.67703125,-0.24914828946372405
0.67709375,-0.2510040597557862
0.6771562500000001,-0.2529562855100273
0.67721875,-0.25501767604936254
0.6772812500000001,-0.25719158200179326
0.6773437500000001,-0.2594706335353596
0.67740625,-0.26187993613616045
0.6774687500000001,-0.26441228012790363
0.67753125,-0.2670712146634725
0.67759375,-0.26986040319544646
0.6776562500000001,-0.27278339495258513
0.67771875,-0.27584377173066554
0.67778125,-0.2790448474481959
0.6778437500000001,-0.28238979244331053
0.67790625,-0.2858816076513728
0.67796875,-0.2895226613950614
0.6780312500000001,-0.29331492284986355
0.67809375,-0.2972596360232533
0.67815625,-0.30135708583452586
0.6782187500000001,-0.3056063850897467
0.6782812500000001,-0.31000511550090015
0.67834375,-0.31454885853814385
0.6784062500000001,-0.3192309241992948
0.6784687500000001,-0.32404140782612123
0.67853125,-0.3289666548381711
0.6785937500000001,-0.3339881116090213
0.67865625,-0.3390812776469016
0.67871875,-0.344213934626844
0.6787812500000001,-0.34934449236088827
0.67884375,-0.35441927970489184
0.67890625,-0.35936972286460517
0.6789687500000001,-0.36410813941709663
0.67903125,-0.36852303380488116
0.67909375,-0.37247254053371387
0.6791562500000001,-0.3757760145752655
0.67921875,-0.37820374546393104
0.6792812500000001,-0.37946279754978557
0.6793437500000001,-0.37917910413052697
0.67940625,-0.37687368623454953
0.6794687500000001,-0.3719310581976041
0.67953125,-0.36355767892859814
0.67959375,-0.3507259805265373
0.6796562500000001,-0.3320987277600125
0.67971875,-0.3059265911378428
0.67978125,-0.2699075325759293
0.6798437500000001,-0.2209927389523451
0.67990625,-0.15511314372098994
0.67996875,-0.06680076259558175
0.6800312500000001,0.05092365398940439
0.68009375,0.20809257229892714
0.68015625,0.4191590881806424
0.6802187500000001,0.7038349720198245
0.6802812500000001,1.0900359499859655
0.68034375,1.6178567202169354
0.6804062500000001,2.3457055060699328
0.68046875,3.3599685383039857
0.68053125,4.790315780460893
0.6805937500000001,6.830133545797846
0.68065625,9.720935489291186
0.68071875,13.152422509339214
0.6807812500000001,11.535917395776709
0.68084375,2.416015376072917
0.68090625,-0.0026689821305497935
0.6809687500000001,-0.1711986999450177
0.68103125,-0.12735193006676013
0.68109375,-0.08704140954324718
0.6811562500000001,-0.06088292700990972
0.68121875,-0.04410715862844888
0.6812812500000001,-0.03300329960891206
0.68134375,-0.02538336394548777
0.68140625,-0.01997860294089322
0.6814687500000001,-0.016042677120501364
0.68153125,-0.01308993340682239
0.68159375,-0.010832269009819352
0.6816562500000001,-0.009073600602264227
0.68171875,-0.007681140014342162
0.68178125,-0.006562674915669243
0.6818437500000001,-0.0056528046396043625
0.6819062499999999,-0.004904164119485619
0.68196875,-0.00428187822057405
0.6820312500000001,-0.0037690650230257808
0.6820937499999999,-0.0033274826334221924
0.68215625,-0.002951094842128192
0.6822187500000001,-0.00262804288567897
0.68228125,-0.0023490030940118986
0.68234375,-0.002106556857208797
0.6824062500000001,-0.0018947589634454747
0.68246875,-0.001717642217395018
0.68253125,-0.0015536306227292309
0.6825937500000001,-0.0014083295466597143
0.68265625,-0.0012790765643331398
0.68271875,-0.0011636623873319913
0.68278125,-0.0010602347280859134
0.68284375,-0.0009672365339211436
0.68290625,-0.0008918339913753103
0.68296875,-0.0008159587274696215
0.68303125,-0.0007471192293285369
0.68309375,-0.0006844951442376842
0.68315625,-0.0006273799930041201
0.68321875,-0.0005751623728397783
0.6832812500000001,-0.0005354543128385816
0.68334375,-0.0004915287700289659
0.68340625,-0.00045110525831993796
0.6834687500000001,-0.00041382960473333676
0.6835312499999999,-0.000379390302447202
0.68359375,-0.0003475127743487291
0.6836562500000001,-0.00032578258830232986
0.6837187499999999,-0.0002983478601968536
0.68378125,-0.00027282542802379553
0.6838437500000001,-0.00024903586303963335
0.6839062499999999,-0.00022681396203154037
0.68396875,-0.00021355776208455498
0.6840312500000001,-0.00019412656453816654
0.68409375,-0.00017591638442386132
0.68415625,-0.00015882051664986162
0.6842187500000001,-0.0001427626205175204
0.68428125,-0.00013487437124184623
0.68434375,-0.00012066750964768605
0.68440625,-0.00010726308496681321
0.68446875,-0.00009461885585686205
0.68453125,-0.0000826640211991514
0.68459375,-0.00007831732429317287
0.68465625,-0.0000676351911860559
0.68471875,-0.00005751160608504799
0.68478125,-0.000047917668395353105
0.68484375,-0.000038833771225546335
0.68490625,-0.00003688197914180485
0.68496875,-0.000028725563105626032
0.68503125,-0.000020983603519215898
0.6850937500000001,-0.000013632385495597721
0.6851562499999999,-6.645134507087441e-6
0.68521875,-6.325529411407226e-6


==> data/dataIForceKsi0305SqueezeE100D41G160c045YE105103DoubleAt.csv <==
0,-0.06109036031590967
0.01,-0.03859434617856941
0.02,-0.08973942080262666
0.03,-0.13217367314063747
0.042499999999999996,-0.1956193655122605
0.05499999999999999,-0.263934080451779
0.06749999999999999,-0.3160759149352633
0.08312499999999999,-0.33614090079438264
0.09874999999999999,-0.3363523366584953
0.11437499999999999,-0.3283862811089445
0.13390625,-0.2825715100141205
0.1534375,-0.1326843816919776
0.17296875,0.5703806384549692
0.1973828125,5.26205798179621
0.221796875,-0.10771408304240634
0.2462109375,-0.018763176061651475
0.276728515625,-0.0017969342175490788
0.2919873046875,-0.0009942141096932827
0.30724609375,-0.0007214758112357659
0.326319580078125,-0.0003956373780133214
0.34539306640625,-0.00017787344426620314
0.364466552734375,-0.00010408139813982038
0.38830841064453125,-0.00006570106123300325
0.4121502685546875,-0.000012477043400157772


==> data/dataIForceKsi0305SqueezeE100D41G160c055YE105103DoubleAt.csv <==
0,-0.0613733729732321
0.01,-0.038659133115545925
0.02,-0.0898436648558433
0.03,-0.1322855529198148
0.042499999999999996,-0.1957344587153846
0.05499999999999999,-0.2640592767900223
0.06749999999999999,-0.31621286905565665
0.08312499999999999,-0.3363292456055065
0.09874999999999999,-0.3365260674574744
0.11437499999999999,-0.3286123051709804
0.13390625,-0.2830199462054286
0.1534375,-0.13368778131032416
0.17296875,0.5671745439309902
0.1973828125,5.253249099942438
0.221796875,-0.10184124239976121
0.2462109375,-0.019104957189977387
0.276728515625,-0.0019708717486408784
0.2919873046875,-0.0011673868851518974
0.30724609375,-0.0008903136261956494
0.326319580078125,-0.0005585486212699903
0.34539306640625,-0.0003241169461410303
0.364466552734375,-0.00024078102837487143
0.38830841064453125,-0.00019869248919804396
0.4121502685546875,-0.00013414681205945633
0.43599212646484375,-0.00009072094388364163
0.4508932876586914,-0.00007829534586142637
0.46579444885253907,-0.00006549395798082851
0.4806956100463867,-0.000049030443935005384


==> data/dataIForceKsi0305SqueezeE100D41G160c05YE105103DoubleAt.csv <==
0,-0.06133929952536829
0.01,-0.03865537115128721
0.02,-0.08982863162643034
0.03,-0.13227043986232873
0.042499999999999996,-0.19571502325577395
0.05499999999999999,-0.2640370000837584
0.06749999999999999,-0.3161784026304424
0.08312499999999999,-0.3362851034297161
0.09874999999999999,-0.33648076444246433
0.11437499999999999,-0.32855337253028394
0.13390625,-0.28289709684177844
0.1534375,-0.13340904389091218
0.17296875,0.5680610440273163
0.1973828125,5.255685349802535
0.221796875,-0.10350170136533027
0.2462109375,-0.019026795936452692
0.276728515625,-0.0019350476046279426
0.30724609375,-0.000774489150209684
0.337763671875,-0.0004026293879208261
0.356837158203125,-0.0002396397895060172
0.37591064453125,-0.00017354697992064857
0.394984130859375,-0.00014454873598900725
0.41882598876953125,-0.00009378210061884865
0.4426678466796875,-0.00005279699367025504
0.46650970458984375,-0.00003518320560313
0.49631202697753907,-0.000010595942963503257


==> data/dataIForceKsi0305SqueezeE100D41G320c005YE105103DoubleAt.csv <==
0,-0.06137110181959997
0.01,-0.03873402235675825
0.02,-0.08990972680589501
0.03,-0.13234684365089355
0.042499999999999996,-0.19584543582520342
0.05499999999999999,-0.2642343586937511
0.06749999999999999,-0.3164756752122223
0.08312499999999999,-0.33680318310478286
0.09874999999999999,-0.33732989860084645
0.11437499999999999,-0.3298299950706367
0.13390625,-0.2854539545015966
0.1534375,-0.1400241828381804
0.17296875,0.5395897455330608
0.1973828125,5.014896370661054
0.221796875,0.06030861710959945
0.2462109375,-0.020332168685009935
0.276728515625,-0.0019840702883529007
0.30724609375,-0.000788687394880892
0.3225048828125,-0.0005955731071299659
0.341578369140625,-0.0003490920892507964
0.36065185546875,-0.000219375811586144
0.379725341796875,-0.00017788798100860882
0.40356719970703125,-0.00012955659722335125


==> data/dataIForceKsi0305SqueezeE100D41G320c045YE105103DoubleAt.csv <==
0,-0.06111743617256417
0.01,-0.03867192410591207
0.02,-0.08981922997455695
0.03,-0.13225196392635513
0.042499999999999996,-0.19574365036815408
0.05499999999999999,-0.26413079734062084
0.06749999999999999,-0.3163734485864704
0.08312499999999999,-0.3366607015773486
0.09874999999999999,-0.33719188269587697
0.11437499999999999,-0.3296699153714014
0.13390625,-0.2851675333847897
0.1534375,-0.13939122068271
0.17296875,0.5417034708760564
0.1973828125,5.023296890233482
0.221796875,0.047613066962623615
0.2462109375,-0.020062318730292947
0.276728515625,-0.0018444530734976917
0.30724609375,-0.0006554855939064029
0.3225048828125,-0.00046943913181457715
0.341578369140625,-0.0002297870234152983
0.36065185546875,-0.000113136400832577
0.379725341796875,-0.00007677642167019854
0.40356719970703125,-0.000031933286728942016


==> data/dataIForceKsi032SqueezeE100D41G160c005YE105103DoubleAt.csv <==
0.01,1.1931168905635624e-10
0.02,-1.704791482082891e-9
0.03,-5.2427657891066535e-8
0.042499999999999996,-4.13645937724125e-7
0.05499999999999999,7.140289289919207e-7
0.06749999999999999,0.00001210146942965954
0.08312499999999999,0.000029737516961988205
0.09874999999999999,-0.000040674783856312145
0.11437499999999999,-0.00022121025041005224
0.13390625,-0.000247077775805714
0.1534375,0.000041841568104596055
0.17296875,0.0003490963745823499
0.1973828125,0.0007300888623420327
0.221796875,0.000839194000808837
0.2462109375,0.0006161564427687423
0.276728515625,0.0004874348055239394
0.2919873046875,0.0002662752481784208
0.30724609375,-0.00014748120941850243
0.326319580078125,-0.0004286049106717027
0.34539306640625,-0.00038060249536022063
0.364466552734375,-0.0005322150229317402
0.38830841064453125,-0.0008964863198276728
0.4121502685546875,-0.0013289211525659157
0.42407119750976563,-0.0012075515910201216
0.4389723587036133,-0.0010784039942886546
0.45387351989746094,-0.0006895997069083512
0.4687746810913086,-0.0007736282588498656
0.48740113258361817,-0.0007030286308934552
0.5060275840759277,-0.0005002424796578461
0.5246540355682373,-0.00048796431948768557
0.5362955677509308,-0.0009157486333059987
0.5479370999336243,-0.001178935881565564
0.5595786321163178,-0.001147864917944399
0.5741305473446846,-0.0008046833597737267
0.581406504958868,-0.000556236308479091
0.5886824625730515,-0.0004294586667331087
0.5977774095907807,-0.0003593319711497904
0.60687235660851,-0.00039510310319173635
0.6159673036262393,-0.0005189338017402806
0.6273359873984009,-0.00052342291955414
0.6387046711705625,-0.00030737664905174523
0.6500733549427241,0.00004828869280929093
0.6642842096579261,0.0004162916287594483
0.6784950643731281,0.00042590907459931406
0.6927059190883301,0.0003925402387876709
0.7015877032853314,0.0005008968502234116
0.7104694874823326,0.00046531515748880005
0.7193512716793339,0.0003263394213303423
0.7304535019255854,0.0002514939008321081
0.741555732171837,0.00017783372489113547
0.7526579624180886,-0.00014413887022035718
0.766535750225903,-0.0006142264096072032
0.7804135380337175,-0.0008415684721453463
0.794291325841532,-0.0008965545271556513
0.8116385606013,-0.0010391252243187263
0.8289857953610681,-0.0011787374589484183
0.8376594127409521,-0.0011495492384805957
0.8485014344658072,-0.0013063790618948017
0.8539224453282347,-0.001177987245216104
0.8593434561906622,-0.001011887381912516
0.8661197197686966,-0.000832263940368808
0.8695078515577138,-0.0008117608337089181
0.872895983346731,-0.0008206842710081811
0.8771311480830025,-0.0007629881513630244
0.881366312819274,-0.0006793951090039315
0.8856014775555455,-0.0006289327312482521
0.8882484555157153,-0.000584339990085816
0.890895433475885,-0.000533377344803739
0.8935424114360546,-0.0005125555487950993
0.8968511338862667,-0.0005403228795979823
0.9001598563364788,-0.000574206207622055
0.9034685787866908,-0.0005685312375363681
0.907604481849456,-0.0005769363818205358
0.9117403849122211,-0.0006660692690679834
0.9158762879749862,-0.0007615341281081526
0.9210461668034426,-0.0008323102221440169
0.9262160456318991,-0.0009107676178969951
0.9288009850461273,-0.0009239459707285976
0.9320321593139126,-0.0008100785248767188
0.9352633335816979,-0.0006074927451894441
0.9384945078494832,-0.0004495633648288266
0.9425334756842147,-0.00037091214138563653
0.9465724435189463,-0.00031237173177028324
0.9506114113536779,-0.00022344393391560038
0.9556601211470923,-0.0002136630200392429
0.9607088309405067,-0.00029356785502672694
0.9657575407339212,-0.0003140141871371345
0.9720684279756893,-0.00031193163881570855
0.9783793152174574,-0.0003749478519615375
0.9799570370278994,-0.00039626879092506456
0.9809431131594256,-0.00040588335679640037
0.9814361512251888,-0.00041000613369182923


==> data/dataIForceKsi05StraightColisionNewAutomC1533ip66.csv <==
0.0002,-0.00015174244644063886
0.0004,-0.0001509398877429757
0.0006000000000000001,-0.00015094357765157545
0.0008500000000000001,-0.00015095077776746204
0.0011,-0.0001509608544318521
0.00135,-0.00015097381794157148
0.0016625000000000001,-0.00015099410737025515
0.001975,-0.00015101896709095598
0.0022875,-0.00015104843208443034
0.002678125,-0.0001510917926081693
0.00306875,-0.00015114246371314682
0.0034593749999999998,-0.00015120050281022368
0.00394765625,-0.00015128349579364826
0.0044359375,-0.0001513781798289031
0.00492421875,-0.00015148464355912867
0.0055345703125,-0.0001516344168752227
0.006144921875,-0.00015180287803376945
0.0067552734375,-0.00015199017334806958
0.007518212890625,-0.00015225099643792998
0.00828115234375,-0.0001525417436439671
0.009044091796875,-0.0001528626915112515
0.00999776611328125,-0.00015330677834150206
0.0109514404296875,-0.0001537990727110094
0.01190511474609375,-0.00015434018986886777
0.013097207641601563,-0.00015508625361754678
0.014289300537109376,-0.00015591105531735004
0.015481393432617188,-0.0001568161685785894
0.016971509552001954,-0.00015806318006231291
0.01846162567138672,-0.00015944226843295694
0.019951741790771485,-0.00016085701372242249
0.021814386940002442,-0.0001629506692407689
0.0236770320892334,-0.00016527644830080057
0.025539677238464356,-0.00016784726015997488
0.027867983675003052,-0.0001714282401379366
0.03019629011154175,-0.00017534262062356555
0.032524596548080445,-0.00017984349876766875
0.035434979593753815,-0.0001861059397778154
0.038345362639427186,-0.00019341825518609317
0.041255745685100556,-0.00020168889557625134
0.04489372449219227,-0.0002139615216341264
0.04853170329928398,-0.0002285102748901829
0.052169682106375695,-0.00024605435835844226
0.056717155615240336,-0.0002735417599564211
0.06126462912410498,-0.0003093288760136991
0.06581210263296962,-0.00035752430198110496
0.07149644451905042,-0.0004464690905482757
0.07718078640513122,-0.0005952663860768492
0.08286512829121202,-0.0008838074272777738
0.08997055564881302,-0.0020775726647316566
0.09352326932761353,-0.004820792881169036
0.09529962616701378,-0.010396925261074875
0.09640984919163893,-0.024785728743753337
0.09696496070395151,-0.05357869374578905
0.09752007221626409,-0.08544915804262926
0.09769354456386177,2.586151238946454
0.09786701691145945,0.6099911441217137
0.09804048925905713,-0.1565901369623178
0.09815372823836474,-0.16659272207213432
0.09826696721767235,-0.15986556324123094
0.09834872788004287,-0.15759650706624784
0.09843048854241339,-0.15755154855507336
0.09851224920478391,-0.1586407526748817
0.09860053471614749,-0.15986551007223024
0.09868882022751108,-0.1606040502899764
0.09877710573887466,-0.16105826336439938
0.09885109727187413,-0.16163832494814934
0.09890737264545492,-0.16242801027563614
0.09894959744562906,-0.16327839880835399
0.09898211321617066,-0.16408125518545374
0.09900805794430427,-0.16479715574205017
0.09902948351310364,-0.16542073509618832
0.09905090908190302,-0.1660522305295232
0.09907233465070239,-0.16666385418315524
0.0990905497471615,-0.16714098918527454
0.0991087648436206,-0.1675485300763065
0.09912697994007971,-0.1678507959770898
0.09914374518164996,-0.16799843354289995
0.09916051042322022,-0.16797858149756384
0.09917727566479047,-0.16774196251041526
0.09919313925264539,-0.1672657113725386
0.09920900284050031,-0.16648490755176598
0.09922486642835524,-0.165331863054545
0.09923998086024852,-0.16381541296100643
0.0992550952921418,-0.1618125840428745
0.09927020972403508,-0.1592356286684025
0.09928451443521615,-0.15617882163828428
0.09929881914639721,-0.15242694625297432
0.09931312385757828,-0.14787885163436648
0.09932644502581267,-0.14283161503003833
0.09933976619404707,-0.1369062677285263
0.09935308736228146,-0.1300066020652411
0.09936522101026303,-0.12279175627038456
0.0993773546582446,-0.11461631596635419
0.09938948830622617,-0.10540851605698015
0.09940026998533215,-0.09632001496572391
0.09941105166443813,-0.0863395181069821
0.09942183334354411,-0.07544382038273756
0.09943118188407336,-0.06524674882274621
0.09944053042460262,-0.05435726478967608
0.09944987896513187,-0.04279020891927029
0.09945780739360265,-0.032468700109879164
0.09946573582207342,-0.021704391969729925
0.0994736642505442,-0.010530657326157253
0.09948024463897578,-0.0009751006500470227
0.09948682502740737,0.008804815405445643
0.09949340541583895,0.0187755782164806
0.09949877119939685,0.02702135237399822
0.09950413698295474,0.0353460132762079
0.09950950276651263,0.04372469423855091
0.09951382123172245,0.05048938014020331
0.09951813969693227,0.05725701646378194
0.09952180817384766,0.06299691120027538
0.09952491594601935,0.06784517707198133
0.09952754276748976,0.0719280430141297
0.09952975894100503,0.07535889405822137
0.09953162579784465,0.07823738402417901
0.09953319640949776,0.08064978790615315
0.09953451640560813,0.08267001433488463
0.09953562481682476,0.08436091063758389
0.09953655489198511,0.08577564048144087
0.09953733486060892,0.08695901169275606
0.09953798862605295,0.08794869298799364
0.09953853638403586,0.0887762950115066
0.09953899516706079,0.08946831191018766
0.09953937931866594,0.09004693066404118
0.09953970090326363,0.09053072057759144
0.0995399700581129,0.0909352171162025
0.09954019529410246,0.09127341422089652
0.09954038375176509,0.0915561782508773
0.09954054141850806,0.0917925953717656
0.09954067331246326,0.0919902627095868
0.09954078363774335,0.09215553213115484
0.09954087591533756,0.09229371425484192
0.09954095309329465,0.0924092490837822
0.09954101763940826,0.09250584875404316
0.09954107161905298,0.0925866168539877
0.09954111676053821,0.09265414820822329
0.09954115450992944,0.09271061229908016
0.10050365450992944,0.01623040142141967
0.10146615450992945,-0.06401390509821649
0.10194740450992945,0.06534361542308748
0.10235685055527713,-0.11115894657918968
0.1027662966006248,-0.10337881206274563
0.10317574264597248,0.06551653591673454
0.10353451905121967,-0.0014612601459851188
0.10389329545646686,-0.06483446514597557
0.10425207186171405,0.028296719841833642
0.10460211867358524,0.05814369199849767
0.10495216548545643,-0.05750837280876282
0.10530221229732761,-0.051224424169720555
0.10568579499067822,0.0602655815086143
0.10606937768402883,0.004887249192719462
0.10645296037737943,-0.05925696049721466
0.10693124919213837,0.016401313231218545
0.1074095380068973,0.03243038349056575
0.10788782682165624,-0.04726817884288789
0.10848568784010491,0.00955273088491844
0.10908354885855359,0.02463401688921954
0.10968140987700227,-0.0402533310848378
0.11042873615006311,0.021778365464082003
0.11117606242312396,-0.00007653249494096737
0.1119233886961848,-0.02045116331170263
0.11258587302183976,0.026872401244274022
0.11324835734749471,-0.01718055860698206
0.11391084167314966,-0.0030105546622001544
0.11473894708021835,0.013892431006507402
0.11556705248728705,-0.01911475324814238
0.11639515789435574,0.013983737946345873
0.11731838578302874,-0.008219371865773359
0.11824161367170173,-0.00588109964241651
0.11897100272783305,0.011688202275409745
0.11953916759192465,-0.0049166251667253635
0.11996819843578227,0.006758056177063709
0.12027005655077382,0.012836082019458489
0.12047293560093063,0.0025597046618695413
0.12060581390962831,-0.0057911267607287376
0.12069195571270737,-0.00890292831967679
0.12074787916260328,-0.009375737393976673
0.1207843085317877,-0.008981770206353101
0.12080812943270257,-0.008436028732420747
0.12082374192618052,-0.007962413279600435
0.12083398974350916,-0.0076046006257773704
0.12084072272008366,-0.007350243694301789
0.12084514915008762,-0.007175002331000019
0.12084806038882864,-0.007056369569767074
0.12084997560862272,-0.006976889757515384
0.12085123579846971,-0.00692397974344125
0.12085206508322054,-0.006888898268930285
0.12085261084673878,-0.0068656972708970865
0.12085297003911671,-0.00685037867903826
0.12085320644814712,-0.006840275323661646
0.12085336204845305,-0.006833616326069367
0.12085346446332854,-0.006829229470181428
0.1208535318726141,-0.006826340336743619
0.1208535762415583,-0.006824437960303811
0.12647857624155834,0.006137961722852248
0.12947660448309656,-0.005643531022791512
0.13247463272463478,0.0049309738728125635
0.135472660966173,-0.004170753133663968
0.13854486160063348,0.003330849262626001
0.14161706223509396,-0.002564139534923862
0.14468926286955444,0.0018017042234127478
0.14787779637383397,-0.0011488913885444318
0.1510663298781135,0.0005657191931230932
0.15425486338239303,-0.00006526223520231245
0.15824053026274243,-0.0002528552520727201
0.16222619714309183,0.0005274051174342792
0.16621186402344124,-0.0007157831561401123
0.171193947623878,0.0008081784024718541
0.17617603122431474,-0.0008682503030322947
0.1811581148247515,0.0008831590743811485
0.18738571932529746,-0.0008688713870848713
0.19361332382584343,0.0008163631915499153
0.1998409283263894,-0.0007729296046775358
0.20762543395207184,0.0007238539913414221
0.21540993957775428,-0.000602908158120738
0.22319444520343673,0.0006316904812819629
0.2329250772355398,-0.00043150265821056966
0.24265570926764285,0.000524832894419916
0.2523863412997459,-0.00030856486515190573
0.26454963133987475,0.00038536135698293006
0.2767129213800036,-0.0002494241154092358
0.2888762114201324,0.00024623769709096466
0.30408032397029344,-0.0001987430039127186
0.31928443652045446,0.00015711532598886024
0.3344885490706155,-0.00013629582025879994
0.35349368975831674,0.00010227405906915177
0.372498830446018,-0.00008395997199998895
0.39150397113371926,0.00007226807056683049
0.4152603969933459,-0.00003586859001525333
0.4390168228529725,0.00004507761329841653
0.4627732487125991,-0.00002368692007573281
0.4924687810371324,0.00001612351448451732
0.5221643133616656,-8.234539844595434e-6
0.5518598456861988,5.031543481581746e-6
0.5889792610918654,1.90775804066734e-6
0.6260986764975319,-9.38488712437513e-7
0.6632180919031985,0.000012076065603300323
0.7096173611602816,4.809150570467269e-6
0.7560166304173648,0.000021957034736841408
0.8024158996744479,2.8792535103350225e-6
0.8604149862458019,0.000024187147317986102
0.9184140728171559,9.619379860173471e-6
0.9764131593885099,0.00002638518045082472
1.0489120176027025,3.6189913813489127e-6
1.121410875816895,0.00001700772724344546
1.1939097340310876,-2.090069064514255e-6
1.2845333067988283,7.5748373578460315e-6
1.375156879566569,-5.5694774531156455e-6
1.4657804523343096,7.837343738215097e-6
1.5790599182939855,5.283431690192297e-6
1.6923393842536614,0.000018487408878109513
1.8056188502133372,9.360340965644531e-6
1.947218182662932,8.624456845920947e-6
2.0888175151125266,-1.896002874021696e-6
2.2304168475621213,4.009814867034223e-6
2.4074160131241147,8.7212564954392e-6
2.584415178686108,0.000014647204970769101
2.7614143442481014,7.077622471221567e-6
2.9614143442481016,8.929007585672943e-7
3.1614143442481017,3.8313551998514495e-6
3.361414344248102,0.000011613415705463703
3.561414344248102,8.102372691110027e-6
3.7614143442481023,4.088010993053004e-7
3.9614143442481025,3.217951909079142e-6
4.161414344248103,9.185645181292168e-6
4.361414344248103,9.889573456559053e-6
4.561414344248103,1.985853577107788e-6
4.761414344248103,1.2673744451685565e-6
4.961414344248103,6.471196016474834e-6
5.1614143442481035,0.000010182819852530556
5.361414344248104,2.677909131582057e-6
5.561414344248104,8.902161637014405e-7
5.761414344248104,4.295218750768881e-6
5.961414344248104,9.117051044754687e-6
6.161414344248104,4.381983523649158e-6
6.361414344248105,8.44437224548078e-7
6.561414344248105,2.1601495981682373e-6
6.761414344248105,8.538718251210886e-6
6.961414344248105,5.594234122177633e-6
7.161414344248105,1.235868592477929e-6
7.3614143442481055,8.806831214291932e-7
7.561414344248106,6.149022540466453e-6
7.761414344248106,5.659134393556919e-6
7.961414344248106,2.1662563856467143e-6
8.161414344248106,-2.4778858326302e-8
8.361414344248105,4.9422843328705834e-6
8.561414344248105,6.614034489094145e-6
8.761414344248104,3.2782448331769576e-6
8.961414344248103,-2.0338723707991058e-7
9.161414344248103,2.772368511816392e-6
9.361414344248102,5.004242686013072e-6
9.561414344248101,3.663321818003773e-6
9.7614143442481,4.533346889545875e-8
9.9614143442481,1.7036587197094555e-6
10.161414344248099,5.202781098001541e-6
10.361414344248098,5.0304871269252205e-6
10.561414344248098,8.381209501973075e-7
10.761414344248097,5.640612768392783e-7
10.961414344248096,3.0169710673738637e-6
11.161414344248096,4.079833281489531e-6
11.361414344248095,1.2963052353764937e-6
11.561414344248094,1.9490192507132242e-7
11.761414344248093,2.6590116972147193e-6
11.961414344248093,5.074113062497609e-6
12.161414344248092,2.6896175128049427e-6
12.361414344248091,2.1245563035232617e-7
12.56141434424809,9.91127620919574e-7
12.76141434424809,3.162684755947387e-6
12.96141434424809,2.3728904197800604e-6
13.161414344248088,3.392841382843237e-7
13.361414344248088,6.50332299872991e-7
13.561414344248087,3.514482095484661e-6
13.761414344248086,3.7957138960542647e-6
13.961414344248086,1.2605341687399463e-6
14.161414344248085,3.779941359915995e-9
14.361414344248084,1.5854345724042318e-6
14.561414344248083,2.4777555868021883e-6
14.761414344248083,1.1681574898225744e-6
14.961414344248082,-4.2963146831831445e-8
15.161414344248081,1.5417500277281615e-6
15.36141434424808,3.4473000695700584e-6
15.56141434424808,2.5169593187851502e-6
15.76141434424808,3.127817100739838e-7
15.961414344248078,3.292346297117943e-7
16.16141434424808,1.6744770250098906e-6
16.36141434424808,1.6962083367877412e-6
16.561414344248078,2.922552270190337e-7
16.761414344248077,2.6128796740132465e-7
16.961414344248077,2.1032230917567007e-6
17.161414344248076,2.939624306669275e-6
17.361414344248075,1.3261982622220225e-6
17.561414344248075,7.586759442901325e-9
17.761414344248074,6.197249132894322e-7
17.961414344248073,1.503836449590068e-6
18.161414344248072,8.762985305998949e-7
18.36141434424807,-2.1423426324607142e-8
18.56141434424807,7.435768155789058e-7
18.76141434424807,2.320095411262324e-6
18.96141434424807,2.1212123003933048e-6
19.16141434424807,5.408437624282447e-7
19.361414344248068,5.609107719961592e-9
19.561414344248067,8.132656161424778e-7
19.761414344248067,1.0899862042945685e-6
19.961414344248066,2.9911950730210357e-7
20.161414344248065,3.0422834446097724e-8
20.361414344248065,1.2124452311162992e-6
20.561414344248064,2.1338958884897785e-6
20.761414344248063,1.320681550356917e-6
20.961414344248062,1.0503990900689875e-7
21.161414344248062,1.6055175744433825e-7
21.36141434424806,8.02490074267026e-7
21.56141434424806,6.362449496283284e-7
21.76141434424806,-8.071326662584255e-9
21.96141434424806,3.144691636258745e-7
22.16141434424806,1.4684588865165882e-6
22.361414344248058,1.7103504464932584e-6
22.561414344248057,6.70108416797599e-7
22.761414344248056,-4.0647002194638127e-8
22.961414344248055,2.993657725464116e-7
23.161414344248055,6.45563824161477e-7
23.361414344248054,2.484981268396913e-7
23.561414344248053,-4.7920258733347154e-8
23.761414344248053,6.380606064892991e-7
23.961414344248052,1.4856585478784101e-6
24.16141434424805,1.1924945141211785e-6
24.36141434424805,2.4393080050311156e-7
24.56141434424805,-2.8043181013459595e-8
24.76141434424805,3.594301478532236e-7
24.96141434424805,4.085701700573541e-7
25.161414344248048,9.94697463285732e-9
25.361414344248047,8.770628519283452e-8
25.561414344248046,8.824288727504737e-7
25.761414344248045,1.3010933504753464e-6
25.961414344248045,7.145175165146345e-7
26.161414344248044,1.9430465847403156e-8
26.361414344248043,4.3085175066570613e-8
26.561414344248043,3.2343769693077284e-7
26.761414344248042,1.771271378597783e-7
26.96141434424804,-6.872777229272042e-8
27.16141434424804,2.9943463404624726e-7
27.36141434424804,9.833220000615706e-7
27.56141434424804,1.0039690533231171e-6
27.76141434424804,3.4596170095380074e-7
27.961414344248038,-5.7886750309821267e-8
28.161414344248037,1.0017141072182767e-7
28.361414344248036,2.2166387099453733e-7
28.561414344248035,8.707765897231212e-9
28.761414344248035,-1.6480540585006587e-8
28.961414344248034,4.953613298303017e-7
29.161414344248033,9.415980839894145e-7
29.361414344248033,6.802330841104709e-7
29.561414344248032,1.0780675424593156e-7
29.76141434424803,-5.544673857549309e-8
29.96141434424803,1.13249193481324e-7
30.16141434424803,9.74564548505974e-8
30.36141434424803,-6.861394952206723e-8
30.56141434424803,1.1039389942457678e-7
30.761414344248028,6.18784223041513e-7
30.961414344248027,7.948644937388893e-7
31.161414344248026,3.9466798876230946e-7
31.361414344248026,-1.7644965571994575e-8
31.561414344248025,-2.7405440028438477e-8
31.761414344248024,8.216803266958284e-8
31.961414344248023,-7.54901104127459e-9
32.16141434424802,-5.90867560018582e-8
32.361414344248026,2.5361897304509995e-7
32.56141434424803,6.492740721453227e-7
32.76141434424803,5.962978893436777e-7
32.961414344248034,1.7988017642078802e-7
33.16141434424804,-6.495066215417289e-8
33.36141434424804,-7.76452059592092e-9
33.56141434424804,2.5920940643908708e-8
33.761414344248045,-6.724355369747137e-8
33.96141434424805,1.1932742724485301e-8
34.16141434424805,3.6736492889377637e-7
34.361414344248054,5.970868330040791e-7
34.56141434424806,3.939591048801594e-7
34.76141434424806,4.1258599814408825e-8
34.96141434424806,-7.072985833134204e-8
35.161414344248065,-9.096550790399505e-9
35.36141434424807,-3.130363401826486e-8
35.56141434424807,-7.393776092767812e-8
35.761414344248074,1.0971804995096868e-7
35.96141434424808,4.2679952763635676e-7
36.16141434424808,4.896084430938696e-7
36.36141434424808,2.2075470415550136e-7
36.561414344248085,-3.403948564684178e-8
36.76141434424809,-6.324622973952199e-8
36.96141434424809,-2.8367636281667608e-8
37.161414344248094,-6.953080236571374e-8
37.3614143442481,-3.6143284087852834e-8
37.5614143442481,2.0196304968689294e-7
37.7614143442481,4.2764650008686456e-7
37.961414344248105,3.5866632865089176e-7
38.16141434424811,9.174278435553074e-8
38.36141434424811,-6.643500936875935e-8
38.561414344248114,-5.875548894640481e-8
38.76141434424812,-5.4278298744492304e-8
38.96141434424812,-7.844171620585705e-8
39.16141434424812,2.791925947376317e-8
39.361414344248125,2.66180319535847e-7
39.56141434424813,3.807958793566879e-7
39.76141434424813,2.3097017370909967e-7
39.96141434424813,7.417775504947599e-9
40.161414344248136,-7.584037997609983e-8
40.36141434424814,-6.223494657120465e-8
40.56141434424814,-7.433575639759216e-8
40.761414344248145,-5.8123880930516236e-8
40.96141434424815,9.747813140004169e-8
41.16141434424815,2.925152974009304e-7
41.36141434424815,3.0462424978339175e-7
41.561414344248156,1.2358526291222915e-7
41.76141434424816,-4.06802437569187e-8
41.96141434424816,-7.684032365951055e-8
42.161414344248165,-7.094058152024019e-8
42.36141434424817,-7.971383465810167e-8
42.56141434424817,-1.6690148096909496e-8
42.76141434424817,1.55174113697365e-7
42.961414344248176,2.823698354859072e-7
43.16141434424818,2.1810320399717753e-7
43.36141434424818,4.3506849747854126e-8
43.561414344248185,-6.425617030125785e-8
43.76141434424819,-7.72298478918243e-8
43.96141434424819,-7.871383168878143e-8
44.16141434424819,-6.741796780562748e-8
44.361414344248196,3.3756803449747075e-8
44.5614143442482,1.9042371879329778e-7
44.7614143442482,2.446213619722304e-7
44.961414344248205,1.361781372666293e-7
45.16141434424821,-1.0035435732413944e-8
45.36141434424821,-7.404432886271017e-8
45.56141434424821,-7.89474822182612e-8
45.761414344248216,-7.968883088127487e-8
45.96141434424822,-4.003804339458572e-8
46.16141434424822,8.116162397708848e-8
46.361414344248224,2.0009744258753237e-7
46.56141434424823,1.9120561055296914e-7
46.76141434424823,6.786426938465429e-8
46.96141434424823,-4.226457486766755e-8
47.161414344248236,-7.754598879694541e-8
47.36141434424824,-8.027250350539639e-8
47.56141434424824,-7.060785495172084e-8
47.761414344248244,-3.9219715808336275e-9
47.96141434424825,1.164884305543401e-7
48.16141434424825,1.8712945074050857e-7
48.36141434424825,1.3343781199437466e-7
48.561414344248256,1.648159227152224e-8
48.76141434424826,-5.974669538277855e-8
48.96141434424826,-7.855713976545609e-8
49.161414344248264,-7.823876510548722e-8
49.36141434424827,-5.156682850171457e-8
49.56141434424827,3.326156386429524e-8
49.76141434424827,1.3511203919569503e-7
49.961414344248276,1.5807220249408616e-7
50.16141434424828,7.979478172659427e-8
50.36141434424828,-1.8809014207255004e-8
50.561414344248284,-6.822971117259602e-8
50.76141434424829,-7.792465242517643e-8
50.96141434424829,-7.052287770425991e-8
51.16141434424829,-2.5501572867292488e-8
51.361414344248296,6.471178540246036e-8
51.5614143442483,1.3673243151601788e-7
51.7614143442483,1.2056700426921196e-7
51.961414344248304,3.5152643559910324e-8
52.16141434424831,-4.1079906504259966e-8
52.36141434424831,-7.160412159035179e-8
52.56141434424831,-7.485814843000149e-8
52.761414344248315,-5.647799841690393e-8
52.96141434424832,3.0638517833914136e-9
53.16141434424832,8.59211775477986e-8
53.361414344248324,1.242651847671583e-7
53.56141434424833,8.141993827759375e-8
53.76141434424833,1.1624734924664537e-9
53.96141434424833,-5.3959772788880755e-8
54.161414344248335,-7.181192630822952e-8
54.36141434424834,-6.822428287589499e-8
54.56141434424834,-3.728066139130348e-8
54.761414344248344,2.9437245599450712e-8
54.96141434424835,9.515634610823831e-8
55.16141434424835,1.0232536282184235e-7
55.36141434424835,4.552044194361393e-8
55.561414344248355,-2.277304789188861e-8
55.76141434424836,-6.053318576948463e-8
55.96141434424836,-6.93768342774348e-8
56.161414344248364,-5.747323075788735e-8
56.36141434424837,-1.5440394254828682e-8
56.56141434424837,4.990103572022342e-8
56.76141434424837,9.315401974796522e-8
56.961414344248375,7.579766124476972e-8
57.16141434424838,1.559742721091162e-8
57.36141434424838,-3.8398404580974876e-8
57.561414344248384,-6.287172801822116e-8
57.76141434424839,-6.413919431680348e-8
57.96141434424839,-4.3046920111811104e-8
58.16141434424839,5.992732282633639e-9
58.361414344248395,6.234674292115994e-8
58.5614143442484,8.233391932122025e-8
58.7614143442484,4.88210104981901e-8
58.9614143442484,-7.46085371261529e-9
59.161414344248406,-4.7702864922061217e-8
59.36141434424841,-6.207550931613959e-8
59.56141434424841,-5.593563888461883e-8
59.761414344248415,-2.6308342795933193e-8
59.96141434424842,2.423336062373771e-8
60.16141434424842,6.637378988094689e-8
60.36141434424842,6.58769471195697e-8
60.561414344248426,2.4288014377482625e-8
60.76141434424843,-2.400525517254337e-8
60.96141434424843,-5.2369740433100276e-8
61.161414344248435,-5.859666661611751e-8
61.36141434424844,-4.501680236912442e-8
61.56141434424844,-9.169477246939728e-9
61.76141434424844,3.732593653604788e-8
61.961414344248446,6.29798987406005e-8
62.16141434424845,4.692027823216538e-8
62.36141434424845,3.791356922855371e-9
62.561414344248455,-3.499995603062356e-8
62.76141434424846,-5.3566755073286565e-8
62.96141434424846,-5.2641687939281034e-8
63.16141434424846,-3.21692751326097e-8
63.361414344248466,6.3943729478044276e-9
63.56141434424847,4.439844419890093e-8
63.76141434424847,5.4026640147752936e-8
63.961414344248475,2.802464733886456e-8
64.16141434424847,-1.214411235461732e-8
64.36141434424847,-4.154436655801064e-8
64.56141434424848,-5.200697469898152e-8
64.76141434424848,-4.4496340223521e-8
64.96141434424848,-1.859836312734231e-8
65.16141434424848,1.8778363142235577e-8
65.36141434424849,4.5613668897548365e-8
65.56141434424849,4.168667600001896e-8
65.7614143442485,1.0952572182532094e-8
65.9614143442485,-2.3693526668422393e-8
66.1614143442485,-4.459165350856331e-8
66.3614143442485,-4.81307780575424e-8
66.5614143442485,-3.47048945970041e-8
66.76141434424851,-5.669319694256991e-9
66.96141434424851,2.701039834851482e-8
67.16141434424851,4.1916955781373666e-8
67.36141434424852,2.7994089324412386e-8
67.56141434424852,-3.326246680868117e-9
67.76141434424852,-3.138621004761255e-8
67.96141434424852,-4.485795021547112e-8
68.16141434424853,-4.231148298394771e-8
68.36141434424853,-2.4064664955192328e-8
68.56141434424853,5.38304453789884e-9
68.76141434424854,3.0827096403340803e-8
68.96141434424854,3.468909134940468e-8
69.16141434424854,1.4569674217090878e-8
69.36141434424854,-1.4470797782273337e-8
69.56141434424855,-3.5845272472467826e-8
69.76141434424855,-4.2864685481647236e-8
69.96141434424855,-3.500016909629977e-8
70.16141434424856,-1.3527499898025042e-8
70.36141434424856,1.3660659006764497e-8
70.56141434424856,3.058970142466588e-8
70.76141434424856,2.5413191120926548e-8
70.96141434424857,2.5158435335015383e-9
71.16141434424857,-2.2555875708873963e-8
71.36141434424857,-3.7642326866649256e-8
71.56141434424858,-3.9036369220424305e-8
71.76141434424858,-2.6783413320519145e-8
71.96141434424858,-4.022029903572033e-9
72.16141434424858,1.8727603245949354e-8
72.36141434424859,2.709056168281876e-8
72.56141434424859,1.542837727019908e-8
72.76141434424859,-7.547232283577898e-9
72.9614143442486,-2.7873006999690197e-8
73.1614143442486,-3.726363351219675e-8
73.3614143442486,-3.37910087133686e-8
73.5614143442486,-1.8348296201842196e-8
73.7614143442486,3.692733743787535e-9
73.96141434424861,2.0601514674756238e-8
74.16141434424861,2.1335284636214702e-8
74.36141434424862,5.7795267738303124e-9
74.56141434424862,-1.5388195134802274e-8
74.76141434424862,-3.0796021399659423e-8
74.96141434424862,-3.5121946670435555e-8
75.16141434424863,-2.759815109776298e-8
75.36141434424863,-1.0393421207011144e-8
75.56141434424863,9.142710574727708e-9
75.76141434424864,1.9676235862853275e-8
75.96141434424864,1.4343287557672113e-8
76.16141434424864,-2.8180703742775037e-9
76.36141434424864,-2.1030994529214198e-8
76.56141434424865,-3.1698509983524303e-8
76.76141434424865,-3.16063093613872e-8
76.96141434424865,-2.0983989115763713e-8
77.16141434424866,-3.5376431922751195e-9
77.36141434424866,1.2171297400498382e-8
77.56141434424866,1.657827725098926e-8
77.76141434424866,7.00588451141293e-9
77.96141434424867,-9.95985778573516e-9
78.16141434424867,-2.4644721541289272e-8
78.36141434424867,-3.093557690569959e-8
78.56141434424867,-2.7112240633120344e-8
78.76141434424868,-1.4484557969707268e-8
78.96141434424868,1.7731813101162786e-9
79.16141434424868,1.2911302360585353e-8
79.36141434424869,1.2034888224876639e-8
79.56141434424869,1.5100157235714562e-11
79.76141434424869,-1.548172251508717e-8
79.9614143442487,-2.646971022923772e-8
80.1614143442487,-2.884608764353036e-8
80.3614143442487,-2.206134544491256e-8
80.5614143442487,-8.599769910078159e-9
80.7614143442487,5.301298289239753e-9
80.96141434424871,1.1719850201430404e-8
81.16141434424871,6.749787173632171e-9
81.36141434424871,-6.158027004987687e-9
81.56141434424872,-1.9390615488279472e-8
81.76141434424872,-2.6772441930056345e-8
81.96141434424872,-2.5771270645291722e-8
82.16141434424873,-1.688086546935974e-8
82.36141434424873,-3.725789080033515e-9
82.56141434424873,7.033448851112567e-9
82.76141434424873,9.079727344984967e-9
82.96141434424874,1.3302561135963842e-9
83.16141434424874,-1.1240979813642582e-8
83.36141434424874,-2.179412074421183e-8
83.56141434424875,-2.582740693535257e-8
83.76141434424875,-2.205285019873937e-8
83.96141434424875,-1.1976117667011899e-8
84.16141434424875,-1.205684579952404e-10
84.36141434424876,7.134571641809195e-9
84.56141434424876,5.51358092515386e-9
84.76141434424876,-3.761334244067882e-9
84.96141434424877,-1.51198115139195e-8
85.16141434424877,-2.286017074248914e-8
85.36141434424877,-2.3912289565108935e-8
85.56141434424877,-1.80403151861519e-8
85.76141434424878,-7.688623224200164e-9
85.96141434424878,2.119087821883525e-9
86.16141434424878,5.90538051792322e-9
86.36141434424879,1.5156356308887453e-9
86.56141434424879,-8.207142798699607e-9
86.76141434424879,-1.7797995743862316e-8
86.9614143442488,-2.2788592443645506e-8
87.1614143442488,-2.131282340889218e-8
87.3614143442488,-1.4064227393806306e-8
87.5614143442488,-4.2671147310047175e-9
87.7614143442488,3.038527374155109e-9
87.96141434424881,3.7086954618459345e-9
88.16141434424881,-2.5006840903563088e-9
88.36141434424881,-1.1822819098727955e-8
88.56141434424882,-1.9352815100459608e-8
88.76141434424882,-2.1799155605628506e-8
88.96141434424882,-1.8312277222376494e-8
89.16141434424883,-1.041935365764246e-8
89.36141434424883,-1.8529115186627365e-9
89.56141434424883,2.8021400477751257e-9
89.76141434424883,9.254729621543945e-10
89.96141434424884,-6.217930226259938e-9
90.16141434424884,-1.4533249534376402e-8
90.36141434424884,-1.9909580470378607e-8
90.56141434424885,-2.0117794069518524e-8
90.76141434424885,-1.5186251145493657e-8
90.96141434424885,-7.333302520784457e-9
91.16141434424885,-4.691422111902099e-10
91.36141434424886,1.6486123022296795e-9
91.56141434424886,-2.0998461441879e-9
91.76141434424886,-9.420094704282178e-9
91.96141434424887,-1.6341196729108276e-8
92.16141434424887,-1.9627092714968875e-8
92.36141434424887,-1.7977381805422965e-8
92.56141434424887,-1.2181671463218358e-8
92.76141434424888,-4.959863214581972e-9
92.96141434424888,-4.713629486730042e-11
93.16141434424888,-1.459162096706379e-10
93.36141434424889,-5.078828108073807e-9
93.56141434424889,-1.1985212516885113e-8
93.76141434424889,-1.7310459746178175e-8
93.9614143442489,-1.8679020677425662e-8
94.1614143442489,-1.5602027225725124e-8
94.3614143442489,-9.504863091036597e-9
94.5614143442489,-3.3669051158202734e-9
94.7614143442489,-4.4321318837248214e-10
94.96141434424891,-2.3096774492969985e-9
95.16141434424891,-7.793369311004383e-9
95.36141434424891,-1.3861553696536966e-8
95.56141434424892,-1.7539641711250553e-8
95.76141434424892,-1.724886775078538e-8
95.96141434424892,-1.320181433617229e-8
96.16141434424893,-7.308690846974386e-9
96.36141434424893,-2.5452923657631743e-9
96.56141434424893,-1.4678653570410205e-9
96.76141434424893,-4.595915981120413e-9
96.96141434424894,-1.0096089297917388e-8
97.16141434424894,-1.5061801597604507e-8
97.36141434424894,-1.7155557668901977e-8
97.56141434424894,-1.5521271892748878e-8
97.76141434424895,-1.0959226387496912e-8
97.96141434424895,-5.681302428506285e-9
98.16141434424895,-2.419467043379697e-9
98.36141434424896,-2.9152446845426283e-9
98.56141434424896,-6.8030500260940485e-9
98.76141434424896,-1.1905922178701012e-8
98.96141434424896,-1.563434039175693e-8
99.16141434424897,-1.6297957927680073e-8
99.36141434424897,-1.3669461312870723e-8
99.56141434424897,-9.015239083032256e-9
99.76141434424898,-4.6509398832217386e-9
99.96141434424898,-2.8684296049519276e-9
100.16141434424898,-4.588054089427196e-9
100.36141434424898,-8.782547911145855e-9
100.56141434424899,-1.3193114406506723e-8
100.76141434424899,-1.566402058061911e-8
100.961414344249,-1.511130734432875e-8
101.161414344249,-1.1850760345266664e-8
101.361414344249,-7.46743288038143e-9
101.561414344249,-4.191120159258155e-9
101.761414344249,-3.74646323686445e-9
101.96141434424901,-6.312307759825941e-9
102.16141434424901,-1.0433333891279872e-8
102.36141434424901,-1.397000776170998e-8
102.56141434424902,-1.5249583068532857e-8
102.76141434424902,-1.3739243298616088e-8
102.96141434424902,-1.0192611060722001e-8
103.16141434424902,-6.365707183597635e-9
103.36141434424903,-4.233204842218896e-9
103.56141434424903,-4.9021768588897174e-9
103.76141434424903,-7.945649832530322e-9
103.96141434424904,-1.1701110552708727e-8
104.16141434424904,-1.4282479768312761e-8
104.36141434424904,-1.4501999462401827e-8
104.56141434424904,-1.2313078903702923e-8
104.76141434424905,-8.793645159266283e-9
104.96141434424905,-5.715505541070698e-9
105.16141434424905,-4.676450351959183e-9
105.36141434424906,-6.1903522446948855e-9
105.56141434424906,-9.383829296938373e-9
105.76141434424906,-1.2572397095622634e-8
105.96141434424906,-1.4197211906097351e-8
106.16141434424907,-1.3536722048845817e-8
106.36141434424907,-1.0947303064057223e-8
106.56141434424907,-7.713723354507707e-9
106.76141434424908,-5.48411363543444e-9
106.96141434424908,-5.411591008641636e-9
107.16141434424908,-7.485469910584186e-9
107.36141434424908,-1.0560961216654619e-8
107.56141434424909,-1.3060284159704949e-8
107.76141434424909,-1.3794941008948847e-8
107.96141434424909,-1.2460564691174625e-8
108.1614143442491,-9.733364503272668e-9
108.3614143442491,-6.978365149623578e-9
108.5614143442491,-5.611716411002554e-9
108.7614143442491,-6.324990475814474e-9
108.9614143442491,-8.690110880893442e-9
109.16141434424911,-1.1442238254111281e-8
109.36141434424911,-1.3206087057238136e-8
109.56141434424912,-1.3162905432295702e-8
109.76141434424912,-1.1374623021254138e-8
109.96141434424912,-8.735121806435764e-9
110.16141434424912,-6.582042966218893e-9
110.36141434424913,-6.019680920399395e-9
110.56141434424913,-7.310675384508691e-9
110.76141434424913,-9.731691452685709e-9
110.96141434424914,-1.2021084030977569e-8
111.16141434424914,-1.3062998210910948e-8
111.36141434424914,-1.2389427025971678e-8
111.56141434424914,-1.0358884972028193e-8
111.76141434424915,-7.989890637993824e-9
111.96141434424915,-6.49117262718768e-9
112.16141434424915,-6.623818937789849e-9
112.36141434424916,-8.28063970170767e-9
112.56141434424916,-1.056579042313377e-8
112.76141434424916,-1.2316041325677318e-8
112.96141434424916,-1.2695967083198312e-8
113.16141434424917,-1.155602553926105e-8
113.36141434424917,-9.47728001632342e-9
113.56141434424917,-7.507902216596918e-9
113.76141434424918,-6.6562364647859695e-9
113.96141434424918,-7.338878199592003e-9
114.16141434424918,-9.165819075951376e-9
114.36141434424918,-1.1171837371870552e-8
114.56141434424919,-1.2358360265696255e-8
114.76141434424919,-1.2173143770777273e-8
114.96141434424919,-1.0734442973392433e-8
115.1614143442492,-8.770548065584194e-9
115.3614143442492,-7.277765889934784e-9
115.5614143442492,-7.01480909470753e-9
115.7614143442492,-8.090117686876397e-9
115.9614143442492,-9.916154342093364e-9
116.16141434424921,-1.1549558739942789e-8
116.36141434424921,-1.2194034310075708e-8
116.56141434424921,-1.1560860518899929e-8
116.76141434424922,-9.984254825678995e-9
116.96141434424922,-8.262428574656866e-9
117.16141434424922,-7.269307988888585e-9
117.36141434424923,-7.503350135662501e-9
117.56141434424923,-8.814028618076009e-9
117.76141434424923,-1.0502514066756952e-8
117.96141434424923,-1.1716086933954983e-8
118.16141434424924,-1.187256197521247e-8
118.36141434424924,-1.0920560386540323e-8
118.56141434424924,-9.349212848341892e-9
118.76141434424925,-7.952381350651017e-9
118.96141434424925,-7.4420017648346715e-9
119.16141434424925,-8.059333700405347e-9
119.36141434424925,-9.459580230242182e-9
119.56141434424926,-1.0914377096549188e-8
119.76141434424926,-1.1698892035671982e-8
119.96141434424926,-1.1446791112201815e-8
120.16141434424927,-1.030571938898106e-8
120.36141434424927,-8.854339150765611e-9
120.56141434424927,-7.829128303993294e-9
120.76141434424927,-7.74799116531888e-9
120.96141434424928,-8.62836091464203e-9
121.16141434424928,-9.99784742494736e-9
121.36141434424928,-1.115478256985547e-8
121.56141434424929,-1.153383530350105e-8
121.76141434424929,-1.0969208416589105e-8
121.96141434424929,-9.756757124446125e-9
122.1614143442493,-8.512408639083091e-9
122.3614143442493,-7.866614262774796e-9
122.5614143442493,-8.137955018194809e-9
122.7614143442493,-9.165787753784294e-9
122.9614143442493,-1.0407145312196775e-8
123.16141434424931,-1.1238983244066247e-8
123.36141434424931,-1.126101399628876e-8
123.56141434424931,-1.0481988999000436e-8
123.76141434424932,-9.302002029754064e-9
123.96141434424932,-8.319671007672724e-9
124.16141434424932,-8.031098203131748e-9
124.36141434424933,-8.567967654804498e-9
124.56141434424933,-9.635287179232677e-9
124.76141434424933,-1.0682173645637505e-8
124.96141434424933,-1.1189743714945521e-8
125.16141434424934,-1.0920315235418698e-8
125.36141434424934,-1.002361493807058e-8
125.56141434424934,-8.958501843125966e-9
125.76141434424935,-8.263709952438525e-9
125.96141434424935,-8.285991157097605e-9
126.16141434424935,-8.997340233962703e-9
126.36141434424935,-1.0017981139087695e-8
126.56141434424936,-1.0830449120868835e-8
126.76141434424936,-1.1035927338642892e-8
126.96141434424936,-1.054910341025117e-8
127.16141434424937,-9.624558178211728e-9
127.36141434424937,-8.73199554329851e-9
127.56141434424937,-8.322591366072274e-9
127.76141434424937,-8.594666089933867e-9
127.96141434424938,-9.392791988638294e-9
128.16141434424938,-1.029989640799478e-8
128.36141434424937,-1.0862240051867644e-8
128.56141434424936,-1.080901947114743e-8
128.76141434424935,-1.018145286135752e-8
128.96141434424933,-9.30155157063961e-9
129.16141434424932,-8.617155350387762e-9
129.3614143442493,-8.46995348857682e-9
129.5614143442493,-8.923804500904353e-9
129.7614143442493,-9.733007372281222e-9
129.96141434424928,-1.0481799553319071e-8
130.16141434424927,-1.0799266744743186e-8
130.36141434424925,-1.0539269831855158e-8
130.56141434424924,-9.84340191301225e-9
130.76141434424923,-9.06626346219852e-9
130.96141434424922,-8.601239470662492e-9
131.1614143442492,-8.678656945870777e-9
131.3614143442492,-9.244405907438136e-9
131.5614143442492,-1.0003287781445991e-8
131.76141434424918,-1.0567725666765782e-8
131.96141434424916,-1.0663626551221661e-8
132.16141434424915,-1.0254961366196191e-8
132.36141434424914,-9.554904756292615e-9
132.56141434424913,-8.919814151187033e-9
132.76141434424912,-8.668202849948514e-9
132.9614143442491,-8.920637117881824e-9
133.1614143442491,-9.536264361509339e-9
133.36141434424908,-1.0196029798237305e-8
133.56141434424907,-1.0569421421413594e-8
133.76141434424906,-1.0479127038331981e-8
133.96141434424905,-9.978997905779607e-9
134.16141434424904,-9.327897371180782e-9
134.36141434424903,-8.85464657152113e-9
134.56141434424902,-8.796158343371552e-9
134.761414344249,-9.17147459367218e-9
134.961414344249,-9.780765947153824e-9
135.16141434424898,-1.0312292797465261e-8
135.36141434424897,-1.0503403535810918e-8
135.56141434424896,-1.0267859229529108e-8
135.76141434424895,-9.731539366009123e-9
135.96141434424894,-9.167558337463966e-9
136.16141434424893,-8.862911266005469e-9
136.3614143442489,-8.96354898638485e-9
136.5614143442489,-9.410887014116298e-9
136.7614143442489,-9.969143857646579e-9
136.96141434424888,-1.0357819796302792e-8
137.16141434424887,-1.038725892799075e-8
137.36141434424886,-1.0050907009451215e-8
137.56141434424885,-9.523662095056729e-9
137.76141434424883,-9.075011589421145e-9
137.96141434424882,-8.928389388929148e-9
138.1614143442488,-9.151320951028552e-9
138.3614143442488,-9.623475030751116e-9
138.5614143442488,-1.0100098798981882e-8
138.76141434424878,-1.0343213396879491e-8
138.96141434424877,-1.023818023415668e-8
139.16141434424875,-9.845016135656692e-9
139.36141434424874,-9.365569236807758e-9
139.56141434424873,-9.04351689368088e-9
139.76141434424872,-9.036737691481278e-9
139.9614143442487,-9.341524054296002e-9
140.1614143442487,-9.798819422535132e-9
140.3614143442487,-1.0172095610272436e-8
140.56141434424867,-1.0280041234933535e-8
140.76141434424866,-1.0073924250342259e-8
140.96141434424865,-9.664057346037147e-9
141.16141434424864,-9.25957140129885e-9
141.36141434424863,-9.062830957917711e-9
141.56141434424862,-9.170542075720434e-9
141.7614143442486,-9.519517438216774e-9
141.9614143442486,-9.929494171334596e-9
142.16141434424858,-1.0193381611012242e-8
142.36141434424857,-1.018353308623876e-8
142.56141434424856,-9.909794346230072e-9
142.76141434424855,-9.517117108281958e-9
142.96141434424854,-9.202561906951345e-9
143.16141434424853,-9.12419662046915e-9
143.36141434424852,-9.314314708408489e-9
143.5614143442485,-9.673762485506998e-9
143.7614143442485,-1.0014965357019179e-8
143.96141434424848,-1.0169955905192651e-8
144.16141434424847,-1.0065074246279337e-8
144.36141434424846,-9.75818001403006e-9
144.56141434424845,-9.40769759316673e-9
144.76141434424844,-9.19063160298439e-9
144.96141434424842,-9.212954593662559e-9
145.1614143442484,-9.458153815700143e-9
145.3614143442484,-9.796914918203115e-9
145.5614143442484,-1.00586643320133e-8
145.76141434424838,-1.0112976289722297e-8
145.96141434424837,-9.938570050271878e-9
146.16141434424836,-9.627512398413529e-9
146.36141434424835,-9.337584455648695e-9
146.56141434424833,-9.215829530062614e-9
146.76141434424832,-9.318589788698262e-9
146.9614143442483,-9.588895857892688e-9
147.1614143442483,-9.887244814543728e-9
147.3614143442483,-1.006441818773851e-8
147.56141434424828,-1.0033813821475057e-8
147.76141434424827,-9.814664678198248e-9
147.96141434424825,-9.523048183357474e-9
148.16141434424824,-9.304952849897852e-9
148.36141434424823,-9.269240042186766e-9
148.56141434424822,-9.429285657835962e-9
148.7614143442482,-9.699837960619462e-9
148.9614143442482,-9.943205772633412e-9
149.1614143442482,-1.003800109700137e-8
149.36141434424817,-9.941315062822476e-9
149.56141434424816,-9.704029774182388e-9
149.76141434424815,-9.448812371415372e-9
149.96141434424814,-9.304476286664531e-9
150.16141434424813,-9.341242640514835e-9
150.36141434424812,-9.535741946065102e-9
150.5614143442481,-9.786709137538097e-9
150.7614143442481,-9.967357120221898e-9
150.96141434424808,-9.988591828657967e-9
151.16141434424807,-9.844615414533742e-9
151.36141434424806,-9.609394557852369e-9
151.56141434424805,-9.403762157855766e-9
151.76141434424804,-9.330843597776806e-9
151.96141434424803,-9.423601177172003e-9
152.16141434424802,-9.631366107432093e-9
152.361414344248,-9.847943460705721e-9
152.561414344248,-9.963434799420412e-9
152.76141434424798,-9.923865118555142e-9
152.96141434424797,-9.752601615176104e-9
153.16141434424796,-9.536478398630699e-9
153.36141434424795,-9.386474833505964e-9
153.56141434424794,-9.376910026226426e-9
153.76141434424792,-9.508096907029362e-9
153.9614143442479,-9.711264237211026e-9
154.1614143442479,-9.882819382300845e-9
154.3614143442479,-9.938498024553155e-9
154.56141434424788,-9.851649176995103e-9
154.76141434424787,-9.67071550617149e-9
154.96141434424786,-9.486776669787034e-9
155.16141434424785,-9.393637548371636e-9
155.36141434424783,-9.434050152190565e-9
155.56141434424782,-9.586860194588098e-9
155.7614143442478,-9.77115566236364e-9
155.9614143442478,-9.894716282432547e-9
156.1614143442478,-9.8974091006232e-9
156.36141434424778,-9.779377890817287e-9
156.56141434424777,-9.603455253248683e-9
156.76141434424775,-9.45889026826574e-9
156.96141434424774,-9.418039431663416e-9
157.16141434424773,-9.498372796623578e-9
157.36141434424772,-9.657186175737742e-9
157.5614143442477,-9.812137075071448e-9
157.7614143442477,-9.887870300318014e-9
157.9614143442477,-9.844553672255785e-9
158.16141434424767,-9.710712456367787e-9
158.36141434424766,-9.552226926112795e-9
158.56141434424765,-9.45129985385762e-9
158.76141434424764,-9.456175009692203e-9
158.96141434424763,-9.561739608421327e-9
159.16141434424762,-9.713498172470025e-9
159.3614143442476,-9.83412205834977e-9
159.5614143442476,-9.863476715943342e-9
159.76141434424758,-9.789966309847742e-9
159.96141434424757,-9.650856516718598e-9
160.16141434424756,-9.519521421141874e-9
160.36141434424755,-9.460399144622933e-9
160.56141434424754,-9.501742059825347e-9
160.76141434424753,-9.620934382503776e-9
160.96141434424752,-9.754355823066163e-9
161.1614143442475,-9.83815703903268e-9
161.3614143442475,-9.829934144445218e-9
161.56141434424748,-9.734930805915809e-9
161.76141434424747,-9.604690584530395e-9
161.96141434424746,-9.502536285621588e-9
162.16141434424745,-9.482461343912618e-9
162.36141434424744,-9.550206764297187e-9
162.56141434424742,-9.671398459865088e-9
162.7614143442474,-9.782075441333582e-9
162.9614143442474,-9.828609315309933e-9
163.1614143442474,-9.788995961046432e-9
163.36141434424738,-9.684360299799799e-9
163.56141434424737,-9.569336351100688e-9
163.76141434424736,-9.50190182091859e-9
163.96141434424734,-9.513185086906795e-9
164.16141434424733,-9.597713901410287e-9
164.36141434424732,-9.71101384028561e-9
164.5614143442473,-9.794848945809953e-9
164.7614143442473,-9.808070022820914e-9
164.9614143442473,-9.746432452772957e-9
165.16141434424728,-9.642017656519286e-9
165.36141434424727,-9.548261223346621e-9
165.56141434424725,-9.511972376419209e-9
165.76141434424724,-9.549166776756657e-9
165.96141434424723,-9.640171202973669e-9
166.16141434424722,-9.738970851991269e-9
166.3614143442472,-9.794443270316755e-9
166.5614143442472,-9.780305135209666e-9
166.76141434424719,-9.704757442108303e-9
166.96141434424717,-9.608432216534624e-9
167.16141434424716,-9.53864895403278e-9
167.36141434424715,-9.530714106809057e-9
167.56141434424714,-9.586872476430308e-9
167.76141434424713,-9.676774131994748e-9
167.96141434424712,-9.75678292325366e-9
168.1614143442471,-9.784067597773394e-9
168.3614143442471,-9.74821233457046e-9
168.56141434424708,-9.66765707766104e-9
168.76141434424707,-9.584135540752214e-9
168.96141434424706,-9.540492340587292e-9
169.16141434424705,-9.555453678311565e-9
169.36141434424704,-9.622682178855868e-9
169.56141434424703,-9.705361542211577e-9
169.76141434424702,-9.76260122742545e-9
169.961414344247,-9.76725406109935e-9
170.161414344247,-9.715605167603947e-9
170.36141434424698,-9.636956704861532e-9
170.56141434424697,-9.570948589221473e-9
170.76141434424696,-9.549950427678588e-9
170.96141434424695,-9.583043941718827e-9
171.16141434424694,-9.65354167437038e-9
171.36141434424692,-9.724532415433806e-9
171.5614143442469,-9.760314612083931e-9
171.7614143442469,-9.744653750587418e-9
171.9614143442469,-9.685203555820365e-9
172.16141434424688,-9.61445401070904e-9
172.36141434424687,-9.566817837924901e-9
172.56141434424686,-9.566360953394693e-9
172.76141434424684,-9.611939341680475e-9
172.96141434424683,-9.680450177573796e-9
173.16141434424682,-9.735224390516883e-9
173.3614143442468,-9.750797225205332e-9
173.5614143442468,-9.71913538538871e-9
173.7614143442468,-9.6588676501419e-9
173.96141434424678,-9.5976941949516e-9
174.16141434424677,-9.569891101790517e-9
174.36141434424675,-9.58658613603447e-9
174.56141434424674,-9.638041004178532e-9
174.76141434424673,-9.699236303006842e-9
174.96141434424672,-9.738461370645268e-9
175.1614143442467,-9.736295158990771e-9
175.3614143442467,-9.695352451433159e-9
175.56141434424669,-9.635740261249026e-9
175.76141434424667,-9.590172725393309e-9
175.96141434424666,-9.57868773188153e-9
176.16141434424665,-9.607912479503433e-9
176.36141434424664,-9.660656455356964e-9
176.56141434424663,-9.711541376633548e-9
176.76141434424662,-9.734008321604648e-9
176.9614143442466,-9.718074719944347e-9
177.1614143442466,-9.671686063139617e-9
177.36141434424658,-9.620110097419143e-9
177.56141434424657,-9.588204133437195e-9
177.76141434424656,-9.592322158802347e-9
177.96141434424655,-9.62775441315511e-9
178.16141434424654,-9.678930101841843e-9
178.36141434424653,-9.718426063898278e-9
178.56141434424651,-9.726168204160501e-9
178.7614143442465,-9.700322836647679e-9
178.9614143442465,-9.653520177677066e-9
179.16141434424648,-9.610304302354322e-9
179.36141434424647,-9.59282478452117e-9
179.56141434424646,-9.60807235161898e-9
179.76141434424645,-9.647994902994839e-9
179.96141434424644,-9.693243319119915e-9
180.16141434424642,-9.718463728214388e-9
180.3614143442464,-9.71365463064977e-9
180.5614143442464,-9.681223822610718e-9
180.7614143442464,-9.63732300907072e-9
180.96141434424638,-9.605062925577279e-9
181.16141434424637,-9.600207212523415e-9
181.36141434424636,-9.624305796762656e-9
181.56141434424634,-9.664620437277449e-9
181.76141434424633,-9.700578923466097e-9
181.96141434424632,-9.714536758353987e-9
182.1614143442463,-9.699463315859802e-9
182.3614143442463,-9.664494621253183e-9
182.5614143442463,-9.626453092992371e-9
182.76141434424628,-9.605351458663591e-9
182.96141434424626,-9.611205872839257e-9
183.16141434424625,-9.640536688393375e-9
183.36141434424624,-9.677628198812016e-9
183.56141434424623,-9.704550746336693e-9
183.76141434424622,-9.707797746227875e-9
183.9614143442462,-9.685710372631107e-9
184.1614143442462,-9.65043475686933e-9
184.36141434424619,-9.620734486848193e-9
184.56141434424617,-9.609116391473549e-9
184.76141434424616,-9.62387732006409e-9
184.96141434424615,-9.654158542038438e-9
185.16141434424614,-9.686030019717684e-9
185.36141434424613,-9.70348115747477e-9
185.56141434424612,-9.69824995311619e-9
185.7614143442461,-9.671828948842887e-9
185.9614143442461,-9.640059750459784e-9
186.16141434424608,-9.617634938452468e-9
186.36141434424607,-9.615791093930959e-9
186.56141434424606,-9.635739012248123e-9
186.76141434424605,-9.666515116135699e-9
186.96141434424604,-9.691842342562929e-9
187.16141434424603,-9.699691327913484e-9
187.36141434424601,-9.687180335671286e-9
187.561414344246,-9.659786193161324e-9
187.761414344246,-9.633047179380405e-9
187.96141434424598,-9.618829205360058e-9
188.16141434424597,-9.625778868427304e-9
188.36141434424596,-9.648212548341029e-9
188.56141434424595,-9.675509976547758e-9
188.76141434424594,-9.69360704206057e-9
188.96141434424592,-9.693642277763814e-9
189.1614143442459,-9.675601542191714e-9
189.3614143442459,-9.649986476567562e-9
189.5614143442459,-9.628289929231038e-9
189.76141434424588,-9.62341531463018e-9
189.96141434424587,-9.634498907007405e-9
190.16141434424586,-9.658286198588328e-9
190.36141434424584,-9.681116797111144e-9
190.56141434424583,-9.691630442620891e-9
190.76141434424582,-9.686209875847673e-9
190.9614143442458,-9.666162412158563e-9
191.1614143442458,-9.642518714048087e-9
191.3614143442458,-9.627309699444808e-9
191.56141434424578,-9.62841101292966e-9
191.76141434424576,-9.643702461592518e-9
191.96141434424575,-9.666593650536903e-9
192.16141434424574,-9.684533133769158e-9
192.36141434424573,-9.689529040235456e-9
192.56141434424572,-9.67791893846659e-9
192.7614143442457,-9.656937499658014e-9
192.9614143442457,-9.638137760115129e-9
193.16141434424569,-9.629256475518488e-9
193.36141434424567,-9.635262684937196e-9
193.56141434424566,-9.652132135218316e-9
193.76141434424565,-9.672500467239331e-9
193.96141434424564,-9.685376944901236e-9
194.16141434424563,-9.683987875486189e-9
194.36141434424562,-9.669354469887814e-9
194.5614143442456,-9.650133525607174e-9
194.7614143442456,-9.634420539139654e-9
194.96141434424558,-9.631470190840652e-9
195.16141434424557,-9.641818843331151e-9
195.36141434424556,-9.660817812395806e-9
195.56141434424555,-9.676545606462916e-9
195.76141434424554,-9.68399546663612e-9
195.96141434424553,-9.677992102163913e-9
196.16141434424551,-9.662314739977695e-9
196.3614143442455,-9.644410381426383e-9
196.5614143442455,-9.634715691930751e-9
196.76141434424548,-9.63686461186164e-9
196.96141434424547,-9.649543719625342e-9
197.16141434424546,-9.666135891706062e-9
197.36141434424545,-9.678306822635818e-9
197.56141434424543,-9.680617835128302e-9
197.76141434424542,-9.671232703567512e-9
197.9614143442454,-9.655588717460972e-9
198.1614143442454,-9.641678427874112e-9
198.3614143442454,-9.636920664246595e-9
198.56141434424538,-9.642739801085654e-9
198.76141434424537,-9.65501695260329e-9
198.96141434424536,-9.670585651710972e-9
199.16141434424534,-9.677966206211863e-9
199.36141434424533,-9.676537945924046e-9
199.56141434424532,-9.665158881566605e-9
199.7614143442453,-9.650670429461883e-9
199.9614143442453,-9.640218137652035e-9


==> data/dataIForceKsi05StraightColisionNewAutomC1533ip669.csv <==
0.0002,-0.00009986260779886724
0.0004,-0.00009886685723950373
0.0006000000000000001,-0.00009886876926760811
0.0008500000000000001,-0.00009887250017364419
0.0011,-0.00009887772154232705
0.00135,-0.00009888443858356414
0.0016625000000000001,-0.00009889495105695553
0.001975,-0.00009890783064640067
0.0022875,-0.00009892309490760639
0.002678125,-0.0000989455551514045
0.00306875,-0.00009897179832925916
0.0034593749999999998,-0.00009900185237378371
0.00394765625,-0.00009904481867705902
0.0044359375,-0.00009909382403875494
0.00492421875,-0.00009914890905629065
0.0055345703125,-0.00009922637209299394
0.006144921875,-0.00009931345796735064
0.0067552734375,-0.00009941022746427054
0.007518212890625,-0.00009954489413651263
0.00828115234375,-0.00009969488508117957
0.009044091796875,-0.00009986030227178864
0.00999776611328125,-0.00010008891991405354
0.0109514404296875,-0.00010034199632641413
0.01190511474609375,-0.00010061973781500453
0.013097207641601563,-0.00010100193008819735
0.014289300537109376,-0.00010142346125516604
0.015481393432617188,-0.00010188483828371106
0.016971509552001954,-0.00010251844862122155
0.01846162567138672,-0.00010321643561347346
0.019951741790771485,-0.00010398020427961524
0.021814386940002442,-0.00010502985817609914
0.0236770320892334,-0.00010618832229106862
0.025539677238464356,-0.00010733713928565982
0.027867983675003052,-0.00010909120295963674
0.03019629011154175,-0.00011103922649770097
0.032524596548080445,-0.00011319330786911457
0.035434979593753815,-0.00011606632907730652
0.038345362639427186,-0.00011944485150263982
0.041255745685100556,-0.00012323770648646042
0.04489372449219227,-0.00012849098263252741
0.04853170329928398,-0.0001347118189288814
0.052169682106375695,-0.00014174669146264657
0.056717155615240336,-0.0001521952456020095
0.06126462912410498,-0.000164868473698312
0.06581210263296962,-0.00018039609938170153
0.07149644451905042,-0.00020529537704625027
0.07718078640513122,-0.00023888383158017387
0.08286512829121202,-0.00028569793641003806
0.08997055564881302,-0.00037792463715098775
0.09707598300641403,-0.000549420246531075
0.10418141036401503,-0.0009543843622740614
0.10862230246251565,-0.001617861924345028
0.11306319456101628,-0.004104021218190049
0.1152836406102666,-0.010316268690331946
0.11667141939104804,-0.037418889321944294
0.11736530878143876,-0.1398879137981503
0.11753878112903644,2.1967020990101833
0.11771810096909449,1.1478882415162641
0.11789742080915254,-0.14882795962148399
0.11807674064921059,-0.15345551625563203
0.11824495124366666,-0.14269988607341821
0.11837266224438318,-0.14320859521529572
0.11850037324509971,-0.14688019948642855
0.11862808424581624,-0.15047231775691128
0.11875368622852692,-0.15342975861758534
0.11885594095805653,-0.156325552163588
0.11892928085527131,-0.15904330868251193
0.11898425208239269,-0.1613257013444483
0.1190292809213661,-0.16308210839693574
0.1190743097603395,-0.16429620717410368
0.11911933859931291,-0.1642380226002108
0.11916089172502672,-0.162031003349461
0.11920244485074054,-0.15628496791487054
0.11924399797645435,-0.14493817585924218
0.11928387265280707,-0.12628143269963715
0.11932374732915979,-0.09732827186490314
0.11936362200551251,-0.056042589507594956
0.11939962589330239,-0.008319813002429718
0.11943562978109226,0.04585972964785216
0.11947163366888214,0.0991742849105617
0.11950077551147548,0.13483031747377816
0.11952519014762134,0.15532782854571467
0.11954531601159574,0.1641388305649581
0.11956175666537609,0.16555048296702707
0.11957513147211646,0.16294879796572276
0.11958600050494328,0.15852180365728932
0.11959483895872355,0.15352528711188423
0.11960203703249628,0.14861668181386928
0.119607910028061,0.14410493611374742
0.11961271101292621,0.1401080100885737
0.11961664276854632,0.13664453880669747
0.1196198679643585,0.13368489622082516
0.11962251741628233,0.13117879942874783
0.11962469664721183,0.1290697854916195
0.11962649104966916,0.12730247842324788
0.1196279699388942,0.12582595278597147
0.11962918973952225,0.12459502039786594
0.11963019649957225,0.12357044322244594
0.11963102788264823,0.12271861965178185
0.11963171475418617,0.1220110400762837
0.11963228245051524,0.12142366873707874
0.1196327517987461,0.12093633233309485
0.11963313993981434,0.120532153834616
0.11963346099515458,0.12019704714579801
0.11963372660849103,0.11991927616106353
0.11963394638740556,0.11968907562042515
0.11963412826411188,0.11949832833417025
0.11963427879086297,0.11934029227745924
0.11963440338226568,0.11920937100346934
0.11963450651435047,0.11910092119876603
0.11963459188831978,0.11901109181140003
0.11963466256541178,0.11893668982297434
0.11963472107805656,0.11887506844512628
0.1196347695215601,0.11882403411019779
0.11963480962978734,0.11878176915472351
0.12045355962978735,-0.11030399028546806
0.12127230962978736,0.05000713265780264
0.12209105962978736,-0.05167048376120813
0.12244047869106124,-0.11666299225204732
0.12278989775233512,-0.04454434449726066
0.123139316813609,0.05913272098502627
0.12342622613116494,-0.021680313381425884
0.12371313544872088,-0.05415501909265714
0.12400004476627682,0.01813580844263002
0.12435868141322176,0.056767607178781876
0.12464349843787148,-0.0359468457543554
0.1249283154625212,-0.061319655641410224
0.12521313248717092,0.00641925965718762
0.125515831630602,0.05978991629123384
0.1258185307740331,-0.01836463410761717
0.1261212299174642,-0.05382385832604507
0.12649260778242208,0.009987811442450659
0.12686398564737997,0.040765411949914634
0.12723536351233786,-0.03127410360834664
0.12769958584353522,-0.02212866072179183
0.12816380817473258,0.03790793582537387
0.12862803050592994,-0.015302052221125628
0.12920830841992664,-0.019560803673397055
0.12978858633392334,0.027390420544105093
0.13036886424792005,-0.020665439654727794
0.13107005895375895,-0.006782804711261747
0.1314960851667841,0.024867225407672916
0.1318167737764706,-0.007049379006833417
0.13202260711851055,-0.02166295545201373
0.1321635200219289,-0.014305632855948533
0.1322617782272797,-0.0021359813126791
0.13232993559850298,0.007157785358029287
0.1323768702877568,0.012698232784046387
0.1324107083303287,0.01579632592907329
0.1324358320537728,0.017462871773384736
0.13245484558193826,0.018319473711404494
0.13246938342827844,0.018725837317358177
0.1324805270224922,0.018887902457176142
0.13248908083520705,0.018923594993382156
0.1324956516188035,0.01889866161076044
0.13250070103004147,0.018848686239510457
0.1325045820035358,0.01879215266587833
0.13250756511793646,0.018738040052626026
0.13250985811620067,0.01869017535824455
0.13251162062239416,0.018649693120401753
0.13251297533141415,0.018616403366065654
0.13251401656663578,0.018589535609714825
0.13251481684275276,0.018568130238780886
0.13251543190701223,0.018551233403369727
0.13251590462419577,0.018537984305066202
0.13251626795881963,0.018527645858022176
0.1325165472329895,0.01851960774761517
0.13251676190177403,0.018513375061489007
0.13251692691464192,0.01850855215720426
0.13251705376011413,0.018504825931892732
0.1325171512677064,0.018501950397176434
0.1325172262237623,0.018499733334837745
0.13251728384448785,0.018498025131238355
0.13251732813937098,0.0184967096816714
0.133792328139371,-0.010107732541421596
0.134758346203744,0.006357710617301782
0.13541564790149974,0.005353221980054376
0.13589872989755467,-0.010531195406160605
0.13629438177473163,0.0039019308393507673
0.13662743293374763,0.008513282039568165
0.1369097662894893,-0.004767953271443998
0.1371486640851801,-0.008777478483729048
0.13738756188087087,0.0009003749144052414
0.13762645967656165,0.008764995773584527
0.13787472763089878,0.0023658455031784487
0.1381229955852359,-0.006929100867838434
0.13837126353957305,-0.004434915101098613
0.1386700512357657,0.005539309433364198
0.13896883893195836,0.003697800501356166
0.139267626628151,-0.004916906884853009
0.13964111124839182,-0.002011768866951605
0.14001459586863263,0.005206245057795475
0.14038808048887344,-0.0005434830932493917
0.14085493626417445,-0.003789156822666548
0.14132179203947545,0.003499749559289639
0.14178864781477646,0.00047825728657788225
0.14237221753390272,-0.003010194690911752
0.142955787253029,0.002896267676534184
0.14353935697215525,-0.0005978577402349777
0.14426881912106307,-0.0013897190274216598
0.14499828126997089,0.00233943431188946
0.1457277434188787,-0.0018941487576767946
0.1466395711050135,0.0007882023506848024
0.14755139879114829,0.0004043341702991282
0.14846322647728308,-0.0012435606298922958
0.14960301108495155,0.0014362443999824392
0.15074279569262003,-0.0012727280492672438
0.1518825803002885,0.0008141029568235203
0.1533073110598741,-0.00036405009918841214
0.1547320418194597,-0.00009771318883772251
0.1561567725790453,0.00041919764881750976
0.1579376860285273,-0.0006077343675751495
0.15971859947800932,0.0006550774183244762
0.16149951292749132,-0.0006641271475988919
0.16372565473934383,0.0005630491360292117
0.16595179655119635,-0.00046792900089778766
0.16817793836304887,0.0003376028309058643
0.1709606156278645,-0.00023000011039418788
0.17374329289268012,0.0001299471138197228
0.17652597015749574,-0.000035410144772735075
0.1800043167385153,-0.000019809303949139268
0.18348266331953486,0.00007505240261956869
0.18696100990055442,-0.00011050114713628822
0.19130894312682886,0.00012580644732590462
0.1956568763531033,-0.00014604983000097993
0.20000480957937775,0.00013789132504624102
0.20543972611222078,-0.00014949735606399617
0.2108746426450638,0.0001293306429218516
0.21630955917790684,-0.0001267343418831085
0.22310320484396065,0.00012609129944535225
0.22989685051001446,-0.00007836415693422694
0.23669049617606827,0.00013304605288615157
0.24518255325863553,-0.000021972402794348533
0.25367461034120276,0.00014082798328668433
0.26216666742377004,0.000015372779512995427
0.2727817387769791,0.00011840204560445433
0.28339681013018814,7.927102472951586e-6
0.2940118814833972,0.00006486166270383564
0.3072807206749085,-0.000019389443080941593
0.32054955986641986,0.00002171310992238329
0.3338183990579312,-0.000022766972930507445
0.35040444804732035,0.000010096563125366886
0.3669904970367095,-0.00001460654936234762
0.38357654602609864,5.88120940243908e-6
0.4043091072628351,-1.2227261983466242e-6
0.42504166849957153,0.000014310553737628684
0.445774229736308,8.458678287331933e-6
0.4716899312822286,3.96561652146743e-6
0.4976056328281492,-3.9948668179023983e-7
0.5235213343740698,-3.1600101743634035e-7
0.5559159613064705,3.385607046685335e-6
0.5883105882388712,-3.2100388698552695e-7
0.6207052151712719,4.421582497457499e-6
0.6611984988367727,1.7236758363542437e-6
0.7016917825022736,0.000011941354904593249
0.7421850661677745,0.000011124360315611925
0.7928016707496506,0.000015454945210449655
0.8434182753315267,0.00001073663492812127
0.8940348799134028,0.00001866618410670262
0.957305635640748,0.000016547523353560578
1.0205763913680932,0.00001667558117759982
1.0838471470954383,8.992807404600844e-6
1.1629355917546198,9.080871258643208e-6
1.2420240364138013,1.5098520136369586e-6
1.3211124810729828,1.7295849400189578e-6
1.4199730368969596,-3.2292839451109057e-7
1.5188335927209364,6.014839816964601e-6
1.6176941485449132,0.000010805270103969589
1.741269843324884,0.000015244395040109326
1.8648455381048552,9.898188225929139e-6
1.9884212328848263,4.670613727469908e-6
2.14289085135979,-3.627930452443362e-7
2.297360469834754,4.994701456623174e-6
2.451830088309718,0.000011170633401530461
2.6449171114034224,0.00001297214677969949
2.838004134497127,4.40772605546369e-6
3.0310911575908315,4.0473395498952236e-7
3.2310911575908317,6.631228825035307e-6
3.431091157590832,0.000011941988076552557
3.631091157590832,5.223229804646179e-6
3.831091157590832,2.4707788486011406e-7
4.031091157590832,4.964783130972927e-6
4.231091157590832,0.000010594782012166015
4.431091157590832,7.555456982805131e-6
4.6310911575908325,9.425683466651735e-7
4.831091157590833,2.1138066809422984e-6
5.031091157590833,8.82169862465032e-6
5.231091157590833,8.242908515809777e-6
5.431091157590833,1.4652254146235721e-6
5.631091157590833,1.149921294976708e-6
5.8310911575908335,6.501306185971445e-6
6.031091157590834,8.196082905975732e-6
6.231091157590834,3.1260408564770525e-6
6.431091157590834,2.0069915233900115e-7
6.631091157590834,4.468410486610508e-6
6.831091157590834,8.419092694722519e-6
7.031091157590835,4.266556937734811e-6
7.231091157590835,2.0943797697514643e-7
7.431091157590835,2.5473883606963454e-6
7.631091157590835,6.527368489023244e-6
7.831091157590835,4.953008510388823e-6
8.031091157590835,7.650656793922739e-7
8.231091157590834,1.143590801416794e-6
8.431091157590833,5.965162476181951e-6
8.631091157590832,6.186767102345225e-6
8.831091157590832,1.6562811245152131e-6
9.031091157590831,2.980285360026924e-7
9.23109115759083,3.6382315156541223e-6
9.43109115759083,5.163643064701184e-6
9.631091157590829,2.3576871376329578e-6
9.831091157590828,1.3649455302133795e-8
10.031091157590827,2.721878252218146e-6
10.231091157590827,5.841957408742049e-6
10.431091157590826,3.7732025886805243e-6
10.631091157590825,2.881365630813537e-7
10.831091157590825,1.0995812275982342e-6
11.031091157590824,3.7618635611302853e-6
11.231091157590823,3.4384666437597966e-6
11.431091157590823,6.413279359795965e-7
11.631091157590822,5.349003129456742e-7
11.831091157590821,3.7340549757652886e-6
12.03109115759082,4.7598907823853676e-6
12.23109115759082,1.7587041144934146e-6
12.431091157590819,4.2236978664567104e-8
12.631091157590818,1.7404064822645893e-6
12.831091157590818,3.246596760556053e-6
13.031091157590817,1.7684295033210118e-6
13.231091157590816,2.5257628280539457e-8
13.431091157590815,1.4305564442346208e-6
13.631091157590815,3.993968754306687e-6
13.831091157590814,3.2171504654732175e-6
14.031091157590813,5.679755846338397e-7
14.231091157590813,2.907238466215434e-7
14.431091157590812,2.0404490304604117e-6
14.631091157590811,2.3027996184366017e-6
14.83109115759081,6.212445645553677e-7
15.03109115759081,1.4397540798460895e-7
15.231091157590809,2.228679859550553e-6
15.431091157590808,3.5155834743061387e-6
15.631091157590808,1.8170760025526533e-6
15.831091157590807,4.8249030770719514e-8
16.031091157590808,6.916003804924298e-7
16.231091157590807,1.9006597543891335e-6
16.431091157590807,1.3303722369295556e-6
16.631091157590806,4.712339721213432e-8
16.831091157590805,6.680774785883248e-7
17.031091157590804,2.5890445695953e-6
17.231091157590804,2.655429263684339e-6
17.431091157590803,7.905755730341912e-7
17.631091157590802,2.715045438472785e-9
17.8310911575908,9.581216483811605e-7
18.0310911575908,1.4773157746561516e-6
18.2310911575908,5.472857384780649e-7
18.4310911575908,-1.1572695746142614e-8
18.6310911575908,1.2236892312084136e-6
18.831091157590798,2.4986696140760767e-6
19.031091157590797,1.7135851047567208e-6
19.231091157590797,2.0872143211003724e-7
19.431091157590796,1.6363280655462553e-7
19.631091157590795,1.0116052634179251e-6
19.831091157590794,9.348624122884619e-7
20.031091157590794,8.685462356272655e-8
20.231091157590793,2.433560047088168e-7
20.431091157590792,1.5942625903320184e-6
20.63109115759079,2.073125981508217e-6
20.83109115759079,9.220377666374624e-7
21.03109115759079,-2.124921096025023e-8
21.23109115759079,3.49373565022848e-7
21.43109115759079,8.637883563283877e-7
21.631091157590788,4.423321141311387e-7
21.831091157590787,-5.649796998297152e-8
22.031091157590787,6.097799205573295e-7
22.231091157590786,1.6881152029857294e-6
22.431091157590785,1.5000051686725469e-6
22.631091157590784,3.740223553372335e-7
22.831091157590784,-3.0318370952686635e-8
23.031091157590783,4.4971569521101706e-7
23.231091157590782,5.998306705917722e-7
23.43109115759078,1.0031609863625501e-7
23.63109115759078,3.982788052137032e-8
23.83109115759078,9.197471937394397e-7
24.03109115759078,1.5356214145556546e-6
24.23109115759078,9.368934525133543e-7
24.431091157590778,7.058355816491613e-8
24.631091157590777,5.0694247522020675e-8
24.831091157590777,4.366520875848101e-7
25.031091157590776,3.142283675483526e-7
25.231091157590775,-5.421670200289608e-8
25.431091157590775,2.584760771251471e-7
25.631091157590774,1.0827491485759788e-6
25.831091157590773,1.2257220593364648e-6
26.031091157590772,4.84781010876012e-7
26.23109115759077,-4.732622094216765e-8
26.43109115759077,1.3073913546213234e-7
26.63109115759077,3.3268371328609714e-7
26.83109115759077,8.520079158857996e-8
27.03109115759077,-4.411567701423369e-8
27.231091157590768,4.897092403810532e-7
27.431091157590767,1.0794873871594612e-6
27.631091157590767,8.614040702542569e-7
27.831091157590766,1.7973564814255383e-7
28.031091157590765,-5.553492782306435e-8
28.231091157590765,1.6282730946892698e-7
28.431091157590764,1.868365583634901e-7
28.631091157590763,-4.519920046575088e-8
28.831091157590762,7.350310218812162e-8
29.03109115759076,6.555996851925761e-7
29.23109115759076,9.435471724217326e-7
29.43109115759076,5.239319555844224e-7
29.63109115759076,1.0990831439405824e-8
29.83109115759076,-2.177845663531297e-8
30.031091157590758,1.394301417934063e-7
30.231091157590757,4.924664934180534e-8
30.431091157590757,-7.129163764885149e-8
30.631091157590756,2.3087817174749503e-7
30.831091157590755,7.21078241269768e-7
31.031091157590755,7.322475583104726e-7
31.231091157590754,2.601605065821744e-7
31.431091157590753,-5.807190817108676e-8
31.631091157590753,8.728964495663405e-9
31.831091157590752,7.792702089171044e-8
32.03109115759075,-4.3900568985622e-8
32.231091157590754,-1.5814000581260146e-8
32.43109115759076,3.7056652796296774e-7
32.63109115759076,6.884047406285898e-7
32.83109115759076,5.029900160269385e-7
33.031091157590765,8.343396537546788e-8
33.23109115759077,-6.996338836051663e-8
33.43109115759077,1.5388149504635962e-8
33.631091157590774,5.8638041366965155e-9
33.83109115759078,-7.724542969156367e-8
34.03109115759078,8.397835352114136e-8
34.23109115759078,4.567759401830074e-7
34.431091157590785,5.839879555213923e-7
34.63109115759079,2.9814794448579374e-7
34.83109115759079,-1.645986377751818e-8
35.031091157590794,-6.023332266291703e-8
35.2310911575908,-2.410162680543948e-9
35.4310911575908,-5.142217752995837e-8
35.6310911575908,-5.499480301707216e-8
35.831091157590805,1.897587993543448e-7
36.03109115759081,4.777650504661501e-7
36.23109115759081,4.431401387783307e-7
36.431091157590814,1.401311749971157e-7
36.63109115759082,-6.145641104349231e-8
36.83109115759082,-5.1305334008988623e-8
37.03109115759082,-3.3492861151174225e-8
37.231091157590825,-7.81801216681588e-8
37.43109115759083,5.185181201072808e-9
37.63109115759083,2.7213747523513465e-7
37.83109115759083,4.410289682899027e-7
38.031091157590836,2.981145371533378e-7
38.23109115759084,3.3495243217940285e-8
38.43109115759084,-7.507000124307162e-8
38.631091157590845,-5.220185027299262e-8
38.83109115759085,-6.312795515495129e-8
39.03109115759085,-7.055795533950082e-8
39.23109115759085,8.023358809283732e-8
39.431091157590856,3.1534547005607205e-7
39.63109115759086,3.6514740738013973e-7
39.83109115759086,1.7135291033310018e-7
40.031091157590865,-2.9150571317915208e-8
40.23109115759087,-7.594479231598505e-8
40.43109115759087,-6.183762396583248e-8
40.63109115759087,-7.930554379864674e-8
40.831091157590876,-3.485551350324023e-8
41.03109115759088,1.4893322174136525e-7
41.23109115759088,3.1701542638207236e-7
41.431091157590885,2.715648610152055e-7
41.63109115759089,7.381357676472522e-8
41.83109115759089,-6.058032757383369e-8
42.03109115759089,-7.520839234720356e-8
42.231091157590896,-7.377693544974306e-8
42.4310911575909,-7.608415869553298e-8
42.6310911575909,1.6551901405037484e-8
42.831091157590905,1.966525016022791e-7
43.03109115759091,2.8462083857816456e-7
43.23109115759091,1.7856626523260477e-7
43.43109115759091,6.824407955408063e-9
43.631091157590916,-7.365890501709327e-8
43.83109115759092,-7.684088981774195e-8
44.03109115759092,-8.068218855517006e-8
44.231091157590924,-5.4124305426395125e-8
44.43109115759093,6.985153372385255e-8
44.63109115759093,2.17034361676971e-7
44.83109115759093,2.3061591189477149e-7
45.031091157590936,9.82520024089828e-8
45.23109115759094,-3.440103124585647e-8
45.43109115759094,-7.81469250976663e-8
45.631091157590944,-7.981526051192844e-8
45.83109115759095,-7.746019864418585e-8
46.03109115759095,-1.912405095394476e-8
46.23109115759095,1.1356316133304123e-7
46.431091157590956,2.1112631348740862e-7
46.63109115759096,1.6799040597481607e-7
46.83109115759096,3.6127557986875836e-8
47.031091157590964,-5.713431587561768e-8
47.23109115759097,-7.961004015732964e-8


==> data/dataIForceKsi05StraightColisionNewAutomC1566ip66.csv <==
0.0002,-4.517966487519146e-6
0.0004,-0.00013905375890582958
0.0006000000000000001,-0.00013905741425653264
0.0008500000000000001,-0.0001390645470207967
0.0011,-0.00013907452956622853
0.00135,-0.0001390873721459572
0.0016625000000000001,-0.00013910747250506412
0.001975,-0.00013913210077987238
0.0022875,-0.00013916129167114704
0.002678125,-0.00013920424918670838
0.00306875,-0.0001392544498549144
0.0034593749999999998,-0.00013931195080499608
0.00394765625,-0.0001393941756071729
0.0044359375,-0.00013948798528677902
0.00492421875,-0.00013959346860480603
0.0055345703125,-0.00013974186776556142
0.006144921875,-0.00013990879068981918
0.0067552734375,-0.0001400943846723928
0.007518212890625,-0.00014035285324777658
0.00828115234375,-0.00014064099660078192
0.009044091796875,-0.0001409590969108625
0.00999776611328125,-0.00014139929165058542
0.0109514404296875,-0.00014188733819838278
0.01190511474609375,-0.00014242386867189464
0.013097207641601563,-0.00014316375173208066
0.014289300537109376,-0.00014398191257611968
0.015481393432617188,-0.0001448799675731312
0.016971509552001954,-0.00014611764692784097
0.01846162567138672,-0.00014748696548453954
0.019951741790771485,-0.00014899244266934164
0.021814386940002442,-0.00015107363883778705
0.0236770320892334,-0.0001533871361750872
0.025539677238464356,-0.00015508030587656004
0.027867983675003052,-0.00015864070495056308
0.03019629011154175,-0.00016264330542253383
0.032524596548080445,-0.0001671295940456137
0.035434979593753815,-0.0001734938223801142
0.038345362639427186,-0.00017982013330795395
0.041255745685100556,-0.00018821319030415943
0.04489372449219227,-0.0002005252146271721
0.04853170329928398,-0.0002141571122978377
0.052169682106375695,-0.0002319877463614768
0.056717155615240336,-0.00025999800616548327
0.06126462912410498,-0.00029544667858062083
0.06581210263296962,-0.00034370692687349575
0.07149644451905042,-0.0004345052779578426
0.07718078640513122,-0.0005895960730174914
0.08286512829121202,-0.000900097082355149
0.08997055564881302,-0.0023058145808422218
0.09352326932761353,-0.006230626189074791
0.09529962616701378,-0.017847704587021347
0.09640984919163893,-0.1472007864517571
0.09668740494779522,1.2379666325339989
0.09696496070395151,1.1463279695772735
0.09731190539914687,-0.13270198652273135
0.09765885009434223,-0.07276648904893226
0.0980057947895376,-0.06594308013494794
0.09832891175942667,-0.07020105136431035
0.09865202872931574,-0.08260090720856786
0.09889778256590351,-0.10603976671882284
0.09914353640249128,-0.15546230297563166
0.09938929023907905,-0.0776054692697559
0.099617585347235,0.1315557633627566
0.09984588045539095,-0.119740370798366
0.10007417556354689,-0.16274850984315592
0.10027959840156389,-0.14312170270493596
0.10048502123958089,0.015645843781992186
0.10065399948263266,0.14677399713130934
0.10082297772568444,-0.02637474597452457
0.10099195596873621,-0.13448684099069175
0.10114045402025436,-0.15280243005236852
0.1012889520717725,-0.14280511954381153
0.10143745012329065,-0.08567377890727128
0.10156701099582904,0.029447386085725377
0.10169657186836743,0.09860989208380432
0.10182613274090582,0.01698055829273719
0.10197858177945499,-0.08981852205537566
0.10213103081800415,-0.12755937632260284
0.10224439295303608,-0.12673781900389527
0.10235775508806802,-0.10125812524467388
0.10247111722309996,-0.034171378180609405
0.10257747862656348,0.07306394064693797
0.10268384003002701,0.15848637212677402
0.10279020143349053,0.1325876218829588
0.1028983909547836,0.03592680417293294
0.10300658047607668,-0.04133227667654781
0.10311476999736975,-0.07809627792705322
0.1032148856030987,-0.0841808702983225
0.10331500120882765,-0.06727378238774248
0.1034151168145566,-0.025710054943959573
0.10353437009939048,0.04579093550857939
0.10365362338422436,0.09101206746933752
0.10377287666905824,0.06196830024051647
0.103899219526406,-0.007214583205325573
0.10402556238375377,-0.05581696126037889
0.10415190524110153,-0.07027115988937177
0.1042894685463527,-0.050264266117571385
0.10442703185160386,0.004670811865706864
0.10456459515685503,0.06467847600653548
0.10473046139288555,0.05938299622816169
0.10489632762891608,-0.010578213062969508
0.10506219386494661,-0.05684063491835302
0.10525524320011556,-0.05191824493482864
0.10544829253528451,0.008256527266150698
0.10564134187045346,0.06421858122967716
0.10588044988284326,0.01677430422893325
0.10611955789523306,-0.04752525855801835
0.10635866590762286,-0.04015479652901167
0.1066575509231101,0.035896676595617474
0.10695643593859736,0.03377727940386757
0.1072553209540846,-0.03502743181014754
0.10762892722344367,-0.023839628447537696
0.10800253349280273,0.04198275586824378
0.10837613976216179,-0.001222824182924756
0.10884314759886062,-0.03255856796293907
0.10931015543555944,0.025008613827337295
0.10977716327225827,0.006798488482260931
0.1103609230681318,-0.02573677394846017
0.11094468286400534,0.021216909355004226
0.11152844265987888,-0.002180810181720727
0.11225814240472079,-0.013376855281517816
0.1129878421495627,0.0185058883957344
0.11371754189440461,-0.01462015271305002
0.114629666575457,0.004670235250525359
0.1155417912565094,0.004261868371958105
0.1164539159375618,-0.011012564389268634
0.11759407178887729,0.011577081993036864
0.11873422764019279,-0.010376508012321678
0.11987438349150828,0.0060205832762309786
0.12129957830565263,-0.0026013582856746487
0.12272477311979699,-0.001460797389598728
0.12414996793394134,0.0037296377599648767
0.1259314614516218,-0.005372014815270179
0.12771295496930224,0.005471465065382125
0.1294944484869827,-0.005621885224380979
0.13172131538408324,0.004599753595365297
0.1339481822811838,-0.0038664096379182195
0.13617504917828435,0.0026758165369588083
0.13895863279966006,-0.0018168639904915657
0.14174221642103577,0.0009811912616464469
0.14452580004241147,-0.00015605610922722613
0.1480052795691311,-0.00017746406617218102
0.1514847590958507,0.0008164188224036306
0.15496423862257033,-0.0008351363964210212
0.15931358803096987,-0.0009045142905361875
0.16078240079158265,0.004025692028144401
0.16166115561870112,0.004221395383807849
0.16219801516029775,-0.01180422838734227
0.1625248775568839,0.00198862569348969
0.1627317527024534,0.010259332565209264
0.16287546950745652,0.007798918956939474
0.16297820516401218,0.002410809573027667
0.16305092351961048,-0.0018793531153650789
0.16310162115078908,-0.004529515853401833
0.16313654933435615,-0.0060231297210785045
0.16316041636478668,-0.006844796453909507
0.1631766406914272,-0.007300770283428307
0.16318763261333996,-0.007560048760454768
0.16319506366070535,-0.007712022110395365
0.16320008038939784,-0.007803840081290252
0.16320346411076775,-0.007860825890081323
0.16320574501082488,-0.007896981580413305
0.16320728190637693,-0.007920315855412946
0.1632083172065412,-0.007935567300587303
0.16320901449214692,-0.007945627121235789
0.1632094840651193,-0.007952305403607494
0.1632098002641882,-0.007956758709872246
0.16321001317348716,-0.007959737484384798
0.16321015652850693,-0.007961734151824287
0.16321025304923187,-0.007963074433117286
0.16321031803542682,-0.00796397498010052
0.18191031803542682,0.0063893225758033245
0.19433966855360563,-0.00479843413986876
0.20676901907178444,0.003610862874761381
0.21919836958996325,-0.002369219670058792
0.23473505773768677,0.0017591281716488327
0.2502717458854103,-0.0008015658172429024
0.2658084340331338,0.0004760834013901316
0.2852292942177882,0.00011769548961176879
0.3046501544024426,-0.0003250482684368228
0.324071014587097,0.000682623765790244
0.34834708981791496,-0.0007623757792117603
0.37262316504873294,0.0009745649001837164
0.3968992402795509,-0.000961075229232583
0.4272443343180734,0.001111961928319971
0.4575894283565959,-0.000999058952539586
0.48793452239511836,0.0010963502691043459
0.5258658899432714,-0.0009658891611961651
0.5637972574914245,0.0010096086754445843
0.6017286250395776,-0.0008742035127194403
0.649142834474769,0.0008998902079920129
0.6965570439099603,-0.0007406717288855613
0.7439712533451517,0.0007879151308772814
0.8032390151391409,-0.0006074267640256703
0.86250677693313,0.0006585176819338262
0.9217745387271192,-0.0004797153349312827
0.9958592409696058,0.000548840312410051
1.0699439432120923,-0.0003666759363145089
1.1440286454545787,0.000437682631849054
1.236634523257687,-0.0002763710912048606
1.3292404010607952,0.00033333645639124776
1.4218462788639035,-0.00020242750275559218
1.5376036261177886,0.00025761830002771213
1.6533609733716736,-0.00012131551833782783
1.7691183206255587,0.00020985484954184896
1.9138150046929152,-0.00006458183392113459
2.0585116887602717,0.00014832334280838466
2.2032083728276284,-0.00003412429484091206
2.384079227911824,0.0001125240555973489
2.5649500829960195,0.000013933674120586437
2.745820938080215,0.00009075055608703808
2.945820938080215,0.00002765541316493425
3.1458209380802153,0.00005711590142451484
3.3458209380802155,0.00005173972340373478
3.5458209380802157,0.00005384275395767246
3.745820938080216,0.000057111456754369017
3.945820938080216,0.00003307538410601829
4.145820938080216,0.00006888508183716668
4.345820938080216,0.000038679476228944965
4.545820938080216,0.00007207078141580059
4.745820938080216,0.000023363365566547722
4.9458209380802165,0.0000722502597295116
5.145820938080217,0.00003217491896778668
5.345820938080217,0.00007593306707502634
5.545820938080217,0.000021823792649741658
5.745820938080217,0.00007127284596564198
5.945820938080217,0.00003079141092346416
6.145820938080218,0.0000757689000289441
6.345820938080218,0.00002519835759978717
6.545820938080218,0.00006697354951935852
6.745820938080218,0.00003144978053255809
6.945820938080218,0.00007331549098196777
7.1458209380802185,0.000029256220189122217
7.345820938080219,0.00006309570997761749
7.545820938080219,0.00003271209857783064
7.745820938080219,0.00006866335588312511
7.945820938080219,0.0000341803972500887
8.145820938080218,0.00005954111851580457
8.345820938080218,0.00003424687389691483
8.545820938080217,0.00006518298545463153
8.745820938080216,0.00003865291248256186
8.945820938080216,0.000056879958401437336
9.145820938080215,0.00003583732917730731
9.345820938080214,0.00006000151073316806
9.545820938080213,0.00004127699285874642
9.745820938080213,0.00005506856652229275
9.945820938080212,0.00003745961524005692
10.145820938080211,0.000056813709527481215
10.34582093808021,0.00004452566298271399
10.54582093808021,0.00005416513664736888
10.74582093808021,0.000039164104736935657
10.945820938080209,0.00005285454692768865
11.145820938080208,0.00004462212096727203
11.345820938080207,0.000052810811220799225
11.545820938080206,0.000040843079216007494
11.745820938080206,0.000050590145140250176
11.945820938080205,0.000046280471734050366
12.145820938080204,0.0000530001255512752
12.345820938080204,0.00004274077176755209
12.545820938080203,0.000048400921614774606
12.745820938080202,0.00004513126427253822
12.945820938080201,0.000051103212325723235
13.1458209380802,0.00004392853152031251
13.3458209380802,0.00004730311718013913
13.5458209380802,0.000045654871183214984
13.745820938080199,0.00005148233359741905
13.945820938080198,0.00004592278481480028
14.145820938080197,0.00004673085777319452
14.345820938080196,0.00004456716327204402
14.545820938080196,0.00004912755803383739
14.745820938080195,0.000045995075361432436
14.945820938080194,0.000046391262511422116
15.145820938080194,0.00004470803746528529
15.345820938080193,0.00004920654442269745
15.545820938080192,0.0000477366433898202
15.745820938080191,0.000046979547325340376
15.94582093808019,0.00004435795274192189
16.145820938080192,0.00004709101054342635
16.34582093808019,0.0000466733163467653
16.54582093808019,0.000046606646983429756
16.74582093808019,0.00004452394709539287
16.94582093808019,0.000046943125647513906
17.14582093808019,0.0000478302336574532
17.345820938080188,0.00004776220380776908
17.545820938080187,0.0000450094194071049
17.745820938080186,0.00004564724370700879
17.945820938080185,0.000046246176601733024
18.145820938080185,0.00004681810264764441
18.345820938080184,0.00004505593938293473
18.545820938080183,0.0000455246850849661
18.745820938080183,0.000046802136869528166
18.945820938080182,0.00004795789916324511
19.14582093808018,0.000046125681316233624
19.34582093808018,0.00004521689919111116
19.54582093808018,0.00004544688827833043
19.74582093808018,0.0000465117915071922
19.94582093808018,0.00004570324228955758
20.145820938080178,0.0000451348444485411
20.345820938080177,0.000045650393800403255
20.545820938080176,0.000047290005465217
20.745820938080175,0.00004694204465685581
20.945820938080175,0.00004564395304279545
21.145820938080174,0.00004497995256969034
21.345820938080173,0.00004582407453165849
21.545820938080173,0.0000459564648576799
21.745820938080172,0.000045359889239260376
21.94582093808017,0.00004503636641173259
22.14582093808017,0.00004622177320892651
22.34582093808017,0.00004699057345231017
22.54582093808017,0.00004632577999702514
22.74582093808017,0.00004512711794743551
22.945820938080168,0.0000452110871503042
23.145820938080167,0.00004572648661048395
23.345820938080166,0.00004563391047766874
23.545820938080166,0.00004501498677819682
23.745820938080165,0.000045368862982675395
23.945820938080164,0.00004639475975147522
24.145820938080163,0.000046660671386408725
24.345820938080163,0.00004567362470409009
24.545820938080162,0.00004503038329099762
24.74582093808016,0.00004529073952662388
24.94582093808016,0.000045627435874107114
25.14582093808016,0.00004525330962237839
25.34582093808016,0.00004501796434029648
25.54582093808016,0.00004563778108866712
25.745820938080158,0.00004643911836889336
25.945820938080157,0.00004616173822392933
26.145820938080156,0.00004529828787119827
26.345820938080156,0.000045013189825832134
26.545820938080155,0.000045363827176472804
26.745820938080154,0.000045400600579670325
26.945820938080153,0.00004505811387263414
27.145820938080153,0.000045132361541896926
27.345820938080152,0.00004587608373626817
27.54582093808015,0.000046260307848600135
27.74582093808015,0.000045731851510730226
27.94582093808015,0.00004507493346857239
28.14582093808015,0.0000450817369799239
28.34582093808015,0.000045325465040102486
28.545820938080148,0.00004520277159952846
28.745820938080147,0.00004498513683413863
28.945820938080146,0.00004533487765417954
29.145820938080146,0.00004596505301260323
29.345820938080145,0.00004599380932790442
29.545820938080144,0.0000453849632053166
29.745820938080143,0.00004500093248770154
29.945820938080143,0.000045128119807613665
30.145820938080142,0.00004523976561385257
30.34582093808014,0.00004505136032537105
30.54582093808014,0.000045039609732400177
30.74582093808014,0.00004551388755381913
30.94582093808014,0.000045931002634225226
31.14582093808014,0.00004569409067400887
31.345820938080138,0.00004516280153435415
31.545820938080137,0.000044996085805604213
31.745820938080136,0.00004514198017741
31.945820938080136,0.000045129191614062814
32.145820938080135,0.000044986445290537413
32.34582093808014,0.00004515734194954213
32.54582093808014,0.000045629961856197276
32.74582093808014,0.000045796720034463334
32.945820938080146,0.00004543054680020142
33.14582093808015,0.00004504127068377661
33.34582093808015,0.00004501935926747025
33.545820938080155,0.000045114819816186036
33.74582093808016,0.000045037950294868345
33.94582093808016,0.000044998081574418314
34.14582093808016,0.00004529114658563538
34.345820938080166,0.00004565918705837224
34.54582093808017,0.00004561507777274543
34.74582093808017,0.000045229429331605786
34.945820938080175,0.00004499344510636161
35.14582093808018,0.00004503592621589447
35.34582093808018,0.0000450663740469287
35.54582093808018,0.00004498672906044776
35.745820938080186,0.00004506596060566137
35.94582093808019,0.000045396977638875735
36.14582093808019,0.000045612763218821906
36.345820938080195,0.000045428067923430904
36.5458209380802,0.00004509824345283464
36.7458209380802,0.000044984623510657684
36.9458209380802,0.000045035244519570083
37.145820938080206,0.00004501685720245674
37.34582093808021,0.00004498370577779576
37.54582093808021,0.000045157503874473925
37.745820938080215,0.0000454530924853952
37.94582093808022,0.000045514568674742684
38.14582093808022,0.000045266939447646815
38.34582093808022,0.00004502520157825818
38.545820938080226,0.00004498964448068632
38.74582093808023,0.00004501893377151234
38.94582093808023,0.00004498473196935804
39.145820938080234,0.00004502068494960376
39.34582093808024,0.0000452437720358384
39.54582093808024,0.00004545500638160338
39.74582093808024,0.000045394011425656244
39.945820938080246,0.000045145645668043244
40.14582093808025,0.00004499236870111889
40.34582093808025,0.00004499313688285933
40.545820938080254,0.00004499711356692471
40.74582093808026,0.00004497904720041079
40.94582093808026,0.000045081335195401584
41.14582093808026,0.00004530403529476312
41.345820938080266,0.000045412676785400174
41.54582093808027,0.000045275519607521075
41.74582093808027,0.00004506529652797964
41.945820938080274,0.000044981579490330215
42.14582093808028,0.0000449903264074375
42.34582093808028,0.00004498076455307365
42.54582093808028,0.00004499978519326153
42.745820938080286,0.00004514666691238234
42.94582093808029,0.00004532928295432337
43.14582093808029,0.00004534276130392645
43.345820938080294,0.000045175076824388594
43.5458209380803,0.0000450184969525147
43.7458209380803,0.00004497950750409485
43.9458209380803,0.00004498333782353148
44.145820938080305,0.000044977799021905795
44.34582093808031,0.00004503951726322897
44.54582093808031,0.00004520086875085816
44.745820938080314,0.000045320663871278866
44.94582093808032,0.000045262697678724595
45.14582093808032,0.00004509941433231135
45.34582093808032,0.00004499479618802482
45.545820938080325,0.000044978831424305477
45.74582093808033,0.000044977534000401054
45.94582093808033,0.00004499083635153833
46.145820938080334,0.00004508722681378918
46.34582093808034,0.00004523421550887974
46.54582093808034,0.00004528624802144221
46.74582093808034,0.00004518631554591146
46.945820938080345,0.000045048160715779884
47.14582093808035,0.00004498443618235204
47.34582093808035,0.000044977570293938673
47.545820938080354,0.000044978067886711215
47.74582093808036,0.00004501747853853655
47.94582093808036,0.00004513189823138197
48.14582093808036,0.00004524379602646733
48.345820938080365,0.000045236956555005925
48.54582093808037,0.000045122103748782005
48.74582093808037,0.00004501676646924413
48.945820938080374,0.00004498051225546029


==> data/dataIForceKsi05StraightColisionNewAutomC1566ip669.csv <==
0.0002,-0.00010145581975922247
0.0004,-0.00008775374275425213
0.0006000000000000001,-0.00008775560436966198
0.0008500000000000001,-0.00008775923699353516
0.0011,-0.0000877643209653892
0.00135,-0.00008777086140622635
0.0016625000000000001,-0.00008778109767578915
0.001975,-0.00008779363903756353
0.0022875,-0.00008780850259492267
0.002678125,-0.00008783037344031061
0.00306875,-0.00008785592823620522
0.0034593749999999998,-0.00008788519432722182
0.00394765625,-0.00008792703493043298
0.0044359375,-0.00008797475762375713
0.00492421875,-0.00008802840258461417
0.0055345703125,-0.00008810384391001973
0.006144921875,-0.00008818866192735508
0.0067552734375,-0.00008828291791755812
0.007518212890625,-0.00008841409864484472
0.00828115234375,-0.00008856022380823627
0.009044091796875,-0.00008872139873069185
0.00999776611328125,-0.00008894419044597253
0.0109514404296875,-0.0000891908686758035
0.01190511474609375,-0.00008946165080495675
0.013097207641601563,-0.00008983437415286541
0.014289300537109376,-0.00009024560701716466
0.015481393432617188,-0.00009069588458458983
0.016971509552001954,-0.00009131453926562379
0.01846162567138672,-0.00009199643497390195
0.019951741790771485,-0.00009274305906276389
0.021814386940002442,-0.00009376993349326605
0.0236770320892334,-0.0000949043234194693
0.025539677238464356,-0.00009615052985097801
0.027867983675003052,-0.00009787308022181303
0.03019629011154175,-0.00009907218166192587
0.032524596548080445,-0.00010118623180815418
0.035434979593753815,-0.00010414085736122614
0.038345362639427186,-0.00010747429314325997
0.041255745685100556,-0.00011122732272406856
0.04489372449219227,-0.0001165844611185995
0.04853170329928398,-0.00012193507073605048
0.052169682106375695,-0.00012911590772131593
0.056717155615240336,-0.0001397898431617579
0.06126462912410498,-0.0001517910765889066
0.06581210263296962,-0.00016782737311326533
0.07149644451905042,-0.0001925201352697459
0.07718078640513122,-0.0002279316718081306
0.08286512829121202,-0.0002769179745215377
0.08997055564881302,-0.0003771192547008863
0.09707598300641403,-0.0005743741264323161
0.10418141036401503,-0.0010869599669458346
0.10862230246251565,-0.0020804547609220582
0.11306319456101628,-0.008755057472311766
0.11417341758564144,-0.019037220855484163
0.11486730697603216,-0.044208007964179674
0.11521425167122752,-0.0887803486391023
0.11556119636642288,-0.02829326840374157
0.11577803680091998,2.533925580173642
0.11599487723541708,-0.04372842877836731
0.11614203549701355,-0.1643588193970697
0.11624728560198672,-0.15769722013442605
0.11635253570695989,-0.15250069418868956
0.11643707198900431,-0.15170238573538986
0.11652160827104874,-0.1527846146139373
0.11660614455309316,-0.15443210268501112
0.11669635504914026,-0.15579599167764824
0.11678656554518736,-0.1566232456549561
0.11687677604123446,-0.1574190225749594
0.11694677819114667,-0.158417246399157
0.1169984811482193,-0.15950423301733097
0.11703758891127965,-0.16052729966135823
0.11706849994163673,-0.1614277092772276
0.11709404286227623,-0.1621983194128791
0.11711958578291573,-0.16294995969681395
0.11714512870355523,-0.1636247905904759
0.11716742591739274,-0.1640897172643695
0.11718972313123024,-0.16436684636043014
0.11721202034506775,-0.16436756521855567
0.11723287206839111,-0.16401928409436195
0.11725372379171448,-0.16321760846089867
0.11727457551503784,-0.1618233027801595
0.11729447081048788,-0.1597860831602843
0.11731436610593793,-0.15688196340244065
0.11733426140138797,-0.15290726312580782
0.11735314234422863,-0.14793234852343695
0.11737202328706928,-0.1415580385466296
0.11739090422990993,-0.1335402706107063
0.11740841757483012,-0.12440998587721919
0.1174259309197503,-0.11344158612441417
0.11744344426467049,-0.10044688661016929
0.11745915556058985,-0.08693571721860671
0.11747486685650921,-0.07159789285774767
0.11749057815242857,-0.054419905930511873
0.11750416481541394,-0.03812449960133037
0.11751775147839931,-0.020597058741129236
0.11753133814138468,-0.002001234742298741
0.11754263204995778,0.01410655606845801
0.11755392595853088,0.03061814664745735
0.11756521986710398,0.04732338021149396
0.1175743295546699,0.06077645352150049
0.11758343924223581,0.07405694318152896
0.11759113596648305,0.08503269671790548
0.11759760271436878,0.09400744425059493
0.11760301234608445,0.10129751546692663
0.11760752223274519,0.10719765270477281
0.11761127198389214,0.11196561030780393
0.1176143831882739,0.1158182835430068
0.11761696032717824,0.11893390309245934
0.11761909229509265,0.12145684360839185
0.11762085416549106,0.12350310960795335
0.11762230898450665,0.12516554175938166
0.11762350947095103,0.1265183525117205
0.11762449956222759,0.12762089756159894
0.117625315782838,0.12852072888746519
0.11762598843380918,0.1292560285512887
0.11762654261310386,0.12985753304409015
0.11762699908277442,0.13035004946760737
0.11762737500069875,0.13075364957259558
0.1176276845347716,0.13108461154556555
0.11762793937632243,0.1313561648710752
0.11762814916794345,0.13157908148225878
0.11762832185910696,0.13176214667369981
0.11762846400118489,0.13191253565705047
0.11762858099181082,0.13203611575951843
0.11762867727703695,0.13213768977893312
0.11762875651840725,0.13222119256090226
0.11762882173091799,0.1322898502164241
0.11762887539688527,0.13234630942023834
0.11762891955982915,0.13239274257898817
0.11762895590190878,0.13243093359305785
0.11854145590190877,-0.03659722760778942
0.11945395590190877,-0.033216718233806744
0.11991020590190878,0.07075185157611692
0.12029345965762095,-0.11322841565274312
0.12067671341333312,-0.10843890995288467
0.1210599671690453,0.049886021563944255
0.12144322092475747,0.00003618459802282037
0.12182647468046964,-0.07019388907397503
0.12229640390835866,0.04232457999816881
0.12276633313624769,0.0360648017026039
0.1232362623641367,-0.07419564642217241
0.12367262498021103,-0.003379847772096767
0.12410898759628536,0.06593441499823166
0.12454535021235968,-0.05176491248477379
0.1249871788714011,-0.03271785992318872
0.1254290075304425,0.06052809509313406
0.12587083618948391,-0.02211394761192515
0.12642312201328568,-0.032569927022621056
0.12697540783708744,0.044154414876978576
0.1275276936608892,-0.022138995159145344
0.12821805094064143,-0.015253991165514055
0.12890840822039365,0.026596135543231772
0.1293976563102837,-0.026415273480100046
0.12970733251270772,-0.012106751427399323
0.12990435467073042,0.01906554006356355
0.13003961516170648,0.025942680690932793
0.13013347213665982,0.017830512942362778
0.13019749363637106,0.008090320448260871
0.13024123562077947,0.0007523358848679496
0.1302712830173319,-0.004181050541670409
0.13029197485036229,-0.007403978393984795
0.13030624390742582,-0.009508580465203434
0.13031609044436396,-0.010894609024946683
0.13032291384448055,-0.01182030409576719
0.13032765547783778,-0.012445866206327247
0.1303309567187779,-0.012872524077388925
0.13033325808144927,-0.01316555000829922
0.13033486383017626,-0.013367829619950658
0.1303359849068935,-0.013507983275820937
0.130336767934455,-0.013605349228401162
0.13033731500903556,-0.013673117667345969
0.13033769730963565,-0.013720348562910545
0.1303379645028538,-0.013753296822264102
0.1303381512651203,-0.013776296691618131
0.13033828181697327,-0.013792359421263806
0.13033837308066534,-0.013803581011484573
0.1303384368817061,-0.01381142231347128
0.130338481485088,-0.013816902446950191
0.13163848148508803,0.006365996178579192
0.1326185227629682,0.009317677520116308
0.13327610827767217,-0.017115696822573447
0.1337504959749548,0.012982597200980772
0.13412908301655563,0.007994384025576243
0.13444403892152856,-0.012651700221545006
0.13470870918757832,-0.007511428560075709
0.13493089170292866,0.007871372733653265
0.135153074218279,0.01074387917233073
0.13537525673362932,-0.001377467727357487
0.13558745271823028,-0.009660711555500398
0.13579964870283123,-0.004490299577978155
0.1360118446874322,0.006266363421369908
0.13624671224644644,0.007426354529774706
0.1364815798054607,-0.002584463395896505
0.13671644736447494,-0.007581484364549987
0.13701003181324276,0.0006911545078735204
0.13730361626201057,0.00691955457131041
0.13759720071077838,-0.0005391856020906111
0.13796418127173815,-0.005568169237774881
0.13833116183269792,0.002846408810997181
0.1386981423936577,0.003811803579897688
0.1391568680948574,-0.004247354640386489
0.1396155937960571,0.00022990801495438584
0.1400743194972568,0.0036479688180599407
0.1406477266237564,-0.0031517929961630137
0.14122113375025602,0.0005220454990452067
0.14179454087675564,0.002311566528539921
0.14251129978488017,-0.002711117695062562
0.1432280586930047,0.0018208192976266746
0.14394481760112923,0.00011111795801369007
0.1448407662362849,-0.0012138786344074726
0.14573671487144055,0.001908283692162005
0.1466326635065962,-0.0015783723664205135
0.14775259930054077,0.0010650108725642204
0.14887253509448534,-0.00017356788016648084
0.1499924708884299,-0.0003986374895039585
0.1513923906308606,0.0008822335200643905
0.1527923103732913,-0.000936890016401265
0.154192230115722,0.0010265506927215895
0.1559421297937604,-0.0007483411879012081
0.1576920294717988,0.0006381387092635749
0.1594419291498372,-0.00027649849697000684
0.1616293037473852,0.00019309294423972
0.1638166783449332,0.0001058587802642702
0.16600405294248116,-0.00011770530534196966
0.16873827118941614,0.0003280751823242639
0.17147248943635113,-0.00023789944909993754
0.1742067076832861,0.0004057017651762779
0.17762448049195484,-0.0002522463429359689
0.18104225330062357,0.0003782325292667754
0.1844600261092923,-0.00021038691617038252
0.1887322421201282,0.00031196894654075824
0.19300445813096412,-0.0001466418680257653
0.19727667414180003,0.00023715455705387856
0.20261694415534492,-0.00008317197504634222
0.20795721416888982,0.00017621685831292755
0.21329748418243472,-0.000020504557596168205
0.21997282169936583,0.0001428190994906542
0.22664815921629694,0.00004396030950656882
0.23332349673322805,0.00013624192568288673
0.24166766862939196,0.00010629187372451776
0.25001184052555586,0.00014620547957881758
0.25835601242171974,0.0001454252139557327
0.2687862272919246,0.00013361248070457854
0.2792164421621295,0.00013489806365650503
0.2896466570323344,0.00008933830760061989
0.30268442562009046,0.00009767491468101741
0.31572219420784653,0.00005162921568996337
0.3287599627956026,0.00008248063231136582
0.34505717353029774,0.00004668992045117615
0.3613543842649929,0.00008210101680206083
0.37765159499968803,0.00004915736512604851
0.39802310841805694,0.00008707620560337304
0.41839462183642584,0.00006380074616016418
0.43876613525479474,0.0000937435789244434
0.46423052702775586,0.00006121786539919905
0.48969491880071697,0.00007959520616621085
0.510007431737754,0.00005805949877124572
0.530319944674791,0.00007968440408932798
0.5506324576118281,0.00006143072733988397
0.5760230987831244,0.00007827435708081254
0.6014137399544207,0.00006313957064561782
0.626804381125717,0.00007771943720245866
0.6585426825898374,0.00006733356656135614
0.6902809840539578,0.00008270121666673069
0.7220192855180781,0.0000764684158572615
0.7616921623482286,0.0000852675356974586
0.801365039178379,0.00007732599468492085
0.8410379160085294,0.00008533552596572125
0.8906290120462175,0.00008374476258876662
0.9402201080839055,0.00008933117473586272
0.9898112041215936,0.0000825211301157952
1.0518000741687037,0.00008262237068352996
1.1137889442158138,0.00007766492482282061
1.1757778142629238,0.00007628319820809915
1.2532639018218115,0.00007004117250250519
1.330749989380699,0.00006952410111962792
1.4082360769395867,0.00006863932944022044
1.5050936863881963,0.00007395677402965983
1.6019512958368058,0.00007928053867969909
1.6988089052854154,0.00008288963086064416
1.8198809170961774,0.00008144908831105024
1.9409529289069394,0.00007505959493987746
2.062024940717701,0.00006946323330930815
2.2133649554811536,0.00007017015320213982
2.364704970244606,0.0000768672086869926
2.5160449850080586,0.00008198429310558863
2.705220003462374,0.00007906497796814071
2.8943950219166896,0.00007074995253500416
3.083570040371005,0.0000700709271503619
3.2835700403710053,0.00007789632398508273
3.4835700403710055,0.00007960566285476756
3.6835700403710057,0.0000714599512894043
3.883570040371006,0.00006958270057570715
4.083570040371006,0.00007578787380613239
4.283570040371006,0.00007949019818348502
4.483570040371006,0.00007393065627647744
4.6835700403710065,0.00006900647797354609
4.883570040371007,0.00007271822687837659
5.083570040371007,0.00007867032232238003
5.283570040371007,0.00007477148714372939
5.483570040371007,0.00006921081509569937
5.683570040371007,0.00007116181619050421
5.883570040371008,0.00007661446391014903
6.083570040371008,0.00007569405946623864
6.283570040371008,0.00007036924612181805
6.483570040371008,0.00006944010061285533
6.683570040371008,0.00007509766065248724
6.8835700403710085,0.00007649817000376924
7.083570040371009,0.00007130174399237743
7.283570040371009,0.00006889485840988474
7.483570040371009,0.00007279049043842911
7.683570040371009,0.00007534877094561576
7.883570040371009,0.00007237852663191657
8.08357004037101,0.0000687973961824434
8.283570040371009,0.00007126941691562583
8.483570040371008,0.00007547017267685308
8.683570040371007,0.00007372228553675919
8.883570040371007,0.00006927274274642903
9.083570040371006,0.00006980473675845256
9.283570040371005,0.0000732295138933109
9.483570040371005,0.0000734082010498821
9.683570040371004,0.00006993461957638392
9.883570040371003,0.00006907047241583308
10.083570040371002,0.00007267394007556827
10.283570040371002,0.0000745182103012304
10.483570040371001,0.00007117161356488821
10.683570040371,0.00006876921695650462
10.883570040371,0.00007065323544820645
11.083570040370999,0.00007282942422352778
11.283570040370998,0.0000713155457618686
11.483570040370997,0.00006886435291821036
11.683570040370997,0.00007002824876525815
11.883570040370996,0.0000732584041466533
12.083570040370995,0.00007278409025041066
12.283570040370995,0.00006958286078123654
12.483570040370994,0.0000689830401936764
12.683570040370993,0.00007115172559039873
12.883570040370993,0.0000717797200858461
13.083570040370992,0.00006977042065960115
13.283570040370991,0.00006877434831728535
13.48357004037099,0.00007104508164804124
13.68357004037099,0.00007288762876070387
13.883570040370989,0.00007109632342547356
14.083570040370988,0.00006883125202197804
14.283570040370988,0.00006947745255311832
14.483570040370987,0.00007109491028958748
14.683570040370986,0.00007060059431146515
14.883570040370985,0.0000688959490662
15.083570040370985,0.00006929895728836899
15.283570040370984,0.00007160084595754512
15.483570040370983,0.00007196805191478362
15.683570040370983,0.00006979963867383143
15.883570040370982,0.0000687112641721832
16.083570040370983,0.00006984990573992433
16.283570040370982,0.00007065107165746265
16.48357004037098,0.00006958416219682295
16.68357004037098,0.00006867962143283779
16.88357004037098,0.00006995741207864448
17.08357004037098,0.00007161567529587187
17.28357004037098,0.00007087069635053345
17.483570040370978,0.00006903516538322996
17.683570040370977,0.00006888787912838479
17.883570040370977,0.00006997370765211841
18.083570040370976,0.00007001088575153691
18.283570040370975,0.00006893265857962905
18.483570040370974,0.0000688968339700724
18.683570040370974,0.0000704517031605012
18.883570040370973,0.000071191174600721
19.083570040370972,0.00006990903287869277
19.28357004037097,0.00006871235287125854
19.48357004037097,0.00006912669157013718
19.68357004037097,0.00006983880457414604
19.88357004037097,0.00006939096814406742
20.08357004037097,0.00006866779776554255
20.283570040370968,0.00006930513726399745
20.483570040370967,0.00007063173503664422
20.683570040370967,0.00007054812600748583
20.883570040370966,0.00006922227606599718
21.083570040370965,0.00006868019221303867
21.283570040370964,0.00006927537251209814
21.483570040370964,0.0000695393742376621
21.683570040370963,0.00006892878147114756
21.883570040370962,0.0000687157584422643
22.08357004037096,0.00006968713033153606
22.28357004037096,0.00007050876078880386
22.48357004037096,0.00006988464984195031
22.68357004037096,0.00006883055943864014
22.88357004037096,0.00006877654058766447
23.083570040370958,0.00006928601094406683
23.283570040370957,0.00006918927712989964
23.483570040370957,0.00006868652594869962
23.683570040370956,0.0000689416205088278
23.883570040370955,0.00006991490894854568
24.083570040370955,0.00007017775254186676
24.283570040370954,0.00006933607635109529
24.483570040370953,0.00006867135479191044
24.683570040370952,0.00006888378442734822
24.88357004037095,0.00006917661251409912
25.08357004037095,0.00006888942417231092
25.28357004037095,0.00006864998858505111
25.48357004037095,0.00006921056316687435
25.68357004037095,0.00006994823747852319
25.883570040370948,0.00006976171364050932
26.083570040370947,0.00006895755459192243
26.283570040370947,0.00006865523447729949
26.483570040370946,0.00006893673683584789
26.683570040370945,0.00006900314190670664
26.883570040370945,0.00006869946371623747
27.083570040370944,0.00006875818844608028
27.283570040370943,0.00006942033499299227
27.483570040370942,0.00006981669197485274
27.68357004037094,0.00006936310507754673
27.88357004037094,0.00006874396815634287
28.08357004037094,0.00006869819821052336
28.28357004037094,0.00006891976100006914
28.48357004037094,0.00006882726263632288
28.683570040370938,0.0000686350247232903
28.883570040370937,0.00006893138320257508
29.083570040370937,0.0000695189987926087
29.283570040370936,0.00006958460580559767
29.483570040370935,0.00006904467769400235
29.683570040370935,0.0000686548799892911
29.883570040370934,0.0000687416204380592
30.083570040370933,0.00006885002257504824
30.283570040370932,0.00006869673172316126
30.48357004037093,0.00006867516327495327
30.68357004037093,0.0000690978739802256
30.88357004037093,0.00006950118899665125
31.08357004037093,0.00006932108265994552
31.28357004037093,0.00006882796939541858
31.483570040370928,0.00006863957237861207
31.683570040370928,0.0000687564824822795
31.883570040370927,0.00006875985361817771
32.08357004037093,0.00006863519605466994
32.28357004037093,0.00006877828782714257
32.483570040370935,0.0000692096810346321
32.68357004037094,0.00006939368076541719
32.88357004037094,0.00006907960776286748
33.083570040370944,0.00006870425173664818
33.28357004037095,0.00006865375239253901
33.48357004037095,0.00006873897161731313
33.68357004037095,0.00006868117622665926
33.883570040370955,0.00006864223183428164
34.08357004037096,0.00006889848611554839
34.28357004037096,0.00006924749239595185
34.483570040370964,0.00006923698097191511
34.68357004037097,0.00006889031068411933
34.88357004037097,0.000068648670241922
35.08357004037097,0.0000686681699615388
35.283570040370975,0.00006870105754500089
35.48357004037098,0.00006863566552044176
35.68357004037098,0.00006869971176221012
35.883570040370984,0.00006899846576993718
36.08357004037099,0.00006921623672270782
36.28357004037099,0.00006907010721111939
36.48357004037099,0.00006876132565644677
36.683570040370995,0.00006863292053438386
36.883570040371,0.00006866984999213954
37.083570040371,0.00006866054047313663
37.283570040371,0.00006863095682936582
37.483570040371006,0.00006878119363551427
37.68357004037101,0.00006905635415475897
37.88357004037101,0.00006913582135917307
38.083570040371015,0.00006892141112210814
38.28357004037102,0.00006868542025410818
38.48357004037102,0.00006863363508938236
38.68357004037102,0.00006865871743418073
38.883570040371026,0.0000686330775533095
39.08357004037103,0.00006866195009251619
39.28357004037103,0.0000688608525888923
39.483570040371035,0.00006906645307180881
39.68357004037104,0.00006903114296266666
39.88357004037104,0.00006880567955523664
40.08357004037104,0.00006864785525589889
40.283570040371046,0.00006863621654934482
40.48357004037105,0.00006864205831787207
40.68357004037105,0.00006862757020983934
40.883570040371055,0.00006871527200477678
41.08357004037106,0.00006891974054776262
41.28357004037106,0.00006903559249935021
41.48357004037106,0.00006892438458630523
41.683570040371066,0.00006872581236576358
41.88357004037107,0.0000686330232526483
42.08357004037107,0.00006863485685809634
42.283570040371075,0.00006862906274561487
42.48357004037108,0.00006864496998446046
42.68357004037108,0.00006877476398386984
42.88357004037108,0.0000689484765736964
43.083570040371086,0.00006897750571693839
43.28357004037109,0.00006883081815367564
43.48357004037109,0.0000686768165576307
43.683570040371094,0.00006862863579903955
43.8835700403711,0.00006863023517895972
44.0835700403711,0.00006862677288503594
44.2835700403711,0.00006867974519982056
44.483570040371106,0.00006882621739029426
44.68357004037111,0.00006894671116108864
44.88357004037111,0.00006890737668485691
45.083570040371114,0.00006875787864452088
45.28357004037112,0.00006865019323658295
45.48357004037112,0.00006862738008731051
45.68357004037112,0.00006862630742475451
45.883570040371126,0.00006863805382506527
46.08357004037113,0.00006872276220012963
46.28357004037113,0.00006886031955025129
46.483570040371134,0.0000689205149007055
46.68357004037114,0.00006883794855143399
46.88357004037114,0.00006870652031411295
47.08357004037114,0.00006863742270718509
47.283570040371146,0.00006862657944642359
47.48357004037115,0.00006862738017783532
47.68357004037115,0.00006866144214420777
47.883570040371154,0.00006876442397314719
48.08357004037116,0.00006887353757745185
48.28357004037116,0.00006887904396128686
48.48357004037116,0.00006877760678877798
48.683570040371166,0.00006867360686024782
48.88357004037117,0.00006863204799062439
49.08357004037117,0.0000686267235182475
49.283570040371174,0.00006863611292393101
49.48357004037118,0.000068692337050133
49.68357004037118,0.0000687971028110329
49.88357004037118,0.00006886733319394489
50.083570040371185,0.00006883157303769205
50.28357004037119,0.0000687302193437822
50.48357004037119,0.00006865434439026763
50.683570040371194,0.00006863033641189842
50.8835700403712,0.0000686296553556176


==> data/dataIForceKsi05StraightColisionip6601gp1680c0055.csv <==
0.0002,-0.00015373127773930619
0.0004,-0.00015373317846627212
0.0006000000000000001,-0.00015373693475620725
0.0008500000000000001,-0.0001537442644750256
0.0011,-0.00015375452264536848
0.00135,-0.0001537677197874328
0.0016625000000000001,-0.0001537883750193846
0.001975,-0.00015381368305335884
0.0022875,-0.00015384367948131542
0.002678125,-0.00015388782212281276
0.00306875,-0.00015393940727463908
0.0034593749999999998,-0.00015399849341678863
0.00394765625,-0.00015408298383206583
0.0044359375,-0.00015417937664553632
0.00492421875,-0.00015428776238667798
0.0055345703125,-0.00015444024095168446
0.006144921875,-0.00015461174708045612
0.0067552734375,-0.00015480242787221024
0.007518212890625,-0.00015506795962675235
0.00828115234375,-0.0001553639489446467
0.009044091796875,-0.0001556906802186749
0.00999776611328125,-0.00015614277031599674
0.0109514404296875,-0.00015664394459389465
0.01190511474609375,-0.0001571948378277481
0.013097207641601563,-0.0001579544147896915
0.014289300537109376,-0.00015879421030812738
0.015481393432617188,-0.00015971585039694963
0.016971509552001954,-0.00016098576634021515
0.01846162567138672,-0.00016239039724049622
0.019951741790771485,-0.00016393428476429235
0.021814386940002442,-0.00016606789573969118
0.0236770320892334,-0.00016843876093790077
0.025539677238464356,-0.0001710602509091543
0.027867983675003052,-0.00017471334253304734
0.03019629011154175,-0.0001788175361732074
0.032524596548080445,-0.0001834144897290567
0.035434979593753815,-0.00018993022856928163
0.038345362639427186,-0.0001974115276565893
0.041255745685100556,-0.00020600416929043532
0.04489372449219227,-0.00021859190577094818
0.04853170329928398,-0.00023367835439722714
0.052169682106375695,-0.00025188346478098643
0.056717155615240336,-0.000280421574147936
0.06126462912410498,-0.00031785885117886336
0.06581210263296962,-0.0003684724195803765
0.07149644451905042,-0.0004624002219169259
0.07718078640513122,-0.0006214799269194801
0.08286512829121202,-0.0009372553805940853
0.08997055564881302,-0.0022990070144995227
0.09352326932761353,-0.006257701598127669
0.09529962616701378,-0.01802999867783889
0.09640984919163893,-0.15850235267837579
0.09654862706971708,0.1604537296667362
0.09665539683068047,3.708854630608146
0.09676216659164387,2.2383051640775493
0.09686893635260727,0.060018837888788215
0.09693320190984862,-0.12527811564850738
0.09699746746708998,-0.16171869857674825
0.09706173302433134,-0.16777656774416752
0.09714206497088304,-0.16778268152866965
0.09722239691743474,-0.16778677152929114
0.09727736183177203,-0.16804747039906226
0.09732341750322634,-0.16777228137313932
0.09736947317468066,-0.16650487373024217
0.09741552884613497,-0.16422818581135099
0.09746592013121598,-0.1616370574222637
0.09751631141629699,-0.16066437692274152
0.097566702701378,-0.16204524925379668
0.09761906171532034,-0.1648080674051745
0.09767142072926267,-0.1671165379363369
0.09771458005256163,-0.16797022347440374
0.09774550791418352,-0.16797698468927463
0.09776612588625865,-0.1677528862849291
0.09777944953997389,-0.16753196580180202
0.09778795491344143,-0.1673657432814301
0.09779335976062153,-0.16725148405562595
0.09779678899747124,-0.16717590968767548
0.09779896373609301,-0.16712684361076946
0.09780034278513348,-0.1670952972178551
0.09780121729767666,-0.16707512482455011
0.09780177189166721,-0.16706226626159187
0.09780212361793719,-0.1670540852725516
0.09780234669239032,-0.16704888630244774
0.09780248817581351,-0.16704558475031128
0.09780257791217134,-0.16704348907017133
0.09780263482838512,-0.16704215919764392
0.09780267092833396,-0.16704131543901019
0.09844017092833397,-0.16135557565321174
0.09907767092833397,0.18864839767866914
0.09971517092833397,-0.05494140524562159
0.10024273734832129,-0.02245542271190233
0.1007703037683086,0.056344048843927644
0.10129787018829592,-0.11578419944320487
0.10174480640115635,-0.07180561624566537
0.10219174261401678,0.05461362930319663
0.10263867882687722,-0.06530166829584126
0.10299263201101828,-0.05193750876044659
0.10334658519515935,0.09187315063093399
0.10370053837930042,0.02162059223119843
0.10404488932877566,-0.07510149240374062
0.1043892402782509,-0.027726845390164193
0.10473359122772614,0.0669531129597425
0.10510820743495176,-0.013877052283485264
0.10548282364217738,-0.052570140342266716
0.105857439849403,0.01629336075053754
0.10632571010843503,0.02209355880815654
0.10679398036746705,-0.038436701454904985
0.10726225062649908,0.0018834440344804027
0.1078475884502891,0.01856321477422171
0.10843292627407913,-0.02852301217789384
0.10901826409786916,0.008649457635822241
0.10974993637760669,0.00424089453749088
0.11048160865734422,-0.017842388683322052
0.11121328093708174,0.015288114538083347
0.11212787128675365,-0.010596818846184242
0.11304246163642556,-0.00024761278905582884
0.11395705198609747,0.005233042006740601
0.11510028992318737,-0.009745622974404733
0.11624352786027727,0.008635300208888308
0.11738676579736716,-0.007742104087509624
0.11881581321872953,0.003864431116336442
0.12024486064009189,-0.0019119785302454118
0.12167390806145426,-0.0013441530180443167
0.12346021733815721,0.002150158898534829
0.12524652661486016,-0.003769304112905339
0.1270328358915631,0.0036536050284562555
0.1292657224874418,-0.003965449009646266
0.1314986090833205,0.003137600780961952
0.1337314956791992,-0.0029166542455317107
0.13652260392404758,0.002048540888332284
0.13931371216889596,-0.0016361261065431648
0.14210482041374434,0.0009978659477651308
0.1455937057198048,-0.0005576651709109648
0.14908259102586524,0.00027065581710658537
0.1525714763319257,0.00018089531459604402
0.15475202964821347,-0.0013167753490386236
0.15584230630635737,-0.003149103516264337
0.15657961360966088,-0.0026323358463068575
0.15703246609185412,0.003306450081468248
0.15731013322814308,0.006137965988116431
0.15748115329823734,0.0066578904070947985
0.15758642493142194,0.006605753767070999
0.1576505420135541,0.006478273701301985
0.1576891140157159,0.006372773384753432
0.15771218304756823,0.006299424420834851
0.15772593366737309,0.006251903896115223
0.15773411152077982,0.006222241754403078
0.15773896818928718,0.0062041174769474836
0.15774184994659526,0.006193180851211247
0.15774355896193437,0.006186630039335547
0.15774457216444554,0.006182723376281028
0.1577451727349593,0.006180399619576053
0.1577455286797321,0.0061790195264727205
0.15774573962609303,0.006178200628077543
0.15774586463591236,0.006177714984679429
0.15774593871675957,0.006177427068017889
0.15774598261647044,0.0061772564078015554
0.16008348261647043,-0.004500546233782467
0.16154610096636784,0.002317738907379782
0.162595869581282,0.00012211796377185197
0.16336193509560895,-0.002829052649164176
0.1639298269784063,0.0033953527388309035
0.16449771886120365,-0.0007446387595838773
0.165065610744001,-0.0021930218044545063
0.1657099160499952,0.002730706179285905
0.16635422135598937,-0.0013249961683064887
0.16699852666198356,-0.0007515858073963988
0.1678039082944763,0.0017803236030244224
0.16860928992696905,-0.0018845506185797486
0.1694146715594618,0.0010991219776426212
0.1704213986000777,-0.00018874438573348445
0.17142812564069362,-0.0006742211925145347
0.17243485268130954,0.0011436060203777257
0.17369326148207945,-0.0012216288678184514
0.17495167028284936,0.000986591401671906
0.17621007908361927,-0.0006549279325588214
0.17778309008458165,0.00025278140506083263
0.17935610108554403,0.000042950359161131324
0.18092911208650642,-0.0003554844618842562
0.1828953758377094,0.000446410268964581
0.18486163958891239,-0.0005621822070979027
0.18682790334011537,0.0005256303031916168
0.1892857330291191,-0.0005208637325017779
0.19174356271812285,0.00040877787951132394
0.19420139240712658,-0.0003605063427281688
0.19727367951838123,0.00024894999642433024
0.20034596662963589,-0.00018634293154898285
0.20341825374089054,0.00010933061833032914
0.20725861262995884,-0.000041295008254081667
0.21109897151902715,0.00002630258496941207
0.21493933040809546,0.00006498030702514063
0.21973977901943087,-0.000013810630152294445
0.22454022763076628,0.00013014565678677592
0.2293406762421017,-0.000024536567677854726
0.23534123700627094,0.00016504372813529872
0.24134179777044018,-0.00001783296866256917
0.24734235853460942,0.00016962755574349841
0.254843059489821,-0.000020661952438119635
0.26234376044503255,0.00013948513199175255
0.2698444614002441,-0.00003833904424518919
0.27922033759425857,0.00009117381891624726
0.28859621378827305,-0.000060074290203326886
0.2979720899822875,0.00005044921548997411
0.3096919352248056,-0.00006468579140950226
0.32141178046732366,0.000028176747189467832
0.3331316257098417,-0.000055400351871431885
0.3477814322629893,0.000018374127274803365
0.36243123881613687,-0.0000398379632971374
0.37708104536928444,0.000020348790331845
0.3953933035607189,-0.000015371730112914705
0.41370556175215334,0.00002626238334095532
0.4320178199435878,-9.701199515418923e-6
0.4549081426828809,5.971423450774893e-6
0.47779846542217397,-0.000021931474117692362
0.500688788161467,-6.311493690576431e-6
0.5293016915855834,-0.000019371995868620873
0.5579145950096998,-7.7123326818751e-6
0.5865274984338161,-0.000014529650662044313
0.6222936277139616,-8.436513999246498e-6
0.658059756994107,-0.000011142871796286646
0.6938258862742525,-4.603307469715212e-6
0.7385335478744343,-3.839561162802263e-6
0.7832412094746161,-2.654248709987872e-6
0.8279488710747979,-5.945598925694018e-8
0.8838334480750252,5.012957119708561e-6
0.9397180250752525,8.80702792608462e-6
0.9956026020754798,5.397123553810279e-6
1.065458323325764,5.186272810611681e-6
1.1353140445760481,1.3905208721479156e-6
1.2051697658263323,-1.655543122369707e-6
1.2924894173891874,-9.576576249600843e-6
1.3798090689520426,-0.000010666267340316005
1.4671287205148977,-0.000012541398513886415
1.5762782849684667,-4.908424738478412e-6
1.6854278494220356,-3.3616165379113383e-7
1.7945774138756045,4.541519616811651e-6
1.9310143694425657,-1.4051022171959748e-6
2.0674513250095266,-8.344519171955833e-6
2.2038882805764874,-0.000012555983828557715
2.374434475035189,-5.0956753274711275e-6
2.5449806694938903,1.6041407948086395e-6
2.715526863952592,2.0483252920894257e-6
2.915526863952592,-8.361029473553938e-6
3.115526863952592,-0.00001091101891654428
3.3155268639525923,-3.66725292897524e-6
3.5155268639525925,7.373713363997836e-7
3.7155268639525927,-8.09982560057848e-6
3.915526863952593,-0.000011261269011846042
4.115526863952593,-5.3994238347968015e-6
4.315526863952593,2.5232922961498927e-7
4.515526863952593,-5.137175319171183e-6
4.715526863952594,-0.000011290677967915053
4.915526863952594,-8.868756908808617e-6
5.115526863952594,-1.461748543790664e-6
5.315526863952594,-4.545862037526327e-6
5.515526863952594,-0.000011053479632421037
5.7155268639525945,-0.000010032773057146172
5.915526863952595,-3.6522502121702494e-6
6.115526863952595,-3.6776083971803986e-6
6.315526863952595,-9.422646549434033e-6
6.515526863952595,-0.000011665072696454004
6.715526863952595,-5.837367695583906e-6
6.9155268639525955,-3.2711393286519175e-6
7.115526863952596,-8.519187458908006e-6
7.315526863952596,-0.000011944401959965156
7.515526863952596,-8.0331444538978e-6
7.715526863952596,-4.6175252452415605e-6
7.915526863952596,-7.304937043761672e-6
8.115526863952596,-0.000011737516443260931
8.315526863952595,-9.851995536526437e-6
8.515526863952594,-4.960997101899345e-6
8.715526863952594,-6.079206599084175e-6
8.915526863952593,-0.000011112280740126212
9.115526863952592,-0.000011108576744849052
9.315526863952591,-7.28098498231633e-6
9.51552686395259,-6.516069673147273e-6
9.71552686395259,-0.000010232526196259084
9.91552686395259,-0.000011819509839881837
10.115526863952589,-8.19913573850417e-6
10.315526863952588,-5.635089605257604e-6
10.515526863952587,-8.934512048287824e-6
10.715526863952586,-0.000011931154080081774
10.915526863952586,-0.000010145529991373303
11.115526863952585,-7.4855505367288355e-6
11.315526863952584,-8.785807419968428e-6
11.515526863952584,-0.000011696166766016203
11.715526863952583,-0.000010921023238803784
11.915526863952582,-7.328057514327524e-6
12.115526863952581,-7.357266442478694e-6
12.31552686395258,-0.000010839949913805935
12.51552686395258,-0.000011820347384720875
12.71552686395258,-9.490196502572046e-6
12.915526863952579,-8.491661355886082e-6
13.115526863952578,-0.000010587166547518234
13.315526863952577,-0.000012009966658045601
13.515526863952577,-9.794708163979315e-6
13.715526863952576,-7.515800903905301e-6
13.915526863952575,-9.191846134327941e-6
14.115526863952574,-0.000011805199510390996
14.315526863952574,-0.000011305750073180298
14.515526863952573,-9.427308799499212e-6
14.715526863952572,-9.749386538498994e-6
14.915526863952572,-0.000011686208835418044
15.11552686395257,-0.000011555207108909782
15.31552686395257,-9.077417951010303e-6
15.51552686395257,-8.396215540822094e-6
15.715526863952569,-0.000010667288194050883
15.915526863952568,-0.000012031225996418649
16.115526863952567,-0.000010858036220445788
16.315526863952567,-9.830030033172732e-6
16.515526863952566,-0.000010895106251317122
16.715526863952565,-0.000012053626180744126
16.915526863952564,-0.00001085457736583334
17.115526863952564,-8.943668089567147e-6
17.315526863952563,-9.549940746290952e-6
17.515526863952562,-0.000011580472453961987
17.71552686395256,-0.000011873240498692927
17.91552686395256,-0.000010666356230544516
18.11552686395256,-0.000010492767337361153
18.31552686395256,-0.00001167920372541903
18.51552686395256,-0.000011898140559948867
18.715526863952558,-0.000010275901608319815
18.915526863952557,-9.318153559943754e-6
19.115526863952557,-0.000010611535425066043
19.315526863952556,-0.000011992324326318138
19.515526863952555,-0.000011609537908068013
19.715526863952554,-0.000010763888116105402
19.915526863952554,-0.000011176531958104197
20.115526863952553,-0.000012041785039662578
20.315526863952552,-0.000011484582861022441
20.51552686395255,-0.000010017238763398995
20.71552686395255,-9.974791665527671e-6
20.91552686395255,-0.000011394310288889709
21.11552686395255,-0.000012060961711024554
21.31552686395255,-0.000011423810872268625
21.515526863952548,-0.000011063328101301728
21.715526863952547,-0.000011712650873435537
21.915526863952547,-0.00001204555311826172
22.115526863952546,-0.00001106019672292291
22.315526863952545,-0.000010095775244738092
22.515526863952545,-0.00001068762410880858
22.715526863952544,-0.000011856138245606995
22.915526863952543,-0.000011965001620935223
23.115526863952542,-0.000011386475048003053
23.31552686395254,-0.000011440366865983487
23.51552686395254,-0.000012017465393192317
23.71552686395254,-0.000011828952438272533
23.91552686395254,-0.000010783913485253038
24.11552686395254,-0.000010419739577070819
24.315526863952538,-0.000011295321876235442
24.515526863952537,-0.000012053686071995806
24.715526863952537,-0.000011842290887298379
24.915526863952536,-0.000011487427319246957
25.115526863952535,-0.000011779744728830643
25.315526863952535,-0.000012092802538575531
25.515526863952534,-0.00001154194888852711
25.715526863952533,-0.000010715508904010629
25.915526863952532,-0.000010856392946498317
26.11552686395253,-0.000011724127263794404
26.31552686395253,-0.0000120826885895986
26.51552686395253,-0.000011772857595918063
26.71552686395253,-0.000011669709978810727
26.91552686395253,-0.000012007632704286175
27.115526863952528,-0.000011998362136590723
27.315526863952527,-0.000011303734751215433
27.515526863952527,-0.000010833174587665528
27.715526863952526,-0.000011288375013941698
27.915526863952525,-0.000011971334515872845
28.115526863952525,-0.00001203728187312847
28.315526863952524,-0.00001178090318250391
28.515526863952523,-0.000011864861018930084
28.715526863952523,-0.00001209927504643854
28.915526863952522,-0.000011819683996605601
29.11552686395252,-0.00001118002941850188
29.31552686395252,-0.000011070337012655806
29.51552686395252,-0.000011640407627279414
29.71552686395252,-0.000012077313561946468
29.91552686395252,-0.000011985996458428738
30.115526863952518,-0.000011851359297022912
30.315526863952517,-0.00001201715406709547
30.515526863952516,-0.00001207214064869594
30.715526863952515,-0.000011637729533234276
30.915526863952515,-0.000011183563794356366
31.115526863952514,-0.000011350773361909483
31.315526863952513,-0.00001188334012573039
31.515526863952513,-0.000012097292985187302
31.715526863952512,-0.000011964647755803581
31.91552686395251,-0.000011949764144959796
32.11552686395251,-0.000012096455934196282
32.31552686395251,-0.000011969407125930753
32.515526863952516,-0.000011509230688280803
32.71552686395252,-0.000011288890298208343
32.91552686395252,-0.000011613088421388862
33.115526863952525,-0.000012023432581935445
33.31552686395253,-0.000012081294635847561
33.51552686395253,-0.000011980233203895407
33.71552686395253,-0.000012040033283554352
33.915526863952536,-0.000012099738301983576
34.11552686395254,-0.000011841513150416538
34.31552686395254,-0.000011459456006751578
34.515526863952545,-0.0000114526907133497
34.71552686395255,-0.000011821221940717941
34.91552686395255,-0.000012086671775608793
35.11552686395255,-0.000012063456596489441
35.315526863952556,-0.000012020872216127187
35.51552686395256,-0.00001209638881069508
35.71552686395256,-0.000012044764950112918
35.915526863952564,-0.000011731034286512065
36.11552686395257,-0.000011485876430489261
36.31552686395257,-0.000011631488790631028
36.51552686395257,-0.000011963958790807416
36.715526863952576,-0.000012104270854455812
36.91552686395258,-0.000012059740318010048
37.11552686395258,-0.00001206700551074219
37.315526863952584,-0.000012108403020891223
37.51552686395259,-0.000011959902828123647
37.71552686395259,-0.000011664116276739744
37.91552686395259,-0.000011568054447103071
38.115526863952596,-0.000011792805995350375
38.3155268639526,-0.000012048009798405757
38.5155268639526,-0.000012102702070457272
38.715526863952604,-0.000012071258235712978
38.91552686395261,-0.000012100615476746956
39.11552686395261,-0.000012080171931473649
39.31552686395261,-0.000011873937192215245
39.515526863952616,-0.000011648851775680757
39.71552686395262,-0.000011678884415493307
39.91552686395262,-0.000011919088974084169
40.115526863952624,-0.000012089219901492698
40.31552686395263,-0.000012098921222565562
40.51552686395263,-0.000012090289183697145
40.71552686395263,-0.000012110840920426247
40.915526863952635,-0.000012025635815295088
41.11552686395264,-0.000011808656435456644
41.31552686395264,-0.000011678901672668163
41.515526863952644,-0.000011793569155593708
41.71552686395265,-0.000012006277928792997
41.91552686395265,-0.000012104946215951706
42.11552686395265,-0.000012099971109388874
42.315526863952655,-0.000012106478645308727
42.51552686395266,-0.000012095686202459599
42.71552686395266,-0.000011962478350960315
42.915526863952664,-0.000011775405891395474
43.11552686395267,-0.000011739658789471086
43.31552686395267,-0.000011894711565998972
43.51552686395267,-0.000012059459767801983
43.715526863952675,-0.000012109103250987352
43.91552686395268,-0.000012105395578249079
44.11552686395268,-0.000012111553112349738
44.315526863952684,-0.000012060636955399384
44.51552686395269,-0.000011906674009666551
44.71552686395269,-0.000011775357301277434
44.91552686395269,-0.000011814436081281077
45.115526863952695,-0.000011973626435610174
45.3155268639527,-0.00001208794903678756
45.5155268639527,-0.000012110102910731224
45.715526863952704,-0.0000121108039817866
45.91552686395271,-0.000012101811958077635
46.11552686395271,-0.000012015514104395109
46.31552686395271,-0.000011868980842259791
46.515526863952715,-0.000011802278436487401
46.71552686395272,-0.000011889013727985065
46.91552686395272,-0.000012028980635396536
47.115526863952724,-0.000012101262498162568
47.315526863952726,-0.000012111082362403769
47.51552686395273,-0.000012111214439752827
47.71552686395273,-0.000012078449417432524
47.915526863952735,-0.000011970948123642133
48.11552686395274,-0.000011853752163344666
48.31552686395274,-0.000011846249769388584
48.51552686395274,-0.000011953926483398991
48.715526863952746,-0.000012064145825552153
48.91552686395275,-0.000012106684270464518
49.11552686395275,-0.000012111521739389952
49.315526863952755,-0.000012103385319164883
49.51552686395276,-0.000012046316316585703
49.71552686395276,-0.000011935550533109796
49.91552686395276,-0.000011859695269525461
50.115526863952766,-0.000011897047700507035
50.31552686395277,-0.000012004769148081518
50.51552686395277,-0.000012084441013700264
50.715526863952775,-0.000012108432504619182
50.91552686395278,-0.000012109269536035583
51.11552686395278,-0.000012086816266201894
51.31552686395278,-0.000012011920899272777
51.515526863952786,-0.000011914348210441406
51.71552686395279,-0.000011881778674921462
51.91552686395279,-0.000011946430271879416
52.115526863952795,-0.000012041156575562373
52.3155268639528,-0.000012095035162251744
52.5155268639528,-0.000012108010904968158
52.7155268639528,-0.00001210231422651975
52.915526863952806,-0.000012063574256794551
53.11552686395281,-0.000011981462924977315
53.31552686395281,-0.000011908534821657157
53.515526863952815,-0.000011913427046858494
53.71552686395282,-0.000011989138840075297
53.91552686395282,-0.000012065148208964538
54.11552686395282,-0.000012099756725982014
54.315526863952826,-0.00001210521442077811
54.51552686395283,-0.000012089855402852567
54.71552686395283,-0.000012037360620428816
54.915526863952834,-0.000011959423818472259
55.11552686395284,-0.000011916210413034922
55.31552686395284,-0.000011948354484231372
55.51552686395284,-0.000012022843914022419
55.715526863952846,-0.00001207972268069818
55.91552686395285,-0.000012100800581275883
56.11552686395285,-0.000012099257086020665
56.315526863952854,-0.000012072636480217613
56.51552686395286,-0.0000120123145415027
56.71552686395286,-0.000011947933465442095
56.91552686395286,-0.00001193362743333315
57.115526863952866,-0.000011981709488843861
57.31552686395287,-0.000012047441573820317
57.51552686395287,-0.000012087675553246191
57.715526863952874,-0.000012099019204084294
57.91552686395288,-0.000012089647139015836
58.11552686395288,-0.000012052656516881033
58.31552686395288,-0.000011991948555521714
58.515526863952886,-0.000011946865592839251
58.71552686395289,-0.000011956467915262559
58.91552686395289,-0.00001201048296439744
59.115526863952894,-0.00001206411735248103
59.3155268639529,-0.000012091066465082234
59.5155268639529,-0.000012094522310802935
59.7155268639529,-0.000012076655470510955
59.915526863952906,-0.000012032535725063631
60.11552686395291,-0.000011978479936669562
60.31552686395291,-0.000011954420864782045
60.515526863952914,-0.00001198082995870764
60.71552686395292,-0.000012033376754878866
60.91552686395292,-0.000012074514592681773
61.11552686395292,-0.000012091122039543933
61.315526863952925,-0.000012087261181750741
61.51552686395293,-0.00001206136154757037
61.71552686395293,-0.000012014819853974068
61.915526863952934,-0.000011972630809098384
62.11552686395294,-0.000011967912724626661
62.31552686395294,-0.000012003796211572382
62.51552686395294,-0.000012050335249806643
62.715526863952945,-0.000012080166387741509
62.91552686395295,-0.000012088442427365953
63.11552686395295,-0.000012077453169681562
63.315526863952954,-0.000012045388253285882
63.51552686395296,-0.000012001434751142404
63.71552686395296,-0.000011973809073952124
63.91552686395296,-0.000011984506463801059
64.11552686395297,-0.000012023587502955901
64.31552686395297,-0.000012062012317584636
64.51552686395297,-0.00001208222824358035
64.71552686395297,-0.000012083339132828996
64.91552686395298,-0.000012065746683248557
65.11552686395298,-0.000012030501547327654
65.31552686395298,-0.000011993390567358042
65.51552686395299,-0.000011980529362430603
65.71552686395299,-0.000012001745520406892
65.91552686395299,-0.000012039427517263057
66.115526863953,-0.000012069316062193747
66.315526863953,-0.000012081465043820017
66.515526863953,-0.000012076113360445784
66.715526863953,-0.000012053170219572529
66.915526863953,-0.000012018226333211646
67.11552686395301,-0.000011990762141859956
67.31552686395301,-0.000011990902754575872
67.51552686395301,-0.000012017829864138796
67.71552686395302,-0.000012051257038465935
67.91552686395302,-0.000012073111637832257
68.11552686395302,-0.000012078372210608257
68.31552686395302,-0.000012067251878446206
68.51552686395303,-0.000012040934910029222
68.71552686395303,-0.00001200956786572005
68.91552686395303,-0.000011992869595134348
69.11552686395304,-0.000012003052716362539
69.31552686395304,-0.00001203166636466052
69.51552686395304,-0.00001205942677191818
69.71552686395304,-0.000012074098756052754
69.91552686395305,-0.00001207334578612329
70.11552686395305,-0.000012057457671826866
70.31552686395305,-0.000012030190666603713
70.51552686395306,-0.000012004917571625806
70.71552686395306,-0.00001199855972465469
70.91552686395306,-0.000012015407483599583
71.11552686395306,-0.000012042762125775985
71.31552686395307,-0.000012064446830606368
71.51552686395307,-0.000012072806789997781
71.71552686395307,-0.000012066820002869239
71.91552686395308,-0.000012047574305652786
72.11552686395308,-0.000012021820439966913
72.31552686395308,-0.000012004082210657907
72.51552686395308,-0.000012006512322318419
72.71552686395309,-0.000012026825994479462
72.91552686395309,-0.00001205105450689109
73.1155268639531,-0.00001206683524470481
73.3155268639531,-0.000012069669723273335
73.5155268639531,-0.000012059325914519359
73.7155268639531,-0.000012038461931970779
73.9155268639531,-0.000012016316986024345
74.11552686395311,-0.000012006442087528213
74.31552686395311,-0.000012015475893446814
74.51552686395311,-0.000012036612963721438
74.71552686395312,-0.000012056728620916946
74.91552686395312,-0.000012067053288371266
75.11552686395312,-0.000012065095972554896
75.31552686395312,-0.000012051486014845458
75.51552686395313,-0.000012030845878564789
75.71552686395313,-0.000012013763839177627
75.91552686395313,-0.000012011130960894179
76.11552686395314,-0.000012024420594752838
76.31552686395314,-0.00001204443958326834


==> data/dataIForceKsi05StraightColisionip66901gp1680c0055.csv <==
0.0002,-0.00009764007599198958
0.0004,-0.00009764106982891905
0.0006000000000000001,-0.00009764303388503368
0.0008500000000000001,-0.00009764686639634801
0.0011,-0.00009765223010231163
0.00135,-0.00009765913039593357
0.0016625000000000001,-0.0000976699298222283
0.001975,-0.000097683161096077
0.0022875,-0.00009769884222654881
0.002678125,-0.00009772191591514204
0.00306875,-0.0000977488759082049
0.0034593749999999998,-0.00009777975093174695
0.00394765625,-0.00009782389112753515
0.0044359375,-0.00009787423577530875
0.00492421875,-0.00009793082688664055
0.0055345703125,-0.00009801040927764275
0.006144921875,-0.00009809988007447847
0.0067552734375,-0.00009819930285781927
0.007518212890625,-0.00009833766794498394
0.00828115234375,-0.00009849178083558754
0.009044091796875,-0.00009866173847211063
0.00999776611328125,-0.00009889662270242484
0.0109514404296875,-0.00009915663460149625
0.01190511474609375,-0.00009944199475139305
0.013097207641601563,-0.00009983469512766713
0.014289300537109376,-0.00010026786059971189
0.015481393432617188,-0.00010074203623378409
0.016971509552001954,-0.00010139334718697589
0.01846162567138672,-0.00010211101369091885
0.019951741790771485,-0.0001028965459566773
0.021814386940002442,-0.0001039765159503842
0.0236770320892334,-0.00010516902944459208
0.025539677238464356,-0.0001064784684238928
0.027867983675003052,-0.00010828739117069985
0.03019629011154175,-0.00011029816124325998
0.032524596548080445,-0.00011252387564304029
0.035434979593753815,-0.0001156317177445247
0.038345362639427186,-0.00011913410915803717
0.041255745685100556,-0.00012307243644992335
0.04489372449219227,-0.0001288613438616744
0.04853170329928398,-0.00013535759393572527
0.052169682106375695,-0.00014288495484723082
0.056717155615240336,-0.00015404525652670345
0.06126462912410498,-0.00016762851457979313
0.06581210263296962,-0.00018453975349708526
0.07149644451905042,-0.00021147389606987802
0.07718078640513122,-0.00024815935073351143
0.08286512829121202,-0.0003004699674499261
0.08997055564881302,-0.00040538130796032875
0.09707598300641403,-0.0006083806663954755
0.10418141036401503,-0.0011305370629222634
0.10862230246251565,-0.002120772364519873
0.11306319456101628,-0.008442297917530176
0.11417341758564144,-0.017652281082188595
0.11486730697603216,-0.03823326246581822
0.11556119636642288,-0.13687291835653992
0.11573466871402056,2.2494857563905155
0.11591431448140016,1.0774828869518358
0.11609396024877976,-0.15040010522777558
0.11624369606201952,-0.15900369583073154
0.11639343187525929,-0.14803964398961206
0.11649732363336662,-0.14707279589997183
0.11660121539147396,-0.14937066622263145
0.1167051071495813,-0.1524042764990662
0.11681463928836727,-0.15479427450296482
0.11692417142715325,-0.15660036300599922
0.1170117525664974,-0.15837500232406107
0.11707482747257188,-0.16013619626222603
0.11712152867296606,-0.16170213469522565
0.11715835927061824,-0.16301573886268206
0.11718928295330963,-0.16407953946731466
0.11722020663600102,-0.16498688731496275
0.11725113031869241,-0.16556818238333945
0.11727921310359216,-0.16561249621155308
0.1173072958884919,-0.16494214038508653
0.11733537867339164,-0.1632283141344294
0.1173622475826202,-0.1602180011803252
0.11738911649184877,-0.15538804778225282
0.11741598540107734,-0.14816104497911223
0.11744163485299626,-0.1384047042652789
0.11746728430491518,-0.12520214817902814
0.1174929337568341,-0.10790895297804398
0.11751650565392457,-0.08793722955744218
0.11754007755101505,-0.06381938351661641
0.11756364944810552,-0.03565552940326604
0.11758411565367576,-0.008345200809256659
0.117604581859246,0.020832665936249592
0.11762504806481623,0.05073481366972113
0.11764167408154974,0.07454889717299362
0.11765579335661562,0.09369339822110559
0.11766764177398484,0.10853299800672975
0.11767749669388548,0.11975848006975143
0.11768564040720957,0.12812696372943566
0.11769233841897354,0.13432169047976553
0.11769782869042185,0.13890042825593235
0.11770231798422227,0.14229298971985693
0.11770598230156071,0.14481949934072183
0.11770896939536118,0.14671378781832495
0.11771140213150577,0.1481449638335086
0.11771338201014013,0.14923490505854084
0.11771499249477356,0.15007154073769802
0.11771630199301748,0.15071857513537523
0.11771736644097855,0.15122245826337744
0.11771823149911466,0.15161732694258134
0.1177189343933689,0.15192848959517263
0.11771950544510988,0.15217488234044452
0.11771996933462657,0.15237080442078563
0.11772034614005183,0.15252715045489473
0.11772065218896591,0.15265229131247163
0.11772090075488252,0.15275270892473267
0.11772110262591375,0.15283345792792064
0.11772126656849437,0.15289850463971855
0.11772139970519092,0.15295097845976596
0.11772150782227533,0.152993360171575
0.11772159561999788,0.15302762435722483
0.11772166691614597,0.15305534809581328
0.1177217248115176,0.15307779462053583
0.11772177182449407,0.1530959782396817
0.11772181000031987,0.15311071501283435
0.11856556000031988,-0.07708793832547221
0.11940931000031989,-0.004159914495402595
0.12025306000031989,0.01670069406054328
0.12061098541135622,-0.12954151128023303
0.12096891082239254,-0.09344628235271837
0.12132683623342887,0.08188143120548584
0.12161015276278798,0.00903286071463158
0.1218934692921471,-0.07374109550718783
0.12217678582150622,-0.022788478786065422
0.12253093148320512,0.08846781438744594
0.12288507714490403,-0.026831293820800316
0.12323922280660293,-0.07260078793381407
0.12363539054739235,0.030276498440494112
0.12403155828818177,0.046178133509933494
0.12442772602897119,-0.05890859678249556
0.1248900571171731,-0.016988204022483654
0.12535238820537503,0.06020280015229158
0.12581471929357696,-0.040435668093067076
0.12639263315382934,-0.01801351946723799
0.12697054701408172,0.04822063209068389
0.1275484608743341,-0.041690641806979616
0.1282708531996496,0.0033550659817015577
0.12899324552496508,0.020691537951877587
0.12955543798277658,-0.03890642784924647
0.12990993987738872,0.009380914277814525
0.13015066907708855,0.03662284864725482
0.13032839658953188,0.009401166242969161
0.13044789559455458,-0.015983237583224646
0.13053093591068532,-0.027485324569822667
0.1305901616301214,-0.030808826432051836
0.1306325052266557,-0.030489020765177927
0.13066271565816376,-0.028906097823067314
0.13068420758345858,-0.02712352393669798
0.13069945907986386,-0.025544731222401737
0.13071026183492443,-0.024276743174537707
0.13071790314563098,-0.023308130402685034
0.13072330306920332,-0.02258908267969341
0.13072711650767577,-0.022064530587722772
0.13072980831063288,-0.021686087757932127
0.13073170775997228,-0.021415034976072028
0.13073304778461586,-0.021221840636120662
0.1307339929940979,-0.021084594696119882
0.1307346596386692,-0.02098731571194165
0.13073512977755053,-0.020918473220335257
0.13073546131587613,-0.02086980789143797
0.13073569510496522,-0.02083543220848305
0.13073585996018844,-0.020811163263733695
0.1307359762047682,-0.02079403601769661
0.1307360581713342,-0.020781952045288085
0.1307361159671717,-0.02077342788812306
0.13073615671959277,-0.02076741564768668
0.13198615671959277,0.02585460863991486
0.13302012712693015,-0.01910857943218676
0.13373981398411036,0.009852626445687823
0.1342626891700453,0.008141806032171586
0.13466651759096485,-0.015235383631921368
0.13500500313880276,-0.0002598058253728275
0.13534348868664067,0.013412284116055967
0.1356819742344786,-0.004005775666801756
0.13597734757967975,-0.011103825298444343
0.1362727209248809,0.0034924306497756685
0.13656809427008207,0.009810569534781738
0.13690865048955028,-0.004602496683722021
0.1372492067090185,-0.007302104297885387
0.1375897629284867,0.005766749157649548
0.13801545820282196,0.003165390236276669
0.1384411534771572,-0.007112177215108345
0.13886684875149247,0.0017795983478580552
0.13939896784441153,0.003891761983116665
0.13993108693733058,-0.0055312076051206305
0.14046320603024964,0.0019344815721787229
0.14112835489639847,0.0018515281571531705
0.1417935037625473,-0.004129392035888954
0.14245865262869611,0.0032991811892198186
0.14329008871138216,-0.0013309299601317742
0.1441215247940682,-0.0011115640884545586
0.14495296087675424,0.002397599671095915
0.14599225598011178,-0.0027307205865402806
0.14703155108346933,0.001944916133523364
0.14807084618682687,-0.0010761328111495577
0.1493699650660238,-0.00006722478394199927
0.15066908394522072,0.000655063242872192
0.15196820282441764,-0.001360249671756214
0.1535921014234138,0.0012785386648910824
0.15521600002240998,-0.0014113068809414736
0.15683989862140615,0.000987305234667446
0.15886977187015136,-0.0009054135208433067
0.16089964511889657,0.0004063617444527434
0.16292951836764177,-0.0003146056478691428
0.1654668599285733,-0.00008679645440688721
0.16800420148950482,0.00007542548522415649
0.17054154305043634,-0.00038673462431826344
0.17371322000160075,0.0002754782219303864
0.17688489695276516,-0.00048531940549598196
0.18005657390392957,0.0003279980562102547
0.18402117009288507,-0.0004848288420698649
0.18798576628184058,0.0002794035778942022
0.19195036247079608,-0.00043266228327872025
0.19690610770699046,0.00020069023556287813
0.20186185294318484,-0.00035593083325477504
0.20681759817937923,0.0001226166733385714
0.2130122797246222,-0.000274304499648631
0.21920696126986516,0.00006648715018052476
0.22540164281510813,-0.00019005843716148052
0.23314499474666184,0.0000404588048388832
0.24088834667821554,-0.00010724132373630957
0.24863169860976925,0.000030068358446308507
0.2583108885242114,-0.00005067853251104759
0.2679900784386536,6.25108790698603e-6
0.27766926835309574,-0.00004430556487078352
0.2897682557461484,-0.0000494263901364006
0.30186724313920105,-0.00007417941008465434
0.3139662305322537,-0.00009494472953186506
0.32908996477356955,-0.00008408746815319335
0.3442136990148854,-0.00010632197797447174
0.35933743325620127,-0.00007945931478937907
0.37824210105784606,-0.00010727099482923941
0.39714676885949085,-0.00007211063571921361
0.41605143666113564,-0.0000960114834824971
0.43968227141319166,-0.00006351805528390098
0.4633131061652477,-0.0000987583639041334
0.4869439409173037,-0.00007614844276747357
0.5103857688815367,-0.00010289852300281177
0.5338275968457699,-0.0000758486778291434
0.557269424810003,-0.00009976422994147083
0.5865717097652943,-0.0000773469534383342
0.6158739947205856,-0.00009754596856303976
0.6451762796758769,-0.00007732528910248115
0.681804135869991,-0.00009059856318244242
0.7184319920641051,-0.00007022842835646692
0.7550598482582193,-0.00008319299108046352
0.800844668500862,-0.00007163496054359009
0.8466294887435047,-0.00008107697264225777
0.8924143089861475,-0.00006781021587586034
0.9496453342894509,-0.00007508514048941428
1.0068763595927543,-0.00007142556025237223
1.0641073848960578,-0.00008070308924898462
1.1356461665251871,-0.00007821296694904278
1.2071849481543164,-0.00008701486770698597
1.2787237297834457,-0.00008673263063110892
1.3681472068198572,-0.00009102091042079152
1.4575706838562688,-0.00008656640955925776
1.5469941608926803,-0.00008306967949504862
1.6587735071881946,-0.00007571155666231955
1.770552853483709,-0.00007632012580460756
1.8823321997792233,-0.0000793875407989475
2.0220563826486164,-0.0000877581338392941
2.1617805655180096,-0.00008917679835794556
2.3015047483874027,-0.00008485044302811162
2.4761599769741443,-0.00007712045512060783
2.6508152055608853,-0.00007739327408132213
2.8254704341476264,-0.00008481845712858538
3.0254704341476266,-0.00008935140418386833
3.225470434147627,-0.00008301804459934226
3.425470434147627,-0.00007782536643637095
3.625470434147627,-0.00008451356762431694
3.8254704341476273,-0.00008932969433149418
4.0254704341476275,-0.00008488979329521196
4.225470434147628,-0.0000789291010878379
4.425470434147628,-0.00008232290853299462
4.625470434147628,-0.00008854471826266752
4.825470434147628,-0.00008781630876332491
5.025470434147628,-0.00008065300940701681
5.225470434147629,-0.00008169783800515695
5.425470434147629,-0.00008801836223812365
5.625470434147629,-0.00008875783056112863
5.825470434147629,-0.00008297269455904976
6.025470434147629,-0.00008171378673729746
6.2254704341476295,-0.00008636433839917523
6.42547043414763,-0.00008968724363804526
6.62547043414763,-0.00008504496093432456
6.82547043414763,-0.00008147984854481316
7.02547043414763,-0.00008526396633906641
7.22547043414763,-0.0000896486360327936
7.4254704341476305,-0.0000869883146482342
7.625470434147631,-0.00008331500833316796
7.825470434147631,-0.00008460062632008325
8.02547043414763,-0.00008905796635633179
8.22547043414763,-0.00008842985614117282
8.425470434147629,-0.00008385938919425184
8.625470434147628,-0.00008341244586308749
8.825470434147627,-0.00008814650689943637
9.025470434147627,-0.00008929646448241346
9.225470434147626,-0.00008614407021477477
9.425470434147625,-0.00008444583662636784
9.625470434147624,-0.00008741304749505796
9.825470434147624,-0.00008960504021807147
10.025470434147623,-0.00008704770525358452
10.225470434147622,-0.00008380236112255635
10.425470434147622,-0.00008599059387828789
10.625470434147621,-0.00008935107471512438
10.82547043414762,-0.00008864273876996176
11.02547043414762,-0.00008588277793344923
11.225470434147619,-0.00008629848150060182
11.425470434147618,-0.00008900875943121389
11.625470434147617,-0.00008919829188751283
11.825470434147617,-0.00008593371438175845
12.025470434147616,-0.00008497909533308756
12.225470434147615,-0.0000879106860363632
12.425470434147615,-0.00008967799203092597
12.625470434147614,-0.00008792449985463302
12.825470434147613,-0.00008646960468476628
13.025470434147612,-0.000087901306747587
13.225470434147612,-0.00008968720575892875
13.425470434147611,-0.00008824788613388812
13.62547043414761,-0.00008572729700878634
13.82547043414761,-0.00008647018924490268
14.025470434147609,-0.00008914295621617607
14.225470434147608,-0.00008938657715445997
14.425470434147607,-0.000087663013372416
14.625470434147607,-0.00008737773454924047
14.825470434147606,-0.000089081066996205
15.025470434147605,-0.0000895395969052748
15.225470434147605,-0.00008747930914553004
15.425470434147604,-0.00008617953834892667
15.625470434147603,-0.00008789093010648508
15.825470434147602,-0.00008963834659210523
16.025470434147604,-0.00008900509685264013
16.225470434147603,-0.0000877846371792751
16.425470434147602,-0.00008836701954821613
16.6254704341476,-0.0000896399281566096
16.8254704341476,-0.00008903114293887238
17.0254704341476,-0.00008710682904976286
17.2254704341476,-0.00008705058791178
17.4254704341476,-0.00008890351932411278
17.625470434147598,-0.00008969228203266344
17.825470434147597,-0.00008872911491664137
18.025470434147596,-0.00008821690776207591
18.225470434147596,-0.0000891422809720932
18.425470434147595,-0.00008970638169929213
18.625470434147594,-0.00008847011239614122
18.825470434147594,-0.00008720376675219743
19.025470434147593,-0.00008798515045159438
19.225470434147592,-0.00008948803384542514
19.42547043414759,-0.00008952556968053194
19.62547043414759,-0.00008868022321445457
19.82547043414759,-0.000088755772044119
20.02547043414759,-0.00008960643720086481
20.22547043414759,-0.00008944876934284529
20.425470434147588,-0.00008810366460791641
20.625470434147587,-0.00008762643846373097
20.825470434147586,-0.00008877726567026178
21.025470434147586,-0.00008971366593941987
21.225470434147585,-0.00008934150445813471
21.425470434147584,-0.0000888266061190579
21.625470434147584,-0.0000892503608437567
21.825470434147583,-0.00008974828405863833
22.025470434147582,-0.00008908459264252155
22.22547043414758,-0.00008800933383854015
22.42547043414758,-0.00008820016012485443
22.62547043414758,-0.00008932207708915729
22.82547043414758,-0.00008972233610356206
23.02547043414758,-0.00008924028321244393
23.225470434147578,-0.0000890919947849067
23.425470434147577,-0.00008959171272496236
23.625470434147577,-0.00008965288316610531
23.825470434147576,-0.00008877484429070659
24.025470434147575,-0.00008816298844570303
24.225470434147574,-0.00008876157885283342
24.425470434147574,-0.00008962410382493124
24.625470434147573,-0.00008964003320495462
24.825470434147572,-0.00008925419027913661
25.02547043414757,-0.00008937765352964866
25.22547043414757,-0.00008974661180100041
25.42547043414757,-0.00008943427696569972
25.62547043414757,-0.00008861306499438615
25.82547043414757,-0.00008847271381988431
26.025470434147568,-0.00008921246176873954
26.225470434147567,-0.00008974021974064716
26.425470434147567,-0.00008955993108261673
26.625470434147566,-0.00008935853055484777
26.825470434147565,-0.00008960709706151704
27.025470434147564,-0.00008973635224487908
27.225470434147564,-0.00008920377180826611
27.425470434147563,-0.00008861701080586926
27.625470434147562,-0.00008883673685745885
27.82547043414756,-0.00008951580975521956
28.02547043414756,-0.0000897474376106433
28.22547043414756,-0.00008952791680286176
28.42547043414756,-0.00008950496525061968
28.62547043414756,-0.00008973747761210904
28.825470434147558,-0.00008961891217149076
29.025470434147557,-0.00008903858129911957
29.225470434147557,-0.00008875352692341854
29.425470434147556,-0.00008917330400368129
29.625470434147555,-0.00008968313069519784
29.825470434147554,-0.00008971306101450416
30.025470434147554,-0.00008955175002299531
30.225470434147553,-0.00008964285834203722
30.425470434147552,-0.00008976356511437855
30.62547043414755,-0.00008946182677631309
30.82547043414755,-0.00008897393712782586
31.02547043414755,-0.00008896491019448616
31.22547043414755,-0.00008943596604706061
31.42547043414755,-0.00008975099692837274
31.625470434147548,-0.00008968243110088481
31.825470434147547,-0.00008961368612091236
32.02547043414755,-0.00008973616958292407
32.22547043414755,-0.00008970806925821806
32.425470434147556,-0.00008932268393618825
32.62547043414756,-0.0000890072803127473
32.82547043414756,-0.00008919385831109017
33.025470434147564,-0.00008961147790943758
33.22547043414757,-0.0000897621146142974
33.42547043414757,-0.00008967592250141987
33.62547043414757,-0.00008968611658533021
33.825470434147576,-0.00008976952039929653
34.02547043414758,-0.00008960842177771489
34.22547043414758,-0.00008923713391266463
34.425470434147584,-0.00008911210887101173
34.62547043414759,-0.00008939803174781713
34.82547043414759,-0.00008971028417116556
35.02547043414759,-0.00008975198465695222
35.225470434147596,-0.00008969402320770092
35.4254704341476,-0.00008974361362280858
35.6254704341476,-0.00008974724891193386
35.825470434147604,-0.00008950296364471089
36.02547043414761,-0.00008921681164938966
36.22547043414761,-0.00008925301668530339
36.42547043414761,-0.00008955519139899892
36.625470434147616,-0.00008975442912834142
36.82547043414762,-0.00008974297064111292
37.02547043414762,-0.00008972540642372684
37.225470434147624,-0.00008977045230711134
37.42547043414763,-0.000089687115560802
37.62547043414763,-0.0000894210723444977
37.82547043414763,-0.00008925406999693575
38.025470434147636,-0.00008939777441942243
38.22547043414764,-0.00008966093370771366
38.42547043414764,-0.00008976748973268944
38.625470434147644,-0.00008974397846110704
38.82547043414765,-0.00008975526544013901
39.02547043414765,-0.00008976283802425433
39.22547043414765,-0.00008961225029673059
39.425470434147655,-0.00008937842197752344
39.62547043414766,-0.00008933023876468715
39.82547043414766,-0.00008952402079123734
40.025470434147664,-0.00008972278911122122
40.22547043414767,-0.00008976808743119125
40.42547043414767,-0.00008975380249189036
40.62547043414767,-0.00008977156494094363
40.825470434147675,-0.00008972715663217723
41.02547043414768,-0.00008954387378221074
41.22547043414768,-0.00008937726909613586
41.425470434147684,-0.00008942383662544073
41.62547043414769,-0.00008962091824646357
41.82547043414769,-0.00008975361652099889
42.02547043414769,-0.00008976728204579398
42.225470434147695,-0.0000897659202846457
42.4254704341477,-0.00008976839251562119
42.6254704341477,-0.00008967584704132336
42.825470434147704,-0.00008949657938789324
43.02547043414771,-0.00008941004397569619
43.22547043414771,-0.00008951660732896272
43.42547043414771,-0.00008968725833230495
43.625470434147715,-0.00008976630262164109
43.82547043414772,-0.00008976896681978097
44.02547043414772,-0.00008977295065085156
44.225470434147724,-0.00008974645608030019
44.42547043414773,-0.00008962275354341964
44.62547043414773,-0.00008947664303944614
44.82547043414773,-0.00008946423444104734
45.025470434147735,-0.00008959652740751778
45.22547043414774,-0.0000897279214295138
45.42547043414774,-0.00008977058552228634
45.62547043414774,-0.00008977204144963724
45.825470434147746,-0.00008976979880473412
46.02547043414775,-0.00008971151690306822
46.22547043414775,-0.00008957934447800797
46.425470434147755,-0.00008948293865511381
46.62547043414776,-0.0000895268434015356
46.82547043414776,-0.00008965817926007147
47.02547043414776,-0.00008975022569332469
47.225470434147766,-0.00008977197993462194
47.42547043414777,-0.00008977314379118861
47.62547043414777,-0.00008975503390323825
47.825470434147775,-0.00008967178779281659
48.02547043414778,-0.00008955256807836875
48.22547043414778,-0.0000895093748987108
48.42547043414778,-0.0000895874044470335
48.625470434147786,-0.00008970138109001824
48.82547043414779,-0.00008976115781518523
49.02547043414779,-0.00008977227937186083
49.225470434147795,-0.00008976900983773128
49.4254704341478,-0.00008973074908005807
49.6254704341478,-0.00008963534167956422
49.8254704341478,-0.00008954442652144012
50.025470434147806,-0.00008954775311950658
50.22547043414781,-0.00008963930975273982
50.42547043414781,-0.00008972908752515052
50.625470434147815,-0.00008976582107438069
50.82547043414782,-0.00008977089719876263
51.02547043414782,-0.00008975797449614631
51.22547043414782,-0.00008970138058136956
51.425470434147826,-0.00008960820304158845
51.62547043414783,-0.00008955287994873162
51.82547043414783,-0.0000895901744212696
52.025470434147834,-0.00008967974485653285
52.22547043414784,-0.00008974538532843801
52.42547043414784,-0.0000897670442049775
52.62547043414784,-0.00008976638550524385
52.825470434147846,-0.00008974045777340733
53.02547043414785,-0.00008967214820976288
53.22547043414785,-0.00008959344833957272
53.425470434147854,-0.00008957341519644224
53.62547043414786,-0.00008963053976235313
53.82547043414786,-0.00008970876288830198
54.02547043414786,-0.0000897540492521276
54.225470434147866,-0.00008976578354197295
54.42547043414787,-0.000089757637615831
54.62547043414787,-0.00008971864694386211
54.825470434147874,-0.00008964764563042238
55.02547043414788,-0.00008959125881984054
55.22547043414788,-0.00008960070700662903
55.42547043414788,-0.00008966511332780813
55.625470434147886,-0.00008972806813475898
55.82547043414789,-0.00008975779403042061
56.02547043414789,-0.00008976192369938851
56.225470434147894,-0.00008974455787388869
56.4254704341479,-0.00008969570183617326
56.6254704341479,-0.00008963091623211128
56.8254704341479,-0.00008959961877595679
57.025470434147906,-0.0000896299029940345
57.22547043414791,-0.0000896923496798846
57.42547043414791,-0.00008973991075092447
57.625470434147914,-0.00008975815740104587
57.82547043414792,-0.0000897550769056038
58.02547043414792,-0.00008972816816024687
58.22547043414792,-0.00008967484535087056
58.425470434147925,-0.00008962313824437129
58.62547043414793,-0.00008961531592120708
58.82547043414793,-0.00008965737373288485
59.025470434147934,-0.00008971229427949534
59.22547043414794,-0.00008974634039179974
59.42547043414794,-0.00008975577998926454
59.62547043414794,-0.00008974518427309897
59.825470434147945,-0.00008971030578590333
60.02547043414795,-0.00008965861913483308
60.22547043414795,-0.00008962379987825786
60.425470434147954,-0.00008963488689608945
60.62547043414796,-0.00008968093566644186
60.82547043414796,-0.00008972589020293797
61.02547043414796,-0.00008974885378867925
61.225470434147965,-0.00008975085078219425
61.42547043414797,-0.00008973277051052553
61.62547043414797,-0.00008969311474671393
61.825470434147974,-0.00008964847544494503
62.02547043414798,-0.00008963122227161058
62.22547043414798,-0.00008965530828704271
62.42547043414798,-0.00008969967518500377
62.625470434147985,-0.00008973437102251236
62.82547043414799,-0.00008974837042821648
63.02547043414799,-0.00008974352183639678
63.225470434147994,-0.00008971891334846882
63.425470434148,-0.000089678536020113
63.625470434148,-0.00008964469487564297
63.825470434148,-0.00008964315338655382
64.025470434148,-0.00008967436421390695
64.22547043414801,-0.00008971358997449108
64.42547043414801,-0.00008973887501396993
64.62547043414801,-0.00008974540347997384
64.82547043414802,-0.00008973417100985315
65.02547043414802,-0.00008970501271030051
65.22547043414802,-0.00008966792986309091
65.42547043414802,-0.00008964659074330028
65.62547043414803,-0.00008965732651688985
65.82547043414803,-0.00008969072464375116
66.02547043414803,-0.00008972318247577049
66.22547043414804,-0.00008974027644699512
66.42547043414804,-0.00008974030118182041
66.62547043414804,-0.0000897234897617033
66.82547043414804,-0.00008969247383973367
67.02547043414805,-0.00008966191518741673
67.22547043414805,-0.0000896528527434548
67.42547043414805,-0.00008967182400758389
67.62547043414806,-0.00008970381698865382
67.82547043414806,-0.00008972913838491137
68.02547043414806,-0.00008973918807872461
68.22547043414806,-0.00008973343946451495
68.42547043414807,-0.00008971240668442793
68.62547043414807,-0.00008968243609190629
68.82547043414807,-0.000089660387207674
69.02547043414808,-0.00008966191574107107
69.22547043414808,-0.00008968525485344991
69.42547043414808,-0.0000897136008038979
69.62547043414808,-0.0000897321132428408
69.82547043414809,-0.00008973605868382861
70.02547043414809,-0.00008972532974886593
70.2254704341481,-0.00008970192764085061
70.4254704341481,-0.00008967559459210905
70.6254704341481,-0.00008966268739937777
70.8254704341481,-0.00008967228060399735
71.0254704341481,-0.00008969677947340271
71.22547043414811,-0.00008972033931400891
71.42547043414811,-0.00008973266445348738
71.62547043414811,-0.000089731287545608
71.82547043414812,-0.00008971662909741662
72.02547043414812,-0.00008969295017263734
72.22547043414812,-0.00008967214764631082
72.42547043414812,-0.00008966782675459695
72.62547043414813,-0.00008968270130213507
72.82547043414813,-0.00008970601668943645
73.02547043414813,-0.00008972442387622515
73.22547043414814,-0.00008973124020898726
73.42547043414814,-0.00008972530620526831
73.62547043414814,-0.00008970806441548074
73.82547043414814,-0.00008968612654945696
74.02547043414815,-0.00008967185208916262
74.22547043414815,-0.00008967472087165196
74.42547043414815,-0.00008969228514396632
74.62547043414816,-0.00008971290971637735
74.82547043414816,-0.0000897262612248595
75.02547043414816,-0.00008972823512891359
75.22547043414816,-0.0000897186172129083
75.42547043414817,-0.00008970033242855502
75.62547043414817,-0.0000896817809947631
75.82547043414817,-0.00008967414441879429
76.02547043414818,-0.00008968236140904917
76.22547043414818,-0.00008970048173796707
76.42547043414818,-0.00008971760030423992
76.62547043414818,-0.00008972623187106232
76.82547043414819,-0.00008972403446810828
77.02547043414819,-0.00008971176908706413
77.22547043414819,-0.0000896939951460507
77.4254704341482,-0.00008967991412529852
77.6254704341482,-0.00008967829613379386
77.8254704341482,-0.00008968992513691543
78.0254704341482,-0.00008970702972486977
78.2254704341482,-0.0000897203254655865
78.42547043414821,-0.00008972468848625348
78.62547043414821,-0.00008971904782205387
78.82547043414822,-0.00008970530342321259
79.02547043414822,-0.00008968941074816161
79.22547043414822,-0.00008968025603356411
79.42547043414822,-0.00008968354982874516
79.62547043414823,-0.00008969682387448275
79.82547043414823,-0.00008971187692499716


==> data/dataIntegrationTestCut0.03R.csv <==
2.25,-3.478919545680642
2.5,-3.84455761168751
2.75,-4.049339948475503
3.,-4.1921712792020465
4.,-4.546774315777808
5.,-4.767581709740632
10.,-5.350383695895844
12.5,-5.530013527125753
17.5,-5.809287215036166
25.,-6.141681994161106
30.,-6.347143205693317
37.5,-6.67958058047759
42.5,-6.973041405414719
45.,-7.180498536535962
47.5,-7.509548016727151
48.,-7.611208701633122
48.5,-7.740121604599077
49.,-7.918360128562848
49.5,-8.214553479898603
50.,-9.542339056181277


==> data/dataIntegrationTestCut0.04R.csv <==
2.25,-3.151968657364664
2.5,-3.524088226544828
2.75,-3.731454082116863
3.,-3.8757334155506635
4.,-4.238683021889238
5.,-4.459051595927898
10.,-5.041129332855908
12.5,-5.2206282566326285
17.5,-5.499757151682505
25.,-5.8320470518084235
30.,-6.03746849729885
37.5,-6.369867223752725
42.5,-6.66331019840147
45.,-6.8707600336638786
47.5,-7.199803040852852
48.,-7.301462516603092
48.5,-7.430374238547808
49.,-7.608611611104062
49.5,-7.904803830286878
50.,-9.23258842233357


==> data/dataIntegrationTestCut0.05R.csv <==
2.25,-2.9176621777745773
2.5,-3.2876125078373724
2.75,-3.4940851930553674
3.,-3.637847465523565
4.,-3.9997996872058987
5.,-4.219732494722825
10.,-4.801092586179116
12.5,-4.980462028166683
17.5,-5.259447797873521
25.,-5.591634089044828
30.,-5.797016263973468
37.5,-6.129376831263223
42.5,-6.422802185109718
45.,-6.630244816680092
47.5,-6.959281433706562
48.,-7.060939716645008
48.5,-7.189850270797127
49.,-7.3680865061582415
49.5,-7.664277602308847
50.,-8.992061034100345


==> data/dataIntegrationTestCut0.06R.csv <==
2.25,-2.7066366157029225
2.5,-3.089754547913095
2.75,-3.29240324539941
3.,-3.443218119221031
4.,-3.803459475225868
5.,-4.023084300502739
10.,-4.60456648348088
20.,-5.180444583214245
30.,-5.6001036997528395
40.,-6.067264323344798
50.,-8.80613609458152


==> data/dataIntegrationTestCut0.07R.csv <==
2.25,-2.523899034849992
2.5,-2.9136428938975114
2.75,-3.129949398885705
3.,-3.271085996888964
4.,-3.639472739766705
5.,-3.858666393126231
10.,-4.439441105780232
20.,-5.01500933179844
30.,-5.4345713870637775
40.,-5.901685460718577
50.,-8.640530348098082


==> data/dataIntegrationTestCut0.08R.csv <==
2.25,-2.3593624845677854
2.5,-2.764917630039094
2.75,-2.9757305985248688
3.,-3.131336720789422
4.,-3.493939276512078
5.,-3.7140687291096564
10.,-4.297519144251011
12.5,-4.47650806254557
17.5,-4.7550737210603415
25.,-5.086956238316377
30.,-5.292223353461655
37.5,-5.624472159739703
42.5,-5.9160745331497635
45.,-6.125267461791441
47.5,-6.4542853723635085
48.,-6.5559401666634045
48.5,-6.6848473106662585
49.,-6.863080208668794
49.5,-7.159268042920067
50.,-8.487048328334492


==> data/dataIntegrationTestCut0.15R.csv <==
2.25,-1.5234877166699028
2.5,-2.0638214178445864
2.75,-2.2943627962628335
3.,-2.4523901698067117
4.,-2.8246925960964155
5.,-3.049021052627495
10.,-3.629903355892795
12.5,-3.808404825820372
17.5,-4.086400986507625
25.,-4.418828383702351
30.,-4.622813626423754
37.5,-4.955842206753815
42.5,-5.247330985636792
45.,-5.454011230834929
47.5,-5.785453361104027
48.,-5.887100444109848
48.5,-6.016000047900267
49.,-6.19422557216219
49.5,-6.490406195203493
50.,-7.818179411803564


==> data/dataIntegrationTestCut0.1R.csv <==
2.25,-2.088766165784952
2.5,-2.5146655203726374
2.75,-2.7353397143496956
3.,-2.888020687476053
4.,-3.256979902085408
5.,-3.4763409392359175
10.,-4.059129641194425
20.,-4.633786637923499
30.,-5.053063788346022
40.,-5.520041315992876
50.,-8.25880751827483


==> data/dataIntegrationTestCut0.2R.csv <==
2.25,-1.021768078716513
2.5,-1.71727785356105
2.75,-1.9781412297035652
3.,-2.1448595747485215
4.,-2.5236755023390454
5.,-2.7472556390033738
10.,-3.329557328411073
20.,-3.9032343662178506
30.,-4.321617770559424
40.,-4.786767659991647
50.,-7.526687892207769


==> data/dataIntegrationTestCut0.3R.csv <==
2.25,0.
2.5,-1.212809375270922
2.75,-1.5283614151823457
3.,-1.7144641138337382
4.,-2.104911533954803
5.,-2.3329955959742312
10.,-2.9145726209123453
12.5,-3.091735999488717
17.5,-3.3682390237639557
25.,-3.699523168469859
30.,-3.9040356112703054
37.5,-4.236577832471672
42.5,-4.5278443884729285
45.,-4.734433364699088
47.5,-5.061223474591895
48.,-5.1618087864722595
48.5,-5.288963898289284
49.,-5.4637746283731605
49.5,-5.750206331865002
50.,-6.797142211410831


==> data/dataIntegrationTestCut0.4R.csv <==
2.25,0.
2.5,-0.7704592292115465
2.75,-1.1868358649610729
3.,-1.3934278903321293
4.,-1.8134076504393648
5.,-2.0458124642331543
10.,-2.627330452521222
12.5,-2.803779700161593
17.5,-3.080690332038411
25.,-3.411145188843765
30.,-3.6153473566865792
37.5,-3.9463467735214346
42.5,-4.238717844593096
45.,-4.445250430804851
47.5,-4.771990557598943
48.,-4.8725665501133
48.5,-4.999712551350952
49.,-5.1745143730420455
49.5,-5.460937363840304
50.,-6.507864720720469


==> data/dataIntegrationTestCut0.8R.csv <==
2.25,0.
2.5,0.
2.75,0.
3.,-0.5676040392529502
4.,-1.139385191971889
5.,-1.3836416070284083
10.,-1.9723072125089265
20.,-2.5388990727063683
30.,-2.9540157476197257
40.,-3.417618313217032
50.,-5.680040903553042


==> data/dataIntegrationTestCut1.R.csv <==
2.25,-4.821637332766435e-17
2.5,-4.821637332766435e-17
2.75,-4.821637332766435e-17
3.,-4.821637332766435e-17
4.,-0.9188146947568602
5.,-1.1836829998179765
10.,-1.7741007534298665
12.5,-1.9500203592001149
17.5,-2.223412825909396
25.,-2.551071036502356
30.,-2.7535804504851162
37.5,-3.0847678604442677
42.5,-3.374109801012616
45.,-3.5789649380853934
47.5,-3.90580078392974
48.,-4.005302548696708
48.5,-4.1307179493756285
49.,-4.3022045113785445
49.5,-4.579497551290397
50.,-5.469595805587879


==> data/dataIntegrationTestCut2.R.csv <==
2.25,0.
2.5,0.
2.75,0.
3.,0.
4.,0.
5.,-0.5585545161230882
10.,-1.2048149766721334
20.,-1.7658069772583893
30.,-2.1764682559313484
40.,-2.6366493496088217
50.,-4.600613983885413


==> data/dataIntegrationTestGap0.03R.csv <==
0.9030899869919434,-0.000057885138718132086
1.2041199826559246,-0.00023125897186862152
1.5051499783199058,-0.001015268969005631
1.8061799739838869,-0.004709379536243216
2.107209969647868,-0.02176525538037668
2.408239965311849,-0.09361211847634622
2.7092699609758304,-0.34929230085652946
3.0102999566398116,-1.0672668080586887
3.311329952303793,-2.6849738954010567
3.6123599479677737,-6.0045556708471395


==> data/dataIntegrationTestGap0.04R.csv <==
0.9030899869919434,-0.00011764147774644833
1.2041199826559246,-0.0004671503953551399
1.5051499783199058,-0.002027519116244698
1.8061799739838869,-0.009206184937147109
2.107209969647868,-0.04098392818975257
2.408239965311849,-0.166185044819589
2.7092699609758304,-0.571502872239785
3.0102999566398116,-1.5983611680346173
3.311329952303793,-3.788842541617751
3.6123599479677737,-8.23231790469853


==> data/dataIntegrationTestGap0.05R.csv <==
0.9030899869919434,-0.00020345225825180117
1.2041199826559246,-0.0008030768735774719
1.5051499783199058,-0.0034466152222052474
1.8061799739838869,-0.015332590610194263
2.107209969647868,-0.065935903401019
2.408239965311849,-0.2537989606997265
2.7092699609758304,-0.8155353395189714
3.0102999566398116,-2.1417598407116762
3.311329952303793,-4.898299512794574
3.6123599479677737,-10.463848230916748


==> data/dataIntegrationTestGap0.06R.csv <==
0.9030899869919434,-0.0003177068067379303
1.2041199826559246,-0.0012466815036862831
1.5051499783199058,-0.0052920936505742675
1.8061799739838869,-0.023085254361045707
2.107209969647868,-0.09614293082189745
2.408239965311849,-0.35322111570708964
2.7092699609758304,-1.0723104302970274
3.0102999566398116,-2.6907547508631726
3.311329952303793,-6.010801290843163
3.6123599479677737,-12.941072759453684


==> data/dataIntegrationTestGap0.07R.csv <==
0.9030899869919434,-0.00046237180483986825
1.2041199826559246,-0.0018038171785747668
1.5051499783199058,-0.007575543120599602
1.8061799739838869,-0.03243184336996701
2.107209969647868,-0.13109940841162798
2.408239965311849,-0.4617912851868531
2.7092699609758304,-1.3366180082262669
3.0102999566398116,-3.2428153234304506
3.311329952303793,-7.125177702996604
3.6123599479677737,-13.542760975386784


==> data/dataIntegrationTestGap0.08R.csv <==
0.9030899869919434,-0.000639085285564058
1.2041199826559246,-0.0024789696219992235
1.5051499783199058,-0.010302829026649167
1.8061799739838869,-0.04332268926783479
2.107209969647868,-0.17031030647484796
2.408239965311849,-0.5773879337680095
2.7092699609758304,-1.6055081799783484
3.0102999566398116,-3.796810240367191
3.311329952303793,-8.24080881315054
3.6123599479677737,-13.035844716048334


==> data/dataIntegrationTestGap0.15R.csv <==
0.9030899869919434,-0.002864695347021384
1.2041199826559246,-0.010702878780317565
1.5051499783199058,-0.04164442007737418
1.8061799739838869,-0.15736078304336396
2.107209969647868,-0.5292864442801062
2.408239965311849,-1.4835198610574367
2.7092699609758304,-3.534122078111666
3.0102999566398116,-7.698432332545787
3.311329952303793,-12.114675079545389
3.6123599479677737,-12.712819368827445


==> data/dataIntegrationTestGap0.1R.csv <==
0.9030899869919434,-0.0010939269946086863
1.2041199826559246,-0.0041960758761408045
1.5051499783199058,-0.017092315592041156
1.8061799739838869,-0.06949217450130545
2.107209969647868,-0.25966206156296934
2.408239965311849,-0.8234194586322765
2.7092699609758304,-2.151020776735396
3.0102999566398116,-4.908447853946388
3.311329952303793,-10.477937043847948
3.6123599479677737,-13.228449257461692


==> data/dataIntegrationTestGap0.2R.csv <==
0.9030899869919434,-0.00559000344605969
1.2041199826559246,-0.020388654110727218
1.5051499783199058,-0.07620338752282661
1.8061799739838869,-0.2708189119346629
2.107209969647868,-0.8385286286682158
2.408239965311849,-2.1688538793760928
2.7092699609758304,-4.928051117013632
3.0102999566398116,-10.587670164486486
3.311329952303793,-11.813963365044582
3.6123599479677737,-12.416506442609123


==> data/dataIntegrationTestGap0.3R.csv <==
0.9030899869919434,-0.013947828457191279
1.2041199826559246,-0.04877899778017598
1.5051499783199058,-0.17042377136923212
1.8061799739838869,-0.5486012964073539
2.107209969647868,-1.5075440988628042
2.408239965311849,-3.5612814234384786
2.7092699609758304,-7.728993853093561
3.0102999566398116,-10.794398544881073
3.311329952303793,-11.396437984214051
3.6123599479677737,-11.998613079242718


==> data/dataIntegrationTestGap0.4R.csv <==
0.9030899869919434,-0.02602400815671729
1.2041199826559246,-0.08785133615746181
1.5051499783199058,-0.29049432087040145
1.8061799739838869,-0.8655386759146895
2.107209969647868,-2.2010319266855025
2.408239965311849,-4.963655723929381
2.7092699609758304,-10.020011405995133
3.0102999566398116,-10.505772383810694
3.311329952303793,-11.107868398237708
3.6123599479677737,-11.710090530497888


==> data/dataIntegrationTestGap0.8R.csv <==
0.9030899869919434,-0.10491818196163295
1.2041199826559246,-0.3201717571855331
1.5051499783199058,-0.9072825230046219
1.8061799739838869,-2.2516132365968926
2.107209969647868,-5.020614261602596
2.408239965311849,-8.647198045805334
2.7092699609758304,-9.244365277045391
3.0102999566398116,-9.846430840311221
3.311329952303793,-10.448521375383391
3.6123599479677737,-11.050710169367777


==> data/dataIntegrationTestGap1.R.csv <==
0.9030899869919434,-0.1584236023102257
1.2041199826559246,-0.46591526771586167
1.5051499783199058,-1.251374968207554
1.8061799739838869,-2.9610788596513866
2.107209969647868,-6.451584904940104
2.408239965311849,-8.443118272936497
2.7092699609758304,-9.044512166638004
3.0102999566398116,-9.643944863735124
3.311329952303793,-10.235655668328183
3.6123599479677737,-10.798619159703492


==> data/dataIntegrationTestGap2.R.csv <==
0.9030899869919434,-0.5058723266194293
1.2041199826559246,-1.307266224657569
1.5051499783199058,-3.029398164998325
1.8061799739838869,-7.029166724872991
2.107209969647868,-7.269385899606962
2.408239965311849,-7.871436744689872
2.7092699609758304,-8.473494829820327
3.0102999566398116,-9.07555557397466
3.311329952303793,-9.677621047462209
3.6123599479677737,-10.279702968120567


==> data/dataLawsTestErrorDDapp.csv <==
0.03,-1.9779236018423458
0.033,-2.109940378783064
0.036000000000000004,-2.206325304626756
0.04,-2.301489663024664
0.041,-2.321359781665602
0.042,-2.3400701818427168
0.043,-2.3577693333908787
0.044000000000000004,-2.37458198723823
0.045,-2.3906131813927636
0.046,-2.40595159547281
0.047,-2.4206723399902916
0.048,-2.434839264554587
0.049,-2.448506862149893
0.05,-2.461721837486481
0.051000000000000004,-2.474524397838183
0.052,-2.4869493156538054
0.053,-2.499026804019349
0.054,-2.510783238908084
0.055,-2.5222417560876282
0.06,-2.575704270281909
0.06999999999999999,-2.6682480008731426
0.08,-2.747385521364761
0.1,-2.879166173652441
0.15,-3.121081600734824
0.2,-3.297748491619733
0.3,-3.5600323838092405
0.4,-3.7604919132062298
0.8,-4.322054736095066
1.,-4.5352176037257435
1.25,-4.7682489172848035
1.5,-4.974926946074965
1.7500000000000002,-5.161922763281871
2.,-5.333406768946655
4.,-6.372529825690112
8.,-7.655934538152551
16.,-9.14060485898405
32.,-10.764458233297116


==> data/dataLawsTestErrorISSIP.csv <==
0.03,-1.3015041993293928
0.033,-1.7257478422710057
0.036000000000000004,-2.28832731790047
0.04,-2.645680257717127
0.041,-2.496717830827364
0.042,-2.4095604648010136
0.043,-2.3533632253275405
0.044000000000000004,-2.315464122920154
0.045,-2.2894436148235338
0.046,-2.271613619384495
0.047,-2.259671550309593
0.048,-2.252092012534397
0.049,-2.247818712892913
0.05,-2.2460947331208097
0.051000000000000004,-2.2463627653440046
0.052,-2.2482033687272343
0.053,-2.2512951187384287
0.054,-2.25538797498342
0.055,-2.2602849534100717
0.06,-2.292287458731807
0.06999999999999999,-2.369146281261589
0.08,-2.4449278257241307
0.1,-2.578180655373618
0.15,-2.826085322913434
0.2,-3.004131369605753
0.3,-3.2600886339428308
0.4,-3.447579761444672
0.8,-3.93334397637063
1.,-4.103758757078186
1.25,-4.282513592358718
1.5,-4.4351454768998435
1.7500000000000002,-4.568921407040769
2.,-4.6882914768440305
4.,-5.355155841647131
8.,-6.077794845690869
16.,-6.823448803131816
32.,-7.574909870086564


==> data/dataLawsTestErrorMIX.csv <==
0.03,0.00003470688599839686
0.033,0.000016933902151972333
0.036000000000000004,8.04151203216379e-6
0.04,2.30848637439649e-6
0.041,1.4553869578281266e-6
0.042,7.493859639903146e-7
0.043,1.6306163550769996e-7
0.044000000000000004,3.2543943389275244e-7
0.045,7.336244306483442e-7
0.046,1.0755888429095962e-6
0.047,1.3627354440731747e-6
0.048,1.6043306927663003e-6
0.049,1.8079377269633784e-6
0.05,1.9797551293529724e-6
0.051000000000000004,2.124883330895733e-6
0.052,2.2475351403271102e-6
0.053,2.3512029037437988e-6
0.054,2.4387918301848155e-6
0.055,2.5127267944541567e-6
0.06,2.7383923135421704e-6
0.06999999999999999,2.840754370321108e-6
0.08,2.7935685784352237e-6
0.1,2.6255263188020018e-6
0.15,2.268937300569304e-6
0.2,2.0149965865095194e-6
0.3,1.6524019599408078e-6
0.4,1.3886650585249356e-6
0.8,7.621934919427825e-7
1.,5.831931159393421e-7
1.25,4.262762047232992e-7
1.5,3.1782957581795243e-7
1.7500000000000002,2.410711729040409e-7
2.,1.856321617858355e-7
4.,3.3928148576545574e-8
8.,3.5333401182556674e-9
16.,2.3149686781883062e-10
32.,1.1008337620120966e-11


==> data/dataNumExample40Elem100gp105c20ip66901inD0045IFdistDynamics.csv <==
0,0
0.000125,-0.0023885640709794135
0.0026250000000000006,-0.003999750052604889
0.005125000000000001,-0.004390125722048012
0.007625,-0.004546387376239162
0.010125000000000002,-0.004661517543881475
0.012625,-0.004776485949037334
0.015125,-0.004899932198151451
0.017625,-0.005038017020204058
0.020125000000000004,-0.005199925043799645
0.022625000000000003,-0.005388439291196151
0.025125,-0.005603257824503412
0.027625000000000004,-0.005847919012341041
0.030125000000000002,-0.006125261384394412
0.032625,-0.006438623492338038
0.035125,-0.006793060074681957
0.037625000000000006,-0.007191994660863116
0.040125,-0.007639577131207852
0.042624999999999996,-0.00814311944412478
0.045125000000000005,-0.008709793808215995
0.047625,-0.009349088587578252
0.050125,-0.010068414398829831
0.052625000000000005,-0.010881352817306716
0.055125,-0.011798751605897148
0.057625,-0.012837067930410942
0.060125,-0.014015314290507851
0.062625,-0.015352025882994159
0.065125,-0.01687380452092582
0.067625,-0.018606689002802254
0.070125,-0.02058481934771819
0.072625,-0.02284769740577894
0.07512500000000001,-0.025437466208134554
0.07762500000000001,-0.028407742144801372
0.08012500000000002,-0.031815054872991896
0.082625,-0.03572733750947828
0.085125,-0.04022080170819077
0.08762500000000001,-0.04537611925394075
0.09012500000000001,-0.051285050455724686
0.092625,-0.058038163215455914
0.095125,-0.06572724408930938
0.097625,-0.07443131609440258
0.100125,-0.08420353428394972
0.10262500000000001,-0.09505088100693182
0.10512500000000001,-0.10690690188771118
0.107625,-0.11958353637698757
0.110125,-0.1327423716101117
0.112625,-0.14583927800310095
0.115125,-0.1580882587653063
0.117625,-0.16844772502528457
0.120125,-0.17565382986020708
0.122625,-0.17832373440491892
0.125125,-0.17514140842339299
0.127625,-0.1651244759055936
0.130125,-0.14785703973514222
0.132625,-0.12368394658308475
0.135125,-0.093787851563547
0.137625,-0.06010319094403168
0.140125,-0.025056217765369426
0.142625,0.008816720097944292
0.145125,0.039278630042127505
0.147625,0.0647272725876596
0.150125,0.08438275098992506
0.152625,0.09809286728863856
0.155125,0.1061112111941345
0.15762500000000002,0.10913032411492612
0.16012500000000002,0.1080438229745738
0.16262500000000002,0.1038057462065315
0.16512500000000002,0.09732627049841301
0.167625,0.08940569555832949
0.17012499999999997,0.0807009303779384
0.17262499999999997,0.07171585384858088
0.17512500000000003,0.06280754185341526
0.17762500000000003,0.0542509437082106
0.18012500000000004,0.0462238884606395
0.18262500000000004,0.03881560738614724
0.18512500000000004,0.032081271839351944
0.18762500000000001,0.026047181762016328
0.190125,0.020715487219611653
0.192625,0.016067931139746583
0.195125,0.012068608169743866
0.197625,0.008665795207395466
0.200125,0.0057931654650147935
0.202625,0.0033976908620450275
0.205125,0.0014374474538024068
0.207625,-0.00013931188700114228
0.210125,-0.001379349355573864
0.212625,-0.0023254250006453786
0.215125,-0.0030169397878846566
0.217625,-0.0034904619721827373
0.22012500000000002,-0.0037801522389471626
0.22262500000000002,-0.0039181081220451
0.22512500000000002,-0.003934620925511875
0.22762500000000002,-0.003855669686044866
0.23012500000000002,-0.0037015274048023267
0.23262500000000003,-0.003490739041901808
0.23512500000000003,-0.0032397157190533904
0.237625,-0.002962773588555359
0.24012499999999998,-0.002672147525204255
0.24262499999999998,-0.002377991295380036
0.24512499999999998,-0.002088369492959624
0.24762499999999998,-0.00180924412295011
0.250125,-0.001544478664080709
0.252625,-0.0012974859868056382
0.255125,-0.001070744058228032
0.257625,-0.0008651137697553296
0.260125,-0.0006810631621470692
0.262625,-0.0005186455810545498
0.265125,-0.0003775026827699812
0.267625,-0.0002568615593331325
0.270125,-0.00015553386102612476
0.272625,-0.00007191726683698774
0.275125,-4.003492285492571e-6
0.277625,0.000049935687566934894
0.280125,0.00009131409043579286
0.282625,0.00012178286855128728
0.285125,0.00014287911301189005
0.287625,0.00015603271299564903
0.29012499999999997,0.0001625619533667244
0.292625,0.0001636754149624553
0.29512499999999997,0.000160470453304834
0.29762500000000003,0.00015393481128583852
0.30012500000000003,0.0001449475802844588
0.30262500000000003,0.00013426747343867756
0.30512500000000004,0.00012248051797821013
0.30762500000000004,0.00011007906058345396
0.31012500000000004,0.0000974825089002096
0.31262500000000004,0.00008504397724676954
0.315125,0.0000730506743829365
0.31762500000000005,0.00006172030162349129
0.320125,0.00005120898533598345
0.32262500000000005,0.00004159850302221796
0.325125,0.000032908953424545806
0.327625,0.000025165880501311355
0.330125,0.000018363909856836114
0.332625,0.000012469359881792097
0.335125,7.436540718351592e-6
0.337625,3.212492433582459e-6
0.340125,-2.5883971165041597e-7
0.34262499999999996,-3.04097953214566e-6
0.345125,-5.206264067386668e-6
0.34762499999999996,-6.821536347449697e-6
0.350125,-7.977481260024177e-6
0.352625,-8.734199557540456e-6
0.355125,-9.153695147319507e-6
0.357625,-9.290014990885609e-6
0.36012500000000003,-9.19675493588068e-6
0.36262500000000003,-8.91896160599287e-6
0.36512500000000003,-8.50407888577931e-6
0.367625,-7.980754638203802e-6
0.37012500000000004,-7.386482051369159e-6
0.372625,-6.750977961017535e-6
0.375125,-6.089679532285397e-6
0.377625,-5.419596928096793e-6
0.380125,-4.759753473283779e-6
0.382625,-4.125193540940875e-6
0.385125,-3.5199083273859677e-6
0.387625,-2.9434543078535325e-6
0.390125,-2.411704499126477e-6
0.392625,-1.918197962372248e-6
0.395125,-1.467479247618808e-6
0.397625,-1.0550246975146726e-6
0.400125,-6.959812931320308e-7
0.402625,-3.6451180989577336e-7
0.405125,-6.94084199837075e-8
0.407625,1.984011847241951e-7
0.410125,4.350591819510252e-7
0.412625,6.47426393177164e-7
0.41512499999999997,8.368135251957121e-7
0.417625,1.0054124837607925e-6
0.42012499999999997,1.1676163204007994e-6
0.42262500000000003,1.3031836932908547e-6
0.42512500000000003,1.4342894397584294e-6
0.42762500000000003,1.5617742613674435e-6
0.43012500000000004,5.158629807072712e-7
0.43262500000000004,6.232395799790624e-7
0.43512500000000004,7.268014995745475e-7
0.43762500000000004,8.311876912095451e-7
0.440125,9.198901883070154e-7
0.44262500000000005,1.0110594190620992e-6
0.445125,1.0861123603336797e-6
0.44762500000000005,1.1742658418203988e-6
0.450125,1.2385944535772686e-6
0.452625,1.3109910098896282e-6
0.455125,1.3702915186916687e-6
0.457625,1.419073950972849e-6
0.460125,1.4744489378742953e-6
0.462625,1.5220611151861574e-6
0.465125,1.571827633620182e-6
0.46762499999999996,1.6110907904293148e-6
0.470125,1.6494791667265307e-6
0.47262499999999996,1.6738934139684525e-6
0.475125,1.696003358309106e-6
0.477625,1.7313282882416847e-6
0.480125,1.7640697907300718e-6
0.482625,1.7799807602927875e-6
0.48512500000000003,1.797342465081897e-6
0.48762500000000003,1.8142617534411265e-6
0.49012500000000003,1.8330551950634932e-6
0.492625,1.842632257609278e-6
0.49512500000000004,1.8624552829762941e-6
0.497625,1.8694817451453405e-6
0.5001249999999999,1.8850088023686373e-6
0.502625,1.8890423453682414e-6
0.505125,1.8923590365052534e-6
0.507625,1.8946958200635744e-6
0.5101249999999999,1.9077412940701755e-6
0.512625,1.9059022577025408e-6
0.515125,1.9158346172554186e-6
0.517625,1.919798496265168e-6
0.520125,1.9142333283553303e-6
0.522625,1.9201980781674566e-6
0.5251250000000001,1.9194628286603455e-6
0.527625,1.929769378163082e-6
0.530125,1.922629232438411e-6
0.532625,1.9164876368105155e-6
0.5351250000000001,1.914704154868524e-6
0.537625,1.908824843466217e-6
0.540125,1.9073910260056226e-6
0.542625,1.887001214929962e-6
0.5451250000000001,1.8822102853810474e-6
0.547625,1.8890538712248994e-6
0.550125,1.88375752979697e-6
0.552625,1.8791902728354515e-6
0.5551250000000001,1.870634505726776e-6
0.557625,1.8724272815850984e-6
0.560125,1.8677309132283937e-6
0.5626249999999999,1.8544933775288541e-6
0.565125,1.8561852408449653e-6
0.567625,1.832651637626026e-6
0.570125,1.8427867684439603e-6
0.5726249999999999,1.823056611859053e-6
0.5751250000000001,1.798226163085559e-6
0.577625,1.8261494290142122e-6
0.580125,1.7856464485377366e-6
0.582625,1.7775591585958428e-6
0.5851250000000001,1.7829532222291e-6
0.5876250000000001,1.782019021352721e-6
0.590125,1.7546336638918358e-6
0.592625,1.7528646392567238e-6
0.5951249999999999,1.753020611242051e-6
0.5976250000000001,1.7267546462140793e-6
0.600125,1.7580361904787067e-6
0.6026250000000001,1.7152019801472407e-6
0.6051250000000001,1.718319209496888e-6
0.6076250000000001,1.6957646551130079e-6
0.610125,1.6863398989153122e-6
0.612625,1.6904193268635348e-6
0.615125,1.6786519266981381e-6
0.6176250000000001,1.6776065149132213e-6
0.620125,1.6385220514003596e-6
0.622625,1.7021739974962258e-6
0.6251249999999999,1.6287448329141418e-6
0.627625,1.6858111368464601e-6
0.630125,1.6496538722682308e-6
0.632625,1.6383171688796883e-6
0.6351249999999999,1.615699680469762e-6
0.637625,1.6546992887347955e-6
0.640125,1.6132529234574866e-6
0.642625,1.6000182402886587e-6
0.645125,1.6394858438698034e-6
0.647625,1.5892467008296607e-6
0.6501250000000001,1.6252537363425912e-6
0.652625,1.6358479777225932e-6
0.655125,1.565231908633169e-6
0.657625,1.5779794642692413e-6
0.6601250000000001,1.5893660005733556e-6
0.662625,1.5658175337787683e-6
0.665125,1.5537253450145783e-6
0.667625,1.5550684172027651e-6
0.6701250000000001,1.5289750114194645e-6
0.672625,1.5603847409659255e-6
0.675125,1.583880087217826e-6
0.677625,1.4710126738232132e-6
0.6801250000000001,1.547696762221884e-6
0.682625,1.5272954555500817e-6
0.685125,1.534646689338448e-6
0.6876249999999999,1.5117837320818839e-6
0.690125,1.5098029507096267e-6
0.692625,1.5455488674223639e-6
0.695125,1.521444202921829e-6
0.6976249999999999,1.5222786662605348e-6
0.7001250000000001,1.5532313537708342e-6
0.702625,1.486490136738683e-6
0.705125,1.5161765348145617e-6
0.707625,1.5527529893463732e-6
0.7101250000000001,1.5617947172127944e-6
0.7126250000000001,1.513646175788086e-6
0.715125,1.5007104968850493e-6
0.717625,1.5397832046903925e-6
0.7201249999999999,1.4923526236096385e-6
0.7226250000000001,1.4571671725568947e-6
0.725125,1.398980912822867e-6
0.7276250000000001,1.4751425171447008e-6
0.7301250000000001,1.4628671722027864e-6
0.7326250000000001,1.446479384874244e-6
0.735125,1.5154093627178788e-6
0.737625,1.5122617416027384e-6
0.740125,1.5084502380524611e-6
0.7426250000000001,1.4564247999213076e-6
0.745125,1.471318913350006e-6
0.747625,1.4928947164247197e-6
0.7501249999999999,1.5152865231876644e-6
0.752625,1.5289231839604733e-6
0.755125,1.5081726102705861e-6
0.757625,1.5303819621489967e-6
0.7601249999999999,1.4742721729313346e-6
0.762625,1.4782920790407106e-6
0.765125,1.4788997748302335e-6
0.767625,1.5538177107546347e-6
0.770125,1.5268886742747512e-6
0.772625,1.5710092919826724e-6
0.7751250000000001,1.5451946764610813e-6
0.777625,1.542559419830114e-6
0.780125,1.6234339759030325e-6
0.782625,1.633240615278586e-6
0.7851250000000001,1.6568697020907797e-6
0.787625,1.7013278440919377e-6
0.790125,1.7502290926216246e-6
0.792625,1.7814463533216696e-6
0.7951250000000001,1.7616409389506482e-6
0.797625,1.8353387488401207e-6
0.800125,1.8345963706742352e-6
0.802625,1.8484448585584512e-6
0.8051250000000001,1.8418937118153123e-6
0.807625,1.8935688075732982e-6
0.810125,1.920750694731077e-6
0.8126249999999999,1.9922386152171345e-6
0.815125,1.9278414612883266e-6
0.817625,1.884295426433924e-6
0.820125,1.8015046933661516e-6
0.8226249999999999,1.7937261646699953e-6
0.8251250000000001,1.7518326155957498e-6
0.827625,1.5503802207328388e-6
0.830125,1.3264183840247523e-6
0.832625,1.2118443795533507e-6
0.8351250000000001,8.552353940316504e-7
0.8376250000000001,5.25703713463721e-7
0.840125,1.8371735775041254e-7
0.842625,-1.9883936960840565e-7
0.8451249999999999,-7.906521993575333e-7
0.8476250000000001,-1.2979911924657084e-6
0.850125,-1.9159680383906696e-6
0.8526250000000001,-2.6633105798812284e-6
0.8551250000000001,-3.4321259052005892e-6
0.8576250000000001,-4.148999975875367e-6
0.860125,-5.005762276834302e-6
0.862625,-5.905179028903307e-6
0.865125,-6.744515206144608e-6
0.8676250000000001,-7.530820638271263e-6
0.870125,-8.522728664334123e-6
0.872625,-9.123490115559019e-6
0.8751249999999999,-9.907952302191936e-6
0.877625,-0.000010199394141041651
0.880125,-0.00001041533779389675
0.882625,-0.00001031719888938687
0.8851249999999999,-9.741920571071372e-6
0.887625,-8.776615032027313e-6
0.890125,-7.309756324652694e-6
0.892625,-5.2276198078612945e-6
0.895125,-2.223731094277981e-6
0.897625,1.616278266169946e-6
0.9001250000000001,6.451886958913633e-6
0.902625,0.000012131449526824045
0.905125,0.00001918637108681842
0.907625,0.000027410880311613817
0.9101250000000001,0.00003718430198606376
0.912625,0.00004833146465052507
0.915125,0.000060976008791263636
0.917625,0.00007513003123148232
0.9201250000000001,0.00009058449639161303
0.922625,0.00010741643772411297
0.925125,0.0001257659463333241
0.927625,0.0001447325660325835
0.9301250000000001,0.00016464029670895663
0.932625,0.00018459017144564077
0.935125,0.00020427919694746
0.9376249999999999,0.00022306447049368072
0.940125,0.00024001182745108512
0.942625,0.00025395687144138396
0.945125,0.00026406224775160636
0.9476249999999999,0.00026867214229887165
0.9501250000000001,0.00026713074685728866
0.952625,0.0002559958478994609
0.955125,0.00023503740181538002
0.957625,0.00020153041890632467
0.9601250000000001,0.00015281818866442337
0.9626250000000001,0.00008675997105708766
0.965125,9.67431596138324e-7
0.967625,-0.00010695551867460906
0.9701249999999999,-0.000239724079545367
0.9726250000000001,-0.00039946467261069846
0.975125,-0.0005887398949288858
0.9776250000000001,-0.0008089716462449242
0.9801250000000001,-0.0010622530961586774
0.9826250000000001,-0.0013497843397734244
0.985125,-0.0016654707114351006
0.987625,-0.0020015358016733376
0.990125,-0.0023510158175892443
0.9926250000000001,-0.002680493275887985
0.995125,-0.0028524241505005
0.997625,-0.0015425542217822122
0.9998750000000001,0.008087196797868297


==> data/dataNumExampleLJF2DDExactDistx05.csv <==
0.02062,0.04968758000776877
0.02112,-0.013440588860725147
0.02162,-0.06078829600512044
0.02212,-0.09603334196884206
0.02262,-0.12197022554001363
0.02312,-0.14073279028109775
0.02362,-0.15395800658619785
0.024120000000000003,-0.1629069038075678
0.024620000000000003,-0.1685544736079175
0.025119999999999996,-0.17165734597776844
0.02562,-0.17280427653434238
0.02612,-0.1724546153775941
0.02662,-0.17096753792373
0.02712,-0.16862432838519825
0.02762,-0.16564544738017548
0.02812,-0.1622038103507801
0.028620000000000003,-0.15843510534121075
0.029120000000000004,-0.1544456321513406
0.02962,-0.15031837943940102
0.03012,-0.14611821260688954
0.03062,-0.14189536581383236
0.03112,-0.13768869588756677
0.031619999999999995,-0.13352785215943846
0.03212,-0.12943530456823366
0.03262,-0.12542775205598433
0.033120000000000004,-0.12151738983434726
0.033620000000000004,-0.11771274618772656
0.03412,-0.11401952874813669
0.03462,-0.1104411934960982
0.03512,-0.10697940942706445
0.03562,-0.10363449360480868
0.03612,-0.10040571033413312
0.03662,-0.0972914515876469
0.03712,-0.09428953888131994
0.03762,-0.09139731156780827
0.03812000000000001,-0.08861178167679214
0.03862,-0.08592973807690556
0.03912,-0.08334781206979053
0.039619999999999995,-0.0808625266412747
0.04012,-0.07847041502185045
0.04062,-0.07616794864143668
0.041120000000000004,-0.07395170264142495
0.041620000000000004,-0.07181826845663207
0.042120000000000005,-0.06976430592904717
0.04262,-0.06778658878918478
0.04312,-0.06588197868929802
0.04362,-0.06404742832840737
0.04412,-0.06228001313969272
0.04462,-0.060576914470696366
0.04512,-0.0589353750038279
0.04562,-0.057352871174428575
0.04612,-0.05582691154193242
0.04662000000000001,-0.05435500621394887
0.04712000000000001,-0.05293497802722541
0.047619999999999996,-0.05156459677899413
0.048119999999999996,-0.050241795650769215
0.04862,-0.048964569501042596
0.049120000000000004,-0.04773102610864475
0.049620000000000004,-0.046539349841054796
0.050120000000000005,-0.04538781173514959
0.050620000000000005,-0.04427475721905222
0.051120000000000006,-0.04319861137009045
0.05162,-0.042157870265602346
0.05212,-0.041151105067292276
0.05262,-0.040176946929594996
0.05312,-0.03923408892307259
0.05362,-0.038321291435015795
0.05412,-0.03743736100871316
0.05462,-0.036581165462226034
0.05512000000000001,-0.03575162572389412
0.05562000000000001,-0.034947706977308174
0.056119999999999996,-0.03416842315672885
0.05662,-0.03341283322248804
0.057120000000000004,-0.03268003603753837
0.057620000000000005,-0.031969173933373105
0.058120000000000005,-0.03127942202648415
0.058620000000000005,-0.03060999700880323
0.059120000000000006,-0.02996014980471759
0.059620000000000006,-0.029329159717879843
0.06012,-0.028716339275081097
0.06062,-0.028121030798280894
0.06112,-0.027542610068379193
0.06162,-0.026980470279361554
0.06212,-0.02643403285284624
0.06262000000000001,-0.02590274971564106
0.06312000000000001,-0.025386089474289324
0.06362000000000001,-0.02488354531754301
0.06412000000000001,-0.02439462886082995
0.06462,-0.02391887663434023
0.06512,-0.023455839022009647
0.06562,-0.023005087763244936
0.06612,-0.022566211620941235
0.06662,-0.022138815835482776
0.06712,-0.021722518851457352
0.06762000000000001,-0.021316958116274525
0.06812000000000001,-0.0209217829891441
0.06862000000000001,-0.020536655286274654
0.06912,-0.020161252850262018
0.06962000000000002,-0.019795265613023152
0.07012,-0.019438394990618883
0.07062,-0.01909035157059516
0.07112,-0.01875086054432954
0.07162,-0.018419653844861807
0.07212,-0.018096476761023883
0.07262,-0.017781082435106763
0.07312,-0.01747323331082971
0.07362,-0.017172699441737826
0.07412,-0.016879261080695433
0.07462,-0.016592705401744418
0.07512,-0.016312829841942444
0.07562,-0.01603943378183469
0.07612000000000001,-0.01577232849060208
0.07662000000000001,-0.015511328914236167
0.07712000000000001,-0.015256260279244956
0.07762000000000001,-0.015006950208338126
0.07812000000000001,-0.014763232575857698
0.07862000000000001,-0.01452495019349571
0.07912000000000001,-0.014291948127731019
0.07962000000000001,-0.014064077469028385
0.08012000000000001,-0.013841195536221375
0.08062000000000001,-0.013623162652639742
0.08112000000000001,-0.01340984634267962
0.08162000000000001,-0.013201115779636239
0.08212000000000001,-0.012996845218254243
0.08262,-0.012796915235330334
0.08312,-0.012601206552066146
0.08362,-0.012409608120593961
0.08412,-0.01222200856772345
0.08462,-0.012038302964420608
0.08512000000000002,-0.011858388181913176
0.08562000000000002,-0.01168216424515865
0.08612000000000002,-0.011509535605568564
0.08662000000000002,-0.011340409526324053
0.08712,-0.011174694454244505
0.08762,-0.011012302908109685
0.08812,-0.010853150882405722
0.08862,-0.010697156138683843
0.08912,-0.010544239805895077
0.08962,-0.010394323107603142
0.09012,-0.010247331772299924
0.09062,-0.010103193315893922
0.09112,-0.009961837802218697
0.09162000000000001,-0.009823196027201102
0.09212000000000001,-0.009687202498557092
0.09262000000000001,-0.009553791908897326
0.09312000000000001,-0.009422903837379799
0.09362000000000001,-0.009294474644293392
0.09412000000000001,-0.009168448291126157
0.09462000000000001,-0.00904476623201423
0.09512000000000001,-0.008923373605603418
0.09562000000000001,-0.00880421589795941
0.09612000000000001,-0.0086872413053519
0.09662000000000001,-0.008572398680728817
0.09712000000000001,-0.00845963879131349
0.09762000000000001,-0.008348912930898308
0.09812,-0.008240175648539294
0.09862,-0.008133380417273087
0.09912,-0.008028484401560967
0.09962,-0.007925442152322331
0.10012,-0.00782421451094982
0.10062,-0.0077247598127433955
0.10112,-0.0076270385269426
0.10162000000000002,-0.007531012475562587
0.10212000000000002,-0.007436643997983783
0.10262000000000002,-0.007343897355717854
0.10312000000000002,-0.007252735962674438
0.10362000000000002,-0.007163126164325344
0.10411999999999999,-0.00707503396673218
0.10461999999999999,-0.006988426855537438
0.10511999999999999,-0.006903273074723613
0.10561999999999999,-0.0068195412252365015
0.10611999999999999,-0.0067372014857944255
0.10662,-0.006656224401688225
0.10712,-0.006576580610510914
0.10762000000000001,-0.006498243308384275
0.10812000000000001,-0.006421184675957191
0.10862000000000001,-0.006345377654396854
0.10912000000000001,-0.006270797441927398
0.10962000000000001,-0.006197417631285832
0.11012000000000001,-0.006125214476110631
0.11062000000000001,-0.006054163626994355
0.11112000000000001,-0.005984241928049204
0.11162000000000001,-0.00591542628396976
0.11212000000000001,-0.0058476941164874955
0.11262,-0.005781024238045522
0.11312,-0.005715395970531838
0.11362,-0.005650787267605236
0.11412,-0.005587178766161735
0.11462,-0.005524550974643341
0.11512,-0.005462884333372445
0.11562,-0.005402160004282215
0.11612,-0.0053423599454445175
0.11662,-0.0052834660850573836
0.11712,-0.005225460834803532
0.11762,-0.005168327140431195
0.11812,-0.005112048266542382
0.11862,-0.005056608611800289
0.11911999999999999,-0.005001991497171368
0.11961999999999999,-0.004948181508163163
0.12011999999999999,-0.004895164126233282
0.12061999999999999,-0.004842923675938776
0.12111999999999999,-0.004791446018057531
0.12161999999999999,-0.004740717034093998
0.12211999999999999,-0.004690722799639433
0.12261999999999999,-0.00464144974671047
0.12312000000000001,-0.00459288476358431
0.12362000000000001,-0.004545014638964545
0.12412000000000001,-0.004497827086200217
0.12462000000000001,-0.004451309458487804
0.12512,-0.004405449556843191
0.12562,-0.00436023611279848
0.12612,-0.004315656823998952
0.12662,-0.004271701120729096
0.12712,-0.004228356946715901
0.12761999999999998,-0.004185614354317558
0.12811999999999998,-0.004143462480815022
0.12861999999999998,-0.0041018905994482865
0.12911999999999998,-0.0040608891461179335
0.12961999999999999,-0.004020447424764792
0.13011999999999999,-0.003980556241870759
0.13061999999999999,-0.003941205865028141
0.13112,-0.0039023874661637766
0.13162000000000001,-0.0038640912377334254
0.13212000000000002,-0.0038263083709907247
0.13262000000000002,-0.003789030191432127
0.13312000000000002,-0.0037522484592086153
0.13362000000000002,-0.0037159542613893343
0.13412000000000002,-0.0036801395339811096
0.13462000000000002,-0.0036447965078090605
0.13512000000000002,-0.003609916961941915
0.13562000000000002,-0.003575493112691511
0.13612,-0.0035415178648833564
0.13662,-0.003507983152178374
0.13712,-0.003474881969498326
0.13762,-0.003442207234006263
0.13812,-0.003409952160021237
0.13862,-0.003378109602691701
0.13912,-0.0033466727402652005
0.13962,-0.0033156354325407653
0.14012,-0.0032849909889803904
0.14062,-0.003254732944258772
0.14112,-0.00322485535151654
0.14162,-0.0031953520229370405
0.14212,-0.0031662169197370603
0.14262,-0.003137444130764412
0.14312,-0.003109028286299667
0.14362,-0.0030809634670765796
0.14412000000000003,-0.003053244173846364
0.14462,-0.003025865008712596
0.14512,-0.0029988209826738214
0.14562,-0.002972106389667334
0.14612,-0.002945716332713504
0.14662,-0.0029196458656931537
0.14712,-0.0028938898461231197
0.14762,-0.0028684439374523623
0.14812,-0.002843302736903107
0.14862,-0.002818462172737445
0.14912,-0.0027939175374767367
0.14962,-0.002769663847858328
0.15012,-0.002745697371043719
0.15062,-0.002722013500095317
0.15112,-0.0026986081278092882
0.15162,-0.002675476962926069
0.15212,-0.0026526158113957775
0.15262,-0.0026300209549030597
0.15311999999999998,-0.002607688438721514
0.15362,-0.0025856140560316615
0.15412,-0.002563794305714278
0.15462,-0.0025422254727403425
0.15512,-0.0025209034129428385
0.15562,-0.0024998252886977387
0.15612,-0.0024789871762129693
0.15662,-0.0024583853464010125
0.15712,-0.0024380168150931027
0.15762,-0.0024178780881319133
0.15812,-0.0023979657372762645
0.15862,-0.0023782768055990947
0.15912,-0.0023588076841466114
0.15962,-0.0023395557577591446
0.16012,-0.0023205175933361196
0.16062,-0.0023016901694918883
0.16112,-0.00228307084103127
0.16161999999999999,-0.002264656387786877
0.16212,-0.002246443858117874
0.16262,-0.0022284308357454767
0.16312,-0.0022106142585054784
0.16362,-0.002192991467689794
0.16412,-0.0021755596919844785
0.16462,-0.0021583165563985748
0.16512,-0.002141259191706041
0.16562,-0.0021243852359500203
0.16612000000000002,-0.0021076920126003504
0.16662000000000002,-0.002091177280963104
0.16712000000000002,-0.0020748385002368184
0.16762000000000002,-0.00205867317810048
0.16812000000000002,-0.0020426791057082333
0.16862000000000002,-0.0020268540908758253
0.16912000000000002,-0.002011195561290279
0.16962000000000002,-0.0019957016278512162
0.17012,-0.0019803698658945627
0.17062,-0.0019651980807769216
0.17112,-0.0019501843388428533
0.17162,-0.0019353264718172405
0.17212,-0.0019206223949040512
0.17262,-0.0019060701886680156
0.17312,-0.0018916675707346623
0.17362,-0.0018774129645917899
0.17412,-0.0018633042603538102
0.17462,-0.001849339497570723
0.17512,-0.001835516883434329
0.17562,-0.0018218346449910324
0.17612,-0.001808290918301634
0.17662,-0.0017948838960370789
0.17712,-0.0017816118884225254
0.17762,-0.0017684731043366721
0.17812,-0.0017554657641281862
0.17862,-0.001742588323285167
0.17912,-0.0017298392370891293
0.17962,-0.0017172166794082167
0.18012,-0.0017047190219428045
0.18062,-0.0016923448693567397
0.18112,-0.001680092706570473
0.18162,-0.0016679608646106708
0.18212,-0.0016559478188088532
0.18262,-0.0016440522288099326
0.18312,-0.0016322725146239606
0.18362,-0.001620607350136734
0.18412,-0.001609055227174492
0.18462,-0.0015976148198270674
0.18512,-0.001586284655295561
0.18562,-0.0015750635076061592
0.18612,-0.0015639500402406937
0.18662,-0.001552942921599759
0.18712,-0.0015420407134864498
0.18762,-0.001531242415470558
0.18812,-0.001520546578743134
0.18862,-0.0015099520109259957
0.18912,-0.0014994574219932132
0.18962,-0.0014890617723859328
0.19012,-0.0014787638345447366
0.19062,-0.001468562351763259
0.19112,-0.0014584562320032759
0.19162,-0.001448444337023106
0.19212,-0.0014385256862862242
0.19262,-0.0014286989494769597
0.19312,-0.0014189631160183432
0.19362000000000001,-0.0014093172989130137
0.19412000000000001,-0.0013997601549482347
0.19462000000000002,-0.0013902907867324105
0.19512000000000002,-0.001380908244380736
0.19562,-0.0013716114371435451
0.19612000000000002,-0.0013623993138998224
0.19662,-0.0013532710079418454
0.19712000000000002,-0.001344225551279255
0.19762,-0.0013352619198394905
0.19812000000000002,-0.0013263792509618315
0.19862,-0.0013175764845936933
0.19912000000000002,-0.0013088528401816412
0.19962000000000002,-0.0013002073077593478


==> data/dataNumExampleLJF2DDExactDistx1.csv <==
0.04126,0.052203034685273327
0.04176,0.017804443916298488
0.042260000000000006,-0.012025935902314813
0.04276,-0.03786044520902862
0.04326,-0.06019680320949574
0.04376,-0.07946833042045227
0.04426,-0.09605280532299171
0.04476,-0.11027994311788814
0.04526,-0.12243797912668312
0.04576,-0.13277908023340446
0.04626,-0.14152411669320916
0.046759999999999996,-0.14886677966972503
0.047259999999999996,-0.15497709439758797
0.047760000000000004,-0.16000444147711926
0.048260000000000004,-0.16408019290575002
0.048760000000000005,-0.16731997325072256
0.049260000000000005,-0.1698256548673907
0.04976,-0.1716870286999048
0.05026,-0.17298332492678034
0.05076,-0.17378447505300756
0.05126,-0.17415227006899
0.05176,-0.17414129590021343
0.05226,-0.17379984197923024
0.05276,-0.17317061223795022
0.05326,-0.17229141349053184
0.05376,-0.17119569973662657
0.05426000000000001,-0.16991308864200033
0.054759999999999996,-0.1684698059976793
0.05526,-0.1668891085598691
0.05576,-0.16519155939921343
0.056260000000000004,-0.16339538337343779
0.056760000000000005,-0.16151668344273407
0.057260000000000005,-0.15956977661609828
0.057760000000000006,-0.15756728051873622
0.05825999999999999,-0.15552034855675725
0.05876,-0.15343886889750805
0.05926,-0.15133155229313774
0.05976,-0.1492060600887252
0.06026,-0.14706919536781232
0.06076,-0.14492688978832213
0.06126,-0.14278439064117435
0.06176,-0.14064626313496262
0.06226000000000001,-0.13851654127210328
0.06276000000000001,-0.13639870559797504
0.06326,-0.13429577871397433
0.06376,-0.13221042358291335
0.06426,-0.1301448963560733
0.06476,-0.1281011542565159
0.06526,-0.12608084756689295
0.06576,-0.12408537933997617
0.06626,-0.12211593019503181
0.06676,-0.1201734837754743
0.06726,-0.11825881414967555
0.06776,-0.11637257658067922
0.06826,-0.11451525577455751
0.06876,-0.11268721679101837
0.06926,-0.11088871316200939
0.06976,-0.1091199112370601
0.07026,-0.1073808848510153
0.07076,-0.10567161343139081
0.07126,-0.10399204524799464
0.07176,-0.10234202624734111
0.07226,-0.10072138240907139
0.07276,-0.0991298946946696
0.07326,-0.09756729119450909
0.07376,-0.09603326653789784
0.07426,-0.09452749409300668
0.07476,-0.09304962343205392
0.07526,-0.09159928761278216
0.07576,-0.09017607417580299
0.07626,-0.08877959023641792
0.07676,-0.08740942035844486
0.07726,-0.08606512545741751
0.07776000000000001,-0.0847462806470923
0.07826000000000001,-0.08345244688251355
0.07876000000000001,-0.08218316687457838
0.07926000000000001,-0.08093801485547707
0.07976000000000001,-0.07971652914714535
0.08026000000000001,-0.07851827219556355
0.08076,-0.07734279557732146
0.08126,-0.07618965196028582
0.08176,-0.07505840617139965
0.08226,-0.0739486273275925
0.08276,-0.07285987740089242
0.08326,-0.07179173300763435
0.08376,-0.07074376799786727
0.08426,-0.06971557486586603
0.08476,-0.06870673508939844
0.08526,-0.0677168517509312
0.08576,-0.06674552801608603
0.08626,-0.06579237096144769
0.08676,-0.06485699607481574
0.08726,-0.06393902694228225
0.08776,-0.06303809856330454
0.08826,-0.06215384153255212
0.08876,-0.06128590243115379
0.08926,-0.060433936934895065
0.08976,-0.059597601295134715
0.09026000000000002,-0.05877655693060179
0.09076,-0.05797047971765262
0.09126,-0.0571790529702484
0.09176,-0.056401955248029476
0.09226,-0.0556388847657085
0.09276,-0.05488953669033166
0.09326,-0.05415362547052624
0.09376,-0.05343085560606533
0.09426000000000001,-0.052720950558883234
0.09476000000000001,-0.05202363525655897
0.09526000000000001,-0.05133864136981327
0.09576000000000001,-0.05066571324481213
0.09626000000000001,-0.050004579774100395
0.09676000000000001,-0.049355000552455064
0.09726000000000001,-0.048716731357158344
0.09776000000000001,-0.04808953042343209
0.09826000000000001,-0.04747317228660423
0.09876000000000001,-0.046867423242848136
0.09926,-0.046272051489678744
0.09976,-0.045686853363318916
0.10026,-0.04511161224852294
0.10076,-0.0445461232335788
0.10126,-0.04399017863313984
0.10176,-0.04344358291383737
0.10226,-0.04290614343182489
0.10276,-0.04237767188460046
0.10326,-0.04185798116245963
0.10376,-0.041346893895034736
0.10426,-0.04084423510985748
0.10476,-0.040349830314292665
0.10526,-0.03986351582167782
0.10576,-0.03938512577665688
0.10626000000000001,-0.03891449805165327
0.10676000000000002,-0.03845147815318953
0.10726000000000002,-0.03799591487935427
0.10776,-0.03754765951426938
0.10826,-0.037106563404687
0.10876,-0.0366724863634399
0.10926,-0.036245289954402314
0.10976,-0.035824836494906684
0.11026,-0.035410994881880126
0.11076,-0.03500363724535918
0.11126,-0.03460263096129661
0.11176000000000001,-0.034207857564802914
0.11226000000000001,-0.033819196097126525
0.11276000000000001,-0.03343652497274763
0.11326000000000001,-0.033059733633627256
0.11376000000000001,-0.03268870402040981
0.11426000000000001,-0.0323233294864865
0.11476000000000001,-0.031963500395181206
0.11526000000000002,-0.0316091130018257
0.11576000000000002,-0.03126006092846887
0.11626,-0.030916246205924383
0.11676,-0.03057757119624859
0.11726,-0.030243935650768886
0.11776,-0.029915248951069492
0.11826,-0.02959141754958643
0.11876,-0.02927235286344989
0.11926,-0.028957963874151015
0.11976,-0.028648168048620956
0.12026,-0.02834287803309823
0.12076,-0.028042013428181106
0.12126,-0.027745491391449693
0.12176000000000001,-0.02745323659173476
0.12226000000000001,-0.027165166470222695
0.12276000000000001,-0.026881210224987004
0.12326000000000001,-0.026601294460996697
0.12376000000000001,-0.026325341758508043
0.12426000000000002,-0.026053285852959872
0.12476,-0.025785055510125783
0.12526,-0.025520583048460138
0.12576,-0.02525980330502766
0.12626,-0.025002650822598928
0.12676,-0.024749059351012556
0.12726,-0.024498970220671403
0.12776,-0.024252321189053117
0.12826,-0.024009052685198266
0.12876,-0.023769106126366984
0.12926,-0.023532422906237353
0.12976000000000001,-0.023298948867178117
0.13026000000000001,-0.02306862775716273
0.13076000000000002,-0.0228414081206484
0.13126000000000002,-0.022617233904112938
0.13176000000000002,-0.022396056091543357
0.13226000000000002,-0.02217782271224938
0.13276000000000002,-0.021962485703244418
0.13326,-0.021749994876261478
0.13376,-0.02154030216624074
0.13426,-0.02133336434774974
0.13476,-0.021129131453792215
0.13526,-0.020927560268993037
0.13576,-0.020728609447156727
0.13626,-0.02053223241687599
0.13676,-0.020338389956317884
0.13726000000000002,-0.020147038545638426
0.13776000000000002,-0.01995813756382323
0.13826000000000002,-0.01977164904365271
0.13876000000000002,-0.019587533545116616
0.13926000000000002,-0.019405751795683972
0.13976,-0.019226266698859424
0.14026,-0.0190490416284248
0.14076,-0.01887404167106202
0.14126,-0.018701229801879597
0.14176,-0.01853057244223098
0.14226,-0.018362034170542992
0.14276,-0.01819558283610925
0.14326,-0.018031187248719382
0.14376,-0.017868812711628185
0.14426,-0.017708428299898802
0.14476,-0.01755000406864781
0.14526,-0.017393509435169145
0.14576,-0.0172389130765311
0.14626,-0.01708618722154823
0.14676,-0.016935304369328393
0.14726,-0.016786234313834976
0.14776,-0.016638949265954706
0.14826,-0.016493422485364975
0.14876,-0.01634962910776738
0.14926,-0.016207541739740327
0.14976,-0.016067134818250627
0.15026,-0.01592838304342829
0.15076,-0.01579126131870554
0.15126,-0.01565574621709881
0.15176,-0.015521812704788855
0.15226,-0.015389439063153184
0.15276,-0.015258600521734072
0.15326,-0.015129275219615707
0.15376,-0.015001441981588981
0.15426,-0.014875077971134278
0.15476,-0.014750161614034946
0.15526,-0.014626671858923449
0.15576,-0.014504588242985408
0.15626,-0.014383890886827606
0.15675999999999998,-0.014264559292269894
0.15725999999999998,-0.01414657399244337
0.15775999999999998,-0.014029915865716124
0.15826,-0.013914566236011616
0.15876,-0.013800505575789298
0.15926,-0.013687716488773309
0.15976,-0.013576181818027992
0.16026,-0.013465881286051482
0.16076000000000001,-0.013356799620300983
0.16126000000000001,-0.013248919640836706
0.16176000000000001,-0.01314222352791415
0.16226000000000002,-0.013036695428814837
0.16276000000000002,-0.012932318840631264
0.16326000000000002,-0.012829079085046276
0.16376000000000002,-0.01272695842345069
0.16426000000000002,-0.012625942956154722
0.16476000000000002,-0.012526017001566149
0.16526,-0.012427165750435561
0.16576,-0.012329373830786389
0.16626,-0.012232628907393364
0.16676,-0.012136914077501063
0.16726,-0.012042217114803416
0.16776,-0.01194852428544959
0.16826,-0.011855821012435774
0.16876,-0.011764096038196059
0.16926,-0.011673333135316684
0.16976,-0.011583522606556372
0.17026,-0.011494650256381665
0.17076000000000002,-0.01140670361517476
0.17126000000000002,-0.011319670476039675
0.17176000000000002,-0.01123353993188243
0.17226000000000002,-0.011148298931675637
0.17276000000000002,-0.011063935418584043
0.17326000000000003,-0.010980439136478556
0.17376,-0.010897798274583582
0.17426,-0.010816001612402494
0.17476,-0.010735038514347279
0.17526,-0.010654898656611764
0.17576,-0.010575569952469173
0.17626,-0.010497042702304775
0.17676,-0.010419306851419015
0.17726,-0.010342352318629332
0.17776,-0.010266168775463887
0.17826,-0.010190746894456735
0.17876,-0.01011607685564311
0.17926,-0.010042148899505962
0.17976,-0.009968953866364871
0.18026,-0.009896482703682622
0.18076,-0.0098247263183949
0.18126,-0.009753674827457285
0.18176,-0.009683320419047566
0.18226,-0.00961365463474912
0.18276,-0.009544668412747622
0.18326,-0.009476353471965336
0.18376,-0.009408701358996486
0.18426,-0.009341703695311888
0.18476,-0.009275353370154069
0.18526,-0.009209641623547397
0.18576,-0.009144560742200903
0.18626,-0.009080103498910258
0.18676,-0.00901626217380788
0.18726,-0.008953029035560913
0.18776,-0.008890396860171774
0.18826,-0.008828358349744717
0.18876,-0.008766906587951878
0.18926,-0.008706034000038691
0.18976,-0.008645734388717607
0.19026,-0.008586000382712785
0.19075999999999999,-0.008526825281262472
0.19125999999999999,-0.008468203737663304
0.19175999999999999,-0.008410126990510865
0.19226,-0.008352589803971716
0.19276000000000001,-0.008295585783868218
0.19326000000000002,-0.008239108831275129
0.19376000000000002,-0.008183152239344793
0.19426000000000002,-0.008127709969382377
0.19476000000000002,-0.008072776568904327
0.19526000000000002,-0.008018346386945345
0.19576000000000005,-0.007964412408620107
0.19626000000000002,-0.007910969610543208
0.19676000000000005,-0.007858012154130713
0.19726000000000002,-0.007805534339044442
0.19776000000000005,-0.007753530951629393
0.19826000000000002,-0.007701996675944325
0.19876000000000005,-0.007650925787374924
0.19926000000000002,-0.007600313043744967
0.19976,-0.007550152994537987


==> data/dataNumExampleLJF2DDExactDistx2.csv <==
0.08275000000000002,0.05070335474098563
0.08325000000000002,0.033151376146431724
0.08375000000000002,0.01680337656671217
0.08425000000000002,0.0015810436854961191
0.08475000000000002,-0.012588538790826567
0.08525,-0.02577337659122922
0.08575,-0.03803685946937095
0.08625000000000001,-0.04943820177163166
0.08675000000000001,-0.06003257051158889
0.08725000000000001,-0.06987151427240047
0.08775000000000001,-0.0790031569035136
0.08825000000000001,-0.08747244138631743
0.08875000000000001,-0.0953213840123112
0.08925000000000001,-0.10258924165083973
0.08975000000000001,-0.10931272018595065
0.09025000000000001,-0.11552614287059006
0.09075000000000001,-0.12126162555994525
0.09125000000000001,-0.12654922199229385
0.09175000000000001,-0.1314170561748207
0.09225000000000001,-0.13589146405082247
0.09275000000000001,-0.13999710439458676
0.09325000000000001,-0.14375707984449554
0.09375000000000001,-0.1471930338705135
0.09425000000000001,-0.15032525318237788
0.09475000000000001,-0.15317275196877145
0.09525000000000002,-0.15575336001653722
0.09575000000000002,-0.15808379880000595
0.09625000000000002,-0.16017975503428028
0.09675000000000002,-0.16205593985735808
0.09725,-0.16372616698452364
0.09775,-0.16520339886203253
0.09825,-0.16649980131708006
0.09875,-0.16762679960902802
0.09925,-0.168595128922732
0.09975,-0.16941486826250107
0.10025000000000002,-0.17009547857947868
0.10075000000000002,-0.1706458633147343
0.10125000000000002,-0.17107438601064806
0.10175000000000002,-0.1713888935646141
0.10225000000000002,-0.1715967847790669
0.10275000000000002,-0.17170499246247112
0.10325000000000002,-0.17172005667283152
0.10375000000000002,-0.17164810598836955
0.10425000000000001,-0.17149491974599826
0.10475000000000001,-0.17126593015617783
0.10525000000000001,-0.17096624726788393
0.10575000000000001,-0.17060066492720283
0.10625000000000001,-0.17017371672797796
0.10675000000000001,-0.16968964972907535
0.10725000000000001,-0.1691524639234686
0.10775000000000001,-0.16856592585174202
0.10825000000000001,-0.16793358647480777
0.10875000000000001,-0.1672587722614805
0.10925000000000001,-0.16654461850302
0.10975000000000001,-0.16579408341864452
0.11025000000000001,-0.16500993504337436
0.11075000000000002,-0.1641948059831351
0.11125000000000002,-0.16335112722275522
0.11175,-0.16248124739867098
0.11225000000000002,-0.1615873244837369
0.11275,-0.16067140883916095
0.11325000000000003,-0.1597354279827012
0.11375,-0.15878119762296813
0.11425,-0.15781043036425585
0.11475,-0.15682471930490322
0.11525,-0.1558255687421598
0.11575,-0.1548144175715549
0.11625,-0.15379257915949068
0.11675000000000002,-0.15276131254667777
0.11725000000000002,-0.15172179511090073
0.11775000000000002,-0.1506751415698901
0.11825000000000002,-0.14962237809213916
0.11875000000000002,-0.14856448075294942
0.11925000000000002,-0.14750237328283208
0.11975000000000002,-0.14643691042855012
0.12025,-0.14536889795549363
0.12075000000000002,-0.1442990925270334
0.12125,-0.14322820037437792
0.12175000000000002,-0.14215688849040062
0.12225000000000001,-0.14108577779605186
0.12275000000000001,-0.14001544586766212
0.12325000000000001,-0.13894644162543557
0.12375000000000001,-0.13787926512929422
0.12425000000000001,-0.1368144035071555
0.12475000000000001,-0.13575229575616451
0.12525000000000003,-0.13469335188006284
0.12575000000000003,-0.13363795483394328
0.12625000000000003,-0.13258646747856637
0.12675000000000003,-0.13153923174226434
0.12725000000000003,-0.13049654707002892
0.12775000000000003,-0.12945869906554425
0.12825000000000003,-0.1284259582498969
0.12875,-0.12739858291723008
0.12925000000000003,-0.12637677708659603
0.12975,-0.12536077154160274
0.13025000000000003,-0.12435075625726778
0.13075,-0.12334690066727555
0.13125,-0.12234937200355576
0.13175,-0.12135832526193793
0.13225,-0.12037388707102464
0.13275,-0.11939619116154845
0.13325,-0.11842533286334717
0.13375,-0.11746143034860337
0.13425,-0.11650456578132634
0.13475,-0.11555482164663122
0.13525,-0.1146122659424383
0.13575,-0.11367696008764155
0.13625,-0.11274896007368208
0.13675,-0.1118283150508827
0.13725,-0.11091506166579641
0.13775000000000004,-0.11000923232935592
0.13825,-0.10911085147937058
0.13875000000000004,-0.1082199462751986
0.13925,-0.10733651963692337
0.13975000000000004,-0.10646058802722806
0.14025,-0.10559215267557505
0.14075000000000001,-0.10473121502552751
0.14125000000000001,-0.10387777137207516
0.14175000000000001,-0.10303180091496449
0.14225000000000002,-0.10219330497862203
0.14275000000000002,-0.10136226010554657
0.14325000000000002,-0.10053864611300159
0.14375000000000002,-0.09972244118183256
0.14425000000000002,-0.09891362059972074
0.14475,-0.0981121513567327
0.14525000000000002,-0.09731799987405211
0.14575,-0.09653114058659128
0.14625000000000002,-0.09575154053333358
0.14675,-0.09497914471886197
0.14725000000000002,-0.0942139235320246
0.14775000000000002,-0.09345583385041813
0.14825000000000002,-0.09270483724057177
0.14875000000000002,-0.09196088548518562
0.14925000000000002,-0.0912239304582753
0.14975000000000002,-0.09049392283190823
0.15025000000000002,-0.08977081586749304
0.15075000000000002,-0.08905456832869012
0.15125000000000002,-0.08834511539056361
0.15175000000000002,-0.08764241773542691
0.15225000000000002,-0.08694641431395807
0.15275000000000002,-0.08625706321918968
0.15325,-0.08557429586848248
0.15375000000000003,-0.08489806465048856
0.15425,-0.08422831482464856
0.15475000000000003,-0.08356500006763982
0.15525,-0.08290805430583993
0.15575000000000003,-0.08225742312718645
0.15625,-0.08161305683959984
0.15675000000000003,-0.0809748879707679
0.15725,-0.08034286840805228
0.15775,-0.07971694738220698
0.15825,-0.07909705521375829
0.15875,-0.07848314438670714
0.15925,-0.07787515413976649
0.15975000000000003,-0.07727302719946885
0.16025000000000003,-0.0766767177590467
0.16075000000000003,-0.0760861555845241
0.16125000000000003,-0.07550129106746603
0.16175,-0.07492206737712145
0.16225000000000003,-0.07434842902543276
0.16275,-0.07378032186404485
0.16325000000000003,-0.07321768721252105
0.16375,-0.07266047691647966
0.16425000000000003,-0.07210862384272913
0.16475,-0.07156208322908873
0.16525000000000004,-0.07102079948177234
0.16575,-0.07048471557307262
0.16625,-0.0699537831148184
0.16675,-0.06942794158711915
0.16725,-0.06890714453985143
0.16775,-0.06839133813442216
0.16825,-0.06788046349025306
0.16875,-0.06737447890257808
0.16925,-0.06687332943260706
0.16975,-0.06637696122130486
0.17025,-0.06588532519681119
0.17075,-0.06539837258839694
0.17125,-0.06491605229797112
0.17175,-0.06443831847270358
0.17225000000000001,-0.06396511335507725
0.17275000000000004,-0.06349639983039168
0.17325000000000002,-0.06303212645435706
0.17375000000000004,-0.06257223521741297
0.17425000000000002,-0.062116693244960414
0.17475000000000002,-0.0616654500817501
0.17525000000000002,-0.061218455454604664
0.17575000000000002,-0.060775664068198135
0.17625000000000002,-0.060337033496660725
0.17675000000000002,-0.05990251938266455
0.17725000000000002,-0.05947207306151611
0.17775000000000002,-0.05904565373139331
0.17825000000000002,-0.05862321811028906
0.17875000000000002,-0.058204719084641456
0.17925000000000002,-0.0577901189482535
0.17975,-0.05737937496735743
0.18025000000000002,-0.05697244594469532
0.18075000000000002,-0.056569285031382616
0.18125000000000002,-0.05616985331754322
0.18175000000000002,-0.05577411524462121
0.18225000000000002,-0.05538202697931822
0.18275000000000002,-0.0549935504083715
0.18325000000000002,-0.054608642203317674
0.18375000000000002,-0.05422727127265355
0.18425000000000002,-0.05384939451811548
0.18475000000000003,-0.0534749706268447
0.18525000000000003,-0.053103972034846264
0.18575000000000003,-0.05273635287630994
0.18625000000000003,-0.05237207890882385
0.18675000000000003,-0.05201111347207081
0.18725000000000003,-0.05165342716274298
0.18775000000000003,-0.05129897423631574
0.18825000000000003,-0.050947726617576676
0.18875000000000003,-0.05059964837605792
0.18925000000000003,-0.05025470671900742
0.18975,-0.049912859701835566
0.19025,-0.0495740853167386
0.19075,-0.04923834554624508
0.19125,-0.048905608249316605
0.19175,-0.04857583562279183
0.19225,-0.048249005194159165
0.19275,-0.047925080698580855
0.19325000000000003,-0.04760403000461883
0.19375000000000003,-0.04728582185661301
0.19425000000000003,-0.04697043217479823
0.19475000000000003,-0.0466578229515913
0.19525000000000003,-0.04634796819726974
0.19575,-0.0460408380386262
0.19625000000000004,-0.04573640519401803
0.19675000000000004,-0.04543463748251899
0.19725000000000004,-0.045135506957011545
0.19775,-0.04483899041883261
0.19824999999999998,-0.0445450564878012
0.19875,-0.04425367712766496
0.19925000000000004,-0.043964826575528644
0.19975,-0.04367847706307524


==> data/dataNumExampleLJF2DDappDist05x.csv <==
0.0206,0.04949221400808024
0.021114236398536435,-0.01582995157467182
0.02162847279707287,-0.06440519459037453
0.022142709195609307,-0.1002342354342074
0.02265694559414574,-0.12633336057012268
0.02317118199268218,-0.14498861901458682
0.023685418391218613,-0.15794097925598782
0.024199654789755047,-0.16652213215138167
0.02471389118829148,-0.17175475021814068
0.025228127586827923,-0.17442696815934955
0.025742363985364353,-0.17514804073531276
0.026256600383900788,-0.17439016872537483
0.026770836782437225,-0.1725200981345112
0.02728507318097366,-0.16982311392131288
0.027799309579510094,-0.16652134607696578
0.028313545978046535,-0.1627877996164565
0.028827782376582966,-0.15875715337643825
0.0293420187751194,-0.15453410534085266
0.029856255173655838,-0.15019984640347206
0.030370491572192272,-0.14581710016168903
0.030884727970728713,-0.1414340594027419
0.03139896436926515,-0.13708747029938262
0.03191320076780158,-0.13280505571788737
0.032427437166338016,-0.12860742420650095
0.03294167356487445,-0.12450957735777246
0.03345590996341089,-0.12052210253129592
0.033970146361947326,-0.11665211833167866
0.03448438276048376,-0.11290402524432508
0.034998619159020194,-0.10928010231374397
0.03551285555755663,-0.10578098186697438
0.03602709195609306,-0.10240602741014071
0.036541328354629504,-0.09915363448677994
0.03705556475316594,-0.09602147012556467
0.03756980115170237,-0.09300666325188045
0.03808403755023881,-0.09010595588640274
0.03859827394877524,-0.08731582294699619
0.039112510347311676,-0.08463256688721138
0.03962674674584812,-0.08205239215248977
0.04014098314438455,-0.07957146344218524
0.040655219542920985,-0.0771859509760155
0.04116945594145742,-0.07489206533446824
0.041683692339993854,-0.07268608394019349
0.04219792873853029,-0.07056437084525996
0.04271216513706673,-0.06852339116662165
0.04322640153560317,-0.06655972125299259
0.0437406379341396,-0.06467005545774596
0.04425487433267603,-0.06285121022428874
0.04476911073121247,-0.061100126054604964
0.0452833471297489,-0.05941386782186753
0.04579758352828534,-0.05778962379920055
0.04631181992682178,-0.05622470370464816
0.04682605632535821,-0.05471653600403509
0.047340292723894645,-0.053262664665999826
0.047854529122431086,-0.05186074552502051
0.04836876552096751,-0.050508542376970306
0.048883001919503954,-0.049203922906371045
0.049397238318040396,-0.047944854523871316
0.04991147471657682,-0.046729400175737845
0.05042571111511326,-0.04555571417356208
0.0509399475136497,-0.04442203808137035
0.05145418391218614,-0.043326696688418126
0.05196842031072257,-0.042268094088750374
0.05248265670925901,-0.041244709882817726
0.05299689310779544,-0.04025509551177178
0.05351112950633187,-0.03929787073135521
0.05402536590486831,-0.038371720229322476
0.05453960230340475,-0.037475390388000185
0.05505383870194118,-0.03660768619174529
0.05556807510047762,-0.03576746827764393
0.056082311499014055,-0.03495365012669596
0.05659654789755048,-0.0341651953919096
0.057110784296086924,-0.033401115359131595
0.057625020694623365,-0.03266046653601154
0.05813925709315979,-0.03194234836421414
0.05865349349169623,-0.031245901049825886
0.05916772989023267,-0.0305703035068213
0.059681966288769095,-0.029914771408442842
0.060196202687305536,-0.029278555341401308
0.06071043908584198,-0.028660939057881474
0.061224675484378405,-0.028061237820470514
0.061738911882914846,-0.027478796835264163
0.06225314828145128,-0.026912989768568985
0.06276738467998771,-0.026363217342796147
0.06328162107852416,-0.025828906007318297
0.06379585747706058,-0.0253095066802502
0.06431009387559702,-0.02480449355729586
0.06482433027413345,-0.0243133629839936
0.06533856667266989,-0.023835632387866457
0.06585280307120633,-0.02337083926717018
0.06636703946974276,-0.022918540233096488
0.0668812758682792,-0.022478310102461346
0.06739551226681564,-0.022049741038064258
0.06790974866535207,-0.021632441734063368
0.06842398506388851,-0.021226036643851642
0.06893822146242495,-0.020830165248068327
0.06945245786096138,-0.020444481360502934
0.06996669425949781,-0.020068652469787562
0.07048093065803425,-0.01970235911488312
0.07099516705657069,-0.019345294292486312
0.07150940345510712,-0.01899716289458825
0.07202363985364356,-0.018657681174519186
0.07253787625218,-0.018326576239909173
0.07305211265071643,-0.018003585571085334
0.07356634904925287,-0.0176884565635127
0.07408058544778931,-0.017380946092965782
0.07459482184632574,-0.017080820102192903
0.07510905824486216,-0.016787853207909195
0.0756232946433986,-0.016501828327019213
0.07613753104193503,-0.016222536321035097
0.07665176744047147,-0.01594977565771391
0.07716600383900792,-0.01568335208899646
0.07768024023754434,-0.0154230783443801
0.07819447663608078,-0.01516877383890905
0.07870871303461723,-0.01492026439501154
0.07922294943315365,-0.014677381977457535
0.0797371858316901,-0.014439964440752254
0.08025142223022654,-0.014207855288317861
0.08076565862876296,-0.013980903442853895
0.0812798950272994,-0.013758963027300855
0.08179413142583583,-0.01354189315586242
0.08230836782437227,-0.013329557734574213
0.0828226042229087,-0.013121825270932835
0.08333684062144514,-0.012918568692128526
0.08385107701998158,-0.012719665171447916
0.08436531341851801,-0.012524995962438591
0.08487954981705445,-0.01233444624044755
0.08539378621559089,-0.012147904951169769
0.08590802261412732,-0.011965264665859877
0.08642225901266376,-0.011786421442879634
0.08693649541120019,-0.0116112746952736
0.08745073180973661,-0.011439727064077275
0.08796496820827306,-0.01127168429708307
0.0884792046068095,-0.011107055132799838
0.08899344100534592,-0.01094575118935743
0.08950767740388237,-0.010787686858121738
0.09002191380241881,-0.010632779201795325
0.09053615020095523,-0.01048094785679328
0.09105038659949168,-0.01033211493969314
0.09156462299802812,-0.010186204957568085
0.09207885939656454,-0.010043144722023778
0.09259309579510099,-0.009902863266766863
0.09310733219363741,-0.009765291768543106
0.09362156859217385,-0.009630363471290183
0.09413580499071028,-0.009498013613359259
0.09465004138924672,-0.009368179357665908
0.09516427778778316,-0.009240799724637996
0.09567851418631959,-0.00911581552783515
0.09619275058485603,-0.008993169312120582
0.09670698698339247,-0.008872805294271278
0.0972212233819289,-0.008754669305919019
0.09773545978046534,-0.008638708738719358
0.09824969617900177,-0.008524872491651167
0.0987639325775382,-0.008413110920353545
0.09927816897607464,-0.008303375788411706
0.09979240537461107,-0.008195620220507863
0.1003066417731475,-0.008089798657356352
0.10082087817168395,-0.007985866812347753
0.10133511457022037,-0.007883781629827682
0.1018493509687568,-0.007783501244942377
0.10236358736729326,-0.007684984944984291
0.10287782376582968,-0.007588193132174514
0.10339206016436611,-0.00749308728782281
0.10390629656290257,-0.007399629937806927
0.104420532961439,-0.007307784619317387
0.10493476935997542,-0.007217515848815213
0.10544900575851186,-0.007128789091152846
0.1059632421570483,-0.007041570729810924
0.10647747855558475,-0.006955828038205415
0.10699171495412117,-0.006871529152021882
0.1075059513526576,-0.006788643042535597
0.10802018775119406,-0.00670713949087761
0.10853442414973048,-0.006626989063209604
0.10904866054826691,-0.006548163086771017
0.10956289694680336,-0.006470633626763943
0.11007713334533979,-0.006394373464043056
0.11059136974387622,-0.006319356073578898
0.11110560614241266,-0.006245555603664105
0.11161984254094909,-0.006172946855834385
0.11213407893948552,-0.006101505265475624
0.11264831533802197,-0.0060312068830916665
0.1131625517365584,-0.005962028356206808
0.11367678813509483,-0.005893946911879069
0.11419102453363128,-0.005826940339800826
0.11470526093216771,-0.005760986975964909
0.11521949733070413,-0.005696065686874533
0.11573373372924059,-0.0056321558542766145
0.11624797012777702,-0.005569237360399638
0.11676220652631344,-0.005507290573676046
0.11727644292484989,-0.0054462963349325155
0.11779067932338631,-0.005386235944030135
0.11830491572192277,-0.005327091146937767
0.1188191521204592,-0.0052688441232237315
0.11933338851899562,-0.005211477473949386
0.11984762491753208,-0.005154974209950942
0.1203618613160685,-0.005099317740495012
0.12087609771460493,-0.005044491862294574
0.12139033411314139,-0.00499048074887257
0.12190457051167781,-0.004937268940260607
0.12241880691021424,-0.004884841333020817
0.12293304330875068,-0.004833183170579555
0.12344727970728711,-0.00478228003386201
0.12396151610582354,-0.004732117832216987
0.12447575250436,-0.004682682794621744
0.12498998890289642,-0.004633961461157434
0.12550422530143285,-0.004585940674745315
0.1260184616999693,-0.004538607573135102
0.12653269809850573,-0.004491949581136606
0.12704693449704216,-0.004445954403086361
0.1275611708955786,-0.004400610015541262
0.12807540729411504,-0.0043559046601914925
0.12858964369265147,-0.004311826836985142
0.12910388009118792,-0.0042683652974578705
0.12961811648972435,-0.0042255090382599635
0.13013235288826078,-0.004183247294875146
0.13064658928679723,-0.004141569535523644
0.13116082568533366,-0.004100465455244413
0.1316750620838701,-0.004059924970150081
0.13218929848240651,-0.004019938211848761
0.13270353488094294,-0.003980495522027845
0.13321777127947937,-0.003941587447193938
0.13373200767801582,-0.0039032047335639947
0.13424624407655225,-0.0038653383221030554
0.13476048047508868,-0.003827979343703311
0.13527471687362513,-0.0037911191145005296
0.13578895327216156,-0.0037547491313227564
0.136303189670698,-0.003718861067267938
0.13681742606923444,-0.003683446767405448
0.13733166246777087,-0.003648498244598196
0.1378458988663073,-0.00361400767544141
0.13836013526484375,-0.003579967396314117
0.13887437166338018,-0.003546369899540207
0.13938860806191664,-0.003513207829655342
0.13990284446045306,-0.003480473979776518
0.1404170808589895,-0.0034481612880711693
0.14093131725752595,-0.0034162628343226385
0.14144555365606237,-0.0033847718365890463
0.1419597900545988,-0.003353681647952779
0.14247402645313523,-0.0033229857533576337
0.14298826285167168,-0.0032926777665312906
0.1435024992502081,-0.00326275142699017
0.14401673564874454,-0.003233200597124279
0.14453097204728096,-0.003204019259359814
0.1450452084458174,-0.0031752015133969767
0.14555944484435385,-0.0031467415735207983
0.14607368124289027,-0.003118633765982839
0.1465879176414267,-0.0030908725264516927
0.14710215403996316,-0.0030634523975300657
0.14761639043849958,-0.0030363680263367464
0.148130626837036,-0.0030096141621512463
0.14864486323557247,-0.002983185654119669
0.1491590996341089,-0.002957077449019404
0.14967333603264532,-0.0029312845890817705
0.15018757243118178,-0.0029058022098700786
0.1507018088297182,-0.0028806255382121237
0.15121604522825463,-0.0028557498901852184
0.15173028162679109,-0.002831170669152382
0.1522445180253275,-0.0028068833638481665
0.15275875442386394,-0.0027828835465127516
0.1532729908224004,-0.002759166871072893
0.15378722722093682,-0.0027357290713683844
0.15430146361947325,-0.0027125659594228607
0.1548157000180097,-0.002689673423757491
0.15532993641654613,-0.0026670474277465175
0.15584417281508256,-0.0026446840080134922
0.156358409213619,-0.0026225792728669234
0.15687264561215541,-0.002600729400774344
0.15738688201069184,-0.0025791306388736612
0.1579011184092283,-0.002557779301520978
0.15841535480776472,-0.0025366717688734986
0.15892959120630115,-0.002515804485506942
0.1594438276048376,-0.002495173959066222
0.15995806400337403,-0.00247477675894869
0.16047230040191046,-0.002454609515019017
0.16098653680044692,-0.002434668916354632
0.16150077319898334,-0.0024149517100213232
0.16201500959751977,-0.0023954546998777877
0.16252924599605623,-0.0023761747454084745
0.16304348239459265,-0.0023571087605842207
0.16355771879312908,-0.002338253712749417
0.16407195519166554,-0.002319606621535566
0.16458619159020196,-0.0023011645578000645
0.1651004279887384,-0.0022829246425898585
0.16561466438727485,-0.002264884046129189
0.16612890078581127,-0.0022470399868307466
0.1666431371843477,-0.0022293897303298036
0.16715737358288413,-0.002211930588540382
0.16767160998142058,-0.002194659918733421
0.168185846379957,-0.00217757512263575
0.16870008277849344,-0.0021606736455498324
0.16921431917702986,-0.0021439529754934804
0.16972855557556632,-0.00212741064235911
0.17024279197410275,-0.002111044217091969
0.17075702837263917,-0.0020948513108870227
0.17127126477117563,-0.0020788295744037597
0.17178550116971206,-0.002062976696998727
0.17229973756824848,-0.0020472904059751634
0.17281397396678494,-0.002031768465849338
0.17332821036532137,-0.0020164086776333044
0.1738424467638578,-0.0020012088781334366
0.17435668316239425,-0.0019861669392644953
0.17487091956093068,-0.0019712807673788572
0.1753851559594671,-0.0019565483026103975
0.17589939235800356,-0.0019419675182328362
0.17641362875654,-0.0019275364200320479
0.1769278651550764,-0.0019132530456920042
0.17744210155361287,-0.0018991154641941291
0.1779563379521493,-0.001885121775229627
0.17847057435068572,-0.0018712701086244649
0.17898481074922215,-0.0018575586237768015
0.1794990471477586,-0.0018439855091064144
0.18001328354629503,-0.0018305489815159913
0.18052751994483146,-0.001817247285863844
0.1810417563433679,-0.0018040786944479633
0.18155599274190432,-0.0017910415065008171
0.18207022914044077,-0.001778134047695135
0.1825844655389772,-0.0017653546696598053
0.18309870193751362,-0.0017527017495062077
0.18361293833605008,-0.0017401736893643879
0.1841271747345865,-0.0017277689159289136
0.18464141113312293,-0.0017154858800142638
0.1851556475316594,-0.0017033230561194612
0.18566988393019582,-0.0016912789420017397
0.18618412032873224,-0.0016793520582589865
0.1866983567272687,-0.0016675409479209105
0.18721259312580513,-0.0016558441760485092
0.18772682952434155,-0.0016442603293418418
0.188241065922878,-0.0016327880157558199
0.18875530232141444,-0.0016214258641238117
0.18926953871995086,-0.0016101725237888873
0.18978377511848732,-0.0015990266642427007
0.19029801151702375,-0.0015879869747714801
0.19081224791556017,-0.0015770521641093084
0.1913264843140966,-0.0015662209600983776
0.19184072071263303,-0.001555492109355969
0.19235495711116948,-0.0015448643769482469
0.1928691935097059,-0.0015343365460704882
0.19338342990824234,-0.0015239074177336737
0.1938976663067788,-0.00151357581045739
0.19441190270531522,-0.0015033405599687126
0.19492613910385165,-0.001493200518907124
0.1954403755023881,-0.0014831545565352523
0.1959546119009245,-0.001473201558455246
0.19646884829946096,-0.0014633404263307472
0.1969830846979974,-0.0014535700776143043
0.1974973210965338,-0.0014438894452801186
0.19801155749507027,-0.001434297477561958
0.19852579389360672,-0.00142479313769621
0.19904003029214312,-0.0014153754036698388
0.19955426669067958,-0.0014060432679732868


==> data/dataNumExampleLJF2DDappSigma1.csv <==
0.0412,0.05024509636737928
0.04181622954393028,0.007926563259829489
0.042432459087860565,-0.027553075991397225
0.04304868863179086,-0.05723314493473197
0.043664918175721136,-0.08198887415507433
0.04428114771965142,-0.10255880596659467
0.04489737726358171,-0.11956734885831935
0.04551360680751199,-0.13354338935611126
0.04612983635144228,-0.14493568995416972
0.046746065895372564,-0.15412565983939808
0.04736229543930284,-0.1614379722415752
0.04797852498323313,-0.16714941216988402
0.04859475452716342,-0.1714962662123283
0.0492109840710937,-0.1746805082165004
0.049827213615023985,-0.17687498809746
0.05044344315895428,-0.1782277934252948
0.051059672702884557,-0.178865923017586
0.05167590224681484,-0.1788983870693975
0.05229213179074512,-0.17841882826311817
0.05290836133467541,-0.17750774191364516
0.0535245908786057,-0.176234359805608
0.05414082042253598,-0.17465825139765054
0.05475704996646626,-0.17283068704715918
0.05537327951039654,-0.17079580048070034
0.055989509054326835,-0.16859158160571483
0.05660573859825712,-0.16625072568990443
0.0572219681421874,-0.16380136073384466
0.05783819768611769,-0.1612676713738432
0.05845442723004797,-0.15867043474927198
0.059070656773978256,-0.1560274813484875
0.05968688631790855,-0.1533540918258897
0.060303115861838834,-0.15066333909084056
0.06091934540576911,-0.14796638355074004
0.06153557494969939,-0.14527272819919584
0.062151804493629684,-0.14259043923786202
0.06276803403755997,-0.1399263370757236
0.06338426358149025,-0.13728616183642012
0.06400049312542054,-0.13467471690115834
0.06461672266935083,-0.13209599350402265
0.0652329522132811,-0.12955327896327748
0.0658491817572114,-0.1270492507642142
0.06646541130114168,-0.1245860583959906
0.06708164084507195,-0.12216539457812384
0.06769787038900224,-0.11978855728468367
0.06831409993293253,-0.11745650377974944
0.06893032947686281,-0.11516989771130921
0.06954655902079311,-0.11292915016823436
0.07016278856472338,-0.1107344554826936
0.07077901810865367,-0.10858582245535625
0.07139524765258395,-0.10648310159042487
0.07201147719651424,-0.10442600884978806
0.07262770674044453,-0.1024141463685705
0.07324393628437481,-0.10044702051651691
0.0738601658283051,-0.09852405763968565
0.07447639537223538,-0.09664461777371333
0.07509262491616567,-0.09480800658250307
0.07570885446009595,-0.09301348574375776
0.07632508400402624,-0.09126028197465649
0.07694131354795652,-0.0895475948665358
0.0775575430918868,-0.08787460367621217
0.0781737726358171,-0.08624047320309759
0.07879000217974738,-0.08464435886518173
0.07940623172367767,-0.08308541107291952
0.08002246126760794,-0.08156277898784317
0.08063869081153822,-0.08007561374202646
0.08125492035546851,-0.0786230711852055
0.0818711498993988,-0.07720431421819574
0.0824873794433291,-0.07581851476410426
0.08310360898725937,-0.07446485542258716
0.08371983853118965,-0.07314253084691533
0.08433606807511994,-0.07185074887881333
0.08495229761905022,-0.07058873147181234
0.08556852716298051,-0.06935571543016156
0.0861847567069108,-0.06815095298708601
0.08680098625084107,-0.06697371224332122
0.08741721579477137,-0.06582327748433871
0.08803344533870165,-0.06469894939246656
0.08864967488263194,-0.06360004516815716
0.08926590442656222,-0.06252589857294297
0.0898821339704925,-0.06147585990510476
0.09049836351442278,-0.06044929591774977
0.09111459305835307,-0.05944558968781742
0.09173082260228337,-0.058464140443497174
0.09234705214621365,-0.05750436335662758
0.09296328169014392,-0.056565689305840744
0.09357951123407421,-0.05564756461550097
0.0941957407780045,-0.05474945077486358
0.09481197032193478,-0.053870824141318926
0.09542819986586508,-0.05301117563110123
0.09604442940979534,-0.052170010400409375
0.09666065895372564,-0.05134684751950123
0.09727688849765592,-0.0505412196419926
0.09789311804158621,-0.049752672671287565
0.0985093475855165,-0.0489807654258112
0.09912557712944677,-0.048225069304479604
0.09974180667337705,-0.047485167953640425
0.10035803621730735,-0.04676065693653705
0.10097426576123764,-0.04605114340619171
0.10159049530516792,-0.04535624578246132
0.1022067248490982,-0.04467559343390161
0.10282295439302848,-0.04400882636496172
0.10343918393695876,-0.043355594908943466
0.10405541348088906,-0.04271555942707038
0.10467164302481935,-0.04208839001394411
0.10528787256874961,-0.04147376620959978
0.10590410211267991,-0.04087137671831664
0.10652033165661019,-0.04028091913429448
0.10713656120054048,-0.03970209967426083
0.10775279074447076,-0.039134632917042514
0.10836902028840104,-0.038578241550098376
0.10898524983233132,-0.038032656122988895
0.10960147937626162,-0.03749761480773055
0.1102177089201919,-0.036972863165966555
0.11083393846412219,-0.0364581539228674
0.11145016800805246,-0.03595324674766115
0.11206639755198275,-0.03545790804068143
0.11268262709591303,-0.034971910726813465
0.11329885663984333,-0.034495034055207256
0.11391508618377362,-0.03402706340512454
0.1145313157277039,-0.03356779009777901
0.11514754527163418,-0.03311701121402691
0.11576377481556446,-0.032674529417761715
0.11638000435949475,-0.03224015278486668
0.11699623390342503,-0.031813694637575544
0.11761246344735533,-0.03139497338409492
0.11822869299128559,-0.030983812363339257
0.11884492253521589,-0.03058003969463294
0.11946115207914618,-0.03018348813223333
0.12007738162307646,-0.02979399492453196
0.12069361116700675,-0.029411401677792715
0.12130984071093702,-0.029035554224287247
0.1219260702548673,-0.02866630249469257
0.1225422997987976,-0.028303500394616463
0.12315852934272789,-0.02794700568512038
0.12377475888665818,-0.027596679867112214
0.12439098843058845,-0.027252388069484455
0.12500721797451875,-0.02691399894087628
0.12562344751844903,-0.026581384544941775
0.12623967706237932,-0.02625442025900882
0.1268559066063096,-0.025932984676017238
0.12747213615023986,-0.025616959509627606
0.12808836569417015,-0.025306229502395396
0.12870459523810046,-0.02500068233690793
0.12932082478203075,-0.02470020854978565
0.12993705432596103,-0.02440470144845105
0.1305532838698913,-0.02411405703057252
0.13116951341382158,-0.02382817390609309
0.13178574295775186,-0.023546953221756785
0.13240197250168215,-0.023270298588048112
0.13301820204561246,-0.022998116008463545
0.13363443158954272,-0.02273031381103563
0.134250661133473,-0.02246680258203352
0.1348668906774033,-0.022207495101766807
0.13548312022133358,-0.021952306282420498
0.13609934976526386,-0.02170115310785331
0.13671557930919415,-0.021453954575292096
0.13733180885312443,-0.021210631638858453
0.13794803839705472,-0.02097110715486614
0.138564267940985,-0.020735305828828217
0.1391804974849153,-0.0205031541641176
0.13979672702884557,-0.020274580412224106
0.1404129565727759,-0.020049514524554952
0.14102918611670615,-0.01982788810572648
0.14164541566063643,-0.019609634368296807
0.14226164520456672,-0.019394688088891703
0.142877874748497,-0.01918298556567606
0.1434941042924273,-0.018974464577126957
0.14411033383635757,-0.018769064342064035
0.14472656338028786,-0.0185667254808959
0.14534279292421814,-0.018367389978041535
0.14595902246814843,-0.018171001145488253
0.14657525201207872,-0.017977503587448165
0.147191481556009,-0.01778684316607683
0.1478077110999393,-0.01759896696821939
0.14842394064386957,-0.017413823273149904
0.14904017018779986,-0.017231361521271728
0.14965639973173014,-0.01705153228374684
0.1502726292756604,-0.016874287233024372
0.15088885881959072,-0.016699579114238514
0.151505088363521,-0.016527361717448032
0.1521213179074513,-0.016357589850689178
0.15273754745138157,-0.016190219313816888
0.15335377699531183,-0.016025206873107628
0.15397000653924212,-0.015862510236600156
0.1545862360831724,-0.015702088030150073
0.15520246562710271,-0.015543899774175423
0.155818695171033,-0.015387905861071272
0.15643492471496326,-0.015234067533271856
0.15705115425889354,-0.015082346861939837
0.15766738380282383,-0.014932706726262571
0.15828361334675412,-0.014785110793336442
0.15889984289068443,-0.014639523498620655
0.1595160724346147,-0.014495910026942348
0.16013230197854497,-0.014354236294035967
0.16074853152247526,-0.014214468928600385
0.16136476106640554,-0.014076575254856918
0.16198099061033583,-0.013940523275593789
0.16259722015426614,-0.013806281655680512
0.1632134496981964,-0.013673819706039168
0.16382967924212669,-0.01354310736805736
0.16444590878605697,-0.013414115198429853
0.16506213832998726,-0.013286814354415567
0.16567836787391754,-0.013161176579497193
0.16629459741784783,-0.013037174189431526
0.1669108269617781,-0.012914780058677853
0.1675270565057084,-0.012793967607194012
0.16814328604963868,-0.01267471078758805
0.16875951559356897,-0.012556984072615388
0.16937574513749926,-0.012440762443010891
0.16999197468142954,-0.012326021375645695
0.17060820422535983,-0.01221273683199954
0.1712244337692901,-0.01210088524693861
0.1718406633132204,-0.01199044351779044
0.17245689285715066,-0.011881388993706497
0.17307312240108097,-0.011773699465304575
0.17368935194501126,-0.011667353154582161
0.17430558148894154,-0.01156232870509343
0.17492181103287183,-0.011458605172381583
0.17553804057680208,-0.011356162014659592
0.17615427012073237,-0.011254979083731735
0.17677049966466268,-0.01115503661614931
0.17738672920859297,-0.011056315224593476
0.17800295875252325,-0.010958795889478727
0.1786191882964535,-0.010862459950770917
0.1792354178403838,-0.010767289100013325
0.17985164738431408,-0.010673265372555168
0.1804678769282444,-0.010580371139976502
0.18108410647217468,-0.010488589102704143
0.18170033601610494,-0.010397902282813268
0.18231656556003523,-0.010308294017009056
0.1829327951039655,-0.010219747949783944
0.1835490246478958,-0.01013224802674495
0.18416525419182608,-0.010045778488106706
0.18478148373575637,-0.009960323862345513
0.18539771327968665,-0.009875868960009823
0.18601394282361694,-0.009792398867682904
0.18663017236754723,-0.009709898942093554
0.1872464019114775,-0.009628354804370557
0.1878626314554078,-0.00954775233443736
0.18847886099933808,-0.009468077665542564
0.18909509054326837,-0.009389317178923036
0.18971132008719865,-0.009311457498595707
0.19032754963112894,-0.009234485486274882
0.19094377917505923,-0.009158388236411139
0.1915600087189895,-0.009083153071349197
0.1921762382629198,-0.00900876753660105
0.19279246780685008,-0.00893521939623151
0.19340869735078037,-0.008862496628353136
0.19402492689471065,-0.00879058742072749
0.1946411564386409,-0.008719480166470145
0.19525738598257122,-0.00864916345985646
0.19587361552650148,-0.00857962609222564
0.19648984507043177,-0.008510857047980259
0.19710607461436205,-0.008442845500679164
0.19772230415829234,-0.008375580809220698
0.19833853370222262,-0.008309052514114554
0.19895476324615294,-0.008243250333839353
0.19957099279008322,-0.008178164161284251


==> data/dataNumExampleLJF2DappDistx2.csv <==
0.0824,0.050544292309732286
0.08301622954393029,0.02811795086686686
0.08363245908786056,0.0075784718794481565
0.08424868863179086,-0.011224472618059922
0.08486491817572113,-0.028428682004495998
0.08548114771965142,-0.04416053885166832
0.08609737726358171,-0.058536015486073345
0.08671360680751199,-0.07166158592638833
0.08732983635144227,-0.0836350526596748
0.08794606589537257,-0.09454629671585191
0.08856229543930284,-0.10447795860914133
0.08917852498323313,-0.11350605692337651
0.08979475452716341,-0.12170055061374668
0.0904109840710937,-0.12912585047067715
0.09102721361502399,-0.1358412846328977
0.09164344315895427,-0.1419015225388037
0.09225967270288456,-0.14735696126072836
0.09287590224681483,-0.15225407776994865
0.09349213179074513,-0.1566357503255265
0.09410836133467541,-0.16054155186288843
0.09472459087860569,-0.16400801797413006
0.09534082042253599,-0.16706889181772627
0.09595704996646626,-0.16975534806737597
0.09657327951039654,-0.17209619780527907
0.09718950905432684,-0.1741180760815838
0.09780573859825713,-0.1758456136969269
0.0984219681421874,-0.1773015946167948
0.09903819768611768,-0.1785071002931855
0.09965442723004797,-0.17948164204906772
0.10027065677397826,-0.18024328257313532
0.10088688631790856,-0.18080874747495426
0.10150311586183884,-0.18119352776283265
0.10211934540576911,-0.18141197402748155
0.1027355749496994,-0.18147738304302233
0.10335180449362968,-0.181402077432235
0.10396803403755997,-0.18119747898452476
0.10458426358149024,-0.180874176162214
0.10520049312542053,-0.18044198628293753
0.10581672266935083,-0.17991001282256203
0.10643295221328111,-0.17928669824382212
0.1070491817572114,-0.17857987272022915
0.10766541130114168,-0.17779679909253465
0.10828164084507196,-0.17694421436570454
0.10889787038900224,-0.1760283680277308
0.10951409993293253,-0.17505505744741737
0.11013032947686283,-0.17402966058627814
0.11074655902079308,-0.17295716623966886
0.11136278856472338,-0.17184220200406614
0.11197901810865367,-0.1706890601508157
0.11259524765258395,-0.1695017215715694
0.11321147719651424,-0.168283877946842
0.11382770674044454,-0.16703895227657167
0.1144439362843748,-0.16577011790009497
0.1150601658283051,-0.16448031612248148
0.11567639537223538,-0.16317227255462372
0.11629262491616567,-0.16184851226574137
0.11690885446009594,-0.16051137383896283
0.11752508400402623,-0.15916302241336616
0.11814131354795651,-0.1578054617891577
0.1187575430918868,-0.15644054566656157
0.1193737726358171,-0.15506998808338684
0.11999000217974738,-0.15369537311110154
0.12060623172367767,-0.1523181638645429
0.12122246126760794,-0.15093971087607302
0.12183869081153823,-0.14956125988102414
0.12245492035546851,-0.14818395905765724
0.12307114989939878,-0.1468088657615031
0.12368737944332907,-0.14543695279090074
0.12430360898725937,-0.1440691142177244
0.12491983853118965,-0.14270617081470416
0.12553606807511994,-0.14134887510835292
0.12615229761905022,-0.13999791608433776
0.1267685271629805,-0.1386539235700915
0.1273847567069108,-0.13731747231762617
0.12800098625084108,-0.1359890858077803
0.12861721579477137,-0.1346692397955624
0.12923344533870165,-0.13335836561479986
0.1298496748826319,-0.13205685325895608
0.1304659044265622,-0.13076505425374263
0.1310821339704925,-0.1294832843360184
0.1316983635144228,-0.12821182595240022
0.13231459305835308,-0.12695093059004925
0.13293082260228337,-0.12570082095118898
0.13354705214621365,-0.12446169298208205
0.1341632816901439,-0.12323371776642651
0.13477951123407422,-0.12201704329241748
0.13539574077800448,-0.12081179610206803
0.13601197032193477,-0.11961808283076573
0.13662819986586505,-0.11843599164449092
0.13724442940979534,-0.11726559358158589
0.13786065895372562,-0.11610694380549647
0.13847688849765594,-0.11496008277444594
0.13909311804158622,-0.11382503733359635
0.1397093475855165,-0.11270182173486096
0.14032557712944677,-0.11159043858918095
0.14094180667337705,-0.11049087975573867
0.14155803621730734,-0.10940312717228645
0.14217426576123762,-0.10832715363046909
0.1427904953051679,-0.10726292349976775
0.1434067248490982,-0.10621039340343583
0.14402295439302848,-0.10516951284957503
0.14463918393695877,-0.10414022482028709
0.14525541348088905,-0.10312246632163542
0.14587164302481936,-0.1021161688969724
0.14648787256874962,-0.10112125910601173
0.1471041021126799,-0.10013765897187421
0.1477203316566102,-0.09916528639817697
0.14833656120054045,-0.09820405555810967
0.14895279074447076,-0.09725387725730299
0.14956902028840105,-0.09631465927218498
0.15018524983233134,-0.09538630666540072
0.15080147937626162,-0.09446872207977458
0.1514177089201919,-0.09356180601219168
0.1520339384641222,-0.09266545706869164
0.15265016800805248,-0.09177957220197769
0.15326639755198276,-0.090904046932469
0.15388262709591305,-0.09003877555395233
0.1544988566398433,-0.08918365132481827
0.1551150861837736,-0.08833856664580449
0.15573131572770388,-0.08750341322511106
0.1563475452716342,-0.08667808223169539
0.15696377481556448,-0.0858624644375018
0.15758000435949476,-0.0850564503493373
0.15819623390342505,-0.08425993033105356
0.15881246344735533,-0.08347279471665596
0.1594286929912856,-0.08269493391492475
0.16004492253521588,-0.08192623850608804
0.16066115207914616,-0.08116659933106052
0.16127738162307645,-0.0804159075737245
0.16189361116700673,-0.07967405483669977
0.16250984071093702,-0.07894093321102519
0.1631260702548673,-0.07821643534014139
0.1637422997987976,-0.0775004544785468
0.1643585293427279,-0.07679288454546904
0.1649747588866582,-0.07609362017387848
0.16559098843058845,-0.07540255675514554
0.16620721797451873,-0.07471959047962756
0.16682344751844902,-0.07404461837345076
0.1674396770623793,-0.07337753833173893
0.1680559066063096,-0.07271824914852311
0.16867213615023988,-0.07206665054355124
0.16928836569417016,-0.07142264318620536
0.16990459523810045,-0.0707861287167193
0.17052082478203073,-0.0701570097648782
0.17113705432596102,-0.06953518996637047
0.1717532838698913,-0.06892057397695156
0.1723695134138216,-0.0683130674845685
0.17298574295775188,-0.06771257721958754
0.17360197250168213,-0.06711901096325437
0.17421820204561242,-0.06653227755451166
0.17483443158954273,-0.06595228689528942
0.17545066113347302,-0.06537894995437635
0.1760668906774033,-0.06481217876997533
0.1766831202213336,-0.06425188645103655
0.17729934976526388,-0.06369798717745942
0.17791557930919413,-0.0631503961992465
0.17853180885312445,-0.06260902983468827
0.17914803839705473,-0.06207380546765244
0.179764267940985,-0.061544641544046645
0.18038049748491528,-0.061021457567520206
0.18099672702884556,-0.06050417409446446
0.18161295657277585,-0.0599927127283696
0.18222918611670613,-0.05948699611358991
0.18284541566063645,-0.05898694792856953
0.18346164520456673,-0.058492492878572416
0.18407787474849702,-0.058003556687963184
0.1846941042924273,-0.05752006609207822
0.18531033383635756,-0.057041948828724875
0.18592656338028785,-0.05656913362934538
0.18654279292421813,-0.05610155020988011
0.18715902246814842,-0.05563912926135843
0.1877752520120787,-0.05518180244024941
0.188391481556009,-0.05472950235859814
0.18900771109993927,-0.05428216257397335
0.18962394064386956,-0.05383971757925086
0.19024017018779987,-0.05340210279225395
0.19085639973173016,-0.052969254545272834
0.1914726292756604,-0.0525411100744808
0.19208885881959067,-0.05211760750926691
0.19270508836352096,-0.05169868586150023
0.19332131790745127,-0.05128428501474278
0.19393754745138156,-0.05087434571342401
0.19455377699531184,-0.05046880955199212
0.19517000653924213,-0.05006761896405316
0.19578623608317242,-0.04967071721151052
0.1964024656271027,-0.049278048373714384
0.197018695171033,-0.04888955733663309
0.19763492471496324,-0.04850518978205301
0.19825115425889353,-0.048124892176817376
0.19886738380282382,-0.04774861176211176
0.1994836133467541,-0.04737629654280149


==> data/dataNumExampleLJF2ISSIPDist05x.csv <==
0.0206,0.05019933480376082
0.021114236398536435,-0.0155582694241847
0.02162847279707287,-0.06447641626917533
0.022142709195609307,-0.10057539062133825
0.02265694559414574,-0.1268866640573152
0.02317118199268218,-0.14570813554914142
0.023685418391218613,-0.1587900681718375
0.024199654789755047,-0.16747147814868302
0.02471389118829148,-0.1727808375005735
0.025228127586827923,-0.17551089192973857
0.025742363985364353,-0.17627457685898218
0.026256600383900788,-0.1755470420373847
0.026770836782437225,-0.1736974043877857
0.02728507318097366,-0.17101286116057213
0.027799309579510094,-0.16771708928556284
0.028313545978046535,-0.16398434854286448
0.028827782376582966,-0.15995033802641867
0.0293420187751194,-0.1557205871003049
0.029856255173655838,-0.15137696541317935
0.030370491572192272,-0.14698275160325003
0.030884727970728713,-0.142586592925946
0.03139896436926515,-0.1382256080377512
0.03191320076780158,-0.13392782528512426
0.032427437166338016,-0.1297141038053613
0.03294167356487445,-0.12559965071213364
0.03345590996341089,-0.12159522180817084
0.033970146361947326,-0.11770807358018293
0.03448438276048376,-0.11394271916426252
0.034998619159020194,-0.11030152939380822
0.03551285555755663,-0.10678521111405459
0.03602709195609306,-0.10339318803660408
0.036541328354629504,-0.10012390403943255
0.03705556475316594,-0.09697506463415367
0.03756980115170237,-0.09394382905111215
0.03808403755023881,-0.09102696282717093
0.03859827394877524,-0.08822095876266112
0.039112510347311676,-0.08552213252166241
0.03962674674584812,-0.08292669789013446
0.04014098314438455,-0.08043082570736243
0.040655219542920985,-0.07803068969181393
0.04116945594145742,-0.0757225017494127
0.041683692339993854,-0.07350253884652369
0.04219792873853029,-0.07136716312512664
0.04271216513706673,-0.069312836612973
0.04322640153560317,-0.06733613162058943
0.0437406379341396,-0.06543373770694688
0.04425487433267603,-0.06360246592625385
0.04476911073121247,-0.06183925093156967
0.0452833471297489,-0.06014115140033188
0.04579758352828534,-0.05850534915737762
0.04631181992682178,-0.05692914729845758
0.04682605632535821,-0.05540996755839267
0.047340292723894645,-0.05394534712023341
0.047854529122431086,-0.0525329350229804
0.04836876552096751,-0.05117048829388454
0.048883001919503954,-0.04985586790572932
0.049397238318040396,-0.04858703463867581
0.04991147471657682,-0.04736204490934551
0.05042571111511326,-0.046179046616091846
0.0509399475136497,-0.045036275038285445
0.05145418391218614,-0.04393204881843332
0.05196842031072257,-0.04286476604867079
0.05248265670925901,-0.041832900477299706
0.05299689310779544,-0.040834997846332544
0.05351112950633187,-0.03986967236722869
0.05402536590486831,-0.038935603339002645
0.05453960230340475,-0.038031531910509925
0.05505383870194118,-0.03715625798684147
0.05556807510047762,-0.036308637278314404
0.056082311499014055,-0.03548757848942477
0.05659654789755048,-0.034692040644294264
0.057110784296086924,-0.03392103054452028
0.057625020694623365,-0.03317360035490585
0.05813925709315979,-0.03244884531224329
0.05865349349169623,-0.03174590155215304
0.05916772989023267,-0.0310639440488846
0.059681966288769095,-0.03040218466297548
0.060196202687305536,-0.02975987029169841
0.06071043908584198,-0.029136281117316434
0.061224675484378405,-0.02853072894827735
0.061738911882914846,-0.02794255564862258
0.06225314828145128,-0.02737113165104571
0.06276738467998771,-0.026815854549202087
0.06328162107852416,-0.026276147765054964
0.06379585747706058,-0.025751459287223596
0.06431009387559702,-0.025241260476482272
0.06482433027413345,-0.024745044934745136
0.06533856667266989,-0.024262327434048256
0.06585280307120633,-0.023792642902221176
0.06636703946974276,-0.023335545462108614
0.0668812758682792,-0.02289060752137005
0.06739551226681564,-0.022457418910046156
0.06790974866535207,-0.022035586063231638
0.06842398506388851,-0.021624731246343412
0.06893822146242495,-0.021224491820611757
0.06945245786096138,-0.020834519546555685
0.06996669425949781,-0.020454479923330188
0.07048093065803425,-0.02008405156195378
0.07099516705657069,-0.01972292559053848
0.07150940345510712,-0.019370805089751003
0.07202363985364356,-0.01902740455683792
0.07253787625218,-0.01869244939664169
0.07305211265071643,-0.01836567543812613
0.07356634904925287,-0.018046828475015222
0.07408058544778931,-0.01773566382923092
0.07459482184632574,-0.01743194593588901
0.07510905824486216,-0.017135447948686724
0.0756232946433986,-0.016845951364580697
0.07613753104193503,-0.016563245666718907
0.07665176744047147,-0.016287127984648625
0.07716600383900792,-0.016017402770879527
0.07768024023754434,-0.015753881492933247
0.07819447663608078,-0.015496382340060282
0.07870871303461723,-0.015244729943852266
0.07922294943315365,-0.014998755112021096
0.0797371858316901,-0.014758294574657736
0.08025142223022654,-0.014523190742322951
0.08076565862876296,-0.014293291475356844
0.0812798950272994,-0.014068449863831517
0.08179413142583583,-0.013848524017600054
0.08230836782437227,-0.013633376865928228
0.0828226042229087,-0.01342287596622152
0.08333684062144514,-0.013216893321389513
0.08385107701998158,-0.013015305205411734
0.08436531341851801,-0.012817991996696879
0.08487954981705445,-0.012624838018845376
0.08539378621559089,-0.012435731388450375
0.08590802261412732,-0.012250563869588851
0.08642225901266376,-0.012069230734675869
0.08693649541120019,-0.01189163063137045
0.08745073180973661,-0.011717665455239744
0.08796496820827306,-0.011547240227903079
0.0884792046068095,-0.011380262980392346
0.08899344100534592,-0.011216644641478993
0.08950767740388237,-0.011056298930731463
0.09002191380241881,-0.010899142256078513
0.09053615020095523,-0.010745093615666543
0.09105038659949168,-0.010594074503808865
0.09156462299802812,-0.010446008820836468
0.09207885939656454,-0.01030082278666869
0.09259309579510099,-0.010158444857931874
0.09310733219363741,-0.010018805648463275
0.09362156859217385,-0.009881837853044528
0.09413580499071028,-0.009747476174218284
0.09465004138924672,-0.009615657252047792
0.09516427778778316,-0.009486319596687179
0.09567851418631959,-0.009359403523635894
0.09619275058485603,-0.009234851091557458
0.09670698698339247,-0.009112606042548953
0.0972212233819289,-0.008992613744752326
0.09773545978046534,-0.008874821137205044
0.09824969617900177,-0.008759176676831293
0.0987639325775382,-0.008645630287481075
0.09927816897607464,-0.008534133310928088
0.09979240537461107,-0.008424638459741715
0.1003066417731475,-0.008317099771952684
0.10082087817168395,-0.008211472567436075
0.10133511457022037,-0.008107713405937828
0.1018493509687568,-0.0080057800466758
0.10236358736729326,-0.007905631409448735
0.10287782376582968,-0.007807227537189824
0.10339206016436611,-0.007710529559904696
0.10390629656290257,-0.0076154996599361625
0.104420532961439,-0.007522101038500727
0.10493476935997542,-0.007430297883444941
0.10544900575851186,-0.007340055338170882
0.1059632421570483,-0.007251339471683948
0.10647747855558475,-0.0071641172497162835
0.10699171495412117,-0.007078356506883609
0.1075059513526576,-0.006994025919832718
0.10802018775119406,-0.006911094981340796
0.10853442414973048,-0.0068295339753280775
0.10904866054826691,-0.006749313952747846
0.10956289694680336,-0.006670406708319095
0.11007713334533979,-0.006592784758068508
0.11059136974387622,-0.006516421317650407
0.11110560614241266,-0.0064412902814138355
0.11161984254094909,-0.006367366202188349
0.11213407893948552,-0.006294624271760273
0.11264831533802197,-0.006223040302013101
0.1131625517365584,-0.006152590706706471
0.11367678813509483,-0.006083252483869643
0.11419102453363128,-0.006015003198785562
0.11470526093216771,-0.005947820967543843
0.11521949733070413,-0.005881684441140889
0.11573373372924059,-0.005816572790106667
0.11624797012777702,-0.005752465689638414
0.11676220652631344,-0.005689343305222812
0.11727644292484989,-0.005627186278728137
0.11779067932338631,-0.005565975714949142
0.11830491572192277,-0.005505693168588292
0.1188191521204592,-0.0054463206316572
0.11933338851899562,-0.005387840521282973
0.11984762491753208,-0.0053302356679049735
0.1203618613160685,-0.005273489303847755
0.12087609771460493,-0.005217585052256602
0.12139033411314139,-0.005162506916382956
0.12190457051167781,-0.005108239269206987
0.12241880691021424,-0.0050547668433855095
0.12293304330875068,-0.005002074721513698
0.12344727970728711,-0.004950148326689531
0.12396151610582354,-0.004898973413370401
0.12447575250436,-0.004848536058511661
0.12498998890289642,-0.004798822652977302
0.12550422530143285,-0.00474981989321336
0.1260184616999693,-0.0047015147731749515
0.12653269809850573,-0.004653894576498306
0.12704693449704216,-0.0046069468689092855
0.1275611708955786,-0.004560659490860448
0.12807540729411504,-0.00451502055038883
0.12858964369265147,-0.004470018416187001
0.12910388009118792,-0.004425641710880255
0.12961811648972435,-0.0043818793045028795
0.13013235288826078,-0.0043387203081671245
0.13064658928679723,-0.00429615406791798
0.13116082568533366,-0.004254170158768285
0.1316750620838701,-0.004212758378907493
0.13218929848240651,-0.004171908744078884
0.13270353488094294,-0.004131611482119522
0.13321777127947937,-0.004091857027657558
0.13373200767801582,-0.0040526360169619476
0.13424624407655225,-0.004013939282939548
0.13476048047508868,-0.00397575785027468
0.13527471687362513,-0.003938082930707014
0.13578895327216156,-0.0039009059184427347
0.136303189670698,-0.003864218385695341
0.13681742606923444,-0.0038280120783514508
0.13733166246777087,-0.0037922789117580628
0.1378458988663073,-0.003757010966627042
0.13836013526484375,-0.0037222004850535687
0.13887437166338018,-0.003687839866644546
0.13938860806191664,-0.0036539216647539213
0.13990284446045306,-0.003620438582821286
0.1404170808589895,-0.0035873834708107753
0.14093131725752595,-0.00355474932174704
0.14144555365606237,-0.00352252926834528
0.1419597900545988,-0.003490716579732645
0.14247402645313523,-0.0034593046582579914
0.14298826285167168,-0.0034282870363873813
0.1435024992502081,-0.0033976573736827723
0.14401673564874454,-0.003367409453861393
0.14453097204728096,-0.003337537181933173
0.1450452084458174,-0.003308034581414201
0.14555944484435385,-0.0032788957916136795
0.14607368124289027,-0.003250115064992296
0.1465879176414267,-0.0032216867645898633
0.14710215403996316,-0.003193605361520231
0.14761639043849958,-0.0031658654325313236
0.148130626837036,-0.0031384616576286706
0.14864486323557247,-0.0031113888177602186
0.1491590996341089,-0.0030846417925609795
0.14967333603264532,-0.003058215558155525
0.15018757243118178,-0.0030321051850166897
0.1507018088297182,-0.0030063058358790543
0.15121604522825463,-0.002980812763705364
0.15173028162679109,-0.0029556213097044655
0.1522445180253275,-0.002930726901399429
0.15275875442386394,-0.0029061250507441544
0.1532729908224004,-0.0028818113522873137
0.15378722722093682,-0.0028577814813821704
0.15430146361947325,-0.0028340311924410274
0.1548157000180097,-0.002810556317233044
0.15532993641654613,-0.002787352763224107
0.15584417281508256,-0.0027644165119578012
0.156358409213619,-0.002741743617476115
0.15687264561215541,-0.0027193302047788474
0.15738688201069184,-0.002697172468320729
0.1579011184092283,-0.0026752666705450803
0.15841535480776472,-0.0026536091404531174
0.15892959120630115,-0.0026321962722078377
0.1594438276048376,-0.002611024523771625
0.15995806400337403,-0.0025900904155765573
0.16047230040191046,-0.0025693905292266395
0.16098653680044692,-0.0025489215062310024
0.16150077319898334,-0.0025286800467673037
0.16201500959751977,-0.0025086629084744502
0.16252924599605623,-0.0024888669052738916
0.16304348239459265,-0.0024692889062187962
0.16355771879312908,-0.0024499258343701653
0.16407195519166554,-0.0024307746656994002
0.16458619159020196,-0.0024118324280164687
0.1651004279887384,-0.002393096199923077
0.16561466438727485,-0.002374563109790055
0.16612890078581127,-0.0023562303347586227
0.1666431371843477,-0.0023380950997644694
0.16715737358288413,-0.002320154676584491
0.16767160998142058,-0.0023024063829052577
0.168185846379957,-0.002284847581412874
0.16870008277849344,-0.002267475678903565
0.16921431917702986,-0.002250288125414472
0.16972855557556632,-0.002233282413374154
0.17024279197410275,-0.0022164560767723197
0.17075702837263917,-0.002199806690348201
0.17127126477117563,-0.002183331868797213
0.17178550116971206,-0.0021670292659953672
0.17229973756824848,-0.0021508965742409684
0.17281397396678494,-0.002134931523513227
0.17332821036532137,-0.0021191318807473776
0.1738424467638578,-0.0021034954491257075
0.17435668316239425,-0.00208802006738433
0.17487091956093068,-0.002072703609135206
0.1753851559594671,-0.0020575439822030014
0.17589939235800356,-0.0020425391279764744
0.17641362875654,-0.0020276870207739956
0.1769278651550764,-0.0020129856672228674
0.17744210155361287,-0.001998433105652106
0.1779563379521493,-0.0019840274054983755
0.17847057435068572,-0.00196976666672467
0.17898481074922215,-0.0019556490192515555
0.1794990471477586,-0.0019416726224005696
0.18001328354629503,-0.001927835664349514
0.18052751994483146,-0.0019141363615993896
0.1810417563433679,-0.0019005729584526312
0.18155599274190432,-0.0018871437265024016
0.18207022914044077,-0.0018738469641327166
0.1825844655389772,-0.0018606809960290283
0.18309870193751362,-0.0018476441726991838
0.18361293833605008,-0.0018347348700043769
0.1841271747345865,-0.0018219514886998814
0.18464141113312293,-0.0018092924539854132
0.1851556475316594,-0.0017967562150647568
0.18566988393019582,-0.0017843412447146488
0.18618412032873224,-0.0017720460388624048
0.1866983567272687,-0.0017598691161723927
0.18721259312580513,-0.0017478090176409299
0.18772682952434155,-0.0017358643061995156
0.188241065922878,-0.0017240335663261655
0.18875530232141444,-0.0017123154036646554
0.18926953871995086,-0.0017007084446515547
0.18978377511848732,-0.0016892113361507604
0.19029801151702375,-0.0016778227450954608
0.19081224791556017,-0.0016665413581373146
0.1913264843140966,-0.0016553658813026851
0.19184072071263303,-0.0016442950396557696
0.19235495711116948,-0.001633327576968457
0.1928691935097059,-0.0016224622553968051
0.19338342990824234,-0.0016116978551639072
0.1938976663067788,-0.0016010331742491194
0.19441190270531522,-0.0015904670280833706
0.19492613910385165,-0.0015799982492505369
0.1954403755023881,-0.0015696256871946795
0.1959546119009245,-0.0015593482079330288
0.19646884829946096,-0.0015491646937745955
0.1969830846979974,-0.0015390740430442848
0.1974973210965338,-0.0015290751698123885
0.19801155749507027,-0.0015191670036293174
0.19852579389360672,-0.0015093484892655055
0.19904003029214312,-0.0014996185864562857
0.19955426669067958,-0.001489976269651777


==> data/dataNumExampleLJF2ISSIPDistx2.csv <==
0.0825,0.049231010606077596
0.08311622954393029,0.026541050706827107
0.08373245908786056,0.005752992186339956
0.08434868863179086,-0.013284204997550342
0.08496491817572113,-0.030709027695466684
0.08558114771965142,-0.046648520792392345
0.08619737726358172,-0.06121929350346589
0.08681360680751199,-0.07452843128252606
0.08742983635144227,-0.08667432276305598
0.08804606589537256,-0.09774741015441624
0.08866229543930285,-0.10783087063086172
0.08927852498323313,-0.11700123546389651
0.08989475452716342,-0.1253289529482935
0.0905109840710937,-0.132878900548683
0.09112721361502399,-0.13971085113805093
0.09174344315895427,-0.14587989770401788
0.09235967270288456,-0.1514368404565669
0.09297590224681483,-0.15642853987587158
0.09359213179074513,-0.16089823888583243
0.09420836133467542,-0.16488585702304848
0.09482459087860569,-0.1684282591881754
0.09544082042253599,-0.17155950131337194
0.09605704996646627,-0.17431105505232058
0.09667327951039655,-0.17671201339565967
0.09728950905432683,-0.17878927893166363
0.09790573859825712,-0.18056773630769563
0.0985219681421874,-0.1820704103002031
0.0991381976861177,-0.18331861076808176
0.09975442723004799,-0.1843320656446208
0.10037065677397826,-0.18512904301538136
0.10098688631790854,-0.18572646323226483
0.10160311586183883,-0.1861400019263313
0.10221934540576912,-0.18638418470286222
0.10283557494969939,-0.18647247423070135
0.10345180449362967,-0.18641735037337503
0.10406803403755996,-0.1862303839510917
0.10468426358149026,-0.1859223046699363
0.10530049312542054,-0.18550306370673975
0.10591672266935083,-0.18498189139481347
0.1065329522132811,-0.18436735041647434
0.10714918175721139,-0.1836673848726843
0.10776541130114167,-0.18288936556784985
0.10838164084507197,-0.1820401318184679
0.10899787038900223,-0.18112603006770578
0.10961409993293253,-0.18015294956375105
0.11023032947686282,-0.17912635533779042
0.1108465590207931,-0.17805131869741186
0.11146278856472339,-0.1769325454330125
0.11207901810865369,-0.17577440191816718
0.11269524765258397,-0.17458093926980722
0.11331147719651424,-0.17335591572021214
0.11392770674044453,-0.17210281734029065
0.11454393628437481,-0.17082487724208695
0.1151601658283051,-0.16952509337799593
0.11577639537223537,-0.16820624504457005
0.11639262491616566,-0.16687090819005368
0.11700885446009596,-0.16552146961677305
0.11762508400402624,-0.1641601401621784
0.11824131354795653,-0.16278896693564182
0.11885754309188681,-0.16140984468197128
0.11947377263581709,-0.16002452633697462
0.12009000217974737,-0.1586346328352619
0.12070623172367766,-0.15724166222574887
0.12132246126760796,-0.1558469981459829
0.12193869081153821,-0.15445191770244804
0.12255492035546851,-0.15305759880034764
0.1231711498993988,-0.1516651269630105
0.12378737944332908,-0.1502755016779903
0.12440360898725937,-0.1488896423040924
0.12501983853118967,-0.14750839357095968
0.12563606807511993,-0.14613253070045784
0.1262522976190502,-0.14476276417688605
0.1268685271629805,-0.14339974419102242
0.1274847567069108,-0.14204406478114173
0.12810098625084107,-0.14069626769240362
0.12871721579477136,-0.1393568459744564
0.12933344533870164,-0.13802624733560442
0.12994967488263193,-0.13670487727055725
0.1305659044265622,-0.13539310197752685
0.1311821339704925,-0.13409125107929287
0.1317983635144228,-0.13279962016178926
0.13241459305835307,-0.13151847314278908
0.13303082260228336,-0.1302480444823566
0.13364705214621364,-0.12898854124590198
0.13426328169014393,-0.1277401450298944
0.1348795112340742,-0.12650301375957362
0.1354957407780045,-0.12527728336734645
0.13611197032193478,-0.12406306935992173
0.13672819986586507,-0.12286046828169872
0.13734442940979535,-0.12166955908136234
0.13796065895372564,-0.12049040438818348
0.13857688849765593,-0.11932305170405555
0.1391931180415862,-0.11816753451687351
0.1398093475855165,-0.11702387334049086
0.14042557712944675,-0.11589207668611784
0.14104180667337704,-0.11477214196968921
0.14165803621730733,-0.11366405635943111
0.14227426576123764,-0.1125677975675502
0.14289049530516792,-0.11148333458972265
0.1435067248490982,-0.11041062839579235
0.1441229543930285,-0.10934963257487285
0.14473918393695878,-0.10830029393781582
0.14535541348088904,-0.10726255307983085
0.14597164302481935,-0.10623634490583572
0.1465878725687496,-0.10522159912095336
0.1472041021126799,-0.10421824068841523
0.14782033165661018,-0.10322619025696822
0.14843656120054047,-0.10224536455975747
0.14905279074447075,-0.10127567678651667
0.14966902028840107,-0.10031703693078503
0.15028524983233135,-0.09936935211375159
0.15090147937626164,-0.098432526886225
0.1515177089201919,-0.09750646351013253
0.15213393846412218,-0.09659106222085295
0.15275016800805247,-0.09568622147161354
0.15336639755198275,-0.09479183816108977
0.15398262709591304,-0.09390780784528718
0.15459885663984332,-0.09303402493470203
0.1552150861837736,-0.09217038287769874
0.1558313157277039,-0.09131677433098712
0.15644754527163418,-0.090473091318018
0.1570637748155645,-0.08963922537606384
0.15768000435949475,-0.0888150676927118
0.15829623390342504,-0.08800050923243724
0.15891246344735532,-0.08719544085389402
0.15952869299128558,-0.08639975341851225
0.1601449225352159,-0.08561333789095565
0.16076115207914618,-0.08483608543196358
0.16137738162307647,-0.0840678874840583
0.16199361116700675,-0.08330863585057852
0.16260984071093704,-0.08255822276846603
0.16322607025486732,-0.08181654097520297
0.1638422997987976,-0.08108348377028146
0.1644585293427279,-0.08035894507155239
0.16507475888665818,-0.0796428194667862
0.16569098843058844,-0.07893500226075734
0.16630721797451872,-0.07823538951814019
0.166923447518449,-0.07754387810248675
0.16753967706237932,-0.07686036571154958
0.1681559066063096,-0.07618475090918142
0.1687721361502399,-0.07551693315404084
0.16938836569417018,-0.07485681282531292
0.17000459523810046,-0.07420429124564437
0.17062082478203072,-0.07355927070147777
0.171237054325961,-0.07292165446095883
0.1718532838698913,-0.07229134678957921
0.17246951341382158,-0.07166825296371254
0.17308574295775186,-0.07105227928218177
0.17370197250168215,-0.0704433330759946
0.17431820204561244,-0.06984132271637516
0.17493443158954272,-0.06924615762121111
0.17555066113347303,-0.0686577482600228
0.17616689067740332,-0.0680760061575647
0.17678312022133358,-0.06750084389615318
0.17739934976526386,-0.06693217511681437
0.17801557930919415,-0.06636991451933855
0.17863180885312444,-0.06581397786131976
0.17924803839705472,-0.06526428195626005
0.179864267940985,-0.06472074467080396
0.1804804974849153,-0.06418328492117809
0.18109672702884558,-0.06365182266888819
0.18171295657277586,-0.0631262789157418
0.18232918611670615,-0.06260657569824413
0.18294541566063643,-0.06209263608142318
0.18356164520456672,-0.06158438415213088
0.184177874748497,-0.061081745011862726
0.1847941042924273,-0.060584644769143464
0.18541033383635755,-0.06009301053151392
0.18602656338028786,-0.05960677039715809
0.18664279292421815,-0.05912585344620391
0.18725902246814843,-0.0586501897317315
0.18787525201207872,-0.05817971027051844
0.18849148155600898,-0.057714347033550495
0.18910771109993926,-0.05725403293632314
0.18972394064386958,-0.0567987018289621
0.19034017018779986,-0.05634828848618084
0.19095639973173015,-0.05590272859710174
0.1915726292756604,-0.0554619587549571
0.1921888588195907,-0.05502591644669122
0.19280508836352098,-0.05459454004247907
0.19342131790745126,-0.05416776878518037
0.19403754745138158,-0.053745542779741584
0.19465377699531183,-0.05332780298256104
0.19527000653924212,-0.05291449119083072
0.19588623608317243,-0.05250555003186652
0.19650246562710272,-0.052100922952437234
0.197118695171033,-0.051700554208105653
0.19773492471496326,-0.05130438885258598
0.19835115425889355,-0.050912372727133975
0.19896738380282383,-0.05052445244997142
0.19958361334675412,-0.05014057540575503


==> data/dataNumExampleLJF2ISSIPSigma1.csv <==
0.0412,0.051630967346608214
0.04181622954393028,0.008753938356987678
0.042432459087860565,-0.027209562742453786
0.04304868863179086,-0.057308866517069346
0.043664918175721136,-0.08242777821498426
0.04428114771965142,-0.10331220256218643
0.04489737726358171,-0.1205928821214779
0.04551360680751199,-0.1348041632146213
0.04612983635144228,-0.14639952322098648
0.046746065895372564,-0.15576445019096674
0.04736229543930284,-0.1632271520594013
0.04797852498323313,-0.1690674820548883
0.04859475452716342,-0.17352439431624944
0.0492109840710937,-0.17680218546209336
0.049827213615023985,-0.17907573095437668
0.05044344315895428,-0.18049488723194673
0.051059672702884557,-0.18118819993976043
0.05167590224681484,-0.18126603370365957
0.05229213179074512,-0.18082321865926654
0.05290836133467541,-0.17994129243195722
0.0535245908786057,-0.1786904027628199
0.05414082042253598,-0.17713092490804716
0.05475704996646626,-0.17531483884634902
0.05537327951039654,-0.17328690384137602
0.055989509054326835,-0.1710856617268044
0.05660573859825712,-0.16874429517108613
0.0572219681421874,-0.16629136294312763
0.05783819768611769,-0.16375143068235043
0.05845442723004797,-0.16114561274916483
0.059070656773978256,-0.1584920382909929
0.05968688631790855,-0.15580625261980807
0.060303115861838834,-0.15310156329050784
0.06091934540576911,-0.15038933883835393
0.06153557494969939,-0.14767926693166988
0.062151804493629684,-0.14497957768449998
0.06276803403755997,-0.14229723702135022
0.06338426358149025,-0.13963811426635087
0.06400049312542054,-0.1370071275204222
0.06461672266935083,-0.13440836987446514
0.0652329522132811,-0.13184521906919233
0.0658491817572114,-0.12932043284061323
0.06646541130114168,-0.12683623187399296
0.06708164084507195,-0.12439437201968329
0.06769787038900224,-0.12199620719429782
0.06831409993293253,-0.11964274419427579
0.06893032947686281,-0.11733469048076539
0.06954655902079311,-0.11507249585073848
0.07016278856472338,-0.11285638878569926
0.07077901810865367,-0.11068640816322173
0.07139524765258395,-0.10856243092526963
0.07201147719651424,-0.10648419621866456
0.07262770674044453,-0.10445132645531585
0.07324393628437481,-0.1024633456813509
0.0738601658283051,-0.10051969559376006
0.07447639537223538,-0.098619749499465
0.07509262491616567,-0.0967628244738894
0.07570885446009595,-0.09494819194329823
0.07632508400402624,-0.09317508688671916
0.07694131354795652,-0.0914427158285438
0.0775575430918868,-0.08975026377141249
0.0781737726358171,-0.08809690020028887
0.07879000217974738,-0.08648178427235342
0.07940623172367767,-0.08490406929313449
0.08002246126760794,-0.08336290656692291
0.08063869081153822,-0.08185744869869166
0.08125492035546851,-0.08038685241529847
0.0818711498993988,-0.07895028096547402
0.0824873794433291,-0.07754690615087467
0.08310360898725937,-0.07617591003413332
0.08371983853118965,-0.07483648636429369
0.08433606807511994,-0.07352784175513805
0.08495229761905022,-0.07224919664764878
0.08556852716298051,-0.07099978608408414
0.0861847567069108,-0.0697788603178533
0.08680098625084107,-0.06858568528047632
0.08741721579477137,-0.06741954292435876
0.08803344533870165,-0.06627973145787203
0.08864967488263194,-0.06516556548724523
0.08926590442656222,-0.06407637607804123
0.0898821339704925,-0.06301151074744915
0.09049836351442278,-0.06197033339727215
0.09111459305835307,-0.06095222419629956
0.09173082260228337,-0.05995657941969859
0.09234705214621365,-0.05898281125212637
0.09296328169014392,-0.05803034756045378
0.09357951123407421,-0.05709863164125692
0.0941957407780045,-0.05618712194760242
0.09481197032193478,-0.05529529179908152
0.09542819986586508,-0.05442262907855483
0.09604442940979534,-0.053568635918623986
0.09666065895372564,-0.052732828380463975
0.09727688849765592,-0.051914736127301464
0.09789311804158621,-0.05111390209452357
0.0985093475855165,-0.05032988215813519
0.09912557712944677,-0.049562244803043665
0.09974180667337705,-0.04881057079244547
0.10035803621730735,-0.048074452839404175
0.10097426576123764,-0.04735349528154603
0.10159049530516792,-0.04664731375965833
0.1022067248490982,-0.04595553490085183
0.10282295439302848,-0.045277796006836096
0.10343918393695876,-0.044613744747759504
0.10405541348088906,-0.043963038861985715
0.10467164302481935,-0.04332534586209422
0.10528787256874961,-0.042700342747340664
0.10590410211267991,-0.04208771572274331
0.10652033165661019,-0.0414871599249205
0.10713656120054048,-0.04089837915475869
0.10775279074447076,-0.04032108561695183
0.10836902028840104,-0.03975499966642346
0.10898524983233132,-0.039199849561611044
0.10960147937626162,-0.03865537122457455
0.1102177089201919,-0.038121308007863286
0.11083393846412219,-0.03759741046806414
0.11145016800805246,-0.037083436145936066
0.11206639755198275,-0.036579149353025475
0.11268262709591303,-0.036084320964645755
0.11329885663984333,-0.035598728219096626
0.11391508618377362,-0.03512215452299358
0.1145313157277039,-0.034654389262569835
0.11514754527163418,-0.03419522762081134
0.11576377481556446,-0.03374447040028314
0.11638000435949475,-0.03330192385150041
0.11699623390342503,-0.03286739950670134
0.11761246344735533,-0.03244071401887269
0.11822869299128559,-0.03202168900588487
0.11884492253521589,-0.03161015089959027
0.11946115207914618,-0.031205930799741932
0.12007738162307646,-0.03080886433258989
0.12069361116700675,-0.030418791514016025
0.12130984071093702,-0.03003555661706915
0.1219260702548673,-0.029659008043764132
0.1225422997987976,-0.029288998201015465
0.12315852934272789,-0.0289253833805712
0.12377475888665818,-0.028568023642823917
0.12439098843058845,-0.028216782704372903
0.12500721797451875,-0.027871527829217174
0.12562344751844903,-0.027532129723461835
0.12623967706237932,-0.0271984624334234
0.1268559066063096,-0.02687040324702125
0.12747213615023986,-0.02654783259834946
0.12808836569417015,-0.026230633975320855
0.12870459523810046,-0.025918693830284445
0.12932082478203075,-0.025611901493514194
0.12993705432596103,-0.025310149089475625
0.1305532838698913,-0.025013331455775667
0.13116951341382158,-0.024721346064707106
0.13178574295775186,-0.02443409294729909
0.13240197250168215,-0.02415147461979046
0.13301820204561246,-0.023873396012443773
0.13363443158954272,-0.0235997644006207
0.134250661133473,-0.023330489338044116
0.1348668906774033,-0.02306548259217092
0.13548312022133358,-0.022804658081605866
0.13609934976526386,-0.02254793181548681
0.13671557930919415,-0.02229522183477553
0.13733180885312443,-0.022046448155388892
0.13794803839705472,-0.021801532713108585
0.138564267940985,-0.0215603993102107
0.1391804974849153,-0.02132297356375505
0.13979672702884557,-0.021089182855480337
0.1404129565727759,-0.02085895628325017
0.14102918611670615,-0.0206322246139983
0.14164541566063643,-0.02040892023812245
0.14226164520456672,-0.020188977125278965
0.142877874748497,-0.01997233078153056
0.1434941042924273,-0.01975891820780254
0.14411033383635757,-0.019548677859604166
0.14472656338028786,-0.019341549607972172
0.14534279292421814,-0.019137474701597004
0.14595902246814843,-0.018936395730091718
0.14657525201207872,-0.01873825658836621
0.147191481556009,-0.018543002442070064
0.1478077110999393,-0.01835057969406903
0.14842394064386957,-0.018160935951921142
0.14904017018779986,-0.017974019996319535
0.14965639973173014,-0.01778978175047058
0.1502726292756604,-0.017608172250376378
0.15088885881959072,-0.01742914361599303
0.151505088363521,-0.017252649023235048
0.1521213179074513,-0.017078642676799524
0.15273754745138157,-0.016907079783783405
0.15335377699531183,-0.016737916528067234
0.15397000653924212,-0.016571110045442358
0.1545862360831724,-0.01640661839945662
0.15520246562710271,-0.01624440055795584
0.155818695171033,-0.016084416370298865
0.15643492471496326,-0.015926626545225114
0.15705115425889354,-0.015770992629353095
0.15766738380282383,-0.01561747698629104
0.15828361334675412,-0.015466042776339159
0.15889984289068443,-0.015316653936765644
0.1595160724346147,-0.01516927516263853
0.16013230197854497,-0.015023871888195144
0.16074853152247526,-0.014880410268733421
0.16136476106640554,-0.014738857163008066
0.16198099061033583,-0.014599180116116148
0.16259722015426614,-0.014461347342857304
0.1632134496981964,-0.014325327711553218
0.16382967924212669,-0.014191090728312747
0.16444590878605697,-0.01405860652172923
0.16506213832998726,-0.01392784582799577
0.16567836787391754,-0.013798779976427068
0.16629459741784783,-0.013671380875374145
0.1669108269617781,-0.013545620998521399
0.1675270565057084,-0.013421473371552778
0.16814328604963868,-0.013298911559177742
0.16875951559356897,-0.013177909652504725
0.16937574513749926,-0.013058442256752414
0.16999197468142954,-0.01294048447928886
0.17060820422535983,-0.01282401191798798
0.1712244337692901,-0.01270900064989483
0.1718406633132204,-0.012595427220189727
0.17245689285715066,-0.012483268631443202
0.17307312240108097,-0.012372502333152478
0.17368935194501126,-0.012263106211551605
0.17430558148894154,-0.012155058579687392
0.17492181103287183,-0.012048338167752769
0.17553804057680208,-0.011942924113670803
0.17615427012073237,-0.011838795953921628
0.17677049966466268,-0.011735933614605468
0.17738672920859297,-0.011634317402734878
0.17800295875252325,-0.011533927997749549
0.1786191882964535,-0.011434746443247434
0.1792354178403838,-0.01133675413892618
0.17985164738431408,-0.011239932832728089
0.1804678769282444,-0.011144264613183956
0.18108410647217468,-0.011049731901949349
0.18170033601610494,-0.010956317446528106
0.18231656556003523,-0.010864004313177779
0.1829327951039655,-0.010772775879992195
0.1835490246478958,-0.010682615830155597
0.18416525419182608,-0.01059350814536407
0.18478148373575637,-0.010505437099409626
0.18539771327968665,-0.0104183872519217
0.18601394282361694,-0.010332343442263026
0.18663017236754723,-0.010247290783574205
0.1872464019114775,-0.010163214656963834
0.1878626314554078,-0.010080100705840034
0.18847886099933808,-0.009997934830378988
0.18909509054326837,-0.009916703182127652
0.18971132008719865,-0.00983639215873601
0.19032754963112894,-0.009756988398816495
0.19094377917505923,-0.00967847877692573
0.1915600087189895,-0.009600850398666774
0.1921762382629198,-0.009524090595907461
0.19279246780685008,-0.009448186922112453
0.19340869735078037,-0.009373127147785723
0.19402492689471065,-0.009298899256020288
0.1946411564386409,-0.00922549143815296
0.19525738598257122,-0.00915289208952056
0.19587361552650148,-0.009081089805315745
0.19648984507043177,-0.009010073376538974
0.19710607461436205,-0.008939831786044933
0.19772230415829234,-0.008870354204680242
0.19833853370222262,-0.008801629987510488
0.19895476324615294,-0.008733648670134112
0.19957099279008322,-0.008666399965080972


==> data/dataNumExamplePeel40Elem100gp105c20ip66901inD0045IFdistt1.csv <==
0,0
0.000125,-0.0021639643863051675
0.0013750000000000001,-0.003110236871688222
0.0026250000000000006,-0.0036085987550891502
0.003875,-0.0038466435702404853
0.005125000000000001,-0.003975992416770194
0.0063750000000000005,-0.004060663431108724
0.007625,-0.004123778443289671
0.008875,-0.004178054567156675
0.010125000000000002,-0.00422912126654847
0.011375000000000001,-0.004279992326781211
0.012625,-0.00433241095896997
0.013875000000000002,-0.004385019006025826
0.015125,-0.0044382755875316555
0.016375,-0.004496469751050671
0.017625,-0.004559729888423847
0.018875000000000003,-0.0046282018070055355
0.020125000000000004,-0.004703312473751012
0.021375,-0.004782720508562516
0.022625000000000003,-0.004867888125778402
0.023875,-0.004959037039009123
0.025125,-0.005057670028922902
0.026375000000000003,-0.005161537661518755
0.027625000000000004,-0.005272182991156985
0.028875,-0.005389919180250771
0.030125000000000002,-0.005515085644907283
0.031375,-0.005648049743298727
0.032625,-0.0057892086356463295
0.033875,-0.005938991303940149
0.035125,-0.006097860756645707
0.036375000000000005,-0.006266316437459078
0.037625000000000006,-0.006446152159152154
0.03887500000000001,-0.006636704137169059
0.040125,-0.0068373324096462195
0.041375,-0.007049965608443573
0.042624999999999996,-0.007275329883145044
0.043875000000000004,-0.007514207600180791
0.045125000000000005,-0.007767441735026314
0.046375,-0.00803594065539237
0.047625,-0.008320683356354063
0.048875,-0.008623976982239807
0.050125,-0.00894446325464475
0.051375000000000004,-0.009285868169224092
0.052625000000000005,-0.00964701362629902
0.053875,-0.010030575280688743
0.055125,-0.010438093365831083
0.056375,-0.010871230160441694
0.057625,-0.011331780265589671
0.058875,-0.011821681536438963
0.060125,-0.01234427714846107
0.061375,-0.012899333782732132
0.062625,-0.01349053685446078
0.063875,-0.014121779884165932
0.065125,-0.014793407575361852
0.066375,-0.015509746592357902
0.067625,-0.016274120753953798
0.068875,-0.017090118872984988
0.070125,-0.017961614652282444
0.071375,-0.018892787579729137
0.072625,-0.01988939871363095
0.073875,-0.02095380645999096
0.07512500000000001,-0.022093754939393737
0.07637500000000001,-0.02331237597568324
0.07762500000000001,-0.024616976292273888
0.07887500000000001,-0.026014061639804
0.08012500000000002,-0.027510594301316464
0.08137500000000002,-0.02911402425553236
0.082625,-0.030832308984567694
0.083875,-0.032673927095100655
0.085125,-0.03464913635243917
0.08637500000000001,-0.03676622260131377
0.08762500000000001,-0.03903398792453751
0.08887500000000001,-0.04146420934601587
0.09012500000000001,-0.044067862343734915
0.09137500000000001,-0.046856293407306404
0.092625,-0.0498411203198231
0.093875,-0.0530340953510339
0.095125,-0.05644692291482287
0.096375,-0.060091022067792675
0.097625,-0.06397722403668621
0.098875,-0.06811540734060129
0.100125,-0.07251549444872875
0.101375,-0.07718276961314677
0.10262500000000001,-0.08212006132819132
0.10387500000000001,-0.08732917977453007
0.10512500000000001,-0.09280616866059993
0.10637500000000001,-0.0985416760533296
0.107625,-0.10451977391810857
0.108875,-0.11071663540896484
0.110125,-0.117099101402687
0.111375,-0.12362317439487724
0.112625,-0.13023249706331597
0.113875,-0.13685689692375666
0.115125,-0.143411106114884
0.116375,-0.14979379499641812
0.117625,-0.15588834120642872
0.118875,-0.16155800876016016
0.120125,-0.1666545325677941
0.121375,-0.17101528257709991
0.122625,-0.17446796307142692
0.123875,-0.17683547346826423
0.125125,-0.17794201222911396
0.12637500000000002,-0.17762321460996766
0.127625,-0.17572991375466288
0.12887500000000002,-0.17213777548449716
0.130125,-0.16675592073457363
0.13137500000000002,-0.1595343973622477
0.132625,-0.150471104907254
0.13387500000000002,-0.1396169550880839
0.135125,-0.12707862218561716
0.13637500000000002,-0.11301838298324915
0.137625,-0.09765074690746652
0.138875,-0.08123583472312514
0.140125,-0.06406975013976571
0.14137499999999997,-0.046472471046466415
0.142625,-0.028775281480067222
0.14387499999999998,-0.011301163139766035
0.145125,0.005642054586866771
0.14637499999999998,0.02177986906032439
0.147625,0.036880982387635916
0.14887499999999998,0.050765854383638676
0.150125,0.0633114605653984
0.15137500000000004,0.07440699843376
0.152625,0.08397435117596108
0.15387500000000004,0.09199896330617027
0.155125,0.0985017092956875
0.15637500000000001,0.10353405609655064
0.15762500000000002,0.10717123085690716
0.158875,0.10951155420936726
0.16012500000000002,0.11066345165418306
0.161375,0.11074540769514034
0.16262500000000002,0.10988021354136362
0.163875,0.10819110619006397
0.16512500000000002,0.10579857574300656
0.166375,0.1028178292433754
0.167625,0.09935687101346499
0.168875,0.09551513652887644
0.17012499999999997,0.09138260802047238
0.171375,0.08703933239842318
0.17262499999999997,0.08255526403879426
0.173875,0.0779903399073566
0.17512500000000003,0.07339508579500394
0.176375,0.06882184165674055
0.17762500000000003,0.06431058272879073
0.178875,0.05988710944801537
0.18012500000000004,0.05557369743949561
0.181375,0.05138915944333486
0.18262500000000004,0.047349086904995466
0.183875,0.04346609953729355
0.18512500000000004,0.03975008905505077
0.186375,0.03620970155931447
0.18762500000000001,0.032847542264988205
0.18887500000000002,0.029667887161577144
0.190125,0.026671849356622868
0.19137500000000002,0.023858787960265915
0.192625,0.021226444111763387
0.19387500000000002,0.01877105576570176
0.195125,0.016487453108607636
0.19637500000000002,0.014369135000574212
0.197625,0.012408325108179463
0.19887500000000002,0.010595996005024977
0.200125,0.008921959422506065
0.20137500000000003,0.0073840208704405025
0.202625,0.005976620960666118
0.20387500000000003,0.0046934160528399604
0.205125,0.0035273204539433556
0.20637500000000003,0.0024715996872700097
0.207625,0.0015198295871905465
0.20887500000000003,0.0006658666174931271
0.210125,-0.0000961790314909644
0.21137500000000004,-0.0007719678076419934
0.212625,-0.0013669535736013372
0.213875,-0.0018864041812434174
0.215125,-0.0023354203844484223
0.21637499999999998,-0.0027189535330265774
0.217625,-0.003041821084969476
0.218875,-0.0033087211108348696
0.22012500000000002,-0.0035242460632753797
0.221375,-0.0036928938232416025
0.22262500000000002,-0.003819079220620858
0.223875,-0.003907146168763767
0.22512500000000002,-0.003961376693077445
0.226375,-0.003985092440131996
0.22762500000000002,-0.003981037517834254
0.228875,-0.0039521916000316015
0.23012500000000002,-0.003901368745171524
0.231375,-0.003831228825260699
0.23262500000000003,-0.003744281694515711
0.233875,-0.0036428886909422586
0.23512500000000003,-0.003529264134753976
0.236375,-0.0034054763375501867
0.237625,-0.003273448671933868
0.238875,-0.003134959747980809
0.24012499999999998,-0.002991643728216642
0.241375,-0.002844989967268702
0.24262499999999998,-0.0026963434159532618
0.243875,-0.002546903467840783
0.24512499999999998,-0.0023977241673587835
0.246375,-0.0022497135386845973
0.24762499999999998,-0.002103632082505219
0.248875,-0.0019600928013876473
0.250125,-0.0018195630710922117
0.251375,-0.001682791909020681
0.252625,-0.0015503844742745798
0.253875,-0.00142260239814615
0.255125,-0.0012996843264933416
0.256375,-0.0011818358128135725
0.257625,-0.0010692297102170567
0.258875,-0.0009620053158446717
0.260125,-0.0008602679152315273
0.261375,-0.0007640893700847223
0.262625,-0.0006735078000144612
0.263875,-0.0005885271383183899
0.265125,-0.0005091173052180209
0.26637500000000003,-0.00043521472663071714
0.267625,-0.00036672089262748675
0.26887500000000003,-0.00030350373248207163
0.270125,-0.00024539704913748017
0.27137500000000003,-0.00019219965869553268
0.272625,-0.00014367714793166175
0.27387500000000004,-0.00009956054196805231
0.275125,-0.000059545808728647676
0.27637500000000004,-0.000023492277832770636
0.277625,8.721655114701798e-6
0.278875,0.00003732818092114232
0.280125,0.00006254894695094382
0.28137500000000004,0.00008459886866613031
0.282625,0.00010368751586466163
0.283875,0.00012001803230943242
0.285125,0.00013378655120789562
0.28637500000000005,0.00014518443720062946
0.287625,0.00015439506558169447
0.288875,0.00016159572594286187
0.29012499999999997,0.00016695823959707312
0.291375,0.00017064715945680486
0.292625,0.00017282089091009978
0.293875,0.00017363096764123898
0.29512499999999997,0.00017322385500408155
0.296375,0.00017173803805060894
0.29762500000000003,0.00016930595609528087
0.298875,0.00016605339196611169
0.30012500000000003,0.00016210145903515494
0.30137500000000006,0.00015755685665094776
0.30262500000000003,0.00015250907133186609
0.303875,0.0001470374427721688
0.30512500000000004,0.00014122248209109955
0.30637500000000006,0.00013513366676062843
0.30762500000000004,0.00012883911291047823
0.308875,0.00012240067101879082
0.31012500000000004,0.00011587682116775966
0.31137500000000007,0.00010931914617558214
0.31262500000000004,0.00010277589717200275
0.313875,0.00009629061054161614
0.315125,0.00008990100053604677
0.316375,0.00008364040747102508
0.31762500000000005,0.00007753706835388063
0.318875,0.00007161512353132116
0.320125,0.00006589327220438146
0.321375,0.00006038720834244948
0.32262500000000005,0.00005510193232471927
0.323875,0.00005004518484424958
0.325125,0.00004521435962731579
0.32637499999999997,0.00004062438284098413
0.327625,0.000036283902905054344
0.32887500000000003,0.00003218805719865103
0.330125,0.000028337468674477506
0.331375,0.000024726016795650896
0.332625,0.000021350513872822607
0.33387500000000003,0.00001820583203945847
0.335125,0.000015288941066282646
0.336375,0.000012592241437944796
0.337625,0.0000101102500956185
0.338875,7.836591051982311e-6
0.340125,5.763968131719532e-6
0.341375,3.88315064814293e-6
0.34262499999999996,2.1877788337759663e-6
0.343875,6.687006432748444e-7
0.345125,-6.853646631471699e-7
0.346375,-1.8828480387311775e-6
0.34762499999999996,-2.9347359088160996e-6
0.348875,-3.851054002454446e-6
0.350125,-4.646466706670349e-6
0.351375,-5.323154869008029e-6
0.352625,-5.8940263790163705e-6
0.35387500000000005,-6.364072362902151e-6
0.355125,-6.739716618769931e-6
0.356375,-7.0316279510984625e-6
0.357625,-7.245887413798169e-6
0.35887500000000006,-7.3891969676331826e-6
0.36012500000000003,-7.469743671800755e-6
0.361375,-7.493103664255041e-6
0.36262500000000003,-7.465850192817092e-6
0.363875,-7.392962594263142e-6
0.36512500000000003,-7.28101738978193e-6
0.366375,-7.134364981731256e-6
0.367625,-6.9570170775634654e-6
0.368875,-6.7563014698734936e-6
0.37012500000000004,-6.532537943776395e-6
0.371375,-6.2922267236587e-6
0.372625,-6.0388381985243544e-6
0.373875,-5.774531627644741e-6
0.375125,-5.49948859218663e-6
0.376375,-5.2218305702511625e-6
0.377625,-4.9408203976475384e-6
0.378875,-4.6589377045574976e-6
0.380125,-4.379091574135963e-6
0.381375,-4.103349594081207e-6
0.382625,-3.8272340393830095e-6
0.383875,-3.5593495248398277e-6
0.385125,-3.2965835295578616e-6
0.386375,-3.0419448956153783e-6
0.387625,-2.7949645151348346e-6
0.388875,-2.5580229265076415e-6
0.390125,-2.3301908858991416e-6
0.39137500000000003,-2.112691339567485e-6
0.392625,-1.90528746997487e-6
0.39387500000000003,-1.7098818757416145e-6
0.395125,-1.5257851263272837e-6
0.39637500000000003,-1.3500676833283487e-6
0.397625,-1.185861518732123e-6
0.39887500000000004,-1.0330987207929354e-6
0.400125,-8.932161716102005e-7
0.40137500000000004,-7.571219793195416e-7
0.402625,-6.358844027859467e-7
0.403875,-5.214664057784368e-7
0.405125,-4.165567155933747e-7
0.40637500000000004,-3.1945482070749875e-7
0.407625,-2.3273060853479244e-7
0.408875,-1.5236665942830463e-7
0.410125,-8.10240656651251e-8
0.41137500000000005,-1.6294232879632276e-8
0.412625,4.034936419705648e-8
0.413875,9.210067815346168e-8
0.41512499999999997,1.3565258466519126e-7
0.416375,1.7454388254178888e-7
0.417625,2.066391153326963e-7
0.418875,2.3571438266534184e-7
0.42012499999999997,2.601561964327148e-7
0.421375,2.7993288072292177e-7
0.42262500000000003,2.927063849633704e-7
0.423875,3.0423550359537366e-7
0.42512500000000003,3.161518384448003e-7
0.42637500000000006,3.2349939373121916e-7
0.42762500000000003,3.235912289373255e-7
0.428875,3.249189213794246e-7
0.43012500000000004,3.1967937666466106e-7
0.43137500000000006,3.1991665749853126e-7
0.43262500000000004,3.1249007387268435e-7
0.433875,3.07449603012544e-7
0.43512500000000004,2.979790793972148e-7
0.43637500000000007,2.908260557654696e-7
0.43762500000000004,2.803166238296573e-7
0.438875,2.6910282054093404e-7
0.440125,2.582787481664184e-7
0.441375,2.4630232937916663e-7
0.44262500000000005,2.3619364031279844e-7
0.443875,2.2252770834341185e-7
0.445125,2.107550843566397e-7
0.446375,1.98515914442976e-7
0.44762500000000005,1.8808001310544054e-7
0.448875,1.795915646196633e-7
0.450125,1.6468849471651392e-7
0.45137499999999997,1.517687867880202e-7
0.452625,1.4097083331221505e-7
0.45387500000000003,1.2826006214050611e-7
0.455125,1.1691219324594382e-7
0.456375,1.0806780047223352e-7
0.457625,9.714830991047751e-8
0.45887500000000003,8.761433870074775e-8
0.460125,8.035884972723562e-8
0.461375,7.231901638649063e-8
0.462625,6.338281077766794e-8
0.463875,5.735504504666977e-8
0.465125,4.970488001743156e-8
0.466375,4.2913485140405605e-8
0.46762499999999996,3.752149003999339e-8
0.468875,3.0727362848592676e-8
0.470125,2.8562833265244336e-8
0.471375,2.1526845195296573e-8
0.47262499999999996,1.5846748316339365e-8
0.473875,1.536056955242504e-8
0.475125,6.888421208439688e-9
0.476375,6.0669667761859e-9
0.477625,3.2044950304399578e-9
0.47887500000000005,7.105078886349148e-10
0.480125,-3.591863820262553e-9
0.481375,-3.2859178711319714e-9
0.482625,-5.496031324492279e-9
0.48387500000000006,-9.245984589068001e-9
0.48512500000000003,-1.0646650019929815e-8
0.486375,-1.0793981930490304e-8
0.48762500000000003,-1.1341742919834807e-8
0.488875,-1.2705473090290909e-8
0.49012500000000003,-1.2326474896351414e-8
0.491375,-1.5307537903908042e-8
0.492625,-1.5918060258801603e-8
0.493875,-1.560985260495862e-8
0.49512500000000004,-1.2008807420693657e-8
0.496375,-1.5841979866815237e-8
0.497625,-1.7806240371065485e-8
0.498875,-1.3946931984309963e-8
0.5001249999999999,-1.5487765639421447e-8
0.501375,-1.552935993687221e-8
0.502625,-9.428764019547842e-9
0.5038750000000001,-1.2429391349488839e-8
0.505125,-1.203178794095816e-8
0.506375,-1.1277474593063275e-8
0.507625,-1.3184646124875243e-8
0.508875,-1.0453281212852161e-8
0.5101249999999999,-9.360773697841829e-9
0.511375,-9.575150533569499e-9
0.512625,-8.983857810451745e-9
0.5138750000000001,-9.491410560280578e-9
0.515125,-7.11347099280335e-9
0.516375,-8.369617970904741e-9
0.517625,-5.069912545341282e-9
0.518875,-5.596876226365843e-9
0.520125,-5.3712821551643586e-9
0.521375,-3.26642320136461e-9
0.522625,-7.57109701321479e-9
0.5238750000000001,-2.9960885578050878e-9
0.5251250000000001,-3.663190917269077e-9
0.526375,-3.7027316213134043e-9
0.527625,-4.06324086876797e-9
0.528875,-6.199389182559578e-9
0.530125,-1.325289281095543e-9
0.531375,1.2549333378020222e-9
0.532625,-5.003581021734149e-10
0.5338750000000001,5.911862666074796e-10
0.5351250000000001,-1.310054051351095e-9
0.536375,-3.081800356574682e-9
0.537625,-1.3004248511361283e-9
0.538875,-4.145098014829429e-10
0.540125,-5.933261659762934e-10
0.541375,-4.948617016165002e-9
0.542625,9.466441242000911e-10
0.5438750000000001,3.6028095784512715e-10
0.5451250000000001,-2.5412064119656463e-9
0.546375,3.6266303293785995e-9
0.547625,6.2541651996150804e-9
0.548875,2.6257748614311183e-9
0.550125,-4.507938897169161e-9
0.551375,-1.6197007207674474e-9
0.552625,9.255908539618218e-10
0.5538750000000001,-1.9889779406812025e-9
0.5551250000000001,-2.4105930029882927e-9
0.5563750000000001,-7.608305374606772e-10
0.557625,2.184842584629365e-11
0.558875,1.5636869438173662e-9
0.560125,1.0520111726197712e-9
0.561375,-1.6239276173779515e-9
0.5626249999999999,1.0775586534172987e-9
0.5638749999999999,1.4580193996582835e-10
0.565125,5.770477568001198e-10
0.5663750000000001,2.2873978822168795e-9
0.567625,-3.422274380548984e-9
0.568875,-1.138752078744254e-9
0.570125,2.197179660434756e-10
0.571375,2.2654408765587775e-9
0.5726249999999999,2.1202829769695342e-10
0.5738749999999999,1.535777005567951e-9
0.5751250000000001,2.5552734234102203e-9
0.5763750000000001,1.1331501847955394e-9
0.577625,6.91402671226804e-9
0.578875,3.4959129757705654e-9
0.580125,-5.681009246361057e-9
0.581375,-1.2174265484610203e-9
0.582625,8.624523178957233e-10
0.583875,2.8905793453271045e-9
0.5851250000000001,-1.4902580558473488e-10
0.5863750000000001,2.470210869187639e-9
0.5876250000000001,-2.6766017180435142e-9
0.588875,2.258879139294123e-9
0.590125,-1.1313127656897848e-9
0.591375,-2.802002047053165e-9
0.592625,-5.793655000196907e-9
0.5938749999999999,-9.816812640561778e-10
0.5951249999999999,1.9186463529052844e-9
0.596375,-1.973630953111538e-9
0.5976250000000001,2.8051086176095197e-9
0.598875,2.0325580385449626e-9
0.600125,1.4343636001168392e-10
0.601375,4.434690017984799e-9
0.6026250000000001,-1.0169125264081202e-10
0.6038750000000002,-6.086636250568489e-9
0.6051250000000001,-5.854201290400596e-9
0.6063750000000001,1.702110896673048e-9
0.6076250000000001,4.091982475085132e-9
0.608875,-2.4041745816383298e-9
0.610125,-2.4110863583448605e-9
0.611375,-2.983674418644e-11
0.612625,-9.40913374991581e-10
0.613875,-5.150262161190966e-10
0.615125,-1.758349049696406e-9
0.6163750000000001,-5.767540056655918e-10
0.6176250000000001,3.1752286216990555e-9
0.6188750000000001,5.178610207323686e-9
0.620125,1.0022648266883039e-9
0.621375,1.9902579584396562e-10
0.622625,2.46945157378331e-9
0.623875,-1.7579380728882654e-9
0.6251249999999999,8.993219779984685e-10
0.626375,2.7319505963019353e-9
0.627625,3.327678896325459e-9
0.6288750000000001,5.936900970837655e-11
0.630125,-3.789135019638401e-9
0.631375,-6.8415921677944525e-9
0.632625,4.355259070054629e-9
0.633875,-4.126718661234818e-9
0.6351249999999999,-2.2140409505766456e-9
0.636375,-8.987909708157993e-9
0.637625,3.176806026572443e-9
0.6388750000000001,-7.43483163923031e-10
0.640125,-3.582578955718674e-10
0.641375,1.3330029580149727e-9
0.642625,2.60033836130269e-9
0.643875,-1.1706339286821077e-8
0.645125,-1.7247820116583767e-9
0.646375,-8.831162967570805e-9
0.647625,5.768307831388597e-9
0.6488750000000001,-2.0178581999763523e-9
0.6501250000000001,-9.131700950959498e-10
0.651375,-6.5673016053091615e-9
0.652625,2.2927309634157567e-9
0.653875,-7.414688862894536e-10
0.655125,-6.399601501505536e-9
0.656375,1.5791931790021252e-9
0.657625,4.3409899008750585e-9
0.6588750000000001,-1.065508750675015e-9
0.6601250000000001,1.2124747594821628e-9
0.661375,-1.356834228305459e-10
0.662625,7.727917195055056e-10
0.663875,-8.138567597626434e-11
0.665125,2.8677274444000034e-10
0.666375,4.836220174331274e-9
0.667625,-1.1728766152740988e-9
0.6688750000000001,-6.541944402860267e-9
0.6701250000000001,-9.885737700665587e-9
0.671375,-8.462801681652365e-9
0.672625,1.0173424186410429e-8
0.673875,-2.6407676462225638e-9
0.675125,3.0806135697947212e-9
0.676375,-1.135446811573182e-8
0.677625,-3.6876876552405236e-9
0.6788750000000001,-8.065908441157177e-9
0.6801250000000001,1.414253603115867e-9
0.6813750000000001,5.35284125358082e-9
0.682625,-3.3591893433548847e-9
0.683875,-1.458799955833534e-9
0.685125,3.8503011334789505e-9
0.686375,-1.9171836340703408e-10
0.6876249999999999,-4.2153644463915896e-9
0.6888749999999999,2.5468091940927806e-9
0.690125,-3.876822946002889e-9
0.6913750000000001,5.2422288870923595e-9
0.692625,-7.40945693689099e-10
0.693875,-2.224373713000105e-9
0.695125,2.4725499425670705e-10
0.696375,-5.098270194903165e-9
0.6976249999999999,-1.6674637073887943e-8
0.6988749999999999,7.578334224045413e-9
0.7001250000000001,9.26942081425075e-9
0.7013750000000001,9.59748079620848e-9
0.702625,-5.189022433960133e-9
0.703875,1.2783592240328545e-9
0.705125,-1.5431025499057505e-8
0.706375,-1.2664829310282677e-8
0.707625,-4.4683461097871913e-10
0.708875,-1.3756732544778494e-8
0.7101250000000001,-3.5762360156565975e-9
0.7113750000000001,-1.2894896289639135e-8
0.7126250000000001,-1.1350616668792668e-8
0.713875,-1.5041579232155655e-9
0.715125,-3.267582177057804e-10
0.716375,-2.760237718946179e-9
0.717625,-3.374224233354539e-9
0.7188749999999999,-1.4352832061748089e-8
0.7201249999999999,-1.3749174951338539e-8
0.721375,6.713247957534918e-9
0.7226250000000001,-8.23509503644626e-9
0.723875,-7.494326437207377e-9
0.725125,-2.7600079499645602e-8
0.726375,-4.261376224112823e-9
0.7276250000000001,-8.806530185645478e-9
0.7288750000000002,-1.674916792759884e-8
0.7301250000000001,-1.3064833881415439e-8
0.7313750000000001,-1.0988547308188323e-8
0.7326250000000001,-2.228118803349055e-8
0.733875,-1.8530712658781923e-8
0.735125,-1.82188283764928e-8
0.736375,-1.825718659587139e-8
0.737625,-2.02769460666552e-8
0.738875,-2.0362422026298788e-8
0.740125,-2.1283656836956766e-8
0.7413750000000001,-2.029666554270726e-8
0.7426250000000001,-2.78007381976364e-8
0.7438750000000001,-1.6936474556139558e-8
0.745125,-2.6337901248840723e-8
0.746375,-3.645387222639407e-8
0.747625,-7.186735401232269e-9
0.748875,-4.1946878068244153e-8
0.7501249999999999,-2.803925501504434e-8
0.751375,-2.3299844748025933e-8
0.752625,-1.9934424860812427e-8
0.7538750000000001,-1.907128677203218e-8
0.755125,-2.413853575355951e-8
0.756375,-2.2351051495728136e-8
0.757625,-2.8198474041896127e-8
0.758875,-7.393082243623006e-9
0.7601249999999999,-1.0958553189888143e-8
0.761375,-8.926635750028389e-9
0.762625,1.4080380472680787e-9
0.7638750000000001,-2.302876861426384e-9
0.765125,-1.0115608975458379e-8
0.766375,4.707986014929055e-9
0.767625,1.9522986921538532e-8
0.768875,3.6971340711122735e-9
0.770125,5.4347306904789505e-8
0.771375,1.9409918200485876e-8
0.772625,5.40161325252031e-8
0.7738750000000001,4.6582177185006124e-8
0.7751250000000001,7.183785821762712e-8
0.776375,6.584198436465627e-8
0.777625,7.676540834944401e-8
0.778875,9.254529903524045e-8
0.780125,1.313749391912422e-7
0.781375,1.2093528548029475e-7
0.782625,1.570292234576165e-7
0.7838750000000001,1.7186640222099925e-7
0.7851250000000001,1.7917996081306953e-7
0.786375,2.0248889802398917e-7
0.787625,2.2075099981311297e-7
0.788875,2.35961091457626e-7
0.790125,2.575900492768346e-7
0.791375,2.82013190230912e-7
0.792625,3.057310430376603e-7
0.7938750000000001,3.1760774074629516e-7
0.7951250000000001,3.460875327709889e-7
0.796375,3.5347147081532526e-7
0.797625,3.806249258692107e-7
0.798875,4.193236873978323e-7
0.800125,4.3517279683935595e-7
0.801375,4.1802072862917594e-7
0.802625,4.7485546078585017e-7
0.8038750000000001,4.7597766685003595e-7
0.8051250000000001,5.299103199019051e-7
0.8063750000000001,5.595606639152706e-7
0.807625,5.425905645339846e-7
0.808875,5.669248933082294e-7
0.810125,5.726732126287715e-7
0.811375,5.847884194110087e-7
0.8126249999999999,5.988980165960722e-7
0.8138749999999999,6.012776293529143e-7
0.815125,5.999102839771009e-7
0.8163750000000001,5.964928269097669e-7
0.817625,5.723002907687125e-7
0.818875,5.864658475240869e-7
0.820125,5.481058809597705e-7
0.821375,5.157657728266374e-7
0.8226249999999999,4.82766212811514e-7
0.8238749999999999,4.767057116689122e-7
0.8251250000000001,3.961615432368504e-7
0.8263750000000001,3.2214836180599615e-7
0.827625,2.7670389191047917e-7
0.828875,2.0310672395329465e-7
0.830125,7.081444780565604e-8
0.831375,-3.5404523895943285e-8
0.832625,-1.283981599792261e-7
0.833875,-2.764556119999595e-7
0.8351250000000001,-4.046352560516109e-7
0.8363750000000001,-5.798931947548214e-7
0.8376250000000001,-7.567635844918374e-7
0.838875,-9.425119693734496e-7
0.840125,-1.161836572505237e-6
0.841375,-1.392853682974371e-6
0.842625,-1.614475811637095e-6
0.8438749999999999,-1.8612014330843252e-6
0.8451249999999999,-2.1799968087793387e-6
0.846375,-2.421516318365513e-6
0.8476250000000001,-2.8142288485272227e-6
0.848875,-3.1494807058024543e-6
0.850125,-3.4903445498002394e-6
0.851375,-3.893204960053742e-6
0.8526250000000001,-4.24934045609171e-6
0.8538750000000002,-4.700659091846915e-6
0.8551250000000001,-5.13218424708084e-6
0.8563750000000001,-5.547757334023462e-6
0.8576250000000001,-6.057731496700303e-6
0.858875,-6.529139983571519e-6
0.860125,-7.038414202201193e-6
0.861375,-7.554792159830681e-6
0.862625,-8.05367351892905e-6
0.863875,-8.594233751157976e-6
0.865125,-9.121273786591444e-6
0.8663750000000001,-9.642593269076905e-6
0.8676250000000001,-0.00001013939164318245
0.8688750000000001,-0.000010666062101982732
0.870125,-0.000011156463829917196
0.871375,-0.000011602583670902722
0.872625,-0.000012088451910224896
0.873875,-0.000012506316645233273
0.8751249999999999,-0.000012895503304036215
0.876375,-0.000013175876844156997
0.877625,-0.000013505464002097622
0.8788750000000001,-0.000013694898837457448
0.880125,-0.000013850147613736485
0.881375,-0.00001388072581792743
0.882625,-0.000013859828338527724
0.883875,-0.000013693334548439684
0.8851249999999999,-0.000013445636291534169
0.886375,-0.000013074474148042081
0.887625,-0.000012542512410576578
0.8888750000000001,-0.00001185545244149211
0.890125,-0.000010992230965109484
0.891375,-9.98068598973001e-6
0.892625,-8.75974878768171e-6
0.893875,-7.242780331095933e-6
0.895125,-5.568106784342719e-6
0.896375,-3.6813114351053056e-6
0.897625,-1.4307531518986671e-6
0.8988750000000001,1.0521892782056064e-6
0.9001250000000001,3.87229150869417e-6
0.901375,6.910906789572846e-6
0.902625,0.000010363915371985888
0.903875,0.00001413324568888541
0.905125,0.000018244868756844834
0.906375,0.000022837974645154024
0.907625,0.000027747492242033434
0.9088750000000001,0.000033129145382615466
0.9101250000000001,0.000038892729975842366
0.911375,0.00004513369289291247
0.912625,0.00005181594733427719
0.913875,0.00005895143481503273
0.915125,0.0000665390942397176
0.916375,0.00007457326816168175
0.917625,0.0000830325821683936
0.9188750000000001,0.00009199993007155682
0.9201250000000001,0.00010134084981570923
0.921375,0.00011108534615358878
0.922625,0.00012127977313093619
0.923875,0.0001318337137618253
0.925125,0.00014272530356726487
0.926375,0.00015402902844059707
0.927625,0.0001655197070132286
0.9288750000000001,0.00017732644441281753
0.9301250000000001,0.00018925308337941482
0.9313750000000001,0.00020133182145366801
0.932625,0.000213428201350771
0.933875,0.00022553726713370192
0.935125,0.00023749476201265218
0.936375,0.0002492280920265155
0.9376249999999999,0.0002606119059707507
0.9388749999999999,0.0002715047770937701
0.940125,0.0002818128647550794
0.9413750000000001,0.00029127368541648213
0.942625,0.00029984470949795394
0.943875,0.00030724510653103165
0.945125,0.00031334057158448336
0.946375,0.0003179553059280277
0.9476249999999999,0.0003207735527733374
0.9488749999999999,0.0003217172891415432
0.9501250000000001,0.00032039835641506365
0.9513750000000001,0.0003166569910212774
0.952625,0.0003101666497610095
0.953875,0.000300752935582127
0.955125,0.0002879103729668542
0.956375,0.0002712637950890717
0.957625,0.0002506022298493088
0.958875,0.00022556373987837885
0.9601250000000001,0.00019565438054100492
0.9613750000000001,0.00016059290093578538
0.9626250000000001,0.0001200827550378869
0.963875,0.00007369298556109127
0.965125,0.00002103299520279933
0.966375,-0.00003822203505290944
0.967625,-0.00010442755214074007
0.9688749999999999,-0.0001780396980183424
0.9701249999999999,-0.00025942857718648515
0.971375,-0.00034885414238862433
0.9726250000000001,-0.00044679519690479785
0.973875,-0.00055370343794095
0.975125,-0.0006698488526220014
0.976375,-0.000795226931073395
0.9776250000000001,-0.0009301994877931319
0.9788750000000002,-0.001075026925204725
0.9801250000000001,-0.001230201255692412
0.9813750000000001,-0.0013957942813882518
0.9826250000000001,-0.001571964461006936
0.983875,-0.0017586324404123554
0.985125,-0.00195313049320725
0.986375,-0.0021524249304537696
0.987625,-0.0023589584107591016
0.988875,-0.002570969314117086
0.990125,-0.0027857813917069457
0.9913750000000001,-0.0029987504771662316
0.9926250000000001,-0.0032012054161545123
0.9938750000000001,-0.003375257725927644
0.995125,-0.003477050662303624
0.996375,-0.003371184330624513
0.997625,-0.002464429988931899
0.998875,0.004571737521631536
0.9998750000000001,0.07941096137866654


==> data/dataNumExamplePeel40Elem100gp105c20ip66901inD005IFdistt1.csv <==
0,0
0.000125,-0.00035043808455520936
0.0013750000000000001,-0.0004482202603248022
0.0026250000000000006,-0.0005263689274366108
0.003875,-0.0005818482155383201
0.005125000000000001,-0.0006199751250852147
0.0063750000000000005,-0.0006466858120523662
0.007625,-0.0006662294999637121
0.008875,-0.0006813042552135161
0.010125000000000002,-0.0006935814509404271
0.011375000000000001,-0.0007003559001526828
0.012625,-0.0007046699279428682
0.013875000000000002,-0.0007094401006236995
0.015125,-0.0007146710614490262
0.016375,-0.0007203684105465092
0.017625,-0.0007265387088760249
0.018875000000000003,-0.0007331894860613257
0.020125000000000004,-0.0007403292520515428
0.021375,-0.0007493989869151185
0.022625000000000003,-0.0007589628446032393
0.023875,-0.0007676438162925827
0.025125,-0.0007768586623073619
0.026375000000000003,-0.000786621100636057
0.027625000000000004,-0.0007969459794083311
0.028875,-0.0008078493156923911
0.030125000000000002,-0.0008193483400698638
0.031375,-0.0008328548589118972
0.032625,-0.0008456113695201438
0.033875,-0.0008604379748323124
0.035125,-0.0008745358889790007
0.036375000000000005,-0.0008893362965726666
0.037625000000000006,-0.0009048648815595461
0.03887500000000001,-0.0009225249168700007
0.040125,-0.0009396039503660461
0.041375,-0.0009574987581889495
0.042624999999999996,-0.0009776373394269132
0.043875000000000004,-0.0009972736476143661
0.045125000000000005,-0.0010178307925679869
0.046375,-0.0010407134786376304
0.047625,-0.0010632438394784078
0.048875,-0.0010868206463825138
0.050125,-0.0011128668507055426
0.051375000000000004,-0.0011386908263598325
0.052625000000000005,-0.0011670599373712987
0.053875,-0.0011953449102313015
0.055125,-0.0012249426232624988
0.056375,-0.0012559164581474017
0.057625,-0.001289696910171301
0.058875,-0.0013249750536285798
0.060125,-0.0013605214083614375
0.061375,-0.0013977399019964734
0.062625,-0.001436716394769791
0.063875,-0.0014788861665776887
0.065125,-0.0015229933307094965
0.066375,-0.0015678391327346827
0.067625,-0.0016148452265925645
0.068875,-0.0016641288193796602
0.070125,-0.0017158147837208013
0.071375,-0.0017726893900853287
0.072625,-0.0018296121761606872
0.073875,-0.0018893640776500428
0.07512500000000001,-0.0019521066409659553
0.07637500000000001,-0.002018012354137788
0.07762500000000001,-0.00208989608287276
0.07887500000000001,-0.0021627174481164517
0.08012500000000002,-0.002239293838237159
0.08137500000000002,-0.0023198503739590695
0.082625,-0.002404627967371168
0.083875,-0.002496494546166459
0.085125,-0.002590530277720552
0.08637500000000001,-0.002689617681856174
0.08762500000000001,-0.0027940742677683987
0.08887500000000001,-0.002904240655944479
0.09012500000000001,-0.0030230725650566338
0.09137500000000001,-0.0031458058113417267
0.092625,-0.003275429075288176
0.093875,-0.0034123957753316937
0.095125,-0.003557193558729717
0.096375,-0.003712917157890194
0.097625,-0.0038750143572289435
0.098875,-0.004046640976787971
0.100125,-0.004228452818993554
0.101375,-0.004421157005705169
0.10262500000000001,-0.004626797170446615
0.10387500000000001,-0.004844924923258354
0.10512500000000001,-0.005075152234408025
0.10637500000000001,-0.005319707323824365
0.107625,-0.005579628191236415
0.108875,-0.005856037330931686
0.110125,-0.006152695718695719
0.111375,-0.006465845845812001
0.112625,-0.006799436399646659
0.113875,-0.007155009088461188
0.115125,-0.007534234540524739
0.116375,-0.007938923698498739
0.117625,-0.008372318738700684
0.118875,-0.00883527333033067
0.120125,-0.009328834759118915
0.121375,-0.00985677114267203
0.122625,-0.010421803559588088
0.123875,-0.011026886068599223
0.125125,-0.011676500752527854
0.12637500000000002,-0.01237159005893313
0.127625,-0.013118465990421659
0.12887500000000002,-0.013918700051688108
0.130125,-0.014778000419892594
0.13137500000000002,-0.015701190923843304
0.132625,-0.01669476851665888
0.13387500000000002,-0.017761877717410748
0.135125,-0.018909913901091414
0.13637500000000002,-0.02014677975341034
0.137625,-0.02147713646494674
0.138875,-0.022909983845400935
0.140125,-0.024453667222638153
0.14137499999999997,-0.02611842403169487
0.142625,-0.027911360314547277
0.14387499999999998,-0.029844026876176072
0.145125,-0.03192739710804551
0.14637499999999998,-0.0341731183951309
0.147625,-0.03659349203777648
0.14887499999999998,-0.03920270467705814
0.150125,-0.042011770304772406
0.15137500000000004,-0.04503712997085189
0.152625,-0.04829055109968099
0.15387500000000004,-0.05178766250148435
0.155125,-0.05554261151529758
0.15637500000000001,-0.05956904929250645
0.15762500000000002,-0.06387970551088433
0.158875,-0.06848584269780579
0.16012500000000002,-0.07339657649224718
0.161375,-0.07861804231632008
0.16262500000000002,-0.08415238880866702
0.163875,-0.08999784596774105
0.16512500000000002,-0.09614353442784124
0.166375,-0.1025703765542908
0.167625,-0.10925182940855127
0.168875,-0.11614812505352184
0.17012499999999997,-0.12320545244418345
0.171375,-0.1303538598028533
0.17262499999999997,-0.13750527454496134
0.173875,-0.1445518369069127
0.17512500000000003,-0.15136504426423358
0.176375,-0.15779560348038513
0.17762500000000003,-0.16367378775936292
0.178875,-0.16881181301979126
0.18012500000000004,-0.17300815257399005
0.181375,-0.17604770063683833
0.18262500000000004,-0.17771640656686555
0.183875,-0.17780509797024602
0.18512500000000004,-0.17612118049271755
0.186375,-0.17250017899848344
0.18762500000000001,-0.16681767858121588
0.18887500000000002,-0.15900075507976597
0.190125,-0.14903783837730403
0.19137500000000002,-0.1369859079819659
0.192625,-0.12297400833390895
0.19387500000000002,-0.10720230204327108
0.195125,-0.08993624471839137
0.19637500000000002,-0.07149592574404992
0.197625,-0.05224111784688483
0.19887500000000002,-0.032552977014220705
0.200125,-0.012814121392842534
0.20137500000000003,0.006577752055256084
0.202625,0.025251333203590437
0.20387500000000003,0.042893889578662636
0.205125,0.05923917834821585
0.20637500000000003,0.07407425579756835
0.207625,0.08724241579960648
0.20887500000000003,0.09864314443657649
0.210125,0.10822951905241451
0.21137500000000004,0.11600356767197875
0.212625,0.1220101554911531
0.213875,0.12632996576567262
0.215125,0.12907209507467432
0.21637499999999998,0.13036670705024805
0.217625,0.13035809758703235
0.218875,0.12919842343225887
0.22012500000000002,0.12704225412897177
0.221375,0.1240420287787154
0.22262500000000002,0.12034442290581723
0.223875,0.11608758864489042
0.22512500000000002,0.11139936800919578
0.226375,0.1063944256309858
0.22762500000000002,0.10116319184564135
0.228875,0.09578216918858934
0.23012500000000002,0.09031984975955985
0.231375,0.08483667969203867
0.23262500000000003,0.0793853012125607
0.233875,0.0740109140357795
0.23512500000000003,0.06875171198439362
0.236375,0.0636393653562129
0.237625,0.05869952331875414
0.238875,0.053952318131257504
0.24012499999999998,0.04941285400979209
0.241375,0.045091670121672575
0.24262499999999998,0.0409951675365893
0.243875,0.037125997185511184
0.24512499999999998,0.033483402265918574
0.246375,0.03006351599297921
0.24762499999999998,0.02685961323939104
0.248875,0.023862288271952997
0.250125,0.02105977233658053
0.251375,0.01845074247479367
0.252625,0.016033527570704864
0.253875,0.01379860384820858
0.255125,0.011737073924338329
0.256375,0.009840433595749903
0.257625,0.008100519177682286
0.258875,0.006509470645032614
0.260125,0.0050596970038588734
0.261375,0.0037438421971915242
0.262625,0.0025547533834829605
0.263875,0.0014854506347255908
0.265125,0.0005290972245254738
0.26637500000000003,-0.00032102921087902303
0.267625,-0.0010715623981418787
0.26887500000000003,-0.0017290748321313748
0.270125,-0.002300102093714035
0.27137500000000003,-0.0027911657806422713
0.272625,-0.0032087982960572053
0.27387500000000004,-0.003559568759310433
0.275125,-0.0038500977595691266
0.27637500000000004,-0.0040849423222937
0.277625,-0.004267872881812879
0.278875,-0.004403523903023662
0.280125,-0.004496259619915205
0.28137500000000004,-0.004550212523256561
0.282625,-0.004569292744417183
0.283875,-0.004557196584484363
0.285125,-0.0045174131679918406
0.28637500000000005,-0.004453227217610212
0.287625,-0.004367726228420035
0.288875,-0.0042638017620007795
0.29012499999999997,-0.004144151250096886
0.291375,-0.0040112815411936925
0.292625,-0.0038675090116401245
0.293875,-0.003714961022348126
0.29512499999999997,-0.003555574480578777
0.296375,-0.003391098719857627
0.29762500000000003,-0.00322309325837164
0.298875,-0.003052926866670566
0.30012500000000003,-0.0028817799877927514
0.30137500000000006,-0.0027110646693164764
0.30262500000000003,-0.002541930932772593
0.303875,-0.002375131350185633
0.30512500000000004,-0.0022113629074402286
0.30637500000000006,-0.0020512678948694796
0.30762500000000004,-0.001895423335138799
0.308875,-0.0017443454096281868
0.31012500000000004,-0.0015984862197657435
0.31137500000000007,-0.0014582369509525545
0.31262500000000004,-0.0013239240020905957
0.313875,-0.001195810055382468
0.315125,-0.0010740948977636944
0.316375,-0.0009589137272272424
0.31762500000000005,-0.0008503376460599898
0.318875,-0.0007483724675404757
0.320125,-0.0006529598813323351
0.321375,-0.0005639748694130087
0.32262500000000005,-0.00048123320432556793
0.323875,-0.00040447711062388536
0.325125,-0.00033339022317649403
0.32637499999999997,-0.0002678976598892435
0.327625,-0.00020793228244592177
0.32887500000000003,-0.00015323877132805697
0.330125,-0.0001035647027506914
0.331375,-0.000058667175306365005
0.332625,-0.000018302836412631418
0.33387500000000003,0.000017767222323245013
0.335125,0.0000497814566906285
0.336375,0.00007797115379996888
0.337625,0.00010256707101428952
0.338875,0.00012379638455478625
0.340125,0.00014188262160334808
0.341375,0.00015704460825151367
0.34262499999999996,0.0001695012454538125
0.343875,0.0001794658112016373
0.345125,0.00018714659774934916
0.346375,0.0001927518708746273
0.34762499999999996,0.0001964844471045446
0.348875,0.0001985452957289774
0.350125,0.000199127956307818
0.351375,0.00019839579539854268
0.352625,0.0001964729834506712
0.35387500000000005,0.00019350039454489598
0.355125,0.0001896096788567836
0.356375,0.00018492077737933266
0.357625,0.00017955078315862183
0.35887500000000006,0.0001736087285732213
0.36012500000000003,0.00016719471624231097
0.361375,0.0001604040175530036
0.36262500000000003,0.00015332346187425794
0.363875,0.00014603402748440686
0.36512500000000003,0.0001386076503578637
0.366375,0.00013111104939690643
0.367625,0.00012360383833867616
0.368875,0.00011613487208091133
0.37012500000000004,0.00010875257481830769
0.371375,0.00010149174692819507
0.372625,0.0000943827756481469
0.373875,0.00008744985951010531
0.375125,0.00008071187732401619
0.376375,0.00007419465745359122
0.377625,0.00006792619044761194
0.378875,0.00006191383938594641
0.380125,0.000056163516791135626
0.381375,0.000050680489999233025
0.382625,0.00004547505693447418
0.383875,0.00004054291126040499
0.385125,0.00003588994720478411
0.386375,0.000031514416964972813
0.387625,0.00002741653225410423
0.388875,0.00002359213565861218
0.390125,0.000020038861068660818
0.39137500000000003,0.00001675067083427295
0.392625,0.000013721468593727582
0.39387500000000003,0.000010941499406558197
0.395125,8.402081621894375e-6
0.39637500000000003,6.095254338450706e-6
0.397625,4.005473213733457e-6
0.39887500000000004,2.1188485824080727e-6
0.400125,4.1848540527356093e-7
0.40137500000000004,-1.094236363574641e-6
0.402625,-2.436978748174279e-6
0.403875,-3.6133801881305105e-6
0.405125,-4.637300418372514e-6
0.40637500000000004,-5.517851021694109e-6
0.407625,-6.2680648514612525e-6
0.408875,-6.8940395698824375e-6
0.410125,-7.408203374109634e-6
0.41137500000000005,-7.817567172122009e-6
0.412625,-8.13267619909075e-6
0.413875,-8.359060669718699e-6
0.41512499999999997,-8.50840423939625e-6
0.416375,-8.585197129706845e-6
0.417625,-8.599256437064051e-6
0.418875,-8.554140183761327e-6
0.42012499999999997,-8.45844828677167e-6
0.421375,-8.318851571029184e-6
0.42262500000000003,-8.143979836283677e-6
0.423875,-7.934019014402272e-6
0.42512500000000003,-7.692943556944498e-6
0.42637500000000006,-7.430866903884725e-6
0.42762500000000003,-7.1547147372647e-6
0.428875,-6.859791288532646e-6
0.43012500000000004,-6.557473669135949e-6
0.43137500000000006,-6.239061460133755e-6
0.43262500000000004,-5.920807090387115e-6
0.433875,-5.595541361702594e-6
0.43512500000000004,-5.272729319272251e-6
0.43637500000000007,-4.948041299149275e-6
0.43762500000000004,-4.6293373117956005e-6
0.438875,-4.3159200116826835e-6
0.440125,-4.0084185599365e-6
0.441375,-3.709866730067235e-6
0.44262500000000005,-3.4185048116003314e-6
0.443875,-3.1407864738430824e-6
0.445125,-2.872058634501018e-6
0.446375,-2.6152466301304633e-6
0.44762500000000005,-2.3684148796332405e-6
0.448875,-2.1315193175636127e-6
0.450125,-1.9127942800512e-6
0.45137499999999997,-1.704353307013795e-6
0.452625,-1.5064537975395531e-6
0.45387500000000003,-1.3229271646625351e-6
0.455125,-1.1502888664360889e-6
0.456375,-9.871683371576179e-7
0.457625,-8.378913207846006e-7
0.45887500000000003,-6.987214807852027e-7
0.460125,-5.684676166600733e-7
0.461375,-4.4987112168826116e-7
0.462625,-3.4270012633230706e-7
0.463875,-2.42782896092697e-7
0.465125,-1.5426065289037005e-7
0.466375,-7.423976007558952e-8
0.46762499999999996,-1.7441545707708173e-9
0.468875,6.088265466774878e-8
0.470125,1.2015322689573615e-7
0.471375,1.6707038730245927e-7
0.47262499999999996,2.083880147329964e-7
0.473875,2.4849431112805576e-7
0.475125,2.74782101350457e-7
0.476375,3.032618986487101e-7
0.477625,3.245551687958148e-7
0.47887500000000005,3.4148766404895614e-7
0.480125,3.522788249998854e-7
0.481375,3.637244114784721e-7
0.482625,3.6906237038669687e-7
0.48387500000000006,3.696143095199833e-7
0.48512500000000003,3.6959813526360463e-7
0.486375,3.682296654400341e-7
0.48762500000000003,3.6415024030900245e-7
0.488875,3.5722251046088616e-7
0.49012500000000003,3.502666557214651e-7
0.491375,3.384244796345026e-7
0.492625,3.276543585756242e-7
0.493875,3.1671544922784456e-7
0.49512500000000004,3.0817603385857595e-7
0.496375,2.9148639071885363e-7
0.497625,2.7611026508223e-7
0.498875,2.6614591369655827e-7
0.5001249999999999,2.5049680585365053e-7
0.501375,2.362027809732492e-7
0.502625,2.280212945127147e-7
0.5038750000000001,2.1079070684770773e-7
0.505125,1.970869593220792e-7
0.506375,1.839382025997649e-7
0.507625,1.6839046801386814e-7
0.508875,1.5780116577324144e-7
0.5101249999999999,1.4594400940537433e-7
0.511375,1.3319606684270013e-7
0.512625,1.2170836430347443e-7
0.5138750000000001,1.0960875648780011e-7
0.515125,1.0090760177439151e-7
0.516375,8.910501295145146e-8
0.517625,8.240442112006363e-8
0.518875,7.243036696802374e-8
0.520125,6.376293698595603e-8
0.521375,5.75232523558622e-8
0.522625,4.5410884469410107e-8
0.5238750000000001,4.2696810809150776e-8
0.5251250000000001,3.523480128497791e-8
0.526375,2.889267160244291e-8
0.527625,2.2719736897380827e-8
0.528875,1.5240602918575874e-8
0.530125,1.522176645840645e-8
0.531375,1.3339439747239723e-8
0.532625,7.532562587564406e-9
0.5338750000000001,4.9640726945687774e-9
0.5351250000000001,-2.2498979068696912e-10
0.536375,-4.931382024953024e-9
0.537625,-5.750790468828093e-9
0.538875,-7.150601527561307e-9
0.540125,-9.319152116660234e-9
0.541375,-1.538692682989673e-8
0.542625,-1.0945581691013118e-8
0.5438750000000001,-1.2746116134776386e-8
0.5451250000000001,-1.6640581829152623e-8
0.546375,-1.1262869845096724e-8
0.547625,-9.241079790278661e-9
0.548875,-1.3309045379661377e-8
0.550125,-2.0734555017387635e-8
0.551375,-1.8004199825449874e-8
0.552625,-1.5494575761332285e-8
0.5538750000000001,-1.8335570298178006e-8
0.5551250000000001,-1.8586327477088105e-8
0.5563750000000001,-1.6680108461120113e-8
0.557625,-1.55662062129025e-8
0.558875,-1.3628763895212614e-8
0.560125,-1.3689918240689103e-8
0.561375,-1.5869542097091127e-8
0.5626249999999999,-1.2634434484737334e-8
0.5638749999999999,-1.3002822221719335e-8
0.565125,-1.1985641229506072e-8
0.5663750000000001,-9.673361583972806e-9
0.567625,-1.4770934461671992e-8
0.568875,-1.1870286059645352e-8
0.570125,-9.894418298572738e-9
0.571375,-7.234799190292129e-9
0.5726249999999999,-8.68135008325055e-9
0.5738749999999999,-6.760310672371261e-9
0.5751250000000001,-5.15539559653444e-9
0.5763750000000001,-6.007007141706211e-9
0.577625,3.2687517970142466e-10
0.578875,-2.5570359996063274e-9
0.580125,-1.1219651332994296e-8
0.581375,-6.262373244969588e-9
0.582625,-3.7103745492705897e-9
0.583875,-1.2322844827883372e-9
0.5851250000000001,-3.844494389504405e-9
0.5863750000000001,-8.207078350253028e-10
0.5876250000000001,-5.586236362375985e-9
0.588875,-2.9276436830372177e-10
0.590125,-3.3480063582613795e-9
0.591375,-4.70662364637775e-9
0.592625,-7.408661045760212e-9
0.5938749999999999,-2.3290915585061356e-9
0.5951249999999999,8.176424814987371e-10
0.596375,-2.8487823766631948e-9
0.5976250000000001,2.1362002722291606e-9
0.598875,1.551600598004299e-9
0.600125,-1.6672857539035135e-10
0.601375,4.278827722692391e-9
0.6026250000000001,-1.195016308130903e-10
0.6038750000000002,-5.981434639257266e-9
0.6051250000000001,-5.640216141356014e-9
0.6063750000000001,2.0115961951727712e-9
0.6076250000000001,4.484412438610086e-9
0.608875,-1.940410526701797e-9
0.610125,-1.886644118709313e-9
0.611375,5.450833673315003e-10
0.612625,-3.246582447324897e-10
0.613875,1.3401046938810168e-10
0.615125,-1.0843935333015864e-9
0.6163750000000001,1.1511049058388068e-10
0.6176250000000001,3.878496579456936e-9
0.6188750000000001,5.887389492587047e-9
0.620125,1.7113917505362508e-9
0.621375,9.03827068743368e-10
0.622625,3.165846071406797e-9
0.623875,-1.0734760580444203e-9
0.6251249999999999,1.568884230862544e-9
0.626375,3.3838758323190277e-9
0.627625,3.95994613489048e-9
0.6288750000000001,6.698769317026176e-10
0.630125,-3.2018359630292537e-9
0.631375,-6.278759567823755e-9
0.632625,4.892758781460671e-9
0.633875,-3.6153995908172476e-9
0.6351249999999999,-1.7292967197102271e-9
0.636375,-8.529840181403792e-9
0.637625,3.608041337921364e-9
0.6388750000000001,-3.3887058437098716e-10
0.640125,2.0118282040293423e-11
0.641375,1.685520778504923e-9
0.642625,2.9275994267718985e-9
0.643875,-1.1403574792789861e-8
0.645125,-1.4457299940540125e-9
0.646375,-8.574951831930022e-9
0.647625,6.002597710552671e-9
0.6488750000000001,-1.8046286409667545e-9
0.6501250000000001,-7.201061968942213e-10
0.651375,-6.393436280394127e-9
0.652625,2.448443850444626e-9
0.653875,-6.028475912911446e-10
0.655125,-6.2771597225674824e-9
0.656375,1.6864186158649375e-9
0.657625,4.434020123289528e-9
0.6588750000000001,-9.857286514813879e-10
0.6601250000000001,1.2798286597170971e-9
0.661375,-7.967053405888436e-11
0.662625,8.182797911482353e-10
0.663875,-4.555043842113804e-11
0.665125,3.1379340792447863e-10
0.666375,4.8552918213706775e-9
0.667625,-1.161080454004093e-9
0.6688750000000001,-6.5366298207525375e-9
0.6701250000000001,-9.886260615710185e-9
0.671375,-8.46850435609614e-9
0.672625,1.0163180907962754e-8
0.673875,-2.655032416143399e-9
0.675125,3.0629068309417917e-9
0.676375,-1.1375070219088457e-8
0.677625,-3.710781362742388e-9
0.6788750000000001,-8.09116708355706e-9
0.6801250000000001,1.3873495130489744e-9
0.6813750000000001,5.324591323407901e-9
0.682625,-3.388426442207937e-9
0.683875,-1.4888397181778146e-9
0.685125,3.819875263322281e-9
0.686375,-2.2233107022096021e-10
0.6876249999999999,-4.2459843141440246e-9
0.6888749999999999,2.5165129285964483e-9
0.690125,-3.906856782531776e-9
0.6913750000000001,5.2128254768302185e-9
0.692625,-7.696604881202163e-10
0.693875,-2.252362740762237e-9
0.695125,2.2017272727214987e-10
0.696375,-5.124452209792629e-9
0.6976249999999999,-1.6699754287752278e-8
0.6988749999999999,7.554200043280446e-9
0.7001250000000001,9.24640539134991e-9
0.7013750000000001,9.575650272708458e-9
0.702625,-5.209683448526015e-9
0.703875,1.2587941800035196e-9
0.705125,-1.5449362497643726e-8
0.706375,-1.2682101716010585e-8
0.707625,-4.629992639282321e-10
0.708875,-1.3771803739071053e-8
0.7101250000000001,-3.5902309042379343e-9
0.7113750000000001,-1.2907832108721706e-8
0.7126250000000001,-1.1362463261943567e-8
0.713875,-1.5150254661921991e-9
0.715125,-3.3659758313930865e-10
0.716375,-2.769235146748983e-9
0.717625,-3.3823983336400687e-9
0.7188749999999999,-1.4360149735992422e-8
0.7201249999999999,-1.3755685215888214e-8
0.721375,6.707478572565151e-9
0.7226250000000001,-8.240189072750148e-9
0.723875,-7.498848098030919e-9
0.725125,-2.7603960228717028e-8
0.726375,-4.264647385232578e-9
0.7276250000000001,-8.80927390756181e-9
0.7288750000000002,-1.6751526860092625e-8
0.7301250000000001,-1.3066783446924468e-8
0.7313750000000001,-1.0990043569636399e-8
0.7326250000000001,-2.2282248560157036e-8
0.733875,-1.8531427420365176e-8
0.735125,-1.821927265999168e-8
0.736375,-1.8257363829099482e-8
0.737625,-2.0276888751391553e-8
0.738875,-2.0362158417719378e-8
0.740125,-2.1283213844092153e-8
0.7413750000000001,-2.029604120878936e-8
0.7426250000000001,-2.779993041324147e-8
0.7438750000000001,-1.6935559538078238e-8
0.745125,-2.6336854988540104e-8
0.746375,-3.6452791674079776e-8
0.747625,-7.185557843181201e-9
0.748875,-4.194560102033229e-8
0.7501249999999999,-2.8038000005059516e-8
0.751375,-2.3298577789265806e-8
0.752625,-1.9933128550531087e-8
0.7538750000000001,-1.9069950868422225e-8
0.755125,-2.4137192619622105e-8
0.756375,-2.234974984249849e-8
0.757625,-2.819714853274924e-8
0.758875,-7.3917874876539e-9
0.7601249999999999,-1.0957337759354147e-8
0.761375,-8.925405942106224e-9
0.762625,1.4091686012518423e-9
0.7638750000000001,-2.3017068667696705e-9
0.765125,-1.0114544701789185e-8
0.766375,4.709010625880694e-9
0.767625,1.952398602511618e-8
0.768875,3.6980877526904266e-9
0.770125,5.434815072979937e-8
0.771375,1.9410744150905046e-8
0.772625,5.401689122386255e-8
0.7738750000000001,4.658295650605826e-8
0.7751250000000001,7.183853953374175e-8
0.776375,6.584268232023849e-8
0.777625,7.676595450978319e-8
0.778875,9.254586018359046e-8
0.780125,1.3137550862463154e-7
0.781375,1.2093575169069837e-7
0.782625,1.570296394720616e-7
0.7838750000000001,1.7186678868963412e-7
0.7851250000000001,1.7918025194130216e-7
0.786375,2.024891715135535e-7
0.787625,2.207512668217504e-7
0.788875,2.359613301416985e-7
0.790125,2.575902575963074e-7
0.791375,2.8201335086630586e-7
0.792625,3.0573113071752367e-7
0.7938750000000001,3.1760782671919063e-7
0.7951250000000001,3.4608764015731097e-7
0.796375,3.5347157711917987e-7
0.797625,3.8062496907076415e-7
0.798875,4.1932374576780784e-7
0.800125,4.3517284908922704e-7
0.801375,4.180207704290728e-7
0.802625,4.74855527246576e-7
0.8038750000000001,4.759776013191219e-7
0.8051250000000001,5.299103277983663e-7
0.8063750000000001,5.595606675096176e-7
0.807625,5.425904979761142e-7
0.808875,5.669248855089126e-7
0.810125,5.726731053951051e-7
0.811375,5.84788317298246e-7
0.8126249999999999,5.988979436960529e-7
0.8138749999999999,6.012776026381728e-7
0.815125,5.99910275664306e-7
0.8163750000000001,5.964927838331135e-7
0.817625,5.723002240859421e-7
0.818875,5.864657682402852e-7
0.820125,5.481057998441008e-7
0.821375,5.157657183563202e-7
0.8226249999999999,4.82766174814131e-7
0.8238749999999999,4.7670567746016523e-7
0.8251250000000001,3.961614029879268e-7
0.8263750000000001,3.2214834384813873e-7
0.827625,2.7670391528067384e-7
0.828875,2.03106738122516e-7
0.830125,7.08144018701784e-8
0.831375,-3.5404617848566744e-8
0.832625,-1.2839814622633838e-7
0.833875,-2.7645559064204406e-7
0.8351250000000001,-4.046353244413492e-7
0.8363750000000001,-5.798932595502126e-7
0.8376250000000001,-7.56763588377618e-7
0.838875,-9.425120138656373e-7
0.840125,-1.1618366646398703e-6
0.841375,-1.392853705275976e-6
0.842625,-1.6144757037372948e-6
0.8438749999999999,-1.861201443881244e-6
0.8451249999999999,-2.1799969176228284e-6
0.846375,-2.421516361678089e-6
0.8476250000000001,-2.814228838049493e-6
0.848875,-3.1494807218729326e-6
0.850125,-3.4903445507716846e-6
0.851375,-3.893205006655354e-6
0.8526250000000001,-4.249340508633015e-6
0.8538750000000002,-4.7006590339904175e-6
0.8551250000000001,-5.1321842162305176e-6
0.8563750000000001,-5.547757331580971e-6
0.8576250000000001,-6.0577315455639935e-6
0.858875,-6.529140043620707e-6
0.860125,-7.0384142461243915e-6
0.861375,-7.5547921662144635e-6
0.862625,-8.053673496377645e-6
0.863875,-8.594233758110748e-6
0.865125,-9.12127376678784e-6
0.8663750000000001,-9.64259332794648e-6
0.8676250000000001,-0.00001013939164801192
0.8688750000000001,-0.000010666062094016882
0.870125,-0.000011156463775474634
0.871375,-0.000011602583629782837
0.872625,-0.000012088451928904398
0.873875,-0.000012506316690502617
0.8751249999999999,-0.000012895503268078867
0.876375,-0.000013175876889273685
0.877625,-0.000013505464033725101
0.8788750000000001,-0.000013694898791175025
0.880125,-0.000013850147670330104
0.881375,-0.000013880725821521778
0.882625,-0.000013859828343093517
0.883875,-0.000013693334570852311
0.8851249999999999,-0.000013445636217954138
0.886375,-0.000013074474157104277
0.887625,-0.000012542512361060631
0.8888750000000001,-0.000011855452385384213
0.890125,-0.000010992230874404263
0.891375,-9.980686018859486e-6
0.892625,-8.759748787723343e-6
0.893875,-7.2427803564784066e-6
0.895125,-5.568106734063494e-6
0.896375,-3.6813114407396874e-6
0.897625,-1.4307531415874708e-6
0.8988750000000001,1.0521893904075208e-6
0.9001250000000001,3.872291486323176e-6
0.901375,6.910906786172788e-6
0.902625,0.000010363915384198341
0.903875,0.000014133245688136009
0.905125,0.000018244868701056127
0.906375,0.000022837974718303844
0.907625,0.00002774749227762996
0.9088750000000001,0.000033129145499494195
0.9101250000000001,0.000038892729956899186
0.911375,0.00004513369282170554
0.912625,0.000051815947352013
0.913875,0.00005895143491367605
0.915125,0.00006653909420578641
0.916375,0.00007457326816986964
0.917625,0.0000830325822251815
0.9188750000000001,0.00009199993012064256
0.9201250000000001,0.00010134084986086755
0.921375,0.00011108534613599175
0.922625,0.00012127977311289506
0.923875,0.00013183371371167096
0.925125,0.00014272530349369872
0.926375,0.000154029028343855
0.927625,0.0001655197069704989
0.9288750000000001,0.00017732644440143774
0.9301250000000001,0.0001892530833842998
0.9313750000000001,0.00020133182138429295
0.932625,0.00021342820125647144
0.933875,0.00022553726701718402
0.935125,0.00023749476201434527
0.936375,0.0002492280919954015
0.9376249999999999,0.00026061190596676775
0.9388749999999999,0.00027150477704181164
0.940125,0.0002818128647089496
0.9413750000000001,0.0002912736854174536
0.942625,0.0002998447094596235
0.943875,0.0003072451065512932
0.945125,0.00031334057163291684
0.946375,0.00031795530599389166
0.9476249999999999,0.0003207735528031469
0.9488749999999999,0.00032171728914225095
0.9501250000000001,0.00032039835650098103
0.9513750000000001,0.0003166569910252187
0.952625,0.0003101666496873323
0.953875,0.0003007529356420374
0.955125,0.0002879103729532956
0.956375,0.00027126379505730547
0.957625,0.00025060222987294267
0.958875,0.00022556374000426427
0.9601250000000001,0.00019565438051957762
0.9613750000000001,0.0001605929008998419
0.9626250000000001,0.00012008275500900722
0.963875,0.00007369298555710835
0.965125,0.000021032995155656486
0.966375,-0.00003822203507018729
0.967625,-0.0001044275521062954
0.9688749999999999,-0.00017803969802364372
0.9701249999999999,-0.0002594285771963384
0.971375,-0.00034885414235086287
0.9726250000000001,-0.0004467951968715467
0.973875,-0.0005537034379527878
0.975125,-0.0006698488525995472
0.976375,-0.0007952269311139182
0.9776250000000001,-0.0009301994877476266
0.9788750000000002,-0.0010750269252055022
0.9801250000000001,-0.001230201255715449
0.9813750000000001,-0.0013957942814456087
0.9826250000000001,-0.0015719644609486771
0.983875,-0.001758632440478275
0.985125,-0.001953130493278943
0.986375,-0.0021524249305172466
0.987625,-0.002358958410800277
0.988875,-0.0025709693141196116
0.990125,-0.0027857813917734064
0.9913750000000001,-0.002998750477079634
0.9926250000000001,-0.0032012054161612707
0.9938750000000001,-0.003375257726024733
0.995125,-0.003477050662390624
0.996375,-0.0033711843305919004
0.997625,-0.0024644299889871324
0.998875,0.004571737521696609
0.9998750000000001,0.07941096137865561


==> data/dataNumExamplePeel40Elem100gp105c20ip66901inD006IFdistt1.csv <==
0,0
0.08137500000000002,-0.000012473036332555553
0.082625,-0.00003770689905231675
0.083875,-0.00005080816680791428
0.085125,-0.00006393516622421178
0.08637500000000001,-0.00007141766630902908
0.08762500000000001,-0.00008453965670454786
0.08887500000000001,-0.00009225281554929823
0.09012500000000001,-0.00010010042862381043
0.09137500000000001,-0.00010807817937817036
0.092625,-0.00011618310484531834
0.093875,-0.00012441364705796616
0.095125,-0.00013276967475879216
0.096375,-0.00014125247997322574
0.097625,-0.00014750659476170407
0.098875,-0.00015417679109472357
0.100125,-0.00016319826855677448
0.101375,-0.00017236525685972282
0.10262500000000001,-0.0001794926433066723
0.10387500000000001,-0.0001870550306030612
0.10512500000000001,-0.00019684434432523505
0.10637500000000001,-0.00020472269920431753
0.107625,-0.00021305562576790795
0.108875,-0.00022355333427702536
0.110125,-0.0002322799031645822
0.111375,-0.00024148414779284158
0.112625,-0.0002527966167043973
0.113875,-0.0002607112427205516
0.115125,-0.00027268281127956686
0.116375,-0.0002830978897909922
0.117625,-0.0002940469887144953
0.118875,-0.0003052550697498734
0.120125,-0.00031702853792413163
0.121375,-0.00032910525961917067
0.122625,-0.0003417827710026556
0.123875,-0.00035481243298939567
0.125125,-0.0003684829176814146
0.12637500000000002,-0.0003825595855448718
0.127625,-0.0003973224061676122
0.12887500000000002,-0.00041255117531020585
0.130125,-0.0004285174708518599
0.13137500000000002,-0.00044501591261909606
0.132625,-0.00046231014568318064
0.13387500000000002,-0.0004802099726791106
0.135125,-0.0004989717081860718
0.13637500000000002,-0.0005169347371079933
0.137625,-0.0005388066424585359
0.138875,-0.0005585171806869514
0.140125,-0.0005806219897136836
0.14137499999999997,-0.0006038018112177667
0.142625,-0.0006279106754649383
0.14387499999999998,-0.0006531976548629873
0.145125,-0.00067812247498101
0.14637499999999998,-0.0007056803900610748
0.147625,-0.0007346039519170837
0.14887499999999998,-0.0007633800783321989
0.150125,-0.0007964658507153134
0.15137500000000004,-0.000828198350198092
0.152625,-0.0008629022508459546
0.15387500000000004,-0.0008993716763205996
0.155125,-0.0009361796405535182
0.15637500000000001,-0.0009762415020555651
0.15762500000000002,-0.0010183817967654748
0.158875,-0.0010612121970569287
0.16012500000000002,-0.001109046954234092
0.161375,-0.00115653193000113
0.16262500000000002,-0.0012065387405975805
0.163875,-0.001261957608693366
0.16512500000000002,-0.0013175277619070123
0.166375,-0.0013761236113842108
0.167625,-0.0014406374109407999
0.168875,-0.001505913415780723
0.17012499999999997,-0.0015748355920299898
0.171375,-0.0016489947348897014
0.17262499999999997,-0.001727287079167614
0.173875,-0.0018086822683907188
0.17512500000000003,-0.0018947864579056516
0.176375,-0.001988578301100643
0.17762500000000003,-0.0020851118942853686
0.178875,-0.0021873821082665397
0.18012500000000004,-0.0022971177829048447
0.181375,-0.002413403652030479
0.18262500000000004,-0.0025354238256298667
0.183875,-0.002664964782007931
0.18512500000000004,-0.002803892397729716
0.186375,-0.0029514452635112237
0.18762500000000001,-0.0031069851706555553
0.18887500000000002,-0.0032737791272492737
0.190125,-0.0034499683657684896
0.19137500000000002,-0.0036389253068706525
0.192625,-0.0038389546903280216
0.19387500000000002,-0.0040535625491229296
0.195125,-0.004281184226902837
0.19637500000000002,-0.004524203459665971
0.197625,-0.004785102261019156
0.19887500000000002,-0.005062619484014794
0.200125,-0.0053607419425590695
0.20137500000000003,-0.005678414381878452
0.202625,-0.00601859267485068
0.20387500000000003,-0.0063843738472043905
0.205125,-0.006776469388151291
0.20637500000000003,-0.007195735727002292
0.207625,-0.007645789745431777
0.20887500000000003,-0.008129182254345323
0.210125,-0.008649965918861628
0.21137500000000004,-0.00920991966506274
0.212625,-0.009811047391456365
0.213875,-0.01045822070274555
0.215125,-0.011155361068177938
0.21637499999999998,-0.011906742047465441
0.217625,-0.01271829962560041
0.218875,-0.013593836622670295
0.22012500000000002,-0.014537594076239925
0.221375,-0.015556849808377581
0.22262500000000002,-0.016658136786443692
0.223875,-0.017848554161466346
0.22512500000000002,-0.019137094305773854
0.226375,-0.020529556699295008
0.22762500000000002,-0.02203752707815245
0.228875,-0.023668227142194537
0.23012500000000002,-0.0254334336657098
0.231375,-0.027344439869213383
0.23262500000000003,-0.02941461828968565
0.233875,-0.031654344521886105
0.23512500000000003,-0.034078600162028176
0.236375,-0.03670187473785212
0.237625,-0.0395393667094454
0.238875,-0.042608155122487196
0.24012499999999998,-0.045921955326116974
0.241375,-0.04949852861795982
0.24262499999999998,-0.05335558190289648
0.243875,-0.05750653896347605
0.24512499999999998,-0.0619676578912481
0.246375,-0.06675228253306562
0.24762499999999998,-0.07187127520384959
0.248875,-0.07733200069544083
0.250125,-0.08313736788085599
0.251375,-0.08928387328124088
0.252625,-0.09576035825318005
0.253875,-0.10254693128595055
0.255125,-0.10960884904248394
0.256375,-0.11689690931234582
0.257625,-0.12434752774011376
0.258875,-0.1318764466027998
0.260125,-0.13937770767638769
0.261375,-0.14672176477364102
0.262625,-0.15375429287064962
0.263875,-0.16029602957372288
0.265125,-0.16614401771852955
0.26637500000000003,-0.1710746227828044
0.267625,-0.1748486532245391
0.26887500000000003,-0.17721881585418514
0.270125,-0.17794084224918844
0.27137500000000003,-0.17678048108525246
0.272625,-0.17353496418885483
0.27387500000000004,-0.16804271009744404
0.275125,-0.1601986967500832
0.27637500000000004,-0.14997563108042153
0.277625,-0.13741906292156153
0.278875,-0.12265107318664988
0.280125,-0.1058754655489378
0.28137500000000004,-0.08737251365171267
0.282625,-0.06748987612771463
0.283875,-0.04662903181445668
0.285125,-0.025228052104955156
0.28637500000000005,-0.0037419262227925687
0.287625,0.017378098253230917
0.288875,0.03770463916206129
0.29012499999999997,0.056852329718977274
0.291375,0.07449280187370493
0.292625,0.09036567250602823
0.293875,0.10428510054945839
0.29512499999999997,0.11614190708453427
0.296375,0.12590160388098537
0.29762500000000003,0.133598987853642
0.298875,0.13933018508033296
0.30012500000000003,0.14324189945355492
0.30137500000000006,0.14546965553490993
0.30262500000000003,0.14614283119462115
0.303875,0.14542429725917297
0.30512500000000004,0.1434841688920725
0.30637500000000006,0.14049383699288442
0.30762500000000004,0.13662108012615887
0.308875,0.1320261814625544
0.31012500000000004,0.126859043852937
0.31137500000000007,0.12125718600454391
0.31262500000000004,0.11534451816039601
0.313875,0.10923075133187642
0.315125,0.1030113183904159
0.316375,0.0967676891935336
0.31762500000000005,0.09056796386262077
0.318875,0.08446765740503182
0.320125,0.07851059002408936
0.321375,0.07272982870653374
0.32262500000000005,0.06714861331910305
0.323875,0.06178123003781011
0.325125,0.056634245228197586
0.32637499999999997,0.05172748290399724
0.327625,0.04707467777888309
0.32887500000000003,0.042673640098196686
0.330125,0.03852143624914961
0.331375,0.0346142353192381
0.332625,0.030947412579840544
0.33387500000000003,0.027515640253627557
0.335125,0.024312973788086903
0.336375,0.02133291255646494
0.337625,0.018568461487569743
0.338875,0.016012169520650515
0.340125,0.013656159209753216
0.341375,0.011492144659057374
0.34262499999999996,0.009511445464742488
0.343875,0.00770498047504492
0.345125,0.0060632601975984385
0.346375,0.004576376176320646
0.34762499999999996,0.003233972341797439
0.348875,0.0020252069592948535
0.350125,0.0009387453576475691
0.351375,-0.00003145673299677354
0.352625,-0.0008904539765378777
0.35387500000000005,-0.0016462316265420524
0.355125,-0.0023062298499993555
0.356375,-0.002877473723877616
0.357625,-0.0033666027646927638
0.35887500000000006,-0.0037799053485473993
0.36012500000000003,-0.0041233449501809905
0.361375,-0.004402578440148644
0.36262500000000003,-0.0046229792390940355
0.363875,-0.004789651838618306
0.36512500000000003,-0.004907449843694428
0.366375,-0.004980985036648677
0.367625,-0.005014640232198275
0.368875,-0.005012582290158524
0.37012500000000004,-0.004978759821749765
0.371375,-0.004916922720405115
0.372625,-0.0048306185255046485
0.373875,-0.004723198598181613
0.375125,-0.004597825561660648
0.376375,-0.004457404813777641
0.377625,-0.0043043196049186855
0.378875,-0.004140722904206126
0.380125,-0.003968646847340135
0.381375,-0.003789996799849815
0.382625,-0.003606545642331177
0.383875,-0.0034199529885404617
0.385125,-0.0032317404661433985
0.386375,-0.003043308887983709
0.387625,-0.0028559282575669753
0.388875,-0.002670743351865096
0.390125,-0.0024887669927804584
0.39137500000000003,-0.0023108846746417305
0.392625,-0.0021378502872151234
0.39387500000000003,-0.001970288920219332
0.395125,-0.0018086914851278002
0.39637500000000003,-0.001653414343430304
0.397625,-0.0015046868255668422
0.39887500000000004,-0.0013626001732151422
0.400125,-0.0012271152667243518
0.40137500000000004,-0.0010985452203217116
0.402625,-0.0009771527264960667
0.403875,-0.0008628367351348754
0.405125,-0.0007555022583479454
0.40637500000000004,-0.0006550357729694367
0.407625,-0.0005613132745285604
0.408875,-0.00047418937441495723
0.410125,-0.00039351055634673227
0.41137500000000005,-0.0003191034622773842
0.412625,-0.00025078385505569734
0.413875,-0.00018834811195658774
0.41512499999999997,-0.00013158441628183248
0.416375,-0.00008025946167744546
0.417625,-0.0000341310062192679
0.418875,7.063664293274763e-6
0.42012499999999997,0.00004359639018637618
0.421375,0.00007575506619021677
0.42262500000000003,0.000103839730930394
0.423875,0.0001281732608368752
0.42512500000000003,0.00014908864166794655
0.42637500000000006,0.00016679525879784163
0.42762500000000003,0.00018147024048710547
0.428875,0.00019336369747077753
0.43012500000000004,0.0002026979456193484
0.43137500000000006,0.00020970548041243653
0.43262500000000004,0.00021458400408722045
0.433875,0.00021754482571435807
0.43512500000000004,0.0002187727553111668
0.43637500000000007,0.00021845654067230436
0.43762500000000004,0.00021676284500157794
0.438875,0.0002138570010843388
0.440125,0.00020989311003843936
0.441375,0.0002050129521577737
0.44262500000000005,0.00019935318828838422
0.443875,0.00019303233412683307
0.445125,0.00018617009709764876
0.446375,0.00017886866973623738
0.44762500000000005,0.00017122517673361093
0.448875,0.00016332487022294173
0.450125,0.000155234997309614
0.45137499999999997,0.00014704665466151734
0.452625,0.0001388274108595905
0.45387500000000003,0.00013062195767313267
0.455125,0.00012247909495669007
0.456375,0.00011444180890320121
0.457625,0.00010654364947534911
0.45887500000000003,0.00009882250361503697
0.460125,0.00009130997783957095
0.461375,0.00008403001031095925
0.462625,0.00007700578492762788
0.463875,0.00007026069343546437
0.465125,0.00006380608416384215
0.466375,0.00005765661196446836
0.46762499999999996,0.00005182128649922069
0.468875,0.000046302068574852195
0.470125,0.000041106050036376907
0.471375,0.000036221082086326795
0.47262499999999996,0.00003164703946456626
0.473875,0.00002737765570162698
0.475125,0.000023385998384389817
0.476375,0.00001968702527684052
0.477625,0.000016270012836452907
0.47887500000000005,0.000013125835984506562
0.480125,0.000010241132048560697
0.481375,7.6111879693252504e-6
0.482625,5.217785214298165e-6
0.48387500000000006,3.050841148072303e-6
0.48512500000000003,1.1032196606947098e-6
0.486375,-6.371663763687918e-7
0.48762500000000003,-2.182928179134125e-6
0.488875,-3.5454053370770344e-6
0.49012500000000003,-4.732929495751548e-6
0.491375,-5.761460710143607e-6
0.492625,-6.636091943568179e-6
0.493875,-7.3690659720127005e-6
0.49512500000000004,-7.968766148377937e-6
0.496375,-8.456643926471608e-6
0.497625,-8.83408876772851e-6
0.498875,-9.107812746239619e-6
0.5001249999999999,-9.299678670721123e-6
0.501375,-9.410929924583145e-6
0.502625,-9.443679695908536e-6
0.5038750000000001,-9.420680466096232e-6
0.505125,-9.336549315300258e-6
0.506375,-9.201076289433452e-6
0.507625,-9.023661681595296e-6
0.508875,-8.803022342546152e-6
0.5101249999999999,-8.551086141200814e-6
0.511375,-8.272805958553509e-6
0.512625,-7.97098855162548e-6
0.5138750000000001,-7.652091792598181e-6
0.515125,-7.316318918260123e-6
0.516375,-6.974011302396388e-6
0.517625,-6.620435199000685e-6
0.518875,-6.267063076326185e-6
0.520125,-5.912040330804946e-6
0.521375,-5.556598890898989e-6
0.522625,-5.211019775699932e-6
0.5238750000000001,-4.8616381405769404e-6
0.5251250000000001,-4.523840191505979e-6
0.526375,-4.193675269728581e-6
0.527625,-3.873639067467072e-6
0.528875,-3.5659023705503223e-6
0.530125,-3.262333186704325e-6
0.531375,-2.9728048707156063e-6
0.532625,-2.69984265237333e-6
0.5338750000000001,-2.436662146637625e-6
0.5351250000000001,-2.189414712694404e-6
0.536375,-1.9552038917070025e-6
0.537625,-1.7307461442350736e-6
0.538875,-1.5205439517634867e-6
0.540125,-1.3247347330769266e-6
0.541375,-1.1463122470273257e-6
0.542625,-9.706457224645249e-7
0.5438750000000001,-8.141775699049836e-7
0.5451250000000001,-6.723654924073452e-7
0.546375,-5.333634376381013e-7
0.547625,-4.09233166354106e-7
0.548875,-3.020550718574322e-7
0.550125,-2.0835881495151476e-7
0.551375,-1.142976651241634e-7
0.552625,-2.996033959812294e-8
0.5538750000000001,4.008726472992663e-8
0.5551250000000001,1.043263894578983e-7
0.5563750000000001,1.6284902626395592e-7
0.557625,2.13215602479222e-7
0.558875,2.575367396562278e-7
0.560125,2.934700399359613e-7
0.561375,3.213603183421787e-7
0.5626249999999999,3.491906297448111e-7
0.5638749999999999,3.6837702392655824e-7
0.565125,3.843283379600937e-7
0.5663750000000001,3.9735857050582357e-7
0.567625,3.991522344176657e-7
0.568875,4.054918913282135e-7
0.570125,4.0781380700183334e-7
0.571375,4.080709365139601e-7
0.5726249999999999,4.018026156793475e-7
0.5738749999999999,3.9679681448911985e-7
0.5751250000000001,3.8966978868626434e-7
0.5763750000000001,3.7854726070429834e-7
0.577625,3.7329066836233604e-7
0.578875,3.5770136401491737e-7
0.580125,3.3541141856996415e-7
0.581375,3.2600034352570084e-7
0.582625,3.13612005975461e-7
0.583875,3.0073488024862094e-7
0.5851250000000001,2.8249764516541376e-7
0.5863750000000001,2.6975973925480456e-7
0.5876250000000001,2.492171114476527e-7
0.588875,2.38827244938844e-7
0.590125,2.2027972296223552e-7
0.591375,2.0370521501555938e-7
0.592625,1.8613697511105087e-7
0.5938749999999999,1.767614795228356e-7
0.5951249999999999,1.6591353359241e-7
0.596375,1.4875054425711465e-7
0.5976250000000001,1.4076251028671827e-7
0.598875,1.2774174280860695e-7
0.600125,1.1412577169411797e-7
0.601375,1.0724494423075548e-7
0.6026250000000001,9.211714502299628e-8
0.6038750000000002,7.611787385120028e-8
0.6051250000000001,6.690869512604447e-8
0.6063750000000001,6.559043096154848e-8
0.6076250000000001,5.966541939683712e-8
0.608875,4.5405394735742455e-8
0.610125,3.817554045104643e-8
0.611375,3.3862917248050906e-8
0.612625,2.6774053335509862e-8
0.613875,2.152339620420385e-8
0.615125,1.508874879208033e-8
0.6163750000000001,1.1546599565370741e-8
0.6176250000000001,1.1023319659853037e-8
0.6188750000000001,9.179279711335475e-9
0.620125,1.5612971887568605e-9
0.621375,-2.301346932465087e-9
0.622625,-2.733104895180638e-9
0.623875,-9.332066314149401e-9
0.6251249999999999,-8.74380193249813e-9
0.626375,-8.695045350393116e-9
0.627625,-9.612369442080215e-9
0.6288750000000001,-1.4143795218357624e-8
0.630125,-1.902488387661716e-8
0.631375,-2.2898196672116455e-8
0.632625,-1.2328490325841379e-8
0.633875,-2.126127754409346e-8
0.6351249999999999,-1.9639390086423347e-8
0.636375,-2.6559658070079983e-8
0.637625,-1.441207303498615e-8
0.6388750000000001,-1.8234106349823698e-8
0.640125,-1.7648690814331403e-8
0.641375,-1.566787975748607e-8
0.642625,-1.4033437079064015e-8
0.643875,-2.7906292138224487e-8
0.645125,-1.7434568372332038e-8
0.646375,-2.4003816712081516e-8
0.647625,-8.828907022140342e-9
0.6488750000000001,-1.6009156653118417e-8
0.6501250000000001,-1.4275290088905379e-8
0.651375,-1.92843262192266e-8
0.652625,-9.769493714006927e-9
0.653875,-1.2143695327093695e-8
0.655125,-1.7141046373958524e-8
0.656375,-8.504692103339373e-9
0.657625,-5.092293128838854e-9
0.6588750000000001,-9.858376046056883e-9
0.6601250000000001,-6.9533823282563745e-9
0.661375,-7.690298675644414e-9
0.662625,-6.189136966816555e-9
0.663875,-6.470898442079154e-9
0.665125,-5.5523667608081695e-9
0.666375,-4.759318217306685e-10
0.667625,-5.982466882992199e-9
0.6688750000000001,-1.0874155118023587e-8
0.6701250000000001,-1.3765979273161477e-8
0.671375,-1.1916637829290089e-8
0.672625,7.1207811869200555e-9
0.673875,-5.3166617358657575e-9
0.675125,7.578548621989256e-10
0.676375,-1.3347708105460043e-8
0.677625,-5.3752405859697205e-9
0.6788750000000001,-9.470714018577908e-9
0.6801250000000001,2.702098544915543e-10
0.6813750000000001,4.448215046304327e-9
0.682625,-4.04461303338266e-9
0.683875,-1.944797878294935e-9
0.685125,3.5451777763428893e-9
0.686375,-3.339069437613418e-10
0.6876249999999999,-4.211471643644771e-9
0.6888749999999999,2.6806444564098086e-9
0.690125,-3.6283820947780043e-9
0.6913750000000001,5.591129892401625e-9
0.692625,-3.051526809016991e-10
0.693875,-1.7141763009043132e-9
0.695125,8.201943846319892e-10
0.696375,-4.473432846374692e-9
0.6976249999999999,-1.6007675185392145e-8
0.6988749999999999,8.278438851094805e-9
0.7001250000000001,9.994745225894164e-9
0.7013750000000001,1.0340788531015832e-8
0.702625,-4.434553030341348e-9
0.703875,2.037948365618547e-9
0.705125,-1.4671776876751252e-8
0.706375,-1.19108443386029e-8
0.707625,2.9763778941482855e-10
0.708875,-1.3025520634313281e-8
0.7101250000000001,-2.8615972230694453e-9
0.7113750000000001,-1.2199591073458471e-8
0.7126250000000001,-1.0676983019930475e-8
0.713875,-8.541934520822636e-10
0.715125,2.980049262912843e-10
0.716375,-2.161990100835176e-9
0.717625,-2.8033811938499298e-9
0.7188749999999999,-1.380996748900909e-8
0.7201249999999999,-1.3234690732222276e-8
0.721375,7.199193297058315e-9
0.7226250000000001,-7.777656269025712e-9
0.723875,-7.065299789665858e-9
0.725125,-2.7198971352948575e-8
0.726375,-3.887743599273463e-9
0.7276250000000001,-8.459656891668388e-9
0.7288750000000002,-1.6428431143244993e-8
0.7301250000000001,-1.2769449816985023e-8
0.7313750000000001,-1.0717516985003783e-8
0.7326250000000001,-2.203361147701255e-8
0.733875,-1.8305580593014348e-8
0.735125,-1.8015237593371758e-8
0.736375,-1.807404649556421e-8
0.737625,-2.0113257115372818e-8
0.738875,-2.021702029397776e-8
0.740125,-2.1155503987513313e-8
0.7413750000000001,-2.018469121012334e-8
0.7426250000000001,-2.7703765448361395e-8
0.7438750000000001,-1.6853550610651524e-8
0.745125,-2.626796401228315e-8
0.746375,-3.639591246440421e-8
0.747625,-7.139793534172156e-9
0.748875,-4.191000919917531e-8
0.7501249999999999,-2.801170626010041e-8
0.751375,-2.3280639110945245e-8
0.752625,-1.9922841876240938e-8
0.7538750000000001,-1.9066583145654903e-8
0.755125,-2.4139878304629825e-8
0.756375,-2.2357845963494327e-8
0.757625,-2.821007301367917e-8
0.758875,-7.408867214175885e-9
0.7601249999999999,-1.0978007281003954e-8
0.761375,-8.949247287670659e-9
0.762625,1.3827717998404765e-9
0.7638750000000001,-2.3301914009454805e-9
0.765125,-1.0144693168845365e-8
0.766375,4.6774650680481145e-9
0.767625,1.9491454755771187e-8
0.768875,3.6649223517093432e-9
0.770125,5.431465949223835e-8
0.771375,1.9377080689997328e-8
0.772625,5.398341137996532e-8
0.7738750000000001,4.6549743129564725e-8
0.7751250000000001,7.180575320453464e-8
0.776375,6.581058763222014e-8
0.777625,7.673464023916221e-8
0.778875,9.251549905331391e-8
0.780125,1.313460825658197e-7
0.781375,1.209074692587464e-7
0.782625,1.5700242349259153e-7
0.7838750000000001,1.7184078103527067e-7
0.7851250000000001,1.7915547244340413e-7
0.786375,2.0246571082183085e-7
0.787625,2.2072904874714805e-7
0.788875,2.3594033168872208e-7
0.790125,2.575705535384776e-7
0.791375,2.8199489185420923e-7
0.792625,3.0571386207267626e-7
0.7938750000000001,3.175918824593893e-7
0.7951250000000001,3.4607282776988324e-7
0.796375,3.534578652542031e-7
0.797625,3.8061228015140447e-7
0.798875,4.1931220171043115e-7
0.800125,4.351623178883157e-7
0.801375,4.1801123147611197e-7
0.802625,4.748469284027168e-7
0.8038750000000001,4.7596993357768014e-7
0.8051250000000001,5.299034373240641e-7
0.8063750000000001,5.595545404107893e-7
0.807625,5.425850660156772e-7
0.808875,5.66920186351183e-7
0.810125,5.726690748830698e-7
0.811375,5.847849183365783e-7
0.8126249999999999,5.988950383117864e-7
0.8138749999999999,6.012752416656442e-7
0.815125,5.999083531466054e-7
0.8163750000000001,5.964914111394881e-7
0.817625,5.722991599232952e-7
0.818875,5.864651069498183e-7
0.820125,5.481054943107244e-7
0.821375,5.157656622206686e-7
0.8226249999999999,4.82766350479169e-7
0.8238749999999999,4.7670601857618955e-7
0.8251250000000001,3.96162030180669e-7
0.8263750000000001,3.2214909279071335e-7
0.827625,2.76704818669149e-7
0.828875,2.0310769657805317e-7
0.830125,7.081554140309088e-8
0.831375,-3.540336360186025e-8
0.832625,-1.2839682661525131e-7
0.833875,-2.7645428517242276e-7
0.8351250000000001,-4.046339619756534e-7
0.8363750000000001,-5.798917881438825e-7
0.8376250000000001,-7.567621777698763e-7
0.838875,-9.425106191340848e-7
0.840125,-1.1618351341419197e-6
0.841375,-1.392852313458759e-6
0.842625,-1.6144743281709673e-6
0.8438749999999999,-1.8612001384532562e-6
0.8451249999999999,-2.1799955227247425e-6
0.846375,-2.421515052308809e-6
0.8476250000000001,-2.814227604494568e-6
0.848875,-3.1494795074138437e-6
0.850125,-3.490343390061268e-6
0.851375,-3.893203936719547e-6
0.8526250000000001,-4.2493394164511145e-6
0.8538750000000002,-4.700658015707737e-6
0.8551250000000001,-5.132183255984746e-6
0.8563750000000001,-5.5477564468164875e-6
0.8576250000000001,-6.0577306846831824e-6
0.858875,-6.529139276206797e-6
0.860125,-7.038413549390055e-6
0.861375,-7.554791545863471e-6
0.862625,-8.053672919589028e-6
0.863875,-8.594233204567425e-6
0.865125,-9.121273221668336e-6
0.8663750000000001,-9.642592794553706e-6
0.8676250000000001,-0.000010139391191363312
0.8688750000000001,-0.000010666061678252237
0.870125,-0.00001115646344884702
0.871375,-0.000011602583355002638
0.872625,-0.000012088451580863357
0.873875,-0.000012506316430599407
0.8751249999999999,-0.000012895503060009195
0.876375,-0.00001317587673881071
0.877625,-0.000013505463815302599
0.8788750000000001,-0.000013694898685981394
0.880125,-0.000013850147478622343
0.881375,-0.000013880725703491192
0.882625,-0.000013859828265683216
0.883875,-0.000013693334543471436
0.8851249999999999,-0.000013445636193334942
0.886375,-0.000013074474112556578
0.887625,-0.000012542512360824709
0.8888750000000001,-0.00001185545245045716
0.890125,-0.00001099223088935064
0.891375,-9.980686010435669e-6
0.892625,-8.759748778092158e-6
0.893875,-7.242780418512118e-6
0.895125,-5.568106762110503e-6
0.896375,-3.681311449413305e-6
0.897625,-1.4307531745194613e-6
0.8988750000000001,1.052189327541142e-6
0.9001250000000001,3.872291458678623e-6
0.901375,6.910906727497501e-6
0.902625,0.000010363915313935101
0.903875,0.000014133245634262437
0.905125,0.0000182448686790182
0.906375,0.000022837974639061676
0.907625,0.000027747492130941742
0.9088750000000001,0.000033129145422652884
0.9101250000000001,0.00003889272989175685
0.911375,0.00004513369277608925
0.912625,0.000051815947248373684
0.913875,0.00005895143471155995
0.915125,0.00006653909414292003
0.916375,0.00007457326808557596
0.917625,0.0000830325821412764
0.9188750000000001,0.00009199993003392026
0.9201250000000001,0.0001013408498096724
0.921375,0.00011108534608521292
0.922625,0.00012127977307546667
0.923875,0.00013183371369593355
0.925125,0.00014272530348155565
0.926375,0.00015402902840511157
0.927625,0.0001655197069046488
0.9288750000000001,0.00017732644426229904
0.9301250000000001,0.0001892530832970779
0.9313750000000001,0.0002013318214239973
0.932625,0.00021342820130490492
0.933875,0.00022553726700323684
0.935125,0.0002374947619969564
0.936375,0.000249228091992057
0.9376249999999999,0.0002606119059732209
0.9388749999999999,0.00027150477705648046
0.940125,0.00028181286469648736
0.9413750000000001,0.00029127368541616294
0.942625,0.00029984470948513087
0.943875,0.0003072451065402604
0.945125,0.0003133405715786408
0.946375,0.00031795530594254384
0.9476249999999999,0.0003207735528610728
0.9488749999999999,0.0003217172891533948
0.9501250000000001,0.0003203983565091134
0.9513750000000001,0.0003166569910760114
0.952625,0.0003101666497636185
0.953875,0.00030075293561222793
0.955125,0.00028791037285691434
0.956375,0.00027126379512679155
0.957625,0.0002506022299351013
0.958875,0.00022556373995653856
0.9601250000000001,0.0001956543805585187
0.9613750000000001,0.00016059290089963374
0.9626250000000001,0.00012008275503294641
0.963875,0.00007369298556267334
0.965125,0.00002103299524333635
0.966375,-0.00003822203505682298
0.967625,-0.00010442755208775467
0.9688749999999999,-0.00017803969799896902
0.9701249999999999,-0.00025942857717897727
0.971375,-0.0003488541424153391
0.9726250000000001,-0.0004467951969839429
0.973875,-0.0005537034378817057
0.975125,-0.0006698488526956092
0.976375,-0.0007952269311315152
0.9776250000000001,-0.0009301994877781439
0.9788750000000002,-0.0010750269252037259
0.9801250000000001,-0.001230201255749408
0.9813750000000001,-0.001395794281368573
0.9826250000000001,-0.0015719644609592937
0.983875,-0.0017586324404114118
0.985125,-0.0019531304932537824
0.986375,-0.002152424930543101
0.987625,-0.0023589584107938932
0.988875,-0.00257096931412977
0.990125,-0.0027857813917406687
0.9913750000000001,-0.0029987504771245704
0.9926250000000001,-0.003201205416195757
0.9938750000000001,-0.0033752577260363903
0.995125,-0.0034770506623381936
0.996375,-0.0033711843305987282
0.997625,-0.002464429988935188
0.998875,0.004571737521698371
0.9998750000000001,0.0794109613785639


==> data/dataNumExamplePeel40Elem100gp105c20ip66901inD007IFdistt1.csv <==
0,0
0.17462499999999997,-0.00001569216373257403
0.175875,-0.00004451154681640636
0.17712500000000003,-0.00006430158976597281
0.178375,-0.00007838794005199127
0.17962500000000003,-0.00009259099279461585
0.180875,-0.0001043972082257248
0.18212500000000004,-0.00011615004412709311
0.183375,-0.00012578354620814393
0.18462500000000004,-0.0001382224092754073
0.185875,-0.0001484208595954882
0.187125,-0.00015892772777260374
0.18837500000000001,-0.000169750239281074
0.189625,-0.0001808973671132705
0.19087500000000002,-0.00019237986504673217
0.192125,-0.0002042102882871516
0.19337500000000002,-0.000216403005634247
0.194625,-0.0002269292464666018
0.19587500000000002,-0.00023995962418467775
0.197125,-0.0002516350499825677
0.19837500000000002,-0.00026557321216192004
0.199625,-0.00027806408806434343
0.20087500000000003,-0.00029130813348700606
0.202125,-0.00030681996495785245
0.20337500000000003,-0.0003228703403449746
0.204625,-0.0003360969396476348
0.20587500000000003,-0.0003534351907319278
0.207125,-0.00036966699221258607
0.20837500000000003,-0.0003868177923918597
0.209625,-0.00040628977575355547
0.21087500000000003,-0.00042332167301848973
0.212125,-0.00044445702811145776
0.213375,-0.0004632897881364948
0.214625,-0.0004862751855272845
0.21587499999999998,-0.0005071102091181756
0.217125,-0.0005321574920506628
0.21837499999999999,-0.0005568002618751838
0.21962500000000001,-0.000582572583099814
0.220875,-0.0006096759241928528
0.22212500000000002,-0.0006380527665208215
0.223375,-0.0006679096494120086
0.22462500000000002,-0.0006992036858536062
0.225875,-0.000730656661833381
0.22712500000000002,-0.0007667156228432268
0.228375,-0.0008016666264745685
0.22962500000000002,-0.0008399896859330029
0.230875,-0.0008802615861271332
0.23212500000000003,-0.000922729424604517
0.233375,-0.0009674063868806863
0.23462500000000003,-0.0010145533619930003
0.235875,-0.0010628556020427322
0.237125,-0.001115252818439782
0.238375,-0.001170615507254265
0.23962499999999998,-0.001229014754211165
0.240875,-0.001289383142523911
0.24212499999999998,-0.001354673449224567
0.243375,-0.0014236565367423972
0.24462499999999998,-0.0014967042636038158
0.245875,-0.001572671209410073
0.24712499999999998,-0.001654525860287122
0.248375,-0.0017413288903222407
0.24962499999999999,-0.0018320144814476596
0.250875,-0.0019282949406240059
0.252125,-0.0020332423859779234
0.253375,-0.0021419756291936537
0.254625,-0.0022575954783845887
0.255875,-0.0023832459516516186
0.257125,-0.002514221808936328
0.258375,-0.0026537171353197657
0.259625,-0.0028036883573272975
0.260875,-0.002963506604180286
0.262125,-0.0031326318248843295
0.263375,-0.003313162425850607
0.264625,-0.003507298376109848
0.26587500000000003,-0.003714670820942567
0.267125,-0.003935043415488768
0.26837500000000003,-0.004170827092137156
0.269625,-0.004424565817748925
0.27087500000000003,-0.004696267487510255
0.272125,-0.004986127724698424
0.27337500000000003,-0.005297003593287119
0.274625,-0.005631930300301118
0.275875,-0.005990187583698318
0.277125,-0.006376405308741352
0.27837500000000004,-0.006790263425973742
0.279625,-0.0072367744045504015
0.280875,-0.007716018811938641
0.282125,-0.008232188347613276
0.28337500000000004,-0.008789735710568144
0.284625,-0.009390866255373857
0.285875,-0.010038073353746953
0.287125,-0.01073676144767655
0.288375,-0.011491441615427745
0.289625,-0.012307037767917882
0.290875,-0.013191481824055851
0.29212499999999997,-0.014145537028671131
0.293375,-0.015178127781775954
0.294625,-0.01629621068586326
0.295875,-0.01750735519300789
0.297125,-0.0188197879127804
0.298375,-0.020243723159214282
0.299625,-0.02178756076595385
0.300875,-0.023460505299285807
0.30212500000000003,-0.02527510683989445
0.30337500000000006,-0.027243521649392394
0.30462500000000003,-0.029378752699462114
0.305875,-0.03169595088297703
0.30712500000000004,-0.034207293838452016
0.30837500000000007,-0.03692959920824322
0.30962500000000004,-0.039879153439707896
0.310875,-0.04307413406584523
0.31212500000000004,-0.046529328119641944
0.313375,-0.050263509341220675
0.31462500000000004,-0.054295275923828115
0.315875,-0.05863874998260138
0.317125,-0.06331060120776064
0.318375,-0.06832418004181375
0.31962500000000005,-0.07368980140251558
0.320875,-0.07941352666341309
0.322125,-0.08549568675483105
0.323375,-0.0919291260246626
0.324625,-0.0986972931048919
0.325875,-0.10577350742340211
0.327125,-0.11311250556132765
0.328375,-0.12065770669680936
0.329625,-0.12832722096631471
0.33087500000000003,-0.1360206062446705
0.332125,-0.14361150577331055
0.333375,-0.15094725710766127
0.334625,-0.15784820856446574
0.33587500000000003,-0.164108422623403
0.337125,-0.1694981846005884
0.338375,-0.17376870526997043
0.33962499999999995,-0.17665931188542455
0.340875,-0.17790726160297943
0.342125,-0.17726005673390416
0.343375,-0.17449111914815696
0.34462499999999996,-0.16941037416277788
0.345875,-0.16188775939817496
0.347125,-0.1518627067184403
0.348375,-0.1393571307337341
0.34962499999999996,-0.1244821592207219
0.35087500000000005,-0.1074467075199583
0.352125,-0.08855502499387362
0.353375,-0.06816651422642024
0.354625,-0.04669826079388501
0.35587500000000005,-0.024606394887424318
0.357125,-0.0023654206792214916
0.358375,0.01955310605686919
0.35962500000000003,0.040701121037226534
0.36087500000000006,0.06067237196162159
0.36212500000000003,0.0791174011920229
0.363375,0.09575439202229033
0.364625,0.11037554579656564
0.365875,0.12284902476855047
0.36712500000000003,0.1331168832916398
0.368375,0.1411896327265081
0.369625,0.14713823911102458
0.370875,0.15108449009629793
0.37212500000000004,0.15319048351885642
0.373375,0.15364807784603612
0.374625,0.15266932161280294
0.375875,0.15046201685373323
0.377125,0.14719005476767894
0.378375,0.14301827188524702
0.379625,0.1381071947464002
0.380875,0.1326078278521486
0.382125,0.12665963018295498
0.383375,0.12038920537507486
0.384625,0.11390960698591486
0.385875,0.10732017195748103
0.387125,0.10070673430948746
0.388375,0.09414215336936999
0.389625,0.08768703096200792
0.39087500000000003,0.08139056785173929
0.392125,0.07529147703364153
0.39337500000000003,0.06941892627704584
0.394625,0.06379343714631122
0.39587500000000003,0.058427740968119105
0.397125,0.05332758576089004
0.39837500000000003,0.048492401444692815
0.399625,0.04391552582897637
0.400875,0.03959474127498441
0.402125,0.03554107596901576
0.40337500000000004,0.03174699751518742
0.404625,0.028203200036454226
0.405875,0.024900499084994893
0.407125,0.021829772419707988
0.40837500000000004,0.018981958510733907
0.409625,0.016348060788294164
0.410875,0.013919132612700863
0.412125,0.011686270641083851
0.413375,0.009640595990067904
0.414625,0.007773237768192595
0.415875,0.0060753058685155265
0.41712499999999997,0.004537866909594332
0.418375,0.003151914952058729
0.419625,0.0019083395598922942
0.420875,0.0007978941474212076
0.422125,-0.00018884105345855218
0.423375,-0.001061496850063015
0.424625,-0.0018300573941548992
0.425875,-0.0025028352621893485
0.42712500000000003,-0.003083920406908705
0.42837500000000006,-0.0035800850587118516
0.42962500000000003,-0.003998029219371757
0.430875,-0.004344067819076328
0.43212500000000004,-0.004624162976139531
0.43337500000000007,-0.004843967664730678
0.43462500000000004,-0.0050088131057445945
0.435875,-0.005123763428831321
0.43712500000000004,-0.005193591537840769
0.438375,-0.0052228203475205015
0.43962500000000004,-0.005215713076034689
0.440875,-0.005176292408855726
0.442125,-0.005108342739270771
0.443375,-0.005015413275419003
0.44462500000000005,-0.004900835066316722
0.445875,-0.0047677033718984685
0.447125,-0.004618899867702045
0.448375,-0.004457086304200053
0.449625,-0.004284688589424768
0.450875,-0.004104060483074878
0.452125,-0.003917422697085615
0.453375,-0.003726411073975866
0.454625,-0.003532548953167916
0.45587500000000003,-0.0033372543380377484
0.457125,-0.0031418444111177696
0.458375,-0.002947531402051673
0.459625,-0.0027554242181985905
0.46087500000000003,-0.002566526283646675
0.462125,-0.0023817357189192395
0.463375,-0.002201849010690593
0.46462499999999995,-0.0020275469129990564
0.465875,-0.0018594133455873546
0.467125,-0.0016979172633627415
0.468375,-0.0015434223675951098
0.46962499999999996,-0.0013961829179587049
0.470875,-0.0012563424188863637
0.472125,-0.001123936145271287
0.473375,-0.0009988904000259452
0.47462499999999996,-0.0008809991289792235
0.47587500000000005,-0.0007701805097100889
0.477125,-0.0006666634606779936
0.478375,-0.0005702746683585586
0.479625,-0.0004808014561404478
0.48087500000000005,-0.00039803419523981587
0.482125,-0.0003217466858857765
0.483375,-0.00025170822666602255
0.48462500000000003,-0.0001876904855940137
0.48587500000000006,-0.0001294552380818742
0.48712500000000003,-0.00007675532942949537
0.488375,-0.00002934119957385961
0.489625,0.000013036741267818952
0.490875,0.00005064474838906152
0.49212500000000003,0.0000837418758727615
0.493375,0.00011260022149009452
0.494625,0.00013749181504252306
0.495875,0.00015870682879930154
0.49712500000000004,0.00017651871450241607
0.498375,0.00019121924284408454
0.499625,0.00020311116083118752
0.500875,0.0002124503123022703
0.5021249999999999,0.00021940219924893034
0.503375,0.00022418692153035324
0.504625,0.00022699149013033493
0.5058750000000001,0.00022802762921804443
0.507125,0.00022748183411126777
0.508375,0.000225517680900289
0.509625,0.0002223125691556277
0.510875,0.0002180247145324582
0.5121249999999999,0.00021279645569259598
0.513375,0.00020677113616549003
0.514625,0.00020007565923052528
0.5158750000000001,0.00019283199953007424
0.5171250000000001,0.0001851468791637112
0.518375,0.00017712379490841812
0.519625,0.00016885229313690076
0.520875,0.00016041328978909364
0.522125,0.0001518812235442868
0.523375,0.0001433086993808952
0.524625,0.0001347582502105038
0.5258750000000001,0.00012627503718187771
0.5271250000000001,0.00011792756555445427
0.528375,0.00010975184485596812
0.529625,0.00010176357952518256
0.530875,0.00009399803974856347
0.532125,0.00008647633249377062
0.533375,0.00007922288374462294
0.534625,0.00007225254393228298
0.5358750000000001,0.0000655773375891483
0.5371250000000001,0.00005921133895739339
0.538375,0.00005316350763909239
0.539625,0.00004743792417359616
0.540875,0.00004204616203959399
0.542125,0.00003697196973273531
0.543375,0.00003223911681558833
0.544625,0.000027817659686527052
0.5458750000000001,0.00002371302538575759
0.5471250000000001,0.000019917745714567725
0.5483750000000001,0.000016419210403739726
0.549625,0.000013192393164426774
0.550875,0.000010226928313233907
0.552125,7.525285972864726e-6
0.553375,5.074905312846267e-6
0.554625,2.85619141056348e-6
0.5558750000000001,8.680167192798294e-7
0.5571250000000001,-9.106815259812828e-7
0.5583750000000001,-2.4861847819634963e-6
0.559625,-3.874257253178026e-6
0.560875,-5.086495345071884e-6
0.562125,-6.134223904649683e-6
0.563375,-7.0220208285842745e-6
0.5646249999999999,-7.769442098043422e-6
0.5658749999999999,-8.385712191999461e-6
0.567125,-8.87325935131078e-6
0.5683750000000001,-9.256032734009101e-6
0.569625,-9.530437523969093e-6
0.570875,-9.71422943783773e-6
0.572125,-9.816168326806651e-6
0.573375,-9.841183315789648e-6
0.5746249999999999,-9.808264164856695e-6
0.5758750000000001,-9.70877977365947e-6
0.5771250000000001,-9.563824853786596e-6
0.5783750000000001,-9.369838377237816e-6
0.5796250000000001,-9.130786644356848e-6
0.580875,-8.872352213640244e-6
0.582125,-8.578810728229747e-6
0.583375,-8.261587580007945e-6
0.584625,-7.926549630513091e-6
0.585875,-7.574989176931113e-6
0.5871250000000001,-7.211786125102537e-6
0.5883750000000001,-6.8489703937135715e-6
0.5896250000000001,-6.473982668855904e-6
0.590875,-6.100827023292066e-6
0.592125,-5.728262330695344e-6
0.593375,-5.370304992730057e-6
0.594625,-5.014923004406646e-6
0.5958749999999999,-4.655171940509684e-6
0.5971249999999999,-4.319711611480703e-6
0.598375,-3.9835696650641905e-6
0.5996250000000001,-3.65226790161044e-6
0.600875,-3.3608953403096997e-6
0.602125,-3.054953343573086e-6
0.603375,-2.769469904892463e-6
0.6046250000000001,-2.491599381135301e-6
0.6058750000000002,-2.240010775034218e-6
0.6071250000000001,-2.0042950677617855e-6
0.6083750000000001,-1.7671444339228959e-6
0.6096250000000001,-1.5570543107218393e-6
0.6108750000000001,-1.3570131369711191e-6
0.612125,-1.163060671369176e-6
0.613375,-9.889715822386513e-7
0.614625,-8.255727396155876e-7
0.615875,-6.753253703889461e-7
0.617125,-5.376474716545232e-7
0.6183750000000001,-4.136477705363184e-7
0.6196250000000001,-3.03456027542226e-7
0.6208750000000001,-1.9787249705416343e-7
0.622125,-1.023670640198926e-7
0.623375,-1.7530978627111615e-8
0.624625,5.30823456579288e-8
0.625875,1.165746612852292e-7
0.6271249999999999,1.8363030426793436e-7
0.628375,2.3218246403278187e-7
0.629625,2.740949905932766e-7
0.6308750000000001,3.1114629807371674e-7
0.632125,3.359064494057318e-7
0.633375,3.7275369627054467e-7
0.634625,3.856134530022537e-7
0.635875,4.047509112453662e-7
0.6371249999999999,4.1107499877679476e-7
0.638375,4.2598309259178624e-7
0.639625,4.2789125470621414e-7
0.6408750000000001,4.216078342000884e-7
0.6421250000000001,4.194945318475307e-7
0.643375,4.2834753546938664e-7
0.644625,4.159643147289005e-7
0.645875,4.0326870248685864e-7
0.647125,3.9128811876731895e-7
0.648375,3.8304435140412707e-7
0.649625,3.7613880440878766e-7
0.6508750000000001,3.6828465277416456e-7
0.6521250000000001,3.41476566717569e-7
0.653375,3.370645769856795e-7
0.654625,3.124906771123648e-7
0.655875,2.950470144591488e-7
0.657125,2.7772341368303977e-7
0.658375,2.651495009386995e-7
0.659625,2.4627581761416106e-7
0.6608750000000001,2.3114685623881748e-7
0.6621250000000001,2.162281783901765e-7
0.663375,2.012896723191382e-7
0.664625,1.8491157557920523e-7
0.665875,1.6839324748496587e-7
0.667125,1.5800169388124896e-7
0.668375,1.4716531873681937e-7
0.669625,1.265266066780013e-7
0.6708750000000001,1.2127276943774135e-7
0.6721250000000001,9.969030351220098e-8
0.6733750000000001,1.0685708842772534e-7
0.674625,8.251830620198408e-8
0.675875,7.17611995382228e-8
0.677125,5.309425966937287e-8
0.678375,6.370173571967896e-8
0.679625,4.9000514965036324e-8
0.6808750000000001,3.906105548734384e-8
0.6821250000000001,4.272074671796133e-8
0.6833750000000001,3.4688926703330125e-8
0.684625,1.6920303269607473e-8
0.685875,1.5947145812211794e-8
0.687125,1.6426019766591082e-8
0.688375,5.959038817948681e-9
0.6896249999999999,6.72542467550219e-9
0.6908749999999999,-6.774920069396728e-9
0.692125,2.9431911074961903e-10
0.6933750000000001,-7.733517035091175e-9
0.694625,-9.137104961531861e-9
0.695875,-4.6611912385419174e-9
0.697125,-1.1558688395307826e-8
0.698375,-3.0368611000919365e-8
0.6996249999999999,-6.138042435432922e-9
0.7008750000000001,-1.8077698199503445e-8
0.7021250000000001,-1.8987165215089696e-8
0.7033750000000001,-2.873644720791102e-8
0.7046250000000001,-1.0572102096539915e-8
0.705875,-2.3822433109499386e-8
0.707125,-2.8240145624747193e-8
0.708375,-1.8482048572132648e-8
0.709625,-2.0328391539536916e-8
0.710875,-2.0363751920826623e-8
0.7121250000000001,-1.717979006277126e-8
0.7133750000000001,-2.800674056557817e-8
0.7146250000000001,-2.74368629482602e-8
0.715875,-2.1407549996577124e-8
0.717125,-1.690099332707362e-8
0.718375,-1.2877010860390392e-8
0.719625,-1.804936815286151e-8
0.7208749999999999,-3.7051969090096115e-8
0.7221249999999999,-2.7792720624919554e-8
0.723375,-2.3984512542707392e-8
0.7246250000000001,-2.1063412944388737e-8
0.725875,-3.3693086487485147e-8
0.727125,-2.7913925476630297e-8
0.728375,-1.2084959782887594e-8
0.7296250000000001,-1.5231904015866604e-8
0.7308750000000002,-2.5530329697542875e-8
0.7321250000000001,-2.8191669831922894e-8
0.7333750000000001,-2.746707117307068e-8
0.7346250000000001,-2.770952611808042e-8
0.7358750000000001,-3.680025097152484e-8
0.737125,-2.4323035627271672e-8
0.738375,-2.018837642892013e-8
0.739625,-2.5157654057195167e-8
0.740875,-2.4096476591850546e-8
0.742125,-2.4429039055529067e-8
0.7433750000000001,-2.8855991179854712e-8
0.7446250000000001,-3.5809918016993514e-8
0.7458750000000001,-3.1207933195998017e-8
0.747125,-4.890217733533042e-8
0.748375,-9.808869272376342e-9
0.749625,-2.6590389112790547e-8
0.750875,-3.227342272593692e-8
0.7521249999999999,-2.5499688444119428e-8
0.753375,-3.409454744918161e-8
0.754625,-2.3019126438317272e-8
0.7558750000000001,-2.8453523398530578e-8
0.757125,-4.516156199008137e-9
0.758375,-2.204535518024464e-8
0.759625,-1.5045433093829885e-8
0.760875,-1.0884179668657623e-8
0.7621249999999999,-1.1934407559421878e-8
0.763375,1.8549383695720678e-9
0.764625,2.1375639591703077e-8
0.7658750000000001,5.3864059740282855e-9
0.7671250000000001,2.5188580929369486e-8
0.768375,4.5650911967287655e-8
0.769625,4.853271173832496e-9
0.770875,4.255040775280605e-8
0.772125,3.209346285948378e-8
0.773375,5.763123722690722e-8
0.774625,6.12719450315824e-8
0.7758750000000001,7.282853126122646e-8
0.7771250000000001,8.538926583867568e-8
0.778375,1.0337441389007829e-7
0.779625,1.0337783129532596e-7
0.780875,1.46431978917394e-7
0.782125,1.3534225179467896e-7
0.783375,1.4833196504415724e-7
0.784625,1.8452736272323023e-7
0.7858750000000001,1.9537989455475913e-7
0.7871250000000001,2.1466871483188932e-7
0.788375,2.3681535230024586e-7
0.789625,2.576853092989273e-7
0.790875,2.733342693156393e-7
0.792125,2.974887856194153e-7
0.793375,3.1947086862049723e-7
0.794625,3.29908559859593e-7
0.7958750000000001,3.535203056542757e-7
0.7971250000000001,3.8680683492331447e-7
0.7983750000000001,4.203476773045889e-7
0.799625,4.2358597830693956e-7
0.800875,4.5920180512248887e-7
0.802125,4.646149558834578e-7
0.803375,5.066645571566442e-7
0.804625,4.864315558683607e-7
0.8058750000000001,5.024101656370128e-7
0.8071250000000001,5.410993455939872e-7
0.8083750000000001,5.488809171755316e-7
0.809625,5.772282262450634e-7
0.810875,5.814330620024233e-7
0.812125,5.954577482619738e-7
0.813375,5.987694334658178e-7
0.8146249999999999,5.982773934876118e-7
0.8158749999999999,6.056794259190479e-7
0.817125,5.988112740107354e-7
0.8183750000000001,5.574288935578098e-7
0.819625,5.513329298378888e-7
0.820875,5.348833924806451e-7
0.822125,5.038939043106039e-7
0.823375,4.4417035767463364e-7
0.8246249999999999,4.1464058533891013e-7
0.8258750000000001,3.6724486843220383e-7
0.8271250000000001,2.5170389571227414e-7
0.8283750000000001,2.0033948973374738e-7
0.8296250000000001,1.513486632964689e-7
0.830875,3.1106813791481613e-8
0.832125,-7.827489051370762e-8
0.833375,-1.9615397006678137e-7
0.834625,-3.699241855059654e-7
0.835875,-5.1104495221721e-7
0.8371250000000001,-6.789200737156165e-7
0.8383750000000001,-8.68472564197198e-7
0.8396250000000001,-1.0680804269358468e-6
0.840875,-1.2918452673288394e-6
0.842125,-1.5304226988893666e-6
0.843375,-1.8133025977695727e-6
0.844625,-2.054168276699464e-6
0.8458749999999999,-2.3842945622298828e-6
0.8471249999999999,-2.6422430155631504e-6
0.848375,-2.9975014811250977e-6
0.8496250000000001,-3.3661607109491953e-6
0.850875,-3.6897498437854503e-6
0.852125,-4.132454449967682e-6
0.853375,-4.541684641964916e-6
0.8546250000000001,-4.973850593656404e-6
0.8558750000000002,-5.420883612480831e-6
0.8571250000000001,-5.838569245325553e-6
0.8583750000000001,-6.337492387084587e-6
0.8596250000000001,-6.832362267158998e-6
0.8608750000000001,-7.352198039906055e-6
0.862125,-7.862456728832679e-6
0.863375,-8.36894006944755e-6
0.864625,-8.897699332988118e-6
0.865875,-9.425750015362722e-6
0.867125,-9.93568496378272e-6
0.8683750000000001,-0.000010471560235092436
0.8696250000000001,-0.00001096999441678459
0.8708750000000001,-0.000011467964996084157
0.872125,-0.000011855264314686309
0.873375,-0.000012312001623049351
0.874625,-0.00001270364931392487
0.875875,-0.000013095136662297224
0.8771249999999999,-0.000013349734554926607
0.878375,-0.000013638343409519416
0.879625,-0.000013759720521699936
0.8808750000000001,-0.000013866994823280576
0.882125,-0.000013887477445739815
0.883375,-0.00001379456757366615
0.884625,-0.000013580630208120947
0.885875,-0.000013241955801088223
0.8871249999999999,-0.000012774993559797054
0.888375,-0.000012163901366171737
0.889625,-0.000011402567336088465
0.8908750000000001,-0.000010395691331849255
0.8921250000000001,-9.233507490657988e-6
0.893375,-7.905221324183698e-6
0.894625,-6.288505250959253e-6
0.895875,-4.422963517200507e-6
0.897125,-2.3753244403207363e-6
0.898375,2.3648652022756345e-8
0.899625,2.6599591042286708e-6
0.9008750000000001,5.681240578925273e-6
0.9021250000000001,8.932864331817614e-6
0.903375,0.000012559356569324942
0.904625,0.000016628171750882048
0.905875,0.000020936366437185328
0.907125,0.00002574420104066444
0.908375,0.000030890959431345566
0.909625,0.00003654668563875252
0.9108750000000001,0.00004258961594011401
0.9121250000000001,0.00004909640376440927
0.913375,0.000056047219348209776
0.914625,0.00006344556452932137
0.915875,0.00007129309293402164
0.917125,0.00007962252599173769
0.918375,0.00008832324611174336
0.919625,0.00009751182581843598
0.9208750000000001,0.0001071611278214285
0.9221250000000001,0.00011712379763871572
0.9233750000000001,0.00012755857976073925
0.924625,0.000138404936934039
0.925875,0.00014951364839163594
0.927125,0.00016093078378326409
0.928375,0.0001725642669967581
0.929625,0.00018446619110286389
0.9308750000000001,0.0001964826022638616
0.9321250000000001,0.00020859053401463268
0.9333750000000001,0.0002206819715300512
0.934625,0.0002327292731407471
0.935875,0.00024456612779753806
0.937125,0.0002560994538930994
0.938375,0.0002672144373464663
0.9396249999999999,0.0002777372120425503
0.9408749999999999,0.00028761263121521163
0.942125,0.000296513156800543
0.9433750000000001,0.00030445825927322145
0.944625,0.00031110847551869825
0.945875,0.0003162882334828143
0.947125,0.0003198602643257886
0.948375,0.00032152938110818763
0.9496249999999999,0.00032122005215259875
0.9508750000000001,0.00031841645356561754
0.9521250000000001,0.0003131302706183142
0.9533750000000001,0.00030488483808693845
0.9546250000000001,0.0002933795947220319
0.955875,0.000278397645763942
0.957125,0.000259411254826869
0.958375,0.00023611738064086008
0.959625,0.00020819166344723805
0.960875,0.00017527525398443322
0.9621250000000001,0.00013696373086975744
0.9633750000000001,0.0000929742161999425
0.9646250000000001,0.00004289050375660963
0.965875,-0.000013673886903181609
0.967125,-0.00007708999625134771
0.968375,-0.00014772172622394553
0.969625,-0.00022587600236130545
0.9708749999999999,-0.00031210596841727
0.9721249999999999,-0.00040663907189587845
0.973375,-0.0005098533595055132
0.9746250000000001,-0.0006222538198371597
0.975875,-0.0007439159249230665
0.977125,-0.0008750298573663717
0.978375,-0.0010159551207037237
0.9796250000000001,-0.0011669176397023223
0.9808750000000002,-0.0013282997093621157
0.9821250000000001,-0.0015002135210461787
0.9833750000000001,-0.0016827599485443184
0.9846250000000001,-0.0018757547544492742
0.9858750000000001,-0.002071754799866904
0.987125,-0.0022755417184514293
0.988375,-0.002485664378116953
0.989625,-0.0026997621103534847
0.990875,-0.002914197474816624
0.992125,-0.003122324405803248
0.9933750000000001,-0.0033109987099122218
0.9946250000000001,-0.0034501120650639316
0.9958750000000001,-0.0034563103811673934
0.997125,-0.0030192865751442755
0.998375,-0.00019856157008238395
0.999625,0.04909703566199544
0.9998750000000001,0.07941096137860805


==> data/dataNumExamplePeel40Elem100gp105c20ip66901inD008IFdistt1.csv <==
0,0
0.238125,-0.000018856465242548283
0.239375,-0.00005093789736275024
0.24062499999999998,-0.00006797300114119401
0.241875,-0.00008542476322119244
0.24312499999999998,-0.00010008721315309337
0.244375,-0.00010981519032979802
0.24562499999999998,-0.00012491615462443195
0.246875,-0.00013535778447721307
0.24812499999999998,-0.00014618384522333
0.249375,-0.00016191485504209494
0.250625,-0.00017344018502928868
0.251875,-0.0001853714449149639
0.253125,-0.00019772262278824275
0.254375,-0.00021050974671139893
0.255625,-0.00022375093882824907
0.256875,-0.00023564123162971078
0.258125,-0.0002499043205698708
0.259375,-0.00026273545901520654
0.260625,-0.00027812724378614
0.261875,-0.0002940957230255911
0.263125,-0.00030900755852610056
0.264375,-0.00032445148617529237
0.265625,-0.00034245809828964397
0.26687500000000003,-0.0003595791314828196
0.268125,-0.0003791086939599393
0.26937500000000003,-0.000397748179820107
0.270625,-0.0004174512422132988
0.27187500000000003,-0.0004379638379500571
0.273125,-0.0004596433926321356
0.27437500000000004,-0.00048389786369715964
0.275625,-0.000507628229748394
0.276875,-0.0005326983092103394
0.278125,-0.0005588979660127619
0.27937500000000004,-0.0005865796394450031
0.280625,-0.0006155474067877423
0.281875,-0.0006461596215318319
0.283125,-0.0006797596798073814
0.28437500000000004,-0.0007121440656904252
0.285625,-0.0007478102271445497
0.286875,-0.0007853408329507694
0.288125,-0.0008234813383350469
0.289375,-0.0008666763133243514
0.290625,-0.0009093026003738959
0.291875,-0.0009572148502379285
0.29312499999999997,-0.0010049183594176697
0.294375,-0.001056827260107811
0.295625,-0.0011116440720582692
0.296875,-0.0011696629413517371
0.298125,-0.0012309986927765328
0.299375,-0.0012945909497981117
0.30062500000000003,-0.0013634200087462114
0.301875,-0.0014362995080134144
0.30312500000000003,-0.001513614362991828
0.30437500000000006,-0.0015942618736585026
0.30562500000000004,-0.0016812559833576145
0.306875,-0.0017736830315768848
0.30812500000000004,-0.001870526456868759
0.30937500000000007,-0.0019748659307415903
0.31062500000000004,-0.0020858954554391538
0.311875,-0.0022027096945755366
0.31312500000000004,-0.00232717350623547
0.314375,-0.002462522787389016
0.31562500000000004,-0.0026040909331890164
0.316875,-0.002755177069543182
0.318125,-0.0029191423150077872
0.319375,-0.0030915553138513713
0.32062500000000005,-0.0032758730121383887
0.321875,-0.0034743449935748325
0.323125,-0.003686678578740492
0.324375,-0.0039126991316908635
0.325625,-0.004154894001806034
0.326875,-0.0044158884506578545
0.328125,-0.00469579456685534
0.329375,-0.004994904709822936
0.330625,-0.005316193244984495
0.33187500000000003,-0.005662822178414994
0.333125,-0.006034217182872512
0.334375,-0.006435167413048615
0.335625,-0.006865521703305753
0.336875,-0.00733049067059615
0.338125,-0.007830370545496096
0.339375,-0.008369592376127052
0.34062499999999996,-0.008952878149632113
0.341875,-0.009582719584580856
0.343125,-0.010261934366848961
0.344375,-0.01099628550427805
0.34562499999999996,-0.011790677467600317
0.346875,-0.012650467008942286
0.348125,-0.013584070192246236
0.349375,-0.014592758677602298
0.350625,-0.015686041211329473
0.35187500000000005,-0.01687149828372736
0.353125,-0.018157386725772613
0.354375,-0.01955267346393129
0.355625,-0.021068373121192308
0.35687500000000005,-0.022713729581656066
0.358125,-0.02449884852893739
0.359375,-0.026437265138128652
0.36062500000000003,-0.028542149420107285
0.361875,-0.030827588594329824
0.36312500000000003,-0.03330986255069773
0.364375,-0.03600227400279625
0.365625,-0.03892275971739175
0.366875,-0.04208865686239093
0.36812500000000004,-0.04551907784801992
0.369375,-0.04922953498880872
0.370625,-0.053239249451135756
0.371875,-0.05756685199658453
0.37312500000000004,-0.06222591675861257
0.374375,-0.06723188646691516
0.375625,-0.07259621087958794
0.376875,-0.07832575322086754
0.378125,-0.08442214637454165
0.379375,-0.09087921160899738
0.380625,-0.09768120601037422
0.381875,-0.10480055261896448
0.383125,-0.1121965255618882
0.384375,-0.11980733288904097
0.385625,-0.1275561700685452
0.386875,-0.13533818194848726
0.388125,-0.14302691689428665
0.389375,-0.15046732888021858
0.390625,-0.15747617220496046
0.39187500000000003,-0.16384254413946805
0.393125,-0.16933031739393606
0.39437500000000003,-0.17368289960612218
0.395625,-0.17663068021579872
0.39687500000000003,-0.17790134972662044
0.398125,-0.17723302486580447
0.39937500000000004,-0.17438964061695078
0.400625,-0.16917992583161776
0.401875,-0.1614746657643677
0.403125,-0.15121289813524347
0.40437500000000004,-0.13841628827653585
0.405625,-0.12319658027328484
0.406875,-0.1057580099999337
0.408125,-0.08639417509465429
0.40937500000000004,-0.06547885097036918
0.410625,-0.04345104602523721
0.411875,-0.020795266972102516
0.413125,0.0019815965483798714
0.414375,0.02437492068384929
0.415625,0.04590662075539778
0.416875,0.06614713791811844
0.41812499999999997,0.08473363247200405
0.419375,0.10138319466290377
0.420625,0.11590061152895487
0.421875,0.1281805573016747
0.423125,0.13820480458973522
0.424375,0.14603555880162927
0.42562500000000003,0.15179132381109045
0.426875,0.15556509145700267
0.42812500000000003,0.15749562348259863
0.42937500000000006,0.15775519244191755
0.43062500000000004,0.15653049362045732
0.431875,0.1540147069109718
0.43312500000000004,0.15040077468138996
0.43437500000000007,0.14587580638724523
0.43562500000000004,0.14061687991156335
0.436875,0.1347879380064606
0.43812500000000004,0.12853780368817674
0.439375,0.12199902619278369
0.44062500000000004,0.11528746790085681
0.441875,0.10850247238668556
0.443125,0.10172741515723643
0.444375,0.09503056692391981
0.44562500000000005,0.0884661035556574
0.446875,0.08207524753835076
0.448125,0.07588738831714054
0.449375,0.06992098135669476
0.450625,0.06419046586078456
0.451875,0.058727400427958085
0.453125,0.05353876522773368
0.454375,0.04862426450577745
0.455625,0.04398225882412507
0.45687500000000003,0.039609801534270725
0.458125,0.03550277316697978
0.459375,0.0316560365615946
0.460625,0.028063567529237776
0.461875,0.024718553633793855
0.463125,0.02161349060833251
0.464375,0.018740231335329746
0.46562499999999996,0.016090060083264884
0.466875,0.013653718613587912
0.468125,0.011421420482187222
0.469375,0.009382877214805047
0.47062499999999996,0.007527274939059914
0.471875,0.005843286445728291
0.473125,0.00431902071566348
0.474375,0.0029419403626076146
0.475625,0.0017003520456476129
0.47687500000000005,0.0005903676265374136
0.478125,-0.0003959715298763461
0.479375,-0.00126741656301399
0.480625,-0.0020321423097025976
0.48187500000000005,-0.0026978639254688908
0.483125,-0.0032718689023195635
0.484375,-0.003761045547113012
0.48562500000000003,-0.0041719327582469545
0.486875,-0.004510731493338263
0.48812500000000003,-0.0047833316006863635
0.489375,-0.004995338045221676
0.490625,-0.005152082362621435
0.491875,-0.00525864010670099
0.49312500000000004,-0.005319852346986259
0.494375,-0.005340327843833523
0.495625,-0.005324458348030067
0.496875,-0.005276418660188464
0.49812500000000004,-0.005200186515926963
0.499375,-0.005099546661164717
0.500625,-0.004978058351407175
0.5018750000000001,-0.00483874139672702
0.503125,-0.004684184789487983
0.504375,-0.004516833694685515
0.505625,-0.004339003362907906
0.506875,-0.004152856398851823
0.5081249999999999,-0.003960416777534545
0.509375,-0.0037635624699420417
0.510625,-0.0035640260743599605
0.5118750000000001,-0.003363407833094814
0.513125,-0.003163155910746257
0.514375,-0.0029645751826983258
0.515625,-0.0027688281490909072
0.516875,-0.0025769268732718786
0.518125,-0.0023897419513461277
0.519375,-0.0022079894342996453
0.520625,-0.002032246665310322
0.5218750000000001,-0.0018629348416899505
0.5231250000000001,-0.0017003139735834866
0.524375,-0.0015445096749618498
0.525625,-0.0013956022168252202
0.526875,-0.0012541633204902758
0.528125,-0.001120276794631933
0.529375,-0.0009938950817168363
0.530625,-0.0008749452350631376
0.5318750000000001,-0.0007633509881674744
0.5331250000000001,-0.0006590019311251694
0.534375,-0.0005617777845086103
0.535625,-0.0004715312942897426
0.536875,-0.00038810201325045757
0.538125,-0.0003113144093603998
0.5393749999999999,-0.00024096139664214755
0.540625,-0.00017682061710064256
0.5418750000000001,-0.00011865463921087449
0.5431250000000001,-0.000066207013169714
0.544375,-0.000019203852648252973
0.545625,0.000022663978537992846
0.546875,0.00005969873371661216
0.548125,0.00009224571789079317
0.5493750000000001,0.0001206525209192788
0.550625,0.00014527816815486372
0.5518750000000001,0.00016626598344506027
0.5531250000000001,0.00018386578395916675
0.5543750000000001,0.00019834761760684216
0.555625,0.00020996098461206758
0.556875,0.0002189351859128441
0.558125,0.0002255163599381993
0.559375,0.00022991974817768157
0.5606249999999999,0.00023235501981801188
0.561875,0.00023302659767110434
0.563125,0.00023211620151025736
0.5643750000000001,0.00022980728886429214
0.565625,0.0002262750943727715
0.566875,0.0002216701278832528
0.568125,0.00021614707490610896
0.569375,0.00020984039616865624
0.5706249999999999,0.00020287815414460342
0.5718749999999999,0.00019538341960904926
0.5731249999999999,0.00018745832342002833
0.574375,0.00017918811361940234
0.575625,0.0001706990017953658
0.576875,0.00016204290748844663
0.578125,0.00015330535647489762
0.579375,0.00014455400682839015
0.5806250000000001,0.0001358374783046734
0.581875,0.00012719527779100903
0.5831250000000001,0.0001186768038341085
0.5843750000000001,0.00011032038629990581
0.5856250000000001,0.00010217178030673402
0.586875,0.00009424851006553658
0.588125,0.00008659827416829247
0.589375,0.00007922741495695884
0.590625,0.00007216421699079989
0.5918749999999999,0.00006541934931317273
0.593125,0.000059009252128164325
0.594375,0.000052928452610429
0.5956250000000001,0.00004718689754394656
0.596875,0.00004178618897614228
0.598125,0.00003671699689784813
0.599375,0.0000319721693604752
0.6006250000000001,0.00002751203323861362
0.6018750000000002,0.000023390132488490534
0.6031250000000001,0.00001956338916203615
0.6043750000000001,0.000016039311220281127
0.6056250000000001,0.000012793629274698848
0.606875,9.822444795443142e-6
0.608125,7.1108895161042796e-6
0.609375,4.65517848485808e-6
0.610625,2.4381667052819633e-6
0.6118750000000001,4.457262717388888e-7
0.613125,-1.3284405527419496e-6
0.6143750000000001,-2.899883256676783e-6
0.6156250000000001,-4.2810886684424565e-6
0.6168750000000001,-5.475871207555327e-6
0.618125,-6.505194867195696e-6
0.619375,-7.3806035988666086e-6
0.620625,-8.105306586403405e-6
0.621875,-8.691362751209186e-6
0.6231249999999999,-9.173712841412107e-6
0.624375,-9.521072067975034e-6
0.625625,-9.78286575303855e-6
0.6268750000000001,-9.960532475081219e-6
0.628125,-0.000010049343379697762
0.629375,-0.00001005902122083735
0.630625,-0.000010010656795955697
0.631875,-9.887898220720115e-6
0.6331249999999999,-9.730468717730756e-6
0.634375,-9.521323787217706e-6
0.635625,-9.274909806539222e-6
0.6368750000000001,-8.992414297470663e-6
0.638125,-8.69497418100329e-6
0.639375,-8.358197581798121e-6
0.640625,-8.011953836456476e-6
0.641875,-7.655424777666675e-6
0.643125,-7.286133257039529e-6
0.644375,-6.899430955692454e-6
0.645625,-6.538014208454235e-6
0.6468750000000001,-6.1381224182310845e-6
0.6481250000000001,-5.78415091838369e-6
0.649375,-5.4191083596610845e-6
0.650625,-5.044397076076068e-6
0.651875,-4.6739765429681945e-6
0.653125,-4.343675683568526e-6
0.654375,-4.0078478873023515e-6
0.655625,-3.668800999709343e-6
0.6568750000000001,-3.363940145093003e-6
0.6581250000000001,-3.059482135886471e-6
0.659375,-2.7670883304964367e-6
0.660625,-2.4936734411284966e-6
0.661875,-2.227493520856605e-6
0.663125,-1.9882590578251813e-6
0.6643749999999999,-1.7550553971651395e-6
0.665625,-1.536448888089792e-6
0.6668750000000001,-1.337123762545911e-6
0.6681250000000001,-1.1455555698758335e-6
0.669375,-9.675634017047852e-7
0.670625,-8.045421425739718e-7
0.671875,-6.581093268676064e-7
0.673125,-5.222894718104332e-7
0.6743750000000001,-3.991698319799619e-7
0.675625,-2.8584661332375916e-7
0.6768750000000001,-1.6440892215696667e-7
0.6781250000000001,-7.394743431476947e-8
0.6793750000000001,9.046898230558043e-9
0.680625,7.507991063582242e-8
0.681875,1.3238845300578284e-7
0.683125,2.0212768167549022e-7
0.684375,2.4914652185792363e-7
0.6856249999999999,2.8539340322930595e-7
0.686875,3.265159405907436e-7
0.688125,3.6135252598490375e-7
0.6893750000000001,3.805606970941344e-7
0.690625,4.0627773024992653e-7
0.691875,4.189420734213023e-7
0.693125,4.2737021477279313e-7
0.694375,4.3684867274962347e-7
0.6956249999999999,4.2917291433186566e-7
0.6968749999999999,4.3521557840930924e-7
0.6981249999999999,4.266022515519996e-7
0.699375,4.2056060232942283e-7
0.700625,4.052444520508125e-7
0.701875,4.007728571231439e-7
0.703125,4.029393193966113e-7
0.704375,3.8123916007437586e-7
0.7056250000000001,3.6722520420362503e-7
0.706875,3.5834111790367107e-7
0.7081250000000001,3.2937071650640526e-7
0.7093750000000001,3.2695423615725083e-7
0.7106250000000001,2.9965490223882174e-7
0.711875,2.9104599491569516e-7
0.713125,2.7099846666711613e-7
0.714375,2.539843690779753e-7
0.715625,2.408928014285827e-7
0.7168749999999999,2.2187409044749362e-7
0.718125,1.9820183030927474e-7
0.719375,1.9475077672748142e-7
0.7206250000000001,1.8016522107533461e-7
0.721875,1.5435245755146543e-7
0.723125,1.5112161388941558e-7
0.724375,1.2671388620322244e-7
0.7256250000000001,1.2672069342467562e-7
0.7268750000000002,9.510483925390112e-8
0.7281250000000001,7.797557512179143e-8
0.7293750000000001,7.527638845594709e-8
0.7306250000000001,7.246400536564668e-8
0.731875,4.696430856709899e-8
0.733125,4.8607357777674665e-8
0.734375,3.7869049840377755e-8
0.735625,2.4428292305644916e-8
0.7368750000000001,1.8713083735355518e-8
0.738125,7.133090063060621e-9
0.7393750000000001,-9.119803051627073e-9
0.7406250000000001,-1.0595900337695419e-8
0.7418750000000001,-9.726278032973212e-9
0.743125,-8.569052911688857e-9
0.744375,-1.3304128229640888e-8
0.745625,-1.538652769084159e-8
0.746875,-2.586854913610992e-8
0.7481249999999999,-5.288897060584663e-8
0.749375,-3.4088339914695176e-8
0.750625,-1.501707540263464e-8
0.7518750000000001,-1.6165693395020497e-8
0.753125,-3.772646262056867e-8
0.754375,-8.016841121505358e-9
0.755625,-3.781986007700411e-8
0.756875,-3.394653358412825e-8
0.7581249999999999,-3.0844448051237094e-8
0.759375,-3.6372385200933444e-8
0.760625,-1.914228717203592e-8
0.7618750000000001,-2.0012789841983292e-8
0.763125,-2.0083988291896837e-8
0.764375,-2.0700396063944027e-8
0.765625,-8.832417616733146e-9
0.766875,8.297362380504936e-9
0.768125,-8.023615535868167e-9
0.769375,3.562852880778511e-8
0.770625,1.7397723400813803e-8
0.7718750000000001,4.7605101596848165e-8
0.7731250000000001,2.9092519060469613e-8
0.774375,6.578116804045742e-8
0.775625,6.223039712704992e-8
0.776875,7.493795688151561e-8
0.778125,8.629244854785334e-8
0.779375,9.56119184380988e-8
0.780625,1.0159610082383086e-7
0.7818750000000001,1.2996913366369878e-7
0.7831250000000001,1.3473731624857876e-7
0.784375,1.5739359218724935e-7
0.785625,1.8004049354147789e-7
0.786875,1.9461942385445852e-7
0.788125,2.0584806506573905e-7
0.7893749999999999,2.320722513049489e-7
0.790625,2.522285724310125e-7
0.7918750000000001,2.795552643403143e-7
0.7931250000000001,2.8683564390341587e-7
0.794375,3.301582816722659e-7
0.795625,3.4769238635434796e-7
0.796875,3.708082062514606e-7
0.798125,4.0197047646017836e-7
0.7993750000000001,3.8821923725729235e-7
0.800625,4.448251720717833e-7
0.8018750000000001,4.948829982337477e-7
0.8031250000000001,4.725068552674516e-7
0.8043750000000001,5.140436487166555e-7
0.805625,5.380623469414259e-7
0.806875,5.307880082128236e-7
0.808125,5.732140505310124e-7
0.809375,5.768932955507733e-7
0.8106249999999999,5.807655557993341e-7
0.811875,5.906553122853042e-7
0.813125,6.015580474166837e-7
0.8143750000000001,6.041008494828137e-7
0.815625,5.927208915346149e-7
0.816875,5.791824373019283e-7
0.818125,5.949694998064192e-7
0.819375,5.660036053040107e-7
0.8206249999999999,5.467452312002408e-7
0.8218749999999999,5.031044976316901e-7
0.8231249999999999,4.651377694536718e-7
0.824375,3.971746354441974e-7
0.825625,3.7677971966021406e-7
0.826875,3.416892169066932e-7
0.828125,2.390990593154063e-7
0.829375,1.2870079081628294e-7
0.8306250000000001,5.2762801641681456e-8
0.831875,-5.940045511021452e-8
0.8331250000000001,-2.0603838857269352e-7
0.8343750000000001,-3.111342928296956e-7
0.8356250000000001,-4.780395614495392e-7
0.836875,-6.395979302575849e-7
0.838125,-8.228852284020149e-7
0.839375,-1.0270701005649086e-6
0.840625,-1.2407028249089569e-6
0.8418749999999999,-1.4765921150516892e-6
0.843125,-1.7488107240809514e-6
0.844375,-2.0030032397144737e-6
0.8456250000000001,-2.2661190240691464e-6
0.846875,-2.645892078309564e-6
0.848125,-2.943293585161433e-6
0.849375,-3.275031166344311e-6
0.8506250000000001,-3.668070895357367e-6
0.8518750000000002,-4.03485831944328e-6
0.8531250000000001,-4.4448901631438664e-6
0.8543750000000001,-4.87578498091501e-6
0.8556250000000001,-5.300755059417517e-6
0.856875,-5.791687340023222e-6
0.858125,-6.249320854093132e-6
0.859375,-6.745688509335324e-6
0.860625,-7.238589803629236e-6
0.8618750000000001,-7.733603869422567e-6
0.863125,-8.278588784757512e-6
0.8643750000000001,-8.806268875116707e-6
0.8656250000000001,-9.323896455082359e-6
0.8668750000000001,-9.823836770977978e-6
0.868125,-0.000010373296680299404
0.869375,-0.000010824179507110121
0.870625,-0.000011329747509780663
0.871875,-0.000011792288401396567
0.8731249999999999,-0.000012234874631505965
0.874375,-0.000012621975322493761
0.875625,-0.000012972534070662678
0.8768750000000001,-0.000013325566311062076
0.878125,-0.000013549899412407251
0.879375,-0.00001371844317769877
0.880625,-0.000013857535539965604
0.881875,-0.000013886564379936295
0.8831249999999999,-0.000013791507744609355
0.884375,-0.00001364117947555421
0.885625,-0.00001333219056590118
0.8868750000000001,-0.000012901045443436399
0.888125,-0.000012298510429470388
0.889375,-0.000011541377573406897
0.890625,-0.000010633146860228315
0.891875,-9.50855009412832e-6
0.893125,-8.148339838892626e-6
0.894375,-6.615418795499761e-6
0.895625,-4.83967870763824e-6
0.8968750000000001,-2.806367705457391e-6
0.8981250000000001,-4.945665025152257e-7
0.899375,2.1166468873734523e-6
0.900625,4.984901303642375e-6
0.901875,8.259114379627341e-6
0.903125,0.000011793490305889165
0.904375,0.00001572082478501491
0.905625,0.0000200192659782078
0.9068750000000001,0.00002470746082813835
0.9081250000000001,0.00002982866165328335
0.909375,0.00003536548586073607
0.910625,0.00004133884886117767
0.911875,0.000047757773332587905
0.913125,0.0000546235822662805
0.9143749999999999,0.00006193352445460487
0.915625,0.00006969177423818418
0.9168750000000001,0.0000779029598310943
0.9181250000000001,0.00008657505845682811
0.919375,0.00009565236204189809
0.920625,0.00010521002103150434
0.921875,0.00011513199861575008
0.923125,0.00012544273480666335
0.9243750000000001,0.00013613611204274512
0.925625,0.0001472303188042312
0.9268750000000001,0.0001585973682872166
0.9281250000000001,0.0001702624525916352
0.9293750000000001,0.00018209277617706188
0.930625,0.0001940814489863052
0.931875,0.00020614821655320914
0.933125,0.00021829141372449457
0.934375,0.00023033537027934703
0.9356249999999999,0.00024222408714912047
0.936875,0.0002538450613266824
0.938125,0.00026503587468344747
0.9393750000000001,0.00027570730685133604
0.940625,0.00028568100870765556
0.941875,0.00029481923181695624
0.943125,0.0003029405756465875
0.944375,0.00030986954649585285
0.9456249999999999,0.0003154066470330841
0.9468749999999999,0.0003193149730664896
0.9481249999999999,0.0003214006862887614
0.949375,0.0003213767541044854
0.950625,0.00031909048971720533
0.951875,0.0003144140588721561
0.953125,0.000306896541358348
0.954375,0.0002960295659968498
0.9556250000000001,0.000281691654217181
0.956875,0.00026351754608736067
0.9581250000000001,0.00024114411422712645
0.9593750000000001,0.00021412637874324014
0.9606250000000001,0.0001822704874689246
0.961875,0.00014510492756286686
0.963125,0.00010225023267528
0.964375,0.00005337876662438179
0.965625,-1.8455484541574085e-6
0.9668749999999999,-0.00006383384191095687
0.968125,-0.0001329955476359196
0.969375,-0.00020963401314119667
0.9706250000000001,-0.00029414227903402923
0.971875,-0.00038695815919448373
0.973125,-0.0004884915629403547
0.974375,-0.0005990690681932642
0.9756250000000001,-0.0007188808376316774
0.9768750000000002,-0.0008480891948481756
0.9781250000000001,-0.0009868756583949478
0.9793750000000001,-0.0011358940934242112
0.9806250000000001,-0.0012951756015060212
0.981875,-0.0014649907037373039
0.983125,-0.0016453513634320932
0.984375,-0.0018363160396861061
0.985625,-0.0020318901703597486
0.9868750000000001,-0.0022342296847137344
0.988125,-0.0024432159209672594
0.9893750000000001,-0.0026567845940025647
0.9906250000000001,-0.0028715818719707853
0.9918750000000001,-0.0030816923906060723
0.993125,-0.003275844696687444
0.994375,-0.0034289281244097025
0.995625,-0.003474059981425748
0.996875,-0.0031801565022827744
0.9981249999999999,-0.001284719294381731
0.999375,0.022040617780408805
0.9998750000000001,0.07941096137856943


==> data/dataNumExamplePeel40Elem100gp105c20ip66901inD016IFdistt1.csv <==
0,0
0.540375,-3.1618855342396565e-6
0.541625,-0.00005134375971775561
0.542875,-0.00007522472918537858
0.544125,-0.00009071862268996167
0.545375,-0.00010663565411125797
0.546625,-0.00012288996776159481
0.5478750000000001,-0.00013941864809247556
0.5491250000000001,-0.00015162253928491904
0.5503750000000001,-0.00016890116582925913
0.551625,-0.0001822043534341238
0.552875,-0.0001961131976518748
0.554125,-0.0002106516527091605
0.555375,-0.00022797395360572912
0.5566249999999999,-0.0002438070719370173
0.557875,-0.0002603574179825164
0.5591250000000001,-0.0002776617218712947
0.5603750000000001,-0.0002938335964341106
0.561625,-0.00031282259011553216
0.562875,-0.00033269725554266295
0.564125,-0.00035190301011296627
0.565375,-0.0003737521189813055
0.5666249999999999,-0.0003966529009046853
0.5678749999999999,-0.0004174018714806389
0.5691249999999999,-0.00044270443248252693
0.570375,-0.00046926559818500865
0.571625,-0.0004956669778427283
0.572875,-0.0005234412375029951
0.574125,-0.0005543827554133942
0.575375,-0.0005839152015247108
0.576625,-0.0006182943731324181
0.5778750000000001,-0.0006530845316567698
0.5791250000000001,-0.0006897882867840685
0.5803750000000001,-0.0007287446336597629
0.5816250000000001,-0.0007698889619321579
0.582875,-0.0008135820133570417
0.584125,-0.0008597811049003297
0.585375,-0.0009088716701855121
0.586625,-0.000962296337107357
0.5878749999999999,-0.0010160926040668635
0.589125,-0.0010760891039364585
0.5903750000000001,-0.0011369640867895793
0.5916250000000001,-0.0012017320434482934
0.592875,-0.001273488982026097
0.594125,-0.001346962135914757
0.595375,-0.0014280056092706825
0.596625,-0.001511498686226521
0.5978749999999999,-0.001601929748635671
0.5991249999999999,-0.0016983035500384913
0.6003750000000001,-0.0017997746601394972
0.6016250000000001,-0.001909541111583346
0.602875,-0.002026717583531578
0.604125,-0.0021519573633576984
0.605375,-0.0022845077952856688
0.606625,-0.0024277071565071097
0.607875,-0.0025810248115652468
0.6091250000000001,-0.002743890973552072
0.6103750000000001,-0.0029198208669661985
0.6116250000000001,-0.0031085167163488144
0.6128750000000001,-0.0033096511859676088
0.614125,-0.003525683260695962
0.615375,-0.003760490492344024
0.616625,-0.004010194970714124
0.617875,-0.004278877658397072
0.6191249999999999,-0.004569471225208207
0.620375,-0.004882437287827979
0.6216250000000001,-0.00521841925019613
0.6228750000000001,-0.005580820922563456
0.624125,-0.005973273783941165
0.625375,-0.006396995417131047
0.626625,-0.006853492217520114
0.627875,-0.007347085170294701
0.6291249999999999,-0.00788241756660105
0.630375,-0.00846053827173501
0.631625,-0.009088030857465585
0.6328750000000001,-0.00976671444769657
0.634125,-0.010503970084419171
0.635375,-0.01130247228866807
0.636625,-0.012169269161771294
0.637875,-0.013110667358533824
0.6391249999999999,-0.014136143502649249
0.640375,-0.015248106329929331
0.641625,-0.016457344903418176
0.6428750000000001,-0.01777284095087091
0.6441250000000001,-0.019204376431358725
0.645375,-0.020762585322318977
0.646625,-0.022460298771974224
0.647875,-0.024308708362995105
0.649125,-0.02631999787320328
0.650375,-0.028509953728458947
0.651625,-0.03089404910937643
0.6528750000000001,-0.03348879509814078
0.6541250000000001,-0.03631290904347303
0.655375,-0.039382049158219204
0.656625,-0.042716418305723085
0.657875,-0.04633539913921352
0.659125,-0.05025980518691772
0.660375,-0.05450629122638714
0.661625,-0.059094487226897724
0.6628750000000001,-0.06404238530331764
0.6641250000000001,-0.06936149519212421
0.665375,-0.07506332713942783
0.666625,-0.08115273833570387
0.667875,-0.08762736294084064
0.669125,-0.09447541469642891
0.670375,-0.10167312249180847
0.671625,-0.10918182467962648
0.6728750000000001,-0.11694479277775514
0.6741250000000001,-0.12488518285404784
0.6753750000000001,-0.13289804749720982
0.676625,-0.14085585573077186
0.677875,-0.14859649036245026
0.679125,-0.15593049509831658
0.680375,-0.1626360791634055
0.6816249999999999,-0.16846264663110427
0.682875,-0.1731355574486221
0.6841250000000001,-0.17636379596242294
0.6853750000000001,-0.17785086104999737
0.686625,-0.17730881346073196
0.687875,-0.1744749988523715
0.689125,-0.16913061140445118
0.690375,-0.16111969900467477
0.6916249999999999,-0.15036821084894142
0.6928749999999999,-0.13689330471164987
0.6941249999999999,-0.12082032615092517
0.695375,-0.10237993750398033
0.696625,-0.08190367157494945
0.697875,-0.059809863573278055
0.699125,-0.03658195155542836
0.700375,-0.012743261855717058
0.701625,0.011135978346886233
0.7028750000000001,0.03451519955035237
0.7041250000000001,0.05690430543258751
0.7053750000000001,0.07786896753476849
0.7066250000000001,0.09704627777151642
0.707875,0.11415441595189207
0.709125,0.12899655441833324
0.710375,0.14146000699391212
0.711625,0.15151077553418985
0.7128749999999999,0.1591852855325514
0.714125,0.16457943929229943
0.7153750000000001,0.16783690621065256
0.7166250000000001,0.16913697786391116
0.717875,0.16868291744196476
0.719125,0.1666914389092511
0.720375,0.16338361699214182
0.721625,0.1589771328743312
0.7228749999999999,0.15368052806687296
0.7241249999999999,0.14768869252697203
0.7253750000000001,0.14118010812312762
0.7266250000000001,0.13430995007646163
0.727875,0.1271977649632118
0.729125,0.11994610257461175
0.730375,0.1126453190478732
0.731625,0.10537369396869908
0.732875,0.09819796643494089
0.7341250000000001,0.0911742119900757
0.7353750000000001,0.08434842206661003
0.7366250000000001,0.07775744814594517
0.7378750000000001,0.07142996888421851
0.739125,0.06538716143146205
0.740375,0.059643561706825554
0.741625,0.054207863759766384
0.742875,0.04908348458012454
0.7441249999999999,0.044269244057437984
0.745375,0.03975979470361636
0.7466250000000001,0.0355461057710105
0.7478750000000001,0.031615829951528424
0.749125,0.0279535403908302
0.750375,0.02454227262021158
0.751625,0.021381820522703404
0.752875,0.018464904728685172
0.7541249999999999,0.01577794564350761
0.755375,0.013308527046230756
0.756625,0.011044714028011632
0.7578750000000001,0.00897536587644808
0.759125,0.007089733932363562
0.760375,0.00537766067662826
0.761625,0.003829342388054338
0.762875,0.002435342870588303
0.7641249999999999,0.001186569182797581
0.765375,0.00007420428433130288
0.766625,-0.0009103983269472954
0.7678750000000001,-0.0017756079566128152
0.7691250000000001,-0.0025297280140125084
0.770375,-0.003180947216907745
0.771625,-0.003737320640573874
0.772875,-0.004206931562334981
0.774125,-0.004597875650150546
0.775375,-0.004918037034085013
0.776625,-0.005172371862057684
0.7778750000000001,-0.005365841886659853
0.7791250000000001,-0.0055040198696074405
0.780375,-0.005592179029660846
0.781625,-0.005635177776382103
0.782875,-0.005637722789808938
0.784125,-0.005604238209910489
0.785375,-0.005538818303785956
0.786625,-0.005445406299687511
0.7878750000000001,-0.005327661625174299
0.7891250000000001,-0.005189000425914331
0.790375,-0.005032607337800976
0.791625,-0.0048614507881045155
0.792875,-0.004678224832329381
0.794125,-0.0044854698189279035
0.795375,-0.004285420301972376
0.796625,-0.004080140019055864
0.7978750000000001,-0.003871405787954224
0.7991250000000001,-0.003660779319362817
0.8003750000000001,-0.0034497280655090418
0.801625,-0.0032399070092910404
0.802875,-0.0030325796935286864
0.804125,-0.0028285711177142847
0.805375,-0.002628775623685145
0.8066249999999999,-0.0024338398324392635
0.807875,-0.0022444604045880334
0.8091250000000001,-0.002061247642191316
0.8103750000000001,-0.001884680467936814
0.811625,-0.0017152298769066293
0.812875,-0.0015532386632138712
0.814125,-0.0013990052817003246
0.815375,-0.001252745104566591
0.8166249999999999,-0.0011145721797888447
0.8178749999999999,-0.000984550045735555
0.8191249999999999,-0.0008626763559288209
0.820375,-0.000748846346074028
0.821625,-0.0006428535760021753
0.822875,-0.0005444635967189054
0.824125,-0.0004533495262541848
0.825375,-0.0003691156208413676
0.826625,-0.00029172099580367095
0.8278750000000001,-0.00022103130155921857
0.8291250000000001,-0.00015675381275956357
0.8303750000000001,-0.0000984919355083852
0.8316250000000001,-0.00004602350617832762
0.832875,9.86213818429671e-7
0.834125,0.00004283533454477184
0.835375,0.00007978715393608393
0.836625,0.00011214938066857194
0.8378749999999999,0.00014020618751689473
0.839125,0.00016422887857976687
0.8403750000000001,0.00018449894970437586
0.8416250000000001,0.00020125123233838416
0.842875,0.00021480244490026945
0.844125,0.00022534577411598145
0.845375,0.00023323863682588042
0.846625,0.0002386359416708117
0.8478749999999999,0.00024183435893541938
0.8491249999999999,0.00024303775120837479
0.8503750000000001,0.00024251181484076512
0.8516250000000001,0.00024043724519109966
0.852875,0.00023695615243576884
0.854125,0.00023225345854699375
0.855375,0.00022645354505032578
0.856625,0.0002197313976637083
0.857875,0.00021226048775624395
0.8591250000000001,0.0002041113860095506
0.8603750000000001,0.00019543136352670465
0.8616250000000001,0.00018629655950029578
0.8628750000000001,0.00017687221944943932
0.864125,0.00016725520960950147
0.865375,0.0001574857927711809
0.866625,0.00014765080756624915
0.867875,0.00013788589270068152
0.8691249999999999,0.0001281606866902485
0.870375,0.00011863043712725951
0.8716250000000001,0.00010924293722960887
0.8728750000000001,0.00010013834896241414
0.874125,0.00009125283553665375
0.875375,0.00008270539074399508
0.876625,0.00007446983743003566
0.877875,0.00006662491435119322
0.8791249999999999,0.000059097946913347355
0.880375,0.000052060568858702805
0.881625,0.00004543021579299367
0.8828750000000001,0.00003920654477461427
0.884125,0.00003344711161917813
0.885375,0.0000281569437978052
0.886625,0.000023352363375583884
0.887875,0.000019002587922978265
0.8891249999999999,0.000015189704715756758
0.890375,0.000011830288770650621
0.891625,9.012138349639987e-6
0.8928750000000001,6.7037689692878155e-6
0.8941250000000001,4.898727951146986e-6
0.895375,3.665691682794292e-6
0.896625,2.990833091853773e-6
0.897875,2.7265328938763655e-6
0.899125,3.0926904323047566e-6
0.900375,3.944433269037484e-6
0.901625,5.3319654306910325e-6
0.9028750000000001,7.29604841399889e-6
0.9041250000000001,9.747525737777152e-6
0.905375,0.000012846866434837456
0.906625,0.000016419144187151957
0.907875,0.00002062046498584047
0.909125,0.000025340131175097258
0.910375,0.0000306869203878235
0.911625,0.00003654812829283205
0.9128750000000001,0.0000429947190152824
0.9141250000000001,0.00004998282400142662
0.915375,0.00005751705533328655
0.916625,0.00006557095650236433
0.917875,0.0000741962960073006
0.919125,0.0000832753293309868
0.920375,0.00009280636796643593
0.921625,0.00010290957369725462
0.9228750000000001,0.00011338483321593484
0.9241250000000001,0.00012434073167665038
0.9253750000000001,0.00013565675513164954
0.926625,0.00014727903550876276
0.927875,0.00015921900276032186
0.929125,0.0001713563207641211
0.930375,0.00018375048054417031
0.9316249999999999,0.00019624341813970214
0.932875,0.00020874200355576467
0.9341250000000001,0.00022119082802525558
0.9353750000000001,0.00023351962311822516
0.936625,0.00024560111911448024
0.937875,0.0002572943399670735
0.939125,0.000268467385270324
0.940375,0.000278937829815154
0.9416249999999999,0.0002886623845290148
0.9428749999999999,0.0002972895754971422
0.9441249999999999,0.00030483706944857414
0.945375,0.00031098244535678055
0.946625,0.00031554422352329803
0.947875,0.00031833989925367234
0.949125,0.0003190448147863817
0.950375,0.000317619343069217
0.951625,0.00031354990284335194
0.9528750000000001,0.00030679591966928377
0.9541250000000001,0.00029695111891903103
0.9553750000000001,0.00028350067672255896
0.9566250000000001,0.00026636296443864615
0.957875,0.00024500245673433896
0.959125,0.00021915341761176432
0.960375,0.00018840352636857738
0.961625,0.00015248136563611459
0.9628749999999999,0.00011091927834355753
0.964125,0.00006340340142252376
0.9653750000000001,9.58025557770692e-6
0.9666250000000001,-0.00005094705729005722
0.967875,-0.00011851624203897126
0.969125,-0.00019358626769416798
0.970375,-0.0002764110129196834
0.971625,-0.0003675228711135098
0.9728749999999999,-0.0004671568146963484
0.9741249999999999,-0.0005757352471741639
0.9753750000000001,-0.0006938197718451278
0.9766250000000001,-0.0008210180049851579
0.977875,-0.0009578460613901552
0.979125,-0.00110474615723688
0.980375,-0.001261958206474692
0.981625,-0.0014296630609848399
0.982875,-0.0016079168726223225
0.9841250000000001,-0.0017967197205394636
0.9853750000000001,-0.0019918078665690786
0.9866250000000001,-0.002192608179513958
0.9878750000000001,-0.00240035690228331
0.989125,-0.002613231186310419
0.990375,-0.002828098362288353
0.991625,-0.0030398160051682555
0.992875,-0.003238529769402365
0.9941249999999999,-0.0034030664894116602
0.995375,-0.0034795178254777293
0.9966250000000001,-0.003292445656853521
0.9978750000000001,-0.0019895790321403928
0.999125,0.01022454431842694
0.9998750000000001,0.079411583621019


==> data/dataNumExamplePeel40Elem100gp105c20ip66901inD01IFdistt1.csv <==
0,0
0.32162500000000005,-0.00001571570647816597
0.322875,-0.00005119285129639589
0.324125,-0.00007158480398926195
0.32537499999999997,-0.00008909002904770695
0.326625,-0.00010175099416946571
0.327875,-0.00011718611713885397
0.329125,-0.00013021420045508853
0.330375,-0.00014389957436522846
0.331625,-0.0001554937074797557
0.33287500000000003,-0.00016962662644912717
0.334125,-0.00018212864449441594
0.335375,-0.00019735264012975856
0.336625,-0.00021081377115592798
0.337875,-0.00022480727157538787
0.339125,-0.00023935697578871768
0.340375,-0.00025247375419199956
0.34162499999999996,-0.0002665254388830734
0.342875,-0.00028301687845749574
0.344125,-0.0003001857637440498
0.345375,-0.00031806901042010643
0.34662499999999996,-0.0003367066349609759
0.347875,-0.0003527589943224041
0.34912499999999996,-0.00037314385037512236
0.350375,-0.00039442097285368523
0.351625,-0.0004151068261211075
0.35287500000000005,-0.00043672072597665177
0.354125,-0.0004595918677651199
0.355375,-0.0004851634818932607
0.356625,-0.0005103441968360451
0.35787500000000005,-0.0005369842928213853
0.359125,-0.0005649124368480606
0.360375,-0.0005944654583927146
0.36162500000000003,-0.000625485053824754
0.362875,-0.000658318880280395
0.36412500000000003,-0.0006943545102263853
0.365375,-0.0007293611552677147
0.366625,-0.0007693127820976349
0.367875,-0.000808530739297288
0.36912500000000004,-0.000852918359107345
0.370375,-0.0008969082159357613
0.371625,-0.0009463317966317079
0.372875,-0.000995740286042445
0.374125,-0.0010495377771612402
0.375375,-0.0011064682219207277
0.376625,-0.0011654181058509297
0.377875,-0.0012307617150533457
0.379125,-0.0012972297689802872
0.380375,-0.0013692339531106421
0.381625,-0.0014456303583956465
0.382875,-0.0015254423816885836
0.384125,-0.0016117366453602495
0.385375,-0.0017034440904546682
0.386625,-0.0018010539523072835
0.387875,-0.0019035997008504336
0.389125,-0.0020142210727318254
0.390375,-0.0021321521960595098
0.391625,-0.0022565490682507194
0.39287500000000003,-0.0023906582081316477
0.394125,-0.0025338685538122572
0.39537500000000003,-0.0026854962920184046
0.396625,-0.0028476323234084694
0.39787500000000003,-0.0030237547430338003
0.399125,-0.003209499255863793
0.40037500000000004,-0.003408459219824569
0.401625,-0.003624317119634458
0.402875,-0.003853035495638474
0.404125,-0.004098461849926606
0.40537500000000004,-0.004361975522698448
0.406625,-0.00464640394313391
0.407875,-0.0049520618193132195
0.409125,-0.0052794579937510844
0.41037500000000005,-0.00563314022941614
0.411625,-0.006012657133386109
0.412875,-0.006422921878005349
0.41412499999999997,-0.00686392326643254
0.415375,-0.007341028772007171
0.416625,-0.007854715121453854
0.417875,-0.008409606490407735
0.41912499999999997,-0.009010644523749795
0.420375,-0.00965927017221228
0.421625,-0.010362434116419303
0.422875,-0.01112233348625254
0.424125,-0.011945490007181472
0.42537500000000006,-0.012837627265075343
0.42662500000000003,-0.01380756681994201
0.427875,-0.01485701523522704
0.42912500000000003,-0.01599596804801826
0.43037500000000006,-0.01723253782301685
0.43162500000000004,-0.01857555533083964
0.432875,-0.020034620317530845
0.43412500000000004,-0.0216214420397605
0.43537500000000007,-0.023346012046771253
0.43662500000000004,-0.025219234357357657
0.437875,-0.02725550211092722
0.439125,-0.029468885103856948
0.440375,-0.03187440554292867
0.44162500000000005,-0.03448930167829889
0.442875,-0.03732782363170373
0.444125,-0.04040883273641583
0.445375,-0.043750514781930955
0.44662500000000005,-0.04737270639936993
0.447875,-0.051291437654469245
0.449125,-0.05552619805405848
0.45037499999999997,-0.06009570610069685
0.451625,-0.0650128623349551
0.452875,-0.07029204625072755
0.454125,-0.07594231692365663
0.455375,-0.08196735882622119
0.456625,-0.08836385931456026
0.45787500000000003,-0.09511948355535456
0.459125,-0.10221052866127281
0.460375,-0.10959927971635086
0.461625,-0.11723239965898433
0.462875,-0.12503276699642696
0.464125,-0.13290541339332856
0.465375,-0.14072448340917243
0.46662499999999996,-0.14833995320024196
0.467875,-0.15557118038182755
0.469125,-0.1622082346271641
0.470375,-0.16801384184852436
0.47162499999999996,-0.17272769785836672
0.472875,-0.17607362206602004
0.47412499999999996,-0.17776976501058223
0.475375,-0.17754166415573575
0.476625,-0.1751430628683893
0.47787500000000005,-0.17036291211781054
0.479125,-0.16304756210664953
0.480375,-0.1531104879721037
0.481625,-0.14055308631764846
0.48287500000000005,-0.12546929979616891
0.484125,-0.10805142785346894
0.485375,-0.08858834892830081
0.48662500000000003,-0.06745697226253984
0.487875,-0.045107072572619686
0.48912500000000003,-0.0220404390649626
0.490375,0.0012141115234852312
0.491625,0.024127887142740542
0.492875,0.04619930999674307
0.49412500000000004,0.06697864068462422
0.495375,0.0860884878325214
0.496625,0.10323884427601665
0.497875,0.11823581873161797
0.499125,0.13098436809268452
0.500375,0.14147882425391442
0.501625,0.14971843712090666
0.502875,0.15575677477240235
0.5041249999999999,0.15971505963847507
0.505375,0.16175000077497081
0.506625,0.1620437033942815
0.5078750000000001,0.16079372659148483
0.509125,0.15820420600020488
0.510375,0.15447851462904472
0.511625,0.14981330655068675
0.512875,0.14439395366502422
0.5141249999999999,0.13839134750514437
0.515375,0.13195979646184758
0.516625,0.1252359163652072
0.5178750000000001,0.11833827587718482
0.5191250000000001,0.11136765419803293
0.520375,0.10440771680684273
0.521625,0.09752598239575139
0.522875,0.09077495656612457
0.524125,0.08419330142135556
0.525375,0.07780958020635909
0.526625,0.07166733949478941
0.5278750000000001,0.06578881360201154
0.5291250000000001,0.06018141002061833
0.530375,0.05485022176549405
0.531625,0.049797934244163594
0.532875,0.04502504453078049
0.534125,0.04053018911799908
0.535375,0.03631033199317868
0.536625,0.03236097707581459
0.5378750000000001,0.028676346691414722
0.5391250000000001,0.025249517980845154
0.540375,0.022072542079959817
0.541625,0.019136549178821682
0.542875,0.016431790306739885
0.544125,0.013947758903860352
0.545375,0.011673117941282257
0.546625,0.009595796974075158
0.5478750000000001,0.00770295609894063
0.5491250000000001,0.005980961802789897
0.5503750000000001,0.00441596568852444
0.551625,0.0030030455495872743
0.552875,0.0017349229280789469
0.554125,0.0006016401790821108
0.555375,-0.00040601357402061944
0.5566249999999999,-0.0012966861367171567
0.557875,-0.0020785546746276695
0.5591250000000001,-0.0027593347225536163
0.5603750000000001,-0.0033463503134453093
0.561625,-0.0038465473222241975
0.562875,-0.004266531257244285
0.564125,-0.004612594697488717
0.565375,-0.0048907518571983805
0.5666249999999999,-0.005106741341880022
0.5678749999999999,-0.005266050956388282
0.5691249999999999,-0.005373953933602835
0.570375,-0.005435490252758066
0.571625,-0.005455509844297823
0.572875,-0.005438654176389182
0.574125,-0.0053894033164332
0.575375,-0.005312039059963733
0.576625,-0.0052100385239252645
0.5778750000000001,-0.005086470944042756
0.5791250000000001,-0.004944263250281286
0.5803750000000001,-0.00478617970298266
0.5816250000000001,-0.004614857083633697
0.582875,-0.004432740403551391
0.584125,-0.004242110639442326
0.585375,-0.00404511561195367
0.586625,-0.0038437109548276477
0.5878749999999999,-0.0036397051145040382
0.589125,-0.0034347547301295245
0.5903750000000001,-0.0032303262912928288
0.5916250000000001,-0.0030277462602615046
0.592875,-0.0028281687613997547
0.594125,-0.0026325847202218478
0.595375,-0.0024418214496261664
0.596625,-0.002256523968591495
0.5978749999999999,-0.0020772031152393455
0.5991249999999999,-0.0019041521729372124
0.6003750000000001,-0.0017375436972453945
0.6016250000000001,-0.0015781330410136324
0.602875,-0.0014261868720407411
0.604125,-0.0012817832572821347
0.605375,-0.0011449360148091253
0.606625,-0.0010156549886575494
0.607875,-0.0008939325022220834
0.6091250000000001,-0.0007796922459007288
0.6103750000000001,-0.000672880392384223
0.6116250000000001,-0.0005733934191204243
0.6128750000000001,-0.0004810901730283035
0.614125,-0.00039582323573961187
0.615375,-0.00031740587854801883
0.616625,-0.000245633157209435
0.617875,-0.0001802619541946271
0.6191249999999999,-0.00012102371930144962
0.620375,-0.00006764826083952014
0.6216250000000001,-0.00001979133714009873
0.6228750000000001,0.00002288577325088026
0.624125,0.00006072372980124585
0.625375,0.00009415159263936879
0.626625,0.00012332772591090724
0.627875,0.00014848929779098796
0.6291249999999999,0.000169921031416706
0.630375,0.00018790601146595476
0.631625,0.00020269314606308209
0.6328750000000001,0.00021455602157266496
0.634125,0.00022374095943325512
0.635375,0.00023046828274703168
0.636625,0.00023497425489477086
0.637875,0.00023746611385042082
0.6391249999999999,0.0002381470247326961
0.640375,0.00023722062973439983
0.641625,0.00023486224333924
0.6428750000000001,0.00023124219692682857
0.6441250000000001,0.00022654064458250966
0.645375,0.00022090497445903523
0.646625,0.0002144405705601926
0.647875,0.00020731423594802512
0.649125,0.00019964037084499453
0.650375,0.00019153886105202633
0.651625,0.0001831270342431135
0.6528750000000001,0.00017445715595659772
0.6541250000000001,0.00016562918441712093
0.655375,0.00015668898259248165
0.656625,0.00014773174443619141
0.657875,0.00013879233762827126
0.659125,0.00012994573353718175
0.660375,0.00012122335543188201
0.661625,0.00011267135376927251
0.6628750000000001,0.00010433744453008931
0.6641250000000001,0.00009624657854169494
0.665375,0.0000884272959042337
0.666625,0.00008090865830427674
0.667875,0.0000737073010303041
0.669125,0.0000668430415014798
0.670375,0.00006030867653353256
0.671625,0.00005411330218113575
0.6728750000000001,0.000048245427302487376
0.6741250000000001,0.000042748363746680784
0.6753750000000001,0.000037540511273997934
0.676625,0.00003266345154982753
0.677875,0.00002810917761558729
0.679125,0.00002390299013037278
0.680375,0.00002000305484359255
0.6816249999999999,0.000016388567079445027
0.682875,0.000013063768880189341
0.6841250000000001,0.000010035428586546713
0.6853750000000001,7.258784434999166e-6
0.686625,4.73748263822571e-6
0.687875,2.4726619226311808e-6
0.689125,4.363470004903336e-7
0.690375,-1.3771024779951624e-6
0.6916249999999999,-2.984064433247946e-6
0.6928749999999999,-4.377492735976873e-6
0.6941249999999999,-5.5981805814203645e-6
0.695375,-6.65182717879409e-6
0.696625,-7.533332415418648e-6
0.697875,-8.240401341702563e-6
0.699125,-8.884126449518193e-6
0.700375,-9.355079900935648e-6
0.701625,-9.728535243724856e-6
0.7028750000000001,-9.996417461230478e-6
0.7041250000000001,-0.000010176103587042351
0.7053750000000001,-0.00001025378072715133
0.7066250000000001,-0.000010274922231351402
0.707875,-0.00001021794375322127
0.709125,-0.000010112290141500724
0.710375,-9.93484546682466e-6
0.711625,-9.732165922329838e-6
0.7128749999999999,-9.476566998956049e-6
0.714125,-9.196497318661456e-6
0.7153750000000001,-8.891363490332038e-6
0.7166250000000001,-8.55496973599379e-6
0.717875,-8.199186519189383e-6
0.719125,-7.838595961401351e-6
0.720375,-7.448268362450494e-6
0.721625,-7.073289137959904e-6
0.7228749999999999,-6.693297412013743e-6
0.7241249999999999,-6.295171069592431e-6
0.7253750000000001,-5.927636442082385e-6
0.7266250000000001,-5.551410604057172e-6
0.727875,-5.180243530938933e-6
0.729125,-4.8213466212476686e-6
0.730375,-4.458786140013049e-6
0.731625,-4.0992570156939134e-6
0.732875,-3.7795835408915845e-6
0.7341250000000001,-3.451068661231016e-6
0.7353750000000001,-3.1327751433413153e-6
0.7366250000000001,-2.854571172938858e-6
0.7378750000000001,-2.573580723128077e-6
0.739125,-2.3011120840188415e-6
0.740375,-2.057600299434914e-6
0.741625,-1.8195841442331107e-6
0.742875,-1.6003995167296337e-6
0.7441249999999999,-1.3850727256653483e-6
0.745375,-1.1853190109017975e-6
0.7466250000000001,-1.0110381629957477e-6
0.7478750000000001,-8.585812149713989e-7
0.749125,-6.830064415291881e-7
0.750375,-5.538396739140916e-7
0.751625,-4.2365244271036495e-7
0.752875,-3.0374302631419603e-7
0.7541249999999999,-2.1725950181961107e-7
0.755375,-8.489009051260155e-8
0.756625,-1.3190960920783645e-8
0.7578750000000001,7.69645147058462e-8
0.759125,1.2592654119458757e-7
0.760375,1.8579695205966917e-7
0.761625,2.441314633783165e-7
0.762875,2.865984515681985e-7
0.7641249999999999,3.238456698501091e-7
0.765375,3.7090667233397046e-7
0.766625,3.8673532809507805e-7
0.7678750000000001,4.229267069888465e-7
0.7691250000000001,4.527322469971562e-7
0.770375,4.5699495380968624e-7
0.771625,4.803669358816043e-7
0.772875,5.029967087011311e-7
0.774125,4.994738572045021e-7
0.775375,5.152728395352302e-7
0.776625,5.159934723386606e-7
0.7778750000000001,5.264662003290344e-7
0.7791250000000001,5.42444430859379e-7
0.780375,5.150212730592463e-7
0.781625,5.257202622538371e-7
0.782875,5.337540970873356e-7
0.784125,5.177501268133211e-7
0.785375,5.348846812691654e-7
0.786625,5.4329473454795e-7
0.7878750000000001,5.441044423903918e-7
0.7891250000000001,5.449724956030355e-7
0.790375,5.496607321242575e-7
0.791625,5.460465650752866e-7
0.792875,5.667689345345561e-7
0.794125,5.665649667335737e-7
0.795375,5.781015431222114e-7
0.796625,5.735501572567969e-7
0.7978750000000001,5.834214358152456e-7
0.7991250000000001,6.178958662783618e-7
0.8003750000000001,5.947783845577925e-7
0.801625,6.119049986708092e-7
0.802875,6.141446292073915e-7
0.804125,6.456389747139246e-7
0.805375,6.211575542813819e-7
0.8066249999999999,6.324458579898273e-7
0.807875,6.461601603086065e-7
0.8091250000000001,6.410163490150333e-7
0.8103750000000001,6.529049905029671e-7
0.811625,6.494974375548246e-7
0.812875,6.514025436138438e-7
0.814125,6.468941608217538e-7
0.815375,6.308336840815665e-7
0.8166249999999999,6.224223643713778e-7
0.8178749999999999,6.13879013122709e-7
0.8191249999999999,5.856393177489094e-7
0.820375,5.427274388375425e-7
0.821625,5.139852268798428e-7
0.822875,4.775385046840164e-7
0.824125,4.238836458086981e-7
0.825375,3.619813387090165e-7
0.826625,3.14485212454807e-7
0.8278750000000001,2.4635755577206986e-7
0.8291250000000001,1.305574712784363e-7
0.8303750000000001,5.569166081076382e-8
0.8316250000000001,-5.996572187416671e-8
0.832875,-1.8144198585257065e-7
0.834125,-3.0631461693519935e-7
0.835375,-4.6274990686545614e-7
0.836625,-6.302602597735296e-7
0.8378749999999999,-8.075521921724338e-7
0.839125,-1.0018003470668724e-6
0.8403750000000001,-1.205546642152333e-6
0.8416250000000001,-1.4534339804611607e-6
0.842875,-1.6937471048056318e-6
0.844125,-1.993598077565384e-6
0.845375,-2.2513584998912206e-6
0.846625,-2.563066224620103e-6
0.8478749999999999,-2.878431425351602e-6
0.8491249999999999,-3.2353638968474208e-6
0.8503750000000001,-3.602960901502583e-6
0.8516250000000001,-3.98007838543768e-6
0.852875,-4.3866886030863306e-6
0.854125,-4.802456696179069e-6
0.855375,-5.258414188996641e-6
0.856625,-5.726304724340547e-6
0.857875,-6.170770943822457e-6
0.8591250000000001,-6.650557743903551e-6
0.8603750000000001,-7.139114694229565e-6
0.8616250000000001,-7.672298256183874e-6
0.8628750000000001,-8.188252499388704e-6
0.864125,-8.684761386171247e-6
0.865375,-9.20749369942575e-6
0.866625,-9.74691556107632e-6
0.867875,-0.000010236042944408719
0.8691249999999999,-0.000010765114751232208
0.870375,-0.000011230183155935825
0.8716250000000001,-0.000011726010416671095
0.8728750000000001,-0.000012146366332135838
0.874125,-0.000012580151831240172
0.875375,-0.000012926981355632083
0.876625,-0.000013254238125690043
0.877875,-0.00001350552695461582
0.8791249999999999,-0.00001376190039785452
0.880375,-0.000013859163636331662
0.881625,-0.000013885652067113785
0.8828750000000001,-0.000013845827443945136
0.884125,-0.00001368465829099108
0.885375,-0.00001339797260931086
0.886625,-0.00001296867051212014
0.887875,-0.00001242511018957615
0.8891249999999999,-0.000011681156062634535
0.890375,-0.000010814522652197178
0.891625,-9.730085645989761e-6
0.8928750000000001,-8.45034768807984e-6
0.8941250000000001,-6.971146485706958e-6
0.895375,-5.211552288594823e-6
0.896625,-3.171495199738583e-6
0.897875,-9.830535640104054e-7
0.899125,1.5909021779669796e-6
0.900375,4.4236249301804476e-6
0.901625,7.5726118274888066e-6
0.9028750000000001,0.00001108881664003969
0.9041250000000001,0.000014896905128486404
0.905375,0.000019170529322320995
0.906625,0.00002374749466216297
0.907875,0.000028796205866599145
0.909125,0.00003421782156062814
0.910375,0.00004013254267749844
0.911625,0.000046438643899554544
0.9128750000000001,0.00005321763841772964
0.9141250000000001,0.000060435763971466994
0.915375,0.00006810730522432973
0.916625,0.00007621503922765338
0.917875,0.00008481953473608861
0.919125,0.00009381140454145509
0.920375,0.00010319688558400875
0.921625,0.00011310363424843484
0.9228750000000001,0.00012333858152405175
0.9241250000000001,0.00013401693365772127
0.9253750000000001,0.00014502438043341448
0.926625,0.00015631280368247347
0.927875,0.00016789826811847153
0.929125,0.00017966461540114276
0.930375,0.00019167526004706947
0.9316249999999999,0.00020377579334796003
0.932875,0.00021587647742055127
0.9341250000000001,0.0002279250327354848
0.9353750000000001,0.0002398540532922433
0.936625,0.00025153886659022573
0.937875,0.00026284082779098883
0.939125,0.00027363010395679843
0.940375,0.0002837260707839462
0.9416249999999999,0.00029308697810528916
0.9428749999999999,0.0003013626200423919
0.9441249999999999,0.0003085716727607296
0.945375,0.00031439245270155347
0.946625,0.0003186439561148474
0.947875,0.0003211438862099625
0.949125,0.0003215675209959218
0.950375,0.0003198749867849432
0.951625,0.000315553387676068
0.9528750000000001,0.0003085622813342459
0.9541250000000001,0.0002984950565862038
0.9553750000000001,0.0002848365523514945
0.9566250000000001,0.00026750478339115924
0.957875,0.00024596384298307405
0.959125,0.0002199475918762822
0.960375,0.00018904328223955102
0.961625,0.00015297904750308233
0.9628749999999999,0.00011128675707455793
0.964125,0.00006365205169245325
0.9653750000000001,9.720932111309533e-6
0.9666250000000001,-0.00005090404262325654
0.967875,-0.0001185611437508477
0.969125,-0.00019370993006587178
0.970375,-0.0002766048930662457
0.971625,-0.00036777906182734743
0.9728749999999999,-0.0004674680684502025
0.9741249999999999,-0.0005760949992186098
0.9753750000000001,-0.0006942221440270485
0.9766250000000001,-0.0008214575068319352
0.977875,-0.0009583176438859864
0.979125,-0.0011052452897261228
0.980375,-0.0012624808441201035
0.981625,-0.001430205617319144
0.982875,-0.0016084761922027097
0.9841250000000001,-0.0017972930510935514
0.9853750000000001,-0.0019923928320602496
0.9866250000000001,-0.0021932027527108433
0.9878750000000001,-0.002400959376541792
0.989125,-0.002613840148821933
0.990375,-0.0028287126659243267
0.991625,-0.0030404347416309874
0.992875,-0.003239152241422877
0.9941249999999999,-0.003403692184208218
0.995375,-0.0034801463890793694
0.9966250000000001,-0.0032930768757385848
0.9978750000000001,-0.001990212873766828
0.999125,0.010223905998149568
0.9998750000000001,0.07941096136109524


==> data/dataNumExamplePeel40Elem100gp105c20ip66901inD025IFdistt1.csv <==
0,0
0.766125,-0.000015923468164327038
0.767375,-0.00005517200182692759
0.768625,-0.0000790621417091598
0.7698750000000001,-0.0000978082696303224
0.7711250000000001,-0.0001140564505054832
0.772375,-0.0001306796009645698
0.773625,-0.00014292526663226444
0.774875,-0.00016045286027804065
0.776125,-0.00017391463102207872
0.777375,-0.00019232203218452537
0.7786250000000001,-0.0002070500558123924
0.7798750000000001,-0.00022248303968488512
0.7811250000000001,-0.00023865357700619108
0.782375,-0.00025559764872091725
0.783625,-0.00027335481279415117
0.784875,-0.00029196841313362603
0.786125,-0.00031148578419330525
0.787375,-0.00033030328682599796
0.7886250000000001,-0.0003518313115321522
0.7898750000000001,-0.00037443106304333677
0.7911250000000001,-0.0003964033652034376
0.792375,-0.00042140116020431516
0.793625,-0.00044616349909823184
0.794875,-0.00047385532462217644
0.796125,-0.000501345817238333
0.7973750000000001,-0.0005306277468197772
0.798625,-0.0005630710292387484
0.7998750000000001,-0.0005958203425446456
0.8011250000000001,-0.0006304091063994734
0.8023750000000001,-0.0006685961640057133
0.803625,-0.0007060048370241555
0.804875,-0.0007487245281843666
0.806125,-0.0007925153457332598
0.807375,-0.0008388939424372754
0.8086249999999999,-0.0008882293669157492
0.809875,-0.000940537423187134
0.8111250000000001,-0.0009962193493834924
0.8123750000000001,-0.0010539552155563524
0.813625,-0.00111828595968517
0.814875,-0.001183849438967377
0.816125,-0.0012565316702729508
0.817375,-0.0013311054497122626
0.8186249999999999,-0.0014134167919924666
0.8198749999999999,-0.0014983867472716254
0.8211249999999999,-0.001589123833547141
0.822375,-0.0016888206417912516
0.823625,-0.0017925018379707312
0.824875,-0.0019047730392500498
0.826125,-0.0020247935686012134
0.827375,-0.0021518859143848093
0.8286250000000001,-0.0022894116775698256
0.8298750000000001,-0.0024366873970086975
0.8311250000000001,-0.002594579971252201
0.8323750000000001,-0.002762580135657247
0.8336250000000001,-0.002944266283201701
0.834875,-0.0031394005958940807
0.836125,-0.0033477339649151646
0.837375,-0.0035718084190606856
0.838625,-0.003815600824026579
0.8398749999999999,-0.004075322358244763
0.841125,-0.004355174012292571
0.8423750000000001,-0.0046582177648340824
0.8436250000000001,-0.004985055851833539
0.844875,-0.005336478365219758
0.846125,-0.0057160677559889754
0.847375,-0.006127651435358601
0.848625,-0.006572658111660828
0.8498749999999999,-0.007052822283736274
0.8511250000000001,-0.007572732946704573
0.8523750000000001,-0.008137329643785699
0.8536250000000001,-0.0087479735463897
0.854875,-0.00941161642205428
0.856125,-0.010130457756981596
0.857375,-0.010912325950002742
0.858625,-0.011760363455036796
0.8598750000000001,-0.012682152170787225
0.8611250000000001,-0.013684579867129136
0.8623750000000001,-0.014777773756030184
0.8636250000000001,-0.015964814549671573
0.8648750000000001,-0.017257265818741832
0.866125,-0.018664937189359992
0.867375,-0.020198508210127662
0.868625,-0.02187086825965382
0.869875,-0.023693304718769383
0.8711249999999999,-0.025678107338338408
0.872375,-0.027841168845333743
0.8736250000000001,-0.030198152615855352
0.8748750000000001,-0.03276578638618952
0.876125,-0.03556306430130646
0.877375,-0.03860601413560709
0.878625,-0.04191528629231063
0.879875,-0.04551070097796901
0.8811249999999999,-0.049413571590116556
0.882375,-0.05364111018058892
0.883625,-0.058213587131114665
0.8848750000000001,-0.06314970027219008
0.886125,-0.06846175270173868
0.887375,-0.0741621202401815
0.888625,-0.08025658007908909
0.889875,-0.08674374733683525
0.891125,-0.09361282953577699
0.892375,-0.10084102781756508
0.893625,-0.1083905625258064
0.8948750000000001,-0.11620540799694816
0.8961250000000001,-0.12420909192406357
0.897375,-0.13229608980533558
0.898625,-0.140336243248237
0.899875,-0.14816847734896998
0.901125,-0.15559612804589706
0.902375,-0.16239410796390874
0.9036250000000001,-0.16830656607462036
0.9048750000000001,-0.17305263356698747
0.9061250000000001,-0.17633390546799824
0.907375,-0.17784554704964417
0.908625,-0.17729066685350459
0.909875,-0.17439754961098103
0.911125,-0.16893887235150706
0.912375,-0.16075158848048568
0.9136250000000001,-0.1497556082728071
0.9148750000000001,-0.13597053468477044
0.9161250000000001,-0.11952067185020868
0.917375,-0.10064580158248244
0.918625,-0.07969067872656374
0.919875,-0.05709241426373706
0.921125,-0.03335853157895913
0.9223750000000001,-0.00903822278425584
0.923625,0.01530953025790839
0.9248750000000001,0.03915058933131807
0.9261250000000001,0.06196949417464723
0.9273750000000001,0.08328936358993272
0.928625,0.10274293831986701
0.929875,0.12004941436720623
0.931125,0.1350170795518383
0.932375,0.14754127195260053
0.9336249999999999,0.15759772789281973
0.934875,0.1652334694314604
0.9361250000000001,0.17055478336311752
0.9373750000000001,0.17371478370245164
0.938625,0.17490061163232476
0.939875,0.17432140728106285
0.941125,0.17219770033644133
0.942375,0.1687523537770295
0.9436249999999999,0.16420259177378996
0.9448749999999999,0.15875490463366376
0.9461249999999999,0.15260038313979746
0.947375,0.14591198059249072
0.948625,0.13884301450975647
0.949875,0.1315262335640991
0.951125,0.1240844275823908
0.952375,0.11661594230862901
0.9536250000000001,0.10918859330305124
0.9548750000000001,0.10186022044274294
0.9561250000000001,0.09467852816415655
0.9573750000000001,0.08768326330621379
0.9586250000000001,0.08090610066455498
0.959875,0.0743717345170285
0.961125,0.0680980870562844
0.962375,0.062097597352615636
0.963625,0.05637740298151121
0.9648749999999999,0.0509400959850361
0.966125,0.045784175903563706
0.9673750000000001,0.040904541746688006
0.9686250000000001,0.036292917961760596
0.969875,0.0319379374969216
0.971125,0.02782581825410485
0.972375,0.02394024317931559
0.973625,0.020262748541342746
0.9748749999999999,0.01677252707436576
0.9761250000000001,0.013458711672828041
0.9773750000000001,0.010317342866807827
0.9786250000000001,0.0073314692539392795
0.979875,0.0044854815880497195
0.981125,0.0017649315489958878
0.982375,-0.0008432602134888362
0.983625,-0.0033510973930586663
0.9848750000000001,-0.005768222852516186
0.9861250000000001,-0.008099722972903081
0.9873750000000001,-0.010358642247067035
0.9886250000000001,-0.012552137285607362
0.9898750000000001,-0.01468581912705813
0.991125,-0.016762916640955375
0.992375,-0.01878282139337545
0.993625,-0.02073647540017326
0.994875,-0.02259345993771733
0.9961249999999999,-0.02425385555095802
0.997375,-0.02529943941258901
0.9986250000000001,-0.022628413814541185
0.9998750000000001,0.054188224085425805
0.9998750000000001,0.054188224085425805


==> data/dataNumExamplePeel40Elem100gp105c20ip66901inD0269IFdistt1.csv <==
0,0
0.766125,-0.000015923468164327038
0.767375,-0.00005517200182692759
0.768625,-0.0000790621417091598
0.7698750000000001,-0.0000978082696303224
0.7711250000000001,-0.0001140564505054832
0.772375,-0.0001306796009645698
0.773625,-0.00014292526663226444
0.774875,-0.00016045286027804065
0.776125,-0.00017391463102207872
0.777375,-0.00019232203218452537
0.7786250000000001,-0.0002070500558123924
0.7798750000000001,-0.00022248303968488512
0.7811250000000001,-0.00023865357700619108
0.782375,-0.00025559764872091725
0.783625,-0.00027335481279415117
0.784875,-0.00029196841313362603
0.786125,-0.00031148578419330525
0.787375,-0.00033030328682599796
0.7886250000000001,-0.0003518313115321522
0.7898750000000001,-0.00037443106304333677
0.7911250000000001,-0.0003964033652034376
0.792375,-0.00042140116020431516
0.793625,-0.00044616349909823184
0.794875,-0.00047385532462217644
0.796125,-0.000501345817238333
0.7973750000000001,-0.0005306277468197772
0.798625,-0.0005630710292387484
0.7998750000000001,-0.0005958203425446456
0.8011250000000001,-0.0006304091063994734
0.8023750000000001,-0.0006685961640057133
0.803625,-0.0007060048370241555
0.804875,-0.0007487245281843666
0.806125,-0.0007925153457332598
0.807375,-0.0008388939424372754
0.8086249999999999,-0.0008882293669157492
0.809875,-0.000940537423187134
0.8111250000000001,-0.0009962193493834924
0.8123750000000001,-0.0010539552155563524
0.813625,-0.00111828595968517
0.814875,-0.001183849438967377
0.816125,-0.0012565316702729508
0.817375,-0.0013311054497122626
0.8186249999999999,-0.0014134167919924666
0.8198749999999999,-0.0014983867472716254
0.8211249999999999,-0.001589123833547141
0.822375,-0.0016888206417912516
0.823625,-0.0017925018379707312
0.824875,-0.0019047730392500498
0.826125,-0.0020247935686012134
0.827375,-0.0021518859143848093
0.8286250000000001,-0.0022894116775698256
0.8298750000000001,-0.0024366873970086975
0.8311250000000001,-0.002594579971252201
0.8323750000000001,-0.002762580135657247
0.8336250000000001,-0.002944266283201701
0.834875,-0.0031394005958940807
0.836125,-0.0033477339649151646
0.837375,-0.0035718084190606856
0.838625,-0.003815600824026579
0.8398749999999999,-0.004075322358244763
0.841125,-0.004355174012292571
0.8423750000000001,-0.0046582177648340824
0.8436250000000001,-0.004985055851833539
0.844875,-0.005336478365219758
0.846125,-0.0057160677559889754
0.847375,-0.006127651435358601
0.848625,-0.006572658111660828
0.8498749999999999,-0.007052822283736274
0.8511250000000001,-0.007572732946704573
0.8523750000000001,-0.008137329643785699
0.8536250000000001,-0.0087479735463897
0.854875,-0.00941161642205428
0.856125,-0.010130457756981596
0.857375,-0.010912325950002742
0.858625,-0.011760363455036796
0.8598750000000001,-0.012682152170787225
0.8611250000000001,-0.013684579867129136
0.8623750000000001,-0.014777773756030184
0.8636250000000001,-0.015964814549671573
0.8648750000000001,-0.017257265818741832
0.866125,-0.018664937189359992
0.867375,-0.020198508210127662
0.868625,-0.02187086825965382
0.869875,-0.023693304718769383
0.8711249999999999,-0.025678107338338408
0.872375,-0.027841168845333743
0.8736250000000001,-0.030198152615855352
0.8748750000000001,-0.03276578638618952
0.876125,-0.03556306430130646
0.877375,-0.03860601413560709
0.878625,-0.04191528629231063
0.879875,-0.04551070097796901
0.8811249999999999,-0.049413571590116556
0.882375,-0.05364111018058892
0.883625,-0.058213587131114665
0.8848750000000001,-0.06314970027219008
0.886125,-0.06846175270173868
0.887375,-0.0741621202401815
0.888625,-0.08025658007908909
0.889875,-0.08674374733683525
0.891125,-0.09361282953577699
0.892375,-0.10084102781756508
0.893625,-0.1083905625258064
0.8948750000000001,-0.11620540799694816
0.8961250000000001,-0.12420909192406357
0.897375,-0.13229608980533558
0.898625,-0.140336243248237
0.899875,-0.14816847734896998
0.901125,-0.15559612804589706
0.902375,-0.16239410796390874
0.9036250000000001,-0.16830656607462036
0.9048750000000001,-0.17305263356698747
0.9061250000000001,-0.17633390546799824
0.907375,-0.17784554704964417
0.908625,-0.17729066685350459
0.909875,-0.17439754961098103
0.911125,-0.16893887235150706
0.912375,-0.16075158848048568
0.9136250000000001,-0.1497556082728071
0.9148750000000001,-0.13597053468477044
0.9161250000000001,-0.11952067185020868
0.917375,-0.10064580158248244
0.918625,-0.07969067872656374
0.919875,-0.05709241426373706
0.921125,-0.03335853157895913
0.9223750000000001,-0.00903822278425584
0.923625,0.01530953025790839
0.9248750000000001,0.03915058933131807
0.9261250000000001,0.06196949417464723
0.9273750000000001,0.08328936358993272
0.928625,0.10274293831986701
0.929875,0.12004941436720623
0.931125,0.1350170795518383
0.932375,0.14754127195260053
0.9336249999999999,0.15759772789281973
0.934875,0.1652334694314604
0.9361250000000001,0.17055478336311752
0.9373750000000001,0.17371478370245164
0.938625,0.17490061163232476
0.939875,0.17432140728106285
0.941125,0.17219770033644133
0.942375,0.1687523537770295
0.9436249999999999,0.16420259177378996
0.9448749999999999,0.15875490463366376
0.9461249999999999,0.15260038313979746
0.947375,0.14591198059249072
0.948625,0.13884301450975647
0.949875,0.1315262335640991
0.951125,0.1240844275823908
0.952375,0.11661594230862901
0.9536250000000001,0.10918859330305124
0.9548750000000001,0.10186022044274294
0.9561250000000001,0.09467852816415655
0.9573750000000001,0.08768326330621379
0.9586250000000001,0.08090610066455498
0.959875,0.0743717345170285
0.961125,0.0680980870562844
0.962375,0.062097597352615636
0.963625,0.05637740298151121
0.9648749999999999,0.0509400959850361
0.966125,0.045784175903563706
0.9673750000000001,0.040904541746688006
0.9686250000000001,0.036292917961760596
0.969875,0.0319379374969216
0.971125,0.02782581825410485
0.972375,0.02394024317931559
0.973625,0.020262748541342746
0.9748749999999999,0.01677252707436576
0.9761250000000001,0.013458711672828041
0.9773750000000001,0.010317342866807827
0.9786250000000001,0.0073314692539392795
0.979875,0.0044854815880497195
0.981125,0.0017649315489958878
0.982375,-0.0008432602134888362
0.983625,-0.0033510973930586663
0.9848750000000001,-0.005768222852516186
0.9861250000000001,-0.008099722972903081
0.9873750000000001,-0.010358642247067035
0.9886250000000001,-0.012552137285607362
0.9898750000000001,-0.01468581912705813
0.991125,-0.016762916640955375
0.992375,-0.01878282139337545
0.993625,-0.02073647540017326
0.994875,-0.02259345993771733
0.9961249999999999,-0.02425385555095802
0.997375,-0.02529943941258901
0.9986250000000001,-0.022628413814541185
0.9998750000000001,0.054188224085425805
0.9998750000000001,0.054188224085425805


==> data/dataNumExamplePeelOffReaction40Elem100gp105c20ip66901.csv <==
"data"


==> data/dataNumExamplePeelOffReaction40Elem100gp105c20ip66901vsdbar.csv <==
2.04255,0.001009539
2.042620711,0.001226224
2.042736181,0.001574372
2.042924743,0.002128059
2.043232663,0.002994182
2.043735494,0.004313309
2.044446605,0.005995423
2.045452268,0.008054106
2.04687449,0.010434579
2.048885816,0.012978794
2.051730261,0.01541288
2.055752913,0.017386008
2.061441802,0.01857298
2.069487106,0.018798404
2.079663699,0.018199521
2.092536185,0.017094817
2.108818736,0.015723927
2.129414713,0.014253302
2.155466794,0.012791496
2.183317639,0.011591272
2.218546481,0.010435815
2.259225244,0.00943099
2.306197034,0.008553424
2.360435385,0.007781799
2.423064437,0.007099849
2.495382238,0.006492999
2.578887642,0.005950074
2.675311377,0.005461498
2.778392686,0.005046215
2.88859124,0.004684437
3.006398449,0.004377992
3.132339654,0.004110067
3.266976465,0.003872267
3.41090927,0.003659202
3.564779911,0.003466523
3.729274546,0.003290822
3.905126707,0.003129773
4.093120575,0.002981476
4.294094474,0.002844198
4.508944609,0.002716513
4.723794744,0.002604579
4.953479199,0.002499103
5.199022211,0.002399468
5.461518731,0.002305101
5.724015252,0.002220997
5.986511773,0.00214548
6.249008293,0.002077273
6.511504814,0.002015183
6.792125398,0.001954515
7.092121422,0.001895381
7.412830661,0.001837833
7.733539901,0.001785235
8.05424914,0.001736837
8.397101738,0.001689212
8.739954337,0.001645362
9.106479182,0.001602103
9.473004027,0.001562054
9.839528872,0.001524807
10.20605372,0.001490156
10.57257856,0.001457831
10.93910341,0.001427449
11.33093495,0.001396955
11.72276649,0.001368395
12.11459803,0.001341404
12.50642957,0.001315391
12.89826111,0.001291304
13.31714665,0.001267513
13.42186803,0.001254423
13.42886503,0.001252491
13.43634512,0.001249644
13.43871054,0.001248377
13.44205574,0.001245492
13.44229716,0.001245105
13.44263858,0.001244462
13.44274654,0.00124402
13.44289923,0.001243626
13.44293158,0.001243371
13.44294302,0.00124317
13.44295919,0.001242551
13.44295978,1.39E-08


==> data/dataNumExampleReaction160Elem105.csv <==
1.e-7,1.5973340982377777e-12
0.000010437848036979214,1.6672850872075865e-10
0.00002731936369962536,4.363897795489585e-10
0.00003971839249323204,7.352323240305556e-10
0.00004604268669364641,1.3896815389778065e-9
0.00007669853436067443,3.5701586019503322e-9
0.00012873335296062602,9.296808411245427e-9
0.00020118854153230412,2.3312369669945178e-8
0.00032647623188366323,6.085999790286022e-8
0.0005321059226061082,1.6012265697360633e-7
0.0008702472806161534,4.243004181975424e-7
0.0014403914421524198,1.1439961822317561e-6
0.0023602366488729137,3.1829538634381167e-6
0.002827121255263901,8.785250816480301e-6
0.0020740290669179692,0.000011151523747171543
0.0005110947363229719,0.00001401083752425921
0.0007272108479423506,0.000015390913031772258
0.0011694284416809832,0.000018436949531127483
0.001683756004459015,0.000022705726220699496
0.0022615032844530026,0.00002952113249323103
0.0026829698739802843,0.00004370579727951823
0.0026498929351325053,0.000049643864510577965
0.002571754809786272,0.00005586123051544087
0.002521648552708465,0.00006317017354486032
0.0025321647224457555,0.0000659512837298433
0.002582919567108687,0.0000700313599136422
0.0026315729039218714,0.0000724257330240348
0.002698444900885409,0.00007502040517113825
0.002791978781598759,0.00007802857945236191
0.0029236837382100264,0.00008166022902803688
0.003109786891813733,0.0000861879958868883
0.00337349396230734,0.00009200592200529767
0.0037062151027082743,0.00009886119009637831
0.004129681114580936,0.00010720664476499692
0.004673296019438526,0.00011758490895679569
0.005377120278503604,0.00013062887586622746
0.006293676220492622,0.00014703008305561385
0.007489151713895744,0.00016754518606993535
0.0090483459355185,0.0001930886361419734
0.011083499714945676,0.00022482107550261116
0.013742649996358682,0.000264167347949415
0.017219077473102404,0.00031284512607021586
0.02176577716622984,0.00037294714010685515
0.02771290028885616,0.00044701463189984747
0.03549226057163379,0.0005381497770000909
0.04566821205168268,0.000650137543047713
0.05897821438930405,0.0007875968185050708
0.07638532508396809,0.0009561625915800454
0.099155412880622,0.0011627834015930788
0.1289290036569191,0.0014158279255819806
0.16787161926374375,0.0017256933428621835
0.21879928080390945,0.0021049710389804688
0.28539442717410757,0.0025690612933206847
0.3724653412114258,0.003136750611896777
0.4863029857536569,0.003831042993813538
0.6351430321074009,0.004680125054126794
0.8297362446392452,0.00571837391816038
1.084107047737405,0.006987620347663315


==> data/dataNumExampleReaction20Elem105.csv <==
1.e-7,1.2778679158441277e-11
0.000028183662214444167,3.602078578106445e-9
0.00007403722389594173,9.464916642980194e-9
0.00014889710261750135,1.9042976919807146e-8
0.000271092801593183,3.469480181376038e-8
0.00029431550279606484,4.775628945098568e-8
0.0003704739672184635,8.930986504637488e-8
0.0005781859770758311,2.0088412635684595e-7
0.0008718396540849143,4.382487997282408e-7
0.001307399298462408,9.409836489863139e-7
0.001894119619620856,1.991200541974386e-6
0.0026830112060857074,4.397646176450433e-6
0.002447206546663603,0.000010299384010129756
0.0013307541804953471,0.00001216376908902612
0.00041239384250805545,0.000013160180888258381
0.0011906610513355198,0.000018197933048004922
0.0014585915840263362,0.000020181743152824193
0.0017880369864462743,0.00002295954419561123
0.0021825647658517077,0.000027078992654626724
0.00261312794052535,0.000033957663661767076
0.002783661674309291,0.00005068137560811591
0.0028443412683711988,0.00007446392379137096
0.0032364822514331206,0.00008477851550469815
0.003646901654491535,0.00009331025696812266
0.004155107821378612,0.00010298824924594727
0.004800762028860761,0.00011472317903293968
0.005636274135943644,0.00012938172633716232
0.006725882175253182,0.0001477567197123832
0.008146688906569253,0.00017062689407646228
0.010004080428770414,0.00019905094547226394
0.012423077489666019,0.00023415507175662993
0.015584947962521004,0.00027756015408008945
0.01971547438076691,0.0003310753099779089
0.02510931683498151,0.00039690825880171234
0.032166382203721804,0.000477925499342384
0.04133913075902098,0.0005768553616798799
0.053355180668429376,0.0006985096962474867
0.06904586106880901,0.0008474565302216477
0.08937723774190984,0.0010284709108655497
0.11613508373171497,0.0012516046950653108
0.15107252052377937,0.0015245166213042685
0.19646905035612408,0.0018565380798214008
0.2558024623540057,0.002262325608565388
0.33330263719750175,0.0027597401484537806
0.4348206893344194,0.0033679557319989326
0.5662075369874585,0.004103663982929627
0.7347799887394667,0.0049933409319415645
0.959850570298986,0.006098686569525738
1.,0.006288526806448758


==> data/dataNumExampleReaction40Elem100gp105c20ip66901inD0045.csv <==
0.00001,1.1492188418924212e-7
0.000012026941303619868,1.3842656822865913e-7
0.00001533145204655256,1.7690977894843852e-7
0.000020713663486682797,2.4002233172874907e-7
0.0000294641788978089,3.438178940148509e-7
0.00004364347067663118,5.153412923543472e-7
0.0000664722836444174,8.011638187232974e-7
0.00010270859689529732,1.2847880063258102e-6
0.0001581178835782082,2.128574540219007e-6
0.0002227305517434016,3.513645905730287e-6
0.000167157057281214,6.1572755360951494e-6
0.00011828552508982795,6.406019721309254e-6
0.00017760980996384083,9.203008376327355e-6
0.00023357616900521153,0.000010699578221889721
0.0003018097971979749,0.000012711518314487136
0.0003846308429961566,0.00001557308117230245
0.00048201043988726155,0.0000199973610953317
0.000590496205257839,0.000028238238629957682
0.0010290588921828523,0.00005527492940057095
0.0012873540071238394,0.00006557139171325683
0.0015819495950942924,0.0000765106246395893
0.0019270616521920145,0.00008870411796603125
0.0023341663715324605,0.00010243084031015016
0.0028145861132246033,0.00011788363288033326
0.0033810256255707776,0.0001352706584046839
0.004048955799084784,0.0001548553699439615
0.004835932341091853,0.00017691869158896565
0.005763450242801866,0.00020179892855317402
0.006856621999641669,0.00022987012573922726
0.008144330481586465,0.0002615373820694048
0.009662756116786733,0.00029731023104421876
0.011450675385930153,0.00033767492977912657
0.01355819041589035,0.00038328150013717394
0.016041161082987587,0.0004347945549791916
0.018966607405294628,0.0004929918575895843
0.022414064000058614,0.0005587630397652522
0.02646545818063141,0.0006329014007737596
0.031248415785873687,0.0007168629214290775
0.036881421901244556,0.0008117251490621265
0.04350587498037481,0.0009187590588008408
0.05132332564888949,0.0010399527081246702
0.06052569020419091,0.0011768428543900283
0.07133599107484546,0.0013311609012227818
0.08410546318127365,0.001506092743557605
0.09916332039779624,0.0017040431719132255
0.1168672962623714,0.0019273910016845072
0.13765089522655896,0.002179048520031812
0.16479240797143738,0.0024938169607812977
0.2002264522827661,0.0028858772713542535
0.24187571991530107,0.0033251135811248125
0.2959032181615046,0.003867631286177335
0.3598948209708746,0.004479039438051335
0.4354937032689192,0.0051672365114015795
0.5336475792183227,0.006017653977044395
0.6487619433147004,0.006966506135354003
0.784624405706388,0.00803351918075594
0.9450805383732462,0.009235712450445618
1.,0.009635096687074407


==> data/dataNumExampleReaction40Elem100gp105c20ip66901inD0045IFdistt1.csv <==
0,0
0.000125,-0.002385749687806643
0.0013750000000000001,-0.003452974432714493
0.0026250000000000006,-0.003996519107728186
0.003875,-0.004250115642552368
0.005125000000000001,-0.0043868562436132075
0.0063750000000000005,-0.004475369950086827
0.007625,-0.004543060429330801
0.008875,-0.004602008093009326
0.010125000000000002,-0.004658100932319487
0.011375000000000001,-0.004714476809315507
0.012625,-0.004772948093070013
0.013875000000000002,-0.004833432366822293
0.015125,-0.004893870601166649
0.016375,-0.004959927510155327
0.017625,-0.005031753756326834
0.018875000000000003,-0.005110778238706686
0.020125000000000004,-0.005194681915877053
0.021375,-0.0052849319655132515
0.022625000000000003,-0.005381764797284364
0.023875,-0.005485440507472066
0.025125,-0.005596244039193116
0.026375000000000003,-0.0057144864486566496
0.027625000000000004,-0.005840506351871529
0.028875,-0.005974671599861292
0.030125000000000002,-0.006117381043154915
0.031375,-0.006269066571313183
0.032625,-0.006432705466295773
0.033875,-0.006603792968964751
0.035125,-0.0067853741143075585
0.036375000000000005,-0.006978037362666004
0.037625000000000006,-0.007182417577937743
0.03887500000000001,-0.007399199472535169
0.040125,-0.007629121361556104
0.041375,-0.00787297925111534
0.042624999999999996,-0.008131631287383053
0.043875000000000004,-0.008406002595282963
0.045125000000000005,-0.008698342331874193
0.046375,-0.009007228796924314
0.047625,-0.009336323876590804
0.048875,-0.009684370390151135
0.050125,-0.01005396913176648
0.051375000000000004,-0.010446575523615127
0.052625000000000005,-0.010863760218126864
0.053875,-0.011307218348539051
0.055125,-0.011778778766960856
0.056375,-0.012281664299836017
0.057625,-0.012815516178521731
0.058875,-0.013385127835354248
0.060125,-0.013990493838550902
0.061375,-0.01463554232135375
0.062625,-0.015323173449997288
0.063875,-0.016056519021903595
0.065125,-0.016838960382690213
0.066375,-0.017674147385953576
0.067625,-0.01856601834966761
0.068875,-0.019520071863417712
0.070125,-0.020538390910328587
0.071375,-0.02162840337786754
0.072625,-0.02279292170299302
0.073875,-0.024038900655114635
0.07512500000000001,-0.025372487874826283
0.07637500000000001,-0.026800260441412774
0.07762500000000001,-0.0283292730533832
0.07887500000000001,-0.02996706440252169
0.08012500000000002,-0.03172165720151131
0.08137500000000002,-0.03360158457491107
0.082625,-0.03561715033969303
0.083875,-0.03777666966254663
0.085125,-0.040088953235115
0.08637500000000001,-0.042565773376827674
0.08762500000000001,-0.045218070446910466
0.08887500000000001,-0.04805712276819159
0.09012500000000001,-0.05109443971117601
0.09137500000000001,-0.05434161657720624
0.092625,-0.05781014270750191
0.093875,-0.06151115292687904
0.095125,-0.0654551111364838
0.096375,-0.06965141383873896
0.097625,-0.0741091549169631
0.098875,-0.07883279329714965
0.100125,-0.0838242213316324
0.101375,-0.08908398379114255
0.10262500000000001,-0.09460702523475974
0.10387500000000001,-0.10038250526984642
0.10512500000000001,-0.10639249788641361
0.10637500000000001,-0.11261088541460917
0.107625,-0.11900195239075731
0.108875,-0.12551891279855223
0.110125,-0.1321024443757276
0.111375,-0.13867931715836868
0.112625,-0.14516122897598105
0.113875,-0.15144523908122717
0.115125,-0.15740846347265533
0.116375,-0.16291596431700617
0.117625,-0.16781704740073394
0.118875,-0.17194888360827862
0.120125,-0.17514012832168888
0.121375,-0.17721588972519958
0.122625,-0.17800406121114287
0.123875,-0.17734289557009264
0.125125,-0.17508919195961914
0.12637500000000002,-0.17113142266040082
0.127625,-0.1653907947438928
0.12887500000000002,-0.15782932028531085
0.130125,-0.1484572478728826
0.13137500000000002,-0.13733660646909063
0.132625,-0.12458316719776746
0.13387500000000002,-0.11036568469092274
0.135125,-0.09490217791560646
0.13637500000000002,-0.07845326773601832
0.137625,-0.06131409370634081
0.138875,-0.04379781089480267
0.140125,-0.026230158386621225
0.14137499999999997,-0.00893090925429757
0.142625,0.007798124691544811
0.14387499999999998,0.02368518644256154
0.145125,0.03849877988181084
0.14637499999999998,0.05205544448665869
0.147625,0.06422478925761566
0.14887499999999998,0.0749317867561206
0.150125,0.08415555244202637
0.15137500000000004,0.09187981523818368
0.152625,0.09810663259963022
0.15387500000000004,0.10289294707322977
0.155125,0.10631541379708713
0.15637500000000001,0.10847016705856594
0.15762500000000002,0.10946632911490856
0.158875,0.10942116125080469
0.16012500000000002,0.10845575783820888
0.161375,0.10669136195483064
0.16262500000000002,0.10424632388554891
0.163875,0.10123369177317185
0.16512500000000002,0.0977593926382429
0.166375,0.09392094322535932
0.167625,0.08980662125059719
0.168875,0.0854950208717577
0.17012499999999997,0.08105491981707996
0.171375,0.0765453871782095
0.17262499999999997,0.07201606854806954
0.173875,0.06750756968948043
0.17512500000000003,0.06305226682001355
0.176375,0.05868789693056886
0.17762500000000003,0.054442885603277855
0.178875,0.05033201906642212
0.18012500000000004,0.04636772688904808
0.181375,0.04256008206472951
0.18262500000000004,0.03891698312142092
0.183875,0.03544433754179166
0.18512500000000004,0.03214623493205157
0.186375,0.029025104667371543
0.18762500000000001,0.02608185907715954
0.18887500000000002,0.02331602028820147
0.190125,0.02072583099463221
0.19137500000000002,0.01830834935989814
0.192625,0.016059528799652154
0.19387500000000002,0.013974282104212699
0.195125,0.012046531912131814
0.19637500000000002,0.01026924799298315
0.197625,0.00863447004935651
0.19887500000000002,0.007133306433179568
0.200125,0.005755984216419513
0.20137500000000003,0.0044985198976515706
0.202625,0.0033574844886689326
0.20387500000000003,0.002325728028607088
0.205125,0.001396576924580728
0.20637500000000003,0.0005636969451636165
0.207625,-0.00017769143407050936
0.20887500000000003,-0.0008358464181595637
0.210125,-0.00141501803051583
0.21137500000000004,-0.0019204762967151706
0.212625,-0.002357279032468601
0.213875,-0.002730289201139019
0.215125,-0.0030441906253171613
0.21637499999999998,-0.003303502506739192
0.217625,-0.00351259180698367
0.218875,-0.0036756846717073827
0.22012500000000002,-0.0037968771851864813
0.221375,-0.0038801434776360305
0.22262500000000002,-0.003929344340774521
0.223875,-0.003946984063450912
0.22512500000000002,-0.003939225040928071
0.226375,-0.003907801048037202
0.22762500000000002,-0.0038551756729439113
0.228875,-0.0037838808465183588
0.23012500000000002,-0.003696308219088784
0.231375,-0.0035947140818440304
0.23262500000000003,-0.0034812220806949706
0.233875,-0.003357823731295659
0.23512500000000003,-0.00322637910596614
0.236375,-0.0030886171708574273
0.237625,-0.002946136306414965
0.238875,-0.00280165579932129
0.24012499999999998,-0.002654008786584519
0.241375,-0.0025056521655395514
0.24262499999999998,-0.00235765979519334
0.243875,-0.0022109729720344307
0.24512499999999998,-0.002066400570203075
0.246375,-0.0019246183485285423
0.24762499999999998,-0.0017861674620268386
0.248875,-0.001651454546440001
0.250125,-0.0015207533482924085
0.251375,-0.0013946295060989766
0.252625,-0.00127353716941353
0.253875,-0.0011576063555510385
0.255125,-0.0010482032332470859
0.256375,-0.0009429135133471184
0.257625,-0.000843053475943531
0.258875,-0.0007486621464363324
0.260125,-0.000659752651257936
0.261375,-0.0005763128603277073
0.262625,-0.0004983051187542054
0.263875,-0.0004256658488297621
0.265125,-0.0003583057673746115
0.26637500000000003,-0.00029611044310356993
0.267625,-0.00023893888921783235
0.26887500000000003,-0.00018662497046981197
0.270125,-0.00013897686246662488
0.27137500000000003,-0.00009577621450464202
0.272625,-0.000056779932342043704
0.27387500000000004,-0.000021718942816356668
0.275125,9.702523192378631e-6
0.27637500000000004,0.000037640963697030405
0.277625,0.00006223006716521429
0.278875,0.0000836919806794234
0.280125,0.00010223820150265239
0.28137500000000004,0.00011807278761319373
0.282625,0.00013139371238700404
0.283875,0.0001423917871127417
0.285125,0.00015125008192932998
0.28637500000000005,0.0001581461738841411
0.287625,0.00016324893166413945
0.288875,0.00016672042481691296
0.29012499999999997,0.00016871654611860798
0.291375,0.00016938521641779447
0.292625,0.00016886750956485175
0.293875,0.00016729693255482236
0.29512499999999997,0.00016480123233632293
0.296375,0.00016149948687070592
0.29762500000000003,0.00015750404104865334
0.298875,0.00015291987910034943
0.30012500000000003,0.00014784663682886057
0.30137500000000006,0.0001423765153658607
0.30262500000000003,0.00013658687644035883
0.303875,0.00013054153181808748
0.30512500000000004,0.00012430622525995416
0.30637500000000006,0.0001179363268386524
0.30762500000000004,0.00011148649781131392
0.308875,0.00010500578673518224
0.31012500000000004,0.00009854052455715578
0.31137500000000007,0.0000921307980804309
0.31262500000000004,0.00008581401565053992
0.313875,0.00007962352407922535
0.315125,0.0000735875013537779
0.316375,0.00006773040454938206
0.31762500000000005,0.00006207224053805804
0.318875,0.000056629572334099265
0.320125,0.000051414174650404876
0.321375,0.000046435469427300036
0.32262500000000005,0.000041692837860624055
0.323875,0.00003718905733637867
0.325125,0.00003291719659651027
0.32637499999999997,0.000028887196571070195
0.327625,0.00002510364864197201
0.32887500000000003,0.000021558950721811687
0.330125,0.00001825117333882631
0.331375,0.000015171864837140725
0.332625,0.000012315729805659203
0.33387500000000003,9.675756013488579e-6
0.335125,7.247252284597883e-6
0.336375,5.021181758158022e-6
0.337625,2.9908471965156558e-6
0.338875,1.1488820606669892e-6
0.340125,-5.127771684904081e-7
0.341375,-2.003905056863209e-6
0.34262499999999996,-3.3311819100378948e-6
0.343875,-4.50385708736234e-6
0.345125,-5.533085053355258e-6
0.346375,-6.426947395485327e-6
0.34762499999999996,-7.195857262137784e-6
0.348875,-7.849040911139804e-6
0.350125,-8.400143024361872e-6
0.351375,-8.851159590206326e-6
0.352625,-9.214816922842317e-6
0.35387500000000005,-9.4952759271405e-6
0.355125,-9.698158260421086e-6
0.356375,-9.833340320938855e-6
0.357625,-9.906119663449786e-6
0.35887500000000006,-9.92242285624556e-6
0.36012500000000003,-9.88967057878598e-6
0.361375,-9.812680613674463e-6
0.36262500000000003,-9.697276725201265e-6
0.363875,-9.547696953049467e-6
0.36512500000000003,-9.369785061802416e-6
0.366375,-9.167167251078467e-6
0.367625,-8.943139493594598e-6
0.368875,-8.70432209221228e-6
0.37012500000000004,-8.450336020260352e-6
0.371375,-8.186991076020167e-6
0.372625,-7.917075548549701e-6
0.373875,-7.642074702621238e-6
0.375125,-7.36150419135273e-6
0.376375,-7.082958971990627e-6
0.377625,-6.805265732046095e-6
0.378875,-6.530437113475007e-6
0.380125,-6.260940297042605e-6
0.381375,-5.998424401104652e-6
0.382625,-5.738017017906105e-6
0.383875,-5.487951776739219e-6
0.385125,-5.244768730136573e-6
0.386375,-5.011153045700323e-6
0.387625,-4.786335553591536e-6
0.388875,-4.572420198106775e-6
0.390125,-4.368225132569958e-6
0.39137500000000003,-4.1747440753525655e-6
0.392625,-3.9915347723323835e-6
0.39387500000000003,-3.820317888814095e-6
0.395125,-3.660245911626947e-6
0.39637500000000003,-3.5082547526488206e-6
0.397625,-3.367365472239925e-6
0.39887500000000004,-3.23742324469245e-6
0.400125,-3.1198010524424724e-6
0.40137500000000004,-3.005296618979747e-6
0.402625,-2.9048895515276785e-6
0.403875,-2.8105090709856784e-6
0.405125,-2.7248139109203873e-6
0.40637500000000004,-2.6460780337411727e-6
0.407625,-2.5768509620827107e-6
0.408875,-2.5130997584887904e-6
0.410125,-2.4574749148825736e-6
0.41137500000000005,-2.40756237326889e-6
0.412625,-2.3648348273092035e-6
0.413875,-2.326102630983984e-6
0.41512499999999997,-2.2946821932046113e-6
0.416375,-2.267048813620054e-6
0.417625,-2.245357147767635e-6
0.418875,-2.225855102261365e-6
0.42012499999999997,-2.2101851917116777e-6
0.421375,-2.198413049242509e-6
0.42262500000000003,-2.192915625698344e-6
0.423875,-2.1879780570804863e-6
0.42512500000000003,-2.1820175480358195e-6
0.42637500000000006,-2.1800141187799937e-6
0.42762500000000003,-2.1846752380205725e-6
0.428875,-2.1875462522524813e-6
0.43012500000000004,-2.1964656398421045e-6
0.43137500000000006,-2.199423633747477e-6
0.43262500000000004,-2.209593913518604e-6
0.433875,-2.2169587309273098e-6
0.43512500000000004,-2.228365148460032e-6
0.43637500000000007,-2.237095658177979e-6
0.43762500000000004,-2.2488529143188662e-6
0.438875,-2.261012705395693e-6
0.440125,-2.2725075427693087e-6
0.441375,-2.284905151986316e-6
0.44262500000000005,-2.295209814817678e-6
0.443875,-2.3088701859158567e-6
0.445125,-2.320457829163569e-6
0.446375,-2.3323540229852613e-6
0.44762500000000005,-2.3423089489382765e-6
0.448875,-2.3501978095169518e-6
0.450125,-2.364400651821974e-6
0.45137499999999997,-2.3765358114768986e-6
0.452625,-2.386478549443183e-6
0.45387500000000003,-2.398275904258451e-6
0.455125,-2.4086634582282107e-6
0.456375,-2.416511426434065e-6
0.457625,-2.426408504993538e-6
0.45887500000000003,-2.4349034107168377e-6
0.460125,-2.441111715448252e-6
0.461375,-2.448104030952636e-6
0.462625,-2.4559995323442108e-6
0.463875,-2.4609996879532137e-6
0.465125,-2.467640982994901e-6
0.466375,-2.4734472246767947e-6
0.46762499999999996,-2.4778817414444765e-6
0.468875,-2.483749485124309e-6
0.470125,-2.4850213947713584e-6
0.471375,-2.4912004040061886e-6
0.47262499999999996,-2.496060356974028e-6
0.473875,-2.495763564647202e-6
0.475125,-2.5034896749404068e-6
0.476375,-2.503603741210725e-6
0.477625,-2.505798632368439e-6
0.47887500000000005,-2.5076644895732914e-6
0.480125,-2.511377378180968e-6
0.481375,-2.510519964318836e-6
0.482625,-2.512216000463696e-6
0.48387500000000006,-2.5154881946737317e-6
0.48512500000000003,-2.5164468119009964e-6
0.486375,-2.5161865866429878e-6
0.48762500000000003,-2.5163602786898442e-6
0.488875,-2.5173823352819813e-6
0.49012500000000003,-2.516692845330737e-6
0.491375,-2.5193932444711464e-6
0.492625,-2.519751589033503e-6
0.493875,-2.519218281857305e-6
0.49512500000000004,-2.5154177031444513e-6
0.496375,-2.5190752942078065e-6
0.497625,-2.5208863161235717e-6
0.498875,-2.5168942217046464e-6
0.5001249999999999,-2.518320940947394e-6
0.501375,-2.518266130624447e-6
0.502625,-2.5120855510346596e-6
0.5038750000000001,-2.5150214949809513e-6
0.505125,-2.5145729669884265e-6
0.506375,-2.513780733875981e-6
0.507625,-2.5156614243682096e-6
0.508875,-2.512914141897249e-6
0.5101249999999999,-2.5118151347897077e-6
0.511375,-2.5120314308957337e-6
0.512625,-2.5114496738642966e-6
0.5138750000000001,-2.5119732896122793e-6
0.515125,-2.509617185800228e-6
0.516375,-2.5109001435402734e-6
0.517625,-2.507631587961301e-6
0.518875,-2.5081932059078937e-6
0.520125,-2.5080053219495024e-6
0.521375,-2.505940451827393e-6
0.522625,-2.5102870619131412e-6
0.5238750000000001,-2.505755348367056e-6
0.5251250000000001,-2.506466771134974e-6
0.526375,-2.506551223926956e-6
0.527625,-2.5069566942231836e-6
0.528875,-2.509137783518467e-6
0.530125,-2.5043082783060555e-6
0.531375,-2.501772095681032e-6
0.532625,-2.50357055368855e-6
0.5338750000000001,-2.50252129230244e-6
0.5351250000000001,-2.5044637034787876e-6
0.536375,-2.5062752665588883e-6
0.537625,-2.504532400235404e-6
0.538875,-2.503683387986011e-6
0.540125,-2.503897542624478e-6
0.541375,-2.5082864885117573e-6
0.542625,-2.502423115696706e-6
0.5438750000000001,-2.5030397024505824e-6
0.5451250000000001,-2.5059696653756403e-6
0.546375,-2.499828553978456e-6
0.547625,-2.497225998501773e-6
0.548875,-2.500877783320754e-6
0.550125,-2.5080332786836523e-6
0.551375,-2.5051653714247557e-6
0.552625,-2.5026387284465823e-6
0.5538750000000001,-2.5055705211857182e-6
0.5551250000000001,-2.5060078658045715e-6
0.5563750000000001,-2.5043724427575853e-6
0.557625,-2.503602880843392e-6
0.558875,-2.5020728966623773e-6
0.560125,-2.5025952063578716e-6
0.561375,-2.505280688500089e-6
0.5626249999999999,-2.5025876099066258e-6
0.5638749999999999,-2.503526811803436e-6
0.565125,-2.5031020918220293e-6
0.5663750000000001,-2.50139731448884e-6
0.567625,-2.5071117816521937e-6
0.568875,-2.5048322321447047e-6
0.570125,-2.5034770909093673e-6
0.571375,-2.5014339018469833e-6
0.5726249999999999,-2.503489422156502e-6
0.5738749999999999,-2.5021672338809697e-6
0.5751250000000001,-2.5011487437415214e-6
0.5763750000000001,-2.5025714281839972e-6
0.577625,-2.4967907095718722e-6
0.578875,-2.500208742331478e-6
0.580125,-2.5093852140112283e-6
0.581375,-2.5049208573907356e-6
0.582625,-2.5028400436749587e-6
0.583875,-2.500810733080394e-6
0.5851250000000001,-2.5038489476769676e-6
0.5863750000000001,-2.501228112392062e-6
0.5876250000000001,-2.506373272884166e-6
0.588875,-2.5014360699043836e-6
0.590125,-2.504824444443665e-6
0.591375,-2.5064932542145923e-6
0.592625,-2.509482947471442e-6
0.5938749999999999,-2.5046690581009834e-6
0.5951249999999999,-2.5017667347748684e-6
0.596375,-2.505657120274729e-6
0.5976250000000001,-2.500876502872784e-6
0.598875,-2.5016470901056964e-6
0.600125,-2.5035343844126423e-6
0.601375,-2.4992412767377292e-6
0.6026250000000001,-2.503775922368945e-6
0.6038750000000002,-2.509759147784063e-6
0.6051250000000001,-2.509525075231056e-6
0.6063750000000001,-2.501967153123452e-6
0.6076250000000001,-2.4995758542423197e-6
0.608875,-2.506070554533779e-6
0.610125,-2.506076043198857e-6
0.611375,-2.503693585342859e-6
0.612625,-2.5046033812897717e-6
0.613875,-2.504176365575317e-6
0.615125,-2.5054186649775545e-6
0.6163750000000001,-2.5042359872301523e-6
0.6176250000000001,-2.5004830788571963e-6
0.6188750000000001,-2.4984788592335994e-6
0.620125,-2.5026544691331143e-6
0.621375,-2.5034569553772368e-6
0.622625,-2.501185896092162e-6
0.623875,-2.5054126470691607e-6
0.6251249999999999,-2.502754802569118e-6
0.626375,-2.5009217109878135e-6
0.627625,-2.5003254652405937e-6
0.6288750000000001,-2.503593480335242e-6
0.630125,-2.5074416397791177e-6
0.631375,-2.5104937388803483e-6
0.632625,-2.49929657378245e-6
0.633875,-2.5077783694926747e-6
0.6351249999999999,-2.50586547194398e-6
0.636375,-2.5126391594437747e-6
0.637625,-2.500474337197023e-6
0.6388750000000001,-2.5043944714281396e-6
0.640125,-2.5040091312517054e-6
0.641375,-2.502317883137928e-6
0.642625,-2.501050575018371e-6
0.643875,-2.5153571636127303e-6
0.645125,-2.5053756024240315e-6
0.646375,-2.5124819783839403e-6
0.647625,-2.4978824995081084e-6
0.6488750000000001,-2.505668691268892e-6
0.6501250000000001,-2.504564018235289e-6
0.651375,-2.510218226878247e-6
0.652625,-2.5013583000166317e-6
0.653875,-2.5043925424711455e-6
0.655125,-2.5100507114045323e-6
0.656375,-2.502072038335079e-6
0.657625,-2.4993103208692524e-6
0.6588750000000001,-2.5047169329439622e-6
0.6601250000000001,-2.502439037266324e-6
0.661375,-2.503787173271932e-6
0.662625,-2.502878875099146e-6
0.663875,-2.503733147321552e-6
0.665125,-2.5033650229294713e-6
0.666375,-2.4988156383243254e-6
0.667625,-2.5048247854209116e-6
0.6688750000000001,-2.5101939628568992e-6
0.6701250000000001,-2.5135378577817447e-6
0.671375,-2.5121149989232316e-6
0.672625,-2.4934788616232106e-6
0.673875,-2.5062931140878986e-6
0.675125,-2.500571810518104e-6
0.676375,-2.5150069176554934e-6
0.677625,-2.5073401870717715e-6
0.6788750000000001,-2.5117184961898076e-6
0.6801250000000001,-2.5022383475375998e-6
0.6813750000000001,-2.4982998928224642e-6
0.682625,-2.5070119276243696e-6
0.683875,-2.505111598882781e-6
0.685125,-2.4998024888978065e-6
0.686375,-2.5038445468639203e-6
0.6876249999999999,-2.5078682643342454e-6
0.6888749999999999,-2.5011060941909635e-6
0.690125,-2.5075298157872794e-6
0.6913750000000001,-2.498410708040577e-6
0.692625,-2.5043939582414243e-6
0.693875,-2.505877338854212e-6
0.695125,-2.503405772888434e-6
0.696375,-2.5087513366162106e-6
0.6976249999999999,-2.5203276696195154e-6
0.6988749999999999,-2.4960747990049326e-6
0.7001250000000001,-2.494383678622314e-6
0.7013750000000001,-2.494055601973133e-6
0.702625,-2.508842138801426e-6
0.703875,-2.5023747763225357e-6
0.705125,-2.5190841143052367e-6
0.706375,-2.5163179561416005e-6
0.707625,-2.5041000077385966e-6
0.708875,-2.51740987064486e-6
0.7101250000000001,-2.50722938445469e-6
0.7113750000000001,-2.5165480860012135e-6
0.7126250000000001,-2.5150037473442577e-6
0.713875,-2.5051572841716663e-6
0.715125,-2.503979775081433e-6
0.716375,-2.5064133418184475e-6
0.717625,-2.5070273385052744e-6
0.7188749999999999,-2.5180059435581104e-6
0.7201249999999999,-2.5174022634383286e-6
0.721375,-2.4969398075280758e-6
0.7226250000000001,-2.5118882077679316e-6
0.723875,-2.5111474738631623e-6
0.725125,-2.531253188581273e-6
0.726375,-2.507914409061174e-6
0.7276250000000001,-2.512459643555509e-6
0.7288750000000002,-2.5204022460617592e-6
0.7301250000000001,-2.5167179872609413e-6
0.7313750000000001,-2.51464164695292e-6
0.7326250000000001,-2.5259342841671417e-6
0.733875,-2.5221837150479764e-6
0.735125,-2.521871934585418e-6
0.736375,-2.5219103019502587e-6
0.737625,-2.5239300579515955e-6
0.738875,-2.5240154849087704e-6
0.740125,-2.5249367864299543e-6
0.7413750000000001,-2.523949765423361e-6
0.7426250000000001,-2.531453805729167e-6
0.7438750000000001,-2.520589569884879e-6
0.745125,-2.529990974955987e-6
0.746375,-2.5401069989605674e-6
0.747625,-2.5108398094830786e-6
0.748875,-2.54559993766168e-6
0.7501249999999999,-2.531692387813811e-6
0.751375,-2.5269529477234265e-6
0.752625,-2.52358746706538e-6
0.7538750000000001,-2.522724330808468e-6
0.755125,-2.527791587533801e-6
0.756375,-2.5260041350005924e-6
0.757625,-2.5318514687844296e-6
0.758875,-2.5110461375349447e-6
0.7601249999999999,-2.514611570914038e-6
0.761375,-2.512579664104564e-6
0.762625,-2.5022450368533677e-6
0.7638750000000001,-2.5059558657336556e-6
0.765125,-2.5137686068266163e-6
0.766375,-2.498945047862966e-6
0.767625,-2.484130107754945e-6
0.768875,-2.4999558590754756e-6
0.770125,-2.449305754020914e-6
0.771375,-2.48424313838147e-6
0.772625,-2.449636932161381e-6
0.7738750000000001,-2.4570708499205285e-6
0.7751250000000001,-2.4318152160446305e-6
0.776375,-2.437811013930591e-6
0.777625,-2.4268877285849033e-6
0.778875,-2.4111077158023297e-6
0.780125,-2.3722781172241802e-6
0.781375,-2.3827177591112525e-6
0.782625,-2.3466238191216515e-6
0.7838750000000001,-2.3317866678362886e-6
0.7851250000000001,-2.3244730884552922e-6
0.786375,-2.3011642119319387e-6
0.787625,-2.282902092531902e-6
0.788875,-2.2676919792241623e-6
0.790125,-2.2460630168530393e-6
0.791375,-2.221639880353732e-6
0.792625,-2.1979221358353618e-6
0.7938750000000001,-2.1860453294497706e-6
0.7951250000000001,-2.157565472143963e-6
0.796375,-2.150181627982861e-6
0.797625,-2.1230281630202352e-6
0.798875,-2.08432934900582e-6
0.800125,-2.0684802237991295e-6
0.801375,-2.085632316378705e-6
0.802625,-2.0287974768495864e-6
0.8038750000000001,-2.027675378601934e-6
0.8051250000000001,-1.9737427361665727e-6
0.8063750000000001,-1.944092381231388e-6
0.807625,-1.961062502983668e-6
0.808875,-1.9367281549054205e-6
0.810125,-1.930979894412821e-6
0.811375,-1.91886468878244e-6
0.8126249999999999,-1.9047550351009024e-6
0.8138749999999999,-1.902375346238272e-6
0.815125,-1.903742729375546e-6
0.8163750000000001,-1.9071601849718345e-6
0.817625,-1.9313526783554247e-6
0.818875,-1.917187225461414e-6
0.820125,-1.955547184406825e-6
0.821375,-1.9878873131762287e-6
0.8226249999999999,-2.0208867920062934e-6
0.8238749999999999,-2.026947234293197e-6
0.8251250000000001,-2.1074915317192966e-6
0.8263750000000001,-2.181504573109394e-6
0.827625,-2.226949094033537e-6
0.828875,-2.3005462622266437e-6
0.830125,-2.43283862144672e-6
0.831375,-2.5390575994072018e-6
0.832625,-2.6320511338773223e-6
0.833875,-2.7801085347722854e-6
0.8351250000000001,-2.9082881947417594e-6
0.8363750000000001,-3.083546103677115e-6
0.8376250000000001,-3.2604165667859952e-6
0.838875,-3.446164965087428e-6
0.840125,-3.6654894883803024e-6
0.841375,-3.896506542894196e-6
0.842625,-4.118128647631614e-6
0.8438749999999999,-4.364854301441845e-6
0.8451249999999999,-4.683649668602019e-6
0.846375,-4.92516917438568e-6
0.8476250000000001,-5.3178815447446626e-6
0.848875,-5.653133488325857e-6
0.850125,-5.99399727618799e-6
0.851375,-6.396857705148751e-6
0.8526250000000001,-6.7529932235160794e-6
0.8538750000000002,-7.2043117037845494e-6
0.8551250000000001,-7.635836882305402e-6
0.8563750000000001,-8.051409937190335e-6
0.8576250000000001,-8.56138416858998e-6
0.858875,-9.032792551946778e-6
0.860125,-9.542066767065371e-6
0.861375,-0.00001005844462456662
0.862625,-0.000010557325985594002
0.863875,-0.000011097886256736245
0.865125,-0.0000116249261665341
0.8663750000000001,-0.00001214624573672718
0.8676250000000001,-0.00001264304398840288
0.8688750000000001,-0.000013169714430133483
0.870125,-0.00001366011619638452
0.871375,-0.000014106235969632563
0.872625,-0.000014592104241595294
0.873875,-0.00001500996900258289
0.8751249999999999,-0.000015399155588236013
0.876375,-0.00001567952916470272
0.877625,-0.000016009116196508133
0.8788750000000001,-0.000016198551061386013
0.880125,-0.000016353799959595294
0.881375,-0.0000163843782302886
0.882625,-0.00001636348071394622
0.883875,-0.000016196986979466477
0.8851249999999999,-0.000015949288628080982
0.886375,-0.00001557812673398662
0.887625,-0.000015046164974316656
0.8888750000000001,-0.000014359105063088684
0.890125,-0.00001349588366812704
0.891375,-0.000012484338890381141
0.892625,-0.000011263401763314529
0.893875,-9.746433530230525e-6
0.895125,-8.071760028038888e-6
0.896375,-6.184964906633117e-6
0.897625,-3.93440684699764e-6
0.8988750000000001,-1.4514645786251057e-6
0.9001250000000001,1.3686373531301976e-6
0.901375,4.407252339203027e-6
0.902625,7.860260799505414e-6
0.903875,0.00001162959073119918
0.905125,0.00001574121345923607
0.906375,0.00002033431901488081
0.907625,0.00002524383624895321
0.9088750000000001,0.00003062548906031248
0.9101250000000001,0.000036389073174367126
0.911375,0.00004263003554810796
0.912625,0.00004931228948994171
0.913875,0.00005644777657841382
0.915125,0.00006403543541684542
0.916375,0.000072069608726813
0.917625,0.00008052892222894237
0.9188750000000001,0.00008949626973077385
0.9201250000000001,0.00009883718873969494
0.921375,0.00010858168438278304
0.922625,0.00011877611074191663
0.923875,0.0001293300507637929
0.925125,0.00014022163983262725
0.926375,0.00015152536409618333
0.927625,0.00016301604192581198
0.9288750000000001,0.00017482277873553942
0.9301250000000001,0.0001867494169847661
0.9313750000000001,0.0001988281544046261
0.932625,0.00021092453369007946
0.933875,0.0002230335989383131
0.935125,0.00023499109324139067
0.936375,0.0002467244227661869
0.9376249999999999,0.0002581082362957676
0.9388749999999999,0.0002690011069937104
0.940125,0.000279309194303648
0.9413750000000001,0.00028877001469650165
0.942625,0.00029734103882052276
0.943875,0.0003047414357246342
0.945125,0.0003108369008611861
0.946375,0.0003154516355340087
0.9476249999999999,0.00031826988287086966
0.9488749999999999,0.00031921361983017205
0.9501250000000001,0.0003178946879362904
0.9513750000000001,0.0003141533233849553
0.952625,0.00030766298326054264
0.953875,0.0002982492706039841
0.955125,0.00028540670953750014
0.956375,0.00026876013377481744
0.957625,0.00024809857091397103
0.958875,0.00022306008352890316
0.9601250000000001,0.0001931507272851518
0.9613750000000001,0.00015808925103363847
0.9626250000000001,0.00011757910882231881
0.963875,0.00007118934356062367
0.965125,0.000018529357842550498
0.966375,-0.00004072566737244043
0.967625,-0.00010693117881295511
0.9688749999999999,-0.00018054331862385475
0.9701249999999999,-0.00026193219118270106
0.971375,-0.0003513577493346326
0.9726250000000001,-0.0004492987961384476
0.973875,-0.0005562070289558685
0.975125,-0.000672352434953491
0.976375,-0.0007977305039485461
0.9776250000000001,-0.0009314513007754599
0.9788750000000002,-0.0010762787348518876
0.9801250000000001,-0.0012314530619352837
0.9813750000000001,-0.0013970460836194576
0.9826250000000001,-0.001573216258889204
0.983875,-0.0017598842339358045
0.985125,-0.0019543822818481327
0.986375,-0.0021536767139600926
0.987625,-0.002360210188654427
0.988875,-0.0025722210862218764
0.990125,-0.0027870331576501928
0.9913750000000001,-0.0030000022366054174
0.9926250000000001,-0.0032012054161695835
0.9938750000000001,-0.0033752577259620054
0.995125,-0.003477050662313741
0.996375,-0.0033711843306177963
0.997625,-0.0024644299889425153
0.998875,0.00457173752161541
0.9998750000000001,0.07941096137864888


==> data/dataNumExampleReaction40Elem100gp105c20ip66901inD0045RestrictedDLOnlyStart.csv <==
1.e-6,1.132942438847039e-8
0.000025695938547048944,2.9669142291415064e-7
0.000050390620535285805,5.939549352895881e-7
0.00007509073150286594,9.053694997337536e-7
0.00009976719614956805,1.233967803670395e-6
0.00012442969930561882,1.5840557222612003e-6
0.00014905783573438574,1.9625133116189244e-6
0.00017360548686458816,2.380417197168157e-6
0.00019800484000981,2.8594526001397337e-6
0.00022196642900181593,3.4541344212745784e-6
0.0002426871526794103,4.475020537386774e-6
0.00019351909879202528,5.933173685189995e-6
0.00016715703635834317,6.153109641289598e-6
0.0001408941690280357,6.303410353934789e-6
0.00011477315907779153,6.417837812571154e-6
0.00009025589836063285,6.595537356967923e-6
0.00011596160992252229,7.640789244010263e-6
0.000134721806492362,8.1178164522375e-6
0.00015351338373248034,8.592470544258371e-6
0.00017244975069049826,9.075815835846894e-6
0.00019150456091381515,9.571159465919738e-6
0.00021065159621119309,0.00001008046700080303
0.00022986554652451864,0.00001060520551292017
0.00024912741673121575,0.000011146835613984763
0.0002684259595974301,0.000011707037725914964
0.0002877528809285929,0.000012287709932063372
0.0003071012988381929,0.00001289101767143106
0.00032646613703271295,0.000013519509402482466


==> data/dataNumExampleReaction40Elem100gp105c20ip66901inD005.csv <==
1.e-6,2.479729680296632e-9
0.000021236555801628474,5.277836122907785e-8
0.000053999180436682166,1.3465286994307016e-7
0.00010674840585814458,2.6765537978261865e-7
0.00019089952741553693,4.829975801145362e-7
0.00032308965190934544,8.297649982747711e-7
0.0005257651730596302,1.3835652124381424e-6
0.0007843964928394859,2.1400927520054066e-6
0.0010971992021242274,3.1587002482921984e-6
0.0014402036526036627,4.500533634475151e-6
0.001743090366446645,6.209534180443878e-6
0.002918770482226398,8.609016295556835e-6
0.001937899713628373,0.000024744962665289652
0.0022314554984550422,0.00002813791122634147
0.002560639883352123,0.00003362480257005588
0.002770984733104358,0.00004547710865892727
0.0026400889454593827,0.00005641512330639784
0.002599481201396279,0.00006026604083884685
0.0026459581638341354,0.00007001352524659953
0.0027453284282339596,0.00007438794720862878
0.0028691830228712778,0.00007833656667544965
0.003039611178767265,0.00008281540760352642
0.0032509702119639813,0.00008768441584184553
0.0035166645947169155,0.00009329561966265384
0.0038530784459268313,0.00009999782519105188
0.004282187208319405,0.00010821676135439658
0.004833408907980562,0.00011846716619802033
0.005547198045635152,0.0001313620429856362
0.006476234383952176,0.0001475723580832691
0.007571416721827318,0.00016594535108794412
0.008861657267494036,0.00018674084472980988
0.010381200292123645,0.000210275547830421
0.012169869476109948,0.00023689913930000084
0.01427750136823506,0.00026704429249717505
0.016760384801415534,0.00030116296547673914
0.019684541650995074,0.00033976318391311204
0.02313059455199075,0.00038345612021164696
0.02718591056701262,0.00043283898688778466
0.03196842473399693,0.0004887669547694595
0.03759404782091938,0.0005519425171251445
0.0449304205138366,0.0006308827459379045
0.05356389292671056,0.0007197592722417087
0.06375182132331617,0.0008201504723633103
0.07701856739393759,0.0009450568471619895
0.09433262628518929,0.001100253724464123
0.1169352376075311,0.001292520601536687
0.14646155488434262,0.0015302087425218061
0.18502870258459733,0.0018233228042435143
0.23542256663762373,0.002184217046033672
0.29473526541756456,0.002584969868195501
0.37210147219199247,0.003078564846921643
0.463490051649436,0.0036295122070485464
0.5825380490373033,0.004308015745852198
0.7227917968644477,0.0050640816283853834
0.9062668346597372,0.005999931620521731
1.,0.006459194495646289


==> data/dataNumExampleReaction40Elem100gp105c20ip66901inD005IFdistt1.csv <==
0,0
0.000125,-0.0003410359823988057
0.0013750000000000001,-0.0004355467373976738
0.0026250000000000006,-0.0005113633713228402
0.003875,-0.0005654390631641441
0.005125000000000001,-0.0006027451519399201
0.0063750000000000005,-0.0006289473993215545
0.007625,-0.0006481435436976563
0.008875,-0.000662953095722364
0.010125000000000002,-0.0006750063750854099
0.011375000000000001,-0.000680200729982988
0.012625,-0.0006843650613965148
0.013875000000000002,-0.0006889697856545291
0.015125,-0.0006954526860769479
0.016375,-0.0007009585919144331
0.017625,-0.0007069213217161382
0.018875000000000003,-0.0007133480834396826
0.020125000000000004,-0.0007202470247251256
0.021375,-0.0007276272475082509
0.022625000000000003,-0.0007354988262574481
0.023875,-0.0007438728297813285
0.025125,-0.0007541727545696023
0.026375000000000003,-0.0007650342310927232
0.027625000000000004,-0.0007750072662548951
0.028875,-0.0007855381743088876
0.030125000000000002,-0.0007966434517574323
0.031375,-0.000808340800899758
0.032625,-0.00082064917951773
0.033875,-0.000834985641995493
0.035125,-0.0008485880714468085
0.036375000000000005,-0.0008642814921491841
0.037625000000000006,-0.0008792695266273907
0.03887500000000001,-0.0008949848948897894
0.040125,-0.0009114554071870428
0.041375,-0.0009300925862578972
0.042624999999999996,-0.000948174692461724
0.043875000000000004,-0.0009671065138759116
0.045125000000000005,-0.0009883221776139108
0.046375,-0.0010090716794991092
0.047625,-0.0010321462405941566
0.048875,-0.0010548750741331762
0.050125,-0.0010786542090485479
0.051375000000000004,-0.0011035312858050275
0.052625000000000005,-0.0011309388215247828
0.053875,-0.0011595236475185633
0.055125,-0.0011880332102066748
0.056375,-0.001217862792948395
0.057625,-0.0012490765776733206
0.058875,-0.0012831027008725407
0.060125,-0.0013186383227182497
0.061375,-0.0013544544492633719
0.062625,-0.0013919545071255795
0.063875,-0.0014312254377045613
0.065125,-0.0014723597065257003
0.066375,-0.0015181317477917574
0.067625,-0.001563318105598455
0.068875,-0.0016106827372140934
0.070125,-0.0016603443601286875
0.071375,-0.0017124294674896192
0.072625,-0.001769724622885042
0.073875,-0.001827094361303439
0.07512500000000001,-0.0018873199471447313
0.07637500000000001,-0.0019505651044367904
0.07762500000000001,-0.0020170046485013292
0.07887500000000001,-0.0020894556430884176
0.08012500000000002,-0.002162881239026796
0.08137500000000002,-0.002240101243461163
0.082625,-0.0023213439445667478
0.083875,-0.002406853679751422
0.085125,-0.0024995027184839536
0.08637500000000001,-0.002594374140649675
0.08762500000000001,-0.002694355263078354
0.08887500000000001,-0.002799768295809678
0.09012500000000001,-0.002910958953232099
0.09137500000000001,-0.003030889875693901
0.092625,-0.0031548002247025406
0.093875,-0.003285686425565899
0.095125,-0.003424008956181542
0.096375,-0.003570263135184359
0.097625,-0.0037275540399665883
0.098875,-0.003891334690935705
0.100125,-0.004064772648445365
0.101375,-0.004248534481144425
0.10262500000000001,-0.004443339012442276
0.10387500000000001,-0.0046525129307998445
0.10512500000000001,-0.004871813229513536
0.10637500000000001,-0.005104673048069503
0.107625,-0.005352069272190948
0.108875,-0.0056150579864376795
0.110125,-0.005894781422214671
0.111375,-0.006195024940676544
0.112625,-0.006512048925257249
0.113875,-0.006849830477926188
0.115125,-0.007209939300167367
0.116375,-0.007594076566993464
0.117625,-0.008005355880981693
0.118875,-0.008444511772122147
0.120125,-0.008912456730028105
0.121375,-0.009412797708380646
0.122625,-0.00994808915861692
0.123875,-0.010521104145915453
0.125125,-0.011136119607919034
0.12637500000000002,-0.01179388209501718
0.127625,-0.012500457330689486
0.12887500000000002,-0.013257180789834778
0.130125,-0.014069484046720957
0.13137500000000002,-0.014941900011043344
0.132625,-0.015879345783717178
0.13387500000000002,-0.016888421015136365
0.135125,-0.017972376139731294
0.13637500000000002,-0.019138725545447013
0.137625,-0.02039549925847812
0.138875,-0.021747489822364977
0.140125,-0.023203841107166723
0.14137499999999997,-0.024773048796228943
0.142625,-0.02646550919852554
0.14387499999999998,-0.028288488080285962
0.145125,-0.03025370440169043
0.14637499999999998,-0.032372299212600916
0.147625,-0.03465608575847866
0.14887499999999998,-0.03711753198152503
0.150125,-0.039771037952199606
0.15137500000000004,-0.042627680754180164
0.152625,-0.04570406779303641
0.15387500000000004,-0.04901201043878982
0.155125,-0.05256709333791181
0.15637500000000001,-0.056383422446431374
0.15762500000000002,-0.06047453107701309
0.158875,-0.0648529225710622
0.16012500000000002,-0.06952949351313406
0.161375,-0.07451281817936656
0.16262500000000002,-0.07980827381770893
0.163875,-0.08541698706875053
0.16512500000000002,-0.09133585146404795
0.166375,-0.09755227715998162
0.167625,-0.10404505014780327
0.168875,-0.11078501261251433
0.17012499999999997,-0.11772925826630402
0.171375,-0.1248202907607939
0.17262499999999997,-0.13198393269704345
0.173875,-0.13912740983465854
0.17512500000000003,-0.14613811102507904
0.176375,-0.15288263740300026
0.17762500000000003,-0.15920655912019485
0.178875,-0.1649356076884963
0.18012500000000004,-0.16987757666128583
0.181375,-0.17382752973784155
0.18262500000000004,-0.17656841438529403
0.183875,-0.17788618325321245
0.18512500000000004,-0.177574065626315
0.186375,-0.17544463247723616
0.18762500000000001,-0.17134155040192922
0.18887500000000002,-0.1651515215897535
0.190125,-0.15681544631068117
0.19137500000000002,-0.14633772078908855
0.192625,-0.13379257210388862
0.19387500000000002,-0.11932645733688949
0.195125,-0.10315582653433861
0.19637500000000002,-0.08555994664466628
0.197625,-0.0668689645470833
0.19887500000000002,-0.047447824204346616
0.200125,-0.027677410484671733
0.20137500000000003,-0.007964997226219322
0.202625,0.011298391453933312
0.20387500000000003,0.029769463338307753
0.205125,0.047144146064298426
0.20637500000000003,0.0631669886874123
0.207625,0.07763665696013383
0.20887500000000003,0.0904082723210482
0.210125,0.10139287356988987
0.21137500000000004,0.11055441916638264
0.212625,0.11790485110328583
0.213875,0.12349778846357558
0.215125,0.12742140841309801
0.21637499999999998,0.12979102200041687
0.217625,0.13074177519839128
0.218875,0.13042180863154887
0.22012500000000002,0.1289861136971226
0.221375,0.12659123513159193
0.22262500000000002,0.1233908818057115
0.223875,0.11953245658609593
0.22512500000000002,0.11515455546629574
0.226375,0.11038022011402518
0.22762500000000002,0.10530726622654338
0.228875,0.10002106044763392
0.23012500000000002,0.0945986106992133
0.231375,0.08910839950147306
0.23262500000000003,0.0836105289156777
0.233875,0.07815702128103519
0.23512500000000003,0.07279222628675842
0.236375,0.06755329853763403
0.237625,0.06247071402588876
0.238875,0.057568802228310234
0.24012499999999998,0.052866272259354655
0.241375,0.04837671898238091
0.24262499999999998,0.04410909598620347
0.243875,0.04006815022780963
0.24512499999999998,0.03625481003604754
0.246375,0.03266652613607547
0.24762499999999998,0.029297563333033544
0.248875,0.026139213483085816
0.250125,0.023180160002761463
0.251375,0.02041990173309645
0.252625,0.017857362606077745
0.253875,0.015483124626619008
0.255125,0.01328836662887567
0.256375,0.011264627887873996
0.257625,0.009403758399816109
0.258875,0.007697884893383189
0.260125,0.006139378527999909
0.261375,0.004720822587499715
0.262625,0.003434982070281492
0.263875,0.0022747742558128503
0.265125,0.001233239453877405
0.26637500000000003,0.0003035122692644915
0.267625,-0.0005212043474832478
0.26887500000000003,-0.00124766702447425
0.270125,-0.0018826170574604006
0.27137500000000003,-0.0024328043428225032
0.272625,-0.0029050133984120513
0.27387500000000004,-0.0033060911605767157
0.275125,-0.0036429620324360534
0.27637500000000004,-0.0039202982429560745
0.277625,-0.004141967065004512
0.278875,-0.004312819887042754
0.280125,-0.004437422371036739
0.28137500000000004,-0.004520097972176312
0.282625,-0.004564938749459915
0.283875,-0.004575814976465781
0.285125,-0.004556382736728287
0.28637500000000005,-0.004510087527516499
0.287625,-0.0044401721606893985
0.288875,-0.004349678691581496
0.29012499999999997,-0.0042414507731978884
0.291375,-0.0041181376754893945
0.292625,-0.003982194798777108
0.293875,-0.003835885469848116
0.29512499999999997,-0.0036812797844407302
0.296375,-0.0035202577153490844
0.29762500000000003,-0.0033545070576396774
0.298875,-0.0031855226905504463
0.30012500000000003,-0.003014609143466823
0.30137500000000006,-0.0028432787912351654
0.30262500000000003,-0.0026727648071355747
0.303875,-0.002503906951495022
0.30512500000000004,-0.0023374849690243477
0.30637500000000006,-0.0021742196199301955
0.30762500000000004,-0.002014762108673518
0.308875,-0.0018596984865106164
0.31012500000000004,-0.0017095463866965976
0.31137500000000007,-0.0015647581560063323
0.31262500000000004,-0.0014257169523823054
0.313875,-0.001292737778767386
0.315125,-0.0011660682685641494
0.316375,-0.0010458869569054535
0.31762500000000005,-0.0009323037387585498
0.318875,-0.0008253586427830334
0.320125,-0.0007250229650986734
0.321375,-0.0006311966555885978
0.32262500000000005,-0.0005437157858495384
0.323875,-0.0004623381519451575
0.325125,-0.00038675833234658175
0.32637499999999997,-0.00031692211852953067
0.327625,-0.0002527789792273333
0.32887500000000003,-0.00019407906656539187
0.330125,-0.0001405748062317247
0.331375,-0.00009202722076037673
0.332625,-0.00004819593849761383
0.33387500000000003,-8.844087367412823e-6
0.335125,0.000026265695357088892
0.336375,0.00005736454706670169
0.337625,0.0000846840159133555
0.338875,0.00010845300831024973
0.340125,0.0001288977188205337
0.341375,0.00014624057622278364
0.34262499999999996,0.0001607050170124441
0.343875,0.0001725097853596952
0.345125,0.00018186956835165857
0.346375,0.00018899995275381554
0.34762499999999996,0.00019411200170428577
0.348875,0.00019741586882557338
0.350125,0.00019911518632093061
0.351375,0.00019937858612728565
0.352625,0.00019833472825091236
0.35387500000000005,0.00019613208416995043
0.355125,0.00019290957258805141
0.356375,0.00018879416201396382
0.357625,0.00018390973719212278
0.35887500000000006,0.0001783718857870098
0.36012500000000003,0.00017228702888634484
0.361375,0.0001657565190805177
0.36262500000000003,0.00015887302875251808
0.363875,0.0001517231410004677
0.36512500000000003,0.0001443841578727817
0.366375,0.00013692792569126866
0.367625,0.0001294189463483253
0.368875,0.00012191072386918966
0.37012500000000004,0.00011445609233504128
0.371375,0.00010709402277868374
0.372625,0.00009985883401109064
0.373875,0.00009277841663160591
0.375125,0.00008587510839773438
0.376375,0.00007917798290672795
0.377625,0.00007271769470518219
0.378875,0.0000665039358694608
0.380125,0.00006054480987396915
0.381375,0.000054847629580051516
0.382625,0.00004942459291332191
0.383875,0.000044273147599957485
0.385125,0.00003940079624270565
0.386375,0.00003480725366054871
0.387625,0.000030494048799151185
0.388875,0.00002645819551375106
0.390125,0.00002269835367864348
0.39137500000000003,0.00001920936605075141
0.392625,0.000015985871077511815
0.39387500000000003,0.000013018703308248503
0.395125,0.000010299624946308317
0.39637500000000003,7.820973563651967e-6
0.397625,5.567357800523309e-6
0.39887500000000004,3.5248937838988637e-6
0.400125,1.676549466450572e-6
0.40137500000000004,2.3983176972164344e-8
0.402625,-1.4502543106420518e-6
0.403875,-2.749969357687676e-6
0.405125,-3.889190780939633e-6
0.40637500000000004,-4.877210802042842e-6
0.407625,-5.7272553477816235e-6
0.408875,-6.445627480838878e-6
0.410125,-7.0449728078736396e-6
0.41137500000000005,-7.532532630263877e-6
0.412625,-7.919094461600329e-6
0.413875,-8.210443478415264e-6
0.41512499999999997,-8.41853043762053e-6
0.416375,-8.548125401200424e-6
0.417625,-8.609337400281025e-6
0.418875,-8.606028844185265e-6
0.42012499999999997,-8.547116715260095e-6
0.421375,-8.439601113990891e-6
0.42262500000000003,-8.292453395383759e-6
0.423875,-8.106214235859e-6
0.42512500000000003,-7.885224962159154e-6
0.42637500000000006,-7.639844278733987e-6
0.42762500000000003,-7.377202897507207e-6
0.428875,-7.092870834349285e-6
0.43012500000000004,-6.798477724029306e-6
0.43137500000000006,-6.485564678290756e-6
0.43262500000000004,-6.170614468448132e-6
0.433875,-5.846677327170369e-6
0.43512500000000004,-5.52342676526929e-6
0.43637500000000007,-5.196730386722304e-6
0.43762500000000004,-4.874634532525679e-6
0.438875,-4.556617141007746e-6
0.440125,-4.243471680778765e-6
0.441375,-3.938385120486054e-6
0.44262500000000005,-3.6397400532406365e-6
0.443875,-3.354121240708996e-6
0.445125,-3.0769957797271985e-6
0.446375,-2.8113982904892643e-6
0.44762500000000005,-2.5554911392555724e-6
0.448875,-2.3093172801524897e-6
0.450125,-2.081187334190826e-6
0.45137499999999997,-1.8633015525237884e-6
0.452625,-1.6559879253558174e-6
0.45387500000000003,-1.4631261805453377e-6
0.455125,-1.281277331954822e-6
0.456375,-1.1091121517731173e-6
0.457625,-9.509935767759714e-7
0.45887500000000003,-8.032193868912074e-7
0.460125,-6.646277677935242e-7
0.461375,-5.379861951065879e-7
0.462625,-4.230846317870851e-7
0.463875,-3.157694495325991e-7
0.465125,-2.2019609643986193e-7
0.466375,-1.334812972791921e-7
0.46762499999999996,-5.4655340503417804e-8
0.468875,1.3935623058292101e-8
0.470125,7.880561118944751e-8
0.471375,1.3096267341417e-7
0.47262499999999996,1.771697334396194e-7
0.473875,2.2182813437521265e-7
0.475125,2.52347499674066e-7
0.476375,2.847410257439398e-7
0.477625,3.0963279601392557e-7
0.47887500000000005,3.298624418335283e-7
0.480125,3.436626254960107e-7
0.481375,3.578425792349904e-7
0.482625,3.65653166911617e-7
0.48387500000000006,3.684292844419179e-7
0.48512500000000003,3.704013974842324e-7
0.486375,3.707983836920281e-7
0.48762500000000003,3.68274046702588e-7
0.488875,3.627036823938834e-7
0.49012500000000003,3.56919805544198e-7
0.491375,3.460764543966599e-7
0.492625,3.361444339822217e-7
0.493875,3.2589469431409945e-7
0.49512500000000004,3.17907639546533e-7
0.496375,3.016453142962172e-7
0.497625,2.865831380122197e-7
0.498875,2.768309151635062e-7
0.5001249999999999,2.613037129173268e-7
0.501375,2.470502961926524e-7
0.502625,2.388355684057597e-7
0.5038750000000001,2.215059582699741e-7
0.505125,2.0764509926773922e-7
0.506375,1.942884165773151e-7
0.507625,1.7848861812164163e-7
0.508875,1.6760960426520644e-7
0.5101249999999999,1.5543105776061328e-7
0.511375,1.4233575480748772e-7
0.512625,1.3047984979974725e-7
0.5138750000000001,1.1799602826767508e-7
0.515125,1.0889900023403065e-7
0.516375,9.669296026360019e-8
0.517625,8.958481007015351e-8
0.518875,7.920228342617186e-8
0.520125,7.012832817232528e-8
0.521375,6.34864644327715e-8
0.522625,5.097807653786646e-8
0.5238750000000001,4.7875905670458074e-8
0.5251250000000001,4.003469986080255e-8
0.526375,3.332423277602192e-8
0.527625,2.6795520455258348e-8
0.528875,1.8973688079015893e-8
0.530125,1.862586762602092e-8
0.531375,1.6428632482190508e-8
0.532625,1.0321517390776691e-8
0.5338750000000001,7.467521837001279e-9
0.5351250000000001,2.0081053209164423e-9
0.536375,-2.9535130730007353e-9
0.537625,-4.01288326179472e-9
0.538875,-5.637430480764927e-9
0.540125,-8.015577507292093e-9
0.541375,-1.4278195861749943e-8
0.542625,-1.001704266756498e-8
0.5438750000000001,-1.1983737058240962e-8
0.5451250000000001,-1.6030529834121232e-8
0.546375,-1.0792043453333733e-8
0.547625,-8.89704626638732e-9
0.548875,-1.308006566946851e-8
0.550125,-2.0609687734207682e-8
0.551375,-1.797297113914631e-8
0.552625,-1.5546802983879005e-8
0.5538750000000001,-1.8461644712974845e-8
0.5551250000000001,-1.8777403298919637e-8
0.5563750000000001,-1.692775999928564e-8
0.557625,-1.586269442188648e-8
0.558875,-1.3966701392642555e-8
0.560125,-1.4062701794714805e-8
0.561375,-1.6270967462261865e-8
0.5626249999999999,-1.3058674364074818e-8
0.5638749999999999,-1.3444706015164343e-8
0.565125,-1.2440314917094852e-8
0.5663750000000001,-1.0136513226011168e-8
0.567625,-1.523857785790117e-8
0.568875,-1.2338934415878633e-8
0.570125,-1.0360873950454597e-8
0.571375,-7.696342674279322e-9
0.5726249999999999,-9.13555069093075e-9
0.5738749999999999,-7.205027630075023e-9
0.5751250000000001,-5.58878356093917e-9
0.5763750000000001,-6.4275339217712e-9
0.577625,-7.964127968218548e-11
0.578875,-2.948529573276737e-9
0.580125,-1.1595113730278328e-8
0.581375,-6.621159787112418e-9
0.582625,-4.052053054204308e-9
0.583875,-1.556469675367822e-9
0.5851250000000001,-4.151035529198488e-9
0.5863750000000001,-1.1096355501116761e-9
0.5876250000000001,-5.857523049934699e-9
0.588875,-5.466174179957761e-10
0.590125,-3.584699051484286e-9
0.591375,-4.9265172358259335e-9
0.592625,-7.612242627907939e-9
0.5938749999999999,-2.5168777895157035e-9
0.5951249999999999,6.450734807428304e-10
0.596375,-3.0067221212792816e-9
0.5976250000000001,1.9924019240002977e-9
0.598875,1.4212202525953899e-9
0.600125,-2.843611734970608e-10
0.601375,4.173438344912128e-9
0.6026250000000001,-2.134111914964265e-10
0.6038750000000002,-6.064530183591543e-9
0.6051250000000001,-5.713201536861057e-9
0.6063750000000001,1.9481306290369815e-9
0.6076250000000001,4.429870525957114e-9
0.608875,-1.9866436135052012e-9
0.610125,-1.9252914956746636e-9
0.611375,5.135351033302982e-10
0.612625,-3.497156592091599e-10
0.613875,1.1491584073208827e-10
0.615125,-1.09807843373666e-9
0.6163750000000001,1.0630660240984469e-10
0.6176250000000001,3.874058449038209e-9
0.6188750000000001,5.88697653125525e-9
0.620125,1.7143922531603906e-9
0.621375,9.09956721084626e-10
0.622625,3.1746908019103515e-9
0.623875,-1.062238047522257e-9
0.6251249999999999,1.582097564067908e-9
0.626375,3.3988330483403217e-9
0.627625,3.976244583592248e-9
0.6288750000000001,6.874396468736776e-10
0.630125,-3.1833175401230207e-9
0.631375,-6.259582255307983e-9
0.632625,4.912439288684567e-9
0.633875,-3.595323122551619e-9
0.6351249999999999,-1.7090811821329766e-9
0.636375,-8.509604798589976e-9
0.637625,3.6281543186467147e-9
0.6388750000000001,-3.1900344865665176e-10
0.640125,3.962578876137712e-11
0.641375,1.7046030836853632e-9
0.642625,2.946164257000561e-9
0.643875,-1.138552431501072e-8
0.645125,-1.4282555277356224e-9
0.646375,-8.558226308186256e-9
0.647625,6.0185952055480385e-9
0.6488750000000001,-1.7892752834924863e-9
0.6501250000000001,-7.054936079775587e-10
0.651375,-6.379529696176611e-9
0.652625,2.4615616212031455e-9
0.653875,-5.905786970572535e-10
0.655125,-6.26560771321838e-9
0.656375,1.6971398453247133e-9
0.657625,4.444044438001171e-9
0.6588750000000001,-9.764002106837921e-10
0.6601250000000001,1.2885112699034806e-9
0.661375,-7.170745941476042e-11
0.662625,8.25638557522268e-10
0.663875,-3.88933607542441e-11
0.665125,3.19845622209769e-10
0.666375,4.860735522416171e-9
0.667625,-1.1561251955782836e-9
0.6688750000000001,-6.53223550250992e-9
0.6701250000000001,-9.882315507581119e-9
0.671375,-8.464994580292817e-9
0.672625,1.0166189265414793e-8
0.673875,-2.6523962054492145e-9
0.675125,3.0651728932795663e-9
0.676375,-1.1373156569294274e-8
0.677625,-3.7091970189750967e-9
0.6788750000000001,-8.089899861118965e-9
0.6801250000000001,1.3883701965866635e-9
0.6813750000000001,5.325337351647086e-9
0.682625,-3.3878778948892574e-9
0.683875,-1.4884528470870961e-9
0.685125,3.819987631770161e-9
0.686375,-2.2236723573598738e-10
0.6876249999999999,-4.2461443389152365e-9
0.6888749999999999,2.5161697586595366e-9
0.690125,-3.9072522994842984e-9
0.6913750000000001,5.2123119154146025e-9
0.692625,-7.70258842819338e-10
0.693875,-2.2530068088943978e-9
0.695125,2.1945226191810718e-10
0.696375,-5.125187899079897e-9
0.6976249999999999,-1.6700593866159075e-8
0.6988749999999999,7.553355912959248e-9
0.7001250000000001,9.245621490627798e-9
0.7013750000000001,9.574720793992242e-9
0.702625,-5.210544079536916e-9
0.703875,1.258001286474908e-9
0.705125,-1.5450232343505732e-8
0.706375,-1.2682942723829527e-8
0.707625,-4.63838356612456e-10
0.708875,-1.377257589918468e-8
0.7101250000000001,-3.5909831636038447e-9
0.7113750000000001,-1.2908558943980353e-8
0.7126250000000001,-1.1363208776704603e-8
0.713875,-1.515649231120797e-9
0.715125,-3.373232804193549e-10
0.716375,-2.769881629616222e-9
0.717625,-3.383007415869166e-9
0.7188749999999999,-1.4360691372172774e-8
0.7201249999999999,-1.3756265349051944e-8
0.721375,6.70690743220792e-9
0.7226250000000001,-8.240677182302925e-9
0.723875,-7.49932389798591e-9
0.725125,-2.7604354899124495e-8
0.726375,-4.2650567383395455e-9
0.7276250000000001,-8.809663609721241e-9
0.7288750000000002,-1.6751778228463188e-8
0.7301250000000001,-1.30670875508887e-8
0.7313750000000001,-1.0990260299048593e-8
0.7326250000000001,-2.2282563405529032e-8
0.733875,-1.853167683196766e-8
0.735125,-1.8219507860739448e-8
0.736375,-1.8257560102652448e-8
0.737625,-2.0277066054008586e-8
0.738875,-2.0362244917970784e-8
0.740125,-2.128333921602721e-8
0.7413750000000001,-2.029616359700004e-8
0.7426250000000001,-2.7799974891551393e-8
0.7438750000000001,-1.693564707916373e-8
0.745125,-2.633697042397909e-8
0.746375,-3.6452806176368036e-8
0.747625,-7.185600850445617e-9
0.748875,-4.1945676459986814e-8
0.7501249999999999,-2.8038027927168585e-8
0.751375,-2.3298593498921605e-8
0.752625,-1.993310175252283e-8
0.7538750000000001,-1.906997007528055e-8
0.755125,-2.4137168805338227e-8
0.756375,-2.2349669157040175e-8
0.757625,-2.819715136381795e-8
0.758875,-7.391760634134492e-9
0.7601249999999999,-1.0957271118217093e-8
0.761375,-8.925411187910015e-9
0.762625,1.4092556843703363e-9
0.7638750000000001,-2.3016906158801476e-9
0.765125,-1.0114448237286133e-8
0.766375,4.709057810359241e-9
0.767625,1.952395836668508e-8
0.768875,3.6980962181409893e-9
0.770125,5.434818049765422e-8
0.771375,1.9410815191300834e-8
0.772625,5.401696423490421e-8
0.7738750000000001,4.6583057827787044e-8
0.7751250000000001,7.183857919645931e-8
0.776375,6.584265298259506e-8
0.777625,7.676594099281786e-8
0.778875,9.254588367868521e-8
0.780125,1.3137543300456578e-7
0.781375,1.2093584866867957e-7
0.782625,1.5702961800312387e-7
0.7838750000000001,1.718668129480072e-7
0.7851250000000001,1.7918030020824816e-7
0.786375,2.0248915291731784e-7
0.787625,2.2075127351084411e-7
0.788875,2.359613245628278e-7
0.790125,2.575902111334738e-7
0.791375,2.820133465086805e-7
0.792625,3.0573113631027216e-7
0.7938750000000001,3.176078481326172e-7
0.7951250000000001,3.460876847743988e-7
0.796375,3.534715577180325e-7
0.797625,3.8062494439605743e-7
0.798875,4.193237146538076e-7
0.800125,4.351729046558894e-7
0.801375,4.180206603920933e-7
0.802625,4.748555101352636e-7
0.8038750000000001,4.7597771259122457e-7
0.8051250000000001,5.299103503914049e-7
0.8063750000000001,5.595607099062594e-7
0.807625,5.425904874151177e-7
0.808875,5.669248779316405e-7
0.810125,5.726731324984247e-7
0.811375,5.847883754878103e-7
0.8126249999999999,5.988979660809246e-7
0.8138749999999999,6.012776896935357e-7
0.815125,5.999103534631844e-7
0.8163750000000001,5.964928035673278e-7
0.817625,5.723002374780073e-7
0.818875,5.864658125243061e-7
0.820125,5.481058791279025e-7
0.821375,5.157657102239366e-7
0.8226249999999999,4.827662060391535e-7
0.8238749999999999,4.7670570874069895e-7
0.8251250000000001,3.9616147565202375e-7
0.8263750000000001,3.221483336479647e-7
0.827625,2.767039565115814e-7
0.828875,2.0310668888412486e-7
0.830125,7.08143949312845e-8
0.831375,-3.540452710171227e-8
0.832625,-1.2839816057597098e-7
0.833875,-2.764555958600923e-7
0.8351250000000001,-4.046354198372626e-7
0.8363750000000001,-5.798932294492909e-7
0.8376250000000001,-7.567636159389046e-7
0.838875,-9.425120875150572e-7
0.840125,-1.161836607699307e-6
0.841375,-1.3928537822283094e-6
0.842625,-1.6144757612329697e-6
0.8438749999999999,-1.8612013998331456e-6
0.8451249999999999,-2.179996871867762e-6
0.846375,-2.4215163634683234e-6
0.8476250000000001,-2.814228848624367e-6
0.848875,-3.1494807953419413e-6
0.850125,-3.490344494427866e-6
0.851375,-3.893205021240909e-6
0.8526250000000001,-4.24934046788783e-6
0.8538750000000002,-4.7006590090103995e-6
0.8551250000000001,-5.1321842756829605e-6
0.8563750000000001,-5.547757347693083e-6
0.8576250000000001,-6.057731461561744e-6
0.858875,-6.52914004109495e-6
0.860125,-7.038414277793503e-6
0.861375,-7.5547921458696266e-6
0.862625,-8.053673561783659e-6
0.863875,-8.594233801187401e-6
0.865125,-9.121273739892688e-6
0.8663750000000001,-9.64259325555994e-6
0.8676250000000001,-0.000010139391699942601
0.8688750000000001,-0.000010666062115263775
0.870125,-0.000011156463767605929
0.871375,-0.000011602583679229395
0.872625,-0.000012088451908809361
0.873875,-0.000012506316623403513
0.8751249999999999,-0.000012895503305909717
0.876375,-0.000013175876951487808
0.877625,-0.000013505463984445076
0.8788750000000001,-0.000013694898820637569
0.880125,-0.000013850147676519597
0.881375,-0.00001388072577603039
0.882625,-0.000013859828328008361
0.883875,-0.00001369333456038846
0.8851249999999999,-0.000013445636268358263
0.886375,-0.000013074474175631123
0.887625,-0.000012542512432975328
0.8888750000000001,-0.00001185545252611886
0.890125,-0.000010992230929776636
0.891375,-9.980686013474904e-6
0.892625,-8.759748791969946e-6
0.893875,-7.24278036473569e-6
0.895125,-5.568106737310896e-6
0.896375,-3.6813114213662956e-6
0.897625,-1.430753164916032e-6
0.8988750000000001,1.0521893299558771e-6
0.9001250000000001,3.872291486184398e-6
0.901375,6.91090677480688e-6
0.902625,0.00001036391550515714
0.903875,0.000014133245651290482
0.905125,0.000018244868709993423
0.906375,0.000022837974649914106
0.907625,0.000027747492254148742
0.9088750000000001,0.000033129145470628396
0.9101250000000001,0.000038892729957829
0.911375,0.00004513369286585078
0.912625,0.000051815947335887014
0.913875,0.00005895143483594656
0.915125,0.00006653909424338134
0.916375,0.00007457326815485388
0.917625,0.0000830325821828265
0.9188750000000001,0.00009199993011282936
0.9201250000000001,0.00010134084978508096
0.921375,0.00011108534614626131
0.922625,0.00012127977318546201
0.923875,0.00013183371377298303
0.925125,0.00014272530350817325
0.926375,0.00015402902842999444
0.927625,0.00016551970694374252
0.9288750000000001,0.00017732644436543876
0.9301250000000001,0.0001892530833381284
0.9313750000000001,0.0002013318213314047
0.932625,0.00021342820128471274
0.933875,0.00022553726701649013
0.935125,0.00023749476196655017
0.936375,0.0002492280920142337
0.9376249999999999,0.000260611906040667
0.9388749999999999,0.00027150477716289534
0.940125,0.0002818128647724266
0.9413750000000001,0.0002912736853827175
0.942625,0.0002998447095496348
0.943875,0.00030724510655327775
0.945125,0.0003133405715828458
0.946375,0.0003179553059665108
0.9476249999999999,0.00032077355278431474
0.9488749999999999,0.0003217172892056863
0.9501250000000001,0.0003203983565143592
0.9513750000000001,0.00031665699099084343
0.952625,0.00031016664980652864
0.953875,0.0003007529355877475
0.955125,0.0002879103729033633
0.956375,0.0002712637950727098
0.957625,0.00025060222986528213
0.958875,0.00022556373996221457
0.9601250000000001,0.00019565438049450046
0.9613750000000001,0.00016059290094373735
0.9626250000000001,0.00012008275506789068
0.963875,0.00007369298547761638
0.965125,0.00002103299522011881
0.966375,-0.000038222035098192664
0.967625,-0.00010442755207155929
0.9688749999999999,-0.00017803969797822172
0.9701249999999999,-0.00025942857720417933
0.971375,-0.00034885414239804735
0.9726250000000001,-0.00044679519683338276
0.973875,-0.0005537034379380079
0.975125,-0.0006698488526239166
0.976375,-0.0007952269311184562
0.9776250000000001,-0.0009301994878294501
0.9788750000000002,-0.0010750269251035838
0.9801250000000001,-0.001230201255735086
0.9813750000000001,-0.0013957942814284557
0.9826250000000001,-0.0015719644609999278
0.983875,-0.0017586324404296888
0.985125,-0.0019531304932506044
0.986375,-0.002152424930444194
0.987625,-0.0023589584107767125
0.988875,-0.0025709693140453793
0.990125,-0.002785781391716924
0.9913750000000001,-0.0029987504771578355
0.9926250000000001,-0.0032012054161533743
0.9938750000000001,-0.0033752577259298366
0.995125,-0.0034770506622660013
0.996375,-0.003371184330560925
0.997625,-0.002464429988954145
0.998875,0.004571737521726807
0.9998750000000001,0.07941096137856091


==> data/dataNumExampleReaction40Elem100gp105c20ip66901inD006.csv <==
1.e-6,2.435135421485158e-10
0.00002130360550142757,5.1883351785517965e-9
0.000054444178493315135,1.3261819002456007e-8
0.00010852231762395215,2.644209423898303e-8
0.00019672442940413227,4.7955614292483374e-8
0.00034047245764539,8.306098424728875e-8
0.0005744519116990074,1.4031838952158071e-7
0.0009545162773755214,2.3363452741745867e-7
0.001569784712326681,3.8552767840455626e-7
0.0025602660719865806,6.322635113527157e-7
0.004140078905308464,1.0317278606498823e-6
0.006624645031474477,1.6752475119161548e-6
0.009933237632675925,2.5663040414614297e-6
0.014219103754615983,3.789698071321858e-6
0.01952831333296629,5.448745006999471e-6
0.02562235562402602,7.658901680478994e-6
0.03163846648795792,0.000010527055246912164
0.03549821275203319,0.000014099823665895527
0.033651448375397186,0.000017871597237106157
0.023760324999862935,0.000021240551959163332
0.006997872451785001,0.0000235958847956139
0.003826586693052344,0.000024981317348768666
0.0016062111357122769,0.000024764524184387772
0.001646278235144656,0.000025078025618801344
0.0018614690658210935,0.000025401452219481462
0.002037102190234336,0.000025640287649753794
0.0022312831770401774,0.000025896563680837762
0.002451696640558341,0.00002618361893950375
0.002703850129804513,0.000026510995978956415
0.0030218016237512635,0.000026924673006062556
0.003386652322730238,0.000027404167206054528
0.0038463696707085483,0.00002801730449271747
0.004374295160334996,0.000028737327632416022
0.004980802133953314,0.000029588318424100986
0.005677258505340367,0.000030600936523986384
0.00647623546509492,0.00003181556282966756
0.007476479597318323,0.00003342776923669945
0.008618393684183923,0.00003541758388692345
0.009916151560230286,0.00003792269292827652
0.01137866941220565,0.00004116987331830024
0.01313091221767651,0.00004600314694224242
0.015054618258737822,0.0000540594528025155
0.015822393105470126,0.00007283960415296192
0.013840649464103011,0.00008918269534678898
0.012599205339283702,0.00009667764831944661
0.011275786675521156,0.00010506433296854183
0.010022865285356121,0.00011668885645196164
0.01120271970505547,0.00015111699519975222
0.013351382719350872,0.00017267297289744014
0.015704592866894178,0.00019495304961246115
0.018485163207922643,0.00022038711407194184
0.0217708803499077,0.00024921017110882994
0.02563979647027407,0.0002817446840246967
0.030196802191225627,0.0003185198458207396
0.035566074427129855,0.0003601113046990123
0.04188990448851025,0.00040713073108005274
0.04934227118545926,0.00046031798187409073
0.05812400946599932,0.0005204759566199077
0.068461946564277,0.0005884530110417882
0.08064881135989661,0.0006653683484207917
0.0950055455752223,0.0007523403084711902
0.11191820556517788,0.000850679856292641
0.13184253630871617,0.0009618729866128078
0.1553112619927511,0.001087584864310244
0.1829593874236293,0.0012297337829677984
0.21552740744797932,0.0013904472944367002
0.25389239055906604,0.0015721574254369888
0.299078641907829,0.0017775727572726108
0.35225328511154125,0.0020095815694173152
0.41498391370804893,0.002272291069003299
0.48879198501809856,0.002568948368535523
0.5757611707542104,0.0029044711816446356
0.6782437272103725,0.0032839096192653072
0.7987409889865371,0.003712131501987251
0.9407577813549719,0.004196481582329117
1.,0.004393081101453519


==> data/dataNumExampleReaction40Elem100gp105c20ip66901inD006IFdistt1.csv <==
0,0
0.07987500000000002,-0.00001246273531849231
0.08112500000000002,-0.00003766409636061619
0.082375,-0.000050735013548432465
0.083625,-0.00006382425590688142
0.084875,-0.00007127254347329205
0.08612500000000001,-0.00008153520781683434
0.08737500000000001,-0.00009201362036271086
0.08862500000000001,-0.00009981302475240693
0.08987500000000001,-0.00010773838547529742
0.09112500000000001,-0.00011578676225536472
0.092375,-0.00012395661307811629
0.093625,-0.0001322478128685489
0.094875,-0.00013824173862448492
0.096125,-0.00014685017728492412
0.097375,-0.00015345149841156444
0.098625,-0.00016239135527721746
0.099875,-0.000171472324505211
0.101125,-0.00017851737675196347
0.10237500000000001,-0.00018599327999641138
0.10362500000000001,-0.00019568252426740594
0.10487500000000001,-0.00020346440201241743
0.10612500000000001,-0.0002116959483252707
0.107375,-0.00022207799470464422
0.108625,-0.000230692037717933
0.109875,-0.00023977800161079492
0.111125,-0.000249016531934246
0.112375,-0.00025874981951035455
0.113625,-0.00027057484992467316
0.114875,-0.0002791094193719817
0.116125,-0.0002916421419969702
0.117375,-0.00030269029420418607
0.118625,-0.00031429543973737826
0.119875,-0.00032619530746631715
0.121125,-0.0003386865970341457
0.122375,-0.00035152057475401984
0.123625,-0.00036498491496672354
0.124875,-0.00037884490301100357
0.126125,-0.0003933793530102889
0.12737500000000002,-0.00040836798416420746
0.128625,-0.00042408106234736293
0.12987500000000002,-0.0004403131040259221
0.131125,-0.0004573262834709189
0.13237500000000002,-0.00047342021260744055
0.133625,-0.0004933796844126837
0.13487500000000002,-0.0005110220401235422
0.136125,-0.0005309739700071235
0.137375,-0.0005518906032730718
0.138625,-0.000573608701966133
0.13987499999999997,-0.0005963796746178368
0.141125,-0.0006186207618357926
0.14237499999999997,-0.0006448876949422127
0.143625,-0.000669338409811465
0.14487499999999998,-0.0006963864875679641
0.146125,-0.0007247701055462029
0.14737499999999998,-0.0007529831479335362
0.148625,-0.0007854560648316863
0.14987499999999998,-0.0008165558358372175
0.151125,-0.0008492002530451655
0.15237500000000004,-0.0008863305023155916
0.153625,-0.0009223829144794015
0.15487500000000004,-0.0009616350905145534
0.156125,-0.0010029152563682216
0.157375,-0.0010448402330939439
0.15862500000000002,-0.0010903000916120868
0.159875,-0.001138158562765599
0.16112500000000002,-0.0011870762748595488
0.162375,-0.0012386021925165202
0.16362500000000002,-0.001295656599947482
0.164875,-0.0013529372518978893
0.16612500000000002,-0.0014133494453742578
0.167375,-0.001479815826681787
0.168625,-0.0015471432272605708
0.169875,-0.0016182471345817949
0.17112499999999997,-0.0016960605946970517
0.172375,-0.001775513695982869
0.17362499999999997,-0.001859541987443376
0.174875,-0.0019497979098051159
0.17612500000000003,-0.0020452578808861713
0.177375,-0.002144984944031327
0.17862500000000003,-0.00225066453961051
0.179875,-0.002365349964882491
0.18112500000000004,-0.0024842401146506713
0.182375,-0.002610423221379623
0.18362500000000004,-0.002745739772477647
0.184875,-0.002889415737097791
0.18612500000000004,-0.0030407963214352145
0.187375,-0.0032018131316383924
0.18862500000000001,-0.0033744907830550613
0.18987500000000002,-0.0035569842074234725
0.191125,-0.0037527184330227083
0.19237500000000002,-0.003960021333289244
0.193625,-0.004182457710488774
0.19487500000000002,-0.004418491108621256
0.196125,-0.004671845055269007
0.19737500000000002,-0.004941221017933979
0.198625,-0.005230541403257236
0.19987500000000002,-0.005538705586582862
0.201125,-0.005868600165554994
0.20237500000000003,-0.006223248274827082
0.203625,-0.006603290619608489
0.20487500000000003,-0.007009507778282201
0.206125,-0.007445420608742676
0.20737500000000003,-0.007913481204925587
0.208625,-0.008416360980990818
0.20987500000000003,-0.008959530867924156
0.211125,-0.009541066320228645
0.212375,-0.010166961718600463
0.213625,-0.010840985509566074
0.21487499999999998,-0.011567244676123137
0.216125,-0.012351489028586281
0.21737499999999998,-0.013197330963546132
0.218625,-0.014108801917348715
0.219875,-0.015092945545904969
0.22112500000000002,-0.016156046718352326
0.222375,-0.01730493589766283
0.22362500000000002,-0.018548305423435902
0.224875,-0.019891668653849105
0.22612500000000002,-0.02134627483560623
0.227375,-0.022919008532549634
0.22862500000000002,-0.024621301625705132
0.229875,-0.0264640788706838
0.23112500000000002,-0.0284590576394762
0.232375,-0.030620043690171107
0.23362500000000003,-0.032957825941572066
0.234875,-0.03548779877657187
0.23612500000000003,-0.0382248280287333
0.237375,-0.041185708813905236
0.238625,-0.04438395773464736
0.239875,-0.04783723801420448
0.24112499999999998,-0.051563307203278404
0.242375,-0.0555758497654623
0.24362499999999998,-0.05989163401406516
0.244875,-0.06452485076384809
0.24612499999999998,-0.06948762673023988
0.247375,-0.0747890871000575
0.24862499999999998,-0.08043421620122931
0.249875,-0.08642269382576215
0.251125,-0.09274716547352732
0.252375,-0.09939251303094777
0.253625,-0.10632896297312433
0.254875,-0.11351812007026305
0.256125,-0.12090070757133148
0.257375,-0.12840300269213029
0.258625,-0.13592935035231962
0.259875,-0.143361335866961
0.261125,-0.1505562438292157
0.262375,-0.1573463897918957
0.263625,-0.16353967934232289
0.264875,-0.16892176685851015
0.266125,-0.1732601674117482
0.26737500000000003,-0.176310599144262
0.268625,-0.17782570048554594
0.26987500000000003,-0.17756733640982195
0.271125,-0.175314520022877
0.27237500000000003,-0.17088541156437553
0.273625,-0.16414696654158803
0.27487500000000004,-0.15502947440327283
0.276125,-0.1435451549785039
0.27737500000000004,-0.12978767458635357
0.278625,-0.11392354553275688
0.279875,-0.09619898593514009
0.281125,-0.07693152047043005
0.28237500000000004,-0.056498313772823945
0.283625,-0.0353206100128185
0.284875,-0.013845262138318923
0.286125,0.007475306105078683
0.287375,0.02820322685444085
0.288625,0.04793396284111105
0.289875,0.0663124549653612
0.29112499999999997,0.08304568773774722
0.292375,0.0979110829493521
0.293625,0.11076054328899929
0.294875,0.12152033642717691
0.29612499999999997,0.13018732384295895
0.297375,0.1368222588290421
0.298625,0.1415410328186445
0.299875,0.14450518231161932
0.30112500000000003,0.1458757707072854
0.30237500000000006,0.1457878904713497
0.30362500000000003,0.14440514907711585
0.304875,0.14189658372141153
0.30612500000000004,0.13843005135353245
0.30737500000000006,0.13416795439461493
0.30862500000000004,0.1292639369413804
0.309875,0.12386048799391995
0.31112500000000004,0.11808736088624341
0.312375,0.11206066957560251
0.31362500000000004,0.1058825638634335
0.314875,0.09964133318548676
0.316125,0.09341185065977478
0.317375,0.08725624392633188
0.31862500000000005,0.08122471408614712
0.319875,0.07535644161158436
0.321125,0.06968050341916662
0.322375,0.06421678641115153
0.323625,0.05897681069149123
0.324875,0.05396419851832074
0.326125,0.0491913080907945
0.32737499999999997,0.04467406192250066
0.328625,0.040409320572078106
0.32987500000000003,0.03639272739711159
0.331125,0.03261929397181648
0.332375,0.029083430964511187
0.333625,0.025779032531772994
0.33487500000000003,0.022699535839630525
0.336125,0.01983797103218976
0.337375,0.01718699905666142
0.33862499999999995,0.01473894077363222
0.339875,0.012485792820650585
0.341125,0.010419241476830474
0.342375,0.008530656657717933
0.34362499999999996,0.006811093378756322
0.344875,0.0052512685390319475
0.346125,0.00384154839281986
0.347375,0.0025719205658275013
0.34862499999999996,0.001431963939687378
0.349875,0.00041066908960575577
0.351125,-0.000499408495957282
0.352375,-0.0013024883595042502
0.353625,-0.0020062142760662593
0.35487500000000005,-0.0026178619008607185
0.356125,-0.003144296122422105
0.357375,-0.0035920063237183247
0.358625,-0.003967134602472902
0.35987500000000006,-0.004275505445571676
0.36112500000000003,-0.004522638700816553
0.362375,-0.004713773981491476
0.363625,-0.00485388402507117
0.364875,-0.004947688869059413
0.36612500000000003,-0.004999669446576427
0.367375,-0.005014073674423414
0.368625,-0.004994928781652169
0.369875,-0.004946046373420998
0.37112500000000004,-0.004871028796053528
0.372375,-0.004773275260746099
0.373625,-0.0046559826858596776
0.374875,-0.00452215260983567
0.376125,-0.004374612489090629
0.377375,-0.004215742772370287
0.378625,-0.004047575884976201
0.379875,-0.0038720350268815207
0.381125,-0.003690917482865652
0.382375,-0.0035059069391890907
0.383625,-0.0033185580666356684
0.384875,-0.003130312143301256
0.386125,-0.002942485306434081
0.387375,-0.0027562726584404174
0.388625,-0.0025727463898666397
0.389875,-0.002392856483154779
0.391125,-0.0022174298333219322
0.39237500000000003,-0.002047165239072987
0.393625,-0.0018826390616087096
0.39487500000000003,-0.0017243032159516836
0.396125,-0.0015724777753680086
0.39737500000000003,-0.0014273602788965334
0.398625,-0.0012890186529937175
0.39987500000000004,-0.0011573768031774012
0.401125,-0.001032604609506313
0.40237500000000004,-0.0009150082318607061
0.403625,-0.0008044880756227224
0.404875,-0.0007009182271985603
0.406125,-0.0006041661555577227
0.40737500000000004,-0.0005140825929844661
0.408625,-0.00043051157508504356
0.409875,-0.0003532760750667857
0.411125,-0.00028219697335125915
0.412375,-0.00021707367538018052
0.413625,-0.0001576989389465433
0.414875,-0.0001038480241619677
0.41612499999999997,-0.000055289420890336505
0.417375,-0.000011774133938755038
0.418625,0.00002695178620355787
0.419875,0.00006116715091818159
0.42112499999999997,0.00009115069850945678
0.422375,0.0001172023634258279
0.423625,0.00013962356501592832
0.424875,0.0001587433650961645
0.42612500000000003,0.000174799638072487
0.42737500000000006,0.0001879699052619449
0.42862500000000003,0.00019847657591780254
0.429875,0.00020655210021153225
0.43112500000000004,0.00021240119933130241
0.43237500000000006,0.00021623974924095402
0.43362500000000004,0.00021826022622919994
0.434875,0.00021864704842697313
0.43612500000000004,0.00021757940144975785
0.437375,0.00021522484058818236
0.43862500000000004,0.0002117419209149568
0.439875,0.00020727609466966723
0.441125,0.0002019682253066174
0.442375,0.00019594526163674297
0.44362500000000005,0.00018932706830093737
0.444875,0.00018222271452737748
0.446125,0.000174733540348887
0.447375,0.00016694836263767
0.448625,0.00015894738102738282
0.449875,0.00015080522335590707
0.451125,0.00014258822711878116
0.45237499999999997,0.00013437798371702947
0.453625,0.0001262080928323417
0.45487500000000003,0.00011812313968519172
0.456125,0.00011016885939646448
0.457375,0.00010237176843212736
0.458625,0.00009476882344566784
0.45987500000000003,0.00008738429416159377
0.461125,0.00008024412562773753
0.462375,0.0000733719930491733
0.46362499999999995,0.00006678052173672566
0.464875,0.0000604873010735113
0.466125,0.00005450281852173444
0.467375,0.0000488315303098924
0.46862499999999996,0.000043482026760494064
0.469875,0.00003844611020821509
0.471125,0.000033728929128548635
0.472375,0.000029319439847935724
0.47362499999999996,0.000025207604680846374
0.474875,0.000021382148775783705
0.476125,0.000017830026248916164
0.477375,0.000014560945974850803
0.478625,0.000011558616872520133
0.47987500000000005,8.810578493390064e-6
0.481125,6.3084065618917995e-6
0.482375,4.040166117214028e-6
0.483625,1.997038852771804e-6
0.48487500000000006,1.6071075986667793e-7
0.48612500000000003,-1.473428498946494e-6
0.487375,-2.9191816028062423e-6
0.488625,-4.188861901288643e-6
0.489875,-5.288022861552055e-6
0.49112500000000003,-6.23238846825247e-6
0.492375,-7.03204604657337e-6
0.493625,-7.697181177074297e-6
0.494875,-8.236292049962346e-6
0.49612500000000004,-8.663184912952038e-6
0.497375,-8.984246953211428e-6
0.498625,-9.213273494110275e-6
0.499875,-9.359752044496572e-6
0.501125,-9.43110189619012e-6
0.502375,-9.429816384076695e-6
0.503625,-9.375831284408331e-6
0.504875,-9.26473706458486e-6
0.5061249999999999,-9.105289925551152e-6
0.507375,-8.906104577488527e-6
0.508625,-8.669218907908505e-6
0.5098750000000001,-8.402298380436046e-6
0.511125,-8.11255551766421e-6
0.512375,-7.798842791673088e-6
0.513625,-7.470154620575764e-6
0.514875,-7.13188503409512e-6
0.516125,-6.78409660637147e-6
0.517375,-6.430878806903961e-6
0.518625,-6.075431503521633e-6
0.5198750000000001,-5.7216873159959825e-6
0.5211250000000001,-5.372053602875626e-6
0.522375,-5.020831023910821e-6
0.523625,-4.677958570009633e-6
0.524875,-4.344037898867947e-6
0.526125,-4.013506793076882e-6
0.527375,-3.7015815672336583e-6
0.5286250000000001,-3.4018909612631987e-6
0.5298750000000001,-3.1048940509342815e-6
0.5311250000000001,-2.830952167742762e-6
0.532375,-2.5592925754214235e-6
0.533625,-2.3043788800330978e-6
0.534875,-2.0623721284918073e-6
0.536125,-1.8330287323842231e-6
0.537375,-1.6192162743261518e-6
0.5386250000000001,-1.415170486601669e-6
0.5398750000000001,-1.225989618935941e-6
0.5411250000000001,-1.05221519702825e-6
0.542375,-8.844771284544084e-7
0.543625,-7.397115330542992e-7
0.544875,-5.966309916810575e-7
0.546125,-4.725244266978734e-7
0.5473750000000001,-3.54055530407682e-7
0.548625,-2.491654488984141e-7
0.5498750000000001,-1.514083867310001e-7
0.5511250000000001,-6.699558023626206e-8
0.5523750000000001,9.817478330287344e-9
0.553625,7.840546975557139e-8
0.554875,1.3877836642361974e-7
0.556125,1.8885271235724588e-7
0.557375,2.3987391863100616e-7
0.5586249999999999,2.753258303983541e-7
0.559875,3.0786745891520084e-7
0.5611250000000001,3.3934948794056563e-7
0.5623750000000001,3.5996798082582604e-7
0.563625,3.751581361677303e-7
0.564875,3.902889193219128e-7
0.566125,3.9905668780537695e-7
0.567375,4.064115714796923e-7
0.5686249999999999,4.0913445463475195e-7
0.5698749999999999,4.05449357906984e-7
0.5711249999999999,4.028153235413612e-7
0.572375,3.939921323220519e-7
0.573625,3.84175463441494e-7
0.574875,3.892205215627609e-7
0.576125,3.609132750298505e-7
0.577375,3.5784336734068223e-7
0.5786250000000001,3.5523385626123893e-7
0.5798750000000001,3.39689235018259e-7
0.5811250000000001,3.2129674495950944e-7
0.5823750000000001,3.0659893969497976e-7
0.5836250000000001,2.862419253291115e-7
0.584875,2.729878788021445e-7
0.586125,2.572163478459233e-7
0.587375,2.4419386414342714e-7
0.588625,2.304114736090268e-7
0.5898749999999999,2.1704184004212035e-7
0.591125,2.0049591092918817e-7
0.5923750000000001,1.8437942521376538e-7
0.5936250000000001,1.7132638621686347e-7
0.594875,1.6022731259834888e-7
0.596125,1.4169065849778395e-7
0.597375,1.3642945929925876e-7
0.598625,1.2083936844209386e-7
0.5998749999999999,9.287926852619144e-8
0.6011250000000001,1.0617847812088854e-7
0.6023750000000001,8.469365607444157e-8
0.6036250000000001,8.026678530170805e-8
0.604875,6.518801239085992e-8
0.606125,5.3759447921075676e-8
0.607375,5.185623641601467e-8
0.608625,4.541842080207914e-8
0.6098750000000001,3.7817835210618433e-8
0.6111250000000001,3.3476049932090746e-8
0.6123750000000001,2.386651197505696e-8
0.6136250000000001,1.7824363901519646e-8
0.6148750000000001,1.3502284706978784e-8
0.616125,1.0736968009128489e-8
0.617375,3.786348706791287e-9
0.618625,-2.1151364271165818e-9
0.619875,6.8639672001769014e-9
0.6211249999999999,3.3298913626467197e-9
0.622375,-1.702232367561951e-8
0.6236250000000001,-2.4454611669000315e-9
0.6248750000000001,-1.1078947759202151e-8
0.626125,-1.0373806758057214e-8
0.627375,-1.7496879875511517e-8
0.628625,-1.3987344810173497e-8
0.629875,-1.526248449845724e-8
0.6311249999999999,-7.648618238764726e-9
0.632375,-1.979379581074081e-8
0.633625,-2.1879364639487697e-8
0.6348750000000001,-1.8717784322497266e-8
0.636125,-1.6206898711956796e-8
0.637375,-2.1994007462500242e-8
0.638625,-2.066770250774841e-8
0.639875,-2.125197400004719e-8
0.641125,-1.399146130898199e-8
0.642375,-1.0067213382369822e-8
0.643625,-1.592409014372631e-8
0.6448750000000001,-2.9515738131369318e-8
0.6461250000000001,-1.4753164467862234e-8
0.647375,-2.426376990993795e-8
0.648625,6.253177878279281e-9
0.649875,-7.509723398690937e-10
0.651125,-2.4479344135075465e-8
0.652375,-2.5291083907696965e-8
0.6536250000000001,-1.8433563689357335e-8
0.6548750000000001,-5.301644012689621e-9
0.6561250000000001,-1.2211765390568452e-8
0.657375,-5.2608400274989364e-9
0.658625,-7.173245206160139e-9
0.659875,-1.1079433509531e-8
0.661125,-9.135910916668877e-9
0.662375,-1.0185112267468988e-8
0.6636250000000001,-5.607709782640136e-9
0.6648750000000001,-3.9507057486565245e-9
0.6661250000000001,-3.427784112108867e-9
0.667375,-2.2822022743840265e-9
0.668625,-4.2372610142837885e-9
0.669875,-1.5453477386628833e-9
0.671125,-4.5024854955499904e-9
0.6723750000000001,-7.933786405622811e-10
0.673625,-1.891192469294367e-8
0.6748750000000001,-7.946806740433132e-9
0.6761250000000001,5.727410268274724e-9
0.6773750000000001,1.0262406729966145e-8
0.678625,-1.2617899780575925e-10
0.679875,-7.608171023743004e-9
0.681125,-1.9155576846952016e-9
0.682375,4.222794142139108e-9
0.6836249999999999,-6.888831699525255e-9
0.684875,5.984719386731285e-10
0.6861250000000001,7.103025834176435e-9
0.6873750000000001,3.6026706479175274e-9
0.688625,-1.4191844643907103e-9
0.689875,3.5425128386279425e-9
0.691125,2.204948557071873e-9
0.692375,-6.3444994952144285e-9
0.6936249999999999,-3.834727591023324e-9
0.6948749999999999,-1.2669491011862988e-9
0.6961249999999999,1.0260297014785813e-8
0.697375,-7.934246634699882e-9
0.698625,6.055178067287947e-9
0.699875,-1.3018992606195212e-8
0.701125,2.121923622921962e-9
0.702375,-1.5191174845829991e-9
0.7036250000000001,-1.543287025951301e-10
0.7048750000000001,-5.433419353328972e-9
0.7061250000000001,9.544611601075559e-9
0.7073750000000001,-3.35071767554318e-9
0.7086250000000001,4.107710532830211e-9
0.709875,-9.768887754280087e-9
0.711125,-1.888617484624433e-9
0.712375,-3.121973082831353e-9
0.713625,-1.7156802784024094e-9
0.7148749999999999,-3.3564454549050993e-9
0.716125,-6.8021748789171e-9
0.7173750000000001,-1.2994243861474963e-8
0.7186250000000001,-1.6423207377380677e-9
0.719875,-1.1990967635489014e-8
0.721125,-1.4677199608459368e-8
0.722375,-6.1694386821464775e-9
0.723625,-2.0230201833171257e-8
0.7248749999999999,-1.823113882082339e-10
0.7261250000000001,2.2129740401277687e-9
0.7273750000000001,-2.1939457750530522e-9
0.7286250000000001,-2.164203150023525e-9
0.729875,-1.4368380679696813e-8
0.731125,-2.47136436176687e-8
0.732375,-4.617629945080637e-9
0.733625,-1.6839195343676394e-8
0.7348750000000001,-2.769931484181143e-8
0.7361250000000001,-1.5117960494581695e-8
0.7373750000000001,-2.2764551133036548e-8
0.7386250000000001,-2.580852094535846e-8
0.7398750000000001,-1.549157688240932e-8
0.741125,-2.273237137417894e-8
0.742375,-2.409913375800432e-8
0.743625,-3.0142721207937484e-8
0.744875,-3.998328357290859e-8
0.7461249999999999,-2.431845586015058e-8
0.747375,-1.4386324645454529e-8
0.7486250000000001,-2.2893860363026874e-8
0.7498750000000001,-3.334096088103422e-8
0.751125,-5.1822081043040313e-8
0.752375,-4.478338389013459e-8
0.753625,-1.7587737849433793e-8
0.754875,-5.077927890673184e-8
0.7561249999999999,-2.534174656232402e-8
0.757375,-3.915920197827827e-8
0.758625,-1.796858518920974e-8
0.7598750000000001,-1.08935100662233e-8
0.761125,-1.6807312375188843e-8
0.762375,-6.468288113459231e-9
0.763625,1.5468642339255823e-9
0.764875,7.539369337172808e-9
0.766125,2.0749491042026946e-8
0.767375,6.910866323650566e-10
0.768625,1.9946719373442612e-8
0.7698750000000001,1.4091375885594282e-8
0.7711250000000001,4.6161506311870326e-8
0.772375,3.659734948424642e-8
0.773625,5.753759185767038e-8
0.774875,4.998279401480232e-8
0.776125,8.169234613775167e-8
0.777375,9.69783278265135e-8
0.7786250000000001,9.455710450745336e-8
0.7798750000000001,1.1645277311900237e-7
0.7811250000000001,1.3358419190256932e-7
0.782375,1.4702491538121087e-7
0.783625,1.7452583693511325e-7
0.784875,1.7658206387383135e-7
0.786125,1.8479697380668902e-7
0.787375,2.0843799714009847e-7
0.7886250000000001,2.351738725980823e-7
0.7898750000000001,2.481037363888383e-7
0.7911250000000001,2.730426985342316e-7
0.792375,2.8593501513740627e-7
0.793625,3.1775684147805627e-7
0.794875,3.2772150622417673e-7
0.796125,3.6856287839726054e-7
0.7973750000000001,3.8099003366043327e-7
0.798625,3.6441213198401545e-7
0.7998750000000001,4.3878051349255376e-7
0.8011250000000001,4.445872226060965e-7
0.8023750000000001,4.693721629839276e-7
0.803625,4.882364661035199e-7
0.804875,5.138384472636037e-7
0.806125,5.291281320041197e-7
0.807375,5.557121390831199e-7
0.8086249999999999,5.600137999162147e-7
0.809875,5.770423660705903e-7
0.8111250000000001,5.953743768966069e-7
0.8123750000000001,5.886283670764048e-7
0.813625,5.864006067946015e-7
0.814875,5.947075082946007e-7
0.816125,5.905545491929898e-7
0.817375,5.824625669004213e-7
0.8186249999999999,5.576736505363833e-7
0.8198749999999999,5.460716371308294e-7
0.8211249999999999,5.311339920932578e-7
0.822375,4.962603123020992e-7
0.823625,4.619429961466581e-7
0.824875,4.025555366132805e-7
0.826125,3.267980416554739e-7
0.827375,2.471844154638969e-7
0.8286250000000001,1.838049084185167e-7
0.8298750000000001,9.847980894650554e-8
0.8311250000000001,1.199161919762659e-8
0.8323750000000001,-1.1269634433985765e-7
0.8336250000000001,-2.3856657044296625e-7
0.834875,-3.878516409983046e-7
0.836125,-5.337849242337267e-7
0.837375,-7.105242005728263e-7
0.838625,-9.021285580362859e-7
0.8398749999999999,-1.116028113951062e-6
0.841125,-1.3290736051996266e-6
0.8423750000000001,-1.5765040983495293e-6
0.8436250000000001,-1.8166329802810077e-6
0.844875,-2.1222062433906563e-6
0.846125,-2.4453469456980903e-6
0.847375,-2.730677654952385e-6
0.848625,-3.047999208624641e-6
0.8498749999999999,-3.429625036605044e-6
0.8511250000000001,-3.807861696042414e-6
0.8523750000000001,-4.208813499759212e-6
0.8536250000000001,-4.596670808654224e-6
0.854875,-5.0107372512459e-6
0.856125,-5.48768130445576e-6
0.857375,-5.956199439299814e-6
0.858625,-6.450649326986135e-6
0.8598750000000001,-6.941597880005812e-6
0.8611250000000001,-7.4266180104115564e-6
0.8623750000000001,-7.950258974903646e-6
0.8636250000000001,-8.476108387542314e-6
0.8648750000000001,-8.99196804599045e-6
0.866125,-9.521412797169893e-6
0.867375,-0.000010065114124616081
0.868625,-0.00001054086394192133
0.869875,-0.000011057748194653882
0.8711249999999999,-0.000011525121059174914
0.872375,-0.000012015370585316543
0.8736250000000001,-0.000012388933401857871
0.8748750000000001,-0.000012774683436439505
0.876125,-0.00001311888489893831
0.877375,-0.00001341292568421415
0.878625,-0.00001362273422970961
0.879875,-0.000013815449526666246
0.8811249999999999,-0.000013890168258201552
0.882375,-0.000013875447063549373
0.883625,-0.000013762071685671784
0.8848750000000001,-0.000013519003411774366
0.886125,-0.000013168670589175369
0.887375,-0.000012650325840288246
0.888625,-0.000012018181615613965
0.889875,-0.000011181000952278919
0.891125,-0.000010181469132258814
0.892375,-8.978002228043902e-6
0.893625,-7.591108004315061e-6
0.8948750000000001,-5.968807716305591e-6
0.8961250000000001,-4.0943929638243e-6
0.897375,-1.9076156811403955e-6
0.898625,4.996034822790651e-7
0.899875,3.22316700845926e-6
0.901125,6.29583907847675e-6
0.902375,9.62891324132742e-6
0.9036250000000001,0.000013350926426763943
0.9048750000000001,0.000017385712252154795
0.9061250000000001,0.00002186284965927099
0.907375,0.000026718625167246324
0.908625,0.00003202274738196842
0.909875,0.00003769798281785808
0.911125,0.000043857101218167105
0.912375,0.0000504397308924015
0.9136250000000001,0.00005748118514690981
0.9148750000000001,0.00006498197668775019
0.9161250000000001,0.00007294448265041109
0.917375,0.00008132241939878826
0.918625,0.00009015764676900684
0.919875,0.00009945663933519366
0.921125,0.00010909973220840641
0.9223750000000001,0.00011925541730922751
0.923625,0.00012975488941809055
0.9248750000000001,0.00014060584806216414
0.9261250000000001,0.0001518211491610688
0.9273750000000001,0.00016327947162403378
0.928625,0.0001749737721076089
0.929875,0.00018683762531175596
0.931125,0.00019885927721097207
0.932375,0.0002110173857806097
0.9336249999999999,0.00022312671925628358
0.934875,0.00023512940495684642
0.9361250000000001,0.00024690282013208054
0.9373750000000001,0.00025835361830857384
0.938625,0.0002693711009932598
0.939875,0.00027978731098035614
0.941125,0.00028943376040882485
0.942375,0.00029823007201218443
0.9436249999999999,0.00030586094288442833
0.9448749999999999,0.0003122351635934245
0.9461249999999999,0.00031714708573309103
0.947375,0.0003203738867425532
0.948625,0.00032170482543085466
0.949875,0.00032079524356841416
0.951125,0.0003176422864268613
0.952375,0.0003117448157323316
0.9536250000000001,0.0003028049889426815
0.9548750000000001,0.00029076268304960295
0.9561250000000001,0.0002749486372074783
0.9573750000000001,0.0002551201485263832
0.9586250000000001,0.00023089969320874704
0.959875,0.00020204281785723976
0.961125,0.00016805376041628683
0.962375,0.00012865331396255675
0.963625,0.00008345011951381431
0.9648749999999999,0.000032081274404405224
0.966125,-0.000025836690733763157
0.9673750000000001,-0.00009066947969407768
0.9686250000000001,-0.000162729601165007
0.969875,-0.00024250627220119558
0.971125,-0.0003302985647503087
0.972375,-0.0004265446730825906
0.973625,-0.0005316074624215905
0.9748749999999999,-0.0006457917810959446
0.9761250000000001,-0.0007694961722381211
0.9773750000000001,-0.0009024874700152841
0.9786250000000001,-0.001045329647438073
0.979875,-0.0011983182092513839
0.981125,-0.0013618076695624814
0.982375,-0.0015358733457580265
0.983625,-0.0017205075350747029
0.9848750000000001,-0.0019142523797363031
0.9861250000000001,-0.002111935639867432
0.9873750000000001,-0.0023171275259196156
0.9886250000000001,-0.0025282358012880812
0.9898750000000001,-0.0027428016968203406
0.991125,-0.0029566136666266674
0.992375,-0.0031622213005065153
0.993625,-0.003344264867136598
0.994875,-0.0034665084710207156
0.9961249999999999,-0.0034235311925294165
0.997375,-0.002790898397206004
0.9986250000000001,0.0015549331068755584
0.9998750000000001,0.07941096137865453
0.9998750000000001,0.07941096137865453


==> data/dataNumExampleReaction40Elem100gp105c20ip66901inD007.csv <==
1.e-6,5.6660374615002644e-11
0.000021305004563234434,1.2071733005880488e-9
0.000054460444707564275,3.085899923160043e-9
0.00010859640509543531,6.153706131181722e-9
0.00019698233366758776,1.116303523472633e-8
0.00034126869323395335,1.9342229048042384e-8
0.0005767613407106367,3.2696113453078244e-8
0.0009609833762625945,5.449576250100363e-8
0.0015875203023963894,9.007537585698508e-8
0.002608266507675881,1.4812584486668713e-7
0.004268790512537727,2.4278659079681605e-7
0.006963534008670891,3.97007012250301e-7
0.01131921531682833,6.478915500834703e-7
0.01831336280537858,1.0550489192005276e-6
0.02942204974118675,1.713237109643716e-6
0.04677358434156841,2.771023697784313e-6
0.06962267951433634,4.230366192792701e-6
0.09872240401558502,6.223998947801836e-6
0.133793536507323,8.908987755518617e-6
0.17211035117963172,0.000012452165622038255
0.20592613535444804,0.00001699009374824434
0.2187471074863775,0.000022013133353186547
0.19428570526181163,0.000027317011775181317
0.12084582499809259,0.00003210879421806532
0.017033611833474856,0.000035657880022914486
0.01544576552156431,0.00003717001644748877
0.006760033652566794,0.00003876784474142209
0.018266599244141455,0.000045523635243125034
0.028356616342003687,0.00005294699313797627
0.03889763788688381,0.00006392898443062078
0.047408463730227335,0.00008389842421073143
0.044328939327184104,0.00011076821701531958
0.03791295604953453,0.0001272454185067308
0.03179039054721201,0.00014079332545216018
0.02549807337188788,0.00015629911839261552
0.02092845234178635,0.00018123153107255617
0.022814929914153768,0.0002076540382568541
0.023428247630615254,0.0002122015991062251
0.024202601879640063,0.00021763850950833746
0.025181141065946887,0.00022424726874486177
0.02642131367742758,0.00023241546091792506
0.027998699873409295,0.00024265426415045338
0.03001596698892687,0.00025561516714490973
0.03261269898086336,0.00027207659494921793
0.03566126414464993,0.0002910139312001167
0.039236010506977385,0.00031267987578609616
0.04342646477416248,0.00033742110481545587
0.048339135912287966,0.0003656621712869873
0.05410517863582235,0.0003979064626870206
0.06087664687546844,0.0004346940314708288
0.06883258337532468,0.00047663273825703997
0.07818400961001166,0.0005244057099471934
0.08917800339754291,0.0005787793020772258
0.10211122232681177,0.000640639395440918
0.11731689573187087,0.0007109149544651458
0.1352224774398025,0.0007908089715600516
0.1562753717276202,0.0008814357674663542
0.17909168416219645,0.0009762584818644865
0.20591003012590695,0.0010839277721443677
0.2374965313550567,0.0012063344553408517
0.27461026563014207,0.0013450712267184112
0.3183622280749852,0.0015027265082419167
0.36569061195895025,0.0016672577836853303
0.4213894367400099,0.001854213206058497
0.4869474810508457,0.00206648610791188
0.557894084363174,0.0022882992751124126
0.6414194154004121,0.0025405271722912376
0.7396022408669785,0.002826774733201143
0.8458889590910192,0.0031260297607417636
0.9710430911189658,0.003466633295944571
1.,0.003543780445027428


==> data/dataNumExampleReaction40Elem100gp105c20ip66901inD007IFdistt1.csv <==
0,0
0.16562500000000002,-6.252605163293848e-6
0.166875,-0.00004425576860371866
0.168125,-0.00006111142931094543
0.169375,-0.00007781222071749438
0.17062499999999997,-0.00008929978930270916
0.171875,-0.00010076161515716984
0.17312499999999997,-0.00011266587677375099
0.174375,-0.00012447655656586462
0.17562500000000003,-0.0001342096395043713
0.176875,-0.00014423386325671878
0.17812500000000003,-0.00015693429586396303
0.179375,-0.00016750064369748004
0.18062500000000004,-0.0001783737717552775
0.181875,-0.0001873553792930609
0.18312500000000004,-0.00019893521765125123
0.184375,-0.0002108583313343293
0.18562500000000004,-0.00022128065875585268
0.186875,-0.00023399179820700084
0.18812500000000001,-0.0002470956168859822
0.18937500000000002,-0.00025866293509046903
0.190625,-0.0002709424172626946
0.19187500000000002,-0.0002854699154406694
0.193125,-0.00030047894671947643
0.19437500000000002,-0.0003125290414882657
0.195625,-0.0003287022571908931
0.19687500000000002,-0.000345441739119448
0.198125,-0.00035947117444832817
0.19937500000000002,-0.0003775604178573558
0.200625,-0.00039305373038695456
0.20187500000000003,-0.00041263764898929003
0.203125,-0.00043297051812118584
0.20437500000000003,-0.000450994894576746
0.205625,-0.0004730766735677656
0.20687500000000003,-0.0004929954520129557
0.208125,-0.0005170242895926401
0.20937500000000003,-0.0005390505147649957
0.210625,-0.0005652512566207213
0.211875,-0.0005896262061708635
0.213125,-0.0006182543174603355
0.21437499999999998,-0.0006452517659463821
0.215625,-0.0006751762109609646
0.21687499999999998,-0.0007065290989507392
0.218125,-0.0007395296043832501
0.219375,-0.0007741439358593075
0.22062500000000002,-0.0008091303480206595
0.221875,-0.0008488789052485712
0.22312500000000002,-0.0008877829468031482
0.224375,-0.0009302665865517968
0.22562500000000002,-0.0009749456955568575
0.226875,-0.0010220852775349827
0.22812500000000002,-0.0010703618078444143
0.229375,-0.0011227212088232468
0.23062500000000002,-0.001178032013671473
0.231875,-0.0012363589994154693
0.23312500000000003,-0.0012980243029067167
0.234375,-0.0013618118375833595
0.23562500000000003,-0.0014306564762533976
0.236875,-0.0015035407607233836
0.238125,-0.0015793117902887478
0.239375,-0.0016609389520032755
0.24062499999999998,-0.0017474801191716574
0.241875,-0.0018378618942897608
0.24312499999999998,-0.0019337949971245782
0.244375,-0.0020383491032054924
0.24562499999999998,-0.0021466336862025234
0.246875,-0.0022617464416638065
0.24812499999999998,-0.002386826644348931
0.249375,-0.0025171597391963766
0.250625,-0.00265593398725983
0.251875,-0.0028050986439744777
0.253125,-0.00296401380153116
0.254375,-0.0031321311801062717
0.255625,-0.003311538017242846
0.256875,-0.00350442259397563
0.258125,-0.0037104013516966504
0.259375,-0.003929224995520782
0.260625,-0.004163287739560235
0.261875,-0.004415115693385157
0.263125,-0.004684696335355611
0.264375,-0.004972205379830137
0.265625,-0.0052804751871754815
0.26687500000000003,-0.00561251402802194
0.268125,-0.005967573268523263
0.26937500000000003,-0.006350249023538038
0.270625,-0.006760187701110228
0.27187500000000003,-0.0072023609136718176
0.273125,-0.007676807536520084
0.27437500000000004,-0.00818767170676478
0.275625,-0.00873935286286395
0.276875,-0.009333999818871327
0.278125,-0.009974042744627955
0.27937500000000004,-0.01066481400211396
0.280625,-0.011410745010958892
0.281875,-0.01221667180440324
0.283125,-0.01309042765558512
0.28437500000000004,-0.014032675078143878
0.285625,-0.01505222181586673
0.286875,-0.016155900626293757
0.288125,-0.017351147674166845
0.289375,-0.018646046858336242
0.290625,-0.02005065831367052
0.291875,-0.02157193692252141
0.29312499999999997,-0.023222726553635352
0.294375,-0.025011573455531278
0.295625,-0.02695169702413408
0.296875,-0.029055904841996417
0.298125,-0.03133915198351123
0.299375,-0.03381343610953584
0.30062500000000003,-0.03649543526813985
0.301875,-0.03940121887674933
0.30312500000000003,-0.042548852319362625
0.30437500000000006,-0.04595295298573613
0.30562500000000004,-0.04963212738975972
0.306875,-0.053604859462163756
0.30812500000000004,-0.05788524726154995
0.30937500000000007,-0.06249005947932196
0.31062500000000004,-0.06743292348732129
0.311875,-0.07272467055618131
0.31312500000000004,-0.07837219372275622
0.314375,-0.08437705843291929
0.31562500000000004,-0.09073383975851824
0.316875,-0.09742817150610789
0.318125,-0.10443578171420873
0.319375,-0.11171489606647036
0.32062500000000005,-0.11921243651112258
0.321875,-0.12685102302987697
0.323125,-0.13453515703104355
0.324375,-0.14214371956563224
0.325625,-0.14952993060574463
0.326875,-0.15652009413236373
0.328125,-0.16291447992293667
0.329375,-0.16848920954575217
0.330625,-0.17300028403978657
0.33187500000000003,-0.17619015583071818
0.333125,-0.17779688464700813
0.334375,-0.17756583731072006
0.335625,-0.17526486475295566
0.336875,-0.17069461904593225
0.338125,-0.16371211560574256
0.339375,-0.15424068477579686
0.34062499999999996,-0.14228389004794764
0.341875,-0.12793418217665822
0.343125,-0.11137616984356333
0.344375,-0.0928834963368787
0.34562499999999996,-0.07280893681780946
0.346875,-0.051568034387427505
0.348125,-0.02961733133615252
0.349375,-0.007428572018632923
0.350625,0.014529478144331226
0.35187500000000005,0.03577587826317312
0.353125,0.05590051170563862
0.354375,0.07455792281382412
0.355625,0.09146925028754063
0.35687500000000005,0.10642762262580463
0.358125,0.11929892955869326
0.359375,0.13001885132740537
0.36062500000000003,0.13858685394867856
0.361875,0.14505803123700028
0.36312500000000003,0.14953360843731017
0.364375,0.15215089460659686
0.365625,0.15307335620417303
0.366875,0.1524813027162752
0.36812500000000004,0.15056355947645375
0.369375,0.1475103517642147
0.370625,0.1435074632756378
0.371875,0.1387317053993565
0.37312500000000004,0.13334757213776854
0.374375,0.12750494893201175
0.375625,0.12133939900320573
0.376875,0.11496911104986711
0.378125,0.10848204131197987
0.379375,0.10195357825718046
0.380625,0.09544954793464339
0.381875,0.0890265529926968
0.383125,0.08273249489921966
0.384375,0.07660721200455028
0.385625,0.07068309408760615
0.386875,0.06498576425609037
0.388125,0.05953471194444204
0.389375,0.05434391295852245
0.390625,0.04942240047463774
0.39187500000000003,0.04477479058343341
0.393125,0.040401748538976295
0.39437500000000003,0.036300400633104773
0.395625,0.03246468359810237
0.39687500000000003,0.02888563692237385
0.398125,0.0255516454640711
0.39937500000000004,0.022448486450039523
0.400625,0.01956277134596679
0.401875,0.01689573556367538
0.403125,0.014438198835085223
0.40437500000000004,0.012178671887179943
0.405625,0.010106407057679748
0.406875,0.00821121010731235
0.408125,0.006483389381917254
0.40937500000000004,0.004913683910501301
0.410625,0.003493236934297317
0.411875,0.002213530918165632
0.413125,0.001066356693131848
0.414375,0.00004376274677461711
0.415625,-0.000861971915061821
0.416875,-0.0016583870980144966
0.41812499999999997,-0.002352859993967865
0.419375,-0.0029526583034036047
0.420625,-0.0034649458019250234
0.421875,-0.003896829889075873
0.423125,-0.0042553731943219125
0.424375,-0.004547658698859355
0.42562500000000003,-0.00478036023300403
0.426875,-0.0049574747104263045
0.42812500000000003,-0.00508370076651847
0.42937500000000006,-0.005163854843319382
0.43062500000000004,-0.005202452993340795
0.431875,-0.0052037953710176305
0.43312500000000004,-0.005171920374676051
0.43437500000000007,-0.00511065404141435
0.43562500000000004,-0.005023586769284216
0.436875,-0.004914100328855614
0.43812500000000004,-0.004785350426257232
0.439375,-0.004640282735343837
0.44062500000000004,-0.00448163689347289
0.441875,-0.004311936593618754
0.443125,-0.004133500068405682
0.444375,-0.00394843125982125
0.44562500000000005,-0.0037586350818058223
0.446875,-0.0035657974057786007
0.448125,-0.003371394009878362
0.449375,-0.0031766936868771883
0.450625,-0.0029828566169095017
0.451875,-0.0027914158401441264
0.453125,-0.0026032404685114863
0.454375,-0.0024190286454235516
0.455625,-0.002239428614320707
0.45687500000000003,-0.0020650110736993854
0.458125,-0.0018962918474422913
0.459375,-0.0017337231928325064
0.460625,-0.0015776906550411945
0.461875,-0.0014285171508107986
0.463125,-0.00128645483879887
0.464375,-0.001151701816153053
0.46562499999999996,-0.0010243814705355458
0.466875,-0.0009045512971761621
0.468125,-0.0007922101323718511
0.469375,-0.0006872815339425131
0.47062499999999996,-0.0005896340185224391
0.471875,-0.0004990562634610424
0.473125,-0.00041528183727007617
0.474375,-0.00033796915283113016
0.475625,-0.00026677219540377495
0.47687500000000005,-0.00020170408608093104
0.478125,-0.00014252281921973975
0.479375,-0.00008893799811043879
0.480625,-0.00004065796963136081
0.48187500000000005,2.596388102529823e-6
0.483125,0.000041101123915768256
0.484375,0.00007513554080001983
0.48562500000000003,0.00010496290236877703
0.486875,0.0001308460808694123
0.48812500000000003,0.00015304450975604789
0.489375,0.00017180874736036356
0.490625,0.00018738740863921688
0.491875,0.0002000255262267353
0.49312500000000004,0.0002099565611505677
0.494375,0.00021741234973952916
0.495625,0.00022261748127094805
0.496875,0.00022579796422064757
0.49812500000000004,0.00022716810320659586
0.499375,0.0002269343999527912
0.500625,0.00022530402051326726
0.5018750000000001,0.0002224191312888424
0.503125,0.00021842744386621482
0.504375,0.0002134755027975166
0.505625,0.00020768859906190873
0.506875,0.00020119434874862896
0.5081249999999999,0.0001941088021536752
0.509375,0.0001865437232484446
0.510625,0.0001786059252659178
0.5118750000000001,0.00017038352712542282
0.513125,0.00016196548434657676
0.514375,0.00015343188381634898
0.515625,0.00014485225016538927
0.516875,0.00013629285397986912
0.518125,0.00012780672557648198
0.519375,0.00011944605574988609
0.520625,0.00011124526842577753
0.5218750000000001,0.00010323775616333242
0.5231250000000001,0.00009545988200121425
0.524375,0.00008791728775808805
0.525625,0.0000806265944701956
0.526875,0.00007363032410084847
0.528125,0.00006693821303660474
0.529375,0.000060550927534569476
0.530625,0.000054479727652614884
0.5318750000000001,0.00004871873128603488
0.5331250000000001,0.00004327556888819584
0.534375,0.00003814705969629184
0.535625,0.00003333630343446692
0.536875,0.000028838873542616494
0.538125,0.0000246447521276838
0.5393749999999999,0.00002075483450383886
0.540625,0.000017164652758069887
0.5418750000000001,0.000013864207613262236
0.5431250000000001,0.000010841978597228574
0.544375,8.083379070100705e-6
0.545625,5.588614557322513e-6
0.546875,3.3305918367559917e-6
0.548125,1.3048260876363793e-6
0.5493750000000001,-5.129685217292179e-7
0.550625,-2.1220065661992082e-6
0.5518750000000001,-3.5478500083757636e-6
0.5531250000000001,-4.795856693190492e-6
0.5543750000000001,-5.871179547090044e-6
0.555625,-6.78763443121011e-6
0.556875,-7.5685760406729585e-6
0.558125,-8.209920032128948e-6
0.559375,-8.727812192008133e-6
0.5606249999999999,-9.133298018562663e-6
0.561875,-9.431980482588198e-6
0.563125,-9.641438084434517e-6
0.5643750000000001,-9.766795196125555e-6
0.565625,-9.810657862333039e-6
0.566875,-9.789594837716908e-6
0.568125,-9.705248233807251e-6
0.569375,-9.56871310522911e-6
0.5706249999999999,-9.386715425760417e-6
0.5718749999999999,-9.160200782939998e-6
0.5731249999999999,-8.90027044013475e-6
0.574375,-8.623925606715543e-6
0.575625,-8.300529300953041e-6
0.576875,-7.978279371476105e-6
0.578125,-7.641807768618558e-6
0.579375,-7.28471925827423e-6
0.5806250000000001,-6.915331170850858e-6
0.581875,-6.546549136857149e-6
0.5831250000000001,-6.176852143283118e-6
0.5843750000000001,-5.811252571860659e-6
0.5856250000000001,-5.442802120711465e-6
0.586875,-5.08823632311417e-6
0.588125,-4.729598786737399e-6
0.589375,-4.38573730723868e-6
0.590625,-4.049038552889073e-6
0.5918749999999999,-3.7249643532605292e-6
0.593125,-3.4086794320209446e-6
0.594375,-3.1127270154890363e-6
0.5956250000000001,-2.829705766149715e-6
0.596875,-2.5560264810264854e-6
0.598125,-2.294489895207641e-6
0.599375,-2.0409738150789503e-6
0.6006250000000001,-1.8236024418305519e-6
0.6018750000000002,-1.5967746398171112e-6
0.6031250000000001,-1.3958823464749193e-6
0.6043750000000001,-1.2016651972923675e-6
0.6056250000000001,-1.026761474898219e-6
0.606875,-8.633875704239236e-7
0.608125,-7.146665194079915e-7
0.609375,-5.7257737319516e-7
0.610625,-4.423956034976806e-7
0.6118750000000001,-3.2631677512884316e-7
0.613125,-2.1864389712633603e-7
0.6143750000000001,-1.228678857267962e-7
0.6156250000000001,-3.935413729616588e-8
0.6168750000000001,4.026801039835881e-8
0.618125,1.0728285759764589e-7
0.619375,1.62458547239841e-7
0.620625,2.1496184160474385e-7
0.621875,2.651739488684912e-7
0.6231249999999999,2.9065948554951593e-7
0.624375,3.3530986344454394e-7
0.625625,3.617218339579953e-7
0.6268750000000001,3.7618552138629635e-7
0.628125,3.9206604626751407e-7
0.629375,4.0841116037693137e-7
0.630625,4.1245562396041713e-7
0.631875,4.284546876731632e-7
0.6331249999999999,4.2416497240960194e-7
0.634375,4.236902580445623e-7
0.635625,4.192212716691568e-7
0.6368750000000001,4.157855951897327e-7
0.638125,3.9803916188074773e-7
0.639375,3.9574632623717854e-7
0.640625,3.839864345239752e-7
0.641875,3.6810563602829305e-7
0.643125,3.5468742767830186e-7
0.644375,3.52064592423762e-7
0.645625,3.208014742878129e-7
0.6468750000000001,3.2750099510092667e-7
0.6481250000000001,2.9018358108090503e-7
0.649375,2.678253184923429e-7
0.650625,2.6083924085928967e-7
0.651875,2.579163778659854e-7
0.653125,2.2458937178060356e-7
0.654375,2.075088505609779e-7
0.655625,2.0527221313015875e-7
0.6568750000000001,1.8127106733711873e-7
0.6581250000000001,1.69977854180825e-7
0.659375,1.6031068660049552e-7
0.660625,1.458251886188311e-7
0.661875,1.386275775838719e-7
0.663125,1.1925952086988545e-7
0.6643749999999999,1.0877993070201875e-7
0.665625,9.865708830436581e-8
0.6668750000000001,8.413255077333037e-8
0.6681250000000001,7.65478726794111e-8
0.669375,6.979186040201313e-8
0.670625,6.206849317846874e-8
0.671875,5.1250142546477306e-8
0.673125,4.269303613413378e-8
0.6743750000000001,3.357478568777328e-8
0.675625,2.6079838053028048e-8
0.6768750000000001,3.801782280654642e-8
0.6781250000000001,2.979552217452497e-8
0.6793750000000001,2.4318709990200915e-8
0.680625,1.1509174654977805e-8
0.681875,-9.65566140931351e-10
0.683125,7.494592835222136e-9
0.684375,1.197320895207632e-9
0.6856249999999999,-8.435480244872728e-9
0.686875,-6.2687346424894486e-9
0.688125,-3.9621812775170184e-9
0.6893750000000001,-1.1342520950252677e-8
0.690625,-6.7421698363157034e-9
0.691875,-1.0178229328805521e-8
0.693125,-1.3275815446966988e-8
0.694375,-1.1175314090783317e-8
0.6956249999999999,-2.249426590827941e-8
0.6968749999999999,-1.6758656268267558e-8
0.6981249999999999,-2.2727430257218906e-8
0.699375,-2.354373929147613e-8
0.700625,-3.1404120526268287e-8
0.701875,-2.647062131988509e-8
0.703125,-1.3203660498284364e-8
0.704375,-2.235154475394019e-8
0.7056250000000001,-2.259139016136391e-8
0.706875,-1.669523005953799e-8
0.7081250000000001,-3.008106133628452e-8
0.7093750000000001,-1.629632878641374e-8
0.7106250000000001,-2.6951441300937518e-8
0.711875,-1.863315120254061e-8
0.713125,-2.161611557804921e-8
0.714375,-2.1560123880659532e-8
0.715625,-1.769385603311857e-8
0.7168749999999999,-1.9970716150230494e-8
0.718125,-2.720704450620559e-8
0.719375,-1.4603758022313507e-8
0.7206250000000001,-1.3578491109278445e-8
0.721875,-2.4271680665322037e-8
0.723125,-1.290800338837883e-8
0.724375,-2.3265641094227796e-8
0.7256250000000001,-9.76905181748755e-9
0.7268750000000002,-2.8513673894225988e-8
0.7281250000000001,-3.340412227381684e-8
0.7293750000000001,-2.4497625192299033e-8
0.7306250000000001,-1.633704586889717e-8
0.731875,-3.149422696246962e-8
0.733125,-2.0134208730815395e-8
0.734375,-2.1775006298074828e-8
0.735625,-2.6728754015659106e-8
0.7368750000000001,-2.455703762560546e-8
0.738125,-2.883767911965318e-8
0.7393750000000001,-3.8363973109412086e-8
0.7406250000000001,-3.366936689175315e-8
0.7418750000000001,-2.7166440139114734e-8
0.743125,-2.0892477969880474e-8
0.744375,-2.1004422118275912e-8
0.745625,-1.8932612588784536e-8
0.746875,-2.570248285038712e-8
0.7481249999999999,-4.9423797165992767e-8
0.749375,-2.7706012470374297e-8
0.750625,-6.069555802401538e-9
0.7518750000000001,-4.992037713758002e-9
0.753125,-2.4644454227340518e-8
0.754375,6.678928174408405e-9
0.755625,-2.1782461279151732e-8
0.756875,-1.6818239162441628e-8
0.7581249999999999,-1.2855362691022165e-8
0.759375,-1.7732902007905338e-8
0.760625,-4.391638441791912e-11
0.7618750000000001,-6.290634263494965e-10
0.763125,-5.713272216434362e-10
0.764375,-1.1987108111677358e-9
0.765625,1.0533624736352998e-8
0.766875,2.7417705730781172e-8
0.768125,1.0754912446730991e-8
0.769375,5.3981769443378624e-8
0.770625,3.5254411154261867e-8
0.7718750000000001,6.490498470623773e-8
0.7731250000000001,4.578576975888815e-8
0.774375,8.182734304029715e-8
0.775625,7.759796502582184e-8
0.776875,8.960395619928008e-8
0.778125,1.0024066411651322e-7
0.779375,1.0883184754784114e-7
0.780625,1.1408252129085916e-7
0.7818750000000001,1.4172188900207772e-7
0.7831250000000001,1.4576089746309862e-7
0.784375,1.6769647970260593e-7
0.785625,1.8963506907831995e-7
0.786875,2.035214234918925e-7
0.788125,2.1407620202917865e-7
0.7893749999999999,2.396477327692992e-7
0.790625,2.591747812058509e-7
0.7918750000000001,2.858973627284378e-7
0.7931250000000001,2.9260009534737286e-7
0.794375,3.3537242540016e-7
0.795625,3.523841084485113e-7
0.796875,3.7500571860304976e-7
0.798125,4.057014717367968e-7
0.7993750000000001,3.915106740748353e-7
0.800625,4.47703512901354e-7
0.8018750000000001,4.973753827269833e-7
0.8031250000000001,4.74639951744682e-7
0.8043750000000001,5.158436078844808e-7
0.805625,5.395539081493039e-7
0.806875,5.319954315269326e-7
0.808125,5.741608159609557e-7
0.809375,5.776016788194838e-7
0.8106249999999999,5.812570651464455e-7
0.811875,5.909504973006241e-7
0.813125,6.016766925659445e-7
0.8143750000000001,6.040615044833331e-7
0.815625,5.92541468211194e-7
0.816875,5.788796218209047e-7
0.818125,5.945589807015983e-7
0.819375,5.655001657778325e-7
0.8206249999999999,5.461625868369291e-7
0.8218749999999999,5.024552872101573e-7
0.8231249999999999,4.644335251380305e-7
0.824375,3.964259018135463e-7
0.825625,3.759958551036169e-7
0.826875,3.4087913183822316e-7
0.828125,2.3827088925509887e-7
0.829375,1.2786194036884524e-7
0.8306250000000001,5.191951940597406e-8
0.831875,-6.024196322340636e-8
0.8331250000000001,-2.0687293139642904e-7
0.8343750000000001,-3.1195720508192526e-7
0.8356250000000001,-4.788469350619495e-7
0.836875,-6.403862451986875e-7
0.838125,-8.236514036225051e-7
0.839375,-1.0278116858164488e-6
0.840625,-1.2414176561448276e-6
0.8418749999999999,-1.4772786094685575e-6
0.843125,-1.7494676616824911e-6
0.844375,-2.003629767266535e-6
0.8456250000000001,-2.26671428525671e-6
0.846875,-2.6464557947858403e-6
0.848125,-2.9438256902852844e-6
0.849375,-3.2755315741289648e-6
0.8506250000000001,-3.6685399914387906e-6
0.8518750000000002,-4.035296426257995e-6
0.8531250000000001,-4.445297960564698e-6
0.8543750000000001,-4.87616325547946e-6
0.8556250000000001,-5.301104506055809e-6
0.856875,-5.792008990118669e-6
0.858125,-6.249615564932198e-6
0.859375,-6.745957434495242e-6
0.860625,-7.238833970607539e-6
0.8618750000000001,-7.733824361866315e-6
0.863125,-8.278786844256869e-6
0.8643750000000001,-8.806445672707164e-6
0.8656250000000001,-9.324053222806161e-6
0.8668750000000001,-9.823974700284843e-6
0.868125,-0.000010373417067902069
0.869375,-0.000010824283479690666
0.870625,-0.00001132983617344041
0.871875,-0.000011792362959894831
0.8731249999999999,-0.000012234936159677412
0.874375,-0.000012622024865807657
0.875625,-0.000012972572581884667
0.8768750000000001,-0.000013325594736518509
0.878125,-0.000013549918706057262
0.879375,-0.000013718454080588471
0.880625,-0.00001385753926333444
0.881875,-0.000013886561474829584
0.8831249999999999,-0.000013791498861756568
0.884375,-0.000013641165499678198
0.885625,-0.000013332172030228184
0.8868750000000001,-0.000012901023033667913
0.888125,-0.000012298484690240197
0.889375,-0.00001154134898850856
0.890625,-0.000010633115985536623
0.891875,-9.508517376480285e-6
0.893125,-8.148305696314972e-6
0.894375,-6.615383523492224e-6
0.895625,-4.839642733206473e-6
0.8968750000000001,-2.806331477159252e-6
0.8981250000000001,-4.945301029374294e-7
0.899375,2.1166832299412963e-6
0.900625,4.984937334681638e-6
0.901875,8.259149856082448e-6
0.903125,0.000011793524956615897
0.904375,0.000015720858565312912
0.905625,0.00002001929886678855
0.9068750000000001,0.000024707492667960795
0.9081250000000001,0.000029828692410527324
0.909375,0.00003536551525147591
0.910625,0.00004133887698934413
0.911875,0.00004775780013632769
0.913125,0.00005462360760104257
0.9143749999999999,0.00006193354846670274
0.915625,0.00006969179679353066
0.9168750000000001,0.00007790298116822081
0.9181250000000001,0.00008657507843960743
0.919375,0.00009565238054935754
0.920625,0.00010521003831712172
0.921875,0.00011513201466534229
0.923125,0.00012544274962750235
0.9243750000000001,0.00013613612564455924
0.925625,0.00014723033124601492
0.9268750000000001,0.00015859737965776
0.9281250000000001,0.00017026246293111447
0.9293750000000001,0.00018209278547065555
0.930625,0.00019408145742781657
0.931875,0.00020614822405398692
0.933125,0.0002182914203309877
0.934375,0.0002303353760659127
0.9356249999999999,0.00024222409220017727
0.936875,0.00025384506568851273
0.938125,0.0002650358783722051
0.9393750000000001,0.00027570730986684056
0.940625,0.00028568101123054024
0.941875,0.0002948192338263489
0.943125,0.00030294057710415767
0.944375,0.000309869547593572
0.9456249999999999,0.00031540664773704874
0.9468749999999999,0.0003193149734290468
0.9481249999999999,0.0003214006862820168
0.949375,0.00032137675380380926
0.950625,0.0003190904892124702
0.951875,0.000314414058252499
0.953125,0.00030689654053690785
0.954375,0.0002960295649957201
0.9556250000000001,0.00028169165295914567
0.956875,0.00026351754477144107
0.9581250000000001,0.00024114411286137172
0.9593750000000001,0.00021412637729671669
0.9606250000000001,0.00018227048583992211
0.961875,0.00014510492591778001
0.963125,0.0001022502309143275
0.964375,0.000053378764962613845
0.965625,-1.8455500901404243e-6
0.9668749999999999,-0.00006383384352985633
0.968125,-0.00013299554925519375
0.969375,-0.00020963401471416065
0.9706250000000001,-0.0002941422805958632
0.971875,-0.00038695816063485933
0.973125,-0.0004884915644078197
0.974375,-0.0005990690695976686
0.9756250000000001,-0.0007188808389287787
0.9768750000000002,-0.0008480891962000942
0.9781250000000001,-0.0009868756597576633
0.9793750000000001,-0.0011358940945813412
0.9806250000000001,-0.001295175602491594
0.981875,-0.0014649907046966754
0.983125,-0.0016453513644127948
0.984375,-0.0018363160405809736
0.985625,-0.0020318901711955245
0.9868750000000001,-0.0022342296853968963
0.988125,-0.0024432159216315474
0.9893750000000001,-0.0026567845946326024
0.9906250000000001,-0.0028715818725699727
0.9918750000000001,-0.003081692391038185
0.993125,-0.00327584469706943
0.994375,-0.0034289281246926984
0.995625,-0.0034740599816910356
0.996875,-0.003180156502300982
0.9981249999999999,-0.0012847192944832747
0.999375,0.022040617780505853
0.9998750000000001,0.0794109613786203


==> data/dataNumExampleReaction40Elem100gp105c20ip66901inD008.csv <==
1.e-6,1.8934695441900752e-11
0.000021303798300084958,4.033830242728144e-10
0.000054459105215767795,1.0311798452363294e-9
0.0001085997397324196,2.0563552409799663e-9
0.00019700635037187643,3.7304263506612684e-9
0.00034136126700560045,6.464084092013094e-9
0.000577058605985963,1.0927891520157459e-8
0.000961862074274394,1.82166264751506e-8
0.0015900070904868492,3.0117395755060026e-8
0.002615133331433866,4.954677800460974e-8
0.004287477510704272,8.126285072987653e-8
0.00701392755230258,1.3302306538374527e-7
0.011454278807701912,2.1746212077247356e-7
0.0186736103063942,3.551241717901656e-7
0.03037838441513118,5.793233835417965e-7
0.049268462791218826,9.438409092953428e-7
0.07952429248699414,1.5348637600458585e-6
0.12743375595360362,2.4892220350690648e-6
0.1919528184581252,3.815561527846631e-6
0.2769789009878662,5.64621707052046e-6
0.3852909886627895,8.148020043933233e-6
0.5159176552502918,0.000011519662866976785
0.6589125501287679,0.000015974742659544084
0.6989074174581819,0.000017479993031833127
0.7462125776456168,0.00001953921818585334
0.7954650987047082,0.000022316521136937512
0.8070464508646157,0.000023172536079205455
0.8200769393515058,0.000024357455660959943
0.8311481658997719,0.00002581610363654738
0.83673656084576,0.00002759805077416416
0.8365902199898304,0.00002815309133821298
0.8354221984675523,0.00002873957120348887
0.8324587610963208,0.000029470483575609
0.8263693018463567,0.000030377809770253724
0.8149894660179372,0.000031498369285752614
0.7948471539342595,0.00003287318082830209
0.7604354063242034,0.00003454535983228981
0.7086269939435442,0.00003639082058392706
0.633295025795018,0.00003841274771433211
0.526687486684931,0.000040610768109621866
0.3906838618885987,0.000042826889173966376
0.22458660180029755,0.000045082164595949825
0.05446412554416695,0.000047318705018868125
0.02139508531684656,0.00004904724931583011
0.007357219880408996,0.00004933367253056372
0.01400751164734203,0.00005132881990522857
0.0178779743929535,0.000052480010951981224
0.022274527684876044,0.00005381915468954772
0.027300408531052017,0.000055401243065755085
0.03305568850686351,0.00005728959577891955
0.039641718924500996,0.00005956663787094925
0.047165932537331624,0.00006234555414048534
0.05573457618849224,0.00006579022453727726
0.06543104194240511,0.00007015404535761979
0.0772184528898435,0.00007641184873081151
0.08993547283533784,0.00008521756772183336
0.10214740252025299,0.00009930920075687695
0.10143494995344915,0.00013346295433575017
0.05578461081702183,0.00019225020919532224
0.03681126602307006,0.00022914484343878466
0.035933807483780035,0.0002409736863316289
0.042632871821563834,0.000286633433625276
0.04311524269257737,0.0002890361165411373
0.04379949576673543,0.00029242965277335303
0.04466777043012571,0.0002967160989452086
0.04577084147936472,0.00030214074257053566
0.047173618431599645,0.00030901757905061125
0.048961294984464686,0.0003177461843183703
0.051244690664108784,0.00032882754942732684
0.05416926279096136,0.00034287259811485726
0.057924266302860294,0.0003606233684373683
0.06275197691152265,0.00038299104206685614
0.06839706096354413,0.0004085663555345939
0.07500792066707149,0.0004378391999773114
0.08275287983458166,0.0004713201502187202
0.09183688676992467,0.0005096067776597449
0.10249464611816843,0.0005533369493094867
0.11501030757714809,0.0006032622325769302
0.12970618107549015,0.000660180303161173
0.14698281551099776,0.0007250741959227008
0.16566548314698987,0.0007931290556856888
0.18763775814142106,0.00087075858027226
0.21139464471023944,0.0009521677447040106
0.2393339445691216,0.0010450403528879104
0.2695451821988841,0.0011424517830577463
0.3050653950455105,0.0012535543962042123
0.3434958573062649,0.0013701618362554346
0.3886432540837903,0.0015030654205910807
0.4375107914247306,0.00164260283473832
0.4948592130027079,0.0018015067198065976
0.5569963120459979,0.001968513056478452
0.624187934011088,0.00214395957789211
0.7030733865522109,0.0023439638690547077
0.7958327100421428,0.002572144532264342
0.90469808136736,0.0028315519252684607
1.,0.0030523145627750076


==> data/dataNumExampleReaction40Elem100gp105c20ip66901inD008IFdistt1.csv <==
0,0
0.227875,-0.000018870153588029434
0.22912500000000002,-0.000050941766518319966
0.230375,-0.00007091083335804937
0.23162500000000003,-0.00008532470058461003
0.232875,-0.00009991001063198341
0.23412500000000003,-0.00010955486306946426
0.235375,-0.00012454920830539496
0.23662500000000003,-0.00013488221128152758
0.237875,-0.00014558749529472968
0.23912499999999998,-0.00015906105415214024
0.240375,-0.00017254733935541142
0.24162499999999998,-0.00018431786073125475
0.242875,-0.0001964945043567637
0.24412499999999998,-0.00020909272018130665
0.245375,-0.00022026445715859867
0.24662499999999998,-0.00023381118056450972
0.247875,-0.00024583502006520234
0.24912499999999999,-0.0002604255657158927
0.250375,-0.0002755456395573399
0.251625,-0.00028951782809977103
0.252875,-0.0003058343836448445
0.254125,-0.0003209554913464898
0.255375,-0.00033860565252839044
0.256625,-0.00035535704831261914
0.257875,-0.0003727397378393717
0.259125,-0.00039112106308976667
0.260375,-0.00041194495032120907
0.261625,-0.0004319725997773083
0.262875,-0.00045313364269684045
0.264125,-0.0004768220526281514
0.265375,-0.000498473511198961
0.266625,-0.0005243947838339052
0.26787500000000003,-0.0005484509708140002
0.269125,-0.0005768715774135936
0.27037500000000003,-0.0006036198604345234
0.271625,-0.000634843985846779
0.27287500000000003,-0.0006646118605092388
0.274125,-0.0006989872484841089
0.27537500000000004,-0.000732148696278647
0.276625,-0.0007700735118035585
0.277875,-0.000807056476672223
0.279125,-0.0008489873763668869
0.28037500000000004,-0.0008902825356814715
0.281625,-0.0009353740496787864
0.282875,-0.0009829153110211927
0.284125,-0.0010331680982429276
0.28537500000000005,-0.0010862078423525628
0.286625,-0.0011409171410012786
0.287875,-0.001200268041708849
0.28912499999999997,-0.0012630074341871483
0.290375,-0.001329470146157921
0.291625,-0.0013984765786953439
0.292875,-0.0014730184136325566
0.29412499999999997,-0.0015520972700065858
0.295375,-0.0016346025441766367
0.296625,-0.0017235765893653624
0.297875,-0.001818107951425407
0.299125,-0.0019171751618285529
0.30037500000000006,-0.0020252325384672518
0.30162500000000003,-0.0021374411726834855
0.302875,-0.0022569322480936373
0.30412500000000003,-0.0023868890680439066
0.30537500000000006,-0.0025226514602280964
0.30662500000000004,-0.0026674599613385913
0.307875,-0.002822003911975476
0.30912500000000004,-0.002989676240013657
0.31037500000000007,-0.0031660341132607123
0.31162500000000004,-0.0033545695468005935
0.312875,-0.0035575617421395814
0.314125,-0.0037747316716734355
0.315375,-0.0040059271080671735
0.31662500000000005,-0.004253669243394944
0.317875,-0.0045206208898116345
0.319125,-0.004806918362463761
0.320375,-0.00511288754409765
0.32162500000000005,-0.005442845104908993
0.322875,-0.005796109915495671
0.324125,-0.006176035030101414
0.32537499999999997,-0.00658617408158703
0.326625,-0.007027713078875725
0.327875,-0.007502063489502376
0.329125,-0.00801344583555772
0.330375,-0.008565077787732776
0.331625,-0.009161761781230111
0.33287500000000003,-0.009806070600829544
0.334125,-0.010500906427170775
0.335375,-0.011252135960292415
0.336625,-0.012064770970241799
0.337875,-0.012944284773016918
0.339125,-0.013899226787034894
0.340375,-0.014930987677225182
0.34162499999999996,-0.01604922549118243
0.342875,-0.017261678663967335
0.344125,-0.018576764899420665
0.345375,-0.02000490953464975
0.34662499999999996,-0.02155347334132153
0.347875,-0.023235737168198916
0.34912499999999996,-0.02506072803167472
0.350375,-0.027042211464601163
0.351625,-0.029193543019391456
0.35287500000000005,-0.03153030129727859
0.354125,-0.034065101749031566
0.355375,-0.03681519412057652
0.356625,-0.03979731357349277
0.35787500000000005,-0.04302882108313946
0.359125,-0.04652879231787983
0.360375,-0.05031262055173502
0.36162500000000003,-0.054399319444746005
0.362875,-0.05880720074825908
0.36412500000000003,-0.06354937543179616
0.365375,-0.068640611122319
0.366625,-0.0740911821131793
0.367875,-0.07990686401938274
0.36912500000000004,-0.0860873786189672
0.370375,-0.09262453792542157
0.371625,-0.09950007918783194
0.372875,-0.10668320114972132
0.374125,-0.11412915791334328
0.375375,-0.121773032182465
0.376625,-0.12952861453946957
0.377875,-0.13728923169662888
0.379125,-0.14492077179029858
0.380375,-0.15226152488572453
0.381625,-0.15912179926803566
0.382875,-0.1652849660960353
0.384125,-0.17051047139806258
0.385375,-0.1745392206766772
0.386625,-0.1771016284165673
0.387875,-0.17792841589978106
0.389125,-0.17676397437948516
0.390375,-0.1733830457339336
0.391625,-0.16760212692719983
0.39287500000000003,-0.15930349135459565
0.394125,-0.14844471293182931
0.39537500000000003,-0.13507115044297255
0.396625,-0.11932212169322012
0.39787500000000003,-0.10143074199404131
0.399125,-0.08171659031531045
0.40037500000000004,-0.06057306021486542
0.401625,-0.038473148097671106
0.402875,-0.015905669787665333
0.404125,0.006641517727771329
0.40537500000000004,0.028692808646195778
0.406625,0.04980578964336728
0.407875,0.0695883210021398
0.409125,0.08771157250129263
0.41037500000000005,0.10391852643767123
0.411625,0.11802788193284985
0.412875,0.12993363036717062
0.41412499999999997,0.1396009582041083
0.415375,0.14705921276419376
0.416625,0.15239285978020914
0.417875,0.1557312603400985
0.41912499999999997,0.1572380935409622
0.420375,0.15710104098625666
0.421625,0.15552229617382546
0.422875,0.1527101647758596
0.424125,0.14887207732663238
0.42537500000000006,0.14420793262007314
0.42662500000000003,0.13888602630997668
0.427875,0.13304516170127967
0.42912500000000003,0.12681381143389645
0.43037500000000006,0.1203085234970713
0.43162500000000004,0.11363347551599495
0.432875,0.1068804029561362
0.43412500000000004,0.1001288418014738
0.43537500000000007,0.0934466624506079
0.43662500000000004,0.0868907159266818
0.437875,0.0805076369066693
0.439125,0.07433466302999725
0.440375,0.06840050516275686
0.44162500000000005,0.06272615912604135
0.442875,0.0573256995790727
0.444125,0.05220700993262417
0.445375,0.04737243039790376
0.44662500000000005,0.0428193333878201
0.447875,0.038540624997750045
0.449125,0.03452508726605277
0.45037499999999997,0.03075933088848773
0.451625,0.027246979441365435
0.452875,0.02398322184044885
0.454125,0.020956094988839463
0.455375,0.018154448802429085
0.456625,0.015567587451384354
0.45787500000000003,0.013185227851061548
0.459125,0.010997433246372368
0.460375,0.00899459958676456
0.461625,0.00716739586049045
0.462875,0.005506735432774509
0.464125,0.004003734125914274
0.465375,0.002649673233148242
0.46662499999999996,0.0014359520353425664
0.467875,0.00035406592301753803
0.469125,-0.0006044458672554293
0.470375,-0.0014480208186473387
0.47162499999999996,-0.0021851285897155903
0.472875,-0.002824288594315827
0.47412499999999996,-0.0033741350575611645
0.475375,-0.00384319543687911
0.476625,-0.004236332781684282
0.47787500000000005,-0.004558753884733924
0.479125,-0.004816473769041596
0.480375,-0.00501513331616027
0.481625,-0.005160067643531385
0.48287500000000005,-0.005256317373582231
0.484125,-0.005308651478153403
0.485375,-0.005321567608059144
0.48662500000000003,-0.005299315437833421
0.487875,-0.005245892250387907
0.48912500000000003,-0.005165051293350209
0.490375,-0.005060320925245304
0.491625,-0.004934983432844209
0.492875,-0.004792101853129588
0.49412500000000004,-0.004634507416771322
0.495375,-0.004464814512737433
0.496625,-0.004285396132080427
0.497875,-0.004098418993661354
0.499125,-0.0039058148904344003
0.500375,-0.0037093292163210417
0.501625,-0.0035109403019883967
0.502875,-0.0033120946994266987
0.5041249999999999,-0.003113904627127101
0.505375,-0.002917443307676404
0.506625,-0.002723688593773005
0.5078750000000001,-0.0025335154575469865
0.509125,-0.0023477397905903447
0.510375,-0.0021670807388383534
0.511625,-0.0019921637736843717
0.512875,-0.001823539390622117
0.5141249999999999,-0.0016616624430686455
0.515375,-0.0015069047727665347
0.516625,-0.0013595467643916087
0.5178750000000001,-0.0012197832723546131
0.5191250000000001,-0.001087715039313611
0.520375,-0.0009633544899598501
0.521625,-0.0008466246691923723
0.522875,-0.000737366020417643
0.524125,-0.0006353164825626811
0.525375,-0.0005401489222079392
0.526625,-0.00045194090943830034
0.5278750000000001,-0.0003705793494309384
0.5291250000000001,-0.00029578788327197514
0.530375,-0.00022730169595246152
0.531625,-0.00016483695749736071
0.532875,-0.00010814102168187067
0.534125,-0.000056937454194924686
0.535375,-0.000010959523136067073
0.536625,0.000030058492220291777
0.5378750000000001,0.00006638631782734938
0.5391250000000001,0.00009829035968569877
0.540375,0.00012603377581758834
0.541625,0.00014988643220736897
0.542875,0.000170096243282028
0.544125,0.0001869562901144345
0.545375,0.00020070645751493754
0.546625,0.00021161059857927045
0.5478750000000001,0.0002199263439409127
0.5491250000000001,0.0002259330018779815
0.5503750000000001,0.00022987112029913825
0.551625,0.00023192019456597102
0.552875,0.00023226106343200714
0.554125,0.00023107506151553991
0.555375,0.0002285239936436062
0.5566249999999999,0.0002247806362257465
0.557875,0.0002199901940920651
0.5591250000000001,0.00021430566732413836
0.5603750000000001,0.0002078566847367319
0.561625,0.0002007712945969048
0.562875,0.0001931690984696005
0.564125,0.00018516152697406474
0.565375,0.00017684150780353236
0.5666249999999999,0.00016830260681496845
0.5678749999999999,0.00015963321611699166
0.5691249999999999,0.00015089645877759683
0.570375,0.00014216410814268943
0.571625,0.0001334851692667144
0.572875,0.0001249160094214663
0.574125,0.00011648308842752975
0.575375,0.00010820924913790275
0.576625,0.0001001757104736184
0.5778750000000001,0.00009237274868983958
0.5791250000000001,0.00008483682429284711
0.5803750000000001,0.00007759678969340711
0.5816250000000001,0.00007064283244347103
0.582875,0.00006399308854605767
0.584125,0.00005766636844248274
0.585375,0.00005165088526318251
0.586625,0.00004596448183083468
0.5878749999999999,0.0000406084585419797
0.589125,0.00003557181224242423
0.5903750000000001,0.00003086951705136287
0.5916250000000001,0.00002649066787130394
0.592875,0.0000224304655698504
0.594125,0.000018679968102008893
0.595375,0.000015225436142046744
0.596625,0.00001206623804353435
0.5978749999999999,9.165097733299099e-6
0.5991249999999999,6.528437879377291e-6
0.6003750000000001,4.157482911854027e-6
0.6016250000000001,1.9841889439264904e-6
0.602875,6.041470956841266e-8
0.604125,-1.661383066009492e-6
0.605375,-3.1768382973557108e-6
0.606625,-4.50344766263211e-6
0.607875,-5.667665664746413e-6
0.6091250000000001,-6.653442586906921e-6
0.6103750000000001,-7.493987671816638e-6
0.6116250000000001,-8.199239904194133e-6
0.6128750000000001,-8.768065375627798e-6
0.614125,-9.219713319325029e-6
0.615375,-9.560689649051879e-6
0.616625,-9.805872193291432e-6
0.617875,-9.958532394119257e-6
0.6191249999999999,-0.000010023038730919143
0.620375,-0.000010028639883766233
0.6216250000000001,-9.956966665558564e-6
0.6228750000000001,-9.821674214649523e-6
0.624125,-9.661814520625644e-6
0.625375,-9.440847062155977e-6
0.626625,-9.190665543404308e-6
0.627875,-8.90654799694246e-6
0.6291249999999999,-8.598400679502016e-6
0.630375,-8.263753214554637e-6
0.631625,-7.923747765342659e-6
0.6328750000000001,-7.564384806521551e-6
0.634125,-7.188385735656944e-6
0.635375,-6.813926529319891e-6
0.636625,-6.432663520739013e-6
0.637875,-6.054662182536363e-6
0.6391249999999999,-5.68342888219997e-6
0.640375,-5.31135361965529e-6
0.641625,-4.948468872265077e-6
0.6428750000000001,-4.599115686926281e-6
0.6441250000000001,-4.2471386046405435e-6
0.645375,-3.8984266191727235e-6
0.646625,-3.590134617370566e-6
0.647875,-3.287354305825385e-6
0.649125,-2.9967654467388805e-6
0.650375,-2.7101546913044228e-6
0.651625,-2.423007098281693e-6
0.6528750000000001,-2.1697355082617165e-6
0.6541250000000001,-1.9239705070089874e-6
0.655375,-1.7087148678485153e-6
0.656625,-1.4925989643282955e-6
0.657875,-1.299451697314713e-6
0.659125,-1.1079285874154854e-6
0.660375,-9.351100042215288e-7
0.661625,-7.78268444093233e-7
0.6628750000000001,-6.280148983489608e-7
0.6641250000000001,-4.926321408305068e-7
0.665375,-3.7171754294074155e-7
0.666625,-2.59263971638668e-7
0.667875,-1.5659511704013696e-7
0.669125,-5.6770141476647495e-8
0.670375,2.5226935415623153e-8
0.671625,9.579224477529458e-8
0.6728750000000001,1.4582991994527283e-7
0.6741250000000001,2.262402691854959e-7
0.6753750000000001,2.6648984099986173e-7
0.676625,2.9929309916520985e-7
0.677875,3.181682713127021e-7
0.679125,3.5912421138262207e-7
0.680375,3.9078456964825037e-7
0.6816249999999999,4.0298747917832944e-7
0.682875,4.108155088750065e-7
0.6841250000000001,4.320821003073183e-7
0.6853750000000001,4.332761533165641e-7
0.686625,4.29495605164254e-7
0.687875,4.335352690038041e-7
0.689125,4.292807737338311e-7
0.690375,4.231559193046408e-7
0.6916249999999999,4.110515810090698e-7
0.6928749999999999,4.124871640504013e-7
0.6941249999999999,3.993464164075977e-7
0.695375,3.7881223079183624e-7
0.696625,3.690723825444664e-7
0.697875,3.857162748782672e-7
0.699125,3.3116734307614415e-7
0.700375,3.283140048160327e-7
0.701625,3.1060060995402594e-7
0.7028750000000001,2.948353585718877e-7
0.7041250000000001,2.733408121236014e-7
0.7053750000000001,2.6911867728740546e-7
0.7066250000000001,2.454404240959107e-7
0.707875,2.3219446899924723e-7
0.709125,2.0779772642864902e-7
0.710375,2.0278853331279212e-7
0.711625,1.7758858164573788e-7
0.7128749999999999,1.6642315774084704e-7
0.714125,1.469399635856128e-7
0.7153750000000001,1.2538904396730555e-7
0.7166250000000001,1.1318201943721906e-7
0.717875,1.0322208976454306e-7
0.719125,8.525971786910169e-8
0.720375,8.811730115021454e-8
0.721625,7.01588503959627e-8
0.7228749999999999,5.4754400721779284e-8
0.7241249999999999,5.7588996377200274e-8
0.7253750000000001,3.21464194708021e-8
0.7266250000000001,2.069297648510382e-8
0.727875,1.1459667992319567e-8
0.729125,-1.435428637064362e-9
0.730375,-8.283008029463801e-10
0.731625,7.689789430220806e-9
0.732875,-1.1730010768262744e-8
0.7341250000000001,-9.540181228340217e-9
0.7353750000000001,-4.081935525701574e-9
0.7366250000000001,-2.462919676538e-8
0.7378750000000001,-2.7838145760794575e-8
0.739125,-2.4677097087977273e-8
0.740375,-3.536832861306127e-8
0.741625,-3.636530536421656e-8
0.742875,-4.104570247576156e-8
0.7441249999999999,-3.460470594796039e-8
0.745375,-2.9054550695906123e-8
0.7466250000000001,-3.4718600508409914e-8
0.7478750000000001,-4.849933026018771e-8
0.749125,-2.613726513001069e-8
0.750375,-3.7919517290041505e-8
0.751625,-3.653380042933918e-8
0.752875,-3.3639883559311023e-8
0.7541249999999999,-5.2998950519911325e-8
0.755375,-1.5887534732250685e-8
0.756625,-2.943806383381986e-8
0.7578750000000001,-1.508853571252633e-8
0.759125,-3.304163689876738e-8
0.760375,-3.173684179347269e-8
0.761625,-2.4147922758621654e-8
0.762875,-2.5124612085258846e-8
0.7641249999999999,-2.4525756203708227e-8
0.765375,-7.812279462227067e-9
0.766625,-1.6513626840963802e-8
0.7678750000000001,4.935821334983714e-10
0.7691250000000001,1.600116035505028e-8
0.770375,1.0403750430598713e-8
0.771625,2.791663596124483e-8
0.772875,4.826344002228922e-8
0.774125,4.561997929419803e-8
0.775375,6.506161105701569e-8
0.776625,7.187147617326861e-8
0.7778750000000001,9.060070088606764e-8
0.7791250000000001,1.1672498634318629e-7
0.780375,1.0107511036472339e-7
0.781625,1.2492765946725548e-7
0.782875,1.4726336697301612e-7
0.784125,1.4649319943216277e-7
0.785375,1.7959148154722548e-7
0.786625,2.045090459479315e-7
0.7878750000000001,2.2219857025163048e-7
0.7891250000000001,2.4016259488057745e-7
0.790375,2.6202187117241316e-7
0.791625,2.75527915705176e-7
0.792875,3.1320883572827363e-7
0.794125,3.2970611223148705e-7
0.795375,3.576060591259367e-7
0.796625,3.690148614177158e-7
0.7978750000000001,3.943927996269414e-7
0.7991250000000001,4.43885572604108e-7
0.8003750000000001,4.352743797758629e-7
0.801625,4.66329691181655e-7
0.802875,4.818868287459477e-7
0.804125,5.260793021905075e-7
0.805375,5.136696220181536e-7
0.8066249999999999,5.363988024587041e-7
0.807875,5.60921254250113e-7
0.8091250000000001,5.659534404178768e-7
0.8103750000000001,5.873891387314645e-7
0.811625,5.929053292497155e-7
0.812875,6.03119449743561e-7
0.814125,6.063160677832746e-7
0.815375,5.973700824418726e-7
0.8166249999999999,5.954987299522374e-7
0.8178749999999999,5.92939531765535e-7
0.8191249999999999,5.701490386894603e-7
0.820375,5.321754059511852e-7
0.821625,5.07886540795921e-7
0.822875,4.7543718159626103e-7
0.824125,4.2535521568853873e-7
0.825375,3.666342110186793e-7
0.826625,3.2194209356739556e-7
0.8278750000000001,2.562600862621167e-7
0.8291250000000001,1.4257246058746453e-7
0.8303750000000001,6.950934679228471e-8
0.8316250000000001,-4.463248078068194e-8
0.832875,-1.6485821609235618e-7
0.834125,-2.8872440327454285e-7
0.835375,-4.4437692026111364e-7
0.836625,-6.113087530623673e-7
0.8378749999999999,-7.882081440452327e-7
0.839125,-9.822314325641512e-7
0.8403750000000001,-1.18590405009944e-6
0.8416250000000001,-1.433852830259874e-6
0.842875,-1.6743470425267803e-6
0.844125,-1.974484550193445e-6
0.845375,-2.232623402834144e-6
0.846625,-2.544788552147348e-6
0.8478749999999999,-2.8606785629214926e-6
0.8491249999999999,-3.2181919237123102e-6
0.8503750000000001,-3.5864158941245616e-6
0.8516250000000001,-3.964196199107706e-6
0.852875,-4.37149739782039e-6
0.854125,-4.787978139159099e-6
0.855375,-5.244662962047841e-6
0.856625,-5.713289785047593e-6
0.857875,-6.1584958163940495e-6
0.8591250000000001,-6.63902062414401e-6
0.8603750000000001,-7.1283094801588565e-6
0.8616250000000001,-7.662214473333484e-6
0.8628750000000001,-8.178875828573906e-6
0.864125,-8.676074566157932e-6
0.865375,-9.199476307675258e-6
0.866625,-9.73954495993301e-6
0.867875,-0.000010229294729838245
0.8691249999999999,-0.000010758962836712738
0.870375,-0.000011224600513837224
0.8716250000000001,-0.000011720969561396233
0.8728750000000001,-0.000012141839307130975
0.874125,-0.00001257611157916283
0.875375,-0.000012923401163683623
0.876625,-0.000013251090351662498
0.877875,-0.000013502783684130049
0.8791249999999999,-0.000013759534952292873
0.880375,-0.000013857149598409113
0.881625,-0.000013883963545832656
0.8828750000000001,-0.000013844439966839706
0.884125,-0.000013683547898268866
0.885375,-0.000013397116152141786
0.886625,-0.000012968045569800024
0.887875,-0.000012424695323878798
0.8891249999999999,-0.000011680930959365177
0.890375,-0.000010814467768516245
0.891625,-9.730182353062666e-6
0.8928750000000001,-8.450578480034832e-6
0.8941250000000001,-6.9714948629368e-6
0.895375,-5.21200268194244e-6
0.896625,-3.1720333939500023e-6
0.897875,-9.83666319454013e-7
0.899125,1.5902270850409739e-6
0.900375,4.422898462405622e-6
0.901625,7.571843923220856e-6
0.9028750000000001,0.000011088017063315414
0.9041250000000001,0.000014896082322163329
0.905375,0.000019169691209491857
0.906625,0.000023746648334294074
0.907875,0.000028795357635169605
0.909125,0.000034216977116155456
0.910375,0.00004013170708980218
0.911625,0.00004643782161320442
0.9128750000000001,0.00005321683326611759
0.9141250000000001,0.00006043497924877739
0.915375,0.00006810654372543801
0.916625,0.0000762143032993906
0.917875,0.00008481882619985892
0.919125,0.00009381072496857101
0.920375,0.00010319623618643137
0.921625,0.00011310301584838145
0.9228750000000001,0.00012333799458766337
0.9241250000000001,0.00013401637855740833
0.9253750000000001,0.0001450238571291812
0.926625,0.00015631231217905217
0.927875,0.0001678978080175697
0.929125,0.00017966418601442213
0.930375,0.00019167486085146235
0.9316249999999999,0.00020377542373151147
0.932875,0.0002158761366136963
0.9341250000000001,0.00022792471959287575
0.9353750000000001,0.00023985376686494475
0.936625,0.0002515386057538038
0.937875,0.0002628405914313625
0.939125,0.0002736298908938839
0.940375,0.00028372587994834886
0.9416249999999999,0.0002930868081034016
0.9428749999999999,0.00030136246976873726
0.9441249999999999,0.0003085715410642009
0.945375,0.00031439233824637203
0.946625,0.000318643857772527
0.947875,0.0003211438026800434
0.949125,0.0003215674513555311
0.950375,0.00031987492989352106
0.951625,0.00031555334269320334
0.9528750000000001,0.00030856224721728664
0.9541250000000001,0.0002984950321846258
0.9553750000000001,0.00028483653684462096
0.9566250000000001,0.0002675047759192889
0.957875,0.0002459638426881433
0.959125,0.00021994759805037123
0.960375,0.000189043294171784
0.961625,0.00015297906456311627
0.9628749999999999,0.0001112867784578836
0.964125,0.00006365207682065832
0.9653750000000001,9.720960479769891e-6
0.9666250000000001,-0.000050904011451913256
0.967875,-0.00011856111045785434
0.969125,-0.00019370989496486635
0.970375,-0.0002766048564952356
0.971625,-0.00036777902428665465
0.9728749999999999,-0.0004674680301362255
0.9741249999999999,-0.0005760949604726728
0.9753750000000001,-0.0006942221051837588
0.9766250000000001,-0.0008214574681799647
0.977875,-0.0009583176056028458
0.979125,-0.0011052452518789668
0.980375,-0.001262480807002031
0.981625,-0.0014302055809500835
0.982875,-0.001608476156729613
0.9841250000000001,-0.0017972930167555051
0.9853750000000001,-0.001992392798712328
0.9866250000000001,-0.0021932027206157945
0.9878750000000001,-0.0024009593458160783
0.989125,-0.0026138401193022964
0.990375,-0.002828712637771527
0.991625,-0.003040434714868645
0.992875,-0.0032391522160572506
0.9941249999999999,-0.003403692160179911
0.995375,-0.0034801463665490584
0.9966250000000001,-0.00329307685446302
0.9978750000000001,-0.001990212853974993
0.999125,0.010223906016602405
0.9998750000000001,0.07941096137824336


==> data/dataNumExampleReaction40Elem105.csv <==
1.e-7,6.3893378010749364e-12
0.000020412506974917868,1.3042988156025377e-9
0.00005358087621236992,3.4239754526097062e-9
0.00010773970629718763,6.885923698984993e-9
0.0001925596454593441,1.240195202947523e-8
0.00015072453899728366,1.5840525571105467e-8
0.00027131269296767137,4.183937919234676e-8
0.00040147449639546946,9.277850068389411e-8
0.000600011856245789,2.0437345321045407e-7
0.0008916960738709688,4.4110891682748644e-7
0.0013007095352251634,9.354727029408402e-7
0.0019078185668242945,2.0103962442497762e-6
0.0026950646557101095,4.4594796518976874e-6
0.002161691771515493,0.000010980090535544617
0.0004573017582399054,0.000012629723487549713
0.00039372501672843254,0.000013190165494530353
0.00041656470066060453,0.000013362645343287325
0.0004455630980501678,0.000013562892604462298
0.00048492867236257114,0.000013821310033347101
0.0005395599130964117,0.000014170003951925574
0.000615938560612893,0.000014652768651898188
0.0007228550586209136,0.000015333822172800948
0.0008722264249153168,0.00001631118305641787
0.0010584337607677898,0.000017589228486610854
0.001290198850334843,0.000019299357755626304
0.0015766603443792262,0.00002165532512605605
0.0019245462256766114,0.000025051390425571973
0.0023257479365169876,0.00003037786779379976
0.0026760254487087584,0.000040689094422772555
0.0026945039013505662,0.00004471060794013432
0.002694483160527507,0.00004472471777751527
0.0025780473101250723,0.000056014830742434976
0.00255823642543179,0.000057750911509207165
0.0025346388562032195,0.000060709636148541767
0.00258594095424256,0.00006977985174297808
0.00265450736317833,0.00007304713919746662
0.0027448575532763283,0.0000762782344565895
0.002870023826332912,0.00007995387403348687
0.003045556791907397,0.00008439291466540415
0.0032932754732962173,0.00008998688554294216
0.00360478681082666,0.00009649184253729057
0.004000238145529097,0.00010434385925865968
0.004506426077997787,0.0001140556358368008
0.005160362578557185,0.00012624000387622195
0.006010440112137297,0.00014156312424127258
0.0071186758201543755,0.00016075463655557815
0.00856376138161454,0.00018467119745025316
0.010448438910082613,0.00021438375914690534
0.01290886904411586,0.0002512270483930011
0.01612096266245412,0.000296782448890507
0.020322229336842437,0.0003530749540509182
0.025815161510291475,0.00042246399288841004
0.03299532964725454,0.0005078265723777384
0.04237689716320461,0.0006126553238653652
0.054638574461765184,0.0007412827338583242
0.07067784063077141,0.0008991057716006175
0.09162467200447874,0.0010923101086924777
0.11899158570451877,0.0013287974669450517
0.1547656788581826,0.0016183097965116328
0.20140203895532047,0.001971663056417265
0.2624866269220348,0.002404889353929164
0.34201018695013613,0.0029327318780669465
0.4461490015283642,0.0035794871094547223
0.5819843737632933,0.004368836589505487
0.7594123883379911,0.005333384464077384
0.9914671285300193,0.00651341637949078
1.2924481654686697,0.007945413358001988


==> data/dataNumExampleReaction40Elem105c0055.csv <==
1.e-7,1.9821617928394211e-10
0.00002036738275842815,4.042648970450856e-8
0.000053420061424467685,1.0626574914765849e-7
0.00010727468953448512,2.1417563371172834e-7
0.0001945747736619418,3.9111716581685386e-7
0.0003360853358375241,6.833527587724492e-7
0.0005651448859809653,1.1703117100679312e-6
0.0009288944574661914,1.988123224905562e-6
0.001492718609543085,3.3998759242940472e-6
0.0022003836358219526,5.649622656062601e-6
0.0026651486406924917,9.72971813585253e-6
0.0006714939706503283,0.00001284468855422354
0.0007496699648679322,0.00001582211144195763
0.0011669446329623594,0.00001885852071380721
0.0016582772936657446,0.00002307941509642735
0.0022178339389995324,0.000029646790763650666
0.002674429665823013,0.000042514079969762156
0.0029824322364945003,0.00008377305398413627
0.003302024945862245,0.00009114207276917155
0.0036968802151999204,0.00009939516949119837
0.004196693381085556,0.00010929533888781508
0.00483853997268675,0.00012156609985547115
0.005672104193513,0.00013696981034184465
0.006760267346682305,0.00015627754745080498
0.00818034108304683,0.00018032348227495394
0.010033034815094793,0.00021016087524987
0.012451137661716842,0.00024710344035033804
0.015611940537792848,0.0002927907861098398
0.019744124239804366,0.00034916773139336693
0.025147848653959883,0.0004186211977438032
0.032208741942459644,0.0005039813438297361
0.04143276592796202,0.0006087364875841245
0.05349577687815021,0.0007373040138091459
0.06927220195613033,0.0008949729259889842
0.08987040387055537,0.0010878903205186752
0.11679026592777143,0.0013240586925235762
0.15196304236205802,0.0016129940123184097
0.1978552534393028,0.00196591401428535
0.25792160389198004,0.0023982301154004057
0.336180085918609,0.0029253098835249902
0.43856006349532495,0.003570482982628194
0.5721780321083751,0.004358281831861918
0.7466561938177032,0.005320579664347555
0.9749315813063613,0.00649827875363429
1.,0.0066230892662817314


==> data/dataNumExampleReaction40Elem105c0055IP66.csv <==
1.e-7,1.9821617928394211e-10
0.00002036738275842815,4.042648970450856e-8
0.000053420061424467685,1.0626574914765849e-7
0.00010727468953448512,2.1417563371172834e-7
0.0001945747736619418,3.9111716581685386e-7
0.0003360853358375241,6.833527587724492e-7
0.0005651448859809653,1.1703117100679312e-6
0.0009288944574661914,1.988123224905562e-6
0.001492718609543085,3.3998759242940472e-6
0.0022003836358219526,5.649622656062601e-6
0.0026651486406924917,9.72971813585253e-6
0.0006714939706503283,0.00001284468855422354
0.0007496699648679322,0.00001582211144195763
0.0011669446329623594,0.00001885852071380721
0.0016582772936657446,0.00002307941509642735
0.0022178339389995324,0.000029646790763650666
0.002674429665823013,0.000042514079969762156
0.0029824322364945003,0.00008377305398413627
0.003302024945862245,0.00009114207276917155
0.0036968802151999204,0.00009939516949119837
0.004196693381085556,0.00010929533888781508
0.00483853997268675,0.00012156609985547115
0.005672104193513,0.00013696981034184465
0.006760267346682305,0.00015627754745080498
0.00818034108304683,0.00018032348227495394
0.010033034815094793,0.00021016087524987
0.012451137661716842,0.00024710344035033804
0.015611940537792848,0.0002927907861098398
0.019744124239804366,0.00034916773139336693
0.025147848653959883,0.0004186211977438032
0.032208741942459644,0.0005039813438297361
0.04143276592796202,0.0006087364875841245
0.05349577687815021,0.0007373040138091459
0.06927220195613033,0.0008949729259889842
0.08987040387055537,0.0010878903205186752
0.11679026592777143,0.0013240586925235762
0.15196304236205802,0.0016129940123184097
0.1978552534393028,0.00196591401428535
0.25792160389198004,0.0023982301154004057
0.336180085918609,0.0029253098835249902
0.43856006349532495,0.003570482982628194
0.5721780321083751,0.004358281831861918
0.7466561938177032,0.005320579664347555
0.9749315813063613,0.00649827875363429
1.,0.0066230892662817314


==> data/dataNumExampleReaction40Elem105c0055IP669.csv <==
1.e-7,1.605995802600894e-10
0.00002037204976457,3.2757171165688636e-8
0.00005343722771312724,8.609314958521542e-8
0.00010732593691198373,1.7347523191837065e-7
0.00019500313099967786,3.169110085661869e-7
0.00033624891650439856,5.524047348664686e-7
0.0005658392359824008,9.450195019583015e-7
0.0009324222749327533,1.6026285412506114e-6
0.0015063150262987423,2.729357097009386e-6
0.002251647427704333,4.489282088748238e-6
0.0030160788044768703,7.5216583477928645e-6
0.0028390103247484424,0.000010471481919688795
0.0018873052185212039,0.000012133117909594524
0.0009113433869119966,0.000012668346394364332
0.0005883066602721341,0.000012692122175588785
0.0009365315992682435,0.000016696193726401746
0.0012919503074607405,0.00001920134913752829
0.0017217178114572282,0.000022726594794989993
0.0022226731654650376,0.00002810796775091877
0.0027022920955268015,0.000037915506921437896
0.0027524291542234537,0.000048006479618976656
0.0026294835631394497,0.000057222560094181973
0.002603681776784309,0.0000668615128647989
0.003105368473521295,0.0000843368235988488
0.003286328111373746,0.00008840257549648425
0.0035444472443480458,0.00009380585002777015
0.0038719440597454265,0.00010030538478685621
0.004289967485893791,0.00010829875189365297
0.0048270185649054815,0.00011827877299070994
0.00552216644550418,0.00013083733044499512
0.006426433390411132,0.00014663024827293088
0.007604164008856079,0.00016638330096136432
0.009139580431412267,0.00019100148805871117
0.011142578774843188,0.0002216047725247354
0.013757100197311615,0.0002595550463230043
0.017172728259457138,0.0003065183253778258
0.021634485978612766,0.0003644839158661855
0.027470009009521523,0.00043596592388013555
0.035101460015345747,0.0005239518512680195
0.045072786082825354,0.0006320055345967815
0.058090398363973034,0.0007644504288568284
0.07512462893621022,0.0009270264517903422
0.0973829082514034,0.0011261584033030146
0.126442414035211,0.0013697364518663394
0.16447140083599388,0.0016682560941092203
0.21396902381024988,0.0020320418032620247
0.27888108448349347,0.0024785935643810847
0.3632199277062104,0.0030216004103461244
0.4739432644528326,0.00368864570709522
0.6181520687725368,0.0045014643466773085
0.8066688357400846,0.005495526193189368
1.,0.0064557280183674265


==> data/dataNumExampleReaction40Elem105c006IP669.csv <==
0.00001,1.709967802228894e-8
0.000030270854723911805,5.1826584575817184e-8
0.0000633328977556961,1.0865174183213668e-7
0.00011721317076439009,2.0175955816637714e-7
0.00020489818232466238,3.5465152676904905e-7
0.000347246351217187,6.066445620573542e-7
0.0005772774509097391,1.0246213801247184e-6
0.0009446301514608322,1.724947940283031e-6
0.001520187460756482,2.9264786201353514e-6
0.0022656247061709277,4.8089209461916744e-6
0.0029889577372586447,8.07829683871638e-6
0.0020699427755492355,0.000012005158143235965
0.0014401512783982307,0.000012530377669571144
0.0006139664275631676,0.000012721761263611653
0.0003767581841598562,0.000012872368850709885
0.0005832038573000204,0.000014461758628114873
0.0006072511749863091,0.000014613839326803064
0.0006414512001269306,0.000014830284394187418
0.0006900382960248477,0.000015138907008570724
0.0007589436010831136,0.00001558041485410014
0.0008563217239111982,0.000016214911303037878
0.00099329886585253,0.000017133872560963926
0.0011848174784420662,0.0000184825610390813
0.0014234274029885847,0.000020293256154944265
0.001718006600654892,0.00002279557802113783
0.002074079082475281,0.000026424574873911647
0.0024770090327156232,0.00003221345782671763
0.0027682459151567055,0.00004421382788075872
0.0025863571386353355,0.00006255242466078007
0.002586274406802428,0.00006428975918163198
0.0025996093130872425,0.00006674246143871607
0.002608235467132725,0.0000676137795227634
0.002620293453959016,0.00006858860768630716
0.0026372601102813667,0.00006971015226940602
0.002661210335961366,0.00007102321636638393
0.002695078249138252,0.00007258092568027379
0.0027430212189824494,0.00007445076761773608
0.002810964493808727,0.0000767236518788338
0.0029072944789056434,0.00007952412229622619
0.003043889203618673,0.00008302931781991197
0.003237703078103512,0.00008750096857542203
0.003513128414103231,0.00009333560930264561
0.003861403200575495,0.00010027963273909722
0.004305533124239135,0.00010878626951316486
0.004876348109847658,0.0001193960262817111
0.005616024458837544,0.000132741613486218
0.0065793490337128415,0.0001495112933938992
0.007834834826683594,0.0001704613240293435
0.009471245310427428,0.00019652716201989592
0.011606805319049932,0.00022890095325775635
0.01439683600971242,0.0002690337468999656
0.018041442150791172,0.0003186409334385073
0.02280402773637707,0.0003798366914251061
0.029027959486806823,0.00045518674974593526
0.03716661343628932,0.000547872648154174
0.04780959985582666,0.000661739929194341
0.061709918411626354,0.0008013119088079654
0.07988161752286291,0.0009724180103457547
0.10364266991849956,0.0011820946098148113
0.13461633028446518,0.0014381348433035318
0.17517596636189833,0.001752094088610226
0.22809975997990622,0.0021355875682496223
0.29728276348248306,0.0026047718553775454
0.387502697933817,0.003177345459366543
0.5056316881352892,0.003878775227239506
0.6590382011301607,0.0047310307257259765
0.8600097942260921,0.005775736782156163
1.,0.0064668772895000864


==> data/dataNumExampleReaction40Elem200GP105.csv <==
1.e-7,3.194668458199482e-12
0.00002041343447804148,6.521602502941227e-10
0.000053584227074320394,1.7119664594526056e-9
0.00008047612548907321,2.935427074140033e-9
0.00009007742236120458,5.380395583474532e-9
0.00015121594428368026,1.3941423332922705e-8
0.0002560425978672324,3.6513039144101864e-8
0.00039801103218069895,9.106326326108615e-8
0.0006500006698328972,2.387679560077897e-7
0.0010215757020810028,5.807227412794129e-7
0.0015683825227801945,1.3544467665348875e-6
0.002346320914463114,3.140405671164955e-6
0.0029463971144307213,7.660637589287944e-6
0.0015812516414158827,0.000011897022293034685
0.0015221090520575586,0.000011965901746981839
0.0014383647650843428,0.000012056937834120781
0.0013198097592490572,0.00001217330107718649
0.0011521608740118314,0.000012313663645251074
0.0009160456524157458,0.000012464647114972293
0.0005901041396787154,0.0000125876540765684
0.0008618938089103283,0.000016276138410829637
0.0012184484463921032,0.000018803203071606368
0.0016475700066902093,0.00002236820747150356
0.0021464181149324427,0.00002785677129141153
0.0026194423326707746,0.00003800691607499726
0.002657212009880305,0.00004893882869461304
0.0025601537503835664,0.00005684645227920643
0.0025348197385471074,0.00006630417719454603
0.0030108963819307564,0.00008384537264811195
0.003171955270821138,0.00008760683543118045
0.0034018686901404493,0.00009260666824122219
0.00369351920889545,0.00009860559205995562
0.004065488966084184,0.00010595947548463786
0.004542210200837413,0.00011510871894238658
0.005158112748942541,0.0001266133730221811
0.0059578530741533015,0.00014109365515742323
0.006999412557185424,0.0001592502528374555
0.008356779964596205,0.00018190891158837048
0.010125892543867795,0.0002100895803025648
0.0124339718665065,0.0002450667384256613
0.015449234432634186,0.00028840556576650855
0.019389931555862543,0.0003419799488704519
0.024542863438670886,0.00040808979836037644
0.03127639743957722,0.0004894611235721942
0.04006676762622377,0.0005893680545647692
0.051570254402963936,0.0007121790180462315
0.06661054260001237,0.0008628516989249123
0.08623707203857732,0.0010472211426953044
0.11190627799892976,0.0012731957587563264
0.14545546095167142,0.0015498409045247782
0.1892684540609057,0.0018881202010661846
0.2464981434487522,0.00230177102973584
0.3212340712043078,0.0028073425518307937
0.41889207751679425,0.0034255235331846975
0.5463489432006053,0.004180494278354846
0.7126116488963262,0.005101826136419338
0.9304047473400633,0.006230981569436911
1.,0.006577104570521214


==> data/dataNumExampleReaction40Elem50GP105.csv <==
1.e-7,1.2778679166341265e-11
0.00002041065127608996,2.608510796470708e-9
0.00005357417229556162,6.848120984688025e-9
0.00010772017964390731,1.3773499392285612e-8
0.00019611405244542035,2.5088267325612046e-8
0.00034039052114457784,4.35803685982431e-8
0.0002875201435691341,5.4547557128744456e-8
0.0004984416833016174,1.3462173242402216e-7
0.0006900655322787372,2.735561646861052e-7
0.0010411937630967639,5.930135442207708e-7
0.0015099535745603885,1.2535778024305993e-6
0.002197369736258318,2.719214933500074e-6
0.002936572840925124,6.240812200536882e-6
0.002182181576771107,0.000010938900948124098
0.0009840686631054074,0.000012426827491554722
0.0006255497285179327,0.000012577426846511856
0.0010711018446526476,0.00001737240101922638
0.0014546423765083479,0.000020150888012667335
0.001915598726207874,0.000024172500604110938
0.0024368526183085656,0.000030606275888581374
0.002823979882734463,0.000043935753525509505
0.0029677038948690334,0.00007820609791844412
0.0030413053703135175,0.00008015227191622565
0.0031465054079583246,0.00008271972447746866
0.0032968088771881507,0.00008610725109506421
0.0035114530507929023,0.00009060194958276577
0.0038179345649945145,0.00009663555639173246
0.004207877452559741,0.00010396432926779078
0.00470699520839788,0.00011304475743970348
0.0053510421898167555,0.00012443508385893282
0.00618695490096156,0.00013876776487558792
0.007276161682744437,0.00015675054315734786
0.008695941899981371,0.00017918865763946398
0.01054658834100582,0.00020709264011501034
0.01296048077513145,0.00024170960138981783
0.01611526914862751,0.0002846128619974318
0.020238659555744536,0.00033764090158689905
0.02562917244603257,0.00040304941497886805
0.03267334337770329,0.0004835660289890277
0.04187273721263868,0.000582429661640526
0.05390668794967252,0.0007039080415570456
0.06963897155839299,0.0008529251729170843
0.09016571838908741,0.001035266562786137
0.11702642064192434,0.0012588265177969835
0.15212628338213163,0.0015324531506444652
0.19796731357344882,0.001867098448414338
0.25785254003223984,0.0022762382060452155
0.3360538787802389,0.0027762878657264164
0.4382295588797912,0.00338773296469011
0.5715639566345504,0.0041342872520927915
0.7454601570599279,0.005045188774640205
0.9732969290114131,0.006161758367855957
1.,0.006287942777475838


==> data/dataNumExampleReaction80Elem105.csv <==
1.e-7,3.1946684695920855e-12
0.000014632737989260793,4.674769841324491e-10
0.000038364130941879193,1.2256721955333887e-9
0.00007711608181027197,2.463867527433846e-9
0.00007124041546045172,3.309840012521314e-9
0.0001257512363984167,8.480259684819858e-9
0.0001864204918932525,1.934122242903468e-8
0.00028508317916788235,4.714330467733022e-8
0.00046327992411467344,1.2267052020651373e-7
0.0007587375874124045,3.229643206341832e-7
0.0012446455726513328,8.577497186960557e-7
0.0019711301944745027,2.1519288261628877e-6
0.0028510870266215496,5.374065141101978e-6
0.0028554477629895224,5.407292455934061e-6
0.002535192841336771,0.000010033930049570348
0.0025291587837362405,0.000010053059451927207
0.0017002540758179268,0.00001174631982223378
0.0007654812525617383,0.000012532778733577617
0.0003788221375347962,0.000013079082374740751
0.0006185467505538057,0.000014694372965583756
0.0007115660939794744,0.00001528964046070263
0.0008420616482486574,0.000016143838883745168
0.0010242286732840174,0.000017389121747785063
0.0012509400574147152,0.00001904999170917413
0.0015313600049835345,0.000021329198811204965
0.0018727549238964079,0.000024594431434784778
0.002269925723405307,0.000029652569441381005
0.0026409152887851726,0.00003909295856923192
0.0026434268683076597,0.00003923841159448986
0.0025766482863392197,0.000055456062568256734
0.0035677837737603823,0.00009605317913983016
0.003949145344070518,0.0001036847507951879
0.004437023919642199,0.0001131103660984515
0.005066519870559631,0.00012492263390778344
0.005884594804788102,0.00013978772779974294
0.006951224492619168,0.0001584261524008347
0.008341844413425486,0.00018166512308185126
0.010156156564575056,0.00021056041913142254
0.012525244316629216,0.00024641415549298343
0.015621416230945793,0.0002908129375313734
0.01966963421159706,0.00034567311691969735
0.02496179952671129,0.0004133037269607523
0.031884586832459,0.0004965817942290465
0.04093613524219154,0.000598931840787291
0.05277598250849183,0.0007246286909802918
0.0682527865453224,0.0008787553358080916
0.08849401109501429,0.0010677092083923381
0.11496353477137128,0.0012991918609475128
0.14956124024269987,0.0015825281875870983
0.19478941916875828,0.0019292701062697676
0.25390849162468343,0.0023534567782536875
0.33118199163976114,0.0028722732789246003
0.4321672290966322,0.003506615975833946
0.5642091513971561,0.004282508577353877
0.7366650113929014,0.005230409162939875
0.9618874836379179,0.006388314826900138
1.256301055257245,0.007804014213483035


==> data/dataNumExampleReaction80Elem105c005.csv <==
1.e-7,3.1946684695920855e-12
0.000014632737989260793,4.674769841324491e-10
0.000038364130941879193,1.2256721955333887e-9
0.00007711608181027197,2.463867527433846e-9
0.00007124041546045172,3.309840012521314e-9
0.0001257512363984167,8.480259684819858e-9
0.0001864204918932525,1.934122242903468e-8
0.00028508317916788235,4.714330467733022e-8
0.00046327992411467344,1.2267052020651373e-7
0.0007587375874124045,3.229643206341832e-7
0.0012446455726513328,8.577497186960557e-7
0.0019711301944745027,2.1519288261628877e-6
0.0028510870266215496,5.374065141101978e-6
0.0028554477629895224,5.407292455934061e-6
0.002535192841336771,0.000010033930049570348
0.0025291587837362405,0.000010053059451927207
0.0017002540758179268,0.00001174631982223378
0.0007654812525617383,0.000012532778733577617
0.0003788221375347962,0.000013079082374740751
0.0006185467505538057,0.000014694372965583756
0.0007115660939794744,0.00001528964046070263
0.0008420616482486574,0.000016143838883745168
0.0010242286732840174,0.000017389121747785063
0.0012509400574147152,0.00001904999170917413
0.0015313600049835345,0.000021329198811204965
0.0018727549238964079,0.000024594431434784778
0.002269925723405307,0.000029652569441381005
0.0026409152887851726,0.00003909295856923192
0.0026434268683076597,0.00003923841159448986
0.0025766482863392197,0.000055456062568256734
0.0035677837737603823,0.00009605317913983016
0.003949145344070518,0.0001036847507951879
0.004437023919642199,0.0001131103660984515
0.005066519870559631,0.00012492263390778344
0.005884594804788102,0.00013978772779974294
0.006951224492619168,0.0001584261524008347
0.008341844413425486,0.00018166512308185126
0.010156156564575056,0.00021056041913142254
0.012525244316629216,0.00024641415549298343
0.015621416230945793,0.0002908129375313734
0.01966963421159706,0.00034567311691969735
0.02496179952671129,0.0004133037269607523
0.031884586832459,0.0004965817942290465
0.04093613524219154,0.000598931840787291
0.05277598250849183,0.0007246286909802918
0.0682527865453224,0.0008787553358080916
0.08849401109501429,0.0010677092083923381
0.11496353477137128,0.0012991918609475128
0.14956124024269987,0.0015825281875870983
0.19478941916875828,0.0019292701062697676
0.25390849162468343,0.0023534567782536875
0.33118199163976114,0.0028722732789246003
0.4321672290966322,0.003506615975833946
0.5642091513971561,0.004282508577353877
0.7366650113929014,0.005230409162939875
0.9618874836379179,0.006388314826900138
1.256301055257245,0.007804014213483035


==> data/dataNumExampleReaction80Elem105c0055.csv <==
1.e-7,1.9845530231638438e-10
0.000014608487610514774,2.901939153316467e-8
0.00003827828341402436,7.615874458765924e-8
0.00007686988961414092,1.5333821551540865e-7
0.00013972337446491862,2.79915194815577e-7
0.0002415872054748312,4.877712960533494e-7
0.0004067774083918791,8.31810002335895e-7
0.0006720041747300181,1.4049600997291458e-6
0.0010918065292485595,2.3755760658509357e-6
0.001729773940681271,4.071172518820107e-6
0.0024676839428596983,6.864577525007506e-6
0.0018716206548957605,0.000012236665130726208
0.0012793224399201663,0.000012738598846753855
0.0005119187455231045,0.000012821800111279414
0.0004335195532810626,0.000013685649794570407
0.0008215982419379159,0.000016353215871770313
0.0011074249045427468,0.000018445459135140244
0.0014563439854989265,0.00002129669931296308
0.0018761353205990422,0.000025412965327730776
0.0023481559024935454,0.00003197440095728619
0.0026727921873394263,0.00004570782012177591
0.002570785164593154,0.00005612395248403082
0.0025523703700532706,0.000057696413483302594
0.002528972377367294,0.00006022994802473529
0.002521664694811612,0.0000658570327448961
0.0026992013713472273,0.00007595304183628457
0.002769015789595425,0.00007823155151050545
0.002868294911339155,0.00008109262308211157
0.0030094103738131546,0.00008472434562524847
0.0032099991091483543,0.00008940671722836892
0.0034954292100546616,0.00009556610281253632
0.003857073796083688,0.00010294665942907864
0.0043189670487586655,0.00011202635395721715
0.004913890247161198,0.00012338088485980454
0.005686047081118484,0.00013766801242899758
0.006692423159549985,0.0001556015746184171
0.008004744882919877,0.00017798774324147282
0.009716310677539317,0.00020583185111016505
0.011950741735679154,0.00024039623573744034
0.014870853336714802,0.00028322189108809584
0.018687770053246427,0.0003361512516384217
0.023679130192654843,0.00040144987464649923
0.030206593277613217,0.0004818618724485024
0.038742856274620735,0.0005807349807608955
0.04990613050445062,0.0007021600264235858
0.06450375162779373,0.0008511266766944026
0.08358342243894247,0.001033661848989141
0.10853961840252419,0.0012573621099409987
0.14117107324218164,0.0015312880818625224
0.18383353520978324,0.0018665598892425722
0.23959843063737488,0.0022767173541188845
0.31249182310625906,0.002778399263167197
0.40777365408543015,0.003391920864249706
0.5322562820460066,0.0041417446530497
0.6949050525039249,0.005058171507821396
0.907242272890527,0.006177221446735243
1.,0.006644790245844773


==> data/dataNumExampleReaction80Elem105c0055IP669.csv <==
1.e-7,1.608308875300087e-10
0.000014610844890570332,2.3519032028699035e-8
0.000038286970549669365,6.17169774771157e-8
0.00007689575634672139,1.2423922632328813e-7
0.0001397964347891735,2.2672933453383467e-7
0.0002418676430856158,3.9494269995882204e-7
0.00040735985329556305,6.727883323402804e-7
0.0006738323356430678,1.1347510375275447e-6
0.001097474508569664,1.9132281637664517e-6
0.0017506801153184303,3.260079159939067e-6
0.002652101220883931,5.728428185097388e-6
0.00285061314129183,0.000010432296038330891
0.001932733242690775,0.000012088919951545873
0.0009937030398351862,0.000012651377203952777
0.0006813767679336215,0.000012691128941950437
0.0003987157558985205,0.000013223927381309907
0.0006474771361501743,0.000014858046537829551
0.0007797115687210748,0.000015701186599105868
0.0009441093688223364,0.000016783049113138285
0.0011490205739855487,0.00001820356363799961
0.0014036745885211734,0.000020113342163151533
0.0017172173236908068,0.000022764778119782787
0.002094164764186389,0.000026645691501655903
0.0025125889719806852,0.000032964629319441954
0.0027490281295160985,0.00004704894048923169
0.0031688249298431307,0.00008609282914388665
0.0034242655729396568,0.0000916383905923742
0.003746721900703213,0.00009817844961212789
0.004156936127651365,0.00010613252348062874
0.004682921782295055,0.0001160110461631593
0.005363038979474897,0.00012842141001238698
0.006247907104280302,0.00014403603828377388
0.007401538413697647,0.0001635867572671694
0.008905718565628962,0.00018794749281266995
0.01086802321314603,0.00021822116484055895
0.01343137296944285,0.00025578132253656696
0.01678138252083147,0.00030226819274917563
0.02116149758151942,0.0003596855499631152
0.026889200910054676,0.00043046419347683024
0.034378831918485994,0.0005175606823965562
0.044175101608347395,0.0006246173391015811
0.056984399163768865,0.0007560216889007654
0.07373452438049842,0.0009171811289373985
0.09563999701197301,0.0011147164117890143
0.12427427609174467,0.0013565981790239073
0.16170229858251509,0.0016526491269708288
0.21060899029318375,0.0020147756421290824
0.2745211561673941,0.00245766872310621
0.35807084787805626,0.0029994193953202936
0.4673168841591266,0.0036621327787969282
0.6101056456063018,0.004472392097785716
0.7968010585048532,0.005463288037582836
1.,0.006477380812809325


==> data/dataNumExampleReaction80Elem105c006.csv <==
1.e-7,2.0823604844922586e-10
0.000014607840291342543,3.0448691070649616e-8
0.000038276232434842075,7.991099253323258e-8
0.00007686457141933881,1.6089695452762803e-7
0.00013970993285655103,2.9372551688819034e-7
0.0002418674944448096,5.122109366658372e-7
0.0004071835462836828,8.731620553170856e-7
0.0006731850575923074,1.4751258176460105e-6
0.0010945814165793904,2.4946360081550163e-6
0.0017348556892332037,4.276271668397845e-6
0.0024652562294301393,7.2163048282147466e-6
0.001459759500929962,0.0000126874059327561
0.0011034458090771037,0.000018469536908173427
0.001463862984076053,0.000021436581863158895
0.001896157697920528,0.00002573676198186752
0.0023769344473797706,0.00003266158736991813
0.0026627502310299605,0.000047764588084579784
0.0026111870280537837,0.00005289894619917284
0.0025545373903404986,0.00005742508855379261
0.0025159953440415423,0.00006490648106137129
0.0025160940301286803,0.00006494125641516753
0.002785632136696235,0.00007886340764043202
0.0028303428793543077,0.00008016498138078108
0.002894262757036244,0.0000819179117625829
0.002985663325787824,0.00008426496113607233
0.00311636143477308,0.00008740026894455896
0.003303154391431399,0.0000915971138920578
0.0035702274626389367,0.00009726026379552194
0.0039100896870586195,0.00010415231143163194
0.004344949608723042,0.00011268920587036504
0.004905098979070001,0.00012339056486012669
0.005631389865964545,0.00013686669052393255
0.006576938027690811,0.00015379831844388944
0.007809204876058903,0.00017496317647897053
0.009415344711439318,0.00020131636882833592
0.011511562588026585,0.00023407106764640473
0.014249841938281353,0.0002746930733228403
0.01782903346103659,0.00032495817254818773
0.022508935533793847,0.00038702390646639523
0.02862740394530176,0.00046349689463374283
0.03663119628244082,0.0005576171423567408
0.04709476989230978,0.0006732295912503447
0.060780091187330944,0.0008151524757533044
0.07867475730561792,0.0009891830544171212
0.10206512455856571,0.0012023702907523748
0.13265323503520757,0.0014635121705156295
0.17264542183755197,0.0017831970298491928
0.2249205641209285,0.0021743376111827417
0.29324980957508423,0.002652785444672595
0.38256187991528967,0.0032379120778172066
0.4992711072515173,0.003953227260709347
0.6516038755818181,0.004826620431619716
0.850912887868354,0.00589548697420339
1.1114910497725423,0.00720244040426693


==> data/dataNumExampleReaction80Elem105c007.csv <==
1.e-7,2.1332094176115427e-10
0.000014607484803683016,3.119161135114934e-8
0.000038275173486801865,8.186115088732875e-8
0.00007686201884932401,1.6482487906800217e-7
0.00013969000782709088,3.008840760663085e-7
0.00024181581897048967,5.247137919598484e-7
0.0004072695457993436,8.947728827307243e-7
0.0006734209005814856,1.5117568715561445e-6
0.001095109035001476,2.5568697565309237e-6
0.0017355482012736355,4.384034698458913e-6
0.002459767746910395,7.402389479153676e-6
0.0011956853019941729,0.000012850099308772591
0.0007043211990055105,0.000012896391735197753
0.0005501775747032238,0.000012865506340389247
0.00036931926005230375,0.000012944286834912569
0.0008137733829132846,0.000016362067131222256
0.000827837645818069,0.00001646204899063107
0.000850812669744847,0.000016626133998667685
0.0008833148671379262,0.00001685993256422824
0.0009292694141186871,0.000017194030801002264
0.0009941768307932747,0.00001767347948298907
0.0010856766082237821,0.000018365788358458597
0.0012142240503866348,0.000019374884722020425
0.001393771804081065,0.00002086801149484615
0.0016418178083499686,0.000023133908195971387
0.0019761032016733606,0.000026735398203602857
0.002358095836322496,0.00003239048498566814
0.002664165823571595,0.00004358939573429008
0.002663063531920655,0.00004744829086068825
0.0025680269269031646,0.00005622135035833996
0.0025217090664822112,0.00006103096064211111
0.002675576832262897,0.0000753261971829771
0.002785723042635142,0.00007894873078350892
0.0029387190507673333,0.00008316045991254434
0.003153631478273037,0.00008834227234278541
0.0034228313198995802,0.00009425809013535735
0.003763359244627974,0.00010129962796025065
0.004197508615449304,0.00010992054198225194
0.004755611666655674,0.00012067155009848687
0.005478854233848973,0.00013419318246320894
0.006420776522173333,0.00015118322580633288
0.007649119514807755,0.00017242032084947498
0.00925083642738272,0.00019885170333767618
0.011341557895459098,0.0002316824476946526
0.01407267214398373,0.0002723727642845418
0.01764308946001172,0.0003227031086683492
0.022311518711772213,0.00038482064987485284
0.028415961095965225,0.0004613403046325529
0.036400582893731596,0.0005554789742865315
0.046840057865967046,0.0006710958762160685
0.0604931171340187,0.0008129883597484955
0.07834566523465446,0.0009869552545622023
0.1016815377163077,0.0012000435637656154
0.13219546545959315,0.001461014767811672
0.1720919811939042,0.0017804782594213753
0.22424040615423968,0.002171313640259104
0.29240282832485326,0.002649359165967563
0.3815005736075557,0.003233997695062038
0.4979257415403679,0.003948671746287075
0.6499018205721785,0.004821340915138916
0.8487306714960166,0.00588922717447507
1.1086785818892653,0.007194948917358862


==> data/dataNumExampleReactionDense105.csv <==
1.e-7,2.0823604844922586e-10
0.000014607840291342543,3.0448691070649616e-8
0.00003680055972783774,7.682242673738504e-8
0.00005899446910634593,1.233386792011004e-7
0.00008118933354339617,1.6999901712750492e-7
0.00010338515425697387,2.1680522844118907e-7
0.00012558193274728207,2.6375914004685906e-7
0.00014777967093876736,3.1086261941224997e-7
0.00016997837004209044,3.581175731384053e-7
0.0001921780307929803,4.0552594889537764e-7
0.00021437865503455393,4.5308974011805056e-7
0.0002365802440590974,5.008109837009012e-7
0.00025878279874646224,5.486917619049967e-7
0.0002809746378865886,5.967195228687551e-7
0.0003031469442033212,6.448877186422772e-7
0.00032532501613888873,6.932321262591881e-7
0.0003475077783281315,7.417528978611877e-7
0.0003696946294729794,7.904510018129059e-7
0.00039188485824550326,8.393275315868233e-7
0.0004140780605528122,8.883840975997773e-7
0.0004362739752055897,9.376225759833692e-7
0.00045847229282784685,9.870449597294438e-7
0.0004806728462619151,1.0366534734176794e-6
0.0005028754112320583,1.0864504344878275e-6
0.0005250798314243698,1.1364383153363619e-6
0.0005472860242194318,1.1866197354781576e-6
0.0005694939083961897,1.2369974102897766e-6
0.0005916713587973267,1.287533526417588e-6
0.0006138505904433823,1.3382742590389613e-6
0.0006360336973511947,1.3892252880163473e-6
0.0006582206165933849,1.4403894310390517e-6
0.0006804107009207378,1.4917692178542923e-6
0.000702603890356165,1.5433675763104355e-6
0.0007247999474126548,1.5951876047343876e-6
0.0007469985817558271,1.6472325879804167e-6
0.0007691998811729818,1.6995059502239625e-6
0.0007914034279452816,1.7520111211447422e-6
0.0008136092553597324,1.804751814469402e-6
0.0008358172208688548,1.857732011790016e-6
0.0008580133916958418,1.910937580830506e-6
0.0008801917509608276,1.964365915705854e-6
0.0009023740587025547,2.0180503576017216e-6
0.0009245596952064339,2.0719947177500375e-6
0.000946748674418091,2.1262036137756064e-6
0.0009689409382052804,2.180681434776346e-6
0.0009911359997189044,2.2354326166480797e-6
0.001013333839900834,2.2904624356671313e-6
0.0010355344693308685,2.3457759630322785e-6
0.0010577374699130427,2.40137815587431e-6
0.0010799429445790382,2.4572749212091504e-6
0.0011021506705085277,2.5134718583571776e-6
0.0011243348503565073,2.5699408524348694e-6
0.0011465137725402861,2.6267139595416455e-6
0.001168696302598673,2.6838092029807877e-6
0.0011908819742850474,2.741233038205113e-6
0.0012130710811368358,2.7989926571322563e-6
0.0012352627385501525,2.857094371281504e-6
0.0012574577771295888,2.9155463701129795e-6
0.0012796551060962663,2.974355945024095e-6
0.0013018550226352587,3.0335315014434934e-6
0.0013240573995856883,3.0930810327640685e-6
0.0013462620803550832,3.1530134085707914e-6
0.0013684351487079985,3.2132930326966977e-6
0.0013906112838437345,3.273976718978517e-6
0.0014127905606357996,3.335075125438457e-6
0.0014349730158168352,3.396598647712368e-6
0.0014571581302894885,3.45855776877227e-6
0.0014793458896460705,3.520964087847878e-6
0.0015015365849208441,3.583829830860097e-6
0.001523729443868875,3.6471668709258916e-6
0.0015459246139868051,3.7109889827462595e-6
0.0015681180773277415,3.7753044724824067e-6
0.0015902831711509615,3.8400920748761155e-6
0.0016124512767181642,3.90541097555644e-6
0.0016346221343933414,3.97127690931478e-6
0.0016567956870559288,4.037707376816331e-6
0.0016789717018847632,4.1047196567369805e-6
0.0017011498703380632,4.1723333783249324e-6
0.0017233298092578957,4.2405675981743805e-6
0.0017455120120588254,4.30944441035246e-6
0.0017676907895857697,4.378978828594761e-6
0.0017898407263073081,4.44916100091476e-6
0.001811993503795133,4.520060271471669e-6
0.0018341480601209395,4.591703122433944e-6
0.001856304426812153,4.664119121109171e-6
0.001878462055807232,4.7373383523970905e-6
0.001900620902447636,4.811394041958424e-6
0.0019227806318968216,4.886322392687044e-6
0.0019449387490914779,4.96215791377251e-6
0.0019670631038292427,5.038898461408531e-6
0.0019891884205667553,5.116636953049003e-6
0.002011314302361286,5.195422768528024e-6
0.00203344018236869,5.2753081797081046e-6
0.0020555651915073188,5.35634889206214e-6
0.002077689248207333,5.438607164130142e-6
0.002099810898612526,5.522150786355941e-6
0.002121896696859935,5.607007894975827e-6
0.002143976954613437,5.693303909235642e-6
0.0021660542014877186,5.78113679946049e-6
0.0021881265716935986,5.870606562434228e-6
0.002210193972578278,5.961826966015271e-6
0.0022322543488438123,6.0549239511902084e-6
0.0022542820608826837,6.150005638286835e-6
0.002276287646440734,6.2472526203931605e-6
0.002298281506302351,6.346871380598709e-6
0.002320261947698034,6.44907534267671e-6
0.0023422266084454023,6.554115145385392e-6
0.002364160210300609,6.662265105075206e-6
0.002386039654374532,6.773845026780603e-6
0.0024078912646126114,6.889317181635714e-6
0.0024297070886527493,7.009186155682544e-6
0.0024514781640437304,7.134080006113933e-6
0.0024731575414267057,7.264736467533757e-6
0.0024947553995397008,7.402219605626972e-6
0.002516258835405673,7.547906000648311e-6
0.0025376218415184477,7.703659265994624e-6
0.0025587618236831864,7.872152943807706e-6
0.0025796276321201194,8.057637092639177e-6
0.002600016272936454,8.26711358555476e-6
0.0026195373210475934,8.51414065744906e-6
0.0026370074694108403,8.831593743868034e-6
0.00264538322457022,9.352750809839229e-6
0.0023600935555334254,0.000011328452375006064
0.002336632900783685,0.000011398279307080206
0.0023131898081621893,0.000011464309241151008
0.002289767442495244,0.00001152695072326312
0.002266361858435443,0.000011586533276479027
0.0022429697181438816,0.000011643327741638499
0.002219582856419121,0.000011697558813016876
0.0021962024373797288,0.00001174943447803875
0.0021728282012853867,0.000011799133705443256
0.0021494587043699633,0.000011846806362014739
0.0021260918735108727,0.000011892585006713103
0.0021027252230214825,0.000011936587643146101
0.0020793558768521566,0.0000119789108346674
0.002055986327147289,0.000012019659686143217
0.0020326154081720385,0.000012058916802120019
0.00200924261054622,0.000012096758361554178
0.001985866848032087,0.000012133252524924691
0.001962486874871161,0.0000121684585914438
0.0019391003562878209,0.000012202431071737553
0.0019157094445646553,0.000012235227956384868
0.001892313485276274,0.000012266896075036147
0.0018689122297256735,0.000012297478709755519
0.0018455050813306392,0.00001232701563381967
0.0018220917070992026,0.000012355545275174757
0.001798669905035605,0.000012383095713858205
0.0017752404798621034,0.000012409700924377685
0.0017518037846343,0.000012435393558423574
0.0017283596734378663,0.000012460200119716967
0.0017049074867656528,0.00001248414574648183
0.0016814473023845054,0.000012507252070552508
0.001657978689963247,0.000012529542518078477
0.0016345002531690561,0.000012551034115125623
0.0016110122317510311,0.000012571745822376364
0.0015875151114507226,0.000012591698001321403
0.0015640085785995827,0.000012610906743774821
0.0015404923930815834,0.000012629386369377143
0.0015169664080612085,0.00001264715172778286
0.0014934301654847193,0.000012664215267178553
0.0014698837225366717,0.000012680589180420754
0.0014463255277394904,0.000012696281953730303
0.0014227566673946869,0.000012711307006686018
0.0013991768628469712,0.000012725673814167546
0.0013755858894054752,0.000012739392215643536
0.0013519836031275307,0.000012752469342862307
0.0013283698385811132,0.000012764913016476403
0.0013047442872050907,0.000012776730459194367
0.0012811065772463904,0.000012787926210977053
0.0012574560637459312,0.00001279850647386378
0.0012337932296085832,0.00001280847807158883
0.0012101178647479574,0.00001281784400603914
0.0011864297867608623,0.000012826609976245799
0.0011627287724120005,0.000012834778238250948
0.001139014705710641,0.000012842353881559361
0.0011152872768751994,0.000012849337908952228
0.0010915463376630133,0.000012855733437837358
0.0010677913032681888,0.000012861541023558715
0.001044022503595446,0.000012866763662083055
0.0010202397245318423,0.00001287140292041385
0.0009964430199558736,0.000012875459794774169
0.0009726320784242948,0.000012878935712840565
0.0009488069305257293,0.000012881831567891546
0.0009249674768000446,0.000012884148283061943
0.000901113724772332,0.000012885887198270819
0.0008772454394938726,0.000012887049343364952
0.0008533630048065627,0.000012887637892055638
0.0008294666900868299,0.000012887655938225665
0.0008055567815353252,0.000012887108405157735
0.0007816337770314185,0.000012886001386429747
0.0007576983253607648,0.000012884344862592375
0.0007337513074304278,0.000012882151473531719
0.0007097939942848499,0.000012879438761572576
0.0006858279104453523,0.000012876230957636035
0.0006618554832715704,0.000012872562548842722
0.0006378798959317329,0.000012868481580198543
0.0006139054061464948,0.000012864053913654375
0.0005899379598359787,0.000012859372473146558
0.0005659859113665792,0.000012854569146055882
0.0005420612520752079,0.000012849834386311019
0.0005181816020857658,0.000012845450456541903
0.000494373866699865,0.00001284184513477074
0.00047068114612398447,0.000012839696114501711
0.0004471630673990754,0.00001284009671177538
0.0004239815325397909,0.000012845166449383834
0.00040141828302825205,0.00001285905515706863
0.0003802853802608484,0.000012892365051762281
0.00036446996289638136,0.000012987973077455313
0.0007496743531950657,0.00001588845692610842
0.0007666604488703617,0.00001600696261955855
0.0007836599095116171,0.000016126005277214417
0.0008006716671996788,0.000016245598075502986
0.0008176946113213126,0.000016365752864940485
0.0008347278882200993,0.000016486481954273817
0.000851771158635654,0.000016607800506490168
0.0008688235515565906,0.00001672972051031292
0.0008858843735301648,0.00001685225247612717
0.000902952992072827,0.00001697540764899943
0.0009200292778404777,0.000017099202173896134
0.0009371122297447492,0.000017223643113456824
0.0009542021146417144,0.000017348748405173267
0.0009712984860340629,0.00001747452838135339
0.000988400826771993,0.00001760099604175818
0.0010055087290054099,0.00001772816318621872
0.0010226218834966277,0.000017856041242870352
0.0010397398526010868,0.00001798464379168356
0.0010568623437640548,0.000018113983282524136
0.0010739891916402731,0.000018244072071281828
0.0010911200563984552,0.0000183749246219023
0.001108254843507611,0.000018506556090075628
0.0011253933766122647,0.000018638979620784306
0.0011425354399141924,0.000018772210219523446
0.001159680744912241,0.00001890626235346183
0.0011768291252477003,0.00001904115108063674
0.0011939804012966325,0.000019176892540970908
0.00121113447306263,0.000019313501805237956
0.0012282910556294067,0.000019450995870196053
0.0012454501097085779,0.00001958939144238673
0.0012626114279351453,0.00001972870628583808
0.001279774915279653,0.000019868957875819604
0.0012969403829390296,0.000020010166052266548
0.0013141077363811161,0.000020152347890592913
0.001331276929602401,0.000020295524212197123
0.001348447779131532,0.000020439715564752985
0.0013656201553670685,0.00002058494311212109
0.0013827941277903741,0.000020731227730383557
0.0013999694174148165,0.000020878591679662946
0.0014171460270498534,0.000021027059003760062
0.0014343237750464944,0.0000211766541880409
0.00145150269814051,0.000021327400475567443
0.0014686826886032712,0.00002147932487738414
0.001485863572749525,0.00002163245399973597
0.0015030454324965188,0.000021786814679744873
0.001520228098831595,0.000021942436449812544
0.0015374115495198513,0.000022099349681121983
0.0015545956908125892,0.00002225758517394958
0.0015717804883231105,0.000022417174709998475
0.0015889658764269678,0.000022578151747522195
0.0016061518002349435,0.000022740551834386606
0.00162333812425754,0.00002290440982111782
0.0016405247304271064,0.000023069764697636504
0.0016577116970849719,0.00002323665511612654
0.0016748988070621397,0.00002340512214004612
0.001692086117836987,0.00002357520895197602
0.0017092735193843691,0.00002374695957050102
0.0017264608188872856,0.000023920422791790484
0.0017436480952722575,0.00002409564505072726
0.0017608351518970864,0.00002427267974268281
0.0017780220073877102,0.000024451579418218253
0.0017952085672048946,0.000024632401173704625
0.001812394722555418,0.00002481520339424597
0.0018295803185103404,0.000025000049111701533
0.001846765399184301,0.000025187003948568334
0.0018639497266027371,0.00002537613648050628
0.0018811333318944244,0.000025567520025176343
0.0018983161052869891,0.000025761230580589357
0.0019154979069643057,0.000025957349581657956
0.0019326785112007184,0.000026155963337987434
0.0019498580645725423,0.000026357162077446372
0.0019670361537871576,0.000026561042118658854
0.00198421281883352,0.000026767707660596378
0.002001387820883735,0.000026977265163863166
0.0020185611244843676,0.000027189832153371764
0.0020357324884812786,0.00002740553147097865
0.0020529017638583206,0.000027624496554580838
0.0020700687665878947,0.000027846868190074293
0.0020872332954412856,0.000028072796773880894
0.0021043950027533624,0.00002830244931036844
0.0021215538249248567,0.000028535997908460398
0.0021387095184724992,0.00002877363390770861
0.00215586168334277,0.00002901556085311511
0.0021730099916508444,0.000029262003254206317
0.0021901542079308745,0.000029513199676962573
0.002207293834300426,0.000029769416572510664
0.0022244284931562976,0.000030030940388503513
0.0022415577642549245,0.000030298085930697237
0.0022586810578685288,0.00003057120206653632
0.002275797796108385,0.00003085067110324396
0.0022929073439959713,0.000031136919090308385
0.0023100089552663956,0.0000314304192758838
0.0023271017034272624,0.00003173170145059825
0.002344184578823905,0.000032041361575018204
0.0023612564595021104,0.00003236007311253897
0.002378316037127254,0.00003268860278807066
0.002395361657276962,0.00003302782601749196
0.0024123915256447346,0.000033378754270126966
0.0024294033600015847,0.000033742565904884385
0.002446394513771792,0.00003412064170915403
0.002463361692549267,0.00003451462066413925
0.0024803007374861177,0.000034926471633311626
0.0024972065419822617,0.00003535859042334919
0.002514072342190839,0.000035813944356803684
0.002530889557854326,0.000036296270044419016
0.002547646228026168,0.00003681038991505247
0.0025643258682891395,0.00003736269462563738
0.002580905927390736,0.00003796195103419452
0.0025973471277152466,0.00003862071885481124
0.0026135905706857793,0.00003935805566555005
0.0026295277905401095,0.00004020526854769165
0.002644933335817862,0.00004122019494642599
0.002659214432075707,0.00004253230803950587
0.0026698578725840947,0.00004456612335825179
0.0026064702369984457,0.00005326995825526409
0.002588655347258059,0.000054651233172704414
0.0025712299240646815,0.000056022186629201
0.0025542317068595398,0.00005745221806211995
0.0025378849571739983,0.0000590352811372305
0.002522984534227967,0.00006096864716124972
0.002514469191592878,0.00006401262669930748
0.003341633320223318,0.00009243283631391215
0.0033586508720773903,0.00009279993243532791
0.0033776973476550023,0.00009320909321076237
0.0033967572696882325,0.0000936168192851479
0.0034158304257556346,0.00009402318087619807
0.0034349165837542633,0.0000944282434629188
0.0034540154273863316,0.00009483206720526001
0.0034731266975577746,0.0000952347084418343
0.003492250776337587,0.00009563623432276222
0.0035113876954165593,0.00009603670495956541
0.0035305371712173956,0.00009643616253010578
0.003549698939287502,0.00009683465299818207
0.0035688727250220956,0.00009723221733639285
0.0035880584818185025,0.00009762890049665185
0.0036072566640308152,0.00009802475475647991
0.0036264670201103877,0.00009841981192961792
0.00364568928277422,0.00009881410642864803
0.003664923256084702,0.00009920766684320438
0.0036841685262301556,0.00009960052573153126
0.0037034259757445336,0.00009999272835401092
0.0037226962121420302,0.00010038431558969697
0.00374197886459941,0.00010077531460865943
0.0037612737556162266,0.00010116574486090067
0.0037805806764868344,0.00010155562858338643
0.003799899405207438,0.00010194498324940168
0.0038192300867708026,0.00010233383904074966
0.003838572842340069,0.0001027222233142746
0.003857927659721202,0.00010311014826651713
0.0038772942662017016,0.00010349763359928515
0.003896672331477243,0.00010388469229588755
0.003916061779543889,0.00010427133763266094
0.00393546229126646,0.00010465758440478083
0.003954874542277215,0.00010504345977307462
0.003974298312004058,0.00010542897351966708
0.003993733405396729,0.00010581413768884045
0.004013179642456945,0.00010619896151028638
0.004032636809926817,0.0001065834535902855
0.004052104639900854,0.00010696762423247942
0.00407158349710868,0.00010735148859761234
0.0040910743562844595,0.00010773507896932877
0.004110576964237283,0.0001081183996001437
0.004130091119599424,0.00010850145918278771
0.004149616690112021,0.00010888426036316859
0.004169153441583269,0.00010926680840536544
0.004188701206598229,0.00010964911043655039
0.004208260005602683,0.00011003117288139672
0.0042278301970885114,0.0001104130133624294
0.0042474117541375965,0.00011079463031351058
0.004267004227509106,0.00011117603092299956
0.0042866077219593296,0.00011155721799663287
0.004306221846144093,0.00011193819372006843
0.0043258465302764395,0.0001123189594259208
0.00434548159349702,0.00011269951637529231
0.004365127562575971,0.00011307987976189732
0.004384784257465136,0.0001134600554873761
0.004404451689636574,0.0001138400402530531
0.004424129523647952,0.00011421983752771259
0.004443817624883061,0.0001145994476647056
0.004463515882667567,0.00011497887029350562
0.004483224013967251,0.0001153581048224505
0.004502942535249323,0.00011573716288153929
0.004522672084357096,0.00011611606240269703
0.004542412620780857,0.00011649480482602177
0.004562164161092802,0.00011687338720713612
0.004581926242323414,0.00011725181342039925
0.004601698977408023,0.00011763007614744997
0.004621481911257665,0.00011800818196655051
0.004641275160640812,0.00011838612368907271
0.004661078747145189,0.00011876390464207395
0.004680892839107633,0.00011914153897755152
0.004700717504023822,0.00011951902081286554
0.0047205525479998706,0.00011989635026954902
0.0047403977371350825,0.00012027352469442566
0.004760253013265415,0.00012065054288429994
0.004780118151569723,0.00012102740318985401
0.004799993104718456,0.00012140410485746503
0.004819877618199486,0.00012178064554640121
0.00483977234243742,0.0001221570361249133
0.0048596770645285385,0.00012253327561208803
0.004879591773134361,0.00012290936314500803
0.00489951618470571,0.00012328529691544438
0.004919450238244934,0.0001236610703436343
0.004939393811470141,0.0001240366849788281
0.004959346690147985,0.0001244121401693197
0.0049793086529329395,0.00012478743135404743
0.00499928035908077,0.00012516256972305677
0.005019262435972258,0.000125537567627192
0.005051954834054049,0.00012615036729009786
0.005098293837969107,0.00012701744881625857
0.0051640350186243755,0.00012824452610272347
0.0052574178383706476,0.00012998143228587153
0.005390299409317702,0.00013244077270330515
0.005579817981374292,0.00013592381232263064
0.005850962365692781,0.0001408579072033466
0.006240543493574156,0.00014784954557239827
0.0068030057265972416,0.00015775242845462653
0.007528513748346469,0.0001702222901353856
0.008466507105277764,0.00018589947417993816
0.009681974106824824,0.00020557699026852241
0.011260515397164748,0.0002302323724843701
0.013314464748049705,0.00026105694245882535
0.01599208103046466,0.00029951231373604587
0.01948646244325477,0.000347358266495134
0.024049284784809655,0.00040671968844485304
0.029500629858174574,0.00047405894772906826
0.03497990788503989,0.0005386593791084776
0.04049770504622407,0.0006011946890151568
0.046059124371902724,0.000662097204307821
0.05166379674746882,0.0007216354488244064
0.0573120115350559,0.0007800202479502014
0.0630037257570798,0.0008374138861038036
0.06873663774858965,0.0008939244741444363
0.07451066280388806,0.0009496592686010982
0.08032384637768299,0.001004689683842687
0.08617335284719355,0.0010590662364414194
0.09206183752443724,0.001112879395000252
0.09798539049061433,0.0011661502252611547
0.1039412717879423,0.0012189047536891526
0.10993293015043,0.0012712179017411868
0.11595802498803967,0.001323107959139605
0.12201317066085109,0.0013745810329767183
0.12809703479825363,0.0014256581151947528
0.13421149077669517,0.0014763835032035322
0.14035517461353886,0.001526771934745083
0.14652844702184817,0.001576849847023068
0.15272726430954722,0.0016266060912486363
0.15895207879994228,0.0016760648074420903
0.16519983443561975,0.0017252204387677578
0.1714760957632954,0.001774133853157181
0.17777711080463174,0.0018227913031827886
0.18410379861350734,0.0018712145729287005
0.19045353928064002,0.0019193969328726995
0.19682514750502209,0.001967342615090989
0.20321853884365948,0.002015063309627349
0.2096308622724671,0.0020625488621360683
0.2160664343078429,0.0021098424683546613
0.22252511337487818,0.002156952487146563
0.2290044806252953,0.0022038705976917955
0.23550538538775653,0.0022506116503480805
0.2420269409988445,0.0022971777160953194
0.24856702518941132,0.002343561653284948
0.25512522216109795,0.002389767877023108
0.2617022130408758,0.0024358090201207078
0.2682961736024868,0.002481678611887278
0.27490525497544344,0.002527371256532185
0.28153383872130106,0.0025729231937340613
0.28818232581297765,0.0026183428227303657
0.294849180304376,0.002663625177911119
0.3015328828495518,0.00270876509488574
0.30823411073107837,0.002753772758149531
0.3149531774139653,0.0027986547479581236
0.3216887380538344,0.0028434064540063253
0.3284394445326867,0.002888024315260432
0.3352040153334716,0.0029325040015129866
0.3419847182309119,0.002976864367061835
0.3487804967572571,0.003021103190062893
0.35559022891123415,0.003065216734953663
0.3624128052988192,0.0031092016883062096
0.3692470790386357,0.0031530544905922914
0.37609820823622453,0.0031968121183564013
0.3829659695247807,0.003240475577168875
0.3898493303992457,0.0032840422791688556
0.39674738999723147,0.0033275090298859056
0.40365924025400257,0.0033708728335319627
0.4105839440019864,0.00341413150593102
0.4175239013466984,0.0034573024444350953
0.424478297921689,0.0035003830948857756
0.43144631414440876,0.0035433711116832495
0.4384271339992864,0.003586264122583671
0.44541996618041274,0.0036290598395084805
0.45242403793257324,0.0036717558497125213
0.4594399823723718,0.003714358535768486
0.46646878757996096,0.0037568760465018225
0.47350973688785036,0.003799306406230274
0.4805621311377612,0.0038416477334662913
0.48762530235557455,0.003883898115333184
0.4946986167750604,0.003926055352924951
0.5017813318881537,0.003968117867028387
0.508874162069294,0.0040100914940324195
0.5159810317284497,0.004052001259141208
0.5231013049997322,0.004093845748734615
0.5302344874313548,0.004135622928541999
0.5373800050015777,0.004177331301866066
0.5445372850084944,0.00421896912985209
0.5517057748098996,0.004260535328682841
0.5588849708747992,0.004302028095692828
0.5660743035553102,0.004343445679834079
0.5732751915362532,0.0043847979836543205
0.580487935530156,0.004426088228059011
0.587712166170108,0.004467314868082051
0.5949472833806225,0.004508477343569545
0.6021928994063324,0.004549573616988933
0.6094485541134134,0.004590603011662975
0.6167137075076193,0.004631563637205377
0.6239880233550416,0.004672454679604449
0.6312709812993196,0.004713274940139123
0.6385624097479289,0.0047540250336698675
0.6458642605473158,0.004794715992984505
0.653176077318909,0.004835347514756977
0.6604974903161553,0.00487591785881622
0.6678280541252548,0.0049164264834352656
0.6751673636939178,0.004956872377036486
0.682515135623236,0.0049972539048011855
0.6898708943975548,0.005037570535113667
0.6972343020201331,0.005077821306351288
0.7046049363559179,0.00511800551376998
0.7119825165193141,0.0051581216233447524
0.7193688210799296,0.0051981812234654645
0.7267662400331517,0.005238197394831889
0.7341743432578985,0.00527816960364319
0.7415927917565613,0.005318096659094662
0.7490213931971801,0.0053579780703569
0.756459726261252,0.005397812109980554
0.7639075080537917,0.005437598783480435
0.7713644620175008,0.005477337236772295
0.7788302507552497,0.005517026136710512
0.7863045849188597,0.0055566649319319095
0.79378715723143,0.005596253557082709
0.8012777012673223,0.005635790099840193
0.8087758762681807,0.0056752746680579225
0.8162830304275205,0.005714713998898002
0.823799534706263,0.005754112145722495
0.8313251349957321,0.005793467841318484
0.8388595884007581,0.005832780391608922
0.8464026505116481,0.005872048706460159
0.8539539808037327,0.005911272722447208
0.8615133883504658,0.005950451799881212
0.869080588255015,0.0059895846889556625
0.8766553828604989,0.006028671471689423
0.8842374275718955,0.006067711353894417
0.8918265401889607,0.006106703430413751
0.8994224442831773,0.0061456471979946525
0.9070249409591016,0.0061845421759393615
0.914633731328838,0.006223387749735965
0.9222491009070584,0.006262185315992347
0.9298724000531077,0.006300943750135263
0.9375035351542893,0.006339661611423186
0.9451421781717128,0.006378338927164634
0.9527880963289678,0.0064169743651683875
0.9604411657188241,0.006455568556235053
0.9681010722828638,0.006494119907473006
0.975767736251664,0.006532628220481479
0.9834408036485851,0.006571093738058864
0.9911202288734866,0.006609514835601404
0.9988056144560569,0.0066478917078288124
1.0064968093522073,0.006686224184465628


==> data/dataNumExampleReactionIntialDense103.csv <==
1.e-7,-2.481450840311062e-8
1.1706909886256253e-6,-2.9362318650137063e-7
2.2413295902077603e-6,-5.682918353720658e-7
3.3117435629487373e-6,-8.492022946233636e-7
4.381893310132741e-6,-1.1367827987181695e-6
5.451732905710496e-6,-1.4315124093359758e-6
6.5188277460052675e-6,-1.7338157097416395e-6
7.58559655176343e-6,-2.0445360716135527e-6
8.652490038914421e-6,-2.364375599803696e-6
9.719193935869447e-6,-2.694087869987459e-6
0.000010785470037410201,-3.0345680736369847e-6
0.000011848793112142648,-3.3867528490261118e-6
0.000012910943267033448,-3.752063957572848e-6
0.000013972499294346859,-4.132040770508857e-6
0.000015033064066820862,-4.528462393346063e-6
0.000016090856528414625,-4.94344409100926e-6
0.000017145174727298418,-5.379743409635252e-6
0.00001819739913389071,-5.84097248436814e-6
0.000019246591783497235,-6.331640447017076e-6
0.00002028884202648278,-6.857654646804429e-6
0.00002132489304083753,-7.4276514331253985e-6
0.00002235244822215002,-8.054012534702581e-6
0.000023363450705904137,-8.755845862964612e-6
0.00002435219035824327,-9.566536207449742e-6
0.000025294401669114574,-0.00001055169672930502
0.00002612308467315733,-0.000011880305739416468
0.000026340467235580384,-0.000014353693459991354
0.000022939629714858398,-0.000018546483891723794
0.00002174309536358213,-0.000019371333734010318
0.000020564883897148418,-0.00002009153019130461
0.000019396454267053903,-0.000020742323431088443
0.000018233879745543273,-0.000021342914980792196
0.000017074626239447058,-0.000021905177717393523
0.000015917473454089468,-0.000022437222783544446
0.000014761467784432946,-0.00002294488155294606
0.000013605847360161199,-0.000023432586236899274
0.000012450288893641471,-0.000023903925803959345
0.000011294522900069045,-0.000024361910553357306
0.000010138449721866552,-0.000024809251544329443
8.982328759007181e-6,-0.000025248656223385533
7.827017963535844e-6,-0.000025683211309612133
6.674897227871507e-6,-0.000026117305969661494
5.533340637313362e-6,-0.000026559411895373347
4.4328427379804886e-6,-0.000027034390217057914
3.652315905107392e-6,-0.000027700446003423476
3.6951840805675054e-6,-0.000027863606889252646
3.7008413797985103e-6,-0.000027873743117902146
3.7101723187712716e-6,-0.000027889329965636107
3.7255635344889083e-6,-0.000027912697673151798
3.750863409545732e-6,-0.000027946712863692257
3.792108083339929e-6,-0.000027994747111960873
3.858392648949956e-6,-0.000028060728587697497
3.947320239870445e-6,-0.000028137007570786603
4.066414530352361e-6,-0.00002822682940712323
4.2290552456078716e-6,-0.000028336516370252002
4.453853554776375e-6,-0.000028474178616576132
4.767421900721603e-6,-0.000028651334708560503
5.207453812358607e-6,-0.0000288846992100681
5.8264913423291335e-6,-0.000029198792241338864
6.673711224470809e-6,-0.000029618702915526712
7.510950745835726e-6,-0.000030032340934525616
8.344690733634588e-6,-0.00003044814673005782
9.176939334556595e-6,-0.00003087003819315515
0.00001000836432396505,-0.00003130037834612965
0.000010839350157652647,-0.00003174101097206458
0.000011669912323116182,-0.000032193447321703884
0.000012500011396762544,-0.000032659154725780745
0.000013329594259116815,-0.0000331396688561598
0.000014158576213923732,-0.00003363665020370634
0.000014986833069946408,-0.00003415194661584162
0.00001581421289784688,-0.00003468768034453709
0.00001664054628865425,-0.00003524633139726202
0.000017465614408725743,-0.00003583085286853725
0.0000182891581977235,-0.00003644481810397642
0.00001911083651878546,-0.000037092637028090464
0.000019930220206652016,-0.00003777985520055607
0.000020746722481718766,-0.000038513615484548644
0.000021559542104337296,-0.00003930337763309126
0.000022367506730033518,-0.00004016210758028946
0.000023168856353994124,-0.00004110834856919871
0.00002396072091908475,-0.00004217017352956236
0.000024738005234601492,-0.00004339348620750785
0.00002549038217391225,-0.000044862313927212376
0.000026191878253379395,-0.00004676107937277782
0.000026743742575127617,-0.000049662942013973696
0.000025868983938169504,-0.00005897967866795658
0.00002523454499482633,-0.00006402476127510542
0.00002566623570452175,-0.00006920580852610682
0.000025992378248339708,-0.00007047197761053388
0.000026443764248622433,-0.00007184381653117186
0.00002707638055672371,-0.00007340741749067063
0.00002796793811648442,-0.00007524587689845602
0.00002894399753561204,-0.00007698854002033058
0.00002990446827297831,-0.00007853710759333581
0.00003085786149699967,-0.00007996541855273054
0.000031807860450329926,-0.00008131110530044883
0.0000327566245990186,-0.00008259673860031441
0.00003370530960167626,-0.00008383668723959439
0.000034654519405976377,-0.00008504062336703236
0.000035605093309222066,-0.00008621600178511755
0.000036557213971849254,-0.00008736775384627415
0.000037511041441233685,-0.00008849963964911985
0.00003846690108539573,-0.00008961476258600746
0.000039424879610014065,-0.00009071532166965669
0.00004038506322850661,-0.00009180305517301044
0.00004134737648150443,-0.00009287914799094146
0.00004231207972028426,-0.00009394489620232124
0.00004327913763012608,-0.00009500105142901204
0.000044248538601001344,-0.00009604822013404383
0.0000452202286784478,-0.00009708683500919368
0.000046194182395031646,-0.00009811726696043974
0.000047170592831599794,-0.00009914004036230896
0.000048149293956729634,-0.00010015523847839665
0.00004913031979911849,-0.00010116311037385733
0.00005011355384903267,-0.00010216372593069167
0.00005109893472367981,-0.0001031571880179905
0.00005208668066738128,-0.00010414386098562498
0.000053076636601589285,-0.00010512372435634878
0.000054068750662662216,-0.00010609685337359712
0.000055063005366188455,-0.00010706335877667199
0.000056059248225443936,-0.00010802322524882795
0.00005705758357250015,-0.00010897666455302576
0.00005805808402755419,-0.00010992387343699714
0.00005906061637641824,-0.00011086484620372938
0.00006006513490764599,-0.00011179966108566701
0.00006107164470706293,-0.00011272844956845039
0.00006208002177440934,-0.00011365122325458124
0.00006309018886034695,-0.00011456803607601703
0.00006410241697857091,-0.00011547925337549261
0.00006511658506863055,-0.00011638489224874291
0.00006613258736808533,-0.0001172849748244415
0.00006715043041372158,-0.00011817962491378566
0.000068170091668738,-0.00011906895458737337
0.00006919147988770067,-0.00011995298650284922
0.00007021448387682553,-0.00012083175139935713
0.00007123935586126351,-0.00012170556960950406
0.00007226605921235427,-0.00012257452355715658
0.00007329450506866746,-0.00012343863828429827
0.00007432459490460061,-0.0001242979459035823
0.00007535640171785034,-0.0001251526043282071
0.00007638988011670605,-0.000126002670187354
0.00007742494220159655,-0.00012684817416553962
0.00007846150307811712,-0.0001276891440940141
0.00007949970016371618,-0.00012852577995027615
0.0000805396237982813,-0.000129358238872576
0.00008158118323980163,-0.00013018654566501338
0.00008262431803955427,-0.00013101072102930214
0.00008366894509052044,-0.00013183078751016888
0.00008471517361239324,-0.00013264690834311353
0.00008576293161965816,-0.00013345910733844894
0.00008681215762132872,-0.0001342674074314699
0.00008786277872844912,-0.000135071831037235
0.00008891477427398612,-0.00013587242604795363
0.00008996838589403242,-0.000136669454515106
0.00009102355968316507,-0.00013746292915678152
0.00009208022033573696,-0.00013825287067544356
0.00009313832355693544,-0.0001390392901266566
0.00009419778923034183,-0.00013982221108338493
0.00009525871502378375,-0.00014060174848002258
0.00009632106254272865,-0.00014137794036340434
0.00009738478138826174,-0.0001421508035044926
0.00009844980997218929,-0.00014292034963982167
0.00009951610047173288,-0.0001436865932241765
0.00010058368435377414,-0.00014444961477997045
0.00010165273801288681,-0.00014520960469684092
0.00010272322857016023,-0.00014596656777143263
0.0001037951011889821,-0.00014672052004544505
0.00010486830183715729,-0.00014747146850006902
0.00010594278009041167,-0.00014821943128339666
0.00010701851659032761,-0.00014896443311668002
0.00010809559236265525,-0.00014970658155393244
0.00010917396609957105,-0.00015044588620118576
0.00011025359157281073,-0.0001511823529788077
0.00011133441927267757,-0.00015191599967342943
0.00011241640286742813,-0.00015264682853343813
0.0001134994930373715,-0.00015337485732363828
0.00011458390468488546,-0.00015410025222108135
0.00011566964173747374,-0.00015482307792893103
0.00011675668607563088,-0.0001555433304463051
0.00011784497876743232,-0.00015626102899095546
0.00011893449581311934,-0.00015697617486864026
0.00012002516816465038,-0.00015768878374053247
0.00012111698452995668,-0.00015839885572932922
0.00012221000560445924,-0.00015910647546532667
0.00012330423315934374,-0.0001598116738795846
0.0001243996195720921,-0.00016051446894753695
0.0001254961442276623,-0.00016121485572291898
0.00012659376343482703,-0.0001619128449944495
0.00012769242954019597,-0.00016260844972476292
0.0001287921267551025,-0.00016330167054449897
0.00012989289581088754,-0.00016399257699709454
0.00013099489996856424,-0.0001646813041050724
0.0001320981171020465,-0.00016536785373593758
0.0001332025063077548,-0.00016605223229562897
0.00013430802927626463,-0.0001667344498721907
0.0001354146652931932,-0.00016741450889614395
0.0001365223701954741,-0.0001680924184273279
0.00013763112445108744,-0.00016876818296509977
0.00013874089968430028,-0.00016944182015637027
0.00013985180305042214,-0.00017011340700854053
0.00014096378898277283,-0.0001707829572386737
0.00014207683094750564,-0.00017145047080063106
0.00014319090488312428,-0.00017211595728941687
0.00014430596281949203,-0.0001727794224966247
0.00014542200601403156,-0.00017344086518574013
0.00014653898619658732,-0.0001741002970090781
0.00014765686543167147,-0.00017475772514737335
0.00014877576268287416,-0.0001754132298839257
0.0001498957867764095,-0.0001760669015645399
0.00015101690054447416,-0.0001767187419472974
0.00015213909224005774,-0.000177368755444515
0.00015326232201721683,-0.00017801694840140407
0.00015438658230840607,-0.00017866332361675977
0.00015551182663090386,-0.00017930788835072233
0.00015663802570885425,-0.0001799506463136931
0.00015776519046325737,-0.0001805915961177019
0.0001588932475759252,-0.00018123075412487328
0.00016002231588863766,-0.000181868187373329
0.0001611523917735674,-0.00018250390533476694
0.0001622834297506093,-0.00018313791562880687
0.00016341541646339129,-0.00018377021629140225
0.0001645483264438291,-0.00018440081621225765
0.0001656821159884186,-0.00018502972580517954
0.00016681680193766674,-0.00018565693140978014
0.0001679523397853959,-0.0001862824534881633
0.00016908869596628405,-0.0001869062924370193
0.00017022585520845633,-0.0001875284499986812
0.00017136402705196044,-0.00018814904529674122
0.00017250318629008005,-0.00018876810935290015
0.0001736433550305877,-0.00018938563888800178
0.00017478448351786725,-0.00019000164772859935
0.0001759265685309635,-0.00019061612859533843
0.0001770695861382417,-0.00019122909075118013
0.00017821349152993013,-0.00019184054122415537
0.0001793583036737587,-0.00019245047147001517
0.00018050398977125269,-0.00019305889210175889
0.00018165048814536197,-0.00019366581423642957
0.00018279783184073435,-0.00019427122612625277
0.00018394605804348272,-0.00019487518071473797
0.00018509517886635757,-0.00019547770413546565
0.00018624519374949556,-0.0001960787985535097
0.00018739608565869015,-0.00019667846875192726
0.00018854782372309243,-0.0001972767105961529
0.0001897003874197776,-0.00019787354142536645
0.0001908537614856503,-0.00019846895230844763
0.00019200792410155884,-0.0001990629518456588
0.00019316286726752692,-0.00019965554090534864
0.00019431855046932357,-0.00020024672788019105
0.00019547499144802403,-0.00020083650980682298
0.0001966321492866359,-0.00020142488451635858
0.00019779016421837877,-0.00020201195655035627
0.0001989491173692582,-0.0002025977504466302
0.0002001089575143687,-0.00020318227568875342
0.00020126969668346703,-0.00020376552574509097
0.00020243128764305154,-0.00020434751407516009
0.00020359374702979362,-0.00020492823161120678
0.00020475703372859695,-0.0002055076882252332
0.00020592114696228254,-0.00020608588559894287
0.00020708604334086227,-0.00020666282859761764
0.0002082517365374192,-0.0002072385125664903
0.0002094182049096884,-0.00020781294684653985
0.00021058540192816404,-0.00020838613460327795
0.00021175335438208936,-0.00020895807026196313
0.00021292208531490466,-0.00020952878941891848
0.00021409162523982158,-0.00021009831908992517
0.00021526196880739784,-0.00021066666708370856
0.00021643311436884567,-0.00021123382931684367
0.00021760502873963147,-0.0002117998122155337
0.00021877769158363606,-0.00021236461963248558
0.00021995111232655373,-0.0002129282509501365
0.00022112525272426414,-0.0002134907062341399
0.00022230010511297478,-0.00021405199640113664
0.00022347564388250496,-0.00021461211468666531
0.00022465189909853963,-0.00021517106227263424
0.00022582879864065753,-0.00021572885424149473
0.00022700637269573053,-0.00021628547482698668
0.00022818457971647777,-0.00021684094157989575
0.00022936349486411746,-0.00021739529596335897
0.00023054326017366003,-0.00021794859181020968
0.00023172384944013992,-0.00021850083703791332
0.0002329052199712813,-0.00021905203655110255
0.00023408739227979405,-0.00021960218986560742
0.00023527032930061584,-0.0002201512957052449
0.00023645406744565142,-0.00022069935435328406
0.0002376385236243379,-0.00022124637803841026
0.00023882373919564546,-0.00022179235181602874
0.00024000968855283482,-0.0002223372930739123
0.00024119634074594519,-0.00022288119759238535


==> data/dataNumExampleReactionIntialDense105.csv <==
1.e-7,-2.4790656256991384e-8
0.00001775789420322165,-4.409951887669766e-6
0.00004655930242049235,-0.00001159507318490768
0.00009349944834492188,-0.00002339356953176742
0.0001473573976511881,-0.00003706863710251722
0.00020121778373365708,-0.00005089621274662686
0.0002550795805409539,-0.00006488131529142078
0.00030894261600956317,-0.0000790292639859339
0.0003628067025859815,-0.00009334568234432748
0.00041667163525263903,-0.00010783652289687538
0.0004705371893238081,-0.00012250809462826636
0.000524403118079222,-0.000137367093391657
0.0005782453598291185,-0.00015241940799512872
0.0006319551430848649,-0.00016766798273323762
0.0006856915409148362,-0.0001831319619216979
0.0007394484237213281,-0.000198818849417725
0.000793220067013026,-0.00021473703160703703
0.0008470031348252326,-0.00023089581685952835
0.0009007939965882233,-0.000247305385959668
0.0009545906464688523,-0.0002639768534439565
0.0010083906375852312,-0.0002809223021076437
0.0010621925485097801,-0.00029815488236026414
0.0011159677735231284,-0.0003156874705647475
0.0011696091062314222,-0.0003335306046508989
0.001223264970735995,-0.0003517110595936662
0.0012769302636164923,-0.00037024708639423794
0.0013306030187233006,-0.0003891587817993109
0.0013842772845582242,-0.0004084684015769405
0.001437951851489598,-0.00042820059980992894
0.0014916223770781258,-0.00044838288227863084
0.0015452871611580724,-0.0004690458083881675
0.0015988372646011215,-0.0004902180750453038
0.00165232323173569,-0.0005119425886083526
0.0017058036881014086,-0.0005342670756185375
0.0017592733042920145,-0.0005572413347728034
0.0018127245436381349,-0.000580922303625448
0.0018661510122119102,-0.0006053761832645547
0.0019195446565356642,-0.0006306799602991546
0.0019728010293716,-0.0006569190924195408
0.0020259386982338723,-0.0006842044963889869
0.002079019376996993,-0.0007126718027571352
0.0021320237053882927,-0.0007424804343942257
0.002184929235166936,-0.0007738296591428702
0.0022377051028987117,-0.0008069724469790229
0.0022901335264493426,-0.0008422292941296693
0.0023423334920193144,-0.0008800557513826187
0.0023942166375606837,-0.0009210732147863581
0.0024456389634807127,-0.0009661944203265448
0.002496177866184488,-0.0010168474044180062
0.002545475153094166,-0.0010755378077875325
0.002592376595779462,-0.001147321090769814
0.0026326707344716863,-0.0012456732765255896
0.002632004028962303,-0.0014430898921946483
0.002523096357280392,-0.001643024793282584
0.0024613717286325206,-0.0017116610629393366
0.0024015824321273137,-0.0017680146117006186
0.002342731308191592,-0.0018172760452615398
0.0022843790595934786,-0.0018617321122488828
0.002226371154028814,-0.0019026555436846239
0.00216859216214946,-0.0019408359453557157
0.002110969181100835,-0.001976807308643079
0.0020534314508968165,-0.002010949399527472
0.0019959710990542236,-0.002043551208114485
0.0019385625304134146,-0.0020748321695495766
0.001881185220313281,-0.0021049657806867833
0.001823825560748901,-0.002134092664269338
0.001766460935393775,-0.002162327589688834
0.0017090914495335489,-0.002189769003786513
0.0016517099580627419,-0.0022164998966711946
0.0015943099982430472,-0.002242591039601092
0.0015368852074702463,-0.0022681043917044254
0.0014794309335634953,-0.002293094592112812
0.0014219372979658567,-0.0023176096591849913
0.001364404808716544,-0.002341694602778182
0.0013068310327189238,-0.0023653897958090253
0.001249212790774776,-0.0023887324781139566
0.0011915022767031947,-0.0024117536748532163
0.0011337824095881942,-0.002434496249489339
0.001076010262878688,-0.002456988040272672
0.0010181841780475896,-0.0024792623326459775
0.0009603064070306433,-0.0025013538824343617
0.0009023791779416761,-0.002523299934909122
0.0008444074676212896,-0.002545142536116685
0.0007864012926513857,-0.0025669321596090947
0.0007283790239768744,-0.0025887335789714617
0.0006703740489975303,-0.0026106361530837934
0.0006124515091461753,-0.0026327756069957358
0.0005547428806276141,-0.0026553787953830493
0.000497543002385821,-0.0026788768561189164
0.00044164228740262054,-0.002704245956559521
0.000390011199557884,-0.0027344586149490994
0.00037101105490325715,-0.002788923101640737
0.0005703490096802237,-0.002913715868331334
0.0006119992384239685,-0.002934493181288838
0.0006535811156992673,-0.0029550643246209155
0.0006951563202921351,-0.0029755790359016366
0.0007367458232636321,-0.0029961273592737456
0.0007783622800497045,-0.0030167729607061284
0.0008200049202369166,-0.003037558628069481
0.0008616744792764175,-0.0030585196571208924
0.0009033663400154119,-0.0030796825612516535
0.0009450765250571233,-0.0031010704498483283
0.000986807946955074,-0.0031227072604999217
0.0010285566730005035,-0.003144612048403818
0.0010703195862328577,-0.0031668029626990696
0.0011120937672619271,-0.0031892979785675688
0.001153877167058862,-0.003212114932340074
0.0011956674434267075,-0.003235272132394235
0.0012374627407468928,-0.003258788286951589
0.00127926216321586,-0.003282683321230965
0.0013210643565976417,-0.0033069778360565725
0.0013628674688257328,-0.003331693391547037
0.0014046699664704164,-0.0033568530013586874
0.0014464706353001556,-0.0033824811808597643
0.0014882677313186388,-0.0034086043871660514
0.0015300600682856937,-0.0034352511077707423
0.0015718459475534163,-0.0034624524841948344
0.0016136239276867484,-0.0034902421994056428
0.001655392100164986,-0.0035186572225786444
0.0016971492267817817,-0.003547738281270705
0.001738892978884861,-0.003577530157599439
0.0017806217072220151,-0.0036080826755300276
0.001822332884031578,-0.00363945144706816
0.0018640241457312861,-0.0036716985296071807
0.0019056926109476413,-0.003704894104231128
0.0019473350678888665,-0.003739117563179905
0.001988947681287953,-0.0037744596978043434
0.0020305262292220263,-0.0038110246781211075
0.0020720656442129175,-0.0038489332248732647
0.002113559375502309,-0.003888326585445352
0.002155000391262674,-0.003929371460428804
0.0021963790715988775,-0.003972266965979078
0.0022376846228580236,-0.004017253843421743
0.002278901827057423,-0.004064628125882809
0.0023200121774033405,-0.0041147595726049495
0.002360990502612424,-0.004168120089650045
0.0024018024049763985,-0.004225327033226143
0.002442398674246976,-0.00428721323407737
0.002482707231359407,-0.004354946276952176
0.0025226128473542072,-0.004430246938899896
0.002561919922460445,-0.004515826666704606
0.002600253716272946,-0.004616385801045121
0.002636760083991957,-0.004741361347647637
0.00266877510778412,-0.0049152960276436525
0.0026785288255771135,-0.005256256940539002
0.0025663807959655643,-0.006018742386299578
0.002531092129536595,-0.006289931987092804
0.0025438913065752395,-0.006800474661440505
0.002611936673606905,-0.0070890230113746676
0.002662230202665434,-0.007231698968378438
0.002710584480206872,-0.007347370340604969
0.002758123526012756,-0.007448616431202148
0.0028052326842836345,-0.007540553634822358
0.0028521082221655914,-0.007625915382826095
0.0028988451274323105,-0.007706328940042567
0.0029454994496955164,-0.007782866751401163
0.002992119855271787,-0.007856299333923835
0.0030387297634130337,-0.007927173174628903
0.0030853480011909006,-0.00799590498651842


==> data/dataNumExampleReactionSparse105.csv <==
1.e-7,2.0823604844922586e-10
0.000014607840291342543,3.0448691070649616e-8
0.000038276232434842075,7.991099253323258e-8
0.00007686457141933881,1.6089695452762803e-7
0.00013970993285655103,2.9372551688819034e-7
0.0002418674944448096,5.122109366658372e-7
0.0004071835462836828,8.731620553170856e-7
0.0006731850575923074,1.4751258176460105e-6
0.0010945814165793904,2.4946360081550163e-6
0.0017348556892332037,4.276271668397845e-6
0.0024652562294301393,7.2163048282147466e-6
0.001459759500929962,0.0000126874059327561
0.0011034458090771037,0.000018469536908173427
0.001463862984076053,0.000021436581863158895
0.001896157697920528,0.00002573676198186752
0.0023769344473797706,0.00003266158736991813
0.0026627502310299605,0.000047764588084579784
0.0026111870280537837,0.00005289894619917284
0.0025545373903404986,0.00005742508855379261
0.0025159953440415423,0.00006490648106137129
0.0025160940301286803,0.00006494125641516753
0.002785632136696235,0.00007886340764043202
0.0028303428793543077,0.00008016498138078108
0.002894262757036244,0.0000819179117625829
0.002985663325787824,0.00008426496113607233
0.00311636143477308,0.00008740026894455896
0.003303154391431399,0.0000915971138920578
0.0035702274626389367,0.00009726026379552194
0.0039100896870586195,0.00010415231143163194
0.004344949608723042,0.00011268920587036504
0.004905098979070001,0.00012339056486012669
0.005631389865964545,0.00013686669052393255
0.006576938027690811,0.00015379831844388944
0.007809204876058903,0.00017496317647897053
0.009415344711439318,0.00020131636882833592
0.011511562588026585,0.00023407106764640473
0.014249841938281353,0.0002746930733228403
0.01782903346103659,0.00032495817254818773
0.022508935533793847,0.00038702390646639523
0.02862740394530176,0.00046349689463374283
0.03663119628244082,0.0005576171423567408
0.04709476989230978,0.0006732295912503447
0.060780091187330944,0.0008151524757533044
0.07867475730561792,0.0009891830544171212
0.10206512455856571,0.0012023702907523748
0.13265323503520757,0.0014635121705156295
0.17264542183755197,0.0017831970298491928
0.2249205641209285,0.0021743376111827417
0.29324980957508423,0.002652785444672595
0.38256187991528967,0.0032379120778172066
0.4992711072515173,0.003953227260709347
0.6516038755818181,0.004826620431619716
0.850912887868354,0.00589548697420339
1.1114910497725423,0.00720244040426693


==> data/dataReactionSqueezeE100D41G160c0055YE105103DoubleAt.csv <==
0.01,1.1926319490009667e-10
0.02,-1.7027188326571614e-9
0.03,-5.2378033896683347e-8
0.042499999999999996,-4.1346207281453843e-7
0.05499999999999999,7.122040673055785e-7
0.06749999999999999,0.000012095150117689215
0.08312499999999999,0.000029753756606557213
0.09874999999999999,-0.00004059582969307859
0.11437499999999999,-0.00022119498322280506
0.13390625,-0.0002473048344496881
0.1534375,0.00004168204619489746
0.17296875,0.0003493796951731212
0.1973828125,0.000730423634466667
0.221796875,0.0008389662674522849
0.2462109375,0.0006158755692056498
0.276728515625,0.0004875644127115257
0.2919873046875,0.000266384032037454
0.30724609375,-0.00014781728661377794
0.326319580078125,-0.0004291631043177435
0.34539306640625,-0.0003803333996246443
0.364466552734375,-0.0005311132146881674
0.38830841064453125,-0.0008959701988450561
0.4121502685546875,-0.0013304022051967533
0.43599212646484375,-0.0011027576084239668
0.4508932876586914,-0.0008548003838207963
0.46579444885253907,-0.0006295019649824032
0.4806956100463867,-0.000738969965997214
0.4993220615386963,-0.0006357370660295975
0.5086352872848511,-0.0004920069403211772
0.5179485130310059,-0.0004322910030427827
0.5295900452136993,-0.0006817940288499288
0.5412315773963928,-0.001027464456900726
0.5528731095790863,-0.0012443908840299234
0.5674250248074532,-0.0009868649828030812
0.58197694003582,-0.0005359248067300761
0.5965288552641869,-0.00036460412666186864
0.6147187492996454,-0.0004301669093025506
0.632908643335104,-0.000429985198506751
0.6510985373705626,-0.00004039247160383345
0.6738359049148858,0.00045000232146453497
0.696573272459209,0.0005474399740838283
0.7193106400035322,0.00030759132124765745
0.7477323494339362,0.00003321532137422
0.7761540588643402,-0.0005395520158062888
0.7903649135795422,-0.001033106897342937
0.8081284819735447,-0.001300204705589291
0.8258920503675472,-0.0011939178295129831
0.8436556187615497,-0.0009140506941079611
0.8658600792540528,-0.0009487340264915222
0.888064539746556,-0.0010236449766292228


==> data/dataReactionSqueezeE100D41G320c0045YE105103DoubleAt.csv <==
0.01,1.1931171720152273e-10
0.02,-1.7047381806514132e-9
0.03,-5.242917848335124e-8
0.042499999999999996,-4.1367364148558143e-7
0.05499999999999999,7.142972098299752e-7
0.06749999999999999,0.000012101702801134492
0.08312499999999999,0.00002973608058917728
0.09874999999999999,-0.000040680365067524384
0.11437499999999999,-0.0002211998243996968
0.13390625,-0.00024704277615923367
0.1534375,0.00004181714965786846
0.17296875,0.0003489472998734049
0.1973828125,0.0007303166166754751
0.221796875,0.0008393299609154444
0.2462109375,0.00061564303014079
0.276728515625,0.00048752468599347473
0.30724609375,-0.000025895344018774664
0.3225048828125,-0.0003954960919406995
0.341578369140625,-0.0004978347339085382
0.36065185546875,-0.0004697148360693885
0.379725341796875,-0.000692832557712965
0.40356719970703125,-0.0012177885686415835
0.4274090576171875,-0.0012485035691524064
0.45125091552734375,-0.0009553561225226306
0.4661520767211914,-0.0006162162352753883
0.48105323791503907,-0.0005745478314187107
0.4959543991088867,-0.0007096446496753372
0.5145808506011963,-0.0005491578389649959
0.5238940763473511,-0.0005142842116468878
0.5332073020935059,-0.0006186323388044975
0.5425205278396606,-0.0009020328419675886
0.5518337535858154,-0.0011066441912584049
0.5634752857685089,-0.001193973040011322
0.5751168179512024,-0.0009014944217390085
0.5867583501338959,-0.00048663406155426126
0.6013102653622627,-0.0003329486153147489
0.6158621805906296,-0.0003463206925877735
0.6304140958189964,-0.00047380653457896726
0.648603989854455,-0.0002138036670995744
0.6667938838899136,0.00030590777778778644
0.6849837779253721,0.0005766805332848846
0.7077211454696953,0.0004423269865321592
0.7304585130140185,0.0002695489868294632
0.7531958805583417,-0.00006312641195126878
0.7816175899887458,-0.000742340566420434
0.8100392994191498,-0.001338772778097093
0.8384610088495538,-0.0011200415685187267
0.8739881456375588,-0.0006900677976197512
0.9095152824255638,-0.0010200318987439731


==> data/dataReactionSqueezeE100D41G320c005YE105103DoubleAt.csv <==
0.01,1.1927322174902775e-10
0.02,-1.7033976367546433e-9
0.03,-5.239567712093174e-8
0.042499999999999996,-4.135427241775305e-7
0.05499999999999999,7.131294800221502e-7
0.06749999999999999,0.000012097451610544198
0.08312499999999999,0.00002974729162465997
0.09874999999999999,-0.00004062812426814169
0.11437499999999999,-0.00022118996394392056
0.13390625,-0.0002472015907998917
0.1534375,0.00004171352774673319
0.17296875,0.00034913504624145173
0.1973828125,0.0007305571509315698
0.221796875,0.0008391840716711684
0.2462109375,0.0006154538310021927
0.276728515625,0.0004875813658583829
0.30724609375,-0.000025985784526690698
0.3225048828125,-0.00039580922928832217
0.341578369140625,-0.0004979211202954142
0.36065185546875,-0.00046920869275540066
0.379725341796875,-0.0006921334938659873
0.40356719970703125,-0.0012182532740009416
0.4274090576171875,-0.0012491678704692252
0.45125091552734375,-0.0009550885210064799
0.48105323791503907,-0.0005108825510141535
0.4959543991088867,-0.0005574015848089357
0.5108555603027344,-0.0007023121857747049
0.529482011795044,-0.0005869490240212423
0.5481084632873535,-0.0007439797311778028
0.5574216890335083,-0.0010034333965118043
0.5690632212162018,-0.0011614652544299645
0.5807047533988953,-0.0009576008523745496
0.5923462855815887,-0.0006097920093435373
0.6068982008099556,-0.0002428022834165052
0.6214501160383225,-0.00020808690504862351
0.6360020312666893,-0.0003523439696451174
0.6541919253021479,-0.00020657706056297006
0.6723818193376064,0.00026194065373808445
0.690571713373065,0.0005997997894795189
0.7133090809173882,0.0004871101739324144
0.7360464484617114,0.0002029916374200577
0.7587838160060346,-0.00014451415031507706
0.7872055254364386,-0.0008731220085656582
0.8156272348668426,-0.0014056618155966578
0.8440489442972466,-0.0010123058608056327
0.8795760810852516,-0.0007490888422235324
0.9151032178732567,-0.0008725272321378546
0.9506303546612617,-0.0006074386580702034
0.9950392756462679,-0.0012907085419286931
1.039448196631274,-0.001292393234162912


==> data/dataReactionSqueezeE200D41G80c005YE105103DoubleAt.csv <==
0.01,1.2230452331448715e-10
0.02,-1.6382848564281158e-9
0.03,-5.2121134681385924e-8
0.042499999999999996,-4.1782089756316054e-7
0.05499999999999999,6.879630757161132e-7
0.06749999999999999,0.000012097565617474356
0.08312499999999999,0.000030051321972846368
0.09874999999999999,-0.000040269900177122665
0.11437499999999999,-0.00022195996175894699
0.13390625,-0.0002486252501090081
0.1534375,0.00004183634078161703
0.17296875,0.0003497195297277744
0.1973828125,0.0007306953623986216
0.221796875,0.0008394439187752756
0.2462109375,0.0006155862970603199
0.276728515625,0.0004897730954162219
0.2919873046875,0.0002682807982555448
0.30724609375,-0.00014930804446223808
0.326319580078125,-0.00042989249306377153
0.34539306640625,-0.0003790025913213993
0.364466552734375,-0.0005297245373306561
0.38830841064453125,-0.0008962515192767495
0.4121502685546875,-0.0013329029524152968
0.43599212646484375,-0.0011032036091865656
0.4508932876586914,-0.0008535114292030522
0.46579444885253907,-0.0006282860096400035
0.4806956100463867,-0.0007388945611512807
0.4993220615386963,-0.0006376486826844358
0.5179485130310059,-0.00046269645492010014
0.5272617387771606,-0.0005491564892040232
0.5330825048685074,-0.0007465602998469661
0.5389032709598541,-0.0009246587589609178
0.5447240370512009,-0.0010846770703142846
0.5519999946653843,-0.001281102840412839
0.5592759522795677,-0.0011793123326606179
0.5665519098937511,-0.0009478383655462431
0.5756468569114804,-0.0006987809297457825
0.5847418039292097,-0.00047764325686876663
0.593836750946939,-0.00035196124938738203
0.6052054347191006,-0.00037718003264261394
0.6165741184912622,-0.0005501015258303695
0.6279428022634238,-0.0006030606498551234
0.6393114860355854,-0.0002633246514875642
0.650680169807747,0.00017086506229730455
0.664891024522949,0.0003587890215081049
0.679101879238151,0.000391048192169853
0.693312733953353,0.0005094013935297148
0.7110763023473555,0.0003916114727937826
0.728839870741358,0.0002393827654835849
0.7466034391353605,0.00009294914385658632
0.7688078996278637,-0.0005537161600870335
0.7910123601203668,-0.0010587145688645075
0.8132168206128699,-0.0011007443847997668
0.8409723962284988,-0.0010465636138817062
0.8687279718441278,-0.0010455179005418747
0.8964835474597567,-0.0011226556655366655
0.9138307822195247,-0.0003117831824597236
0.9311780169792928,0.00006147629958816289
0.9485252517390609,-0.000600012641837659
0.970209295188771,-0.001863361155695699
0.9918933386384811,-0.0019076414124994563
1.013577382088191,0.0002744111734534327


==> data/dataStraightToContactGAPE4041GP160C005Kprig00001Mprig0maxDTunrestr.csv <==
3.7087687711160686e-7,0.00084057774101851
0.006250367714810351,0.0008404173086013575
0.012500363041281746,0.000840259893157765
0.01875035840939778,0.0008401085001172505
0.02500035387221648,0.0008399655199466672
0.03125034915531756,0.0008398326925971763
0.03750034453077547,0.0008397110911006765
0.04375033987687679,0.0008396013343490627
0.050000335212606335,0.0008395036279361809
0.056250330573546226,0.0008394178187137844
0.06250032591810245,0.0008393435039136919
0.06875032126623415,0.0008392800983970367
0.07500031661551476,0.000839226875253135
0.08125031196592176,0.0008391829971692756
0.08750030731369722,0.0008391475803630814
0.09375030266083335,0.0008391197249872894
0.1000002980076064,0.0008390985353239727
0.10625029335852397,0.0008390831334053253
0.11250028870506917,0.0008390726875876518
0.11875028405151264,0.0008390664200959103
0.12500027939777728,0.0008390636136347973
0.13125027474774298,0.0008390636142793889
0.13750027009364363,0.0008390658382765452
0.14375026543934039,0.0008390697685232005
0.15000026078482148,0.0008390749540159785
0.15625025613422389,0.0008390810077266313
0.1625002514794219,0.0008390876029702204
0.16875024682443,0.0008390944664999391
0.175000242169347,0.0008391013752913999
0.1812502375179999,0.0008391081530290326
0.1875002328626304,0.0008391146633691524
0.19375022820706303,0.0008391208035974583
0.20000022355100444,0.0008391265012468696
0.20625021889939105,0.0008391317110002942
0.21250021424326054,0.0008391364085788493
0.21875020958719102,0.0008391405863554816
0.2250002049313437,0.0008391442508328333
0.23125020027851853,0.0008391474205566525
0.23750019562191682,0.000839150121921237
0.24375019096516953,0.0008391523867501502
0.2500001863080081,0.0008391542508013692
0.25625018165498775,0.00083915575264795
0.2625001769978682,0.0008391569313828926
0.2687501723409622,0.0008391578256336897
0.27500016768381036,0.0008391584728795436
0.28125016302986544,0.0008391589090179418
0.28750015837204207,0.0008391591674429499
0.2937501537147395,0.0008391592788926382
0.30000014905609607,0.0008391592712720318
0.30625014440170784,0.0008391591696077469
0.31250013974487034,0.0008391589959180307
0.31875013508620037,0.0008391587694293344
0.32500013042697423,0.0008391585066464591
0.33125012577374335,0.00083915822147213
0.33750012111618805,0.0008391579254238003
0.34375011645854076,0.0008391576279360573
0.35000011179784873,0.0008391573365087336
0.3562501071434319,0.0008391570568585985
0.3625001024849575,0.0008391567932131008
0.36875009782618573,0.0008391565485638656
0.37500009316907346,0.0008391563248049718
0.38125008850874986,0.00083915612285589
0.3875000838528294,0.0008391559429051977
0.3937500791935551,0.0008391557845761432
0.4000000745346067,0.0008391556470235304
0.4062500698789185,0.0008391555290122118
0.41250006521784266,0.0008391554290751664
0.41875006055817116,0.0008391553456008875
0.42500005590700135,0.0008391552768883124
0.4312500512477843,0.0008391552211874637
0.43750004658561664,0.0008391551767824027
0.4437500419274142,0.0008391551420270049
0.4500000372669959,0.0008391551153698725
0.4562500326109138,0.0008391550953707601
0.4625000279524415,0.0008391550807344651
0.4687500232932195,0.000839155070320685
0.47500001863288766,0.000839155063152432
0.4812500139752157,0.0008391550584206823
0.4875000093154458,0.0008391550554940121
0.4937500046599631,0.0008391550539196593
0.49999999999061306,0.0008391550534253151
0.5062499953377639,0.0008391550539196671
0.5124999906794604,0.0008391550554940275
0.518749986018008,0.0008391550584207057
0.5249999813649616,0.0008391550631524628
0.5312499767064163,0.0008391550703207229
0.5374999720444658,0.0008391550807345106
0.5437499673905408,0.0008391550953708126
0.5499999627333675,0.0008391551153699319
0.5562499580638542,0.0008391551420270706
0.5624999534103812,0.000839155176782474
0.5687499487583998,0.00083915522118754
0.5749999440893602,0.0008391552768883926
0.581249939437099,0.0008391553456009692
0.5874999347823386,0.0008391554290752477
0.5937499301239914,0.0008391555290122918
0.5999999254838885,0.0008391556470236089
0.6062499208137764,0.0008391557845762186
0.6124999161466136,0.0008391559429052681
0.6187499114907311,0.0008391561228559542
0.6249999068424207,0.0008391563248050287
0.6312499021643023,0.0008391565485639114
0.6374998975216531,0.000839156793213135
0.6437498928401962,0.0008391570568586181
0.649999888230376,0.0008391573365087403
0.6562498835411856,0.0008391576279360467
0.6624998788821741,0.0008391579254237725
0.6687498742217995,0.0008391582214720841
0.674999869595717,0.0008391585066463962
0.68124986491007,0.0008391587694292526
0.687499860254356,0.0008391589959179329
0.693749855604567,0.0008391591696076348
0.6999998509388785,0.0008391592712719053
0.7062498463053145,0.0008391592788925003
0.7124998416136556,0.0008391591674428094
0.7187498369410303,0.000839158909017806
0.7249998322663407,0.0008391584728794226
0.7312498276628888,0.0008391578256335877
0.737499822998815,0.0008391569313828262
0.7437498183674727,0.0008391557526479268
0.7499998137473518,0.000839154250801401
0.7562498090123906,0.0008391523867502818
0.7624998043835979,0.0008391501219214573
0.7687497997218519,0.0008391474205569955
0.7749997950266715,0.0008391442508333384
0.7812497904108759,0.0008391405863561438
0.7874997857571484,0.0008391364085797087
0.7937497810773712,0.0008391317110013975
0.79999977643994,0.0008391265012482175
0.8062497717997464,0.0008391208035990759
0.8124997671800758,0.0008391146633710383
0.8187497624586941,0.0008391081530313105
0.8249997577578393,0.0008391013752940757
0.831249753223034,0.0008390944665028331
0.8374997485224964,0.0008390876029735142
0.8437497438832383,0.0008390810077302506
0.8499997391248232,0.0008390749540200286
0.8562497345218097,0.0008390697685274683
0.8624997298796635,0.0008390658382810312
0.8687497252013652,0.0008390636142840113
0.8749997205063115,0.0008390636136394687
0.8812497159830298,0.0008390664201005142
0.8874997113157246,0.0008390726875920342
0.8937497065597216,0.0008390831334091363
0.8999997020276284,0.000839098535327337
0.9062496973371725,0.0008391197249896339
0.9124996927202216,0.0008391475803642517
0.918749688063182,0.00083918299716881
0.9249996833174534,0.0008392268752498965
0.9312496787259433,0.0008392800983915862
0.9374996740896282,0.000839343503905306
0.9437496695137655,0.0008394178187028023
0.9499996648455115,0.0008395036279208533
0.956249660074557,0.0008396013343272133
0.962499655456583,0.0008397110910742038
0.9687496508155786,0.0008398326925643903
0.9749996460956798,0.0008399655199074146
0.9812496415710377,0.0008401085000711289
0.9874996369920577,0.0008402598931054223
0.9937496322810745,0.0008404173085402401
0.999999629112783,0.0008405777409493414


==> data/dataStraightToContactXDispXi05E1041GP160C0045Kprig00001Mprig0maxDTunrestr.csv <==
0,0
0.0002,7.38E-07
0.0004,2.50E-06
0.0006,3.76E-06
0.00085,3.51E-06
0.0011,2.73E-06
0.00135,2.66E-06
0.0016625,3.05E-06
0.001975,3.09E-06
0.0022875,2.92E-06
0.002678125,2.92E-06
0.00306875,3.00E-06
0.003459375,2.97E-06
0.003947656,2.95E-06
0.004435938,2.97E-06
0.004924219,2.97E-06
0.00553457,2.96E-06
0.006144922,2.97E-06
0.006755273,2.96E-06
0.007518213,2.96E-06
0.008281152,2.97E-06
0.009044092,2.96E-06
0.009997766,2.96E-06
0.01095144,2.96E-06


==> data/dataStraightToContactXDispXi05E2041GP160C0045Kprig00001Mprig0maxDT000005.csv <==
0,0
0.00005,1.39E-07
0.0001,6.38E-07
0.00015,1.51E-06
0.0002,2.59E-06
0.00025,3.75E-06
0.0003,4.83E-06
0.000339562,5.57E-06
0.000379124,6.17E-06
0.000418686,6.62E-06
0.000468138,6.94E-06
0.00051759,7.03E-06
0.000567043,6.94E-06
0.000617043,6.70E-06
0.000667043,6.37E-06
0.000717043,6.02E-06
0.000767043,5.67E-06
0.000817043,5.38E-06
0.000867043,5.14E-06
0.000917043,4.98E-06
0.000967043,4.90E-06
0.001017043,4.89E-06
0.001067043,4.93E-06
0.001117043,5.01E-06
0.001167043,5.12E-06
0.001217043,5.23E-06
0.001267043,5.33E-06
0.001317043,5.42E-06
0.001367043,5.49E-06
0.001417043,5.53E-06
0.001467043,5.55E-06
0.001517043,5.55E-06
0.001567043,5.53E-06
0.001617043,5.51E-06
0.001667043,5.47E-06
0.001717043,5.44E-06
0.001767043,5.41E-06
0.001817043,5.38E-06
0.001867043,5.36E-06
0.001917043,5.35E-06
0.001967043,5.35E-06
0.002017043,5.35E-06
0.002067043,5.36E-06
0.002117043,5.36E-06
0.002167043,5.37E-06
0.002217043,5.39E-06
0.002267043,5.39E-06
0.002317043,5.40E-06
0.002367043,5.41E-06
0.002417043,5.41E-06
0.002467043,5.41E-06
0.002517043,5.41E-06
0.002567043,5.41E-06
0.002617043,5.41E-06
0.002667043,5.40E-06
0.002717043,5.40E-06
0.002767043,5.40E-06
0.002817043,5.39E-06
0.002867043,5.39E-06
0.002917043,5.39E-06
0.002967043,5.39E-06
0.003017043,5.39E-06
0.003067043,5.39E-06
0.003117043,5.39E-06
0.003167043,5.39E-06
0.003217043,5.40E-06
0.003267043,5.40E-06
0.003317043,5.40E-06
0.003367043,5.40E-06
0.003417043,5.40E-06
0.003467043,5.40E-06
0.003517043,5.40E-06
0.003567043,5.40E-06
0.003617043,5.40E-06
0.003667043,5.40E-06
0.003717043,5.40E-06
0.003767043,5.40E-06
0.003817043,5.40E-06
0.003867043,5.40E-06
0.003917043,5.40E-06
0.003967043,5.40E-06
0.004017043,5.40E-06
0.004067043,5.40E-06
0.004117043,5.40E-06
0.004167043,5.40E-06
0.004217043,5.40E-06
0.004267043,5.40E-06
0.004317043,5.40E-06
0.004367043,5.40E-06
0.004417043,5.40E-06
0.004467043,5.40E-06
0.004517043,5.40E-06
0.004567043,5.40E-06
0.004617043,5.40E-06
0.004667043,5.40E-06
0.004717043,5.40E-06
0.004767043,5.40E-06
0.004817043,5.40E-06
0.004867043,5.40E-06
0.004917043,5.40E-06
0.004967043,5.40E-06
0.005017043,5.40E-06
0.005067043,5.40E-06
0.005117043,5.40E-06
0.005167043,5.40E-06
0.005217043,5.40E-06
0.005267043,5.40E-06
0.005317043,5.40E-06
0.005367043,5.40E-06
0.005417043,5.40E-06
0.005467043,5.40E-06
0.005517043,5.40E-06
0.005567043,5.40E-06
0.005617043,5.40E-06
0.005667043,5.40E-06
0.005717043,5.40E-06
0.005767043,5.40E-06
0.005817043,5.40E-06
0.005867043,5.40E-06
0.005917043,5.40E-06
0.005967043,5.40E-06
0.006017043,5.40E-06
0.006067043,5.40E-06
0.006117043,5.40E-06
0.006167043,5.40E-06
0.006217043,5.40E-06
0.006267043,5.40E-06
0.006317043,5.40E-06
0.006367043,5.40E-06
0.006417043,5.40E-06
0.006467043,5.40E-06
0.006517043,5.40E-06
0.006567043,5.40E-06
0.006617043,5.40E-06
0.006667043,5.40E-06
0.006717043,5.40E-06
0.006767043,5.40E-06
0.006817043,5.40E-06
0.006867043,5.40E-06
0.006917043,5.40E-06
0.006967043,5.40E-06
0.007017043,5.40E-06
0.007067043,5.40E-06
0.007117043,5.40E-06
0.007167043,5.40E-06
0.007217043,5.40E-06
0.007267043,5.40E-06
0.007317043,5.40E-06
0.007367043,5.40E-06
0.007417043,5.40E-06
0.007467043,5.40E-06
0.007517043,5.40E-06
0.007567043,5.40E-06
0.007617043,5.40E-06
0.007667043,5.40E-06
0.007717043,5.40E-06
0.007767043,5.40E-06
0.007817043,5.40E-06
0.007867043,5.40E-06
0.007917043,5.40E-06
0.007967043,5.40E-06
0.008017043,5.40E-06
0.008067043,5.40E-06
0.008117043,5.40E-06
0.008167043,5.40E-06
0.008217043,5.40E-06
0.008267043,5.40E-06
0.008317043,5.40E-06
0.008367043,5.40E-06
0.008417043,5.40E-06
0.008467043,5.40E-06
0.008517043,5.40E-06
0.008567043,5.40E-06
0.008617043,5.40E-06
0.008667043,5.40E-06
0.008717043,5.40E-06
0.008767043,5.40E-06
0.008817043,5.40E-06
0.008867043,5.40E-06
0.008917043,5.40E-06
0.008967043,5.40E-06
0.009017043,5.40E-06
0.009067043,5.40E-06
0.009117043,5.40E-06
0.009167043,5.40E-06
0.009217043,5.40E-06
0.009267043,5.40E-06
0.009317043,5.40E-06
0.009367043,5.40E-06
0.009417043,5.40E-06
0.009467043,5.40E-06
0.009517043,5.40E-06
0.009567043,5.40E-06
0.009617043,5.40E-06
0.009667043,5.40E-06
0.009717043,5.40E-06
0.009767043,5.40E-06
0.009817043,5.40E-06
0.009867043,5.40E-06
0.009917043,5.40E-06
0.009967043,5.40E-06
0.010017043,5.40E-06


==> data/dataStraightToContactXDispXi05E2041GP160C0045Kprig00001Mprig0maxDT00001.csv <==
0,0
0.0001,4.74E-07
0.0002,1.99E-06
0.0003,4.11E-06
0.0004,5.91E-06
0.0005,6.88E-06
0.0006,6.96E-06
0.0007,6.47E-06
0.0008,5.78E-06
0.0009,5.21E-06
0.001,4.91E-06
0.0011,4.89E-06
0.0012,5.05E-06
0.0013,5.27E-06
0.0014,5.46E-06
0.0015,5.55E-06
0.0016,5.56E-06
0.0017,5.51E-06
0.0018,5.43E-06
0.0019,5.38E-06
0.002,5.35E-06
0.0021,5.34E-06
0.0022,5.36E-06
0.0023,5.38E-06
0.0024,5.40E-06
0.0025,5.41E-06
0.0026,5.41E-06
0.0027,5.41E-06
0.0028,5.40E-06
0.0029,5.39E-06
0.003,5.39E-06
0.0031,5.39E-06
0.0032,5.39E-06
0.0033,5.39E-06
0.0034,5.40E-06
0.0035,5.40E-06
0.0036,5.40E-06
0.0037,5.40E-06
0.0038,5.40E-06
0.0039,5.40E-06
0.004,5.40E-06
0.0041,5.40E-06
0.0042,5.40E-06
0.0043,5.40E-06
0.0044,5.40E-06
0.0045,5.40E-06
0.0046,5.40E-06
0.0047,5.40E-06
0.0048,5.40E-06
0.0049,5.40E-06
0.005,5.40E-06
0.0051,5.40E-06
0.0052,5.40E-06
0.0053,5.40E-06
0.0054,5.40E-06
0.0055,5.40E-06
0.0056,5.40E-06
0.0057,5.40E-06
0.0058,5.40E-06
0.0059,5.40E-06
0.006,5.40E-06
0.0061,5.40E-06
0.0062,5.40E-06
0.0063,5.40E-06
0.0064,5.40E-06
0.0065,5.40E-06
0.0066,5.40E-06
0.0067,5.40E-06
0.0068,5.40E-06
0.0069,5.40E-06
0.007,5.40E-06
0.0071,5.40E-06
0.0072,5.40E-06
0.0073,5.40E-06
0.0074,5.40E-06
0.0075,5.40E-06
0.0076,5.40E-06
0.0077,5.40E-06
0.0078,5.40E-06
0.0079,5.40E-06
0.008,5.40E-06
0.0081,5.40E-06
0.0082,5.40E-06
0.0083,5.40E-06
0.0084,5.40E-06
0.0085,5.40E-06
0.0086,5.40E-06
0.0087,5.40E-06
0.0088,5.40E-06
0.0089,5.40E-06
0.009,5.40E-06
0.0091,5.40E-06
0.0092,5.40E-06
0.0093,5.40E-06
0.0094,5.40E-06
0.0095,5.40E-06
0.0096,5.40E-06
0.0097,5.40E-06
0.0098,5.40E-06
0.0099,5.40E-06
0.01,5.40E-06


==> data/dataStraightToContactXDispXi05E2041GP160C0045Kprig00001Mprig0maxDT00002.csv <==
0,0
0.0005,3.12E-06
0.0007,5.42E-06
0.0009,6.49E-06
0.0011,5.97E-06
0.0013,5.18E-06
0.0015,5.00E-06
0.0017,5.28E-06
0.0019,5.53E-06
0.0021,5.52E-06
0.0023,5.40E-06
0.0025,5.34E-06
0.0027,5.36E-06
0.0029,5.41E-06
0.0031,5.42E-06
0.0033,5.40E-06
0.0035,5.39E-06
0.0037,5.39E-06
0.0039,5.40E-06
0.0041,5.40E-06
0.0043,5.40E-06
0.0045,5.40E-06
0.0047,5.39E-06
0.0049,5.40E-06
0.0051,5.40E-06
0.0053,5.40E-06
0.0055,5.40E-06
0.0057,5.40E-06
0.0059,5.40E-06
0.0061,5.40E-06
0.0063,5.40E-06
0.0065,5.40E-06
0.0067,5.40E-06
0.0069,5.40E-06
0.0071,5.40E-06
0.0073,5.40E-06
0.0075,5.40E-06
0.0077,5.40E-06
0.0079,5.40E-06
0.0081,5.40E-06
0.0083,5.40E-06
0.0085,5.40E-06
0.0087,5.40E-06
0.0089,5.40E-06
0.0091,5.40E-06
0.0093,5.40E-06
0.0095,5.40E-06
0.0097,5.40E-06
0.0099,5.40E-06
0.0101,5.40E-06
0.0103,5.40E-06
0.0105,5.40E-06
0.0107,5.40E-06
0.0109,5.40E-06
0.0111,5.40E-06
0.0113,5.40E-06
0.0115,5.40E-06
0.0117,5.40E-06
0.0119,5.40E-06
0.0121,5.40E-06
0.0123,5.40E-06
0.0125,5.40E-06
0.0127,5.40E-06
0.0129,5.40E-06
0.0131,5.40E-06
0.0133,5.40E-06
0.0135,5.40E-06
0.0137,5.40E-06
0.0139,5.40E-06
0.0141,5.40E-06
0.0143,5.40E-06
0.0145,5.40E-06
0.0147,5.40E-06
0.0149,5.40E-06
0.0151,5.40E-06
0.0153,5.40E-06
0.0155,5.40E-06
0.0157,5.40E-06
0.0159,5.40E-06
0.0161,5.40E-06
0.0163,5.40E-06
0.0165,5.40E-06
0.0167,5.40E-06
0.0169,5.40E-06


==> data/dataStraightToContactXDispXi05E2041GP160C0045Kprig00001Mprig0maxDT00005.csv <==
0,0
0.0005,3.12E-06
0.001,6.71E-06
0.0015,5.49E-06
0.002,4.71E-06
0.0025,5.81E-06
0.003,5.43E-06
0.0035,5.18E-06
0.004,5.53E-06
0.0045,5.41E-06
0.005,5.33E-06
0.0055,5.44E-06
0.006,5.40E-06
0.0065,5.37E-06
0.007,5.41E-06
0.0075,5.40E-06
0.008,5.39E-06
0.0085,5.40E-06
0.009,5.40E-06
0.0095,5.39E-06
0.01,5.40E-06
0.0105,5.40E-06
0.011,5.40E-06
0.0115,5.40E-06
0.012,5.40E-06
0.0125,5.40E-06
0.013,5.40E-06
0.0135,5.40E-06
0.014,5.40E-06
0.0145,5.40E-06
0.015,5.40E-06
0.0155,5.40E-06
0.016,5.40E-06
0.0165,5.40E-06
0.017,5.40E-06
0.0175,5.40E-06
0.018,5.40E-06
0.0185,5.40E-06
0.019,5.40E-06
0.0195,5.40E-06
0.02,5.40E-06
0.0205,5.40E-06
0.021,5.40E-06
0.0215,5.40E-06
0.022,5.40E-06
0.0225,5.40E-06
0.023,5.40E-06
0.0235,5.40E-06
0.024,5.40E-06
0.0245,5.40E-06
0.025,5.40E-06
0.0255,5.40E-06
0.026,5.40E-06
0.0265,5.40E-06
0.027,5.40E-06
0.0275,5.40E-06
0.028,5.40E-06
0.0285,5.40E-06
0.029,5.40E-06
0.0295,5.40E-06
0.03,5.40E-06
0.0305,5.40E-06
0.031,5.40E-06
0.0315,5.40E-06
0.032,5.40E-06
0.0325,5.40E-06
0.033,5.40E-06
0.0335,5.40E-06
0.034,5.40E-06
0.0345,5.40E-06
0.035,5.40E-06
0.0355,5.40E-06
0.036,5.40E-06
0.0365,5.40E-06
0.037,5.40E-06
0.0375,5.40E-06
0.038,5.40E-06
0.0385,5.40E-06
0.039,5.40E-06
0.0395,5.40E-06
0.04,5.40E-06
0.0405,5.40E-06
0.041,5.40E-06
0.0415,5.40E-06
0.042,5.40E-06
0.0425,5.40E-06
0.043,5.40E-06
0.0435,5.40E-06
0.044,5.40E-06
0.0445,5.40E-06
0.045,5.40E-06
0.0455,5.40E-06
0.046,5.40E-06
0.0465,5.40E-06
0.047,5.40E-06
0.0475,5.40E-06
0.048,5.40E-06


==> data/dataStraightToContactXDispXi05E2041GP160C0045Kprig00001Mprig0maxDTunrestr.csv <==
0,0
0.0002,1.33E-06
0.0004,4.53E-06
0.0006,6.84E-06
0.00085,6.41E-06
0.0011,4.98E-06
0.00135,4.83E-06
0.0016625,5.53E-06
0.001975,5.63E-06
0.0022875,5.32E-06
0.002678125,5.31E-06
0.00306875,5.46E-06
0.003459375,5.41E-06
0.003947656,5.36E-06
0.004435938,5.41E-06
0.004924219,5.40E-06
0.00553457,5.38E-06
0.006144922,5.40E-06
0.006755273,5.40E-06
0.007518213,5.39E-06
0.008281152,5.40E-06
0.009044092,5.39E-06
0.009997766,5.40E-06
0.01095144,5.40E-06
0.011905115,5.40E-06
0.013097208,5.40E-06
0.014289301,5.40E-06
0.015481393,5.40E-06
0.01697151,5.40E-06
0.018461626,5.40E-06
0.019951742,5.40E-06
0.021814387,5.40E-06
0.023677032,5.40E-06
0.025539677,5.40E-06
0.027867984,5.40E-06
0.03019629,5.40E-06
0.032524597,5.40E-06
0.03543498,5.40E-06
0.038345363,5.40E-06
0.041255746,5.40E-06
0.044893724,5.40E-06
0.048531703,5.40E-06


==> data/dataStraightToContactXDispXi05E2041GP160C0055Kprig00001Mprig0maxDTunrestr.csv <==
0,0
0.0002,1.33E-06
0.0004,4.55E-06
0.0006,6.87E-06
0.00085,6.44E-06
0.0011,5.00E-06
0.00135,4.86E-06
0.0016625,5.56E-06
0.001975,5.66E-06
0.0022875,5.35E-06
0.002678125,5.34E-06
0.00306875,5.49E-06
0.003459375,5.44E-06
0.003947656,5.39E-06
0.004435938,5.44E-06
0.004924219,5.43E-06
0.00553457,5.41E-06
0.006144922,5.43E-06
0.006755273,5.42E-06
0.007518213,5.42E-06
0.008281152,5.43E-06
0.009044092,5.42E-06
0.009997766,5.43E-06
0.01095144,5.42E-06


==> data/dataStraightToContactXDispXi05E2041GP160C005Kprig00001Mprig0maxDTunrestr.csv <==
0,0
0.0002,1.33E-06
0.0004,4.55E-06
0.0006,6.87E-06
0.00085,6.43E-06
0.0011,5.00E-06
0.00135,4.85E-06
0.0016625,5.56E-06
0.001975,5.66E-06
0.0022875,5.34E-06
0.002678125,5.33E-06
0.00306875,5.49E-06
0.003459375,5.43E-06
0.003947656,5.38E-06
0.004435938,5.44E-06
0.004924219,5.42E-06
0.00553457,5.41E-06
0.006144922,5.43E-06
0.006755273,5.42E-06
0.007518213,5.42E-06
0.008281152,5.42E-06
0.009044092,5.42E-06
0.009997766,5.42E-06
0.01095144,5.42E-06
0.011905115,5.42E-06
0.013097208,5.42E-06
0.014289301,5.42E-06
0.015481393,5.42E-06
0.01697151,5.42E-06
0.018461626,5.42E-06
0.019951742,5.42E-06
0.021814387,5.42E-06
0.023677032,5.42E-06
0.025539677,5.42E-06
0.027867984,5.42E-06
0.03019629,5.42E-06
0.032524597,5.42E-06
0.03543498,5.42E-06
0.038345363,5.42E-06
0.041255746,5.42E-06
0.044893724,5.42E-06
0.048531703,5.42E-06
0.052169682,5.42E-06
0.056717156,5.42E-06
0.061264629,5.42E-06
0.065812103,5.42E-06
0.071496445,5.42E-06


==> data/dataStraightToContactXDispXi05E4041GP160C0045Kprig00001Mprig0maxDTunrestr.csv <==
0,0
0.0002,1.33E-06
0.0004,4.53E-06
0.0006,6.84E-06
0.00085,6.41E-06
0.0011,4.98E-06
0.00135,4.83E-06
0.0016625,5.54E-06
0.001975,5.64E-06
0.0022875,5.32E-06
0.002678125,5.31E-06
0.00306875,5.47E-06
0.003459375,5.41E-06
0.003947656,5.36E-06
0.004435938,5.42E-06
0.004924219,5.40E-06
0.00553457,5.39E-06
0.006144922,5.41E-06
0.006755273,5.40E-06
0.007518213,5.40E-06
0.008281152,5.40E-06
0.009044092,5.40E-06
0.009997766,5.40E-06
0.01095144,5.40E-06
0.011905115,5.40E-06
0.013097208,5.40E-06
0.014289301,5.40E-06
0.015481393,5.40E-06
0.01697151,5.40E-06
0.018461626,5.40E-06
0.019951742,5.40E-06
0.021814387,5.40E-06
0.023677032,5.40E-06
0.025539677,5.40E-06
0.027867984,5.40E-06
0.03019629,5.40E-06
0.032524597,5.40E-06
0.03543498,5.40E-06
0.038345363,5.40E-06
0.041255746,5.40E-06


==> data/dataStraightToContactXDispXi05E4041GP160C0055Kprig00001Mprig0maxDTunrestr.csv <==
0,0.
0.0002,1.3331502930996104e-6
0.0004,4.5512719665558934e-6
0.0006000000000000001,6.872641412497618e-6
0.0008500000000000001,6.4408827931068805e-6
0.0011,5.001324544283509e-6
0.00135,4.858671733119191e-6
0.0016625000000000001,5.564748425200032e-6
0.001975,5.6638525173010445e-6
0.0022875,5.3457324852401604e-6
0.002678125,5.3380393816364555e-6
0.00306875,5.4917820383429805e-6
0.0034593749999999998,5.4382529977683094e-6
0.00394765625,5.389512921804748e-6
0.0044359375,5.4410279641543526e-6
0.00492421875,5.430311393601501e-6
0.0055345703125,5.413443504109896e-6
0.006144921875,5.4317626559559554e-6
0.0067552734375,5.423846934371357e-6
0.007518212890625,5.422205279709746e-6
0.00828115234375,5.42770204987954e-6
0.009044091796875,5.422610938252855e-6
0.00999776611328125,5.425432391885078e-6
0.0109514404296875,5.424805397833882e-6


==> data/dataStraightToContactXDispXi05E4041GP160C005Kprig00001Mprig0maxDTunrestr.csv <==
0,0.
0.0002,1.3324484327631505e-6
0.0004,4.549104458345265e-6
0.0006000000000000001,6.869853572441388e-6
0.0008500000000000001,6.438752862595863e-6
0.0011,4.999498078067083e-6
0.00135,4.8563902527017825e-6
0.0016625000000000001,5.562283197058594e-6
0.001975,5.661734810282353e-6
0.0022875,5.343661002937554e-6
0.002678125,5.335735097098201e-6
0.00306875,5.489531632792494e-6
0.0034593749999999998,5.43611029574323e-6
0.00394765625,5.387284121924826e-6
0.0044359375,5.438790993433094e-6
0.00492421875,5.428127705472846e-6
0.0055345703125,5.411223092435983e-6
0.006144921875,5.429544421862128e-6
0.0067552734375,5.42164710622179e-6
0.007518212890625,5.419986016618991e-6
0.00828115234375,5.425493053963856e-6
0.009044091796875,5.4204014803798e-6
0.00999776611328125,5.423217878976937e-6
0.0109514404296875,5.422597345676786e-6
0.01190511474609375,5.421780811047162e-6
0.013097207641601563,5.423148730629963e-6
0.014289300537109376,5.4218379233411924e-6
0.015481393432617188,5.422813637971727e-6
0.016971509552001954,5.422237335229961e-6
0.01846162567138672,5.4224732873424295e-6


==> data/dataStraightToContactXDispXi0E1041GP160C0045Kprig00001Mprig0maxDTunrestr.csv <==
0,0
0.0002,5.14E-07
0.0004,1.81E-06
0.0006,2.80E-06
0.00085,2.65E-06
0.0011,2.02E-06
0.00135,1.93E-06
0.0016625,2.25E-06
0.001975,2.30E-06
0.0022875,2.16E-06
0.002678125,2.15E-06
0.00306875,2.22E-06
0.003459375,2.20E-06
0.003947656,2.17E-06
0.004435938,2.20E-06
0.004924219,2.19E-06
0.00553457,2.18E-06
0.006144922,2.19E-06
0.006755273,2.19E-06
0.007518213,2.19E-06
0.008281152,2.19E-06
0.009044092,2.19E-06
0.009997766,2.19E-06
0.01095144,2.19E-06


==> data/dataStraightToContactXDispXi0E2041GP160C0045Kprig00001Mprig0maxDT000005.csv <==
0,0
0.00005,1.11E-07
0.0001,5.16E-07
0.00015,1.24E-06
0.0002,2.17E-06
0.00025,3.17E-06
0.0003,4.13E-06
0.000339562,4.79E-06
0.000379124,5.34E-06
0.000418686,5.75E-06
0.000468138,6.06E-06
0.00051759,6.17E-06
0.000567043,6.10E-06
0.000617043,5.90E-06
0.000667043,5.61E-06
0.000717043,5.29E-06
0.000767043,4.97E-06
0.000817043,4.69E-06
0.000867043,4.47E-06
0.000917043,4.31E-06
0.000967043,4.23E-06
0.001017043,4.21E-06
0.001067043,4.24E-06
0.001117043,4.31E-06
0.001167043,4.40E-06
0.001217043,4.50E-06
0.001267043,4.60E-06
0.001317043,4.69E-06
0.001367043,4.76E-06
0.001417043,4.80E-06
0.001467043,4.83E-06
0.001517043,4.83E-06
0.001567043,4.82E-06
0.001617043,4.79E-06
0.001667043,4.76E-06
0.001717043,4.73E-06
0.001767043,4.70E-06
0.001817043,4.67E-06
0.001867043,4.65E-06
0.001917043,4.64E-06
0.001967043,4.63E-06
0.002017043,4.63E-06
0.002067043,4.64E-06
0.002117043,4.65E-06
0.002167043,4.66E-06
0.002217043,4.67E-06
0.002267043,4.68E-06
0.002317043,4.68E-06
0.002367043,4.69E-06
0.002417043,4.69E-06
0.002467043,4.69E-06
0.002517043,4.69E-06
0.002567043,4.69E-06
0.002617043,4.69E-06
0.002667043,4.69E-06
0.002717043,4.68E-06
0.002767043,4.68E-06
0.002817043,4.68E-06
0.002867043,4.68E-06
0.002917043,4.68E-06
0.002967043,4.68E-06
0.003017043,4.68E-06
0.003067043,4.68E-06
0.003117043,4.68E-06
0.003167043,4.68E-06
0.003217043,4.68E-06
0.003267043,4.68E-06
0.003317043,4.68E-06
0.003367043,4.68E-06
0.003417043,4.68E-06
0.003467043,4.68E-06
0.003517043,4.68E-06
0.003567043,4.68E-06
0.003617043,4.68E-06
0.003667043,4.68E-06
0.003717043,4.68E-06
0.003767043,4.68E-06
0.003817043,4.68E-06
0.003867043,4.68E-06
0.003917043,4.68E-06
0.003967043,4.68E-06
0.004017043,4.68E-06
0.004067043,4.68E-06
0.004117043,4.68E-06
0.004167043,4.68E-06
0.004217043,4.68E-06
0.004267043,4.68E-06
0.004317043,4.68E-06
0.004367043,4.68E-06
0.004417043,4.68E-06
0.004467043,4.68E-06
0.004517043,4.68E-06
0.004567043,4.68E-06
0.004617043,4.68E-06
0.004667043,4.68E-06
0.004717043,4.68E-06
0.004767043,4.68E-06
0.004817043,4.68E-06
0.004867043,4.68E-06
0.004917043,4.68E-06
0.004967043,4.68E-06
0.005017043,4.68E-06
0.005067043,4.68E-06
0.005117043,4.68E-06
0.005167043,4.68E-06
0.005217043,4.68E-06
0.005267043,4.68E-06
0.005317043,4.68E-06
0.005367043,4.68E-06
0.005417043,4.68E-06
0.005467043,4.68E-06
0.005517043,4.68E-06
0.005567043,4.68E-06
0.005617043,4.68E-06
0.005667043,4.68E-06
0.005717043,4.68E-06
0.005767043,4.68E-06
0.005817043,4.68E-06
0.005867043,4.68E-06
0.005917043,4.68E-06
0.005967043,4.68E-06
0.006017043,4.68E-06
0.006067043,4.68E-06
0.006117043,4.68E-06
0.006167043,4.68E-06
0.006217043,4.68E-06
0.006267043,4.68E-06
0.006317043,4.68E-06
0.006367043,4.68E-06
0.006417043,4.68E-06
0.006467043,4.68E-06
0.006517043,4.68E-06
0.006567043,4.68E-06
0.006617043,4.68E-06
0.006667043,4.68E-06
0.006717043,4.68E-06
0.006767043,4.68E-06
0.006817043,4.68E-06
0.006867043,4.68E-06
0.006917043,4.68E-06
0.006967043,4.68E-06
0.007017043,4.68E-06
0.007067043,4.68E-06
0.007117043,4.68E-06
0.007167043,4.68E-06
0.007217043,4.68E-06
0.007267043,4.68E-06
0.007317043,4.68E-06
0.007367043,4.68E-06
0.007417043,4.68E-06
0.007467043,4.68E-06
0.007517043,4.68E-06
0.007567043,4.68E-06
0.007617043,4.68E-06
0.007667043,4.68E-06
0.007717043,4.68E-06
0.007767043,4.68E-06
0.007817043,4.68E-06
0.007867043,4.68E-06
0.007917043,4.68E-06
0.007967043,4.68E-06
0.008017043,4.68E-06
0.008067043,4.68E-06
0.008117043,4.68E-06
0.008167043,4.68E-06
0.008217043,4.68E-06
0.008267043,4.68E-06
0.008317043,4.68E-06
0.008367043,4.68E-06
0.008417043,4.68E-06
0.008467043,4.68E-06
0.008517043,4.68E-06
0.008567043,4.68E-06
0.008617043,4.68E-06
0.008667043,4.68E-06
0.008717043,4.68E-06
0.008767043,4.68E-06
0.008817043,4.68E-06
0.008867043,4.68E-06
0.008917043,4.68E-06
0.008967043,4.68E-06
0.009017043,4.68E-06
0.009067043,4.68E-06
0.009117043,4.68E-06
0.009167043,4.68E-06
0.009217043,4.68E-06
0.009267043,4.68E-06
0.009317043,4.68E-06
0.009367043,4.68E-06
0.009417043,4.68E-06
0.009467043,4.68E-06
0.009517043,4.68E-06
0.009567043,4.68E-06
0.009617043,4.68E-06
0.009667043,4.68E-06
0.009717043,4.68E-06
0.009767043,4.68E-06
0.009817043,4.68E-06
0.009867043,4.68E-06
0.009917043,4.68E-06
0.009967043,4.68E-06
0.010017043,4.68E-06


==> data/dataStraightToContactXDispXi0E2041GP160C0045Kprig00001Mprig0maxDT00001.csv <==
0,0
0.0001,3.89E-07
0.0002,1.66E-06
0.0003,3.49E-06
0.0004,5.10E-06
0.0005,6.00E-06
0.0006,6.11E-06
0.0007,5.69E-06
0.0008,5.07E-06
0.0009,4.54E-06
0.001,4.24E-06
0.0011,4.20E-06
0.0012,4.34E-06
0.0013,4.55E-06
0.0014,4.72E-06
0.0015,4.82E-06
0.0016,4.84E-06
0.0017,4.79E-06
0.0018,4.72E-06
0.0019,4.67E-06
0.002,4.63E-06
0.0021,4.63E-06
0.0022,4.64E-06
0.0023,4.66E-06
0.0024,4.68E-06
0.0025,4.69E-06
0.0026,4.70E-06
0.0027,4.69E-06
0.0028,4.68E-06
0.0029,4.68E-06
0.003,4.67E-06
0.0031,4.67E-06
0.0032,4.68E-06
0.0033,4.68E-06
0.0034,4.68E-06
0.0035,4.68E-06
0.0036,4.68E-06
0.0037,4.68E-06
0.0038,4.68E-06
0.0039,4.68E-06
0.004,4.68E-06
0.0041,4.68E-06
0.0042,4.68E-06
0.0043,4.68E-06
0.0044,4.68E-06
0.0045,4.68E-06
0.0046,4.68E-06
0.0047,4.68E-06
0.0048,4.68E-06
0.0049,4.68E-06
0.005,4.68E-06
0.0051,4.68E-06
0.0052,4.68E-06
0.0053,4.68E-06
0.0054,4.68E-06
0.0055,4.68E-06
0.0056,4.68E-06
0.0057,4.68E-06
0.0058,4.68E-06
0.0059,4.68E-06
0.006,4.68E-06
0.0061,4.68E-06
0.0062,4.68E-06
0.0063,4.68E-06
0.0064,4.68E-06
0.0065,4.68E-06
0.0066,4.68E-06
0.0067,4.68E-06
0.0068,4.68E-06
0.0069,4.68E-06
0.007,4.68E-06
0.0071,4.68E-06
0.0072,4.68E-06
0.0073,4.68E-06
0.0074,4.68E-06
0.0075,4.68E-06
0.0076,4.68E-06
0.0077,4.68E-06
0.0078,4.68E-06
0.0079,4.68E-06
0.008,4.68E-06
0.0081,4.68E-06
0.0082,4.68E-06
0.0083,4.68E-06
0.0084,4.68E-06
0.0085,4.68E-06
0.0086,4.68E-06
0.0087,4.68E-06
0.0088,4.68E-06
0.0089,4.68E-06
0.009,4.68E-06
0.0091,4.68E-06
0.0092,4.68E-06
0.0093,4.68E-06
0.0094,4.68E-06
0.0095,4.68E-06
0.0096,4.68E-06
0.0097,4.68E-06
0.0098,4.68E-06
0.0099,4.68E-06
0.01,4.68E-06


==> data/dataStraightToContactXDispXi0E2041GP160C0045Kprig00001Mprig0maxDT00002.csv <==
0,0.
0.0005,-2.6775533419297127e-6
0.0007,-4.690053523139661e-6
0.0009,-5.658698854265e-6
0.0011,-5.222523006284683e-6
0.0013000000000000002,-4.497800036243169e-6
0.0015000000000000002,-4.310548317521729e-6
0.0017000000000000003,-4.562894019651613e-6
0.0019000000000000004,-4.795930217788173e-6
0.0021000000000000003,-4.8014461854776466e-6
0.0023000000000000004,-4.6903398451631e-6
0.0025000000000000005,-4.626123564193701e-6
0.0027000000000000006,-4.6449225059374105e-6
0.0029000000000000007,-4.686736646024983e-6
0.0031000000000000008,-4.700704184601107e-6
0.003300000000000001,-4.687999140777115e-6
0.003500000000000001,-4.67415314557637e-6
0.003700000000000001,-4.672696905224992e-6
0.003900000000000001,-4.678650953651776e-6
0.004100000000000001,-4.682653059129534e-6
0.004300000000000001,-4.6819615007693515e-6
0.0045000000000000005,-4.6796268493064586e-6
0.0047,-4.6786739058892324e-6
0.0049,-4.679285280387601e-6
0.0050999999999999995,-4.6800879396459065e-6
0.005299999999999999,-4.680233388410786e-6
0.005499999999999999,-4.679922556831498e-6
0.0056999999999999985,-4.679679854802074e-6
0.005899999999999998,-4.679697332701144e-6
0.006099999999999998,-4.679825206953439e-6
0.0062999999999999974,-4.679887338377713e-6
0.006499999999999997,-4.679859359630307e-6
0.006699999999999997,-4.679813682310383e-6
0.006899999999999996,-4.679802081660042e-6
0.007099999999999996,-4.6798179176426635e-6
0.007299999999999996,-4.679832283619536e-6
0.007499999999999995,-4.679832496995677e-6
0.007699999999999995,-4.6798256155536994e-6
0.007899999999999996,-4.67982166821484e-6
0.008099999999999996,-4.679822815040415e-6
0.008299999999999997,-4.679825473326983e-6
0.008499999999999997,-4.6798264547968624e-6
0.008699999999999998,-4.679825662278395e-6
0.008899999999999998,-4.679824685324165e-6
0.009099999999999999,-4.679824516585871e-6
0.0093,-4.679824917853493e-6
0.0095,-4.679825238136301e-6
0.0097,-4.679825216322159e-6
0.0099,-4.679825037148271e-6
0.010100000000000001,-4.679824943826622e-6
0.010300000000000002,-4.679824984256228e-6
0.010500000000000002,-4.679825059211645e-6
0.010700000000000003,-4.679825084762417e-6
0.010900000000000003,-4.679825061799298e-6
0.011100000000000004,-4.679825034496917e-6
0.011300000000000004,-4.679825028688625e-6
0.011500000000000005,-4.6798250375827635e-6
0.011700000000000006,-4.6798250443210605e-6
0.011900000000000006,-4.679825042984083e-6
0.012100000000000007,-4.679825038836329e-6
0.012300000000000007,-4.679825037921048e-6
0.012500000000000008,-4.679825040655901e-6
0.012700000000000008,-4.679825043776773e-6
0.012900000000000009,-4.6798250447976495e-6
0.01310000000000001,-4.6798250438386905e-6
0.01330000000000001,-4.679825042315815e-6
0.01350000000000001,-4.679825041234449e-6
0.01370000000000001,-4.6798250407087885e-6
0.013900000000000011,-4.6798250405115705e-6
0.014100000000000012,-4.679825040552551e-6
0.014300000000000012,-4.679825040885552e-6
0.014500000000000013,-4.6798250414657506e-6
0.014700000000000013,-4.6798250420769865e-6
0.014900000000000014,-4.67982504246423e-6
0.015100000000000014,-4.679825042502744e-6
0.015300000000000015,-4.679825042240048e-6
0.015500000000000016,-4.67982504183201e-6
0.015700000000000016,-4.679825041445324e-6
0.015900000000000015,-4.67982504119783e-6
0.016100000000000014,-4.679825041137903e-6
0.016300000000000012,-4.679825041250691e-6
0.01650000000000001,-4.679825041474289e-6
0.01670000000000001,-4.679825041722306e-6
0.01690000000000001,-4.6798250419107715e-6


==> data/dataStraightToContactXDispXi0E2041GP160C0045Kprig00001Mprig0maxDT00005.csv <==
0,0
0.0005,2.68E-06
0.001,5.83E-06
0.0015,4.80E-06
0.002,4.05E-06
0.0025,5.04E-06
0.003,4.73E-06
0.0035,4.47E-06
0.004,4.79E-06
0.0045,4.70E-06
0.005,4.61E-06
0.0055,4.72E-06
0.006,4.69E-06
0.0065,4.66E-06
0.007,4.69E-06
0.0075,4.68E-06
0.008,4.67E-06
0.0085,4.68E-06
0.009,4.68E-06
0.0095,4.68E-06
0.01,4.68E-06
0.0105,4.68E-06
0.011,4.68E-06
0.0115,4.68E-06
0.012,4.68E-06
0.0125,4.68E-06
0.013,4.68E-06
0.0135,4.68E-06
0.014,4.68E-06
0.0145,4.68E-06
0.015,4.68E-06
0.0155,4.68E-06
0.016,4.68E-06
0.0165,4.68E-06
0.017,4.68E-06
0.0175,4.68E-06
0.018,4.68E-06
0.0185,4.68E-06
0.019,4.68E-06
0.0195,4.68E-06
0.02,4.68E-06
0.0205,4.68E-06
0.021,4.68E-06
0.0215,4.68E-06
0.022,4.68E-06
0.0225,4.68E-06
0.023,4.68E-06
0.0235,4.68E-06
0.024,4.68E-06
0.0245,4.68E-06
0.025,4.68E-06
0.0255,4.68E-06
0.026,4.68E-06
0.0265,4.68E-06
0.027,4.68E-06
0.0275,4.68E-06
0.028,4.68E-06
0.0285,4.68E-06
0.029,4.68E-06
0.0295,4.68E-06
0.03,4.68E-06
0.0305,4.68E-06
0.031,4.68E-06
0.0315,4.68E-06
0.032,4.68E-06
0.0325,4.68E-06
0.033,4.68E-06
0.0335,4.68E-06
0.034,4.68E-06
0.0345,4.68E-06
0.035,4.68E-06
0.0355,4.68E-06
0.036,4.68E-06
0.0365,4.68E-06
0.037,4.68E-06
0.0375,4.68E-06
0.038,4.68E-06
0.0385,4.68E-06
0.039,4.68E-06
0.0395,4.68E-06
0.04,4.68E-06
0.0405,4.68E-06
0.041,4.68E-06
0.0415,4.68E-06
0.042,4.68E-06
0.0425,4.68E-06
0.043,4.68E-06
0.0435,4.68E-06
0.044,4.68E-06
0.0445,4.68E-06
0.045,4.68E-06
0.0455,4.68E-06
0.046,4.68E-06
0.0465,4.68E-06
0.047,4.68E-06
0.0475,4.68E-06
0.048,4.68E-06


==> data/dataStraightToContactXDispXi0E2041GP160C0045Kprig00001Mprig0maxDTunrestr.csv <==
0,0
0.0002,1.12E-06
0.0004,3.87E-06
0.0006,5.95E-06
0.00085,5.63E-06
0.0011,4.32E-06
0.00135,4.15E-06
0.0016625,4.79E-06
0.001975,4.91E-06
0.0022875,4.62E-06
0.002678125,4.59E-06
0.00306875,4.74E-06
0.003459375,4.70E-06
0.003947656,4.65E-06
0.004435938,4.69E-06
0.004924219,4.69E-06
0.00553457,4.67E-06
0.006144922,4.69E-06
0.006755273,4.68E-06
0.007518213,4.68E-06
0.008281152,4.68E-06
0.009044092,4.68E-06
0.009997766,4.68E-06
0.01095144,4.68E-06
0.011905115,4.68E-06
0.013097208,4.68E-06
0.014289301,4.68E-06
0.015481393,4.68E-06
0.01697151,4.68E-06
0.018461626,4.68E-06
0.019951742,4.68E-06
0.021814387,4.68E-06
0.023677032,4.68E-06
0.025539677,4.68E-06
0.027867984,4.68E-06
0.03019629,4.68E-06
0.032524597,4.68E-06
0.03543498,4.68E-06
0.038345363,4.68E-06
0.041255746,4.68E-06
0.044893724,4.68E-06
0.048531703,4.68E-06


==> data/dataStraightToContactXDispXi0E2041GP160C0055Kprig00001Mprig0maxDTunrestr.csv <==
0,0
0.0002,1.12E-06
0.0004,3.89E-06
0.0006,5.98E-06
0.00085,5.66E-06
0.0011,4.34E-06
0.00135,4.16E-06
0.0016625,4.81E-06
0.001975,4.93E-06
0.0022875,4.63E-06
0.002678125,4.61E-06
0.00306875,4.76E-06
0.003459375,4.72E-06
0.003947656,4.66E-06
0.004435938,4.71E-06
0.004924219,4.71E-06
0.00553457,4.69E-06
0.006144922,4.70E-06
0.006755273,4.70E-06
0.007518213,4.70E-06
0.008281152,4.70E-06
0.009044092,4.70E-06
0.009997766,4.70E-06
0.01095144,4.70E-06


==> data/dataStraightToContactXDispXi0E2041GP160C005Kprig00001Mprig0maxDTunrestr.csv <==
0,0
0.0002,1.12E-06
0.0004,3.89E-06
0.0006,5.97E-06
0.00085,5.65E-06
0.0011,4.34E-06
0.00135,4.16E-06
0.0016625,4.81E-06
0.001975,4.93E-06
0.0022875,4.63E-06
0.002678125,4.61E-06
0.00306875,4.76E-06
0.003459375,4.71E-06
0.003947656,4.66E-06
0.004435938,4.71E-06
0.004924219,4.70E-06
0.00553457,4.68E-06
0.006144922,4.70E-06
0.006755273,4.70E-06
0.007518213,4.69E-06
0.008281152,4.70E-06
0.009044092,4.69E-06
0.009997766,4.70E-06
0.01095144,4.70E-06
0.011905115,4.69E-06
0.013097208,4.70E-06
0.014289301,4.69E-06
0.015481393,4.70E-06
0.01697151,4.70E-06
0.018461626,4.70E-06
0.019951742,4.70E-06
0.021814387,4.70E-06
0.023677032,4.70E-06
0.025539677,4.70E-06
0.027867984,4.70E-06
0.03019629,4.70E-06
0.032524597,4.70E-06
0.03543498,4.70E-06
0.038345363,4.70E-06
0.041255746,4.70E-06
0.044893724,4.70E-06
0.048531703,4.70E-06
0.052169682,4.70E-06
0.056717156,4.70E-06
0.061264629,4.70E-06
0.065812103,4.70E-06
0.071496445,4.70E-06


==> data/dataStraightToContactXDispXi0E4041GP160C0045Kprig00001Mprig0maxDTunrestr.csv <==
0,0
0.0002,1.12E-06
0.0004,3.89E-06
0.0006,5.97E-06
0.00085,5.65E-06
0.0011,4.34E-06
0.00135,4.16E-06
0.0016625,4.81E-06
0.001975,4.93E-06
0.0022875,4.63E-06
0.002678125,4.61E-06
0.00306875,4.76E-06
0.003459375,4.71E-06
0.003947656,4.66E-06
0.004435938,4.71E-06
0.004924219,4.70E-06
0.00553457,4.68E-06
0.006144922,4.70E-06
0.006755273,4.70E-06
0.007518213,4.69E-06
0.008281152,4.70E-06
0.009044092,4.69E-06
0.009997766,4.70E-06
0.01095144,4.70E-06
0.011905115,4.69E-06
0.013097208,4.70E-06
0.014289301,4.69E-06
0.015481393,4.70E-06
0.01697151,4.70E-06
0.018461626,4.70E-06
0.019951742,4.70E-06
0.021814387,4.70E-06
0.023677032,4.70E-06
0.025539677,4.70E-06
0.027867984,4.70E-06
0.03019629,4.70E-06
0.032524597,4.70E-06
0.03543498,4.70E-06
0.038345363,4.70E-06
0.041255746,4.70E-06


==> data/dataStraightToContactXDispXi0E4041GP160C0055Kprig00001Mprig0maxDTunrestr.csv <==
0,0.
0.0002,1.1196885903093233e-6
0.0004,3.890294407447978e-6
0.0006000000000000001,5.975187378105441e-6
0.0008500000000000001,5.655089661027664e-6
0.0011,4.34041917185883e-6
0.00135,4.1635199743839845e-6
0.0016625000000000001,4.809071165795185e-6
0.001975,4.930520006630754e-6
0.0022875,4.634681895789872e-6
0.002678125,4.6103432894492675e-6
0.00306875,4.759283305620553e-6
0.0034593749999999998,4.716144990445829e-6
0.00394765625,4.664163045938678e-6
0.0044359375,4.712488132156522e-6
0.00492421875,4.705762011404453e-6
0.0055345703125,4.687397622263666e-6
0.006144921875,4.704945017861038e-6
0.0067552734375,4.6985750059584034e-6
0.007518212890625,4.6957939960254565e-6
0.00828115234375,4.7016757570655225e-6
0.009044091796875,4.696784498802265e-6
0.00999776611328125,4.69916333449041e-6
0.0109514404296875,4.69895604252499e-6


==> data/dataStraightToContactXDispXi0E4041GP160C005Kprig00001Mprig0maxDTunrestr.csv <==
0,0.
0.0002,1.1229817371216528e-6
0.0004,3.900984330141365e-6
0.0006000000000000001,5.990747240101361e-6
0.0008500000000000001,5.669751375204846e-6
0.0011,4.35224129289213e-6
0.00135,4.1748397643545325e-6
0.0016625000000000001,4.821710625820626e-6
0.001975,4.943594643306644e-6
0.0022875,4.647167151045728e-6
0.002678125,4.6226242675430045e-6
0.00306875,4.7719055980017036e-6
0.0034593749999999998,4.728759772846163e-6
0.00394765625,4.676609552774843e-6
0.0044359375,4.725022135066029e-6
0.00492421875,4.7183257896773355e-6
0.0055345703125,4.699897014559776e-6
0.006144921875,4.717478550353901e-6
0.0067552734375,4.711112416866216e-6
0.007518212890625,4.708310009580109e-6
0.00828115234375,4.714210807155916e-6
0.009044091796875,4.7093107698532395e-6
0.00999776611328125,4.711689250633922e-6
0.0109514404296875,4.711487177774696e-6
0.01190511474609375,4.710393489469235e-6
0.013097207641601563,4.711878565199505e-6
0.014289300537109376,4.710572481683671e-6
0.015481393432617188,4.7114679465059905e-6
0.016971509552001954,4.711001589794003e-6
0.01846162567138672,4.7111294907321496e-6


==> data/dataVDispYxi0SqueezeE100D41G160c0045YE105103DoubleAtMaxDT1x10m2.csv <==
0,0.
0.01,8.235777754354277e-6
0.02,0.00007150621794731912
0.03,0.00027303297531326704
0.04,0.0006237150750176428
0.05,0.0010431071493269522
0.060000000000000005,0.001626528921939419
0.07,0.002798644813472837
0.08,0.0050610463692032145
0.09,0.008746463005617855
0.09999999999999999,0.014005238965820132
0.10999999999999999,0.020839783127953915
0.11999999999999998,0.028978203804663795
0.12999999999999998,0.037734290905642176
0.13999999999999999,0.04643999775149787
0.15,0.0551083415754142
0.16,0.06420439907159417
0.17,0.07400616797859247
0.18000000000000002,0.08458644131798554
0.19000000000000003,0.09596870287558243
0.20000000000000004,0.1078700636660959
0.21000000000000005,0.11955061309367478
0.22000000000000006,0.13028248598530703
0.23000000000000007,0.13994413981918916
0.24000000000000007,0.1489282337401598
0.25000000000000006,0.15761110967294378
0.26000000000000006,0.16627039298928004
0.2700000000000001,0.17529548660071073
0.2800000000000001,0.18498424040658043
0.2900000000000001,0.1952614347033343
0.3000000000000001,0.20610484155307632
0.3100000000000001,0.21814534928199342
0.3200000000000001,0.23220083257616633
0.3300000000000001,0.24836944912002526
0.34000000000000014,0.26624705875942195
0.35000000000000014,0.28565591824510894
0.36000000000000015,0.3065644251332706
0.37000000000000016,0.3287444452483214
0.38000000000000017,0.35205962177174294
0.3900000000000002,0.3768145551737257
0.4000000000000002,0.40319444746132016
0.4100000000000002,0.4305547782465786
0.4200000000000002,0.45798678051988484
0.4300000000000002,0.48525504089754007
0.4400000000000002,0.5125514596414643
0.45000000000000023,0.5399947187273794
0.46000000000000024,0.5677805213536411
0.47000000000000025,0.5960910174308663
0.48000000000000026,0.624652141372071
0.49000000000000027,0.6527031486941086
0.5000000000000002,0.6796657197949659
0.5100000000000002,0.7056492255618663
0.5200000000000002,0.7308645832187431
0.5300000000000002,0.7551553324982991
0.5400000000000003,0.7783412974175308
0.5500000000000003,0.8003161426038959
0.5600000000000003,0.8210852631642026
0.5700000000000003,0.8410807652709812
0.5800000000000003,0.8611246429741434
0.5900000000000003,0.8819533574369219
0.6000000000000003,0.9037925155471639
0.6100000000000003,0.9265596317034568
0.6200000000000003,0.9502692811093422
0.6300000000000003,0.9747981621015912
0.6400000000000003,0.999731667459423
0.6500000000000004,1.0249597567892599
0.6600000000000004,1.050708139018354
0.6700000000000004,1.0768330075507488
0.6800000000000004,1.1030200893328064
0.6900000000000004,1.1293902275825582
0.7000000000000004,1.156101561068733
0.7100000000000004,1.1829418230968882
0.7200000000000004,1.209935646767055
0.7300000000000004,1.2375434819338766
0.7400000000000004,1.2659726098077846
0.7500000000000004,1.295251576997352
0.7600000000000005,1.3257456372157888
0.7700000000000005,1.3576950890733381
0.7800000000000005,1.3908439353564541
0.7900000000000005,1.4250138243236765
0.8000000000000005,1.4601555204569887
0.8100000000000005,1.4956954396138273
0.8200000000000005,1.530597074756841
0.8300000000000005,1.5638552218131334
0.8400000000000005,1.594493456197338
0.8500000000000005,1.6217951940388036
0.8600000000000005,1.6462968732344063
0.8700000000000006,1.6697627668695896
0.8800000000000006,1.6935028436140225
0.8900000000000006,1.7178474530718628
0.9000000000000006,1.7429996684227465
0.9100000000000006,1.7689633708576078
0.9200000000000006,1.7954598410712401
0.9300000000000006,1.8226721765302982
0.9400000000000006,1.8511751077334455
0.9500000000000006,1.881212108810076
0.9600000000000006,1.9126405623846834
0.9700000000000006,1.944482953502498
0.9800000000000006,1.9738708573592623
0.9900000000000007,1.9975741057286311
1.0000000000000007,2.0145897376353368


==> data/dataVelStraightColisionLSip66901new1680cInf0055tr0008.csv <==
0,0.
0.0002,0.00008487571933582749
0.0004,0.00024339646834790213
0.0006000000000000001,0.0004048615767755607
0.0008500000000000001,0.000606085593033585
0.0011,0.0008080932175294382
0.00135,0.001011981474135616
0.0016625000000000001,0.0012700182826660663
0.001975,0.0015316441414248455
0.0022875,0.0017967053423125624
0.002678125,0.0021324793899286975
0.00306875,0.0024726209264001723
0.0034593749999999998,0.002816572961683305
0.00394765625,0.003251100616346583
0.0044359375,0.003689868416586957
0.00492421875,0.0041321114488157215
0.0055345703125,0.0046887734534750885
0.006144921875,0.0052486796551851735
0.0067552734375,0.005810899000108562
0.007518212890625,0.006515659946537893
0.00828115234375,0.0072209061138876806
0.009044091796875,0.007925654046516007
0.00999776611328125,0.008805017631604198
0.0109514404296875,0.009681406854494623
0.01190511474609375,0.010553758846827126
0.013097207641601563,0.011637156834383858
0.014289300537109376,0.012711844982060207
0.015481393432617188,0.013777134898097891
0.016971509552001954,0.015094863676107809
0.01846162567138672,0.016397239954711082
0.019951741790771485,0.017684527084811795
0.021814386940002442,0.019273267907597327
0.0236770320892334,0.020841058675407392
0.025539677238464356,0.022389640603581097
0.027867983675003052,0.02430146552965583
0.03019629011154175,0.026190582668984615
0.032524596548080445,0.02806088488602325
0.035434979593753815,0.03037938816301501
0.038345362639427186,0.03268197949046608
0.041255745685100556,0.03497813770534676
0.04489372449219227,0.03786105608921657
0.04853170329928398,0.04078131737160498
0.052169682106375695,0.043764669054213265
0.056717155615240336,0.0476443944487594
0.06126462912410498,0.051766992698862646
0.06581210263296962,0.05624034388520952
0.07149644451905042,0.06255973641962234
0.07718078640513122,0.0700192524016929
0.08286512829121202,0.0791738737229421
0.08997055564881302,0.09459077722430859
0.09707598300641403,0.11793969518931297
0.10418141036401503,0.16028509920277603
0.10862230246251565,0.21122117799715612
0.11306319456101628,0.37620206067246076
0.11417341758564144,0.47472343854994126
0.11486730697603216,0.6042873587751741
0.11556119636642288,1.0810231392807697
0.11573466871402056,0.3693995785698654
0.11591431448140016,-0.6615949837772895
0.11609396024877976,-0.7001789131859215
0.11624369606201952,-0.3508447684584376
0.11639343187525929,-0.10145107669515759
0.11649732363336662,0.010602952489274939
0.11660121539147396,0.059896905339954204
0.1167051071495813,0.05173126830081283
0.11681463928836727,0.026393262533162078
0.11692417142715325,0.02691202592800907
0.1170117525664974,0.05471277858005787
0.11707482747257188,0.08663695342772405
0.11712152867296606,0.11491155295710553
0.11715835927061824,0.13897117883754784
0.11718928295330963,0.1599293461631915
0.11722020663600102,0.18108511125075571
0.11725113031869241,0.20201615991939711
0.11727921310359216,0.22040048731323242
0.1173072958884919,0.23775654528357637
0.11733537867339164,0.25360349417790473
0.1173622475826202,0.26687729501705915
0.11738911649184877,0.27777175572350776
0.11741598540107734,0.2857189909615755
0.11744163485299626,0.28999433081913595
0.11746728430491518,0.2904300434001885
0.1174929337568341,0.2864106379901287
0.11751650565392457,0.27828317310478
0.11754007755101505,0.2654218466425027
0.11756364944810552,0.24746236756332834
0.11758411565367576,0.22759257277223302
0.117604581859246,0.2037082644927709
0.11762504806481623,0.17598653181168986
0.11764167408154974,0.15091307128226533
0.11765579335661562,0.12806200033322684
0.11766764177398484,0.10797095561472486
0.11767749669388548,0.09075526442194339
0.11768564040720957,0.07626660436052704
0.11769233841897354,0.06422258346363666
0.11769782869042185,0.05429371094082216
0.11770231798422227,0.04615369338300543
0.11770598230156071,0.03950443005843408
0.11770896939536118,0.034085675692267677
0.11771140213150577,0.02967635606763354
0.11771338201014013,0.026091827964882727
0.11771499249477356,0.023179514171496926
0.11771630199301748,0.020814185682609725
0.11771736644097855,0.018893499933638105
0.11771823149911466,0.017334044101771744
0.1177189343933689,0.016067948366797404
0.11771950544510988,0.015040046792070591
0.11771996933462657,0.014205527193893421
0.11772034614005183,0.013528000928590987
0.11772065218896591,0.012977925206354993
0.11772090075488252,0.012531317418659312
0.11772110262591375,0.0121687093194967
0.11772126656849437,0.011874297288227958
0.11772139970519092,0.011635252235112924
0.11772150782227533,0.011441159457027224
0.11772159561999788,0.011283564063769323
0.11772166691614597,0.01115560186810171
0.1177217248115176,0.011051700088056126
0.11772177182449407,0.010967334147203647
0.11772181000031987,0.010898830515234239
0.11856556000031988,-0.1636126128242688
0.11940931000031989,0.13303910308875314
0.12025306000031989,-0.18407062989646766
0.12061098541135622,-0.08479045061634694
0.12096891082239254,0.15401831516658634
0.12132683623342887,0.04963487654533113
0.12161015276278798,-0.0745830120668578
0.1218934692921471,0.025893426988907987
0.12217678582150622,0.1453157985808875
0.12253093148320512,0.033326312076952115
0.12288507714490403,-0.0560686640087541
0.12323922280660293,0.06871566169542795
0.12363539054739235,0.10086059675372958
0.12403155828818177,-0.03688097748439224
0.12442772602897119,-0.018839673055888975
0.1248900571171731,0.09093857772183872
0.12535238820537503,-0.01782554554695666
0.12581471929357696,-0.04652216383023467
0.12639263315382934,0.06230525484014328
0.12697054701408172,-0.03608046914168832
0.1275484608743341,-0.03781381325649727
0.1282708531996496,0.041895257783940834
0.12899324552496508,-0.038588901810141074
0.12955543798277658,0.015874242863637814
0.12990993987738872,0.04636716998160108
0.13015066907708855,-0.0038308765783082073
0.13032839658953188,-0.03680806340774932
0.13044789559455458,-0.03485508747682421
0.13053093591068532,-0.022533327606555572
0.1305901616301214,-0.01084577420632411
0.1306325052266557,-0.002230562611505454
0.13066271565816376,0.003588479879519388
0.13068420758345858,0.007401343211109015
0.13069945907986386,0.009887626716502947
0.13071026183492443,0.011520077614807805
0.13071790314563098,0.01260421417150743
0.13072330306920332,0.013332997193276273
0.13072711650767577,0.013828322183729525
0.13072980831063288,0.014168075497703329
0.13073170775997228,0.014402814094695685
0.13073304778461586,0.01456589709408779
0.1307339929940979,0.014679666294583286
0.1307346596386692,0.014759273922797668
0.13073512977755053,0.01481509999814517
0.13073546131587613,0.014854310668768075
0.13073569510496522,0.014881882203349243
0.13073585996018844,0.014901285075678915
0.1307359762047682,0.014914947203359504
0.1307360581713342,0.01492457099397128
0.1307361159671717,0.014931352070466891
0.13073615671959277,0.014936131095100702
0.13198615671959277,-0.055731582440828514
0.13302012712693015,-0.05221327293984809
0.13373981398411036,-0.031171583701714075
0.1342626891700453,-0.06891716187433777
0.13466651759096485,-0.053385795941233806
0.13500500313880276,-0.0359383389336034
0.13534348868664067,-0.05675836423384194
0.1356819742344786,-0.06707257873084066
0.13597734757967975,-0.04896766489997023
0.1362727209248809,-0.04303977986054841
0.13656809427008207,-0.06021171261259471
0.13690865048955028,-0.06548231242611546
0.1372492067090185,-0.049668974939606064
0.1375897629284867,-0.050447705392318715
0.13801545820282196,-0.06572348278920637
0.1384411534771572,-0.05773467507958133
0.13886684875149247,-0.05117646130411645
0.13939896784441153,-0.0643864782058452
0.13993108693733058,-0.05941561907804771
0.14046320603024964,-0.05429325060166605
0.14112835489639847,-0.06501462155229756
0.1417935037625473,-0.05805088254684291
0.14245865262869611,-0.058703413777202486
0.14329008871138216,-0.06436437206544385
0.1441215247940682,-0.05720708595782241
0.14495296087675424,-0.06338731125450808
0.14599225598011178,-0.060655976919501364
0.14703155108346933,-0.060229906888900925
0.14807084618682687,-0.06317865991400728
0.1493699650660238,-0.05861520945240848
0.15066908394522072,-0.06259938474588134
0.15196820282441764,-0.05835445764787697
0.1535921014234138,-0.0598654134893778
0.15521600002240998,-0.05725618072145114
0.15683989862140615,-0.055848904776034644
0.15886977187015136,-0.05418337314537194
0.16089964511889657,-0.050076497126767816
0.16292951836764177,-0.04860269615999019
0.1654668599285733,-0.042331697180322814
0.16800420148950482,-0.03941560498984688
0.17054154305043634,-0.0325691377317919
0.17371322000160075,-0.02765790726800211
0.17688489695276516,-0.019681733736532484
0.18005657390392957,-0.014490647441213506
0.18402117009288507,-0.005959231517407297
0.18798576628184058,0.00008410216032820076
0.19195036247079608,0.006708755003291883
0.19690610770699046,0.012476125107284288
0.20186185294318484,0.017566747014352575
0.20681759817937923,0.020732790720536846
0.2130122797246222,0.02313125791345634
0.21920696126986516,0.023483381505111818
0.22540164281510813,0.02195764775818595
0.23314499474666184,0.017898397803734135
0.24088834667821554,0.011261647811648574
0.24863169860976925,0.003149081692182418
0.2583108885242114,-0.009049052186002274
0.2679900784386536,-0.021152042302084985
0.27766926835309574,-0.03266009437003692
0.2897682557461484,-0.04298908654743028
0.30186724313920105,-0.04895250978587302
0.3139662305322537,-0.04933289559148389
0.32908996477356955,-0.044781798618375813
0.3442136990148854,-0.03607892755864095
0.35933743325620127,-0.027326093356740647
0.37824210105784606,-0.019069961141164476
0.39714676885949085,-0.017363404688070433
0.41605143666113564,-0.021388099203515556
0.43968227141319166,-0.03158876553208637
0.4633131061652477,-0.04038297901732048
0.4869439409173037,-0.043788796344588696
0.5103857688815367,-0.04047991678965045
0.5338275968457699,-0.034090455581034684
0.557269424810003,-0.02796391920568081
0.5865717097652943,-0.02533144460429741
0.6158739947205856,-0.027227396737981573
0.6451762796758769,-0.03026725022782329
0.681804135869991,-0.02938133189637806
0.7184319920641051,-0.023498102338914403
0.7550598482582193,-0.016610377965328244
0.800844668500862,-0.012192254947804607
0.8466294887435047,-0.01015116650023389
0.8924143089861475,-0.0058976981269036385
0.9496453342894509,0.00300501938618607
1.0068763595927543,0.010319786575118731
1.0641073848960578,0.014792177687479006
1.1356461665251871,0.020905944458803
1.2071849481543164,0.02761060184604265
1.2787237297834457,0.031085721565891747
1.3681472068198572,0.03188447456965382
1.4575706838562688,0.030611640429201736
1.5469941608926803,0.024600757519694018
1.6587735071881946,0.010890706023842176
1.770552853483709,-0.004631798200958235
1.8823321997792233,-0.01884499107095402
2.0220563826486164,-0.029376099918567475
2.1617805655180096,-0.02998597793303829
2.3015047483874027,-0.023664593147949303
2.4761599769741443,-0.008756047411775825
2.6508152055608853,0.008851591565843695
2.8254704341476264,0.023032399851621956
3.0254704341476266,0.029324834786279
3.225470434147627,0.01994199438364433
3.425470434147627,-0.0019021117606441828
3.625470434147627,-0.02159585420304635
3.8254704341476273,-0.02746591024784513
4.0254704341476275,-0.019404375697480995
4.225470434147628,-0.003241025609488137
4.425470434147628,0.014101084668832777
4.625470434147628,0.025095970527302502
4.825470434147628,0.02405580227181564
5.025470434147628,0.009169764671216843
5.225470434147629,-0.011284485310299446
5.425470434147629,-0.02369716442030281
5.625470434147629,-0.022663076352292387
5.825470434147629,-0.011270234243781187
6.025470434147629,0.004730451872180237
6.2254704341476295,0.018426850289033177
6.42547043414763,0.023790794909031666
6.62547043414763,0.01675958922533578
6.82547043414763,-0.00031042554126833356
7.02547043414763,-0.016600296287766686
7.22547043414763,-0.022403621477154807
7.4254704341476305,-0.01677529201296936
7.625470434147631,-0.0038787015686261176
7.825470434147631,0.010419465156463126
8.02547043414763,0.020027921651774888
8.22547043414763,0.020048880384623116
8.425470434147629,0.008962376084786382
8.625470434147628,-0.007402134829062755
8.825470434147627,-0.01858560491199221
9.025470434147627,-0.019169570542262968
9.225470434147626,-0.010691186279253924
9.425470434147625,0.002230037881484537
9.625470434147624,0.013984498719115706
9.825470434147624,0.019335432990330526
10.025470434147623,0.014867862749960912
10.225470434147622,0.0018565779932217938
10.425470434147622,-0.011890288354133173
10.625470434147621,-0.018185790075820468
10.82547043414762,-0.014949463226980793
11.02547043414762,-0.005019113687977688
11.225470434147619,0.006884706368833653
11.425470434147618,0.015605226852501684
11.625470434147617,0.016905245304152654
11.825470434147617,0.009161834855992774
12.025470434147616,-0.003820632455788722
12.225470434147615,-0.014079863873912225
12.425470434147615,-0.016211955187412162
12.625470434147614,-0.010407354578676968
12.825470434147613,-0.00010991268910286959
13.025470434147612,0.010047788996975126
13.225470434147612,0.0155555258667469
13.425470434147611,0.013315045656321432
13.62547043414761,0.003721670464044778
13.82547043414761,-0.007811551756785588
14.025470434147609,-0.0144429229152426
14.225470434147608,-0.013314951970889145
14.425470434147607,-0.005984937011872277
14.625470434147607,0.003830541943262818
14.825470434147606,0.011794066600208776
15.025470434147605,0.014153408472594792
15.225470434147605,0.009167287885342996
15.425470434147604,-0.0009170790226477304
15.625470434147603,-0.010160967507797727
15.825470434147602,-0.013481725959518763
16.025470434147604,-0.009975464402900529
16.225470434147603,-0.001991192399246602
16.425470434147602,0.006718755256555452
16.6254704341476,0.012259321458123081
16.8254704341476,0.011775777545029422
17.0254704341476,0.004998304059472956
17.2254704341476,-0.004466852398096634
17.4254704341476,-0.011094436395468983
17.625470434147598,-0.011637036700250871
17.825470434147597,-0.006556828965891205
18.025470434147596,0.0013768333747201144
18.225470434147596,0.008549869105832485
18.425470434147595,0.011640833079139247
18.625470434147594,0.008821498333524781
18.825470434147594,0.0012282523932976882
19.025470434147593,-0.006854393474490565
19.225470434147592,-0.01090460888463952
19.42547043414759,-0.00927741276473725
19.62547043414759,-0.0033254538023936094
19.82547043414759,0.0040045503725122085
20.02547043414759,0.009385433260085459
20.22547043414759,0.010182022956913964
20.425470434147588,0.005674980255330155
20.625470434147587,-0.0018708557700374408
20.825470434147586,-0.00815153893090958
21.025470434147586,-0.009892071478824857
21.225470434147585,-0.006698925210879083
21.425470434147584,-0.0004720420714482026
21.625470434147584,0.0058467802869680095
21.825470434147583,0.009339581148224096
22.025470434147582,0.008157117594503596
22.22547043414758,0.0026630114266630294
22.42547043414758,-0.004167723353123598
22.62547043414758,-0.008514992635474956
22.82547043414758,-0.008332594647511692
23.02547043414758,-0.004135134874531751
23.225470434147578,0.001878027997014507
23.425470434147577,0.006914694433089582
23.625470434147577,0.008570530885770849
23.825470434147576,0.0058439317240777345
24.025470434147575,0.000028691537859392834
24.225470434147574,-0.005646292107229431
24.425470434147574,-0.008138008676074737
24.625470434147573,-0.00646597436560329
24.825470434147572,-0.0017636830643439402
25.02547043414757,0.003655074056908639
25.22547043414757,0.0072675467669655065
25.42547043414757,0.0072668839920366594
25.62547043414757,0.003496477319627689
25.82547043414757,-0.002077839621318729
26.025470434147568,-0.006370996735129042
26.225470434147567,-0.007220017275076859
26.425470434147567,-0.004492552203803271
26.625470434147566,0.0002876539231767843
26.825470434147565,0.004838070004550743
27.025470434147564,0.0070039759964733855
27.225470434147564,0.005630441856725258
27.425470434147563,0.0013221671611684097
27.625470434147562,-0.0035921633084276517
27.82547043414756,-0.006454659713419721
28.02547043414756,-0.0059487859285360396
28.22547043414756,-0.002573636657900182
28.42547043414756,0.00193634835536023
28.62547043414756,0.005447937131910597
28.825470434147558,0.006252137403496496
29.025470434147557,0.003856685312171171
29.225470434147557,-0.000530789809351594
29.425470434147556,-0.004519007141609329
29.625470434147555,-0.006032890269336394
29.825470434147554,-0.004491300219461234
30.025470434147554,-0.0008327910587012711
30.225470434147553,0.00314060474626907
30.425470434147552,0.005540921975287383
30.62547043414755,0.0051573074858797495
30.82547043414755,0.002117251049498933
31.02547043414755,-0.0019756036660976144
31.22547043414755,-0.004912205182004251
31.42547043414755,-0.005246211900639395
31.625470434147548,-0.002989300993045024
31.825470434147547,0.0006422787389189829
32.02547043414755,0.0038948412787276504
32.22547043414755,0.005200905419257388
32.425470434147556,0.003868067060284815
32.62547043414756,0.000547414716392279
32.82547043414756,-0.002980741081299778
33.025470434147564,-0.004855887307110573
33.22547043414757,-0.004228462698357596
33.42547043414757,-0.0015574219502493345
33.62547043414757,0.0017974221957682865
33.825470434147576,0.0042246720081777715
34.02547043414758,0.00453034839101946
34.22547043414758,0.0025228936308180454
34.425470434147584,-0.0007598157539242339
34.62547043414759,-0.003558942279545705
34.82547043414759,-0.004449052281629074
35.02547043414759,-0.003099723807139256
35.225470434147596,-0.0002827716113569746
35.4254704341476,0.002609172553083811
35.6254704341476,0.004181104912391157
35.825470434147604,0.003640153259441807
36.02547043414761,0.001239298128345844
36.22547043414761,-0.001753393559443578
36.42547043414761,-0.003754630417608989
36.625470434147616,-0.0037940577394774133
36.82547043414762,-0.0019622069453229508
37.02547043414762,0.0007744578220859233
37.225470434147624,0.0030812258314463267
37.42547043414763,0.0038337636197127312
37.62547043414763,0.0026394690754448858
37.82547043414763,0.0001068993500334453
38.025470434147636,-0.0024192896087700793
38.22547043414764,-0.003632011176427619
38.42547043414764,-0.002988557571188131
38.625470434147644,-0.0008980982827533706
38.82547043414765,0.0015795352090878377
39.02547043414765,0.0032401606336384696
39.22547043414765,0.0032633228576298265
39.425470434147655,0.0016267115934654307
39.62547043414766,-0.00081517281502498
39.82547043414766,-0.0027729360795179874
40.025470434147664,-0.0032650364856041596
40.22547043414767,-0.002120139700085392
40.42547043414767,0.0000312299333857036
40.62547043414767,0.0021209432624242006
40.825470434147675,0.0031303808328802703
41.02547043414768,0.002553707028487082
41.22547043414768,0.0006828888381798339
41.425470434147684,-0.001497090313354866
41.62547043414769,-0.0028508448424204693
41.82547043414769,-0.0027295778684371967
42.02547043414769,-0.0012629697741801374
42.225470434147695,0.0007849488104358805
42.4254704341477,0.0024073749320982843
42.6254704341477,0.00280841958689802
42.825470434147704,0.0017848384972194802
43.02547043414771,-0.00013219917494982942
43.22547043414771,-0.0019344417828057645
43.42547043414771,-0.0027026534238297614
43.625470434147715,-0.0020976722432685985
43.82547043414772,-0.0004759334798168553
44.02547043414772,0.0013416156563594175
44.225470434147724,0.002464030420130885
44.42547043414773,0.0023369471562893237
44.62547043414773,0.0010267058313522134
44.82547043414773,-0.000780910551293692
45.025470434147735,-0.0021428645510635485
45.22547043414774,-0.0023842799413076477
45.42547043414774,-0.0014335223001093133
45.62547043414774,0.00019805918322825721
45.825470434147746,0.0016972414570910318
46.02547043414775,0.00232834844443102
46.22547043414775,0.0017789788837471018
46.425470434147755,0.00033528920202367633
46.62547043414776,-0.0012463527267084877
46.82547043414776,-0.0021522353123229693
47.02547043414776,-0.001952434078520551
47.225470434147766,-0.0007909217994363372
47.42547043414777,0.0007318263473372248
47.62547043414777,0.0018626884580187676
47.825470434147775,0.0020454112661185382
48.02547043414778,0.0011928187207646797
48.22547043414778,-0.0002494707451370636
48.42547043414778,-0.0015293475752155205
48.625470434147786,-0.0020011517784376525
48.82547043414779,-0.001460469374821617
49.02547043414779,-0.00021183353203115159
49.225470434147795,0.0011128770402071145
49.4254704341478,0.0018605316695292896
49.6254704341478,0.0016633573735446768
49.8254704341478,0.0006281766843432929
50.025470434147806,-0.0007038124149104641
50.22547043414781,-0.0016445268287948994
50.42547043414781,-0.0017321262768855415
50.625470434147815,-0.0009554436491295748
50.82547043414782,0.0002740879067758404
51.02547043414782,0.0013417139008159431
51.22547043414782,0.0017215714085244095
51.425470434147826,0.0012291772389551394
51.62547043414783,0.00012370508000860954
51.82547043414783,-0.0010187916359311574
52.025470434147834,-0.0016161925283082038
52.22547043414784,-0.0013876715729621556
52.42547043414784,-0.0004762224974614855
52.62547043414784,0.0006491891884301562
52.825470434147846,0.0014296103646378535
53.02547043414785,0.0014812383588897922
53.22547043414785,0.0007852324195731831
53.425470434147854,-0.00029402662237903055
53.62547043414786,-0.0011979146273192855
53.82547043414786,-0.0014743938869569559
54.02547043414786,-0.0010073056303639288
54.225470434147866,-0.00005246936498371521
54.42547043414787,0.0009068622035870151
54.62547043414787,0.0013960196505673097
54.825470434147874,0.0011761627587921748
55.02547043414788,0.0003667347482943
55.22547043414788,-0.0006102907620917281
55.42547043414788,-0.0012542512162469432
55.625470434147886,-0.0012514932583444056
55.82547043414789,-0.0006254217050868204
56.02547043414789,0.00029561615787521877
56.225470434147894,0.0010500687174101434
56.4254704341479,0.0012658018220235913
56.6254704341479,0.0008411692290081681
56.8254704341479,2.8081019849977894e-7
57.025470434147906,-0.000820989060287849
57.22547043414791,-0.0012074302837310966
57.42547043414791,-0.0009793525186652307
57.625470434147914,-0.0002699358061104077
57.82547043414792,0.0005569355249287196
58.02547043414792,0.0010894830531638143
58.22547043414792,0.001066474329077014
58.425470434147925,0.0005069035094066637
58.62547043414793,-0.00029660414648592496
58.82547043414793,-0.0009308078137416046
59.025470434147934,-0.0010808076707706392
59.22547043414794,-0.0006871759335286564
59.42547043414794,0.00003838613672358407
59.62547043414794,0.0007286215120264718
59.825470434147945,0.0010414035820915538
60.02547043414795,0.0008256887248433327
60.22547043414795,0.00019821093906983528
60.425470434147954,-0.0005150678865714722
60.62547043414796,-0.0009510607786260099
60.82547043414796,-0.000898988727841656
61.02547043414796,-0.00039998889910572774
61.225470434147965,0.00028602026909757723
61.42547043414797,0.0008147812660899611
61.62547043414797,0.0009255945666479834
61.825470434147974,0.0005691068725649721
62.02547043414798,-0.00006671151907687117
62.22547043414798,-0.000653896555706428
62.42547043414798,-0.0008974829228943246
62.625470434147985,-0.0006858006253192522
62.82547043414799,-0.00013770147346985973
63.02547043414799,0.0004662946840615759
63.225470434147994,0.000824977439514451
63.425470434148,0.0007632189021046655
63.625470434148,0.0003187967581782015
63.825470434148,-0.00027645512423938483
64.025470434148,-0.0007180783517843623
64.22547043414801,-0.00078816738943502
64.42547043414801,-0.00046274731880112917
64.62547043414801,0.00008530989207957852
64.82547043414802,0.0005786179347114125
65.02547043414802,0.0007725779396465218
65.22547043414802,0.0005750055294594313
65.42547043414802,0.00009220220453598664
65.62547043414803,-0.0004259589851177077
65.82547043414803,-0.0007171814545971036
66.02547043414803,-0.0006417700093190172
66.22547043414804,-0.00024793916299907016
66.42547043414804,0.00026017730691221927
66.62547043414804,0.0006274304249786638
66.82547043414804,0.0006731041295261432
67.02547043414805,0.00037976241802670577
67.22547043414805,-0.00009832499618176406
67.42547043414805,-0.0005156495241608129
67.62547043414806,-0.0006637229150156694
67.82547043414806,-0.00047604943095943793
68.02547043414806,-0.00005546383684118701
68.22547043414806,0.0003831532792816893
68.42547043414807,0.0006209855020356653
68.62547043414807,0.0005426968366115102
68.82547043414807,0.00019330186272945016
69.02547043414808,-0.0002454959543277308
69.22547043414808,-0.0005503241799215981
69.42547043414808,-0.0005716588881744943
69.62547043414808,-0.0003067686633590546
69.82547043414809,0.00010485045311520101
70.02547043414809,0.000454943952621452
70.2254704341481,0.0005700664190655121
70.4254704341481,0.00039679871277248884
70.6254704341481,0.00002779717342814693
70.8254704341481,-0.00034665975912992963
71.0254704341481,-0.0005379277916920094
71.22547043414811,-0.00045508198547481035
71.42547043414811,-0.00014695390019251167
71.62547043414811,0.0002273385014239375
71.82547043414812,0.0004798508493501631
72.02547043414812,0.00048673874490498775
72.22547043414812,0.0002491217600054215
72.42547043414812,-0.00010845381595642019
72.62547043414813,-0.00040310012304953913
72.82547043414813,-0.0004883426891470095
73.02547043414813,-0.00032717373224701643
73.22547043414814,-6.48613263850442e-6
73.42547043414814,0.00031013366918088907
73.62547043414814,0.00046480804261942154
73.82547043414814,0.00038322401429966555
74.02547043414815,0.00011093482462898858
74.22547043414815,-0.00021091625019044343
74.42547043414815,-0.00041916998848084936
74.62547043414816,-0.00041228210632211185
74.82547043414816,-0.00019943055568808296
75.02547043414816,0.00010801273007143829
75.22547043414816,0.0003546049439374729
75.42547043414817,0.0004183976750107519
75.62547043414817,0.00027096037599727725
75.82547043414817,-9.328053578253775e-6
76.02547043414818,-0.00027843520204587515
76.22547043414818,-0.00040136771760691033
76.42547043414818,-0.00032034633071786824
76.62547043414818,-0.00008115955055200412
76.82547043414819,0.00019304647405095468
77.02547043414819,0.00036466595527450134
77.22547043414819,0.0003499177000795971
77.4254704341482,0.00015989177765981253
77.6254704341482,-0.00010616598068952472
77.8254704341482,-0.000312668196431946
78.0254704341482,-0.00035743881857465735
78.2254704341482,-0.00022227485184823052
78.42547043414821,0.0000207756562566451
78.62547043414821,0.0002479170406068531
78.82547043414822,0.00034602440236144007
79.02547043414822,0.0002685620824348076
79.22547043414822,0.000058001562309156367
79.42547043414822,-0.00017686457313470709
79.62547043414823,-0.0003174164637057207
79.82547043414823,-0.00029556536041428584
80.02547043414823,-0.000126406531276644


==> data/dataVelStraightColisionLSipip6601new1680c0055tr008restarted.csv <==
0,0.
0.0002,0.00012740791670580296
0.0004,0.00036536521749582477
0.0006000000000000001,0.0006077305204619091
0.0008500000000000001,0.000909741175021626
0.0011,0.0012129086600267563
0.00135,0.0015189050885419742
0.0016625000000000001,0.001906191222664572
0.001975,0.0022988974919473586
0.0022875,0.002696797284988715
0.002678125,0.0032009029953463273
0.00306875,0.0037116268161660458
0.0034593749999999998,0.004228134067088446
0.00394765625,0.004880747778913928
0.0044359375,0.005539832498657639
0.00492421875,0.006204245164137722
0.0055345703125,0.00704072032883201
0.006144921875,0.007882261849589619
0.0067552734375,0.00872724225090737
0.007518212890625,0.009786521632961289
0.00828115234375,0.010847695413597053
0.009044091796875,0.011909188815587377
0.00999776611328125,0.013234388533112859
0.0109514404296875,0.01455595805210506
0.01190511474609375,0.015872368887151947
0.013097207641601563,0.017508709999184954
0.014289300537109376,0.0191336516875592
0.015481393432617188,0.020746323426692435
0.016971509552001954,0.022744212930482288
0.01846162567138672,0.024722559277736793
0.019951741790771485,0.026682140683863355
0.021814386940002442,0.029107227309957726
0.0236770320892334,0.03150844985182295
0.025539677238464356,0.03388936728169195
0.027867983675003052,0.03684344656270219
0.03019629011154175,0.039779598268976535
0.032524596548080445,0.04270640790601099
0.035434979593753815,0.046368743137018754
0.038345362639427186,0.050053724136774294
0.041255745685100556,0.05378242214097301
0.04489372449219227,0.0585514371001304
0.04853170329928398,0.06350016265493548
0.052169682106375695,0.06870609398518648
0.056717155615240336,0.07574789366331182
0.06126462912410498,0.083632394483907
0.06581210263296962,0.0927470121996703
0.07149644451905042,0.10689009485918269
0.07718078640513122,0.12604224915557333
0.08286512829121202,0.15491902622705198
0.08997055564881302,0.23647615055708052
0.09352326932761353,0.3445397701685516
0.09529962616701378,0.4932884827333648
0.09640984919163893,1.0917915535802398
0.09654862706971708,1.1466885055416698
0.09665539683068047,0.3422258887065151
0.09676216659164387,-0.6837698031448813
0.09686893635260727,-0.8059615317268125
0.09693320190984862,-0.6064077933345091
0.09699746746708998,-0.42234519729698516
0.09706173302433134,-0.2614182464456818
0.09714206497088304,-0.09007326771340154
0.09722239691743474,0.045455852739330616
0.09727736183177203,0.11260975664471362
0.09732341750322634,0.145359855217178
0.09736947317468066,0.14941635914625145
0.09741552884613497,0.12024231071930197
0.09746592013121598,0.05432995152242952
0.09751631141629699,-0.030490487142332677
0.097566702701378,-0.11119399314210264
0.09761906171532034,-0.1722160351334017
0.09767142072926267,-0.2038009126242742
0.09771458005256163,-0.20962250201976382
0.09774550791418352,-0.20459292578334898
0.09776612588625865,-0.19775445586470003
0.09777944953997389,-0.1920618433904481
0.09778795491344143,-0.18795940262399943
0.09779335976062153,-0.1851747440893361
0.09779678899747124,-0.18333987931683526
0.09779896373609301,-0.1821495000483575
0.09780034278513348,-0.18138414293528038
0.09780121729767666,-0.18089460581386516
0.09780177189166721,-0.1805824835518847
0.09780212361793719,-0.1803838648900058
0.09780234669239032,-0.1802576271954832
0.09780248817581351,-0.18017745409234145
0.09780257791217134,-0.18012656072833227
0.09780263482838512,-0.18009426370307044
0.09780267092833396,-0.1800737718279559
0.09844017092833397,0.25923264850297917
0.09907767092833397,-0.03453603785206147
0.09971517092833397,-0.14263159658856664
0.10024273734832129,0.09462458605165992
0.1007703037683086,-0.11789908271469328
0.10129787018829592,-0.09032881031174966
0.10174480640115635,0.11737680169688197
0.10219174261401678,-0.024366574060760073
0.10263867882687722,-0.046729912817887014
0.10299263201101828,0.1352758941389811
0.10334658519515935,0.08591689522533308
0.10370053837930042,-0.05598379389415279
0.10404488932877566,0.014694369041383673
0.1043892402782509,0.1207386784972257
0.10473359122772614,0.0312979662463531
0.10510820743495176,-0.045198838855677166
0.10548282364217738,0.04405877170589467
0.105857439849403,0.06036342049835677
0.10632571010843503,-0.03375435923540955
0.10679398036746705,-0.0023606827616702644
0.10726225062649908,0.036758772981276264
0.1078475884502891,-0.0363987590080706
0.10843292627407913,-0.011993291500916579
0.10901826409786916,0.007238458782764313
0.10974993637760669,-0.04557898122303271
0.11048160865734422,-0.009035126006365177
0.11121328093708174,-0.026555485316536377
0.11212787128675365,-0.045179984129762554
0.11304246163642556,-0.020689222273050215
0.11395705198609747,-0.05113255493911851
0.11510028992318737,-0.031224585809312873
0.11624352786027727,-0.04448509096390229
0.11738676579736716,-0.0464113105787662
0.11881581321872953,-0.03945721355462921
0.12024486064009189,-0.05270070697464342
0.12167390806145426,-0.039311825405484
0.12346021733815721,-0.053843560682212646
0.12524652661486016,-0.0421115893602443
0.1270328358915631,-0.05151534644460776
0.1292657224874418,-0.04553026781958055
0.1314986090833205,-0.04876028911177309
0.1337314956791992,-0.04703382742729914
0.13652260392404758,-0.045200032861258926
0.13931371216889596,-0.04500460155167389
0.14210482041374434,-0.03928598623361503
0.1455937057198048,-0.038184734571966444
0.14908259102586524,-0.028286498803197224
0.1525714763319257,-0.023407460864012852
0.15475202964821347,-0.0031092882468757525
0.15584230630635737,0.004876493021909534
0.15657961360966088,-0.0017543450518546179
0.15703246609185412,-0.013304201995750217
0.15731013322814308,-0.021006557721578088
0.15748115329823734,-0.0244295841120587
0.15758642493142194,-0.02587110104411892
0.1576505420135541,-0.02652268573502683
0.1576891140157159,-0.026847435357424496
0.15771218304756823,-0.02702071868297305
0.15772593366737309,-0.027117288385905432
0.15773411152077982,-0.027172476297901788
0.15773896818928718,-0.027204485346686673
0.15774184994659526,-0.02722321391922779
0.15774355896193437,-0.027234228867729464
0.15774457216444554,-0.027240727053498906
0.1577451727349593,-0.027244567582230483
0.1577455286797321,-0.027246839839573156
0.15774573962609303,-0.027248185085359956
0.15774586463591236,-0.02724898180914441
0.15774593871675957,-0.02724945378335984
0.15774598261647044,-0.027249733410183427
0.16008348261647043,-0.013879456655624069
0.16154610096636784,-0.010173296424003615
0.162595869581282,-0.013978111963018486
0.16336193509560895,-0.005360798078847304
0.1639298269784063,-0.006462823204934977
0.16449771886120365,-0.00966211387994443
0.165065610744001,-0.002192528216760969
0.1657099160499952,-0.0031493325792837433
0.16635422135598937,-0.004182732188084624
0.16699852666198356,0.0021223084118054273
0.1678039082944763,-0.000052284151296255786
0.16860928992696905,0.0030920293109365678
0.1694146715594618,0.006316722516388532
0.1704213986000777,0.0053567190938391875
0.17142812564069362,0.010914192855466284
0.17243485268130954,0.010366861524871979
0.17369326148207945,0.014249209021674382
0.17495167028284936,0.016600489649334846
0.17621007908361927,0.01792747195205733
0.17778309008458165,0.022332132344752707
0.17935610108554403,0.022963247672349474
0.18092911208650642,0.027193517971734242
0.1828953758377094,0.02820534507222447
0.18486163958891239,0.031811875787636806
0.18682790334011537,0.03290219232098132
0.1892857330291191,0.035430581437144795
0.19174356271812285,0.03674073615133229
0.19420139240712658,0.03769618892553804
0.19727367951838123,0.038629060748676045
0.20034596662963589,0.03821024039672512
0.20341825374089054,0.038165226537483984
0.20725861262995884,0.036133645537590395
0.21109897151902715,0.0346093130048825
0.21493933040809546,0.031242632968941683
0.21973977901943087,0.02768872968103716
0.22454022763076628,0.02227031703501215
0.2293406762421017,0.017413717944474785
0.23534123700627094,0.009559172862875201
0.24134179777044018,0.002252322521311261
0.24734235853460942,-0.006068149358942702
0.254843059489821,-0.015232233345318568
0.26234376044503255,-0.024181436200444977
0.2698444614002441,-0.031034747308552296
0.27922033759425857,-0.037583344574935396
0.28859621378827305,-0.04050183860163412
0.2979720899822875,-0.04082137004478906
0.3096919352248056,-0.03741227912510603
0.32141178046732366,-0.031850718989631495
0.3331316257098417,-0.025141772470498848
0.3477814322629893,-0.017954379377499823
0.36243123881613687,-0.01352577534574531
0.37708104536928444,-0.013196083582126473
0.3953933035607189,-0.018037531069029014
0.41370556175215334,-0.02662590529493454
0.4320178199435878,-0.035553041120568896
0.4549081426828809,-0.042676166434995555
0.47779846542217397,-0.04350427425703331
0.500688788161467,-0.03932827954540573
0.5293016915855834,-0.03272626995289356
0.5579145950096998,-0.029527596899980975
0.5865274984338161,-0.03133723565133367
0.6222936277139616,-0.035730364586204794
0.658059756994107,-0.036561559459829536
0.6938258862742525,-0.031983040356762256
0.7385335478744343,-0.024747474764790552
0.7832412094746161,-0.020934588059131513
0.8279488710747979,-0.019471480779801494
0.8838334480750252,-0.014110206149362724
0.9397180250752525,-0.005258042620226742
0.9956026020754798,0.002241624454529718
1.065458323325764,0.008712907435672036
1.1353140445760481,0.016459857329294857
1.2051697658263323,0.024373325924143267
1.2924894173891874,0.030138190141242527
1.3798090689520426,0.03304211920091117
1.4671287205148977,0.03411172673291549
1.5762782849684667,0.02839462716611979
1.6854278494220356,0.016098873676603297
1.7945774138756045,0.00046870946427650037
1.9310143694425657,-0.018733951795594596
2.0674513250095266,-0.03020263836463538
2.2038882805764874,-0.031807485006040796
2.374434475035189,-0.023975637523050396
2.5449806694938903,-0.008184585724736609
2.715526863952592,0.00978334603472454
2.915526863952592,0.026015791355874847
3.115526863952592,0.03049231947291799
3.3155268639525923,0.01805431694887845
3.5155268639525925,-0.005803385029124204
3.7155268639525927,-0.024845152712135006
3.915526863952593,-0.02831385422521004
4.115526863952593,-0.01802562649601376
4.315526863952593,-0.00029814287985303715
4.515526863952593,0.01733967829250188
4.715526863952594,0.02717282674041433
4.915526863952594,0.02363924058167382
5.115526863952594,0.006001192866570292
5.315526863952594,-0.015077692302241014
5.515526863952594,-0.02569902207107768
5.7155268639525945,-0.022312322537358875
5.915526863952595,-0.008990262782182163
6.115526863952595,0.00788950480222937
6.315526863952595,0.02114305921462676
6.515526863952595,0.02468673981150525
6.715526863952595,0.014927516318305929
6.9155268639525955,-0.00395860246869979
7.115526863952596,-0.01958630232591898
7.315526863952596,-0.02322303549996966
7.515526863952596,-0.01544446759275379
7.715526863952596,-0.00114357623070301
7.915526863952596,0.01339535945838374
8.115526863952596,0.021915257796634936
8.315526863952595,0.01969606265954948
8.515526863952594,0.006197123180323413
8.715526863952594,-0.010826650266648625
8.915526863952593,-0.0205535491055136
9.115526863952592,-0.01896045043116902
9.315526863952591,-0.00870424212344784
9.51552686395259,0.00507695278842553
9.71552686395259,0.01646490565304626
9.91552686395259,0.02024764041180551
10.115526863952589,0.013427149148102637
10.315526863952588,-0.0012634710964735856
10.515526863952587,-0.0146777898351355
10.715526863952586,-0.019148273559405703
10.915526863952586,-0.013943607426211927
11.115526863952585,-0.002664918879827726
11.315526863952584,0.009547234732607693
11.515526863952584,0.017403683638953612
11.715526863952583,0.016818935173861203
11.915526863952582,0.006978613150210214
12.115526863952581,-0.00681909556449676
12.31552686395258,-0.0160507282626361
12.51552686395258,-0.016304227368992553
12.71552686395258,-0.008835092096869343
12.915526863952579,0.002343420158469299
13.115526863952578,0.012316339458379923
13.315526863952577,0.016564412031771846
13.515526863952577,0.012359179557780871
13.715526863952576,0.0011855761888095407
13.915526863952575,-0.010362238281626641
14.115526863952574,-0.015589591582494036
14.315526863952574,-0.012705908005969846
14.515526863952573,-0.004074872105981472
14.715526863952572,0.006166570779981489
14.915526863952572,0.013520053286517814
15.11552686395257,0.01436418858910149
15.31552686395257,0.007569410865425532
15.51552686395257,-0.0034500440165042673
15.715526863952569,-0.012099566078662416
15.915526863952568,-0.013882067412918215
16.115526863952567,-0.008848607465337239
16.315526863952567,0.000052376198511653975
16.515526863952566,0.008766229776371268
16.715526863952565,0.013360899190485064
16.915526863952564,0.01126805024387744
17.115526863952564,0.0030347430706113253
17.315526863952563,-0.006733069191852156
17.515526863952562,-0.012374240397370263
17.71552686395256,-0.011413561477442139
17.91552686395256,-0.005090192121269136
18.11552686395256,0.00337668564388206
18.31552686395256,0.010186613581019674
18.51552686395256,0.012099756405573484
18.715526863952558,0.00774843218143045
18.915526863952557,-0.0008351031719810954
19.115526863952557,-0.00869100983827617
19.315526863952556,-0.011557824891391143
19.515526863952555,-0.008568495625757351
19.715526863952554,-0.0016856421927505128
19.915526863952554,0.005817273278378174
20.115526863952553,0.010535861047413709
20.315526863952552,0.010044035155915502
20.51552686395255,0.0042301209080976565
20.71552686395255,-0.003815083141650731
20.91552686395255,-0.009485254131057066
21.11552686395255,-0.009995443485681564
21.31552686395255,-0.005646365424914366
21.515526863952548,0.001193339738192663
21.715526863952547,0.007363520796299561
21.915526863952547,0.009976438925317334
22.115526863952546,0.007521283014189126
22.315526863952545,0.0010468039199395727
22.515526863952545,-0.005838752520460166
22.715526863952544,-0.009339035204909241
22.915526863952543,-0.007986261439199368
23.115526863952542,-0.002875125834581571
23.31552686395254,0.003444228990604503
23.51552686395254,0.008062877235875923
23.71552686395254,0.008713361279842197
23.91552686395254,0.004845344787889335
24.11552686395254,-0.0015801340276539555
24.315526863952538,-0.006954603277948949
24.515526863952537,-0.008490604989807264
24.715526863952537,-0.005779506032588674
24.915526863952536,-0.0004211475711760073
25.115526863952535,0.005023388158880288
25.315526863952535,0.008011423618400007
25.515526863952534,0.00697680397275665
25.715526863952533,0.0022843941378159053
25.915526863952532,-0.003539337901176742
26.11552686395253,-0.007282051977481338
26.31552686395253,-0.007166826757269793
26.51552686395253,-0.003576279345974436
26.71552686395253,0.0016036679027306546
26.91552686395253,0.005937641786295501
27.115526863952528,0.007344155301079094
27.315526863952527,0.004999583103152204
27.515526863952527,0.00003973951698993394
27.715526863952526,-0.004811455755420413
27.915526863952525,-0.0069756321184064616
28.115526863952525,-0.005570384189760807
28.315526863952524,-0.0015323988392833476
28.515526863952523,0.003135919878017031
28.715526863952523,0.006236888289417247
28.915526863952522,0.006222323345121753
29.11552686395252,0.0029943547329265375
29.31552686395252,-0.00176169089076957
29.51552686395252,-0.00544420317746067
29.71552686395252,-0.006199970605052652
29.91552686395252,-0.0038742559407442647
30.115526863952518,0.00023867664782937495
30.315526863952517,0.0041552810109766495
30.515526863952516,0.006006207848435835
30.715526863952515,0.004817898609512693
30.915526863952515,0.0011354511153706453
31.115526863952514,-0.003062780566451784
31.315526863952513,-0.005527737243351543
31.515526863952513,-0.005113979655986749
31.715526863952512,-0.002219742466269587
31.91552686395251,0.0016628807872505885
32.11552686395251,0.004679009130069174
32.31552686395251,0.00535642060555192
32.515526863952516,0.0032970959468390836
32.71552686395252,-0.0004514718350930938
32.91552686395252,-0.003863940116665557
33.115526863952525,-0.005174169838613308
33.31552686395253,-0.0038615903121466777
33.51552686395253,-0.0007161810421039616
33.71552686395253,0.0027022669222828114
33.915526863952536,0.004755873161878499
34.11552686395254,0.004412872337814624
34.31552686395254,0.0018058278228749963
34.515526863952545,-0.001691542372165762
34.71552686395255,-0.004207686291433281
34.91552686395255,-0.004502344837045983
35.11552686395255,-0.002566590394527607
35.315526863952556,0.0005583199500255661
35.51552686395256,0.003351233765938748
35.71552686395256,0.004459007808269756
35.915526863952564,0.003303349653344884
36.11552686395257,0.0004594254321967095
36.31552686395257,-0.0025561514524642514
36.51552686395257,-0.004163555270863546
36.715526863952576,-0.0036273500592552185
36.91552686395258,-0.0013299653862046865
37.11552686395258,0.0015553366178515018
37.315526863952584,0.0036320400864520534
37.51552686395259,0.0038776078595748873
37.71552686395259,0.0021466909264647484
37.91552686395259,-0.0006623053835021866
38.115526863952596,-0.0030543815198441327
38.3155268639526,-0.0038152480122713986
38.5155268639526,-0.002653673491956709
38.715526863952604,-0.00022884816337402593
38.91552686395261,0.002253806227498347
39.11552686395261,0.0035894498593859597
39.31552686395261,0.0031079011215002085
39.515526863952616,0.001043683854166686
39.71552686395262,-0.0015149945137714156
39.91552686395262,-0.003222875125736651
40.115526863952624,-0.0032506273519783252
40.31552686395263,-0.0016709619276465528
40.51552686395263,0.000683357612848992
40.71552686395263,0.0026569127630274745
40.915526863952635,0.003284508524633423
41.11552686395264,0.0022442876644867024
41.31552686395264,0.00007129013474995003
41.515526863952644,-0.0020858110632823775
41.71552686395265,-0.0031159724747330552
41.91552686395265,-0.0025544181284647173
42.11552686395265,-0.000751626265795898
42.315526863952655,0.0013758889941091596
42.51552686395266,0.00278817568130677
42.71552686395266,0.0027877195270564654
42.915526863952664,0.0013716747551150634
43.11552686395267,-0.0007195499429444279
43.31552686395267,-0.002387324858981971
43.51552686395267,-0.0027971485306024797
43.715526863952675,-0.0018031580719253004
43.91552686395268,0.00005018489065608685
44.11552686395268,0.0018386780875906368
44.315526863952684,0.002686808276705456
44.51552686395269,0.002172150880074261
44.71552686395269,0.0005598423185778547
44.91552686395269,-0.0013029811424555816
45.115526863952695,-0.002450548851800645
45.3155268639527,-0.0023321384221959168
45.5155268639527,-0.0010619237260140165
45.715526863952704,0.0006985294956243258
45.91552686395271,0.002079631679853452
46.11552686395271,0.002402544871791432
46.31552686395271,0.001507139373085302
46.515526863952715,-0.00013974556616658956
46.71552686395272,-0.0016750327650054333
46.91552686395272,-0.002318195757069769
47.115526863952724,-0.0017837444358710217
47.315526863952726,-0.0003824479077061411
47.51552686395273,0.00117471304511095
47.71552686395273,0.0021212419900849587
47.915526863952735,0.001990283176227307
48.11552686395274,0.0008532116020696138
48.31552686395274,-0.0006947332105265375
48.51552686395274,-0.0018491278935342304
48.715526863952746,-0.0020387530950607014
48.91552686395275,-0.001208139282670415
49.11552686395275,0.00019764822937553249
49.315526863952755,0.0014755580832763828
49.51552686395276,0.001996697321262001
49.71552686395276,0.0015049871525238878
49.91552686395276,0.000258633161958728
50.115526863952766,-0.0010906815778795155
50.31552686395277,-0.0018511534480919194
50.51552686395277,-0.0016616374054024398
50.715526863952775,-0.0006524375482462867
50.91552686395278,0.0006547062567943044
51.11552686395278,0.0016110308749199744
51.31552686395278,0.001745742042882403
51.515526863952786,0.0009972997273047903
51.71552686395279,-0.00024228903894953687
51.91552686395279,-0.0013284931074116425
52.115526863952795,-0.0017147089412259259
52.3155268639528,-0.0012334683550066575
52.5155268639528,-0.00015332682030142354
52.7155268639528,0.0009781165849784917
52.915526863952806,0.0016013787182059056
53.11552686395281,0.001410598051961088
53.31552686395281,0.0005102161536509473
53.515526863952815,-0.0006292955384191504
53.71552686395282,-0.0014210751237817326
53.91552686395282,-0.0014769096547717704
54.11552686395282,-0.0007953906404269391
54.315526863952826,0.0002634150437308763
54.51552686395283,0.001168776032020123
54.71552686395283,0.0014739725697769826
54.915526863952834,0.0010322759832908843
55.11552686395284,0.00007700149905263596
55.31552686395284,-0.0008949860769231518
55.51552686395284,-0.001389771664207934
55.715526863952846,-0.0011749251525202341
55.91552686395285,-0.0003813283681930221
56.11552686395285,0.0005826619319350003
56.315526863952854,0.0012370594432247802
56.51552686395286,0.00126008691032037
56.71552686395286,0.0006475596294497702
56.91552686395286,-0.0002796495172733171
57.115526863952866,-0.0010427694258759355
57.31552686395287,-0.0012609506750868144
57.51552686395287,-0.0008433030485354022
57.715526863952874,-0.000017049153862372488
57.91552686395288,0.0007990713650344104
58.11552686395288,0.001200466201385119
58.31552686395288,0.0009918626065492505
58.515526863952886,0.0002868509714806521
58.71552686395289,-0.0005473668597171824
58.91552686395289,-0.0010843586102397267
59.115526863952894,-0.0010629905428792379
59.3155268639529,-0.0005120528008025543
59.5155268639529,0.0002800801747465005
59.7155268639529,0.0009157358342972978
59.915526863952906,0.0010811227130320751
60.11552686395291,0.0006996783578981646
60.31552686395291,-0.0000270580704915463
60.515526863952914,-0.0007230274995386702
60.71552686395292,-0.001037152729249141
60.91552686395292,-0.0008237930855176386
61.11552686395292,-0.00020542651898171587
61.315526863952925,0.0005007592654430179
61.51552686395293,0.0009424903569894094
61.71552686395293,0.0009033311822691509
61.915526863952934,0.00041010106118383573
62.11552686395294,-0.00027933799017549954
62.31552686395294,-0.0008111341995420728
62.51552686395294,-0.0009217568706964925
62.715526863952945,-0.0005688677799243899
62.91552686395295,0.000058682543791028054
63.11552686395295,0.0006429534870094834
63.315526863952954,0.0008940227230758662
63.51552686395296,0.0006913447198493838
63.71552686395296,0.00014450771684329522
63.91552686395296,-0.00046273757309436614
64.11552686395297,-0.0008219234216170815
64.31552686395297,-0.0007598030415559257
64.51552686395297,-0.0003199796622928904
64.71552686395297,0.0002688104664989975
64.91552686395298,0.0007107426295236593
65.11552686395298,0.0007879381437227904
65.31552686395298,0.0004675168057122162
65.51552686395299,-0.00008161243644283229
65.71552686395299,-0.0005766530832644579
65.91552686395299,-0.0007694285351355812
66.115526863953,-0.0005721616896386375
66.315526863953,-0.00009432239335066897
66.515526863953,0.00041955300467449053
66.715526863953,0.0007129396708448841
66.915526863953,0.000642923973128977
67.11552686395301,0.0002509229778282588
67.31552686395301,-0.00025873954412606627
67.51552686395301,-0.0006258530045728462
67.71552686395302,-0.000669666148712568
67.91552686395302,-0.0003775789745217702
68.11552686395302,0.00009583988559085338
68.31552686395302,0.000510850937134699
68.51552686395303,0.0006616027056884448
68.71552686395303,0.00047714059731613186
68.91552686395303,0.000056494311869681804
69.11552686395304,-0.0003829033685952432
69.31552686395304,-0.0006190444310415035
69.51552686395304,-0.0005390564114297973
69.71552686395304,-0.00019173749578858622
69.91552686395305,0.0002431290924957366
70.11552686395305,0.0005470294440109122
70.31552686395305,0.0005705594865389177
70.51552686395306,0.00030693214150125727
70.71552686395306,-0.00010535422670178199
70.91552686395306,-0.0004549027728963946
71.11552686395306,-0.0005674344099923834
71.31552686395307,-0.0003931399475112664
71.51552686395307,-0.00002671340757992173
71.71552686395307,0.0003446823412250941
71.91552686395308,0.000535692057330235
72.11552686395308,0.000454051234039962
72.31552686395308,0.00014591022470374312
72.51552686395308,-0.0002286623673761385
72.71552686395309,-0.0004793074590274652
72.91552686395309,-0.0004834002838034252
73.1155268639531,-0.00024561673985701196
73.3155268639531,0.0001092132043756105
73.5155268639531,0.0004015329091570685
73.7155268639531,0.0004865674612876665
73.9155268639531,0.00032558118040801315
74.11552686395311,4.421820676541295e-6
74.31552686395311,-0.00031152118429433103
74.51552686395311,-0.0004633710757104585
74.71552686395312,-0.0003793451562594725
74.91552686395312,-0.0001077050047492548
75.11552686395312,0.00021144848411893451
75.31552686395312,0.0004178245790953242
75.51552686395313,0.00041039930511384097
75.71552686395313,0.00019702518672995401
75.91552686395313,-0.00011062490457574112
76.11552686395314,-0.0003554315950762098
76.31552686395314,-0.00041596121077153647
76.51552686395314,-0.00026678174002211575


==> data/dataVelStraightColisionLSipip66901new1680c0055tr008restarted.csv <==
0,0.
0.0002,0.00008487571933582749
0.0004,0.00024339646834790213
0.0006000000000000001,0.0004048615767755607
0.0008500000000000001,0.000606085593033585
0.0011,0.0008080932175294382
0.00135,0.001011981474135616
0.0016625000000000001,0.0012700182826660663
0.001975,0.0015316441414248455
0.0022875,0.0017967053423125624
0.002678125,0.0021324793899286975
0.00306875,0.0024726209264001723
0.0034593749999999998,0.002816572961683305
0.00394765625,0.003251100616346583
0.0044359375,0.003689868416586957
0.00492421875,0.0041321114488157215
0.0055345703125,0.0046887734534750885
0.006144921875,0.0052486796551851735
0.0067552734375,0.005810899000108562
0.007518212890625,0.006515659946537893
0.00828115234375,0.0072209061138876806
0.009044091796875,0.007925654046516007
0.00999776611328125,0.008805017631604198
0.0109514404296875,0.009681406854494623
0.01190511474609375,0.010553758846827126
0.013097207641601563,0.011637156834383858
0.014289300537109376,0.012711844982060207
0.015481393432617188,0.013777134898097891
0.016971509552001954,0.015094863676107809
0.01846162567138672,0.016397239954711082
0.019951741790771485,0.017684527084811795
0.021814386940002442,0.019273267907597327
0.0236770320892334,0.020841058675407392
0.025539677238464356,0.022389640603581097
0.027867983675003052,0.02430146552965583
0.03019629011154175,0.026190582668984615
0.032524596548080445,0.02806088488602325
0.035434979593753815,0.03037938816301501
0.038345362639427186,0.03268197949046608
0.041255745685100556,0.03497813770534676
0.04489372449219227,0.03786105608921657
0.04853170329928398,0.04078131737160498
0.052169682106375695,0.043764669054213265
0.056717155615240336,0.0476443944487594
0.06126462912410498,0.051766992698862646
0.06581210263296962,0.05624034388520952
0.07149644451905042,0.06255973641962234
0.07718078640513122,0.0700192524016929
0.08286512829121202,0.0791738737229421
0.08997055564881302,0.09459077722430859
0.09707598300641403,0.11793969518931297
0.10418141036401503,0.16028509920277603
0.10862230246251565,0.21122117799715612
0.11306319456101628,0.37620206067246076
0.11417341758564144,0.47472343854994126
0.11486730697603216,0.6042873587751741
0.11556119636642288,1.0810231392807697
0.11573466871402056,0.3693995785698654
0.11591431448140016,-0.6615949837772895
0.11609396024877976,-0.7001789131859215
0.11624369606201952,-0.3508447684584376
0.11639343187525929,-0.10145107669515759
0.11649732363336662,0.010602952489274939
0.11660121539147396,0.059896905339954204
0.1167051071495813,0.05173126830081283
0.11681463928836727,0.026393262533162078
0.11692417142715325,0.02691202592800907
0.1170117525664974,0.05471277858005787
0.11707482747257188,0.08663695342772405
0.11712152867296606,0.11491155295710553
0.11715835927061824,0.13897117883754784
0.11718928295330963,0.1599293461631915
0.11722020663600102,0.18108511125075571
0.11725113031869241,0.20201615991939711
0.11727921310359216,0.22040048731323242
0.1173072958884919,0.23775654528357637
0.11733537867339164,0.25360349417790473
0.1173622475826202,0.26687729501705915
0.11738911649184877,0.27777175572350776
0.11741598540107734,0.2857189909615755
0.11744163485299626,0.28999433081913595
0.11746728430491518,0.2904300434001885
0.1174929337568341,0.2864106379901287
0.11751650565392457,0.27828317310478
0.11754007755101505,0.2654218466425027
0.11756364944810552,0.24746236756332834
0.11758411565367576,0.22759257277223302
0.117604581859246,0.2037082644927709
0.11762504806481623,0.17598653181168986
0.11764167408154974,0.15091307128226533
0.11765579335661562,0.12806200033322684
0.11766764177398484,0.10797095561472486
0.11767749669388548,0.09075526442194339
0.11768564040720957,0.07626660436052704
0.11769233841897354,0.06422258346363666
0.11769782869042185,0.05429371094082216
0.11770231798422227,0.04615369338300543
0.11770598230156071,0.03950443005843408
0.11770896939536118,0.034085675692267677
0.11771140213150577,0.02967635606763354
0.11771338201014013,0.026091827964882727
0.11771499249477356,0.023179514171496926
0.11771630199301748,0.020814185682609725
0.11771736644097855,0.018893499933638105
0.11771823149911466,0.017334044101771744
0.1177189343933689,0.016067948366797404
0.11771950544510988,0.015040046792070591
0.11771996933462657,0.014205527193893421
0.11772034614005183,0.013528000928590987
0.11772065218896591,0.012977925206354993
0.11772090075488252,0.012531317418659312
0.11772110262591375,0.0121687093194967
0.11772126656849437,0.011874297288227958
0.11772139970519092,0.011635252235112924
0.11772150782227533,0.011441159457027224
0.11772159561999788,0.011283564063769323
0.11772166691614597,0.01115560186810171
0.1177217248115176,0.011051700088056126
0.11772177182449407,0.010967334147203647
0.11772181000031987,0.010898830515234239
0.11856556000031988,-0.1636126128242688
0.11940931000031989,0.13303910308875314
0.12025306000031989,-0.18407062989646766
0.12061098541135622,-0.08479045061634694
0.12096891082239254,0.15401831516658634
0.12132683623342887,0.04963487654533113
0.12161015276278798,-0.0745830120668578
0.1218934692921471,0.025893426988907987
0.12217678582150622,0.1453157985808875
0.12253093148320512,0.033326312076952115
0.12288507714490403,-0.0560686640087541
0.12323922280660293,0.06871566169542795
0.12363539054739235,0.10086059675372958
0.12403155828818177,-0.03688097748439224
0.12442772602897119,-0.018839673055888975
0.1248900571171731,0.09093857772183872
0.12535238820537503,-0.01782554554695666
0.12581471929357696,-0.04652216383023467
0.12639263315382934,0.06230525484014328
0.12697054701408172,-0.03608046914168832
0.1275484608743341,-0.03781381325649727
0.1282708531996496,0.041895257783940834
0.12899324552496508,-0.038588901810141074
0.12955543798277658,0.015874242863637814
0.12990993987738872,0.04636716998160108
0.13015066907708855,-0.0038308765783082073
0.13032839658953188,-0.03680806340774932
0.13044789559455458,-0.03485508747682421
0.13053093591068532,-0.022533327606555572
0.1305901616301214,-0.01084577420632411
0.1306325052266557,-0.002230562611505454
0.13066271565816376,0.003588479879519388
0.13068420758345858,0.007401343211109015
0.13069945907986386,0.009887626716502947
0.13071026183492443,0.011520077614807805
0.13071790314563098,0.01260421417150743
0.13072330306920332,0.013332997193276273
0.13072711650767577,0.013828322183729525
0.13072980831063288,0.014168075497703329
0.13073170775997228,0.014402814094695685
0.13073304778461586,0.01456589709408779
0.1307339929940979,0.014679666294583286
0.1307346596386692,0.014759273922797668
0.13073512977755053,0.01481509999814517
0.13073546131587613,0.014854310668768075
0.13073569510496522,0.014881882203349243
0.13073585996018844,0.014901285075678915
0.1307359762047682,0.014914947203359504
0.1307360581713342,0.01492457099397128
0.1307361159671717,0.014931352070466891
0.13073615671959277,0.014936131095100702
0.13198615671959277,-0.055731582440828514
0.13302012712693015,-0.05221327293984809
0.13373981398411036,-0.031171583701714075
0.1342626891700453,-0.06891716187433777
0.13466651759096485,-0.053385795941233806
0.13500500313880276,-0.0359383389336034
0.13534348868664067,-0.05675836423384194
0.1356819742344786,-0.06707257873084066
0.13597734757967975,-0.04896766489997023
0.1362727209248809,-0.04303977986054841
0.13656809427008207,-0.06021171261259471
0.13690865048955028,-0.06548231242611546
0.1372492067090185,-0.049668974939606064
0.1375897629284867,-0.050447705392318715
0.13801545820282196,-0.06572348278920637
0.1384411534771572,-0.05773467507958133
0.13886684875149247,-0.05117646130411645
0.13939896784441153,-0.0643864782058452
0.13993108693733058,-0.05941561907804771
0.14046320603024964,-0.05429325060166605
0.14112835489639847,-0.06501462155229756
0.1417935037625473,-0.05805088254684291
0.14245865262869611,-0.058703413777202486
0.14329008871138216,-0.06436437206544385
0.1441215247940682,-0.05720708595782241
0.14495296087675424,-0.06338731125450808
0.14599225598011178,-0.060655976919501364
0.14703155108346933,-0.060229906888900925
0.14807084618682687,-0.06317865991400728
0.1493699650660238,-0.05861520945240848
0.15066908394522072,-0.06259938474588134
0.15196820282441764,-0.05835445764787697
0.1535921014234138,-0.0598654134893778
0.15521600002240998,-0.05725618072145114
0.15683989862140615,-0.055848904776034644
0.15886977187015136,-0.05418337314537194
0.16089964511889657,-0.050076497126767816
0.16292951836764177,-0.04860269615999019
0.1654668599285733,-0.042331697180322814
0.16800420148950482,-0.03941560498984688
0.17054154305043634,-0.0325691377317919
0.17371322000160075,-0.02765790726800211
0.17688489695276516,-0.019681733736532484
0.18005657390392957,-0.014490647441213506
0.18402117009288507,-0.005959231517407297
0.18798576628184058,0.00008410216032820076
0.19195036247079608,0.006708755003291883
0.19690610770699046,0.012476125107284288
0.20186185294318484,0.017566747014352575
0.20681759817937923,0.020732790720536846
0.2130122797246222,0.02313125791345634
0.21920696126986516,0.023483381505111818
0.22540164281510813,0.02195764775818595
0.23314499474666184,0.017898397803734135
0.24088834667821554,0.011261647811648574
0.24863169860976925,0.003149081692182418
0.2583108885242114,-0.009049052186002274
0.2679900784386536,-0.021152042302084985
0.27766926835309574,-0.03266009437003692
0.2897682557461484,-0.04298908654743028
0.30186724313920105,-0.04895250978587302
0.3139662305322537,-0.04933289559148389
0.32908996477356955,-0.044781798618375813
0.3442136990148854,-0.03607892755864095
0.35933743325620127,-0.027326093356740647
0.37824210105784606,-0.019069961141164476
0.39714676885949085,-0.017363404688070433
0.41605143666113564,-0.021388099203515556
0.43968227141319166,-0.03158876553208637
0.4633131061652477,-0.04038297901732048
0.4869439409173037,-0.043788796344588696
0.5103857688815367,-0.04047991678965045
0.5338275968457699,-0.034090455581034684
0.557269424810003,-0.02796391920568081
0.5865717097652943,-0.02533144460429741
0.6158739947205856,-0.027227396737981573
0.6451762796758769,-0.03026725022782329
0.681804135869991,-0.02938133189637806
0.7184319920641051,-0.023498102338914403
0.7550598482582193,-0.016610377965328244
0.800844668500862,-0.012192254947804607
0.8466294887435047,-0.01015116650023389
0.8924143089861475,-0.0058976981269036385
0.9496453342894509,0.00300501938618607
1.0068763595927543,0.010319786575118731
1.0641073848960578,0.014792177687479006
1.1356461665251871,0.020905944458803
1.2071849481543164,0.02761060184604265
1.2787237297834457,0.031085721565891747
1.3681472068198572,0.03188447456965382
1.4575706838562688,0.030611640429201736
1.5469941608926803,0.024600757519694018
1.6587735071881946,0.010890706023842176
1.770552853483709,-0.004631798200958235
1.8823321997792233,-0.01884499107095402
2.0220563826486164,-0.029376099918567475
2.1617805655180096,-0.02998597793303829
2.3015047483874027,-0.023664593147949303
2.4761599769741443,-0.008756047411775825
2.6508152055608853,0.008851591565843695
2.8254704341476264,0.023032399851621956
3.0254704341476266,0.029324834786279
3.225470434147627,0.01994199438364433
3.425470434147627,-0.0019021117606441828
3.625470434147627,-0.02159585420304635
3.8254704341476273,-0.02746591024784513
4.0254704341476275,-0.019404375697480995
4.225470434147628,-0.003241025609488137
4.425470434147628,0.014101084668832777
4.625470434147628,0.025095970527302502
4.825470434147628,0.02405580227181564
5.025470434147628,0.009169764671216843
5.225470434147629,-0.011284485310299446
5.425470434147629,-0.02369716442030281
5.625470434147629,-0.022663076352292387
5.825470434147629,-0.011270234243781187
6.025470434147629,0.004730451872180237
6.2254704341476295,0.018426850289033177
6.42547043414763,0.023790794909031666
6.62547043414763,0.01675958922533578
6.82547043414763,-0.00031042554126833356
7.02547043414763,-0.016600296287766686
7.22547043414763,-0.022403621477154807
7.4254704341476305,-0.01677529201296936
7.625470434147631,-0.0038787015686261176
7.825470434147631,0.010419465156463126
8.02547043414763,0.020027921651774888
8.22547043414763,0.020048880384623116
8.425470434147629,0.008962376084786382
8.625470434147628,-0.007402134829062755
8.825470434147627,-0.01858560491199221
9.025470434147627,-0.019169570542262968
9.225470434147626,-0.010691186279253924
9.425470434147625,0.002230037881484537
9.625470434147624,0.013984498719115706
9.825470434147624,0.019335432990330526
10.025470434147623,0.014867862749960912
10.225470434147622,0.0018565779932217938
10.425470434147622,-0.011890288354133173
10.625470434147621,-0.018185790075820468
10.82547043414762,-0.014949463226980793
11.02547043414762,-0.005019113687977688
11.225470434147619,0.006884706368833653
11.425470434147618,0.015605226852501684
11.625470434147617,0.016905245304152654
11.825470434147617,0.009161834855992774
12.025470434147616,-0.003820632455788722
12.225470434147615,-0.014079863873912225
12.425470434147615,-0.016211955187412162
12.625470434147614,-0.010407354578676968
12.825470434147613,-0.00010991268910286959
13.025470434147612,0.010047788996975126
13.225470434147612,0.0155555258667469
13.425470434147611,0.013315045656321432
13.62547043414761,0.003721670464044778
13.82547043414761,-0.007811551756785588
14.025470434147609,-0.0144429229152426
14.225470434147608,-0.013314951970889145
14.425470434147607,-0.005984937011872277
14.625470434147607,0.003830541943262818
14.825470434147606,0.011794066600208776
15.025470434147605,0.014153408472594792
15.225470434147605,0.009167287885342996
15.425470434147604,-0.0009170790226477304
15.625470434147603,-0.010160967507797727
15.825470434147602,-0.013481725959518763
16.025470434147604,-0.009975464402900529
16.225470434147603,-0.001991192399246602
16.425470434147602,0.006718755256555452
16.6254704341476,0.012259321458123081
16.8254704341476,0.011775777545029422
17.0254704341476,0.004998304059472956
17.2254704341476,-0.004466852398096634
17.4254704341476,-0.011094436395468983
17.625470434147598,-0.011637036700250871
17.825470434147597,-0.006556828965891205
18.025470434147596,0.0013768333747201144
18.225470434147596,0.008549869105832485
18.425470434147595,0.011640833079139247
18.625470434147594,0.008821498333524781
18.825470434147594,0.0012282523932976882
19.025470434147593,-0.006854393474490565
19.225470434147592,-0.01090460888463952
19.42547043414759,-0.00927741276473725
19.62547043414759,-0.0033254538023936094
19.82547043414759,0.0040045503725122085
20.02547043414759,0.009385433260085459
20.22547043414759,0.010182022956913964
20.425470434147588,0.005674980255330155
20.625470434147587,-0.0018708557700374408
20.825470434147586,-0.00815153893090958
21.025470434147586,-0.009892071478824857
21.225470434147585,-0.006698925210879083
21.425470434147584,-0.0004720420714482026
21.625470434147584,0.0058467802869680095
21.825470434147583,0.009339581148224096
22.025470434147582,0.008157117594503596
22.22547043414758,0.0026630114266630294
22.42547043414758,-0.004167723353123598
22.62547043414758,-0.008514992635474956
22.82547043414758,-0.008332594647511692
23.02547043414758,-0.004135134874531751
23.225470434147578,0.001878027997014507
23.425470434147577,0.006914694433089582
23.625470434147577,0.008570530885770849
23.825470434147576,0.0058439317240777345
24.025470434147575,0.000028691537859392834
24.225470434147574,-0.005646292107229431
24.425470434147574,-0.008138008676074737
24.625470434147573,-0.00646597436560329
24.825470434147572,-0.0017636830643439402
25.02547043414757,0.003655074056908639
25.22547043414757,0.0072675467669655065
25.42547043414757,0.0072668839920366594
25.62547043414757,0.003496477319627689
25.82547043414757,-0.002077839621318729
26.025470434147568,-0.006370996735129042
26.225470434147567,-0.007220017275076859
26.425470434147567,-0.004492552203803271
26.625470434147566,0.0002876539231767843
26.825470434147565,0.004838070004550743
27.025470434147564,0.0070039759964733855
27.225470434147564,0.005630441856725258
27.425470434147563,0.0013221671611684097
27.625470434147562,-0.0035921633084276517
27.82547043414756,-0.006454659713419721
28.02547043414756,-0.0059487859285360396
28.22547043414756,-0.002573636657900182
28.42547043414756,0.00193634835536023
28.62547043414756,0.005447937131910597
28.825470434147558,0.006252137403496496
29.025470434147557,0.003856685312171171
29.225470434147557,-0.000530789809351594
29.425470434147556,-0.004519007141609329
29.625470434147555,-0.006032890269336394
29.825470434147554,-0.004491300219461234
30.025470434147554,-0.0008327910587012711
30.225470434147553,0.00314060474626907
30.425470434147552,0.005540921975287383
30.62547043414755,0.0051573074858797495
30.82547043414755,0.002117251049498933
31.02547043414755,-0.0019756036660976144
31.22547043414755,-0.004912205182004251
31.42547043414755,-0.005246211900639395
31.625470434147548,-0.002989300993045024
31.825470434147547,0.0006422787389189829
32.02547043414755,0.0038948412787276504
32.22547043414755,0.005200905419257388
32.425470434147556,0.003868067060284815
32.62547043414756,0.000547414716392279
32.82547043414756,-0.002980741081299778
33.025470434147564,-0.004855887307110573
33.22547043414757,-0.004228462698357596
33.42547043414757,-0.0015574219502493345
33.62547043414757,0.0017974221957682865
33.825470434147576,0.0042246720081777715
34.02547043414758,0.00453034839101946
34.22547043414758,0.0025228936308180454
34.425470434147584,-0.0007598157539242339
34.62547043414759,-0.003558942279545705
34.82547043414759,-0.004449052281629074
35.02547043414759,-0.003099723807139256
35.225470434147596,-0.0002827716113569746
35.4254704341476,0.002609172553083811
35.6254704341476,0.004181104912391157
35.825470434147604,0.003640153259441807
36.02547043414761,0.001239298128345844
36.22547043414761,-0.001753393559443578
36.42547043414761,-0.003754630417608989
36.625470434147616,-0.0037940577394774133
36.82547043414762,-0.0019622069453229508
37.02547043414762,0.0007744578220859233
37.225470434147624,0.0030812258314463267
37.42547043414763,0.0038337636197127312
37.62547043414763,0.0026394690754448858
37.82547043414763,0.0001068993500334453
38.025470434147636,-0.0024192896087700793
38.22547043414764,-0.003632011176427619
38.42547043414764,-0.002988557571188131
38.625470434147644,-0.0008980982827533706
38.82547043414765,0.0015795352090878377
39.02547043414765,0.0032401606336384696
39.22547043414765,0.0032633228576298265
39.425470434147655,0.0016267115934654307
39.62547043414766,-0.00081517281502498
39.82547043414766,-0.0027729360795179874
40.025470434147664,-0.0032650364856041596
40.22547043414767,-0.002120139700085392
40.42547043414767,0.0000312299333857036
40.62547043414767,0.0021209432624242006
40.825470434147675,0.0031303808328802703
41.02547043414768,0.002553707028487082
41.22547043414768,0.0006828888381798339
41.425470434147684,-0.001497090313354866
41.62547043414769,-0.0028508448424204693
41.82547043414769,-0.0027295778684371967
42.02547043414769,-0.0012629697741801374
42.225470434147695,0.0007849488104358805
42.4254704341477,0.0024073749320982843
42.6254704341477,0.00280841958689802
42.825470434147704,0.0017848384972194802
43.02547043414771,-0.00013219917494982942
43.22547043414771,-0.0019344417828057645
43.42547043414771,-0.0027026534238297614
43.625470434147715,-0.0020976722432685985
43.82547043414772,-0.0004759334798168553
44.02547043414772,0.0013416156563594175
44.225470434147724,0.002464030420130885
44.42547043414773,0.0023369471562893237
44.62547043414773,0.0010267058313522134
44.82547043414773,-0.000780910551293692
45.025470434147735,-0.0021428645510635485
45.22547043414774,-0.0023842799413076477
45.42547043414774,-0.0014335223001093133
45.62547043414774,0.00019805918322825721
45.825470434147746,0.0016972414570910318
46.02547043414775,0.00232834844443102
46.22547043414775,0.0017789788837471018
46.425470434147755,0.00033528920202367633
46.62547043414776,-0.0012463527267084877
46.82547043414776,-0.0021522353123229693
47.02547043414776,-0.001952434078520551
47.225470434147766,-0.0007909217994363372
47.42547043414777,0.0007318263473372248
47.62547043414777,0.0018626884580187676
47.825470434147775,0.0020454112661185382
48.02547043414778,0.0011928187207646797
48.22547043414778,-0.0002494707451370636
48.42547043414778,-0.0015293475752155205
48.625470434147786,-0.0020011517784376525
48.82547043414779,-0.001460469374821617
49.02547043414779,-0.00021183353203115159
49.225470434147795,0.0011128770402071145
49.4254704341478,0.0018605316695292896
49.6254704341478,0.0016633573735446768
49.8254704341478,0.0006281766843432929
50.025470434147806,-0.0007038124149104641
50.22547043414781,-0.0016445268287948994
50.42547043414781,-0.0017321262768855415
50.625470434147815,-0.0009554436491295748
50.82547043414782,0.0002740879067758404
51.02547043414782,0.0013417139008159431
51.22547043414782,0.0017215714085244095
51.425470434147826,0.0012291772389551394
51.62547043414783,0.00012370508000860954
51.82547043414783,-0.0010187916359311574
52.025470434147834,-0.0016161925283082038
52.22547043414784,-0.0013876715729621556
52.42547043414784,-0.0004762224974614855
52.62547043414784,0.0006491891884301562
52.825470434147846,0.0014296103646378535
53.02547043414785,0.0014812383588897922
53.22547043414785,0.0007852324195731831
53.425470434147854,-0.00029402662237903055
53.62547043414786,-0.0011979146273192855
53.82547043414786,-0.0014743938869569559
54.02547043414786,-0.0010073056303639288
54.225470434147866,-0.00005246936498371521
54.42547043414787,0.0009068622035870151
54.62547043414787,0.0013960196505673097
54.825470434147874,0.0011761627587921748
55.02547043414788,0.0003667347482943
55.22547043414788,-0.0006102907620917281
55.42547043414788,-0.0012542512162469432
55.625470434147886,-0.0012514932583444056
55.82547043414789,-0.0006254217050868204
56.02547043414789,0.00029561615787521877
56.225470434147894,0.0010500687174101434
56.4254704341479,0.0012658018220235913
56.6254704341479,0.0008411692290081681
56.8254704341479,2.8081019849977894e-7
57.025470434147906,-0.000820989060287849
57.22547043414791,-0.0012074302837310966
57.42547043414791,-0.0009793525186652307
57.625470434147914,-0.0002699358061104077
57.82547043414792,0.0005569355249287196
58.02547043414792,0.0010894830531638143
58.22547043414792,0.001066474329077014
58.425470434147925,0.0005069035094066637
58.62547043414793,-0.00029660414648592496
58.82547043414793,-0.0009308078137416046
59.025470434147934,-0.0010808076707706392
59.22547043414794,-0.0006871759335286564
59.42547043414794,0.00003838613672358407
59.62547043414794,0.0007286215120264718
59.825470434147945,0.0010414035820915538
60.02547043414795,0.0008256887248433327
60.22547043414795,0.00019821093906983528
60.425470434147954,-0.0005150678865714722
60.62547043414796,-0.0009510607786260099
60.82547043414796,-0.000898988727841656
61.02547043414796,-0.00039998889910572774
61.225470434147965,0.00028602026909757723
61.42547043414797,0.0008147812660899611
61.62547043414797,0.0009255945666479834
61.825470434147974,0.0005691068725649721
62.02547043414798,-0.00006671151907687117
62.22547043414798,-0.000653896555706428
62.42547043414798,-0.0008974829228943246
62.625470434147985,-0.0006858006253192522
62.82547043414799,-0.00013770147346985973
63.02547043414799,0.0004662946840615759
63.225470434147994,0.000824977439514451
63.425470434148,0.0007632189021046655
63.625470434148,0.0003187967581782015
63.825470434148,-0.00027645512423938483
64.025470434148,-0.0007180783517843623
64.22547043414801,-0.00078816738943502
64.42547043414801,-0.00046274731880112917
64.62547043414801,0.00008530989207957852
64.82547043414802,0.0005786179347114125
65.02547043414802,0.0007725779396465218
65.22547043414802,0.0005750055294594313
65.42547043414802,0.00009220220453598664
65.62547043414803,-0.0004259589851177077
65.82547043414803,-0.0007171814545971036
66.02547043414803,-0.0006417700093190172
66.22547043414804,-0.00024793916299907016
66.42547043414804,0.00026017730691221927
66.62547043414804,0.0006274304249786638
66.82547043414804,0.0006731041295261432
67.02547043414805,0.00037976241802670577
67.22547043414805,-0.00009832499618176406
67.42547043414805,-0.0005156495241608129
67.62547043414806,-0.0006637229150156694
67.82547043414806,-0.00047604943095943793
68.02547043414806,-0.00005546383684118701
68.22547043414806,0.0003831532792816893
68.42547043414807,0.0006209855020356653
68.62547043414807,0.0005426968366115102
68.82547043414807,0.00019330186272945016
69.02547043414808,-0.0002454959543277308
69.22547043414808,-0.0005503241799215981
69.42547043414808,-0.0005716588881744943
69.62547043414808,-0.0003067686633590546
69.82547043414809,0.00010485045311520101
70.02547043414809,0.000454943952621452
70.2254704341481,0.0005700664190655121
70.4254704341481,0.00039679871277248884
70.6254704341481,0.00002779717342814693
70.8254704341481,-0.00034665975912992963
71.0254704341481,-0.0005379277916920094
71.22547043414811,-0.00045508198547481035
71.42547043414811,-0.00014695390019251167
71.62547043414811,0.0002273385014239375
71.82547043414812,0.0004798508493501631
72.02547043414812,0.00048673874490498775
72.22547043414812,0.0002491217600054215
72.42547043414812,-0.00010845381595642019
72.62547043414813,-0.00040310012304953913
72.82547043414813,-0.0004883426891470095
73.02547043414813,-0.00032717373224701643
73.22547043414814,-6.48613263850442e-6
73.42547043414814,0.00031013366918088907
73.62547043414814,0.00046480804261942154
73.82547043414814,0.00038322401429966555
74.02547043414815,0.00011093482462898858
74.22547043414815,-0.00021091625019044343
74.42547043414815,-0.00041916998848084936
74.62547043414816,-0.00041228210632211185
74.82547043414816,-0.00019943055568808296
75.02547043414816,0.00010801273007143829
75.22547043414816,0.0003546049439374729
75.42547043414817,0.0004183976750107519
75.62547043414817,0.00027096037599727725
75.82547043414817,-9.328053578253775e-6
76.02547043414818,-0.00027843520204587515
76.22547043414818,-0.00040136771760691033
76.42547043414818,-0.00032034633071786824
76.62547043414818,-0.00008115955055200412
76.82547043414819,0.00019304647405095468
77.02547043414819,0.00036466595527450134
77.22547043414819,0.0003499177000795971
77.4254704341482,0.00015989177765981253
77.6254704341482,-0.00010616598068952472
77.8254704341482,-0.000312668196431946
78.0254704341482,-0.00035743881857465735
78.2254704341482,-0.00022227485184823052
78.42547043414821,0.0000207756562566451
78.62547043414821,0.0002479170406068531
78.82547043414822,0.00034602440236144007
79.02547043414822,0.0002685620824348076
79.22547043414822,0.000058001562309156367
79.42547043414822,-0.00017686457313470709
79.62547043414823,-0.0003174164637057207
79.82547043414823,-0.00029556536041428584
80.02547043414823,-0.000126406531276644


==> data/dataVelStraightColisionNewAutomC1533ip66.csv <==
0,0
0.0002,0.000125468
0.0004,0.000359801
0.0006,0.000598469
0.00085,0.000895854
0.0011,0.001194368
0.00135,0.001495667
0.0016625,0.001877017
0.001975,0.002263714
0.0022875,0.002655536
0.002678125,0.003151958
0.00306875,0.003654912
0.003459375,0.004163574
0.003947656,0.004806292
0.004435938,0.005455396
0.004924219,0.006109759
0.00553457,0.006933596
0.006144922,0.007762433
0.006755273,0.008594905
0.007518213,0.009638761
0.008281152,0.010684498
0.009044092,0.011730565
0.009997766,0.013036518
0.01095144,0.014338899
0.011905115,0.015636194
0.013097208,0.017248763
0.014289301,0.018850079
0.015481393,0.020439275
0.01697151,0.022408031
0.018461626,0.024356805
0.019951742,0.026286445
0.021814387,0.028674266
0.023677032,0.031038359
0.025539677,0.033382235
0.027867984,0.036288694
0.03019629,0.039177127
0.032524597,0.042055771
0.03543498,0.045655973
0.038345363,0.049275848
0.041255746,0.052935982
0.044893724,0.057612647
0.048531703,0.062458142
0.052169682,0.067549171
0.056717156,0.074426403
0.061264629,0.082105378
0.065812103,0.090951694
0.071496445,0.104606958
0.077180786,0.122952343
0.082865128,0.150230368
0.089970556,0.22304273
0.093523269,0.309158299
0.095299626,0.403427017
0.096409849,0.53691594
0.096964961,0.68087285
0.097520072,1.061360139
0.097693545,0.166071265
0.097867017,-0.700689796
0.098040489,-0.578762124
0.098153728,-0.345233468
0.098266967,-0.152416249
0.098348728,-0.054303816
0.098430489,0.007104606
0.098512249,0.025696524
0.098600535,0.013537227
0.09868882,-0.004882579
0.098777106,-0.005237809
0.098851097,0.013347992
0.098907373,0.037920867
0.098949597,0.060936144
0.098982113,0.080792609
0.099008058,0.097638388
0.099029484,0.112085079
0.099050909,0.12687594
0.099072335,0.141897112
0.09909055,0.154751692
0.099108765,0.167598098
0.09912698,0.180348355
0.099143745,0.191923021
0.09916051,0.203264061
0.099177276,0.214291739
0.099193139,0.224362643
0.099209003,0.234000624
0.099224866,0.24312446
0.099239981,0.251262369
0.099255095,0.258776385
0.09927021,0.265582529
0.099284514,0.271294196
0.099298819,0.276211794
0.099313124,0.280250287
0.099326445,0.28314564
0.099339766,0.2851241
0.099353087,0.286105375
0.099365221,0.286066206
0.099377355,0.28506507
0.099389488,0.283035369
0.09940027,0.280320924
0.099411052,0.276694587
0.099421833,0.272110932
0.099431182,0.267334523
0.09944053,0.261779559
0.099449879,0.255422623
0.099457807,0.249393357
0.099465736,0.242762719
0.099473664,0.235523516
0.099480245,0.229054156
0.099486825,0.222161803
0.099493405,0.214847685
0.099498771,0.208576524
0.099504137,0.202029592
0.099509503,0.195210669
0.099513821,0.189530289
0.09951814,0.183679727
0.099521808,0.178579626
0.099524916,0.174167359
0.099527543,0.170373572
0.099529759,0.167127815
0.099531626,0.164362176
0.099533196,0.162013425
0.099534516,0.160024118
0.099535625,0.158342982
0.099536555,0.156924868
0.099537335,0.155730419
0.099537989,0.154725608
0.099538536,0.153881191
0.099538995,0.153172168
0.099539379,0.152577249
0.099539701,0.152078363
0.09953997,0.151660211
0.099540195,0.15130987
0.099540384,0.151016442
0.099540541,0.15077075
0.099540673,0.150565076
0.099540784,0.150392936
0.099540876,0.150248886
0.099540953,0.150128358
0.099541018,0.150027523
0.099541072,0.149943171
0.099541117,0.149872613
0.099541155,0.149813598
0.100503655,-0.235450675
0.101466155,0.132765493
0.101947405,-0.098447201
0.102356851,-0.13656953
0.102766297,0.125020776
0.103175743,0.053578082
0.103534519,-0.062976896
0.103893295,0.06655609
0.104252072,0.121736257
0.104602119,-0.015772239
0.104952165,-0.025743899
0.105302212,0.10373421
0.105685795,0.05552092
0.106069378,-0.051747746
0.10645296,0.021399342
0.106931249,0.067193322
0.107409538,-0.043185743
0.107887827,-0.014143486
0.108485688,0.043663598
0.109083549,-0.053991686
0.10968141,-0.012083441
0.110428736,0.00997423
0.111176062,-0.056695366
0.111923389,0.001988698
0.112585873,-0.034581111
0.113248357,-0.052738899
0.113910842,-0.009002386
0.114738947,-0.053535509
0.115567052,-0.026553376
0.116395158,-0.022909602
0.117318386,-0.04379149
0.118241614,-0.018353552
0.118971003,-0.056568136
0.119539168,-0.061257185
0.119968198,-0.052324879
0.120270057,-0.067103482
0.120472936,-0.074136163
0.120605814,-0.070114046
0.120691956,-0.064240078
0.120747879,-0.059867733
0.120784309,-0.057087021
0.120808129,-0.055384143
0.120823742,-0.05434061
0.12083399,-0.053692942
0.120840723,-0.053285116
0.120845149,-0.053025086
0.12084806,-0.052857681
0.120849976,-0.052749148
0.120851236,-0.052678436
0.120852065,-0.052632209
0.120852611,-0.05260192
0.12085297,-0.052582043
0.120853206,-0.052568986
0.120853362,-0.052560403
0.120853464,-0.052554758
0.120853532,-0.052551045
0.120853576,-0.052548602
0.126478576,-0.068679263
0.129476604,-0.060921452
0.132474633,-0.065332015
0.135472661,-0.061672293
0.138544862,-0.058993847
0.141617062,-0.057219143
0.144689263,-0.048996208
0.147877796,-0.047568771
0.15106633,-0.03585321
0.154254863,-0.034351383
0.15824053,-0.019879301
0.162226197,-0.016663263
0.166211864,-0.003271941
0.171193948,0.000867678
0.176176031,0.013039803
0.181158115,0.014944353
0.187385719,0.024141002
0.193613324,0.023991265
0.199840928,0.028118719
0.207625434,0.024247075
0.21540994,0.022495625
0.223194445,0.014039783
0.232925077,0.004786374
0.242655709,-0.009352511
0.252386341,-0.021237532
0.264549631,-0.036273233
0.276712921,-0.045286759
0.288876211,-0.050127633
0.304080324,-0.048048172
0.319284437,-0.04105192
0.334488549,-0.031367075
0.35349369,-0.020981179
0.37249883,-0.016154683
0.391503971,-0.017944774
0.415260397,-0.027608247
0.439016823,-0.038008172
0.462773249,-0.044210594
0.492468781,-0.041509149
0.522164313,-0.033636165
0.551859846,-0.026349398
0.588979261,-0.026079772
0.626098676,-0.029667549
0.663218092,-0.031053055
0.709617361,-0.023704465
0.75601663,-0.015569356
0.8024159,-0.011153788
0.860414986,-0.008899064
0.918414073,-0.001265091
0.976413159,0.00760173
1.048912018,0.015088766
1.121410876,0.019837155
1.193909734,0.026973823
1.284533307,0.031809355
1.37515688,0.03205896
1.465780452,0.029577188
1.579059918,0.020967974
1.692339384,0.005142531
1.80561885,-0.010302868
1.947218183,-0.025240534
2.088817515,-0.030952553
2.230416848,-0.027435062
2.407416013,-0.014841076
2.584415179,0.002524544
2.761414344,0.019040125
2.961414344,0.028788187
3.161414344,0.024658117
3.361414344,0.00523915
3.561414344,-0.016863707
3.761414344,-0.027355886
3.961414344,-0.023066137
4.161414344,-0.008558653
4.361414344,0.009240052
4.561414344,0.022870711
4.761414344,0.025950115
4.961414344,0.014828372
5.161414344,-0.00544468
5.361414344,-0.021424011
5.561414344,-0.024327128
5.761414344,-0.01546282
5.961414344,-0.00012856
6.161414344,0.015011263
6.361414344,0.023401135
6.561414344,0.020242446
6.761414344,0.005274799
6.961414344,-0.012601235
7.161414344,-0.022027722
7.361414344,-0.019462869
7.561414344,-0.00814175
7.761414344,0.00643537
7.961414344,0.018028193
8.161414344,0.021282191
8.361414344,0.013223854
8.561414344,-0.002671961
8.761414344,-0.016351579
8.961414344,-0.020128093
9.161414344,-0.013902952
9.361414344,-0.001695355
9.561414344,0.011007605
9.761414344,0.018721232
9.961414344,0.017277521
10.16141434,0.006187135
10.36141434,-0.008392999
10.56141434,-0.01739865
10.76141434,-0.016792372
10.96141434,-0.008352127
11.16141434,0.003534562
11.36141434,0.013703462
11.56141434,0.017495133
11.76141434,0.012258597
11.96141434,2.22914E-05
12.16141434,-0.011840835
12.36141434,-0.016537285
12.56141434,-0.012748781
12.76141434,-0.003283777
12.96141434,0.007428412
13.16141434,0.014694013
13.36141434,0.014850486
13.56141434,0.007005999
13.76141434,-0.00475411
13.96141434,-0.013335342
14.16141434,-0.014420757
14.36141434,-0.008533301
14.56141434,0.001028798
14.76141434,0.009967341
14.96141434,0.014234552
15.16141434,0.01131458
15.36141434,0.002161571
15.56141434,-0.007998272
15.76141434,-0.013294699
15.96141434,-0.011584014
16.16141434,-0.00450888
16.36141434,0.004421888
16.56141434,0.011230067
16.76141434,0.012626756
16.96141434,0.007421152
17.16141434,-0.001860646
17.36141434,-0.009793344
17.56141434,-0.01215024
17.76141434,-0.008430131
17.96141434,-0.000934109
18.16141434,0.006834611
18.36141434,0.011352067
18.56141434,0.010224834
18.76141434,0.003628636
18.96141434,-0.004854425
19.16141434,-0.010357564
19.36141434,-0.010280084
19.56141434,-0.005270114
19.76141434,0.002027035
19.96141434,0.00827457
20.16141434,0.010527615
20.36141434,0.007393854
20.56141434,0.000283992
20.76141434,-0.006789161
20.96141434,-0.00995588
21.16141434,-0.00800423
21.36141434,-0.002333564
21.56141434,0.004281968
21.76141434,0.008810655
21.96141434,0.008991676
22.16141434,0.004475564
22.36141434,-0.002399006
22.56141434,-0.007749908
22.76141434,-0.008856637
22.96141434,-0.005582051
23.16141434,0.000215556
23.36141434,0.005800608
23.56141434,0.008560482
23.76141434,0.007002305
23.96141434,0.001751444
24.16141434,-0.004328018
24.36141434,-0.007888611
24.56141434,-0.007305676
24.76141434,-0.003219109
24.96141434,0.002271894
25.16141434,0.00660457
25.36141434,0.00768118
25.56141434,0.004813724
25.76141434,-0.000576568
25.96141434,-0.005507942
26.16141434,-0.007384826
26.36141434,-0.005517264
26.56141434,-0.001071033
26.76141434,0.003780932
26.96141434,0.006759847
27.16141434,0.006354527
27.36141434,0.002651855
27.56141434,-0.002390825
27.76141434,-0.006010232
27.96141434,-0.006421223
28.16141434,-0.003670367
28.36141434,0.000752039
28.56141434,0.00473311
28.76141434,0.006367921
28.96141434,0.004769686
29.16141434,0.000695487
29.36141434,-0.00364902
29.56141434,-0.005945558
29.76141434,-0.005168718
29.96141434,-0.00190833
30.16141434,0.00218184
30.36141434,0.005157592
30.56141434,0.005555396
30.76141434,0.003104951
30.96141434,-0.000932713
31.16141434,-0.004368279
31.36141434,-0.005442155
31.56141434,-0.003778583
31.76141434,-0.000339489
31.96141434,0.003187987
32.16141434,0.005115634
32.36141434,0.004461441
32.56141434,0.001512494
32.76141434,-0.002166123
32.96141434,-0.004607058
33.16141434,-0.004630681
33.36141434,-0.002378305
33.56141434,0.000961358
33.76141434,0.003773687
33.96141434,0.004692651
34.16141434,0.003224524
34.36141434,0.000108344
34.56141434,-0.002987174
34.76141434,-0.004448601
34.96141434,-0.003634244
35.16141434,-0.001069746
35.36141434,0.001950862
35.56141434,0.003970705
35.76141434,0.003989029
35.96141434,0.001970266
36.16141434,-0.001031447
36.36141434,-0.003416721
36.56141434,-0.003987503
36.76141434,-0.002562194
36.96141434,7.13042E-05
37.16141434,0.002614308
37.36141434,0.003833408
37.56141434,0.003110231
37.76141434,0.0008022
37.96141434,-0.001869233
38.16141434,-0.003502445
38.36141434,-0.003319689
38.56141434,-0.001506463
38.76141434,0.000994511
38.96141434,0.002962033
39.16141434,0.003431899
39.36141434,0.002157287
39.56141434,-0.000203548
39.76141434,-0.002400377
39.96141434,-0.003308165
40.16141434,-0.002535364
40.36141434,-0.000539663
40.56141434,0.001673471
40.76141434,0.003025024
40.96141434,0.002844536
41.16141434,0.001218846
41.36141434,-0.000999611
41.56141434,-0.002645885
41.76141434,-0.002904918
41.96141434,-0.001714306
42.16141434,0.000285517
42.36141434,0.002103355
42.56141434,0.00284977
42.76141434,0.002150519
42.96141434,0.000365648
43.16141434,-0.001565446
43.36141434,-0.002644585
43.56141434,-0.002364037
43.76141434,-0.000922939
43.96141434,0.000935877
44.16141434,0.002297781
44.36141434,0.002492592
44.56141434,0.001423268
44.76141434,-0.000352228
44.96141434,-0.001903182
45.16141434,-0.002445874
45.36141434,-0.001752084
45.56141434,-0.000212792
45.76141434,0.00139639
45.96141434,0.002285011
46.16141434,0.002013851
46.36141434,0.000725289
46.56141434,-0.000905529
46.76141434,-0.002032368
46.96141434,-0.002103556
47.16141434,-0.001127356
47.36141434,0.000379959
47.56141434,0.001668127
47.76141434,0.002103664
47.96141434,0.001472547
48.16141434,0.00010491
48.36141434,-0.001283957
48.56141434,-0.001984497
48.76141434,-0.001670951
48.96141434,-0.000537689
49.16141434,0.00083404
49.36141434,0.001765538
49.56141434,0.001798218
49.76141434,0.000921799
49.96141434,-0.000405051
50.16141434,-0.001492973
50.36141434,-0.001797928
50.56141434,-0.001197241
50.76141434,-1.93322E-05
50.96141434,0.00114187
51.16141434,0.00171326
51.36141434,0.001414659
51.56141434,0.000405563
51.76141434,-0.000786917
51.96141434,-0.001549966
52.16141434,-0.001513534
52.36141434,-0.000724921
52.56141434,0.000403287
52.76141434,0.001307731
52.96141434,0.001542667
53.16141434,0.000996627
53.36141434,-4.32628E-05
53.56141434,-0.001036494
53.76141434,-0.001480334
53.96141434,-0.001171199
54.16141434,-0.000288223
54.36141434,0.000717068
54.56141434,0.001345464
54.76141434,0.001288398
54.96141434,0.000582368
55.16141434,-0.000403383
55.36141434,-0.001160606
55.56141434,-0.001313848
55.76141434,-0.00080719
55.96141434,8.76351E-05
56.16141434,0.000919124
56.36141434,0.001275868
56.56141434,0.000985162
56.76141434,0.000202657
56.96141434,-0.000664525
57.16141434,-0.001174259
57.36141434,-0.001081539
57.56141434,-0.000452335
57.76141434,0.000386502
57.96141434,0.001015206
58.16141434,0.001123983
58.36141434,0.000665026
58.56141434,-0.000120255
58.76141434,-0.000826039
58.96141434,-0.001097791
59.16141434,-0.000813181
59.36141434,-0.000130932
59.56141434,0.00060076
59.76141434,0.001017796
59.96141434,0.000916481
60.16141434,0.000355383
60.36141434,-0.000372771
60.56141434,-0.000894985
60.76141434,-0.000954241
60.96141434,-0.000535414
61.16141434,0.000139708
61.36141434,0.000730338
61.56141434,0.000944029
61.76141434,0.000679348
61.96141434,7.76572E-05
62.16141434,-0.00054932
62.36141434,-0.000884025
62.56141434,-0.000767106
62.76141434,-0.000270463
62.96141434,0.000349177
63.16141434,0.000781375
63.36141434,0.000813613
63.56141434,0.000436001
63.76141434,-0.000153246
63.96141434,-0.000651194
64.16141434,-0.000809322
64.36141434,-0.000558532
64.56141434,-3.54129E-05
64.76141434,0.000493447
64.96141434,0.000764681
65.16141434,0.000646889
65.36141434,0.000205945
65.56141434,-0.000328853
65.76141434,-0.000685079
65.96141434,-0.000688629
66.16141434,-0.000347988
66.36141434,0.000158035
66.56141434,0.000574007
66.76141434,0.000694116
66.96141434,0.00046317
67.16141434,3.99E-06
67.36141434,-0.000446522
67.56141434,-0.000661465
67.76141434,-0.000539667
67.96141434,-0.000151382
68.16141434,0.000303399
68.36141434,0.00059676
68.56141434,0.000585007
68.76141434,0.000279452
68.96141434,-0.000160011
69.16141434,-0.000508503
69.36141434,-0.000593098
69.56141434,-0.000378834
69.76141434,1.94005E-05
69.96141434,0.000398925
70.16141434,0.000570801
70.36141434,0.000452739
70.56141434,0.000109536
70.76141434,-0.000280961
70.96141434,-0.000520797
71.16141434,-0.00049359
71.36141434,-0.000220273
71.56141434,0.000156594
71.76141434,0.000446851
71.96141434,0.000507172
72.16141434,0.00031157
72.36141434,-3.64321E-05
72.56141434,-0.000357994
72.76141434,-0.000491965
72.96141434,-0.000376243
73.16141434,-7.52797E-05
73.36141434,0.000256351
73.56141434,0.000452518
73.76141434,0.000417679
73.96141434,0.00017376
74.16141434,-0.000152046
74.36141434,-0.000393714
74.56141434,-0.000431985
74.76141434,-0.000253133
74.96141434,4.7975E-05
75.16141434,0.000318294
75.36141434,0.000423415
75.56141434,0.000313869
75.76141434,4.90037E-05
75.96141434,-0.000234411
76.16141434,-0.000393322
76.36141434,-0.000351235
76.56141434,-0.00013447
76.76141434,0.000144453
76.96141434,0.00034491
77.16141434,0.000368228
77.36141434,0.000206204
77.56141434,-5.58224E-05
77.76141434,-0.000283686
77.96141434,-0.000363715
78.16141434,-0.000259647
78.36141434,-2.82043E-05
78.56141434,0.000212033
78.76141434,0.000340844
78.96141434,0.000295974
79.16141434,0.000103468
79.36141434,-0.000136649
79.56141434,-0.000302479
79.76141434,-0.000312646
79.96141434,-0.000166066
80.16141434,6.01256E-05
80.36141434,0.000251124
80.56141434,0.000312153
80.76141434,0.00021526
80.96141434,1.24183E-05
81.16141434,-0.000191983
81.36141434,-0.00029518
81.56141434,-0.000247981
81.76141434,-7.78096E-05
81.96141434,0.000127344
82.16141434,0.000264168
82.36141434,0.000265601
82.56141434,0.000133714
82.76141434,-6.23462E-05
82.96141434,-0.000222531
83.16141434,-0.000267285
83.36141434,-0.000177098
83.56141434,-4.18E-07
83.76141434,0.00017243
83.96141434,0.000255086
84.16141434,0.000208021
84.36141434,5.75884E-05
84.56141434,-0.000118321
84.76141434,-0.000230715
84.96141434,-0.000224775
85.16141434,-0.000106433
85.36141434,6.24126E-05
85.56141434,0.000196195
85.76141434,0.000228713
85.96141434,0.000145789
86.16141434,-8.45E-06
86.36141434,-0.000154886
86.56141434,-0.000220168
86.76141434,-0.000173578
86.96141434,-4.11923E-05
87.16141434,0.000108759
87.36141434,0.000200878
87.56141434,0.000190266
87.76141434,8.44292E-05
87.96141434,-6.13807E-05
88.16141434,-0.000172992
88.36141434,-0.000195224
88.56141434,-0.000119141
88.76141434,1.48044E-05
88.96141434,0.00013828
89.16141434,0.00018972
89.36141434,0.000144887
89.56141434,2.83594E-05
89.76141434,-9.97274E-05
89.96141434,-0.000174787
90.16141434,-0.000160466
90.36141434,-6.61212E-05
90.56141434,5.91399E-05
90.76141434,0.000151945
90.96141434,0.000166532
91.16141434,9.72693E-05
91.36141434,-1.92332E-05
91.56141434,-0.000123391
91.76141434,-0.000163226
91.96141434,-0.000120334
92.16141434,-1.81889E-05
92.36141434,9.07162E-05
92.56141434,0.000151722
92.76141434,0.000135308
92.96141434,5.13882E-05
93.16141434,-5.63992E-05
93.36141434,-0.000133388
93.56141434,-0.000141698
93.76141434,-7.88288E-05
93.96141434,2.20535E-05
94.16141434,0.000109588
94.36141434,0.000140242
94.56141434,9.98899E-05
94.76141434,1.03401E-05
94.96141434,-8.23379E-05
95.16141434,-0.00013156
95.36141434,-0.000113691
95.56141434,-3.92938E-05
95.76141434,5.30646E-05
95.96141434,0.000116744
96.16141434,0.00012048
96.36141434,6.37113E-05
96.56141434,-2.37253E-05
96.76141434,-9.72394E-05
96.96141434,-0.000120281
97.16141434,-8.25136E-05
97.36141434,-4.30E-06
97.56141434,7.42781E-05
97.76141434,0.000113858
97.96141434,9.54686E-05
98.16141434,2.96141E-05
98.36141434,-4.95869E-05
98.56141434,-0.000102081
98.76141434,-0.000102179
98.96141434,-5.10822E-05
99.16141434,2.44177E-05
99.36141434,8.59619E-05
99.56141434,0.000103036
99.76141434,6.80634E-05
99.96141434,-2.52E-07
100.1614143,-6.68676E-05
100.3614143,-9.84057E-05
100.5614143,-7.98896E-05
100.7614143,-2.17826E-05
100.9614143,4.58976E-05
101.1614143,8.9042E-05
101.3614143,8.65802E-05
101.5614143,4.0759E-05
101.7614143,-2.44577E-05
101.9614143,-7.59018E-05
102.1614143,-8.80972E-05
102.3614143,-5.58633E-05
102.5614143,3.61E-06
102.7614143,5.99092E-05
102.9614143,8.49105E-05
103.1614143,6.67793E-05
103.3614143,1.55723E-05
103.5614143,-4.22693E-05
103.7614143,-7.75759E-05
103.9614143,-7.3177E-05
104.1614143,-3.22153E-05
104.3614143,2.394E-05
104.5614143,6.68176E-05
104.7614143,7.52343E-05
104.9614143,4.57401E-05
105.1614143,-6.02E-06
105.3614143,-5.35673E-05
105.5614143,-7.31566E-05
105.7614143,-5.56269E-05
105.9614143,-1.06331E-05
106.1614143,3.86534E-05
106.3614143,6.74476E-05
106.5614143,6.17798E-05
106.7614143,2.52644E-05
106.9614143,-2.30839E-05
107.1614143,-5.8741E-05
107.3614143,-6.41249E-05
107.5614143,-3.72498E-05
107.7614143,7.67E-06
107.9614143,4.77133E-05
108.1614143,6.29358E-05
108.3614143,4.62623E-05
108.5614143,6.77E-06
108.7614143,-3.52063E-05
108.9614143,-5.85627E-05
109.1614143,-5.20245E-05
109.3614143,-1.95691E-05
109.5614143,2.19436E-05
109.7614143,5.15113E-05
109.9614143,5.4588E-05
110.1614143,3.02272E-05
110.3614143,-8.73E-06
110.5614143,-4.24167E-05
110.7614143,-5.4057E-05
110.9614143,-3.83358E-05
111.1614143,-3.77E-06
111.3614143,3.18924E-05
111.5614143,5.0757E-05
111.7614143,4.37495E-05
111.9614143,1.49674E-05
112.1614143,-2.06594E-05
112.3614143,-4.51061E-05
112.5614143,-4.63772E-05
112.7614143,-2.43776E-05
112.9614143,9.33E-06
113.1614143,3.75894E-05
113.3614143,4.6365E-05
113.5614143,3.16979E-05
113.7614143,1.47E-06
113.9614143,-2.87947E-05
114.1614143,-4.39284E-05
114.3614143,-3.66945E-05
114.5614143,-1.12395E-05
114.7614143,1.92618E-05
114.9614143,3.94124E-05
115.1614143,3.93487E-05
115.3614143,1.95599E-05
115.5614143,-9.58E-06
115.7614143,-3.32491E-05
115.9614143,-3.97019E-05
116.1614143,-2.61079E-05
116.3614143,2.55E-07
116.5614143,2.58855E-05
116.7614143,3.79565E-05
116.9614143,3.07258E-05
117.1614143,8.26E-06
117.3614143,-1.78366E-05
117.5614143,-3.4386E-05
117.7614143,-3.33173E-05
117.9614143,-1.55762E-05
118.1614143,9.56E-06
118.3614143,2.93318E-05
118.5614143,3.39486E-05
118.7614143,2.14419E-05
118.9614143,-1.53E-06
119.1614143,-2.32038E-05
119.3614143,-3.27475E-05
119.5614143,-2.56574E-05
119.7614143,-5.87E-06
119.9614143,1.63999E-05
120.1614143,2.99435E-05
120.3614143,2.81688E-05
120.5614143,1.23134E-05
120.7614143,-9.35E-06
120.9614143,-2.58294E-05
121.1614143,-2.89798E-05
121.3614143,-1.75333E-05
121.5614143,2.44E-06
121.7614143,2.07263E-05
121.9614143,2.821E-05
122.1614143,2.13819E-05
122.3614143,3.99E-06
122.5614143,-1.50011E-05
122.7614143,-2.60356E-05
122.9614143,-2.37656E-05
123.1614143,-9.64E-06
123.3614143,9.00E-06
123.5614143,2.26929E-05
123.7614143,2.47027E-05
123.9614143,1.42835E-05
124.1614143,-3.06E-06
124.3614143,-1.84667E-05
124.5614143,-2.4264E-05
124.7614143,-1.77662E-05
124.9614143,-2.51E-06
125.1614143,1.3647E-05
125.3614143,2.25984E-05
125.5614143,2.00177E-05
125.7614143,7.46E-06
125.9614143,-8.55E-06
126.1614143,-1.99026E-05
126.3614143,-2.10201E-05
126.5614143,-1.15766E-05
126.7614143,3.45E-06
126.9614143,1.64045E-05
127.1614143,2.08389E-05
127.3614143,1.47261E-05
127.5614143,1.37E-06
127.7614143,-1.23641E-05
127.9614143,-1.95853E-05
128.1614143,-1.68234E-05
128.3614143,-5.69E-06
128.5614143,8.03E-06
128.7614143,1.74199E-05
128.9614143,1.78595E-05
129.1614143,9.34E-06
129.3614143,-3.67E-06
129.5614143,-1.45394E-05
129.7614143,-1.78694E-05
129.9614143,-1.21663E-05
130.1614143,-4.97E-07
130.3614143,1.11533E-05
130.5614143,1.69464E-05
130.7614143,1.41125E-05
130.9614143,4.27E-06
131.1614143,-7.49E-06
131.3614143,-1.52213E-05
131.5614143,-1.51468E-05
131.7614143,-7.48E-06
131.9614143,3.76E-06
132.1614143,1.28535E-05
132.3614143,1.53003E-05
132.5614143,1.00217E-05
132.7614143,-1.60E-07
132.9614143,-1.00268E-05
133.1614143,-1.46409E-05
133.3614143,-1.18103E-05
133.5614143,-3.13E-06
133.7614143,6.93E-06
133.9614143,1.32756E-05
134.1614143,1.28255E-05
134.3614143,5.96E-06
134.5614143,-3.74E-06
134.7614143,-1.13395E-05
134.9614143,-1.30798E-05
135.1614143,-8.22E-06
135.3614143,6.41E-07
135.5614143,8.98E-06
135.7614143,1.26294E-05
135.9614143,9.86E-06
136.1614143,2.22E-06
136.3614143,-6.37E-06
136.5614143,-1.15598E-05
136.7614143,-1.08394E-05
136.9614143,-4.70E-06
137.1614143,3.65E-06
137.3614143,9.98E-06
137.5614143,1.11647E-05
137.7614143,6.72E-06
137.9614143,-9.84E-07
138.1614143,-8.02E-06
138.3614143,-1.08778E-05
138.5614143,-8.21E-06
138.7614143,-1.50E-06
138.9614143,5.82E-06
139.1614143,1.00486E-05
139.3614143,9.14E-06
139.5614143,3.68E-06
139.7614143,-3.51E-06
139.9614143,-8.77E-06
140.1614143,-9.51E-06
140.3614143,-5.47E-06
140.5614143,1.22E-06
140.7614143,7.14E-06
140.9614143,9.35E-06
141.1614143,6.83E-06
141.3614143,9.33E-07
141.5614143,-5.29E-06
141.7614143,-8.72E-06
141.9614143,-7.70E-06
142.1614143,-2.84E-06
142.3614143,3.33E-06
142.5614143,7.69E-06
142.7614143,8.10E-06
142.9614143,4.44E-06
143.1614143,-1.36E-06
143.3614143,-6.35E-06
143.5614143,-8.03E-06
143.7614143,-5.65E-06
143.9614143,-4.97E-07
144.1614143,4.79E-06
144.3614143,7.56E-06
144.5614143,6.47E-06
144.7614143,2.17E-06
144.9614143,-3.13E-06
145.1614143,-6.73E-06
145.3614143,-6.88E-06
145.5614143,-3.57E-06
145.7614143,1.44E-06
145.9614143,5.62E-06
146.1614143,6.89E-06
146.3614143,4.67E-06
146.5614143,1.64E-07
146.7614143,-4.32E-06
146.9614143,-6.54E-06
147.1614143,-5.43E-06
147.3614143,-1.62E-06
147.5614143,2.91E-06
147.7614143,5.88E-06
147.9614143,5.83E-06
148.1614143,2.86E-06
148.3614143,-1.47E-06
148.5614143,-4.97E-06
148.7614143,-5.90E-06
148.9614143,-3.85E-06
149.1614143,8.50E-08
149.3614143,3.88E-06
149.5614143,5.65E-06
149.7614143,4.54E-06
149.9614143,1.18E-06
150.1614143,-2.69E-06
150.3614143,-5.13E-06
150.5614143,-4.94E-06
150.7614143,-2.28E-06
150.9614143,1.46E-06
151.1614143,4.38E-06
151.3614143,5.04E-06
151.5614143,3.16E-06
151.7614143,-2.68E-07
151.9614143,-3.48E-06
152.1614143,-4.87E-06
152.3614143,-3.79E-06
152.5614143,-8.35E-07
152.7614143,2.47E-06
152.9614143,4.46E-06
153.1614143,4.17E-06
153.3614143,1.80E-06
153.5614143,-1.42E-06
153.7614143,-3.86E-06
153.9614143,-4.30E-06
154.1614143,-2.58E-06
154.3614143,3.97E-07
154.5614143,3.10E-06
154.7614143,4.19E-06
154.9614143,3.16E-06
155.1614143,5.60E-07
155.3614143,-2.26E-06
155.5614143,-3.88E-06
155.7614143,-3.52E-06
155.9614143,-1.40E-06
156.1614143,1.37E-06
156.3614143,3.39E-06
156.5614143,3.66E-06
156.7614143,2.10E-06
156.9614143,-4.84E-07
157.1614143,-2.76E-06
157.3614143,-3.61E-06
157.5614143,-2.62E-06
157.7614143,-3.45E-07
157.9614143,2.05E-06
158.1614143,3.37E-06
158.3614143,2.96E-06
158.5614143,1.08E-06
158.7614143,-1.30E-06
158.9614143,-2.97E-06
159.1614143,-3.12E-06
159.3614143,-1.70E-06
159.5614143,5.38E-07
159.7614143,2.45E-06
159.9614143,3.10E-06
160.1614143,2.17E-06
160.3614143,1.79E-07
160.5614143,-1.86E-06
160.7614143,-2.92E-06
160.9614143,-2.49E-06
161.1614143,-8.24E-07
161.3614143,1.22E-06
161.5614143,2.60E-06
161.7614143,2.65E-06
161.9614143,1.37E-06
162.1614143,-5.67E-07
162.3614143,-2.17E-06
162.5614143,-2.65E-06
162.7614143,-1.79E-06
162.9614143,-5.28E-08
163.1614143,1.67E-06
163.3614143,2.52E-06
163.5614143,2.09E-06
163.7614143,6.15E-07
163.9614143,-1.13E-06
164.1614143,-2.27E-06
164.3614143,-2.24E-06
164.5614143,-1.10E-06
164.7614143,5.77E-07
164.9614143,1.92E-06
165.1614143,2.27E-06
165.3614143,1.48E-06
165.5614143,-4.18E-08
165.7614143,-1.50E-06
165.9614143,-2.18E-06
166.1614143,-1.75E-06
166.3614143,-4.48E-07
166.5614143,1.04E-06
166.7614143,1.98E-06
166.9614143,1.90E-06
167.1614143,8.71E-07
167.3614143,-5.72E-07
167.5614143,-1.69E-06
167.7614143,-1.94E-06
167.9614143,-1.21E-06
168.1614143,1.11E-07
168.3614143,1.35E-06
168.5614143,1.88E-06
168.7614143,1.46E-06
168.9614143,3.15E-07
169.1614143,-9.59E-07
169.3614143,-1.72E-06
169.5614143,-1.61E-06
169.7614143,-6.86E-07
169.9614143,5.56E-07
170.1614143,1.49E-06
170.3614143,1.66E-06
170.5614143,9.89E-07
170.7614143,-1.60E-07
170.9614143,-1.20E-06
171.1614143,-1.62E-06
171.3614143,-1.21E-06
171.5614143,-2.10E-07
171.7614143,8.75E-07
171.9614143,1.50E-06
172.1614143,1.35E-06
172.3614143,5.35E-07
172.5614143,-5.33E-07
172.7614143,-1.31E-06
172.9614143,-1.41E-06
173.1614143,-8.04E-07
173.3614143,1.92E-07
173.5614143,1.07E-06
173.7614143,1.39E-06
173.9614143,1.01E-06
174.1614143,1.28E-07
174.3614143,-7.95E-07
174.5614143,-1.30E-06
174.7614143,-1.14E-06
174.9614143,-4.13E-07
175.1614143,5.04E-07
175.3614143,1.15E-06
175.5614143,1.20E-06
175.7614143,6.51E-07
175.9614143,-2.12E-07
176.1614143,-9.49E-07
176.3614143,-1.19E-06
176.5614143,-8.34E-07
176.7614143,-6.44E-08
176.9614143,7.20E-07
177.1614143,1.12E-06
177.3614143,9.57E-07
177.5614143,3.13E-07
177.7614143,-4.73E-07
177.9614143,-1.00E-06
178.1614143,-1.02E-06
178.3614143,-5.24E-07
178.5614143,2.23E-07
178.7614143,8.41E-07
178.9614143,1.02E-06
179.1614143,6.88E-07
179.3614143,1.63E-08
179.5614143,-6.48E-07
179.7614143,-9.73E-07
179.9614143,-8.02E-07
180.1614143,-2.33E-07
180.3614143,4.39E-07
180.5614143,8.76E-07
180.7614143,8.64E-07
180.9614143,4.19E-07
181.1614143,-2.26E-07
181.3614143,-7.43E-07
181.5614143,-8.76E-07
181.7614143,-5.66E-07
181.9614143,1.96E-08
182.1614143,5.82E-07
182.3614143,8.40E-07
182.5614143,6.71E-07
182.7614143,1.69E-07
182.9614143,-4.06E-07
183.1614143,-7.64E-07
183.3614143,-7.31E-07
183.5614143,-3.33E-07
183.7614143,2.23E-07
183.9614143,6.55E-07
184.1614143,7.48E-07
184.3614143,4.64E-07
184.5614143,-4.58E-08
184.7614143,-5.21E-07
184.9614143,-7.24E-07
185.1614143,-5.60E-07
185.3614143,-1.18E-07
185.5614143,3.72E-07
185.7614143,6.65E-07
185.9614143,6.18E-07
186.1614143,2.62E-07
186.3614143,-2.17E-07
186.5614143,-5.76E-07
186.7614143,-6.38E-07
186.9614143,-3.79E-07
187.1614143,6.41E-08
187.3614143,4.65E-07
187.5614143,6.24E-07
187.7614143,4.66E-07
187.9614143,7.84E-08
188.1614143,-3.40E-07
188.3614143,-5.78E-07
188.5614143,-5.21E-07
188.7614143,-2.04E-07
188.9614143,2.08E-07
189.1614143,5.06E-07
189.3614143,5.44E-07
189.5614143,3.08E-07
189.7614143,-7.64E-08
189.9614143,-4.14E-07
190.1614143,-5.36E-07
190.3614143,-3.87E-07
190.5614143,-4.71E-08
190.7614143,3.08E-07
190.9614143,5.01E-07
191.1614143,4.38E-07
191.3614143,1.57E-07
191.5614143,-1.96E-07
191.7614143,-4.43E-07
191.9614143,-4.62E-07
192.1614143,-2.49E-07
192.3614143,8.38E-08
192.5614143,3.67E-07
192.7614143,4.60E-07
192.9614143,3.20E-07
193.1614143,2.30E-08
193.3614143,-2.79E-07
193.5614143,-4.34E-07
193.7614143,-3.68E-07
193.9614143,-1.19E-07
194.1614143,1.84E-07
194.3614143,3.88E-07
194.5614143,3.92E-07
194.7614143,2.00E-07
194.9614143,-8.76E-08
195.1614143,-3.25E-07
195.3614143,-3.94E-07
195.5614143,-2.64E-07
195.7614143,-4.69E-09
195.9614143,2.51E-07
196.1614143,3.75E-07
196.3614143,3.08E-07
196.5614143,8.85E-08
196.7614143,-1.71E-07
196.9614143,-3.38E-07
197.1614143,-3.33E-07
197.3614143,-1.60E-07
197.5614143,8.85E-08
197.7614143,2.87E-07
197.9614143,3.37E-07
198.1614143,2.17E-07
198.3614143,-8.94E-09
198.5614143,-2.25E-07
198.7614143,-3.24E-07
198.9614143,-2.58E-07
199.1614143,-6.40E-08
199.3614143,1.57E-07
199.5614143,2.95E-07
199.7614143,2.81E-07
199.9614143,1.27E-07
200.1614143,-8.73E-08


==> data/dataVelStraightColisionNewAutomC1533ip669.csv <==
0,0.
0.0002,0.00008218225021530894
0.0004,0.0002356720168794236
0.0006000000000000001,0.00039200349343814135
0.0008500000000000001,0.0005868044030334399
0.0011,0.0007823484042593982
0.00135,0.000979714223065328
0.0016625000000000001,0.0012295065804796142
0.001975,0.0014827883624904156
0.0022875,0.001739411752185441
0.002678125,0.002064517938300439
0.00306875,0.0023938735821102198
0.0034593749999999998,0.0027269366647016766
0.00394765625,0.0031477289372147652
0.0044359375,0.003572646191535334
0.00492421875,0.0040009438926770936
0.0055345703125,0.00454006834783219
0.006144921875,0.005082347192189007
0.0067552734375,0.005626874147041465
0.007518212890625,0.0063094618943502845
0.00828115234375,0.006993028829281963
0.009044091796875,0.007676532214355464
0.00999776611328125,0.00852940347718481
0.0109514404296875,0.009379403705824206
0.01190511474609375,0.010225487349322049
0.013097207641601563,0.011276241558821409
0.014289300537109376,0.012318509072774491
0.015481393432617188,0.013351607307002897
0.016971509552001954,0.014629417794509363
0.01846162567138672,0.01589221344959965
0.019951741790771485,0.017140232196352086
0.021814386940002442,0.018680309471866448
0.0236770320892334,0.020198794675802087
0.025539677238464356,0.021697369026344893
0.027867983675003052,0.0235467230466001
0.03019629011154175,0.02537341373052321
0.032524596548080445,0.027179843867419142
0.035434979593753815,0.02941645010537355
0.038345362639427186,0.0316385820957157
0.041255745685100556,0.033853303952104175
0.04489372449219227,0.03662892688644798
0.04853170329928398,0.039433666115189725
0.052169682106375695,0.04229387464568281
0.056717155615240336,0.04600434070174908
0.06126462912410498,0.049936126091111685
0.06581210263296962,0.05418739555590729
0.07149644451905042,0.06016099430925691
0.07718078640513122,0.06716708420602896
0.08286512829121202,0.0756971813960447
0.08997055564881302,0.0898613108627974
0.09707598300641403,0.11079560191397488
0.10418141036401503,0.1467984242386709
0.10862230246251565,0.18651133091106772
0.11306319456101628,0.2771490363968434
0.1152836406102666,0.38991502357895264
0.11667141939104804,0.6133220211718886
0.11736530878143876,1.0869792290943812
0.11753878112903644,0.39616241717717315
0.11771810096909449,-0.6595115918214807
0.11789742080915254,-0.724950593882967
0.11807674064921059,-0.31532202712375124
0.11824495124366666,-0.06360249608469251
0.11837266224438318,0.04171902930365783
0.11850037324509971,0.06363524572534833
0.11862808424581624,0.04338412307390646
0.11875368622852692,0.04553348088695881
0.11885594095805653,0.0800627724513106
0.11892928085527131,0.11991355076782864
0.11898425208239269,0.15482399481395942
0.1190292809213661,0.18526253606367654
0.1190743097603395,0.21578027272051267
0.11911933859931291,0.2449226556633753
0.11916089172502672,0.26894026246741287
0.11920244485074054,0.28833530925801
0.11924399797645435,0.30088493955011564
0.11928387265280707,0.3041381168015136
0.11932374732915979,0.2961313142289306
0.11936362200551251,0.27427718360822984
0.11939962589330239,0.2410218586277315
0.11943562978109226,0.19439319773272412
0.11947163366888214,0.13584534634051823
0.11950077551147548,0.08217471266050498
0.11952519014762134,0.035181091282693394
0.11954531601159574,-0.0033754951629545137
0.11956175666537609,-0.03384391954095217
0.11957513147211646,-0.057482197307461944
0.11958600050494328,-0.07570797220963724
0.11959483895872355,-0.08977282119038973
0.11960203703249628,-0.10067735911285773
0.119607910028061,-0.10918593992320258
0.11961271101292621,-0.11587132539453673
0.11961664276854632,-0.12116022046534967
0.1196198679643585,-0.1253711015244792
0.11962251741628233,-0.1287430485606182
0.11962469664721183,-0.1314569695582503
0.11962649104966916,-0.13365096691329548
0.1196279699388942,-0.135431418943183
0.11962918973952225,-0.13688098575621893
0.11963019649957225,-0.1380644258020168
0.11963102788264823,-0.1390328554393499
0.11963171475418617,-0.13982689670088688
0.11963228245051524,-0.14047902634510656
0.1196327517987461,-0.14101534637853308
0.11963313993981434,-0.14145693174511936
0.11963346099515458,-0.14182086593523252
0.11963372660849103,-0.14212104391606
0.11963394638740556,-0.1423687999439071
0.11963412826411188,-0.14257340211795977
0.11963427879086297,-0.14274244471137296
0.11963440338226568,-0.14288216132209533
0.11963450651435047,-0.14299767614975092
0.11963459188831978,-0.14309320657689753
0.11963466256541178,-0.1431722271816742
0.11963472107805656,-0.1432376030832256
0.1196347695215601,-0.14329169843747366
0.11963480962978734,-0.1433364652568555
0.12045355962978735,-0.03341662419254072
0.12127230962978736,0.05537935643311881
0.12209105962978736,-0.15834758999702284
0.12244047869106124,-0.000450186389221105
0.12278989775233512,0.11814196225109821
0.123139316813609,0.003166244164476674
0.12342622613116494,-0.03972310602378595
0.12371313544872088,0.0704502063615422
0.12400004476627682,0.11516923134673446
0.12435868141322176,-0.003659161789647071
0.12464349843787148,-0.03242894905905287
0.1249283154625212,0.06296813747807878
0.12521313248717092,0.10264401600446832
0.125515831630602,0.007340261225562056
0.1258185307740331,-0.04224734410690911
0.1261212299174642,0.03326076951896473
0.12649260778242208,0.0694914671120241
0.12686398564737997,-0.020392198481754546
0.12723536351233786,-0.032372653794708474
0.12769958584353522,0.046994472865204695
0.12816380817473258,-0.006012593013454238
0.12862803050592994,-0.04423716341788825
0.12920830841992664,0.022592382720845138
0.12978858633392334,-0.017177074436024835
0.13036886424792005,-0.025858218427702924
0.13107005895375895,0.04070473683508839
0.1314960851667841,0.004501429490178597
0.1318167737764706,-0.015813097933684787
0.13202260711851055,0.003408720045559732
0.1321635200219289,0.017518220745109753
0.1322617782272797,0.019206599561636166
0.13232993559850298,0.01464452434410013
0.1323768702877568,0.008846111423993164
0.1324107083303287,0.003564503979735373
0.1324358320537728,-0.0008029320628658012
0.13245484558193826,-0.004284345488845264
0.13246938342827844,-0.007012097531616924
0.1324805270224922,-0.009124628478701135
0.13248908083520705,-0.01075116326004634
0.1324956516188035,-0.01200000552353421
0.13250070103004147,-0.012957732546557656
0.1325045820035358,-0.013691957107659775
0.13250756511793646,-0.014254879575298142
0.13250985811620067,-0.014686576416840416
0.13251162062239416,-0.015017741981431642
0.13251297533141415,-0.015271866261941953
0.13251401656663578,-0.015466926431823774
0.13251481684275276,-0.015616686143012534
0.13251543190701223,-0.01573168872407837
0.13251590462419577,-0.015820016877121493
0.13251626795881963,-0.015887871324813625
0.1325165472329895,-0.01594000593820761
0.13251676190177403,-0.015980067468598157
0.13251692691464192,-0.01601085469385879
0.13251705376011413,-0.016034516392859237
0.1325171512677064,-0.016052702767812847
0.1325172262237623,-0.01606668142739212
0.13251728384448785,-0.016077426260164673
0.13251732813937098,-0.01608568562267563
0.133792328139371,-0.0540070348685272
0.134758346203744,-0.033147689032094904
0.13541564790149974,-0.061521143900802135
0.13589872989755467,-0.04894290306879574
0.13629438177473163,-0.041151078152999336
0.13662743293374763,-0.058626731979166236
0.1369097662894893,-0.061588873967521635
0.1371486640851801,-0.04875583299370502
0.13738756188087087,-0.04284405335969843
0.13762645967656165,-0.05327683910246181
0.13787472763089878,-0.06381572324994018
0.1381229955852359,-0.05859035355121445
0.13837126353957305,-0.04813316190004507
0.1386700512357657,-0.051295981725876225
0.13896883893195836,-0.062315882271619036
0.139267626628151,-0.059986015470541845
0.13964111124839182,-0.05069783897398775
0.14001459586863263,-0.05703895874734879
0.14038808048887344,-0.06323162344681701
0.14085493626417445,-0.054935636514864356
0.14132179203947545,-0.056283626733927075
0.14178864781477646,-0.06325277927620976
0.14237221753390272,-0.05683282622100441
0.142955787253029,-0.05837507745121977
0.14353935697215525,-0.06299109380347459
0.14426881912106307,-0.05726971908871514
0.14499828126997089,-0.061387292264318924
0.1457277434188787,-0.061484352262649686
0.1466395711050135,-0.05871093883767273
0.14755139879114829,-0.06294143398722138
0.14846322647728308,-0.059321462450585394
0.14960301108495155,-0.06143365590743288
0.15074279569262003,-0.06072968400559425
0.1518825803002885,-0.05942664239786511
0.1533073110598741,-0.06076731683509755
0.1547320418194597,-0.05766074879549537
0.1561567725790453,-0.058872356385250194
0.1579376860285273,-0.05537697713418233
0.15971859947800932,-0.05485367409366658
0.16149951292749132,-0.05170838580012349
0.16372565473934383,-0.04883838687144656
0.16595179655119635,-0.04518207305432252
0.16817793836304887,-0.040843842321701775
0.1709606156278645,-0.036042497363584905
0.17374329289268012,-0.029731666857946225
0.17652597015749574,-0.02479787223045315
0.1800043167385153,-0.016916440098860175
0.18348266331953486,-0.010918249941506898
0.18696100990055442,-0.003803871858696473
0.19130894312682886,0.0025945172596137317
0.1956568763531033,0.009320478393998579
0.20000480957937775,0.013707889028580701
0.20543972611222078,0.01888060293499884
0.2108746426450638,0.02142625837997849
0.21630955917790684,0.02325043632604764
0.22310320484396065,0.022650520072481313
0.22989685051001446,0.020559386118747802
0.23669049617606827,0.01602820011892633
0.24518255325863553,0.008514899197965687
0.25367461034120276,-0.0012702172961882377
0.26216666742377004,-0.011855940266524163
0.2727817387769791,-0.02516493173437979
0.28339681013018814,-0.03649473183757586
0.2940118814833972,-0.044678402417521995
0.3072807206749085,-0.049359935489426854
0.32054955986641986,-0.04832293222146711
0.3338183990579312,-0.04299122733857241
0.35040444804732035,-0.03337864022628836
0.3669904970367095,-0.02420850716370001
0.38357654602609864,-0.01832862157307316
0.4043091072628351,-0.018066694520410334
0.42504166849957153,-0.024318807673415543
0.445774229736308,-0.033574262025311205
0.4716899312822286,-0.04197258908829392
0.4976056328281492,-0.04312686820448567
0.5235213343740698,-0.03761626232573008
0.5559159613064705,-0.029051631307597553
0.5883105882388712,-0.025046325528253022
0.6207052151712719,-0.027036295474895992
0.6611984988367727,-0.030161809304439305
0.7016917825022736,-0.027515616303984428
0.7421850661677745,-0.019817259642761074
0.7928016707496506,-0.012372130784332963
0.8434182753315267,-0.00953589174555843
0.8940348799134028,-0.006093061747968502
0.957305635640748,0.0031923885444767176
1.0205763913680932,0.011809763998333866
1.0838471470954383,0.016716839921204336
1.1629355917546198,0.022864714010351457
1.2420240364138013,0.029609056730895412
1.3211124810729828,0.03221608582095274
1.4199730368969596,0.031207875470593144
1.5188335927209364,0.027111748907143407
1.6176941485449132,0.017020099681954365
1.741269843324884,-0.0005066511079233407
1.8648455381048552,-0.0163360938164649
1.9884212328848263,-0.027404450074364775
2.14289085135979,-0.030641935262566124
2.297360469834754,-0.024042991881414125
2.451830088309718,-0.01160266940172855
2.6449171114034224,0.007776661004513988
2.838004134497127,0.023493895282001062
3.0310911575908315,0.02925963367521643
3.2310911575908317,0.02006354677827408
3.431091157590832,-0.0019332605639919842
3.631091157590832,-0.02161113104755437
3.831091157590832,-0.02746003738396046
4.031091157590832,-0.019486610845314365
4.231091157590832,-0.0032031581467588614
4.431091157590832,0.014069794532791611
4.6310911575908325,0.02514396954242681
4.831091157590833,0.02407849547624965
5.031091157590833,0.009181031467625096
5.231091157590833,-0.011279445700544595
5.431091157590833,-0.023727354723005835
5.631091157590833,-0.022689402013089645
5.8310911575908335,-0.011281906020555975
6.031091157590834,0.004721143103038631
6.231091157590834,0.018458119856184056
6.431091157590834,0.02380273745282658
6.631091157590834,0.016790919261569472
6.831091157590834,-0.00031526773659932596
7.031091157590835,-0.016610597826851065
7.231091157590835,-0.02243028501734838
7.431091157590835,-0.016793644438412463
7.631091157590835,-0.0038871018232269437
7.831091157590835,0.010432193508519805
8.031091157590835,0.020045506256396207
8.231091157590834,0.02007460102941467
8.431091157590833,0.008968725516197023
8.631091157590832,-0.0074039517485610775
8.831091157590832,-0.018608302232360298
9.031091157590831,-0.01918751623459889
9.23109115759083,-0.010706759006573523
9.43109115759083,0.0022333561921585032
9.631091157590829,0.013997304192334987
9.831091157590828,0.019357428573408362
10.031091157590827,0.014882628530427867
10.231091157590827,0.0018617002602361373
10.431091157590826,-0.011903255785283267
10.631091157590825,-0.01820312292000953
10.831091157590825,-0.014968216884530075
11.031091157590824,-0.005024799236197165
11.231091157590823,0.006889595412236888
11.431091157590823,0.015622308633971287
11.631091157590822,0.016922533555610297
11.831091157590821,0.009174141625098872
12.03109115759082,-0.003823122890603119
12.23109115759082,-0.014092569032886693
12.431091157590819,-0.016230428080882812
12.631091157590818,-0.010419994237947181
12.831091157590818,-0.00011327716233432844
13.031091157590817,0.010057238993841588
13.231091157590816,0.015570977687384151
13.431091157590815,0.013331292605577114
13.631091157590815,0.0037286498221853126
13.831091157590814,-0.007816115674982598
14.031091157590813,-0.014457567555954856
14.231091157590813,-0.013330628747572043
14.431091157590812,-0.0059953569651741275
14.631091157590811,0.0038312014435966267
14.83109115759081,0.011804103876414087
15.03109115759081,0.014169171661105767
15.231091157590809,0.009180534186300729
15.431091157590808,-0.00091255715848583
15.631091157590808,-0.010168343303124144
15.831091157590807,-0.01349601301455015
16.031091157590808,-0.009989981473826896
16.231091157590807,-0.001998539091770451
16.431091157590807,0.006721190226638151
16.631091157590806,0.012270708615314572
16.831091157590805,0.011790672320601898
17.031091157590804,0.0050099195379616065
17.231091157590804,-0.004465232129081562
17.431091157590803,-0.011103220291289729
17.631091157590802,-0.011651593485487513
17.8310911575908,-0.0065696029542666855
18.0310911575908,0.001371437462033969
18.2310911575908,0.008554309345640086
18.4310911575908,0.011652934973638408
18.6310911575908,0.008836143665790974
18.831091157590798,0.0012378332305953478
19.031091157590797,-0.006855031337592327
19.231091157590797,-0.010915024375015979
19.431091157590796,-0.009291785051970394
19.631091157590795,-0.003336918266631332
19.831091157590794,0.004001248211894475
20.031091157590794,0.00939156300388171
20.231091157590793,0.010195188106301906
20.431091157590792,0.005689056060454176
20.63109115759079,-0.0018632571281715954
20.83109115759079,-0.008154658948401679
21.03109115759079,-0.009903821359577136
21.23109115759079,-0.00671316788575472
21.43109115759079,-0.00048196716776418517
21.631091157590788,0.00584550964042195
21.831091157590787,0.009347680121605449
22.031091157590787,0.008171209804817671
22.231091157590786,0.0026762837729582202
22.431091157590785,-0.004162548774388663
22.631091157590784,-0.008520558879498253
22.831091157590784,-0.00834560143865802
23.031091157590783,-0.004148928623524599
23.231091157590782,0.0018698150219960416
23.43109115759078,0.006915763754747685
23.63109115759078,0.008580668898812253
23.83109115759078,0.00585873351430144
24.03109115759078,0.00004054508210330236
24.23109115759078,-0.005643866960881757
24.431091157590778,-0.008146033008107869
24.631091157590777,-0.006479911045472277
24.831091157590777,-0.001776678560165067
25.031091157590776,0.0036489781902183764
25.231091157590775,0.007271206049505503
25.431091157590775,0.007279027487881461
25.631091157590774,0.003511410282767052
25.831091157590773,-0.0020680510054120428
26.031091157590772,-0.0063716120376018336
26.23109115759077,-0.007230296883448715
26.43109115759077,-0.004506997291022576
26.63109115759077,0.0002759737264169007
26.83109115759077,0.00483450542369605
27.03109115759077,0.007010410906834546
27.231091157590768,0.005644239355114206
27.431091157590767,0.001336472016602162
27.631091157590767,-0.0035850765644875023
27.831091157590766,-0.006458395275290642
28.031091157590765,-0.0059609648416016
28.231091157590765,-0.00258801147501376
28.431091157590764,0.0019265460191539813
28.631091157590763,0.005447293026815648
28.831091157590762,0.006261296446197301
29.03109115759076,0.0038715145354866814
29.23109115759076,-0.000517975174292404
29.43109115759076,-0.004515088599160996
29.63109115759076,-0.006039618860501075
29.83109115759076,-0.0045048417584596144
30.031091157590758,-0.000846433781841496
30.231091157590757,0.0031332485345053947
30.431091157590757,0.005543433519763243
30.631091157590756,0.00516886445531325
30.831091157590755,0.0021322657600096194
31.031091157590755,-0.0019650847192268337
31.231091157590754,-0.0049116979084292064
31.431091157590753,-0.005255581899327849
31.631091157590753,-0.0030035373644068095
31.831091157590752,0.0006300711232929798
32.03109115759075,0.003890411420953125
32.231091157590754,0.0052065834690399795
32.43109115759076,0.0038814110701592703
32.63109115759076,0.0005616721272815098
32.83109115759076,-0.0029731614633274803
33.031091157590765,-0.004858775232629938
33.23109115759077,-0.004239932462495162
33.43109115759077,-0.0015715963382394618
33.631091157590774,0.001787320937011869
33.83109115759078,0.004223488313730633
34.03109115759078,0.00453892876094485
34.23109115759078,0.002537194692087902
34.431091157590785,-0.0007472300912582607
34.63109115759079,-0.003554706120826129
34.83109115759079,-0.004455072033838916
35.031091157590794,-0.0031126020644449475
35.2310911575908,-0.00029610029625911955
35.4310911575908,0.0026017503441922644
35.6310911575908,0.004183261381848388
35.831091157590805,0.003651101177917584
36.03109115759081,0.001253606392053108
36.23109115759081,-0.0017432515010493274
36.431091157590814,-0.003753873143649092
36.63109115759082,-0.0038027297892303663
36.83109115759082,-0.00197570868382481
37.03109115759082,0.0007627231115471321
37.231091157590825,0.0030768909847361295
37.43109115759083,0.00383909455081983
37.63109115759083,0.0026520271436178116
37.83109115759083,0.00012026209659171173
38.031091157590836,-0.0024121428217115893
38.23109115759084,-0.003634603504956902
38.43109115759084,-0.0029992349609663177
38.631091157590845,-0.0009114043863097611
38.83109115759085,0.0015700437526153166
39.03109115759085,0.003239106532265311
39.23109115759085,0.00327140336483917
39.431091157590856,0.0016399840989602377
39.63109115759086,-0.0008036045526732783
39.83109115759086,-0.0027690759539571123
40.031091157590865,-0.003270615068713012
40.23109115759087,-0.0021320644808352556
40.43109115759087,0.00001891066029743459
40.63109115759087,0.0021141889198802036
40.831091157590876,0.003132556652438384
41.03109115759088,0.002563890967466171
41.23109115759088,0.0006959422024240307
41.431091157590885,-0.0014879800772664214
41.63109115759089,-0.0028502977178671697
41.83109115759089,-0.0027375917683198333
42.03109115759089,-0.0012753336718794779
42.231091157590896,0.0007743206419040825
42.4310911575909,0.0024036517221229154
42.6310911575909,0.002813529184893801
42.831091157590905,0.0017963259347084275
43.03109115759091,-0.00012023793678870947
43.23109115759091,-0.001928218944101462
43.43109115759091,-0.002705202472131939
43.631091157590916,-0.002107438626702635
43.83109115759092,-0.0004879383064391212
44.03109115759092,0.0013332437323826602
44.231091157590924,0.002463406328453788
44.43109115759093,0.00234447703748368
44.63109115759093,0.001038627919744451
44.83109115759093,-0.0007707726805323565
45.031091157590936,-0.0021397076807749904
45.23109115759094,-0.0023895053920639764
45.43109115759094,-0.0014442857404249037
45.631091157590944,0.00018714466118295039
45.83109115759095,0.0016915109449709353
46.03109115759095,0.002330661454431165
46.23109115759095,0.0017882514397818167
46.431091157590956,0.0003467957824773596
46.63109115759096,-0.0012385723120579277
46.83109115759096,-0.0021520825904135592
47.031091157590964,-0.001959764192014801
47.23109115759097,-0.0008019132445229083
47.43109115759097,0.0007226166096862691


==> data/dataVelStraightColisionNewAutomC1566ip66.csv <==
0,0.
0.0002,0.00012737828219711012
0.0004,0.0003652802142378227
0.0006000000000000001,0.0006075890280776816
0.0008500000000000001,0.0009095290985899338
0.0011,0.0012126256372912117
0.00135,0.0015185504830531158
0.0016625000000000001,0.0019057461134232827
0.001975,0.0022983607446149545
0.0022875,0.0026961678224780242
0.002678125,0.0032001562496784992
0.00306875,0.0037107614239238877
0.0034593749999999998,0.0042271488374157175
0.00394765625,0.004879611315497865
0.0044359375,0.005538543468502921
0.00492421875,0.006202802468870356
0.0055345703125,0.0070390843229115214
0.006144921875,0.007880431487071592
0.0067552734375,0.008725412431675763
0.007518212890625,0.009784895196672128
0.00828115234375,0.010846281622700961
0.009044091796875,0.011907998971676645
0.00999776611328125,0.013233491024163782
0.0109514404296875,0.014555363331831436
0.01190511474609375,0.015872084662152286
0.013097207641601563,0.017508821475720797
0.014289300537109376,0.019134065468984877
0.015481393432617188,0.020746958774214175
0.016971509552001954,0.022745118489287272
0.01846162567138672,0.02472372742682948
0.019951741790771485,0.026683437461319057
0.021814386940002442,0.02910853903920208
0.0236770320892334,0.03150959098241818
0.025539677238464356,0.033890180860121105
0.027867983675003052,0.036843608141758064
0.03019629011154175,0.039779787812073565
0.032524596548080445,0.04270714880322456
0.035434979593753815,0.04636971700474857
0.038345362639427186,0.050054360904195294
0.041255745685100556,0.05378332982045493
0.04489372449219227,0.05855288714743036
0.04853170329928398,0.06350065838206526
0.052169682106375695,0.06870571765440892
0.056717155615240336,0.07574886167391824
0.06126462912410498,0.08363304456917574
0.06581210263296962,0.0927453780346836
0.07149644451905042,0.10688410655038359
0.07718078640513122,0.12603466511099418
0.08286512829121202,0.15491275199695181
0.08997055564881302,0.23613879115594485
0.09352326932761353,0.3438451838026593
0.09529962616701378,0.4915827670194465
0.09640984919163893,1.0496764824631593
0.09668740494779522,0.6084558714793922
0.09696496070395151,-0.6680678243263817
0.09731190539914687,-0.9340241341339305
0.09765885009434223,-0.24980421391660534
0.0980057947895376,0.004456774196720248
0.09832891175942667,0.08985816429838958
0.09865202872931574,0.209584423851425
0.09889778256590351,0.40201689544911534
0.09914353640249128,0.5887999157468075
0.09938929023907905,0.3979382595672554
0.099617585347235,-0.17048614815463203
0.09984588045539095,-0.3429846219077751
0.10007417556354689,-0.054757101725368074
0.10027959840156389,0.19953783473880443
0.10048502123958089,0.19794241948558938
0.10065399948263266,-0.0770987055488724
0.10082297772568444,-0.27491856565143247
0.10099195596873621,-0.20734584818815602
0.10114045402025436,-0.0467091882078378
0.1012889520717725,0.11103628788782816
0.10143745012329065,0.19427680645296455
0.10156701099582904,0.13607705736625575
0.10169657186836743,-0.03322641670470565
0.10182613274090582,-0.16741380006162693
0.10197858177945499,-0.16428491222442337
0.10213103081800415,-0.048191364655208034
0.10224439295303608,0.060257101427538845
0.10235775508806802,0.1557513532150372
0.10247111722309996,0.20446441101171087
0.10257747862656348,0.17389567006337742
0.10268384003002701,0.07004739170346555
0.10279020143349053,-0.04239456255898746
0.1028983909547836,-0.0944485578022852
0.10300658047607668,-0.07378380669124916
0.10311476999736975,-0.010127445497582467
0.1032148856030987,0.0605955265547252
0.10331500120882765,0.12198898856988419
0.1034151168145566,0.15437520420628348
0.10353437009939048,0.13190118847827847
0.10365362338422436,0.05256766647206455
0.10377287666905824,-0.028036275109616336
0.103899219526406,-0.056525261544916286
0.10402556238375377,-0.02328652840904582
0.10415190524110153,0.04074820326687333
0.1042894685463527,0.10427682052501597
0.10442703185160386,0.1218238293819898
0.10456459515685503,0.07275733248541214
0.10473046139288555,-0.01920070301114004
0.10489632762891608,-0.05421072597464706
0.10506219386494661,-0.01064164176239146
0.10525524320011556,0.06936255274302595
0.10544829253528451,0.09385737242486221
0.10564134187045346,0.02719480156071314
0.10588044988284326,-0.053632946591489254
0.10611955789523306,-0.023668435420388875
0.10635866590762286,0.05552383807474562
0.1066575509231101,0.04609414436031292
0.10695643593859736,-0.043118740211830736
0.1072553209540846,-0.03858675952248124
0.10762892722344367,0.04281428290842669
0.10800253349280273,0.0009473639042817047
0.10837613976216179,-0.05852008494616028
0.10884314759886062,0.0055352615099899805
0.10931015543555944,0.004330230173651106
0.10977716327225827,-0.05629750982508976
0.1103609230681318,-0.008855809599002167
0.11094468286400534,-0.01370675264540303
0.11152844265987888,-0.057076912359730045
0.11225814240472079,-0.012701076218359832
0.1129878421495627,-0.041556629926712295
0.11371754189440461,-0.046881743320970365
0.114629666575457,-0.02181001846039675
0.1155417912565094,-0.05828021992154039
0.1164539159375618,-0.031079212677603676
0.11759407178887729,-0.048490210263173794
0.11873422764019279,-0.047222910027478256
0.11987438349150828,-0.03799552007144742
0.12129957830565263,-0.05625566056411765
0.12272477311979699,-0.03692170937249335
0.12414996793394134,-0.056035020328190244
0.1259314614516218,-0.04079807676387162
0.12771295496930224,-0.05244041061112343
0.1294944484869827,-0.04561738125995636
0.13172131538408324,-0.04802806676290944
0.1339481822811838,-0.04816923494520092
0.13617504917828435,-0.043769245951693375
0.13895863279966006,-0.04703347560425715
0.14174221642103577,-0.03800523746206777
0.14452580004241147,-0.04135720256861276
0.1480052795691311,-0.028822414779121473
0.1514847590958507,-0.029332327260828153
0.15496423862257033,-0.015032122173239407
0.15931358803096987,0.0079286885452348
0.16078240079158265,-0.009039907926472527
0.16166115561870112,-0.02671915392368271
0.16219801516029775,-0.0048548252316735815
0.1625248775568839,0.004239977587931952
0.1627317527024534,-0.006902393924860124
0.16287546950745652,-0.016568690189434597
0.16297820516401218,-0.020020668978923607
0.16305092351961048,-0.019724200946014042
0.16310162115078908,-0.018186788501198634
0.16313654933435615,-0.016591555998057568
0.16316041636478668,-0.015300788867556113
0.1631766406914272,-0.014349528650994689
0.16318763261333996,-0.013677599570810061
0.16319506366070535,-0.013212871998258475
0.16320008038939784,-0.0128950122452501
0.16320346411076775,-0.01267894788349357
0.16320574501082488,-0.012532605928420216
0.16320728190637693,-0.012433701740999777
0.1632083172065412,-0.01236694777279794
0.16320901449214692,-0.01232193152384754
0.1632094840651193,-0.012291591051315501
0.1632098002641882,-0.012271149258936142
0.16321001317348716,-0.012257379941373851
0.16321015652850693,-0.012248106584845701
0.16321025304923187,-0.01224186182448956
0.16321031803542682,-0.0122376568365072
0.18191031803542682,0.032253965483727866
0.19433966855360563,0.031387575198598
0.20676901907178444,0.04943356271670653
0.21919836958996325,0.021385317685642134
0.23473505773768677,0.024616893420761555
0.2502717458854103,-0.017820061643329943
0.2658084340331338,-0.012675740526086554
0.2852292942177882,-0.05045053063465455
0.3046501544024426,-0.029217013975116696
0.324071014587097,-0.045403387847615814
0.34834708981791496,-0.008726683873491396
0.37262316504873294,-0.02372697347242774
0.3968992402795509,-0.004300554187631756
0.4272443343180734,-0.03934914843107905
0.4575894283565959,-0.03186683752753286
0.48793452239511836,-0.0544898055216865
0.5258658899432714,-0.02858248555311741
0.5637972574914245,-0.03793958948863351
0.6017286250395776,-0.022346445279847367
0.649142834474769,-0.04308836408162225
0.6965570439099603,-0.028548070747655
0.7439712533451517,-0.03275073901484953
0.8032390151391409,-0.013315026290785069
0.86250677693313,-0.021204458929929317
0.9217745387271192,-0.006636287121153899
0.9958592409696058,-0.0026100494942317342
1.0699439432120923,0.013597928104722172
1.1440286454545787,0.01326480224248737
1.236634523257687,0.028387014668495723
1.3292404010607952,0.03056942181805039
1.4218462788639035,0.03544939153154988
1.5376036261177886,0.030284933981505176
1.6533609733716736,0.023045880170200202
1.7691183206255587,0.004242136626163717
1.9138150046929152,-0.01483285163068989
2.0585116887602717,-0.02945081960822854
2.2032083728276284,-0.03250395503139886
2.384079227911824,-0.023777446057185653
2.5649500829960195,-0.007900060668357852
2.745820938080215,0.012141458452709808
2.945820938080215,0.026703240458674865
3.1458209380802153,0.03083428833362782
3.3458209380802155,0.015741963338254544
3.5458209380802157,-0.007432239855009566
3.745820938080216,-0.02678298222434684
3.945820938080216,-0.02725756499786395
4.145820938080216,-0.017583460737068728
4.345820938080216,0.002345693158864388
4.545820938080216,0.01794744971996143
4.745820938080216,0.028518358055187706
4.9458209380802165,0.021913256289732695
5.145820938080217,0.0047102269079697615
5.345820938080217,-0.017500180643185433
5.545820938080217,-0.025465059705609305
5.745820938080217,-0.022204373169965513
5.945820938080217,-0.006865445827634441
6.145820938080218,0.00885952935441788
6.345820938080218,0.022724133822267033
6.545820938080218,0.02397340455541603
6.745820938080218,0.014012756230474405
6.945820938080218,-0.0063432710252133906
7.1458209380802185,-0.020189238167018186
7.345820938080219,-0.023520001157337957
7.545820938080219,-0.01396126457995079
7.745820938080219,-0.000035488135070439394
7.945820938080219,0.015024669281012135
8.145820938080218,0.022053727997442964
8.345820938080218,0.01929727080001379
8.545820938080217,0.004261095831915866
8.745820938080216,-0.012034403525498883
8.945820938080216,-0.02130529893286546
9.145820938080215,-0.018164172895034237
9.345820938080214,-0.0077073847427207845
9.545820938080213,0.006632328965864397
9.745820938080213,0.01717053558779206
9.945820938080212,0.02039436102664762
10.145820938080211,0.01216209668147867
10.34582093808021,-0.002662312104638632
10.54582093808021,-0.01583835228078576
10.74582093808021,-0.01903374965669878
10.945820938080209,-0.013249361306550324
11.145820938080208,-0.0013176793000083805
11.345820938080207,0.010559178488689626
11.545820938080206,0.017995380879989455
11.745820938080206,0.016264940618614675
11.945820938080205,0.005788363232203519
12.145820938080204,-0.008192448593374736
12.345820938080204,-0.016542568935118105
12.545820938080203,-0.01603878739806927
12.745820938080202,-0.007815753077462285
12.945820938080201,0.0034309751837606752
13.1458209380802,0.013198424587709014
13.3458209380802,0.016620445148152932
13.5458209380802,0.01162295735481368
13.745820938080199,-0.00011360724636158472
13.945820938080198,-0.011285335160489811
14.145820938080197,-0.01579969518384944
14.345820938080196,-0.012102079591816516
14.545820938080196,-0.0031059188860293836
14.745820938080195,0.007171870871242428
14.945820938080194,0.014017284894726409
15.145820938080194,0.014143285438801514
15.345820938080193,0.006595920484630846
15.545820938080192,-0.004540948365159008
15.745820938080191,-0.012730393486443359
15.94582093808019,-0.013736228350941463
16.145820938080192,-0.008144466066692245
16.34582093808019,0.001019127220859492
16.54582093808019,0.009522060032558339
16.74582093808019,0.01358499936285188
16.94582093808019,0.010747347010831453
17.14582093808019,0.002051616398200203
17.345820938080188,-0.00762390620569736
17.545820938080187,-0.012664280946954435
17.745820938080186,-0.011065329018557047
17.945820938080185,-0.004301344001410282
18.145820938080185,0.004217814411685245
18.345820938080184,0.010723174074899986
18.545820938080183,0.012027734953881743
18.745820938080183,0.007070858308450439
18.945820938080182,-0.0017630824756213713
19.14582093808018,-0.009313074929632776
19.34582093808018,-0.011594227035819924
19.54582093808018,-0.00805929088546481
19.74582093808018,-0.0009113262632788042
19.94582093808018,0.0065167930021465224
20.145820938080178,0.010822678424473481
20.345820938080177,0.009749833562283983
20.545820938080176,0.003471882478186323
20.745820938080175,-0.004595227857970374
20.945820938080175,-0.009862479765339684
21.145820938080174,-0.009818998376550038
21.345820938080173,-0.005058444754333235
21.545820938080173,0.0019123035382139588
21.745820938080172,0.007882054101938965
21.94582093808017,0.010039618255249207
22.14582093808017,0.007059931162771224
22.34582093808017,0.0003031472703554222
22.54582093808017,-0.00644127948556226
22.74582093808017,-0.009490111277137416
22.945820938080168,-0.007661977905671845
23.145820938080167,-0.002259649133724397
23.345820938080166,0.004060753922450801
23.545820938080166,0.008395599330633014
23.745820938080165,0.008579410910821884
23.945820938080164,0.004292485827410024
24.145820938080163,-0.0022485442370583177
24.345820938080163,-0.007364745410207334
24.545820938080162,-0.008457003928552243
24.74582093808016,-0.005358174959215615
24.94582093808016,0.00017075288014988714
25.14582093808016,0.005512796391391555
25.34582093808016,0.008160620323038836
25.54582093808016,0.006692380730389421
25.745820938080158,0.0017046883013267012
25.945820938080157,-0.00408871353897575
26.145820938080156,-0.00751068960726265
26.345820938080156,-0.006989116295840833
26.545820938080155,-0.003108024099854611
26.745820938080154,0.0021355236722808662
26.945820938080153,0.006284275325608608
27.145820938080153,0.007329321991700728
27.345820938080152,0.004614685658753632
27.54582093808015,-0.0005103588888125004
27.74582093808015,-0.005222125876114449
27.94582093808015,-0.00704376746151196
28.14582093808015,-0.005291621540078579
28.34582093808015,-0.0010585330891214242
28.545820938080148,0.003579836405336137
28.745820938080147,0.006439102572091616
28.945820938080146,0.0060721496550450275
29.145820938080146,0.0025605984897915522
29.345820938080145,-0.00224198129825658
29.545820938080144,-0.005712555213382679
29.745820938080143,-0.006136671171676792
29.945820938080143,-0.0035340915579575843
30.145820938080142,0.0006834761852559709
30.34582093808014,0.004494565752102165
30.54582093808014,0.006072698909602287
30.74582093808014,0.004568622801709776
30.94582093808014,0.0006984658887887868
31.14582093808014,-0.0034480430931294855
31.345820938080138,-0.005663215644755422
31.545820938080137,-0.0049507229645893
31.745820938080136,-0.0018541646204679441
31.945820938080136,0.0020523725415849594
32.145820938080135,0.004906574574266944
32.34582093808014,0.005305413777027196
32.54582093808014,0.0029870783329371074
32.74582093808014,-0.0008548633705289831
32.945820938080146,-0.004143199023941869
33.14582093808015,-0.005194172994487191
33.34582093808015,-0.003630121109186925
33.545820938080155,-0.000355753501328015
33.74582093808016,0.0030182488921310833
33.94582093808016,0.0048739535349780995
34.14582093808016,0.0042690297730368434
34.345820938080166,0.0014717953028867724
34.54582093808017,-0.002035406270592473
34.74582093808017,-0.0043811540318182945
34.945820938080175,-0.004428994477234606
35.14582093808018,-0.0022966644725966245
35.34582093808018,0.0008889243846256752
35.54582093808018,0.0035836449200464288
35.745820938080186,0.004477643872408565
35.94582093808019,0.0030948841231739845
36.14582093808019,0.00013301603612836887
36.345820938080195,-0.002825228449384859
36.5458209380802,-0.0042397785443422055
36.7458209380802,-0.003484623991190825
36.9458209380802,-0.0010481112026319692
37.145820938080206,0.0018378475649430458
37.34582093808021,0.00377836881345807
37.54582093808021,0.0038129419434445666
37.745820938080215,0.0019021628909023976
37.94582093808022,-0.0009564798528010658
38.14582093808022,-0.0032429272379584876
38.34582093808022,-0.0038082346007859576
38.545820938080226,-0.0024654354580804297
38.74582093808023,0.00004261657256603656
38.94582093808023,0.002476387901853708
39.145820938080234,0.003653912278753126
39.34582093808024,0.002979957763913574
39.54582093808024,0.0007893420358111906
39.74582093808024,-0.0017601387485004995
39.945820938080246,-0.0033327819727368172
40.14582093808025,-0.0031774904663225854
40.34582093808025,-0.0014594512597788873
40.545820938080254,0.0009268804626258103
40.74582093808026,0.002813954960889076
40.94582093808026,0.0032767854446470665
41.14582093808026,0.002074681875333893
41.345820938080266,-0.00017090513888031486
41.54582093808027,-0.0022726647549146653
41.74582093808027,-0.0031547642471402544
41.945820938080274,-0.0024334495293957007
42.14582093808028,-0.0005364085496002525
42.34582093808028,0.0015789611311446809
42.54582093808028,0.0028797403769082338
42.745820938080286,0.0027214157574218896
42.94582093808029,0.0011814561160640486
43.14582093808029,-0.0009330244271817695
43.345820938080294,-0.0025132166355266343
43.5458209380803,-0.0027760636376587275
43.7458209380803,-0.0016523483263723559
43.9458209380803,0.00025293672764001914
44.145820938080305,0.0019938104956064404
44.34582093808031,0.00271778767319396
44.54582093808031,0.002063084197208184
44.745820938080314,0.0003677582512462424
44.94582093808032,-0.0014768547501898192
45.14582093808032,-0.002518084663168025
45.34582093808032,-0.0022644652917540526
45.545820938080325,-0.000897845288255914
45.74582093808033,0.0008764502088966701
45.94582093808033,0.0021840632797759532
46.145820938080334,0.0023815623433034046
46.34582093808034,0.0013716632603133021
46.54582093808034,-0.00031843641770895647
46.74582093808034,-0.0018037961236701539
46.945820938080345,-0.0023338483735950684
47.14582093808035,-0.0016834425847427781
47.34582093808035,-0.00021945730404646763
47.545820938080354,0.0013193950010345833
47.74582093808036,0.002176391244861539
47.94582093808036,0.0019284366585569004
48.14582093808036,0.0007067465145302964
48.345820938080365,-0.0008488615493313084
48.54582093808037,-0.0019319057996581494
48.74582093808037,-0.0020115129901972645
48.945820938080374,-0.001088748005683946
49.14582093808038,0.00034793418604484006


==> data/dataVelStraightColisionNewAutomC1566ip669.csv <==
0,0.
0.0002,0.00008489980132269479
0.0004,0.00024346553894850925
0.0006000000000000001,0.0004049767004099072
0.0008500000000000001,0.0006062587210075201
0.0011,0.0008083249409181972
0.00135,0.001012272298920152
0.0016625000000000001,0.0012703836488487442
0.001975,0.0015320847115890867
0.0022875,0.0017972217105771005
0.002678125,0.002133091253605693
0.00306875,0.0024733290066876103
0.0034593749999999998,0.002817377884911736
0.00394765625,0.003252027341631953
0.0044359375,0.003690917634320551
0.00492421875,0.0041332837218790285
0.0055345703125,0.004690100163555052
0.006144921875,0.005250161311947902
0.0067552734375,0.005812535954444595
0.007518212890625,0.0065174912948759624
0.00828115234375,0.007223458250918481
0.009044091796875,0.00792936563107443
0.00999776611328125,0.008810209089610135
0.0109514404296875,0.009688113111084503
0.01190511474609375,0.010562004855678915
0.013097207641601563,0.011647350880232787
0.014289300537109376,0.012724002896790706
0.015481393432617188,0.013791107410447267
0.016971509552001954,0.015110937948384107
0.01846162567138672,0.016415396588076475
0.019951741790771485,0.01770474546950629
0.021814386940002442,0.019295781711880473
0.0236770320892334,0.020865619889199223
0.025539677238464356,0.02241620579239429
0.027867983675003052,0.024330161304401375
0.03019629011154175,0.02622109120986322
0.032524596548080445,0.028092822338275772
0.035434979593753815,0.030412193987232182
0.038345362639427186,0.032717276648222215
0.041255745685100556,0.035017470645314075
0.04489372449219227,0.03790468120022367
0.04853170329928398,0.04082813638284369
0.052169682106375695,0.04381648592011061
0.056717155615240336,0.04770344174801462
0.06126462912410498,0.05183600896751881
0.06581210263296962,0.05632000852367649
0.07149644451905042,0.06265376082729321
0.07718078640513122,0.070136174431999
0.08286512829121202,0.07932682844331718
0.08997055564881302,0.0948085257459512
0.09707598300641403,0.1182853035068844
0.10418141036401503,0.1609507180550296
0.10862230246251565,0.21234515844182983
0.11306319456101628,0.3835322637672218
0.11417341758564144,0.4889606499800907
0.11486730697603216,0.6353610705986215
0.11521425167122752,0.7843771818496075
0.11556119636642288,1.0178747905748082
0.11577803680091998,-0.17063751439319985
0.11599487723541708,-0.7946242719738661
0.11614203549701355,-0.4385307078364784
0.11624728560198672,-0.24851170744361395
0.11635253570695989,-0.08906190340540496
0.11643707198900431,-0.0067454511790175364
0.11652160827104874,0.034224386350172734
0.11660614455309316,0.03378201453923365
0.11669635504914026,0.013205510691660186
0.11678656554518736,0.0007940725657625573
0.11687677604123446,0.01289011487046239
0.11694677819114667,0.03888366450554501
0.1169984811482193,0.06554676818852154
0.11703758891127965,0.08880303753298548
0.11706849994163673,0.10860896684918629
0.11709404286227623,0.12563667468442602
0.11711958578291573,0.14305971820051638
0.11714512870355523,0.16065649691706185
0.11716742591739274,0.17598974057543093
0.11718972313123024,0.19112240406951553
0.11721202034506775,0.20588038008135118
0.11723287206839111,0.21917838759568564
0.11725372379171448,0.23181540352212662
0.11727457551503784,0.24360934527686115
0.11729447081048788,0.25389961191977717
0.11731436610593793,0.2630584651533511
0.11733426140138797,0.2708861195953363
0.11735314234422863,0.27689336309467716
0.11737202328706928,0.28130991847488146
0.11739090422990993,0.28392414213466444
0.11740841757483012,0.2845513172303864
0.1174259309197503,0.28324741427591715
0.11744344426467049,0.27982025844707814
0.11745915556058985,0.2747943137321242
0.11747486685650921,0.2677713046490656
0.11749057815242857,0.2586292519918926
0.11750416481541394,0.24894904245439814
0.11751775147839931,0.23755604881876138
0.11753133814138468,0.22442207330196773
0.11754263204995778,0.21218866785522894
0.11755392595853088,0.19876546489530064
0.11756521986710398,0.18418641588131285
0.1175743295546699,0.17162701259097513
0.11758343924223581,0.1583866431826591
0.11759113596648305,0.14670657079353538
0.11759760271436878,0.13656892119407693
0.11760301234608445,0.12787800128428506
0.11760752223274519,0.12049681695956824
0.11761127198389214,0.11427240482295542
0.1176143831882739,0.1090518020684427
0.11761696032717824,0.10469119132571097
0.11761909229509265,0.10106045345818564
0.11762085416549106,0.09804482996258168
0.11762230898450665,0.09554488011591561
0.11762350947095103,0.0934755114026585
0.11762449956222759,0.09176457079377215
0.117625315782838,0.09035128887804081
0.11762598843380918,0.08918474268828692
0.11762654261310386,0.08822242443962369
0.11762699908277442,0.0874289558797201
0.11762737500069875,0.08677496014833902
0.1176276845347716,0.08623608758175502
0.11762793937632243,0.08579218407042444
0.11762814916794345,0.08542658694337257
0.11762832185910696,0.08512553247250712
0.11762846400118489,0.08487765976579159
0.11762858099181082,0.08467359669634827
0.11762867727703695,0.08450561539462595
0.11762875651840725,0.08436734621211436
0.11762882173091799,0.08425354064738258
0.11762887539688527,0.08415987503226327
0.11762891955982915,0.08408278838055189
0.11762895590190878,0.08401934833721533
0.11854145590190877,-0.2031174108788357
0.11945395590190877,0.13620987915850713
0.11991020590190878,-0.12421875097982327
0.12029345965762095,-0.14116668976943186
0.12067671341333312,0.11893036044090978
0.1210599671690453,0.06287691893418149
0.12144322092475747,-0.07352465714819409
0.12182647468046964,0.06262284076755131
0.12229640390835866,0.11886578100610408
0.12276633313624769,-0.04266488508333921
0.1232362623641367,0.017520990756115414
0.12367262498021103,0.11757076462583164
0.12410898759628536,-0.019934827935129962
0.12454535021235968,-0.03798941494803903
0.1249871788714011,0.08487668488110728
0.1254290075304425,0.002209918911097994
0.12587083618948391,-0.05716604597080041
0.12642312201328568,0.04635686699629646
0.12697540783708744,-0.01084860955867022
0.1275276936608892,-0.04993676866440301
0.12821805094064143,0.0352973189719185
0.12890840822039365,-0.013322710687364396
0.1293976563102837,-0.0003237395919778946
0.12970733251270772,0.04177820528015934
0.12990435467073042,0.028860160815199494
0.13003961516170648,0.0009746564678700265
0.13013347213665982,-0.01713777766983964
0.13019749363637106,-0.02499302308934851
0.13024123562077947,-0.027557320949556787
0.1302712830173319,-0.02796129107601853
0.13029197485036229,-0.027625032626675573
0.13030624390742582,-0.027118542175425135
0.13031609044436396,-0.026645556657335097
0.13032291384448055,-0.026261347282599136
0.13032765547783778,-0.025968114714374903
0.1303309567187779,-0.025751592934691793
0.13033325808144927,-0.025594764107169543
0.13033486383017626,-0.025482514857822332
0.1303359849068935,-0.025402784528309692
0.130336767934455,-0.025346436644030485
0.13033731500903556,-0.025306748126065995
0.13033769730963565,-0.025278857664429652
0.1303379645028538,-0.025259288889326537
0.1303381512651203,-0.025245573732347037
0.13033828181697327,-0.025235968402920486
0.13033837308066534,-0.02522924487232725
0.1303384368817061,-0.025224540246483337
0.130338481485088,-0.025221249124869678
0.13163848148508803,-0.02033724179434681
0.1326185227629682,-0.07009562199888988
0.13327610827767217,-0.0377042842842599
0.1337504959749548,-0.03791157764274271
0.13412908301655563,-0.06795025251075698
0.13444403892152856,-0.05857103459821067
0.13470870918757832,-0.03877538523999924
0.13493089170292866,-0.04164440781854139
0.135153074218279,-0.058709248997779434
0.13537525673362932,-0.06556076948049644
0.13558745271823028,-0.05544315581389371
0.13579964870283123,-0.044483775285828614
0.1360118446874322,-0.04762935595185583
0.13624671224644644,-0.06085412293758284
0.1364815798054607,-0.0643221237349671
0.13671644736447494,-0.054406405234639216
0.13701003181324276,-0.047875408872713104
0.13730361626201057,-0.057932421064672855
0.13759720071077838,-0.0645058569367308
0.13796418127173815,-0.05492646890653223
0.13833116183269792,-0.05258487631981461
0.1386981423936577,-0.06262307691420493
0.1391568680948574,-0.06030568652926725
0.1396155937960571,-0.05398634886033009
0.1400743194972568,-0.061812819538653925
0.1406477266237564,-0.06128173079550521
0.14122113375025602,-0.05618099484941133
0.14179454087675564,-0.06301883428459154
0.14251129978488017,-0.06024575885032299
0.1432280586930047,-0.05892063026135734
0.14394481760112923,-0.0636968245536447
0.1448407662362849,-0.058981794729203105
0.14573671487144055,-0.06224172143009738
0.1466326635065962,-0.0616965981838114
0.14775259930054077,-0.06001953218230857
0.14887253509448534,-0.06268601510040187
0.1499924708884299,-0.05922055466521438
0.1513923906308606,-0.06142415382693113
0.1527923103732913,-0.05869049033238091
0.154192230115722,-0.05869588918265939
0.1559421297937604,-0.05705074730191741
0.1576920294717988,-0.054613492948202245
0.1594419291498372,-0.05347370172713488
0.1616293037473852,-0.04897918597124626
0.1638166783449332,-0.04683977595351077
0.16600405294248116,-0.04151433914541042
0.16873827118941614,-0.03755306042763022
0.17147248943635113,-0.03087118529105625
0.1742067076832861,-0.02617504723558023
0.17762448049195484,-0.018348537731627607
0.18104225330062357,-0.01214131389325717
0.1844600261092923,-0.005285284370347879
0.1887322421201282,0.0016489767742233997
0.19300445813096412,0.008080762568250273
0.19727667414180003,0.013182097127039041
0.20261694415534492,0.018127582440913184
0.20795721416888982,0.021518215987597625
0.21329748418243472,0.02316234275874385
0.21997282169936583,0.02350417895333219
0.22664815921629694,0.021391559783319518
0.23332349673322805,0.017774995586714807
0.24166766862939196,0.010376404582990162
0.25001184052555586,0.001415780761679395
0.25835601242171974,-0.009291363994115709
0.2687862272919246,-0.022316440927129602
0.2792164421621295,-0.034398918119948274
0.2896466570323344,-0.04308721618479788
0.30268442562009046,-0.04921285620546831
0.31572219420784653,-0.04912724867870959
0.3287599627956026,-0.04486707369372804
0.34505717353029774,-0.035535962862896925
0.3613543842649929,-0.026173692745377505
0.37765159499968803,-0.01917631888976431
0.39802310841805694,-0.017389098082980968
0.41839462183642584,-0.02226292732192063
0.43876613525479474,-0.03127926045737345
0.46423052702775586,-0.040706031615175345
0.48969491880071697,-0.04369251770856025
0.510007431737754,-0.04056377915799581
0.530319944674791,-0.03495143842853009
0.5506324576118281,-0.029261316129182518
0.5760230987831244,-0.025615931708758848
0.6014137399544207,-0.02606581792276667
0.626804381125717,-0.028909326257615595
0.6585426825898374,-0.03069709873457642
0.6902809840539578,-0.028120052297904076
0.7220192855180781,-0.022194618135403243
0.7616921623482286,-0.015586357779534344
0.801365039178379,-0.012436367316434644
0.8410379160085294,-0.010826366636906287
0.8906290120462175,-0.005859225976565706
0.9402201080839055,0.0019179252930054576
0.9898112041215936,0.008511703672506723
1.0518000741687037,0.01364977976829161
1.1137889442158138,0.01901376289353534
1.1757778142629238,0.025266556142727447
1.2532639018218115,0.030130431639288746
1.330749989380699,0.03167341471382704
1.4082360769395867,0.03194225601902352
1.5050936863881963,0.028038836917934143
1.6019512958368058,0.018136560326804115
1.6988089052854154,0.005316004658322547
1.8198809170961774,-0.011415066635434014
1.9409529289069394,-0.024648905086239632
2.062024940717701,-0.0303173980300098
2.2133649554811536,-0.028294951298786605
2.364704970244606,-0.018865511986532746
2.5160449850080586,-0.004408309575633837
2.705220003462374,0.013919025419371987
2.8943950219166896,0.026765637801667307
3.083570040371005,0.028259742707169862
3.2835700403710053,0.014136407575777953
3.4835700403710055,-0.008809932383183762
3.6835700403710057,-0.025079443523102575
3.883570040371006,-0.026259460690806452
4.083570040371006,-0.01510704252958223
4.283570040371006,0.0022405190007728807
4.483570040371006,0.018411694559135813
4.6835700403710065,0.026260870276707367
4.883570040371007,0.020895785042275503
5.083570040371007,0.0029070410050795626
5.283570040371007,-0.016368954084100995
5.483570040371007,-0.024768718070370392
5.683570040371007,-0.020094584073588582
5.883570040371008,-0.006608322009714666
6.083570040371008,0.00942174129525562
6.283570040371008,0.021184371182387404
6.483570040371008,0.0230586529288541
6.683570040371008,0.012288296143459613
6.8835700403710085,-0.005907304301129076
7.083570040371009,-0.019681434992967706
7.283570040371009,-0.021776797998418928
7.483570040371009,-0.013404440326898416
7.683570040371009,0.0005873957567639632
7.883570040371009,0.014086218429125913
8.08357004037101,0.021225740157184203
8.283570040371009,0.017780251452011953
8.483570040371008,0.004094981229657505
8.683570040371007,-0.011747860871519508
8.883570040371007,-0.01991995496036459
9.083570040371006,-0.017392480692835017
9.283570040371005,-0.007008951721839973
9.483570040371005,0.006171278237061234
9.683570040371004,0.01649317000073839
9.883570040371003,0.019101709057802133
10.083570040371002,0.011589281471345764
10.283570040371002,-0.0026764534490097596
10.483570040371001,-0.01481750415194452
10.683570040371,-0.018152059062271877
10.883570040371,-0.012466622466236777
11.083570040370999,-0.001389885328274905
11.283570040370998,0.010084492013950223
11.483570040370997,0.016938615781953
11.683570040370997,0.01547815154653634
11.883570040370996,0.005458122310589981
12.083570040370995,-0.007568115216773205
12.283570040370995,-0.015676940093599025
12.483570040370994,-0.015183575016138321
12.683570040370993,-0.007573893509112906
12.883570040370993,0.003195599756683045
13.083570040370992,0.01239087309417459
13.283570040370991,0.015778768118298696
13.48357004037099,0.011041516920919167
13.68357004037099,0.00009814539830128258
13.883570040370989,-0.010571863903165911
14.083570040370988,-0.014921752165346122
14.283570040370988,-0.01161687431956388
14.483570040370987,-0.0030881339560594545
14.683570040370986,0.006627406169758371
14.883570040370985,0.01323920682745581
15.083570040370985,0.013420362254710674
15.283570040370984,0.00643546984639686
15.483570040370983,-0.004095126371726537
15.683570040370983,-0.011920129356281138
15.883570040370982,-0.01308625943917308
16.083570040370983,-0.007886244030044445
16.283570040370982,0.0007460807417141412
16.48357004037098,0.008890728615966577
16.68357004037098,0.012834680084250283
16.88357004037098,0.010311163752119658
17.08357004037098,0.002174164471822235
17.28357004037098,-0.006990854966921304
17.483570040370978,-0.011948122085428172
17.683570040370977,-0.010606269596634408
17.883570040370977,-0.004309134554073269
18.083570040370976,0.0037883417867130304
18.283570040370975,0.010041618839448204
18.483570040370974,0.01143782774248802
18.683570040370974,0.0068908334029947615
18.883570040370973,-0.0013949595022913993
19.083570040370972,-0.008647914520229463
19.28357004037097,-0.011002452993341658
19.48357004037097,-0.007828721351513124
19.68357004037097,-0.0011097250672146486
19.88357004037097,0.00597673988569457
20.08357004037097,0.010195663868457383
20.283570040370968,0.009346576862805829
20.483570040370967,0.003544554593467021
20.683570040370967,-0.004093802005023408
20.883570040370966,-0.009233425069710359
21.083570040370965,-0.009401403959665985
21.283570040370964,-0.005023480388849232
21.483570040370964,0.0015625682826353455
21.683570040370963,0.007313659886806251
21.883570040370962,0.00951700703235719
22.08357004037096,0.006870926804220344
22.28357004037096,0.0005659817545910031
22.48357004037096,-0.005883651739996749
22.68357004037096,-0.008962771228919426
22.88357004037096,-0.007419244803991157
23.083570040370958,-0.0023956348197286983
23.283570040370957,0.003621893263629746
23.483570040370957,0.007854297936820433
23.683570040370956,0.008206742033786615
23.883570040370955,0.004300714303177227
24.083570040370955,-0.0018566604318489598
24.283570040370954,-0.006824898612753918
24.483570040370953,-0.008060020082904604
24.683570040370952,-0.005284090705695848
24.88357004037095,-0.00009342848298243226
25.08357004037095,0.005036375024053674
25.28357004037095,0.007698141404018272
25.48357004037095,0.00648501213180353
25.68357004037095,0.0018782370107710855
25.883570040370948,-0.00363531752241054
26.083570040370947,-0.007037495032992369
26.283570040370947,-0.006736386747290787
26.483570040370946,-0.003179320213268678
26.683570040370945,0.0017852514336178682
26.883570040370945,0.005820629545675767
27.083570040370944,0.006979004581426185
27.283570040370943,0.004569904685142675
27.483570040370942,-0.0002188864186342585
27.68357004037094,-0.004763728526362978
27.88357004037094,-0.006669908456798246
28.08357004037094,-0.005179506759971136
28.28357004037094,-0.0012461479678992694
28.48357004037094,0.0031875290956197627
28.683570040370938,0.006028611494378645
28.883570040370937,0.005852579317899589
29.083570040370937,0.002656925661410006
29.283570040370936,-0.0018822737633547046
29.483570040370935,-0.005294322033731559
29.683570040370935,-0.005877482932920005
29.883570040370934,-0.0035488283588939185
30.083570040370933,0.00041378999623638
30.283570040370932,0.004100390259025796
30.48357004037093,0.00574588831485562
30.68357004037093,0.0044816103573486945
30.88357004037093,0.0009035414987619182
31.08357004037093,-0.0030671047858280365
31.28357004037093,-0.005316029917561968
31.483570040370928,-0.004808827478843466
31.683570040370928,-0.001973900753919376
31.883570040370927,0.0017356268316681444
32.08357004037093,0.004545406702248995
32.28357004037093,0.0050803822559102076
32.483570040370935,0.0030208306338047716
32.68357004037094,-0.0005789964372432475
32.88357004037094,-0.0037801282010685726
33.083570040370944,-0.0049361250962527015
33.28357004037095,-0.003597750888992788
33.48357004037095,-0.0005541927393022698
33.68357004037095,0.0026881181151420484
33.883570040370955,0.004572789851409192
34.08357004037096,0.004151679235126798
34.28357004037096,0.0016041155153463092
34.483570040370964,-0.0017264776812443137
34.68357004037097,-0.00406538895954225
34.88357004037097,-0.00426676815694417
35.08357004037097,-0.0023587432416443538
35.283570040370975,0.0006401403028906474
35.48357004037098,0.0032699531528276957
35.68357004037098,0.004254450096884325
35.883570040370984,0.0030798248165683985
36.08357004037099,0.0003357901980127686
36.28357004037099,-0.002516888136851896
36.48357004037099,-0.003990544453661152
36.683570040370995,-0.0034157285549376586
36.883570040371,-0.0011846532882148339
37.083570040371,0.0015666971393452005
37.283570040371,0.003505373254530591
37.483570040371006,0.0036760670845232455
37.68357004037101,0.001975058474604694
37.88357004037101,-0.0007131901994369306
38.083570040371015,-0.002962220386720737
38.28357004037102,-0.003635307929550666
38.48357004037102,-0.002480303869288816
38.68357004037102,-0.00014582906455162608
38.883570040371026,0.0022085227590073362
39.08357004037103,0.0034389815972534713
39.28357004037103,0.0029286599469803233
39.483570040371035,0.000929836494414417
39.68357004037104,-0.0015046094569965227
39.88357004037104,-0.0030991075763041123
40.08357004037104,-0.003082473697760991
40.283570040371046,-0.0015435498323083984
40.48357004037105,0.000709653075633541
40.68357004037105,0.002571050745073478
40.883570040371055,0.003129801767930383
41.08357004037106,0.002100488672431973
41.28357004037106,0.000013965699071037717
41.48357004037106,-0.0020290797355759773
41.683570040371066,-0.002979827907896416
41.88357004037107,-0.002411362324557017
42.08357004037107,-0.0006721749682014089
42.283570040371075,0.0013548550017621155
42.48357004037108,0.0026783135472812757
42.68357004037108,0.0026448750983376233
42.88357004037108,0.0012701933404616645
43.083570040371086,-0.0007270298369356624
43.28357004037109,-0.0023002522521339375
43.48357004037109,-0.002664536770045034
43.683570040371094,-0.0016932831949157331
43.8835700403711,0.00008431101860470968
44.0835700403711,0.00178204502194087
44.2835700403711,0.0025685089358805677
44.483570040371106,0.002052902741293292
44.68357004037111,0.0005018664565615255
44.88357004037111,-0.0012707746946339056
45.083570040371114,-0.0023483914318532485
45.28357004037112,-0.0022150391967612516
45.48357004037112,-0.0009886014342899443
45.68357004037112,0.0006934486364336881
45.883570040371126,0.002000055312431764
46.08357004037113,0.0022891316229695534
46.28357004037113,0.0014185320665554236
46.483570040371134,-0.00015762932993967633
46.68357004037114,-0.001614941755266434
46.88357004037114,-0.002214201316656353
47.08357004037114,-0.00169008596810853
47.283570040371146,-0.0003450748045494648
47.48357004037115,0.0011388445534561689
47.68357004037115,0.002031041696622675
47.883570040371154,0.0018920016740166812
48.08357004037116,0.0007978204638270352
48.28357004037116,-0.0006791902644313296
48.48357004037116,-0.0017730540554389879
48.683570040371166,-0.0019434199687935207
48.88357004037117,-0.0011420282752496386
49.08357004037117,0.00020278461809262582
49.283570040371174,0.0014184796252420151
49.48357004037118,0.0019068157924507988
49.68357004037118,0.0014285956053252773
49.88357004037118,0.00023521259447326526
50.083570040371185,-0.001050242190394499
50.28357004037119,-0.001769936434080341
50.48357004037119,-0.0015824030904803533
50.683570040371194,-0.0006146300905664372
50.8835700403712,0.0006335038907458289
51.0835700403712,0.0015424363162024849


==> data/dataVelYxi0SqueezeE100D41G160c0045YE105103DoubleAtMaxDT1x10m2.csv <==
0,0.
0.01,0.0016434205042702413
0.02,0.010996202206092426
0.03,0.029300639863023968
0.04,0.04085807641097691
0.05,0.04302344161320419
0.060000000000000005,0.07359381711670693
0.07,0.16075564081981758
0.08,0.29168551415268407
0.09,0.4453781165244432
0.09999999999999999,0.6063765866758046
0.10999999999999999,0.760548161382587
0.11999999999999998,0.8672308812944038
0.12999999999999998,0.8841129797668043
0.13999999999999999,0.857024870078354
0.15,0.8765408557548832
0.16,0.9426490566783001
0.17,1.017702057560117
0.18000000000000002,1.0983420947315812
0.19000000000000003,1.1781207780721603
0.20000000000000004,1.2022691714568647
0.21000000000000005,1.133954482624227
0.22000000000000006,1.0124479029915097
0.23000000000000007,0.9197945368811301
0.24000000000000007,0.8769832373556715
0.25000000000000006,0.8595677849681668
0.26000000000000006,0.8722402673651815
0.2700000000000001,0.9327095983020186
0.2800000000000001,1.0050704738677996
0.2900000000000001,1.050405825404588
0.3000000000000001,1.118193883003266
0.3100000000000001,1.2897386660282772
0.3200000000000001,1.5213597258832265
0.3300000000000001,1.7124542706326746
0.34000000000000014,1.8630854204445098
0.35000000000000014,2.018660706494107
0.36000000000000015,2.163087094251531
0.37000000000000016,2.272957482573738
0.38000000000000017,2.3900282771566994
0.3900000000000002,2.5608767180967433
0.4000000000000002,2.7152061160006817
0.4100000000000002,2.757030335619217
0.4200000000000002,2.7293886641477942
0.4300000000000002,2.7241972148826203
0.4400000000000002,2.7351041075347546
0.45000000000000023,2.7535162737816563
0.46000000000000024,2.80359799546284
0.47000000000000025,2.8585280468756267
0.48000000000000026,2.8538103551414995
0.49000000000000027,2.7565085709320374
0.5000000000000002,2.635962372454205
0.5100000000000002,2.560671336562445
0.5200000000000002,2.4824620090457774
0.5300000000000002,2.375702159134871
0.5400000000000003,2.2614960380164573
0.5500000000000003,2.133500074376399
0.5600000000000003,2.020268330269754
0.5700000000000003,1.978714764928428
0.5800000000000003,2.0299458955239422
0.5900000000000003,2.135766921961278
0.6000000000000003,2.232110845832432
0.6100000000000003,2.3212909113126767
0.6200000000000003,2.4206334430792995
0.6300000000000003,2.4852262539240355
0.6400000000000003,2.501516279700968
0.6500000000000004,2.544008113200873
0.6600000000000004,2.605701171433521
0.6700000000000004,2.6193548473379873
0.6800000000000004,2.6180282088214515
0.6900000000000004,2.6559375141899504
0.7000000000000004,2.686396782443077
0.7100000000000004,2.681680259569407
0.7200000000000004,2.7169733864025365
0.7300000000000004,2.8045656754615442
0.7400000000000004,2.881307445363799
0.7500000000000004,2.9744099078489437
0.7600000000000005,3.1243352440623737
0.7700000000000005,3.26562947323482
0.7800000000000005,3.364176108639181
0.7900000000000005,3.4697559795195
0.8000000000000005,3.558658545342818
0.8100000000000005,3.5494865750797566
0.8200000000000005,3.4309570296942447
0.8300000000000005,3.2207852788002147
0.8400000000000005,2.907004702178857
0.8500000000000005,2.553316480104532
0.8600000000000005,2.3467066784321484
0.8700000000000006,2.3462593271494994
0.8800000000000006,2.4018028146575507
0.8900000000000006,2.4670587181211188
0.9000000000000006,2.563363171633176
0.9100000000000006,2.629463290989643
0.9200000000000006,2.669818918232071
0.9300000000000006,2.7725161700275907
0.9400000000000006,2.9280579722570046
0.9500000000000006,3.0793617735352155
0.9600000000000006,3.206368183258465
0.9700000000000006,3.162466361117842
0.9800000000000006,2.715738389001328
0.9900000000000007,2.024955427222011
1.0000000000000007,1.3780351497324392


==> data/dataVelYxi0SqueezeE100D41G160c0045YE105103DoubleAtMaxDT1x10m3.csv <==
0,0.
0.001,6.475651234790222e-15
0.002,3.3942368183903417e-13
0.003,9.1746111997243e-12
0.004,1.6482470539064023e-10
0.005,2.146873716669099e-9
0.006,2.1564603580151385e-8
0.007,1.7365359077412662e-7
0.008,1.150392238995341e-6
0.009000000000000001,6.382841738066654e-6
0.010000000000000002,0.000030039043349542605
0.011000000000000003,0.00012097686943955772
0.012000000000000004,0.00041937854228388846
0.013000000000000005,0.0012555756137828215
0.014000000000000005,0.0032497371359011848
0.015000000000000006,0.0072619856046927354
0.016000000000000007,0.013958573090327423
0.017000000000000008,0.022932964088617433
0.01800000000000001,0.031925333098771075
0.01900000000000001,0.03731726141577836
0.02000000000000001,0.03659720074323602
0.02100000000000001,0.03127981015881817
0.022000000000000013,0.026768907617388017
0.023000000000000013,0.027602928741231658
0.024000000000000014,0.03239289227857597
0.025000000000000015,0.03527655951740922
0.026000000000000016,0.03346628607890353
0.027000000000000017,0.030967920481482926
0.028000000000000018,0.032396028630699424
0.02900000000000002,0.03587189602686174
0.03000000000000002,0.03652701178928292
0.03100000000000002,0.034772408163140936
0.03200000000000002,0.034820714356042046
0.03300000000000002,0.03640120592561725
0.03400000000000002,0.03526882223164296
0.035000000000000024,0.030996232685249453
0.036000000000000025,0.026561964229627984
0.037000000000000026,0.021675208432735925
0.03800000000000003,0.01445867678177709
0.03900000000000003,0.007460108509049922
0.04000000000000003,0.004662981808574257
0.04100000000000003,0.0060186103437821735
0.04200000000000003,0.01016858086145327
0.04300000000000003,0.016842484306350883
0.04400000000000003,0.02335977099792028
0.04500000000000003,0.025780297982358313
0.046000000000000034,0.02468320558848988
0.047000000000000035,0.024003836266479797
0.048000000000000036,0.02606221841425532
0.04900000000000004,0.03115399793339422
0.05000000000000004,0.037732210333482105
0.05100000000000004,0.04237086103369465
0.05200000000000004,0.04404652456849708
0.05300000000000004,0.04619462706489538
0.05400000000000004,0.051644867194747784
0.05500000000000004,0.05928240352626404
0.05600000000000004,0.0664121445530184
0.057000000000000044,0.07159737186687003
0.058000000000000045,0.07613865903569808
0.059000000000000045,0.08278746785287659
0.060000000000000046,0.0915918239070796
0.06100000000000005,0.09976657358588066
0.06200000000000005,0.10632654983506197
0.06300000000000004,0.11294698710200085
0.06400000000000004,0.12044744256515776
0.06500000000000004,0.12742098130895235
0.06600000000000004,0.13227636830335285
0.06700000000000005,0.13562548502219174
0.06800000000000005,0.13965482084659422
0.06900000000000005,0.14502839921955082
0.07000000000000005,0.15090192062630906
0.07100000000000005,0.15802881977888464
0.07200000000000005,0.1685275336587046
0.07300000000000005,0.1827641201661478
0.07400000000000005,0.1989519722367083
0.07500000000000005,0.215296416575675
0.07600000000000005,0.23091810186350065
0.07700000000000005,0.24504229096982133
0.07800000000000006,0.2571783678009999
0.07900000000000006,0.268787031518525
0.08000000000000006,0.2827875423445457
0.08100000000000006,0.30057114300858345
0.08200000000000006,0.32111041398571966
0.08300000000000006,0.34263294808591116
0.08400000000000006,0.36356972550730643
0.08500000000000006,0.38296924576823144
0.08600000000000006,0.4015789344494575
0.08700000000000006,0.42173229882438024
0.08800000000000006,0.44491826882142627
0.08900000000000007,0.4698649914670581
0.09000000000000007,0.49374810175729017
0.09100000000000007,0.514575839852861
0.09200000000000007,0.5320216120847862
0.09300000000000007,0.5470780577333954
0.09400000000000007,0.5611394102598337
0.09500000000000007,0.574713982968967
0.09600000000000007,0.5874749772044997
0.09700000000000007,0.5999184215948158
0.09800000000000007,0.6138601404333238
0.09900000000000007,0.6304590478004671
0.10000000000000007,0.6483453313370406
0.10100000000000008,0.6645115888525382
0.10200000000000008,0.6770462067995268
0.10300000000000008,0.6868180121458655
0.10400000000000008,0.696579172483218
0.10500000000000008,0.7084392420038665
0.10600000000000008,0.7223309930324459
0.10700000000000008,0.7368408773198974
0.10800000000000008,0.7506711707722817
0.10900000000000008,0.762949234843471
0.11000000000000008,0.7731665223209974
0.11100000000000008,0.7817134267697
0.11200000000000009,0.7901663933555508
0.11300000000000009,0.8002902632151968
0.11400000000000009,0.8122679900772264
0.11500000000000009,0.8241346309606392
0.11600000000000009,0.8337620783046567
0.11700000000000009,0.8413845488690782
0.11800000000000009,0.8491812854405106
0.11900000000000009,0.8583796878759362
0.12000000000000009,0.8676790248039788
0.1210000000000001,0.8744495699194774
0.1220000000000001,0.8769261834720026
0.1230000000000001,0.875360647791746
0.1240000000000001,0.8714046030665913
0.12500000000000008,0.8666954287432285
0.12600000000000008,0.8620296037827027
0.12700000000000009,0.8573752258229353
0.12800000000000009,0.8526256576205775
0.1290000000000001,0.8485084797588411
0.1300000000000001,0.8460446702199835
0.1310000000000001,0.8448690155911117
0.1320000000000001,0.8431410552538776
0.1330000000000001,0.8394650150770661
0.1340000000000001,0.8341585832413208
0.1350000000000001,0.8285173694105834
0.1360000000000001,0.8234730339166474
0.1370000000000001,0.8193809576251626
0.1380000000000001,0.8167324237640101
0.1390000000000001,0.8162044026863802
0.1400000000000001,0.8178696866522085
0.1410000000000001,0.8208910501204749
0.1420000000000001,0.8241804761256837
0.1430000000000001,0.8275351864526027
0.1440000000000001,0.8321924504117473
0.1450000000000001,0.8396204841266327
0.1460000000000001,0.8496576032068729
0.1470000000000001,0.8604816399153417
0.1480000000000001,0.870137583957071
0.1490000000000001,0.8775886620623811
0.1500000000000001,0.8827835211339883
0.1510000000000001,0.8862512283412972
0.1520000000000001,0.8888801319160221
0.1530000000000001,0.8921225137426442
0.1540000000000001,0.8974853670199558
0.1550000000000001,0.9051104144998334
0.1560000000000001,0.9136381762884367
0.1570000000000001,0.9217925543848551
0.1580000000000001,0.929134149829406
0.1590000000000001,0.9353605415510264
0.16000000000000011,0.9402743331558197
0.16100000000000012,0.9446965648609235
0.16200000000000012,0.9503446050708746
0.16300000000000012,0.9584087156798161
0.16400000000000012,0.968630891140315
0.16500000000000012,0.9795342940795796
0.16600000000000012,0.9890681398940584
0.16700000000000012,0.99574853237105
0.16800000000000012,1.0002225992727851
0.16900000000000012,1.005311169208964
0.17000000000000012,1.013640532654512
0.17100000000000012,1.025460950876218
0.17200000000000013,1.0389986107414064
0.17300000000000013,1.0523713536970483
0.17400000000000013,1.0651599806903114
0.17500000000000013,1.0785822630918245
0.17600000000000013,1.0939714076752494
0.17700000000000013,1.1110440937035635
0.17800000000000013,1.1279577690786189
0.17900000000000013,1.1426397803875155
0.18000000000000013,1.1537579986038053
0.18100000000000013,1.1612193481210702
0.18200000000000013,1.1663188443182284
0.18300000000000013,1.171111211975155
0.18400000000000014,1.1773251994058767
0.18500000000000014,1.1854039723442011
0.18600000000000014,1.1939988212814048
0.18700000000000014,1.2007796166426923
0.18800000000000014,1.2044059934681537
0.18900000000000014,1.2053122397695217
0.19000000000000014,1.2043635695576063
0.19100000000000014,1.201622744042451
0.19200000000000014,1.1967101761889936
0.19300000000000014,1.1897417071342797
0.19400000000000014,1.1817267800621734
0.19500000000000015,1.1740459000662553
0.19600000000000015,1.1673137944285663
0.19700000000000015,1.160977253604893
0.19800000000000015,1.1542786990356706
0.19900000000000015,1.147258241697455
0.20000000000000015,1.1406741086886854
0.20100000000000015,1.1353066613063592
0.20200000000000015,1.1313401819055235
0.20300000000000015,1.128168940548174
0.20400000000000015,1.1248650228662394
0.20500000000000015,1.1207376232761388
0.20600000000000016,1.1152608414008014
0.20700000000000016,1.108037994911335
0.20800000000000016,1.0994192990149672
0.20900000000000016,1.090733527449018
0.21000000000000016,1.0833663410203997
0.21100000000000016,1.0775731976806346
0.21200000000000016,1.07228300585901
0.21300000000000016,1.0661478047860362
0.21400000000000016,1.0585639809844642
0.21500000000000016,1.0494880365774444
0.21600000000000016,1.039042060310847
0.21700000000000016,1.0278536514060652
0.21800000000000017,1.0169260653806271
0.21900000000000017,1.0067473256757429
0.22000000000000017,0.9972218965553455
0.22100000000000017,0.9882462227575085
0.22200000000000017,0.9792874780972544
0.22300000000000017,0.9687774742156205
0.22400000000000017,0.9553831352887391
0.22500000000000017,0.9398504698278818
0.22600000000000017,0.9244346606416637
0.22700000000000017,0.9108604116818388
0.22800000000000017,0.8998008597761666
0.22900000000000018,0.891461707707381
0.23000000000000018,0.8856076140552023
0.23100000000000018,0.8815525758650424
0.23200000000000018,0.8786502794051263
0.23300000000000018,0.8768409978852434
0.23400000000000018,0.876729012178514
0.23500000000000018,0.8784859818058165
0.23600000000000018,0.880616409573898
0.23700000000000018,0.8809957609655882
0.23800000000000018,0.8791783830768641
0.23900000000000018,0.8767637342859859
0.24000000000000019,0.8759816128730956
0.2410000000000002,0.8784139031573597
0.2420000000000002,0.8839978303712119
0.2430000000000002,0.8907653406533074
0.2440000000000002,0.8963082458272249
0.2450000000000002,0.8994689691958369
0.2460000000000002,0.9002203278225512
0.2470000000000002,0.8987623510346197
0.2480000000000002,0.8954849128705527
0.2490000000000002,0.8910544299167094
0.25000000000000017,0.8859254148662055
0.25100000000000017,0.880325124917845
0.25200000000000017,0.8747943795144775
0.25300000000000017,0.8700070727275129
0.25400000000000017,0.8661891663231301
0.25500000000000017,0.8633273180287616
0.25600000000000017,0.8616272091408866
0.2570000000000002,0.8614392393678519
0.2580000000000002,0.8630456538751483
0.2590000000000002,0.8664776079925657
0.2600000000000002,0.8713757115059875
0.2610000000000002,0.877102350328105
0.2620000000000002,0.8827504099521989
0.2630000000000002,0.8872660727680923
0.2640000000000002,0.8904186632866545
0.2650000000000002,0.8934663794214414
0.2660000000000002,0.8980883795816716
0.2670000000000002,0.9048497559725188
0.2680000000000002,0.9129329720232064
0.2690000000000002,0.9208655699565759
0.2700000000000002,0.9273272475379902
0.2710000000000002,0.9316932684107838
0.2720000000000002,0.9342761388007012
0.2730000000000002,0.9361699526024688
0.2740000000000002,0.9384746842284433
0.2750000000000002,0.9413555470042951
0.2760000000000002,0.9440702793596912
0.2770000000000002,0.9459626809314233
0.2780000000000002,0.947019187477673
0.2790000000000002,0.9473195497625281
0.2800000000000002,0.9464446284202391
0.2810000000000002,0.9440556684730561
0.2820000000000002,0.9409130473760986
0.2830000000000002,0.9385599855707997
0.2840000000000002,0.9381280962267182
0.2850000000000002,0.9402163085365807
0.2860000000000002,0.9454419173134202
0.2870000000000002,0.9541410483070102
0.2880000000000002,0.965950356181894
0.2890000000000002,0.9802192878728465
0.2900000000000002,0.9963090163211128
0.2910000000000002,1.0135003068720976
0.2920000000000002,1.0313479696297974
0.2930000000000002,1.0498450387113656
0.2940000000000002,1.068732491007124
0.2950000000000002,1.0875474125759406
0.2960000000000002,1.1068734875861548
0.2970000000000002,1.1283654954574156
0.2980000000000002,1.1530447073711374
0.2990000000000002,1.1803930272496004
0.3000000000000002,1.2089387967877392
0.3010000000000002,1.236881839281942
0.3020000000000002,1.2625585316017627
0.3030000000000002,1.285150186281973
0.3040000000000002,1.304926381022625
0.3050000000000002,1.3225411147465063
0.3060000000000002,1.3382607820043788
0.3070000000000002,1.352077699348578
0.3080000000000002,1.3642373920335973
0.3090000000000002,1.375195500664446
0.3100000000000002,1.3853347412902963
0.3110000000000002,1.39511765598257
0.3120000000000002,1.4051611091183263
0.3130000000000002,1.4159465442462462
0.3140000000000002,1.4277553117908248
0.3150000000000002,1.4407725403052347
0.3160000000000002,1.4550568530330297
0.3170000000000002,1.4705726796538947
0.3180000000000002,1.487053834386557
0.31900000000000023,1.5037383481219329
0.32000000000000023,1.5198162302106544
0.32100000000000023,1.535261538003675
0.32200000000000023,1.5508963410558017
0.32300000000000023,1.5677812297685387
0.32400000000000023,1.5864853517836106
0.32500000000000023,1.6065663492046973
0.32600000000000023,1.6268579861973993
0.32700000000000023,1.646334648589286
0.32800000000000024,1.6646284640686262
0.32900000000000024,1.6821327726812856
0.33000000000000024,1.699740007480944
0.33100000000000024,1.7180658516110159
0.33200000000000024,1.7369804085380627
0.33300000000000024,1.7559067806244517
0.33400000000000024,1.7739796345395786
0.33500000000000024,1.789968961030978
0.33600000000000024,1.802838524961547
0.33700000000000024,1.8125274679445051
0.33800000000000024,1.8198671766041592
0.33900000000000025,1.825775221188047
0.34000000000000025,1.8307553657561946
0.34100000000000025,1.8352819578874344
0.34200000000000025,1.840335307334727
0.34300000000000025,1.8469341669199881
0.34400000000000025,1.85528701231719
0.34500000000000025,1.8650522880226141
0.34600000000000025,1.8761110558090919
0.34700000000000025,1.8883760421729463
0.34800000000000025,1.9012475619527043
0.34900000000000025,1.9140470503490443
0.35000000000000026,1.9268641666826098
0.35100000000000026,1.9405375345803295
0.35200000000000026,1.9559691563119754
0.35300000000000026,1.97367896022388
0.35400000000000026,1.9938361375994202
0.35500000000000026,2.016670962314885
0.35600000000000026,2.0426178484850426
0.35700000000000026,2.071383389155469
0.35800000000000026,2.101271469365756
0.35900000000000026,2.1304112047944157
0.36000000000000026,2.1579980935282173
0.36100000000000027,2.1837365260584574
0.36200000000000027,2.2074709798351457
0.36300000000000027,2.229842657208374
0.36400000000000027,2.2518018810812035
0.36500000000000027,2.2731422455970054
0.36600000000000027,2.292467963614694
0.36700000000000027,2.3086196607528877
0.36800000000000027,2.321651999010364
0.36900000000000027,2.3325621533693868
0.3700000000000003,2.342471456094539
0.3710000000000003,2.3520838938503
0.3720000000000003,2.361615277975446
0.3730000000000003,2.3711426469969776
0.3740000000000003,2.380928350673261
0.3750000000000003,2.391162509604305
0.3760000000000003,2.40183290647817
0.3770000000000003,2.4132128170743172
0.3780000000000003,2.425644020607301
0.3790000000000003,2.438688405087753
0.3800000000000003,2.4515654230558
0.3810000000000003,2.46415712404271
0.3820000000000003,2.4765176448224984
0.3830000000000003,2.4880420370320557
0.3840000000000003,2.4982080175279773
0.3850000000000003,2.5077505801428113
0.3860000000000003,2.518321802048786
0.3870000000000003,2.53100699920059
0.3880000000000003,2.5456726554608484
0.3890000000000003,2.5616688549530005
0.3900000000000003,2.5781285901202216
0.3910000000000003,2.593564907194375
0.3920000000000003,2.606583193606057
0.3930000000000003,2.6168433196261494
0.3940000000000003,2.6243427614808694
0.3950000000000003,2.6289348748967227
0.3960000000000003,2.631124921382079
0.3970000000000003,2.6315862659464235
0.3980000000000003,2.6300614696133873
0.3990000000000003,2.626266872270176
0.4000000000000003,2.620821814253357
0.4010000000000003,2.614599274999848
0.4020000000000003,2.608640023266278
0.4030000000000003,2.6039725002702068
0.4040000000000003,2.599927000219325
0.4050000000000003,2.5944525350940926
0.4060000000000003,2.5871272605136566
0.4070000000000003,2.57956598309267
0.4080000000000003,2.572988837733543
0.4090000000000003,2.567861891910474
0.4100000000000003,2.5652218962654936
0.4110000000000003,2.5664093507932866
0.4120000000000003,2.571990654793933
0.4130000000000003,2.5817112017708004
0.4140000000000003,2.595110464967779
0.4150000000000003,2.6115966646798916
0.4160000000000003,2.6298261147774697
0.4170000000000003,2.648058015451932
0.4180000000000003,2.6655557067348585
0.4190000000000003,2.682372413557993
0.4200000000000003,2.6981638207398393
0.4210000000000003,2.712758685297842
0.4220000000000003,2.726701501970177
0.4230000000000003,2.7401082246753394
0.4240000000000003,2.752118535921505
0.4250000000000003,2.761490779355267
0.4260000000000003,2.767619581055224
0.4270000000000003,2.771855779685533
0.4280000000000003,2.7765145794595907
0.4290000000000003,2.781753920236754
0.4300000000000003,2.7857887177042056
0.4310000000000003,2.788097503232821
0.43200000000000033,2.7896991098545487
0.43300000000000033,2.791126804938921
0.43400000000000033,2.7925951508836584
0.43500000000000033,2.795246586992997
0.43600000000000033,2.800244258267751
0.43700000000000033,2.8071762583261535
0.43800000000000033,2.8147132047324566
0.43900000000000033,2.822000278941047
0.44000000000000034,2.8284155225286787
0.44100000000000034,2.8338068435257755
0.44200000000000034,2.839898737068134
0.44300000000000034,2.849030284902773
0.44400000000000034,2.8612390773004224
0.44500000000000034,2.8749374016838383
0.44600000000000034,2.889080431949109
0.44700000000000034,2.902215558493079
0.44800000000000034,2.9119112889221777
0.44900000000000034,2.9172950130282973
0.45000000000000034,2.919713178951561
0.45100000000000035,2.9204535730218266
0.45200000000000035,2.920386047144269
0.45300000000000035,2.9207269091283696
0.45400000000000035,2.921740940993709
0.45500000000000035,2.9222402146852047
0.45600000000000035,2.9214219698118455
0.45700000000000035,2.919492628879871
0.45800000000000035,2.916740669261177
0.45900000000000035,2.9134290671749277
0.46000000000000035,2.9098012425141024
0.46100000000000035,2.9053524444663683
0.46200000000000035,2.898461086811865
0.46300000000000036,2.8870583889564827
0.46400000000000036,2.8705817652460497
0.46500000000000036,2.8514552500915054
0.46600000000000036,2.8329098938493984
0.46700000000000036,2.8158822087236706
0.46800000000000036,2.800698986312689
0.46900000000000036,2.7900721609703516
0.47000000000000036,2.7865577138874498
0.47100000000000036,2.788559143461681
0.47200000000000036,2.7924223508931956
0.47300000000000036,2.7971867370708496
0.47400000000000037,2.8041171490431274
0.47500000000000037,2.812685099934542
0.47600000000000037,2.820404267296932
0.47700000000000037,2.8261737199159667
0.47800000000000037,2.8307257137989894
0.47900000000000037,2.8341916725099545
0.48000000000000037,2.835790226762471
0.48100000000000037,2.835493634268555
0.4820000000000004,2.8341720498966394
0.4830000000000004,2.832232217640735
0.4840000000000004,2.8293394268867464
0.4850000000000004,2.825719097496921
0.4860000000000004,2.8222334628665284
0.4870000000000004,2.818470577752985
0.4880000000000004,2.812836208037745
0.4890000000000004,2.805017484432559
0.4900000000000004,2.7959945206118997
0.4910000000000004,2.786300073342905
0.4920000000000004,2.7765426796680495
0.4930000000000004,2.768007397322236
0.4940000000000004,2.761280551198097
0.4950000000000004,2.755857571285249
0.4960000000000004,2.7509884917533625
0.4970000000000004,2.7459615907471084
0.4980000000000004,2.740947401658561
0.4990000000000004,2.737730353284815
0.5000000000000003,2.7379453356607426
0.5010000000000003,2.741112080009577
0.5020000000000003,2.745447631915535
0.5030000000000003,2.749467892058284
0.5040000000000003,2.752113088489541
0.5050000000000003,2.7522166921891893
0.5060000000000003,2.748609892042577
0.5070000000000003,2.741248894263612
0.5080000000000003,2.7318910083484402
0.5090000000000003,2.7222538134812266
0.5100000000000003,2.7118029574321656
0.5110000000000003,2.6988277417726487
0.5120000000000003,2.6827027370066276
0.5130000000000003,2.6636786622238944
0.5140000000000003,2.64191364778115
0.5150000000000003,2.6179061393916587
0.5160000000000003,2.5927005251583948
0.5170000000000003,2.567090133613437
0.5180000000000003,2.5411152024791153
0.5190000000000003,2.5139912987917548
0.5200000000000004,2.484326259995176
0.5210000000000004,2.4512072632108084
0.5220000000000004,2.4153216042470063
0.5230000000000004,2.3786442184657446
0.5240000000000004,2.343208155560486
0.5250000000000004,2.310359592947119
0.5260000000000004,2.280688861954881
0.5270000000000004,2.254096927514123
0.5280000000000004,2.229923694514925
0.5290000000000004,2.207406560254728
0.5300000000000004,2.186153008346631
0.5310000000000004,2.166116711276634
0.5320000000000004,2.147430854298966
0.5330000000000004,2.130247618554362
0.5340000000000004,2.114116353027683
0.5350000000000004,2.0977941379773184
0.5360000000000004,2.080289327607968
0.5370000000000004,2.0614802009148168
0.5380000000000004,2.0418560465144218
0.5390000000000004,2.02291158384465
0.5400000000000004,2.006891476255409
0.5410000000000004,1.9948503348330888
0.5420000000000004,1.9861330611162265
0.5430000000000004,1.979770196871383
0.5440000000000004,1.9748864536940007
0.5450000000000004,1.9705093304313959
0.5460000000000004,1.965891486031517
0.5470000000000004,1.9606558555929356
0.5480000000000004,1.9551995277665717
0.5490000000000004,1.9507604117179551
0.5500000000000004,1.9483317639089166
0.5510000000000004,1.9486466544583092
0.5520000000000004,1.9527820432717165
0.5530000000000004,1.9605443718985003
0.5540000000000004,1.9694878964276126
0.5550000000000004,1.9775759411844023
0.5560000000000004,1.985226491163694
0.5570000000000004,1.9935167731089511
0.5580000000000004,2.0019636738516153
0.5590000000000004,2.008857369366052
0.5600000000000004,2.0129471933686585
0.5610000000000004,2.0147016305018774
0.5620000000000004,2.016013860204373
0.5630000000000004,2.017890161334722
0.5640000000000004,2.0190737809564063
0.5650000000000004,2.01864299629658
0.5660000000000004,2.0182782419331273
0.5670000000000004,2.01952795183517
0.5680000000000004,2.021276657460845
0.5690000000000004,2.021800309233955
0.5700000000000004,2.0206331114782645
0.5710000000000004,2.0185287730363926
0.5720000000000004,2.01795048628389
0.5730000000000004,2.0217070407657736
0.5740000000000004,2.0303872335213864
0.5750000000000004,2.043295383029148
0.5760000000000004,2.059650059545107
0.5770000000000004,2.0771537435972975
0.5780000000000004,2.093227223108709
0.5790000000000004,2.107989765337583
0.5800000000000004,2.1229327794378774
0.5810000000000004,2.1383610746237522
0.5820000000000004,2.153833624872854
0.5830000000000004,2.1685990243302355
0.5840000000000004,2.1813647172407102
0.5850000000000004,2.1916589994675846
0.5860000000000004,2.200366988887437
0.5870000000000004,2.2077100704747776
0.5880000000000004,2.212569890677901
0.5890000000000004,2.214527601168269
0.5900000000000004,2.214585864409253
0.5910000000000004,2.213676197172438
0.5920000000000004,2.2121386702666856
0.5930000000000004,2.2101714664596885
0.5940000000000004,2.207788518637111
0.5950000000000004,2.2056807270885748
0.5960000000000004,2.206025828972414
0.5970000000000004,2.210491068909772
0.5980000000000004,2.2186616025929693
0.5990000000000004,2.229817256385644
0.6000000000000004,2.24371811863148
0.6010000000000004,2.2591971970467077
0.6020000000000004,2.274622235803463
0.6030000000000004,2.289215880471406
0.6040000000000004,2.302882376677379
0.6050000000000004,2.3162955743070635
0.6060000000000004,2.330550630973571
0.6070000000000004,2.3454962775595183
0.6080000000000004,2.360285542674629
0.6090000000000004,2.3751703062186373
0.6100000000000004,2.3900845717791572
0.6110000000000004,2.4032640964045897
0.6120000000000004,2.413372399516
0.6130000000000004,2.4206824764638557
0.6140000000000004,2.425883219898413
0.6150000000000004,2.42974744854241
0.6160000000000004,2.4328833336210134
0.6170000000000004,2.4351948047251293
0.6180000000000004,2.436779608408587
0.6190000000000004,2.4381340754546224
0.6200000000000004,2.4390882240215612
0.6210000000000004,2.4395088443580866
0.6220000000000004,2.440325885204857
0.6230000000000004,2.4424761903541157
0.6240000000000004,2.445988690120736
0.6250000000000004,2.4503484551923664
0.6260000000000004,2.455063348378909
0.6270000000000004,2.4603021747445406
0.6280000000000004,2.4669836004773815
0.6290000000000004,2.4761106645098274
0.6300000000000004,2.4883568680589025
0.6310000000000004,2.5036584559203363
0.6320000000000005,2.5207354626312277
0.6330000000000005,2.5375113216328398
0.6340000000000005,2.5519406038247623
0.6350000000000005,2.5625798683468237
0.6360000000000005,2.569239707118028
0.6370000000000005,2.573101708398798
0.6380000000000005,2.5757182570795596
0.6390000000000005,2.577822053057016
0.6400000000000005,2.5790314816739737
0.6410000000000005,2.578613814401999
0.6420000000000005,2.5763838029346413
0.6430000000000005,2.5729328848456867
0.6440000000000005,2.5693730741632463
0.6450000000000005,2.5665883311498083
0.6460000000000005,2.5645622787360174
0.6470000000000005,2.562959613770663
0.6480000000000005,2.5618073744316594
0.6490000000000005,2.5610819702771974
0.6500000000000005,2.5607673310914816
0.6510000000000005,2.5613747269352767
0.6520000000000005,2.5633330289062304
0.6530000000000005,2.5664562581120514
0.6540000000000005,2.5705875569629653
0.6550000000000005,2.5760069073126677
0.6560000000000005,2.5829015832223705
0.6570000000000005,2.5903320587445213
0.6580000000000005,2.5960326556256947
0.6590000000000005,2.5987189723168624
0.6600000000000005,2.6000988375204077
0.6610000000000005,2.6023682001590163
0.6620000000000005,2.605052422477255
0.6630000000000005,2.606894227185337
0.6640000000000005,2.6086727958110267
0.6650000000000005,2.6113951572445933
0.6660000000000005,2.6139354446690977
0.6670000000000005,2.614998434708228
0.6680000000000005,2.6154320206656507
0.6690000000000005,2.616400299584545
0.6700000000000005,2.617404997972059
0.6710000000000005,2.6180906891977425
0.6720000000000005,2.61935566283151
0.6730000000000005,2.621201467803194
0.6740000000000005,2.6224035101705554
0.6750000000000005,2.6225621482158004
0.6760000000000005,2.621940785539618
0.6770000000000005,2.6205140145045536
0.6780000000000005,2.6189372582791446
0.6790000000000005,2.6186985005220977
0.6800000000000005,2.6205513960376057
0.6810000000000005,2.6240273751028225
0.6820000000000005,2.6283932076975156
0.6830000000000005,2.633311921150462
0.6840000000000005,2.6386634734514876
0.6850000000000005,2.6442666918386597
0.6860000000000005,2.6499011205636283
0.6870000000000005,2.6551071164956803
0.6880000000000005,2.6590747909695387
0.6890000000000005,2.6612896431275432
0.6900000000000005,2.66189107328917
0.6910000000000005,2.6612845376816208
0.6920000000000005,2.660239444467938
0.6930000000000005,2.6601724146180286
0.6940000000000005,2.6624663810874667
0.6950000000000005,2.667490687175699
0.6960000000000005,2.674257531968201
0.6970000000000005,2.680894558796111
0.6980000000000005,2.6859553505054987
0.6990000000000005,2.6894164590425658
0.7000000000000005,2.692118469893417
0.7010000000000005,2.694754571404382
0.7020000000000005,2.6978854330510553
0.7030000000000005,2.7022330821249265
0.7040000000000005,2.7080228795564976
0.7050000000000005,2.714252884931575
0.7060000000000005,2.719810775655411
0.7070000000000005,2.725145204822324
0.7080000000000005,2.731107387943352
0.7090000000000005,2.7370080595055
0.7100000000000005,2.7420902458980203
0.7110000000000005,2.7469011858595103
0.7120000000000005,2.751103931331722
0.7130000000000005,2.7530814807607853
0.7140000000000005,2.752837723832734
0.7150000000000005,2.7518533481785274
0.7160000000000005,2.750693179397125
0.7170000000000005,2.7498698438940896
0.7180000000000005,2.7509193982285876
0.7190000000000005,2.754352751359417
0.7200000000000005,2.7591254709395496
0.7210000000000005,2.764527901479562
0.7220000000000005,2.770012510793151
0.7230000000000005,2.774586865890933
0.7240000000000005,2.7784227260263394
0.7250000000000005,2.7829067531779206
0.7260000000000005,2.788564798246962
0.7270000000000005,2.794845540595825
0.7280000000000005,2.801024178177598
0.7290000000000005,2.8065732976577884
0.7300000000000005,2.812052677854525
0.7310000000000005,2.8187466401181513
0.7320000000000005,2.8265744268356037
0.7330000000000005,2.8345696087209973
0.7340000000000005,2.843408244062827
0.7350000000000005,2.854740681926381
0.7360000000000005,2.8683123577259724
0.7370000000000005,2.882038128828491
0.7380000000000005,2.8946958614468308
0.7390000000000005,2.9065379568862904
0.7400000000000005,2.9171980402339166
0.7410000000000005,2.9255437186567628
0.7420000000000005,2.932253488358227
0.7430000000000005,2.939494238282062
0.7440000000000005,2.9475359887594417
0.7450000000000006,2.9551996432835246
0.7460000000000006,2.9632076031761017
0.7470000000000006,2.973249640699544
0.7480000000000006,2.9852402982025565
0.7490000000000006,2.998688188237561
0.7500000000000006,3.0139669287413886
0.7510000000000006,3.030158234367299
0.7520000000000006,3.045112568265683
0.7530000000000006,3.0582189929495556


==> data/dataVelYxi0SqueezeE100D41G160c0045YE105103DoubleAtMaxDT5x10m3.csv <==
0,0.
0.005,0.00008733393489520215
0.01,0.001074439965162501
0.015,0.0057573805506095895
0.02,0.01746727233933418
0.025,0.03269958851165242
0.030000000000000002,0.03915759976536742
0.035,0.03247481902818367
0.04,0.025719807338384748
0.045,0.026739073067470424
0.049999999999999996,0.0308925426447506
0.05499999999999999,0.04715700931869159
0.05999999999999999,0.08598321879428539
0.06499999999999999,0.13114828999837255
0.06999999999999999,0.1715125459580331
0.075,0.2199947337072323
0.08,0.2836187296785754
0.085,0.36256718879703126
0.09000000000000001,0.4570057892269241
0.09500000000000001,0.5590471212217861
0.10000000000000002,0.655033713961168
0.10500000000000002,0.7286044511644358
0.11000000000000003,0.7763579089642517
0.11500000000000003,0.8124620208091101
0.12000000000000004,0.841167233405554
0.12500000000000003,0.8574247852712942
0.13000000000000003,0.865293664284401
0.13500000000000004,0.8636490206208675
0.14000000000000004,0.8520805007400002
0.14500000000000005,0.8428702225516134
0.15000000000000005,0.8505088650907824
0.15500000000000005,0.8845950105845809
0.16000000000000006,0.9391355737604264
0.16500000000000006,0.994697614371001
0.17000000000000007,1.040838969736003
0.17500000000000007,1.0803117995532732
0.18000000000000008,1.1172936811409475
0.18500000000000008,1.1531455768421393
0.19000000000000009,1.1850403363940847
0.1950000000000001,1.2020695789660563
0.2000000000000001,1.1902781015014954
0.2050000000000001,1.146075035662018
0.2100000000000001,1.0834136082982955
0.2150000000000001,1.023617603744305
0.2200000000000001,0.980044622579022
0.22500000000000012,0.9536679090300859
0.23000000000000012,0.9328709219646257
0.23500000000000013,0.9040045661660361
0.24000000000000013,0.8688870544783427
0.24500000000000013,0.8443005307997528
0.2500000000000001,0.8471402936958723
0.2550000000000001,0.8763268598067503
0.2600000000000001,0.9106394518862764
0.2650000000000001,0.9302887112116722
0.27000000000000013,0.931214374140262
0.27500000000000013,0.9244059374515088
0.28000000000000014,0.9294667876156071
0.28500000000000014,0.962061882772623
0.29000000000000015,1.0227366200494168
0.29500000000000015,1.0991782190353427
0.30000000000000016,1.1792792558539917
0.30500000000000016,1.259682166578777
0.31000000000000016,1.344129888456445
0.31500000000000017,1.4372418466663044
0.3200000000000002,1.5390871990416513
0.3250000000000002,1.6408174812098748
0.3300000000000002,1.7267181143460546
0.3350000000000002,1.787603365524634
0.3400000000000002,1.8325047500537912
0.3450000000000002,1.8816928892782885
0.3500000000000002,1.9488716799367491
0.3550000000000002,2.033640145509255
0.3600000000000002,2.126992920086782
0.3650000000000002,2.2193923374558304
0.3700000000000002,2.3054942482102048
0.3750000000000002,2.384783396948987
0.3800000000000002,2.4606904207062974
0.38500000000000023,2.5351389108508022
0.39000000000000024,2.5998555760597366
0.39500000000000024,2.6401553917811986
0.40000000000000024,2.6500934128585283
0.40500000000000025,2.6387343364869156
0.41000000000000025,2.6273145856704345
0.41500000000000026,2.6370123689714093
0.42000000000000026,2.6681348207383224
0.42500000000000027,2.7049669169211774
0.43000000000000027,2.7386342540330753
0.4350000000000003,2.7700055703638657
0.4400000000000003,2.8052328596199887
0.4450000000000003,2.849416499492615
0.4500000000000003,2.8937145999080536
0.4550000000000003,2.9204170203386117
0.4600000000000003,2.918300176808554
0.4650000000000003,2.887967705914487
0.4700000000000003,2.843923796653575
0.4750000000000003,2.80534222250342
0.4800000000000003,2.781046429951616
0.4850000000000003,2.7667828770194434
0.4900000000000003,2.751176675352608
0.49500000000000033,2.7319226351033135
0.5000000000000003,2.7168855415299467
0.5050000000000003,2.7005887254745935
0.5100000000000003,2.6674397865438153
0.5150000000000003,2.6121138359509595
0.5200000000000004,2.5328538490584567
0.5250000000000004,2.4266812475833603
0.5300000000000004,2.3035113738994837
0.5350000000000004,2.1831938086791487
0.5400000000000004,2.0759176042678824
0.5450000000000004,1.9867691420866271
0.5500000000000004,1.9352931703886767
0.5550000000000004,1.9363623092709148
0.5600000000000004,1.9685587094178922
0.5650000000000004,1.9980004763807322
0.5700000000000004,2.02141733170811
0.5750000000000004,2.057241491991768
0.5800000000000004,2.108151094999625
0.5850000000000004,2.158977085133945
0.5900000000000004,2.1988842336941867
0.5950000000000004,2.230177381103664
0.6000000000000004,2.265131642691334
0.6050000000000004,2.308955533051813
0.6100000000000004,2.3499406823096693
0.6150000000000004,2.3816375971724324
0.6200000000000004,2.4133775188034705
0.6250000000000004,2.45364732070816
0.6300000000000004,2.4993417323606173
0.6350000000000005,2.5373818260741605
0.6400000000000005,2.554555012515648
0.6450000000000005,2.554595430964362
0.6500000000000005,2.5629234052809293
0.6550000000000005,2.5934200735626716
0.6600000000000005,2.623595452849412
0.6650000000000005,2.6296651830908355
0.6700000000000005,2.6157969184628995
0.6750000000000005,2.6011915827900394
0.6800000000000005,2.6077143145591988
0.6850000000000005,2.6388160157842697
0.6900000000000005,2.6668061265212764
0.6950000000000005,2.6683024146334886
0.7000000000000005,2.6595522699461003
0.7050000000000005,2.6750420090248714
0.7100000000000005,2.7206072319742334
0.7150000000000005,2.767351666646069
0.7200000000000005,2.7883671943221944
0.7250000000000005,2.790171454397384
0.7300000000000005,2.805016117851001
0.7350000000000005,2.852419047266687
0.7400000000000005,2.9157501114062714
0.7450000000000006,2.964918746621567
0.7500000000000006,2.9965358056977305
0.7550000000000006,3.037726892175279
0.7600000000000006,3.1123847892645915
0.7650000000000006,3.2114972687074093
0.7700000000000006,3.3030813360767994
0.7750000000000006,3.373044011154154
0.7800000000000006,3.4388942104522564
0.7850000000000006,3.517920146306726
0.7900000000000006,3.595252638472104
0.7950000000000006,3.63431118770382
0.8000000000000006,3.612836512261703
0.8050000000000006,3.536213467711501
0.8100000000000006,3.431529398352649
0.8150000000000006,3.3279514207533443
0.8200000000000006,3.2228480430566844
0.8250000000000006,3.094764121166594
0.8300000000000006,2.954182169792493
0.8350000000000006,2.8416886230273546
0.8400000000000006,2.772809537873861
0.8450000000000006,2.710209859711232
0.8500000000000006,2.6238975718126474
0.8550000000000006,2.553505220677338
0.8600000000000007,2.535364909433803
0.8650000000000007,2.5274730930188434
0.8700000000000007,2.4896368162793134
0.8750000000000007,2.4459333004514687
0.8800000000000007,2.4268125316573608
0.8850000000000007,2.4299964980270317
0.8900000000000007,2.4497247685554107
0.8950000000000007,2.485137367772804
0.9000000000000007,2.529508217261878
0.9050000000000007,2.581354351674551
0.9100000000000007,2.645134420415878


==> data/dataVelYxi0SqueezeE100D41G160c0045YE105103DoubleAtMaxDTinfinity.csv <==
0,0.
0.01,0.0015988385575579531
0.02,0.010703511395270674
0.03,0.028566273519983143
0.042499999999999996,0.041938598880858186
0.05499999999999999,0.05477243056117337
0.06749999999999999,0.12878775288820027
0.08312499999999999,0.32833834172511994
0.09874999999999999,0.5732752907441487
0.11437499999999999,0.7890589036160454
0.13390625,0.913023051905566
0.1534375,0.9242485927099614
0.17296875,1.017300217149458
0.1973828125,1.1895025614450265
0.221796875,1.0886886437042893
0.2462109375,0.8729641247718493
0.276728515625,0.886636296133583
0.2919873046875,1.1211169657844973
0.30724609375,1.291978935256837
0.326319580078125,1.5401700955911788
0.34539306640625,1.9001768908490742
0.364466552734375,2.2738280932154686
0.38830841064453125,2.614353428080796
0.4121502685546875,2.7596948576530393
0.42407119750976563,2.7010047812926796
0.4389723587036133,2.754959841960921
0.45387351989746094,2.756177178164826
0.4687746810913086,2.6983298590221065
0.48740113258361817,2.572842722795126
0.5060275840759277,2.5334333671843847
0.5246540355682373,2.4882668235304513
0.5362955677509308,2.4542047911282756
0.5479370999336243,2.34419911919901
0.5595786321163178,2.180074915570657
0.5741305473446846,2.103561472789597
0.581406504958868,2.1062125956572078
0.5886824625730515,2.12890084239279
0.5977774095907807,2.1659254986130665
0.60687235660851,2.202533478027716
0.6159673036262393,2.2886999591414954
0.6273359873984009,2.3810098046484724
0.6387046711705625,2.403973991276445
0.6500733549427241,2.479458290837783
0.6642842096579261,2.602593896699036
0.6784950643731281,2.6265594471173523
0.6927059190883301,2.6480118211067714
0.7015877032853314,2.656651828240298
0.7104694874823326,2.656035194232811
0.7193512716793339,2.6627119662090424
0.7304535019255854,2.736015888642284
0.741555732171837,2.8378658474896596
0.7526579624180886,2.93644371745976
0.766535750225903,3.1235136551334817
0.7804135380337175,3.3044149018096367
0.794291325841532,3.424776862285872
0.8116385606013,3.566736803333368
0.8289857953610681,3.4456757545919863
0.8376594127409521,3.19892503578782
0.8485014344658072,2.847886781909368
0.8539224453282347,2.6533845752767147
0.8593434561906622,2.455813817586724
0.8661197197686966,2.256665613919161
0.8695078515577138,2.1844058227814194
0.872895983346731,2.136184333145857
0.8771311480830025,2.086635384449205
0.881366312819274,2.034219640255019
0.8856014775555455,1.986640862609914
0.8882484555157153,1.9620514723119442
0.890895433475885,1.9407871978489795
0.8935424114360546,1.9254478792682619
0.8968511338862667,1.917187764899927
0.9001598563364788,1.915165218868621
0.9034685787866908,1.9053592015890852
0.907604481849456,1.876241719280402
0.9117403849122211,1.8481645154989639
0.9158762879749862,1.8294618809344732
0.9210461668034426,1.7961099656680637
0.9262160456318991,1.7567211790288704
0.9288009850461273,1.7427496176814685
0.9320321593139126,1.7276849146973117
0.9352633335816979,1.712149292833844
0.9384945078494832,1.7024141507799733
0.9425334756842147,1.7032070001036912
0.9465724435189463,1.7126448107979624
0.9506114113536779,1.7216743779208896
0.9556601211470923,1.73149385529721
0.9607088309405067,1.7399371756696416
0.9657575407339212,1.7414253240919069
0.9720684279756893,1.7448882929215528
0.9783793152174574,1.7556159853365285
0.9799570370278994,1.7577700104724008
0.9809431131594256,1.7581194937444906
0.9814361512251888,1.7580043470339912


==> data/dataVelxi0SqueezeE100D41G160c0045YE105103DoubleAtMaxDT1x10m2.csv <==
0,0.
0.01,-0.0016434205042702413
0.02,-0.010996202206092426
0.03,-0.029300639863023968
0.04,-0.04085807641097691
0.05,-0.04302344161320419
0.060000000000000005,-0.07359381711670693
0.07,-0.16075564081981758
0.08,-0.29168551415268407
0.09,-0.4453781165244432
0.09999999999999999,-0.6063765866758046
0.10999999999999999,-0.760548161382587
0.11999999999999998,-0.8672308812944038
0.12999999999999998,-0.8841129797668043
0.13999999999999999,-0.857024870078354
0.15,-0.8765408557548832
0.16,-0.9426490566783001
0.17,-1.017702057560117
0.18000000000000002,-1.0983420947315812
0.19000000000000003,-1.1781207780721603
0.20000000000000004,-1.2022691714568647
0.21000000000000005,-1.133954482624227
0.22000000000000006,-1.0124479029915097
0.23000000000000007,-0.9197945368811301
0.24000000000000007,-0.8769832373556715
0.25000000000000006,-0.8595677849681668
0.26000000000000006,-0.8722402673651815
0.2700000000000001,-0.9327095983020186
0.2800000000000001,-1.0050704738677996
0.2900000000000001,-1.050405825404588
0.3000000000000001,-1.118193883003266
0.3100000000000001,-1.2897386660282772
0.3200000000000001,-1.5213597258832265
0.3300000000000001,-1.7124542706326746
0.34000000000000014,-1.8630854204445098
0.35000000000000014,-2.018660706494107
0.36000000000000015,-2.163087094251531
0.37000000000000016,-2.272957482573738
0.38000000000000017,-2.3900282771566994
0.3900000000000002,-2.5608767180967433
0.4000000000000002,-2.7152061160006817
0.4100000000000002,-2.757030335619217
0.4200000000000002,-2.7293886641477942
0.4300000000000002,-2.7241972148826203
0.4400000000000002,-2.7351041075347546
0.45000000000000023,-2.7535162737816563
0.46000000000000024,-2.80359799546284
0.47000000000000025,-2.8585280468756267
0.48000000000000026,-2.8538103551414995
0.49000000000000027,-2.7565085709320374
0.5000000000000002,-2.635962372454205
0.5100000000000002,-2.560671336562445
0.5200000000000002,-2.4824620090457774
0.5300000000000002,-2.375702159134871
0.5400000000000003,-2.2614960380164573
0.5500000000000003,-2.133500074376399
0.5600000000000003,-2.020268330269754
0.5700000000000003,-1.978714764928428
0.5800000000000003,-2.0299458955239422
0.5900000000000003,-2.135766921961278
0.6000000000000003,-2.232110845832432
0.6100000000000003,-2.3212909113126767
0.6200000000000003,-2.4206334430792995
0.6300000000000003,-2.4852262539240355
0.6400000000000003,-2.501516279700968
0.6500000000000004,-2.544008113200873
0.6600000000000004,-2.605701171433521
0.6700000000000004,-2.6193548473379873
0.6800000000000004,-2.6180282088214515
0.6900000000000004,-2.6559375141899504
0.7000000000000004,-2.686396782443077
0.7100000000000004,-2.681680259569407
0.7200000000000004,-2.7169733864025365
0.7300000000000004,-2.8045656754615442
0.7400000000000004,-2.881307445363799
0.7500000000000004,-2.9744099078489437
0.7600000000000005,-3.1243352440623737
0.7700000000000005,-3.26562947323482
0.7800000000000005,-3.364176108639181
0.7900000000000005,-3.4697559795195
0.8000000000000005,-3.558658545342818
0.8100000000000005,-3.5494865750797566
0.8200000000000005,-3.4309570296942447
0.8300000000000005,-3.2207852788002147
0.8400000000000005,-2.907004702178857
0.8500000000000005,-2.553316480104532
0.8600000000000005,-2.3467066784321484
0.8700000000000006,-2.3462593271494994
0.8800000000000006,-2.4018028146575507
0.8900000000000006,-2.4670587181211188
0.9000000000000006,-2.563363171633176
0.9100000000000006,-2.629463290989643
0.9200000000000006,-2.669818918232071
0.9300000000000006,-2.7725161700275907
0.9400000000000006,-2.9280579722570046
0.9500000000000006,-3.0793617735352155
0.9600000000000006,-3.206368183258465
0.9700000000000006,-3.162466361117842
0.9800000000000006,-2.715738389001328
0.9900000000000007,-2.024955427222011
1.0000000000000007,-1.3780351497324392


==> data/dataVelxi0SqueezeE100D41G160c0045YE105103DoubleAtMaxDT5x10m3.csv <==
0,0.
0.005,-0.00008733393489520215
0.01,-0.001074439965162501
0.015,-0.0057573805506095895
0.02,-0.01746727233933418
0.025,-0.03269958851165242
0.030000000000000002,-0.03915759976536742
0.035,-0.03247481902818367
0.04,-0.025719807338384748
0.045,-0.026739073067470424
0.049999999999999996,-0.0308925426447506
0.05499999999999999,-0.04715700931869159
0.05999999999999999,-0.08598321879428539
0.06499999999999999,-0.13114828999837255
0.06999999999999999,-0.1715125459580331
0.075,-0.2199947337072323
0.08,-0.2836187296785754
0.085,-0.36256718879703126
0.09000000000000001,-0.4570057892269241
0.09500000000000001,-0.5590471212217861
0.10000000000000002,-0.655033713961168
0.10500000000000002,-0.7286044511644358
0.11000000000000003,-0.7763579089642517
0.11500000000000003,-0.8124620208091101
0.12000000000000004,-0.841167233405554
0.12500000000000003,-0.8574247852712942
0.13000000000000003,-0.865293664284401
0.13500000000000004,-0.8636490206208675
0.14000000000000004,-0.8520805007400002
0.14500000000000005,-0.8428702225516134
0.15000000000000005,-0.8505088650907824
0.15500000000000005,-0.8845950105845809
0.16000000000000006,-0.9391355737604264
0.16500000000000006,-0.994697614371001
0.17000000000000007,-1.040838969736003
0.17500000000000007,-1.0803117995532732
0.18000000000000008,-1.1172936811409475
0.18500000000000008,-1.1531455768421393
0.19000000000000009,-1.1850403363940847
0.1950000000000001,-1.2020695789660563
0.2000000000000001,-1.1902781015014954
0.2050000000000001,-1.146075035662018
0.2100000000000001,-1.0834136082982955
0.2150000000000001,-1.023617603744305
0.2200000000000001,-0.980044622579022
0.22500000000000012,-0.9536679090300859
0.23000000000000012,-0.9328709219646257
0.23500000000000013,-0.9040045661660361
0.24000000000000013,-0.8688870544783427
0.24500000000000013,-0.8443005307997528
0.2500000000000001,-0.8471402936958723
0.2550000000000001,-0.8763268598067503
0.2600000000000001,-0.9106394518862764
0.2650000000000001,-0.9302887112116722
0.27000000000000013,-0.931214374140262
0.27500000000000013,-0.9244059374515088
0.28000000000000014,-0.9294667876156071
0.28500000000000014,-0.962061882772623
0.29000000000000015,-1.0227366200494168
0.29500000000000015,-1.0991782190353427
0.30000000000000016,-1.1792792558539917
0.30500000000000016,-1.259682166578777
0.31000000000000016,-1.344129888456445
0.31500000000000017,-1.4372418466663044
0.3200000000000002,-1.5390871990416513
0.3250000000000002,-1.6408174812098748
0.3300000000000002,-1.7267181143460546
0.3350000000000002,-1.787603365524634
0.3400000000000002,-1.8325047500537912
0.3450000000000002,-1.8816928892782885
0.3500000000000002,-1.9488716799367491
0.3550000000000002,-2.033640145509255
0.3600000000000002,-2.126992920086782
0.3650000000000002,-2.2193923374558304
0.3700000000000002,-2.3054942482102048
0.3750000000000002,-2.384783396948987
0.3800000000000002,-2.4606904207062974
0.38500000000000023,-2.5351389108508022
0.39000000000000024,-2.5998555760597366
0.39500000000000024,-2.6401553917811986
0.40000000000000024,-2.6500934128585283
0.40500000000000025,-2.6387343364869156
0.41000000000000025,-2.6273145856704345
0.41500000000000026,-2.6370123689714093
0.42000000000000026,-2.6681348207383224
0.42500000000000027,-2.7049669169211774
0.43000000000000027,-2.7386342540330753
0.4350000000000003,-2.7700055703638657
0.4400000000000003,-2.8052328596199887
0.4450000000000003,-2.849416499492615
0.4500000000000003,-2.8937145999080536
0.4550000000000003,-2.9204170203386117
0.4600000000000003,-2.918300176808554
0.4650000000000003,-2.887967705914487
0.4700000000000003,-2.843923796653575
0.4750000000000003,-2.80534222250342
0.4800000000000003,-2.781046429951616
0.4850000000000003,-2.7667828770194434
0.4900000000000003,-2.751176675352608
0.49500000000000033,-2.7319226351033135
0.5000000000000003,-2.7168855415299467
0.5050000000000003,-2.7005887254745935
0.5100000000000003,-2.667440151329407
0.5150000000000003,-2.612118276621142


==> data/dataXDisp055SqueezeE100D41G160c0055YE105103DoubleAt.csv <==
0,0.
0.01,-8.495036031839956e-6
0.02,-0.0002510118110073423
0.03,-0.0016357684707383226
0.042499999999999996,-0.006251456506215787
0.05499999999999999,-0.013682631483539607
0.06749999999999999,-0.02333186464933787
0.08312499999999999,-0.03823078447829244
0.09874999999999999,-0.054476140499639884
0.11437499999999999,-0.07024997154323803
0.13390625,-0.08957253253810168
0.1534375,-0.10965960019121243
0.17296875,-0.13037231066097793
0.1973828125,-0.15530463957657578
0.221796875,-0.17812416681327592
0.2462109375,-0.20086699747773457
0.276728515625,-0.2325426242729303
0.30724609375,-0.2660524702049626
0.337763671875,-0.29964472805176906
0.356837158203125,-0.3200756103204359
0.37591064453125,-0.3383744695013453
0.394984130859375,-0.35437504678055076
0.41882598876953125,-0.37383854454060617
0.4426678466796875,-0.39449344344203807
0.46650970458984375,-0.4168224569058333
0.49631202697753907,-0.4480596381299593
0.5112131881713867,-0.464851756118064
0.5261143493652344,-0.4812814936764607
0.544740800857544,-0.4999316072884027
0.5540540266036987,-0.5083508427459926
0.5633672523498535,-0.5161928559457234
0.575008784532547,-0.5252102392716566
0.5866503167152405,-0.5337097772417657
0.598291848897934,-0.5422052464527192
0.6128437641263008,-0.5528521785468254
0.6273956793546677,-0.5631787169709319
0.6419475945830345,-0.573170869503124
0.6601374886184931,-0.5854714005221029
0.6783273826539516,-0.5976750975846964
0.6965172766894102,-0.6097068350794241
0.7078859604615718,-0.6172219322855553
0.7192546442337334,-0.6248839521122186
0.730623328005895,-0.632889756722524
0.744834182721097,-0.6436693351797147
0.759045037436299,-0.6549768327988004
0.773255892151501,-0.6661118680375864
0.7910194605455035,-0.6794460696781591
0.7999012447425048,-0.6859985737097776
0.808783028939506,-0.6926305650864384
0.8198852591857576,-0.7010845835243873
0.8309874894320092,-0.709735985157318
0.8420897196782607,-0.7185591228293884
0.8559675074860752,-0.729700700953944
0.8629064013899824,-0.7353016932021958
0.8698452952938897,-0.740956094774945
0.8741821039838317,-0.7445241341414429
0.8785189126737737,-0.7481046461865867
0.8828557213637157,-0.7516890886388834
0.8882767322261432,-0.7561813484025437
0.8936977430885708,-0.7606918056609671
0.8964082485197845,-0.7629472609498589
0.8997963803088017,-0.7657580371497852


==> data/dataXDisp05SqueezeE100D41G160c0045YE105103DoubleAt.csv <==
0,0.
0.01,-8.475498897179583e-6
0.02,-0.00025105472918900693
0.03,-0.0016360542002761772
0.042499999999999996,-0.006252286936975205
0.05499999999999999,-0.01368385317710897
0.06749999999999999,-0.02333277357357532
0.08312499999999999,-0.03823070688957042
0.09874999999999999,-0.05447621855648281
0.11437499999999999,-0.07025285842346479
0.13390625,-0.08958074466705651
0.1534375,-0.10967009880652137
0.17296875,-0.13037903727181266
0.1973828125,-0.15530448104858402
0.221796875,-0.17812300439713574
0.2462109375,-0.20086763751691894
0.276728515625,-0.23254247455470206
0.2919873046875,-0.2492530077852709
0.30724609375,-0.2660171666168154
0.326319580078125,-0.2874726948375197
0.34539306640625,-0.30863222817007535
0.364466552734375,-0.3275923854648902
0.38830841064453125,-0.3480980555117007
0.4121502685546875,-0.3678241100820555
0.42407119750976563,-0.37805627190495583
0.4389723587036133,-0.3910272068698597
0.45387351989746094,-0.404282540974565
0.4687746810913086,-0.41866394941034163
0.48740113258361817,-0.43897561322546236
0.5060275840759277,-0.46045335836106227
0.5246540355682373,-0.48057502903487187
0.5362955677509308,-0.4919850950356778
0.5479370999336243,-0.5026935658934784
0.5595786321163178,-0.512603052127931
0.5741305473446846,-0.523981739694642
0.581406504958868,-0.5295242588556222
0.5886824625730515,-0.53510217316361
0.5977774095907807,-0.5418682769916912
0.60687235660851,-0.5483376897126118
0.6159673036262393,-0.5546769285485038
0.6273359873984009,-0.5626507645679855
0.6387046711705625,-0.570710672362212
0.6500733549427241,-0.5786303088272374
0.6642842096579261,-0.5880750372162586
0.6784950643731281,-0.5970796457838284
0.6927059190883301,-0.6060989374876035
0.7015877032853314,-0.61208419634898
0.7104694874823326,-0.6184876307281209
0.7193512716793339,-0.6252000995008568
0.7304535019255854,-0.6337695743415442
0.741555732171837,-0.6422952583286103
0.7526579624180886,-0.6506183993782876
0.766535750225903,-0.6607734140150227
0.7804135380337175,-0.6709725066622074
0.794291325841532,-0.6815168465287738
0.8116385606013,-0.6950758385859219
0.8289857953610681,-0.7087194793330328
0.8376594127409521,-0.7155589468812836
0.8485014344658072,-0.7242464967882037
0.8539224453282347,-0.7286533794355017
0.8593434561906622,-0.7330710323437564
0.8661197197686966,-0.7385867922258078
0.8695078515577138,-0.7413560585325725
0.872895983346731,-0.7441629597870933
0.8771311480830025,-0.7477557029978117
0.881366312819274,-0.7514370447566787
0.8856014775555455,-0.7551574611638023
0.8882484555157153,-0.75747416528768
0.890895433475885,-0.7597723170397663
0.8935424114360546,-0.7620617921517692
0.8968511338862667,-0.7649180950400061
0.9001598563364788,-0.7677471347211997
0.9034685787866908,-0.7705293671867265
0.907604481849456,-0.7739726667567548
0.9117403849122211,-0.7774275730102338
0.9158762879749862,-0.7809085895794297
0.9210461668034426,-0.7853053937905046
0.9262160456318991,-0.789754518483383
0.9288009850461273,-0.7919914891951338
0.9320321593139126,-0.7947836990871244
0.9352633335816979,-0.7975493006186716
0.9384945078494832,-0.8002768742794876
0.9425334756842147,-0.8036304339094975
0.9465724435189463,-0.8069047557215736
0.9506114113536779,-0.8100899340526113
0.9556601211470923,-0.8139963320784689
0.9607088309405067,-0.817905623428212
0.9657575407339212,-0.8218643497357273
0.9720684279756893,-0.8268291868096638
0.9783793152174574,-0.8316972017334039
0.9799570370278994,-0.8328879958850495
0.9809431131594256,-0.8336264846037613
0.9814361512251888,-0.8339942026947258


==> data/dataXDisp05SqueezeE100D41G160c0055YE105103DoubleAt.csv <==
0,0.
0.01,-8.495489831362696e-6
0.02,-0.00025098879341439435
0.03,-0.0016356678115004106
0.042499999999999996,-0.00625112399337154
0.05499999999999999,-0.013682081544199292
0.06749999999999999,-0.0233313591926032
0.08312499999999999,-0.038230518325723474
0.09874999999999999,-0.054475763617378686
0.11437499999999999,-0.07024867696001952
0.13390625,-0.08956946533095891
0.1534375,-0.10965569275896528
0.17296875,-0.13036959295394177
0.1973828125,-0.15530415793197025
0.221796875,-0.17812396313152523
0.2462109375,-0.20086617702036239
0.276728515625,-0.23254195684855472
0.2919873046875,-0.24925240502807428
0.30724609375,-0.26601468491853075
0.326319580078125,-0.28746911161504995
0.34539306640625,-0.30862986796368336
0.364466552734375,-0.3275908221955559
0.38830841064453125,-0.34809417259264375
0.4121502685546875,-0.3678175026456272
0.43599212646484375,-0.38845360714195176
0.4508932876586914,-0.4017481215842054
0.46579444885253907,-0.41575766101721073
0.4806956100463867,-0.43129262807750346
0.4993220615386963,-0.4524661378673553


==> data/dataXDisp05SqueezeE100D41G160c005YE105103DoubleAt.csv <==
0,0.
0.01,-8.495036031839956e-6
0.02,-0.0002510118110073423
0.03,-0.0016357684707383226
0.042499999999999996,-0.006251456506215787
0.05499999999999999,-0.013682631483539607
0.06749999999999999,-0.02333186464933787
0.08312499999999999,-0.03823078447829244
0.09874999999999999,-0.054476140499639884
0.11437499999999999,-0.07024997154323803
0.13390625,-0.08957253253810168
0.1534375,-0.10965960019121243
0.17296875,-0.13037231066097793
0.1973828125,-0.15530463957657578
0.221796875,-0.17812416681327592
0.2462109375,-0.20086699747773457
0.276728515625,-0.2325426242729303
0.30724609375,-0.2660524702049626
0.337763671875,-0.29964472805176906
0.356837158203125,-0.3200756103204359
0.37591064453125,-0.3383744695013453
0.394984130859375,-0.35437504678055076
0.41882598876953125,-0.37383854454060617
0.4426678466796875,-0.39449344344203807
0.46650970458984375,-0.4168224569058333
0.49631202697753907,-0.4480596381299593
0.5112131881713867,-0.464851756118064
0.5261143493652344,-0.4812814936764607
0.544740800857544,-0.4999316072884027
0.5540540266036987,-0.5083508427459926
0.5633672523498535,-0.5161928559457234
0.575008784532547,-0.5252102392716566
0.5866503167152405,-0.5337097772417657
0.598291848897934,-0.5422052464527192
0.6128437641263008,-0.5528521785468254
0.6273956793546677,-0.5631787169709319
0.6419475945830345,-0.573170869503124
0.6601374886184931,-0.5854714005221029
0.6783273826539516,-0.5976750975846964
0.6965172766894102,-0.6097068350794241
0.7078859604615718,-0.6172219322855553
0.7192546442337334,-0.6248839521122186
0.730623328005895,-0.632889756722524
0.744834182721097,-0.6436693351797147
0.759045037436299,-0.6549768327988004
0.773255892151501,-0.6661118680375864
0.7910194605455035,-0.6794460696781591
0.7999012447425048,-0.6859985737097776
0.808783028939506,-0.6926305650864384
0.8198852591857576,-0.7010845835243873
0.8309874894320092,-0.709735985157318
0.8420897196782607,-0.7185591228293884
0.8559675074860752,-0.729700700953944
0.8629064013899824,-0.7353016932021958
0.8698452952938897,-0.740956094774945
0.8741821039838317,-0.7445241341414429
0.8785189126737737,-0.7481046461865867
0.8828557213637157,-0.7516890886388834
0.8882767322261432,-0.7561813484025437
0.8936977430885708,-0.7606918056609671
0.8964082485197845,-0.7629472609498589
0.8997963803088017,-0.7657580371497852


==> data/dataXDisp05SqueezeE100D41G320c0045YE105103DoubleAt.csv <==
0,0.
0.01,-8.50430601630143e-6
0.02,-0.00025103792439510404
0.03,-0.0016358137378667836
0.042499999999999996,-0.006251505838729729
0.05499999999999999,-0.013682530406396427
0.06749999999999999,-0.02333138997405067
0.08312499999999999,-0.038230235426743454
0.09874999999999999,-0.05447693275273411
0.11437499999999999,-0.07025233082050757
0.13390625,-0.08957305333424226
0.1534375,-0.10965701900428054
0.17296875,-0.13037197930624744
0.1973828125,-0.1553075456123611
0.221796875,-0.17812194255665564
0.2462109375,-0.20086219843264222
0.276728515625,-0.2325448607321814
0.30724609375,-0.2660566938019503
0.3225048828125,-0.282942875384116
0.341578369140625,-0.3041591124106651
0.36065185546875,-0.3240373474804551
0.379725341796875,-0.34132908890113234
0.40356719970703125,-0.36097631700533006
0.4274090576171875,-0.3809807947557194


==> data/datatest.csv <==
0.01,1.1926319490009667e-10
0.02,-1.7027188326571614e-9
0.03,-5.2378033896683347e-8
0.042499999999999996,-4.1346207281453843e-7
0.05499999999999999,7.122040673055785e-7
0.06749999999999999,0.000012095150117689215
0.08312499999999999,0.000029753756606557213
0.09874999999999999,-0.00004059582969307859
0.11437499999999999,-0.00022119498322280506
0.13390625,-0.0002473048344496881
0.1534375,0.00004168204619489746
0.17296875,0.0003493796951731212
0.1973828125,0.000730423634466667
0.221796875,0.0008389662674522849
0.2462109375,0.0006158755692056498
0.276728515625,0.0004875644127115257
0.2919873046875,0.000266384032037454
0.30724609375,-0.00014781728661377794
0.326319580078125,-0.0004291631043177435
0.34539306640625,-0.0003803333996246443
0.364466552734375,-0.0005311132146881674
0.38830841064453125,-0.0008959701988450561
0.4121502685546875,-0.0013304022051967533
0.43599212646484375,-0.0011027576084239668
0.4508932876586914,-0.0008548003838207963
0.46579444885253907,-0.0006295019649824032
0.4806956100463867,-0.000738969965997214
0.4993220615386963,-0.0006357370660295975
0.5086352872848511,-0.0004920069403211772
0.5179485130310059,-0.0004322910030427827
0.5295900452136993,-0.0006817940288499288
0.5412315773963928,-0.001027464456900726
0.5528731095790863,-0.0012443908840299234
0.5674250248074532,-0.0009868649828030812
0.58197694003582,-0.0005359248067300761
0.5965288552641869,-0.00036460412666186864
0.6147187492996454,-0.0004301669093025506
0.632908643335104,-0.000429985198506751
0.6510985373705626,-0.00004039247160383345
0.6738359049148858,0.00045000232146453497
0.696573272459209,0.0005474399740838283
0.7193106400035322,0.00030759132124765745
0.7477323494339362,0.00003321532137422
0.7761540588643402,-0.0005395520158062888
0.7903649135795422,-0.001033106897342937
0.8081284819735447,-0.001300204705589291
0.8258920503675472,-0.0011939178295129831
0.8436556187615497,-0.0009140506941079611
0.8658600792540528,-0.0009487340264915222
0.888064539746556,-0.0010236449766292228

